Optimizing Input Data Collection for Ranking and Selection

We study a ranking and selection (R&S) problem when all solutions share common parametric Bayesian input models updated with the data collected from multiple independent data-generating sources. Our objective is to identify the best system by designing a sequential sampling algorithm that collects input and simulation data given a budget. We adopt the most probable best (MPB) as the estimator of the optimum and show that its posterior probability of optimality converges to one at an exponential rate as the sampling budget increases. Assuming that the input parameters belong to a finite set, we characterize the $\epsilon$-optimal static sampling ratios for input and simulation data that maximize the convergence rate. Using these ratios as guidance, we propose the optimal sampling algorithm for R&S (OSAR) that achieves the $\epsilon$-optimal ratios almost surely in the limit. We further extend OSAR by adopting the kernel ridge regression to improve the simulation output mean prediction. This not only improves OSAR's finite-sample performance, but also lets us tackle the case where the input parameters lie in a continuous space with a strong consistency guarantee for finding the optimum. We numerically demonstrate that OSAR outperforms a state-of-the-art competitor.

==> data/PFS_Case0.csv <==
T,tot_pfs_BOLD,tot_pfs_gCEI,tot_pfs_krrBOLD,tot_pfs_BICO
1310,0.3932,0.3939,0.3804,0.392799999999999
1311,0.3932,0.3939,0.3804,0.3896
1312,0.3932,0.3939,0.3804,0.3896
1313,0.3932,0.3939,0.3804,0.3896
1314,0.3932,0.3939,0.3804,0.3896
1315,0.3932,0.3939,0.3804,0.3896
1316,0.3932,0.3939,0.3804,0.3861
1317,0.3932,0.3939,0.3804,0.3861
1318,0.3932,0.3939,0.3804,0.3861
1319,0.3933,0.3939,0.3804,0.3861
1320,0.3933,0.3939,0.3808,0.3861
1321,0.3931,0.3937,0.3806,0.3862
1322,0.393,0.3936,0.3801,0.3862
1323,0.3932,0.3935,0.3807,0.3862
1324,0.3932,0.3939,0.3804,0.3862
1325,0.3931,0.3931,0.3807,0.3862
1326,0.3947,0.3935,0.3795,0.3846
1327,0.3932,0.3918,0.3803,0.3846
1328,0.3918,0.3902,0.3795,0.3846
1329,0.3916,0.3889,0.3764,0.3846
1330,0.3875,0.3849,0.3744,0.3846
1331,0.3846,0.3818,0.3708,0.3841
1332,0.3841,0.3809,0.3693,0.3841
1333,0.3847,0.381,0.3675,0.3841
1334,0.383,0.38,0.3665,0.3841
1335,0.3821,0.3787,0.3661,0.3841
1336,0.3805,0.3768,0.3657,0.3855
1337,0.3799,0.3763,0.3656,0.3855
1338,0.3799,0.3762,0.3656,0.3855
1339,0.38,0.376,0.3656,0.3855
1340,0.38,0.3757,0.3661,0.3855
1341,0.3794,0.375,0.366,0.3822
1342,0.379,0.3751,0.3658,0.3822
1343,0.3774,0.3739,0.3652,0.3822
1344,0.3774,0.3736,0.3644,0.3822
1345,0.3765,0.3731,0.3634,0.3822
1346,0.3757,0.3727,0.3627,0.3793
1347,0.3741,0.3705,0.3617,0.3793
1348,0.3726,0.3687,0.3609,0.3793
1349,0.3703,0.3663,0.3593,0.3793
1350,0.3676,0.3646,0.3581,0.3793
1351,0.3665,0.3648,0.3569,0.3765
1352,0.3661,0.3632,0.3562,0.3765
1353,0.3659,0.3627,0.3553,0.3765
1354,0.3656,0.3623,0.3539,0.3765
1355,0.3649,0.3621,0.3547,0.3765
1356,0.3639,0.3616,0.3546,0.3746
1357,0.3644,0.3625,0.3543,0.3746
1358,0.3644,0.3628,0.3539,0.3746
1359,0.3641,0.3629,0.3539,0.3746
1360,0.3642,0.3628,0.353,0.3746
1361,0.3634,0.3633,0.3532,0.3742
1362,0.3636,0.3628,0.3536,0.3742
1363,0.3633,0.3634,0.3525,0.3742
1364,0.3631,0.3619,0.3518,0.3742
1365,0.3617,0.3621,0.3518,0.3742
1366,0.3614,0.3622,0.3505,0.369899999999999
1367,0.3614,0.3616,0.3495,0.369899999999999
1368,0.3622,0.3612,0.3499,0.369899999999999
1369,0.3623,0.3611,0.3494,0.369899999999999
1370,0.3615,0.3598,0.3469,0.369899999999999
1371,0.3592,0.359,0.3466,0.3684
1372,0.3591,0.3588,0.346,0.3684
1373,0.3592,0.3586,0.3452,0.3684
1374,0.3582,0.3584,0.3454,0.3684
1375,0.3575,0.3574,0.3452,0.3684
1376,0.3579,0.3569,0.3448,0.3668
1377,0.3569,0.3571,0.3454,0.3668
1378,0.357,0.3569,0.3457,0.3668
1379,0.3569,0.3565,0.3449,0.3668
1380,0.3565,0.3564,0.3445,0.3668
1381,0.3561,0.3568,0.344,0.366099999999999
1382,0.3567,0.3566,0.3429,0.366099999999999
1383,0.3567,0.3565,0.3425,0.366099999999999
1384,0.3563,0.3566,0.3424,0.366099999999999
1385,0.3551,0.3558,0.3412,0.366099999999999
1386,0.355,0.3557,0.3406,0.3644
1387,0.3534,0.3541,0.3405,0.3644
1388,0.3529,0.3542,0.3393,0.3644
1389,0.3529,0.3539,0.3383,0.3644
1390,0.3537,0.3535,0.3374,0.3644
1391,0.3539,0.3526,0.3372,0.3614
1392,0.3538,0.3525,0.3373,0.3614
1393,0.3538,0.3526,0.3365,0.3614
1394,0.3534,0.3527,0.335700000000001,0.3614
1395,0.3536,0.3521,0.3367,0.3614
1396,0.3539,0.3515,0.3356,0.362
1397,0.3535,0.3509,0.3356,0.362
1398,0.3519,0.3497,0.334700000000001,0.362
1399,0.3517,0.3478,0.3348,0.362
1400,0.3514,0.3469,0.3348,0.362
1401,0.3505,0.3458,0.3351,0.359
1402,0.3508,0.3454,0.3338,0.359
1403,0.35,0.3458,0.3331,0.359
1404,0.3497,0.3459,0.3322,0.359
1405,0.3497,0.3464,0.3316,0.359
1406,0.349,0.3452,0.3306,0.3567
1407,0.3486,0.3449,0.3312,0.3567
1408,0.3479,0.3434,0.3304,0.3567
1409,0.3473,0.3427,0.329,0.3567
1410,0.3463,0.343,0.3288,0.3567
1411,0.3459,0.3418,0.3279,0.3536
1412,0.3464,0.341200000000001,0.3283,0.3536
1413,0.3462,0.3405,0.3282,0.3536
1414,0.3457,0.3388,0.3284,0.3536
1415,0.3449,0.338,0.3279,0.3536
1416,0.3439,0.3386,0.3288,0.354999999999999
1417,0.3437,0.3391,0.3279,0.354999999999999
1418,0.343,0.339,0.327599999999999,0.354999999999999
1419,0.3432,0.3384,0.3276,0.354999999999999
1420,0.3426,0.3388,0.3267,0.354999999999999
1421,0.3425,0.3393,0.3258,0.3568
1422,0.3417,0.3382,0.3253,0.3568
1423,0.3413,0.3375,0.3253,0.3568
1424,0.3411,0.337,0.3254,0.3568
1425,0.3407,0.3366,0.324,0.3568
1426,0.3399,0.336,0.3236,0.356299999999999
1427,0.3379,0.3353,0.3233,0.356299999999999
1428,0.3365,0.3351,0.3222,0.356299999999999
1429,0.3361,0.3361,0.3214,0.356299999999999
1430,0.3354,0.3357,0.3219,0.356299999999999
1431,0.3337,0.3343,0.3202,0.357299999999999
1432,0.3339,0.3332,0.3196,0.357299999999999
1433,0.333,0.3331,0.3182,0.357299999999999
1434,0.3334,0.333,0.3182,0.357299999999999
1435,0.3337,0.3329,0.3173,0.357299999999999
1436,0.3321,0.3322,0.3163,0.354499999999999
1437,0.3313,0.3327,0.3155,0.354499999999999
1438,0.3312,0.3321,0.3144,0.354499999999999
1439,0.3308,0.3323,0.3141,0.354499999999999
1440,0.3299,0.3317,0.3125,0.354499999999999
1441,0.3288,0.3312,0.3117,0.354
1442,0.3284,0.3315,0.3108,0.354
1443,0.3278,0.3307,0.3095,0.354
1444,0.3282,0.3298,0.3098,0.354
1445,0.327,0.3292,0.3091,0.354
1446,0.3259,0.3293,0.3087,0.3548
1447,0.326,0.3291,0.3071,0.3548
1448,0.3266,0.3299,0.307,0.3548
1449,0.327,0.3281,0.3077,0.3548
1450,0.3279,0.3272,0.3086,0.3548
1451,0.3272,0.3265,0.3074,0.3522
1452,0.3274,0.325,0.3075,0.3522
1453,0.3271,0.3242,0.3079,0.3522
1454,0.3253,0.3235,0.3077,0.3522
1455,0.3237,0.3229,0.3075,0.3522
1456,0.3234,0.3219,0.3076,0.3521
1457,0.3247,0.3213,0.3076,0.3521
1458,0.325,0.3202,0.308,0.3521
1459,0.3256,0.3209,0.3091,0.3521
1460,0.3248,0.3203,0.3093,0.3521
1461,0.325000000000001,0.3205,0.3092,0.3507
1462,0.325,0.3212,0.3092,0.3507
1463,0.3248,0.3206,0.308800000000001,0.3507
1464,0.3248,0.3203,0.3086,0.3507
1465,0.325,0.3198,0.3086,0.3507
1466,0.3249,0.3199,0.3079,0.3497
1467,0.3241,0.3196,0.3065,0.3497
1468,0.3236,0.3195,0.3077,0.3497
1469,0.3237,0.3179,0.3078,0.3497
1470,0.3233,0.3189,0.3076,0.3497
1471,0.3232,0.3183,0.3068,0.3481
1472,0.3229,0.3174,0.3059,0.3481
1473,0.3226,0.3173,0.3055,0.3481
1474,0.3222,0.3166,0.3049,0.3481
1475,0.3225,0.316,0.3053,0.3481
1476,0.3223,0.3154,0.3054,0.348299999999999
1477,0.321600000000001,0.3146,0.3035,0.348299999999999
1478,0.3205,0.314,0.3024,0.348299999999999
1479,0.3199,0.313,0.3027,0.348299999999999
1480,0.3198,0.3113,0.3025,0.348299999999999
1481,0.3201,0.3108,0.3027,0.344299999999999
1482,0.3202,0.3104,0.3013,0.344299999999999
1483,0.3197,0.3102,0.2999,0.344299999999999
1484,0.3187,0.3093,0.2995,0.344299999999999
1485,0.3186,0.3086,0.2991,0.344299999999999
1486,0.3186,0.3099,0.2978,0.345699999999999
1487,0.3182,0.3095,0.298,0.345699999999999
1488,0.3172,0.3086,0.298,0.345699999999999
1489,0.3173,0.3081,0.2968,0.345699999999999
1490,0.3164,0.3065,0.2964,0.345699999999999
1491,0.3162,0.3064,0.2972,0.3446
1492,0.3158,0.3066,0.297,0.3446
1493,0.3156,0.3062,0.2967,0.3446
1494,0.3149,0.3047,0.2962,0.3446
1495,0.3153,0.3044,0.2962,0.3446
1496,0.3143,0.304900000000001,0.2967,0.343399999999999
1497,0.3146,0.3047,0.2968,0.343399999999999
1498,0.314,0.3044,0.2969,0.343399999999999
1499,0.3128,0.3039,0.2963,0.343399999999999
1500,0.3121,0.3034,0.2965,0.343399999999999
1501,0.3111,0.303,0.2955,0.341599999999999
1502,0.3102,0.302,0.2947,0.341599999999999
1503,0.3098,0.3007,0.2945,0.341599999999999
1504,0.3091,0.3,0.2937,0.341599999999999
1505,0.3093,0.2995,0.2926,0.341599999999999
1506,0.3087,0.2993,0.2932,0.339299999999999
1507,0.3079,0.2985,0.2917,0.339299999999999
1508,0.307,0.2988,0.2904,0.339299999999999
1509,0.3057,0.299,0.2897,0.339299999999999
1510,0.3056,0.2988,0.2894,0.339299999999999
1511,0.306,0.2979,0.2889,0.3408
1512,0.3061,0.2982,0.2875,0.3408
1513,0.3058,0.2984,0.2859,0.3408
1514,0.3052,0.2991,0.2862,0.3408
1515,0.3054,0.2988,0.2842,0.3408
1516,0.3042,0.2975,0.2834,0.338
1517,0.3046,0.2968,0.2828,0.338
1518,0.304,0.2974,0.2828,0.338
1519,0.3043,0.2975,0.2821,0.338
1520,0.3043,0.2977,0.2819,0.338
1521,0.3042,0.2968,0.2817,0.338299999999999
1522,0.3036,0.2964,0.2815,0.338299999999999
1523,0.3033,0.2974,0.2811,0.338299999999999
1524,0.3027,0.2975,0.2801,0.338299999999999
1525,0.3022,0.2976,0.2802,0.338299999999999
1526,0.3018,0.2973,0.2803,0.337499999999999
1527,0.3015,0.2977,0.2807,0.337499999999999
1528,0.301,0.2979,0.2805,0.337499999999999
1529,0.3007,0.2983,0.2804,0.337499999999999
1530,0.2988,0.2979,0.28,0.337499999999999
1531,0.2977,0.2962,0.2803,0.337099999999999
1532,0.2974,0.2954,0.2811,0.337099999999999
1533,0.2965,0.2944,0.2806,0.337099999999999
1534,0.296400000000001,0.2938,0.2807,0.337099999999999
1535,0.296700000000001,0.2938,0.2799,0.337099999999999
1536,0.296100000000001,0.2934,0.2801,0.3361
1537,0.2956,0.2925,0.2801,0.3361
1538,0.2949,0.2916,0.2795,0.3361
1539,0.2943,0.2919,0.2805,0.3361
1540,0.294500000000001,0.2921,0.2805,0.3361
1541,0.2944,0.292,0.2794,0.335599999999999
1542,0.2954,0.2909,0.279,0.335599999999999
1543,0.294800000000001,0.291,0.2783,0.335599999999999
1544,0.294800000000001,0.2897,0.2786,0.335599999999999
1545,0.2949,0.289800000000001,0.2788,0.335599999999999
1546,0.2939,0.2889,0.2782,0.334199999999999
1547,0.2941,0.2874,0.2774,0.334199999999999
1548,0.2944,0.2874,0.2775,0.334199999999999
1549,0.2932,0.2873,0.2775,0.334199999999999
1550,0.2929,0.2869,0.2765,0.334199999999999
1551,0.293,0.2867,0.2755,0.3328
1552,0.2925,0.2862,0.2764,0.3328
1553,0.2921,0.2858,0.2758,0.3328
1554,0.2918,0.2868,0.2762,0.3328
1555,0.292,0.2862,0.2749,0.3328
1556,0.2918,0.2846,0.2743,0.330299999999999
1557,0.2914,0.2847,0.2732,0.330299999999999
1558,0.2906,0.2849,0.273,0.330299999999999
1559,0.2899,0.2841,0.2728,0.330299999999999
1560,0.2894,0.2834,0.2732,0.330299999999999
1561,0.289,0.2829,0.2736,0.328199999999999
1562,0.289,0.2825,0.2722,0.328199999999999
1563,0.289,0.2827,0.2724,0.328199999999999
1564,0.2887,0.2827,0.2722,0.328199999999999
1565,0.2891,0.2834,0.2722,0.328199999999999
1566,0.2889,0.2834,0.2721,0.3258
1567,0.2878,0.2823,0.2711,0.3258
1568,0.2885,0.2817,0.2701,0.3258
1569,0.287500000000001,0.2821,0.2696,0.3258
1570,0.2867,0.282,0.2698,0.3258
1571,0.2866,0.2802,0.2684,0.3258
1572,0.287,0.2801,0.2689,0.3258
1573,0.2872,0.2793,0.2681,0.3258
1574,0.2869,0.2786,0.2681,0.3258
1575,0.2862,0.2781,0.2684,0.3258
1576,0.285900000000001,0.2778,0.2676,0.3253
1577,0.2859,0.2768,0.2676,0.3253
1578,0.286,0.276,0.2671,0.3253
1579,0.2862,0.2743,0.2668,0.3253
1580,0.2866,0.2743,0.2655,0.3253
1581,0.2855,0.2737,0.2639,0.324299999999999
1582,0.2852,0.2733,0.2632,0.324299999999999
1583,0.2854,0.272,0.2625,0.324299999999999
1584,0.2852,0.2715,0.2625,0.324299999999999
1585,0.2849,0.271,0.2613,0.324299999999999
1586,0.2833,0.2694,0.2613,0.325199999999999
1587,0.2828,0.2685,0.261,0.325199999999999
1588,0.2819,0.2686,0.2613,0.325199999999999
1589,0.281900000000001,0.2694,0.2607,0.325199999999999
1590,0.2819,0.2689,0.2597,0.325199999999999
1591,0.2812,0.2688,0.2596,0.3232
1592,0.281900000000001,0.268,0.2594,0.3232
1593,0.282,0.269,0.259,0.3232
1594,0.2814,0.2697,0.259,0.3232
1595,0.2803,0.2692,0.2587,0.3232
1596,0.279700000000001,0.2691,0.2582,0.3223
1597,0.2792,0.2694,0.257900000000001,0.3223
1598,0.2785,0.2697,0.257000000000001,0.3223
1599,0.2774,0.2703,0.257100000000001,0.3223
1600,0.2785,0.2692,0.2561,0.3223
1601,0.2773,0.2691,0.2556,0.32
1602,0.2769,0.2681,0.2555,0.32
1603,0.277,0.2681,0.2541,0.32
1604,0.2768,0.2676,0.2536,0.32
1605,0.2778,0.2676,0.2536,0.32
1606,0.2774,0.2671,0.2527,0.3198
1607,0.2773,0.2674,0.2526,0.3198
1608,0.2767,0.267,0.2523,0.3198
1609,0.277,0.267,0.2526,0.3198
1610,0.2764,0.2666,0.2526,0.3198
1611,0.2765,0.2661,0.2516,0.318499999999999
1612,0.2751,0.2654,0.2517,0.318499999999999
1613,0.2745,0.265,0.251500000000001,0.318499999999999
1614,0.2737,0.265,0.252,0.318499999999999
1615,0.2738,0.2645,0.251000000000001,0.318499999999999
1616,0.273,0.2641,0.250300000000001,0.317299999999999
1617,0.2726,0.2636,0.249700000000001,0.317299999999999
1618,0.2731,0.2638,0.249100000000001,0.317299999999999
1619,0.2722,0.263,0.248000000000001,0.317299999999999
1620,0.2722,0.2631,0.2477,0.317299999999999
1621,0.2713,0.2623,0.2478,0.314999999999999
1622,0.2709,0.2627,0.2472,0.314999999999999
1623,0.2706,0.2611,0.2473,0.314999999999999
1624,0.2698,0.2607,0.248,0.314999999999999
1625,0.2694,0.2606,0.2474,0.314999999999999
1626,0.2688,0.2601,0.2476,0.3155
1627,0.2684,0.2591,0.2467,0.3155
1628,0.2683,0.2592,0.2471,0.3155
1629,0.2675,0.2594,0.2467,0.3155
1630,0.2675,0.2593,0.2466,0.3155
1631,0.2673,0.2593,0.2455,0.314699999999999
1632,0.2666,0.2593,0.2455,0.314699999999999
1633,0.2669,0.259,0.2454,0.314699999999999
1634,0.2657,0.2584,0.2447,0.314699999999999
1635,0.2644,0.2585,0.2443,0.314699999999999
1636,0.2646,0.2582,0.2436,0.312599999999999
1637,0.2639,0.2585,0.2423,0.312599999999999
1638,0.2637,0.2575,0.241200000000001,0.312599999999999
1639,0.2627,0.2567,0.241500000000001,0.312599999999999
1640,0.2623,0.2561,0.2419,0.312599999999999
1641,0.2625,0.2567,0.242300000000001,0.310899999999999
1642,0.2634,0.2566,0.2418,0.310899999999999
1643,0.263,0.2565,0.2419,0.310899999999999
1644,0.2625,0.2556,0.2422,0.310899999999999
1645,0.2615,0.2557,0.2426,0.310899999999999
1646,0.2619,0.2556,0.2421,0.311399999999999
1647,0.2616,0.2551,0.2419,0.311399999999999
1648,0.2622,0.2561,0.2415,0.311399999999999
1649,0.2629,0.2544,0.2414,0.311399999999999
1650,0.2635,0.2529,0.2409,0.311399999999999
1651,0.2634,0.253,0.2396,0.310199999999999
1652,0.2629,0.2526,0.2384,0.310199999999999
1653,0.2624,0.2534,0.2379,0.310199999999999
1654,0.2625,0.2525,0.2376,0.310199999999999
1655,0.2617,0.2524,0.2379,0.310199999999999
1656,0.2606,0.2517,0.2384,0.309099999999999
1657,0.2602,0.2523,0.2381,0.309099999999999
1658,0.2597,0.2522,0.2373,0.309099999999999
1659,0.26,0.2519,0.2366,0.309099999999999
1660,0.2593,0.2515,0.2362,0.309099999999999
1661,0.2601,0.2514,0.2354,0.308099999999999
1662,0.2593,0.2507,0.2352,0.308099999999999
1663,0.258,0.2516,0.234,0.308099999999999
1664,0.2592,0.2501,0.2332,0.308099999999999
1665,0.2577,0.2502,0.2334,0.308099999999999
1666,0.2572,0.25,0.2336,0.3074
1667,0.257,0.2501,0.2335,0.3074
1668,0.2565,0.2501,0.233,0.3074
1669,0.2561,0.2503,0.2323,0.3074
1670,0.2566,0.2506,0.2313,0.3074
1671,0.2562,0.2504,0.2311,0.3063
1672,0.2561,0.2502,0.2309,0.3063
1673,0.2554,0.2488,0.2305,0.3063
1674,0.2552,0.2484,0.2307,0.3063
1675,0.2555,0.2485,0.2304,0.3063
1676,0.2553,0.2481,0.2308,0.305399999999999
1677,0.2547,0.2471,0.2308,0.305399999999999
1678,0.2545,0.2468,0.2307,0.305399999999999
1679,0.2535,0.2466,0.2301,0.305399999999999
1680,0.2529,0.246,0.2292,0.305399999999999
1681,0.253599999999999,0.2459,0.2281,0.3037
1682,0.2528,0.2458,0.2284,0.3037
1683,0.252699999999999,0.2459,0.2287,0.3037
1684,0.252,0.2458,0.2299,0.3037
1685,0.2512,0.245,0.2295,0.3037
1686,0.2504,0.2444,0.2284,0.3029
1687,0.2501,0.2437,0.228,0.3029
1688,0.2497,0.2437,0.2273,0.3029
1689,0.2484,0.244,0.2271,0.3029
1690,0.2481,0.2443,0.227,0.3029
1691,0.2476,0.2435,0.2267,0.301099999999999
1692,0.247,0.2446,0.2269,0.301099999999999
1693,0.2467,0.244,0.2271,0.301099999999999
1694,0.2459,0.244400000000001,0.2271,0.301099999999999
1695,0.245599999999999,0.244400000000001,0.2266,0.301099999999999
1696,0.2453,0.2441,0.227,0.2992
1697,0.2454,0.2434,0.2263,0.2992
1698,0.245,0.243,0.2259,0.2992
1699,0.2446,0.243,0.2252,0.2992
1700,0.2452,0.2432,0.2252,0.2992
1701,0.2452,0.2433,0.2244,0.2972
1702,0.2448,0.2427,0.2243,0.2972
1703,0.2445,0.2414,0.224,0.2972
1704,0.2453,0.241,0.2238,0.2972
1705,0.2449,0.2404,0.2246,0.2972
1706,0.2451,0.2394,0.2247,0.298
1707,0.2454,0.2393,0.2246,0.298
1708,0.2459,0.2402,0.2244,0.298
1709,0.2459,0.2405,0.2239,0.298
1710,0.2458,0.2407,0.2234,0.298
1711,0.2454,0.2404,0.224,0.2968
1712,0.2465,0.2399,0.224,0.2968
1713,0.2473,0.24,0.2243,0.2968
1714,0.2463,0.2388,0.2236,0.2968
1715,0.2461,0.2386,0.223,0.2968
1716,0.2459,0.2391,0.2231,0.295499999999999
1717,0.2449,0.238000000000001,0.2234,0.295499999999999
1718,0.2447,0.237400000000001,0.2231,0.295499999999999
1719,0.2451,0.2377,0.2229,0.295499999999999
1720,0.2453,0.237200000000001,0.2214,0.295499999999999
1721,0.2451,0.2372,0.2215,0.2956
1722,0.2454,0.2383,0.2213,0.2956
1723,0.2439,0.2392,0.2201,0.2956
1724,0.2438,0.2386,0.2195,0.2956
1725,0.2423,0.2388,0.2198,0.2956
1726,0.2433,0.2389,0.2194,0.2942
1727,0.2431,0.2392,0.2195,0.2942
1728,0.2429,0.2381,0.2191,0.2942
1729,0.2428,0.2385,0.219,0.2942
1730,0.2431,0.2383,0.2184,0.2942
1731,0.2439,0.2376,0.2174,0.2934
1732,0.2431,0.2371,0.2169,0.2934
1733,0.2432,0.237,0.2168,0.2934
1734,0.242400000000001,0.237,0.2157,0.2934
1735,0.2423,0.237,0.2159,0.2934
1736,0.2414,0.2372,0.2152,0.2934
1737,0.2408,0.2364,0.2152,0.2934
1738,0.2395,0.2371,0.2165,0.2934
1739,0.2393,0.2362,0.2164,0.2934
1740,0.2388,0.2353,0.2169,0.2934
1741,0.2388,0.2346,0.217,0.2907
1742,0.2391,0.2343,0.2168,0.2907
1743,0.2386,0.2341,0.216,0.2907
1744,0.2378,0.2343,0.2159,0.2907
1745,0.2365,0.2346,0.2154,0.2907
1746,0.2359,0.2338,0.2147,0.2901
1747,0.2348,0.233,0.2136,0.2901
1748,0.2351,0.2332,0.2125,0.2901
1749,0.2347,0.2332,0.2128,0.2901
1750,0.235,0.2326,0.2128,0.2901
1751,0.2348,0.2318,0.2131,0.2911
1752,0.2346,0.2314,0.2134,0.2911
1753,0.2345,0.231,0.2125,0.2911
1754,0.2343,0.2307,0.212,0.2911
1755,0.2341,0.231,0.2117,0.2911
1756,0.2328,0.2317,0.2108,0.2902
1757,0.232,0.2317,0.2101,0.2902
1758,0.2316,0.2325,0.2098,0.2902
1759,0.231099999999999,0.233,0.2097,0.2902
1760,0.230799999999999,0.2327,0.2092,0.2902
1761,0.230699999999999,0.2317,0.2087,0.2889
1762,0.2303,0.2306,0.2086,0.2889
1763,0.2302,0.2312,0.2084,0.2889
1764,0.2307,0.2316,0.2087,0.2889
1765,0.2306,0.2315,0.2093,0.2889
1766,0.2303,0.2312,0.2096,0.2887
1767,0.2299,0.2313,0.2086,0.2887
1768,0.2293,0.2308,0.2089,0.2887
1769,0.228,0.2307,0.2086,0.2887
1770,0.2287,0.2305,0.2088,0.2887
1771,0.2282,0.23,0.2087,0.2882
1772,0.2289,0.2294,0.2086,0.2882
1773,0.2299,0.2295,0.2077,0.2882
1774,0.229,0.2289,0.2075,0.2882
1775,0.2293,0.228,0.2078,0.2882
1776,0.2293,0.227,0.2079,0.2875
1777,0.2291,0.2267,0.2077,0.2875
1778,0.2283,0.2265,0.2084,0.2875
1779,0.2283,0.2265,0.2081,0.2875
1780,0.2283,0.2269,0.2075,0.2875
1781,0.2282,0.2261,0.2076,0.2875
1782,0.2284,0.2262,0.2072,0.2875
1783,0.2292,0.2268,0.2068,0.2875
1784,0.2299,0.2264,0.206,0.2875
1785,0.2299,0.2266,0.2054,0.2875
1786,0.2286,0.2263,0.205,0.2872
1787,0.2284,0.2261,0.2044,0.2872
1788,0.2277,0.2261,0.2037,0.2872
1789,0.2273,0.2255,0.2039,0.2872
1790,0.2267,0.2256,0.2039,0.2872
1791,0.2266,0.2259,0.2022,0.2834
1792,0.2279,0.2253,0.2017,0.2834
1793,0.2274,0.225,0.2015,0.2834
1794,0.2266,0.2243,0.201,0.2834
1795,0.226,0.2242,0.2013,0.2834
1796,0.2258,0.2248,0.2008,0.2824
1797,0.2257,0.2246,0.2005,0.2824
1798,0.2252,0.2233,0.1998,0.2824
1799,0.2247,0.223,0.1991,0.2824
1800,0.2242,0.2227,0.199,0.2824
1801,0.2238,0.2226,0.1989,0.2818
1802,0.2233,0.222,0.1982,0.2818
1803,0.2227,0.2215,0.198,0.2818
1804,0.2215,0.2212,0.1976,0.2818
1805,0.2222,0.2211,0.197,0.2818
1806,0.222,0.2205,0.1972,0.2817
1807,0.2222,0.221200000000001,0.1969,0.2817
1808,0.2221,0.2215,0.196,0.2817
1809,0.2227,0.2214,0.196,0.2817
1810,0.2226,0.2208,0.1958,0.2817
1811,0.2226,0.2211,0.1958,0.279999999999999
1812,0.2226,0.2213,0.1955,0.279999999999999
1813,0.2228,0.2213,0.1945,0.279999999999999
1814,0.2225,0.2209,0.1943,0.279999999999999
1815,0.2225,0.2209,0.1941,0.279999999999999
1816,0.2218,0.2205,0.1941,0.277399999999999
1817,0.2217,0.2198,0.1935,0.277399999999999
1818,0.2212,0.2194,0.1934,0.277399999999999
1819,0.2219,0.2194,0.1935,0.277399999999999
1820,0.2224,0.2185,0.194,0.277399999999999
1821,0.2211,0.2186,0.1938,0.2767
1822,0.2204,0.219,0.1936,0.2767
1823,0.2205,0.2184,0.1934,0.2767
1824,0.2204,0.2183,0.1942,0.2767
1825,0.2205,0.2177,0.1938,0.2767
1826,0.2203,0.2178,0.1938,0.2762
1827,0.2208,0.2177,0.1936,0.2762
1828,0.2212,0.2167,0.1935,0.2762
1829,0.2205,0.2166,0.1932,0.2762
1830,0.2204,0.2168,0.1922,0.2762
1831,0.2205,0.2166,0.1915,0.2752
1832,0.2197,0.2166,0.1915,0.2752
1833,0.2192,0.2169,0.1911,0.2752
1834,0.2193,0.2163,0.191,0.2752
1835,0.2195,0.2162,0.1909,0.2752
1836,0.2197,0.2159,0.1904,0.2738
1837,0.2188,0.2155,0.1911,0.2738
1838,0.2187,0.2146,0.1912,0.2738
1839,0.2184,0.2142,0.1906,0.2738
1840,0.2176,0.213,0.1896,0.2738
1841,0.2167,0.2128,0.1888,0.2714
1842,0.2167,0.2122,0.1894,0.2714
1843,0.2164,0.211,0.189,0.2714
1844,0.2166,0.2106,0.1888,0.2714
1845,0.2165,0.2109,0.1885,0.2714
1846,0.2163,0.2105,0.1881,0.2703
1847,0.2158,0.2102,0.1871,0.2703
1848,0.216000000000001,0.2094,0.1866,0.2703
1849,0.2163,0.2087,0.1865,0.2703
1850,0.2158,0.2087,0.186,0.2703
1851,0.2159,0.208,0.1854,0.269599999999999
1852,0.2157,0.2084,0.1851,0.269599999999999
1853,0.2158,0.2089,0.1847,0.269599999999999
1854,0.2152,0.2084,0.1845,0.269599999999999
1855,0.2149,0.208,0.1842,0.269599999999999
1856,0.2155,0.2083,0.1846,0.271
1857,0.2151,0.2081,0.1838,0.271
1858,0.2153,0.2076,0.1832,0.271
1859,0.2147,0.208,0.1829,0.271
1860,0.2139,0.2086,0.1825,0.271
1861,0.2129,0.208000000000001,0.1831,0.268999999999999
1862,0.2128,0.208600000000001,0.184,0.268999999999999
1863,0.2114,0.2089,0.1832,0.268999999999999
1864,0.2106,0.2088,0.1834,0.268999999999999
1865,0.2102,0.2076,0.1831,0.268999999999999
1866,0.2097,0.207,0.1829,0.2684
1867,0.2097,0.2074,0.1828,0.2684
1868,0.2091,0.206800000000001,0.1828,0.2684
1869,0.2084,0.2063,0.183,0.2684
1870,0.2082,0.2059,0.1838,0.2684
1871,0.2084,0.2058,0.1845,0.267699999999999
1872,0.2082,0.2056,0.1841,0.267699999999999
1873,0.2073,0.2064,0.1838,0.267699999999999
1874,0.2069,0.2061,0.1835,0.267699999999999
1875,0.2065,0.205,0.1835,0.267699999999999
1876,0.2057,0.2051,0.1835,0.267299999999999
1877,0.2063,0.2054,0.1832,0.267299999999999
1878,0.2059,0.2053,0.183,0.267299999999999
1879,0.2055,0.2053,0.1831,0.267299999999999
1880,0.205,0.2056,0.1832,0.267299999999999
1881,0.2045,0.2057,0.183,0.266299999999999
1882,0.2043,0.2054,0.183,0.266299999999999
1883,0.2038,0.2052,0.1825,0.266299999999999
1884,0.2037,0.2051,0.1821,0.266299999999999
1885,0.2036,0.2054,0.1811,0.266299999999999
1886,0.2031,0.2057,0.1811,0.265499999999999
1887,0.2026,0.2051,0.1808,0.265499999999999
1888,0.2016,0.2048,0.1802,0.265499999999999
1889,0.2013,0.2042,0.1798,0.265499999999999
1890,0.2016,0.2033,0.1798,0.265499999999999
1891,0.2013,0.2023,0.1795,0.264199999999999
1892,0.2012,0.2027,0.1802,0.264199999999999
1893,0.2014,0.2027,0.1792,0.264199999999999
1894,0.2018,0.2017,0.1789,0.264199999999999
1895,0.2013,0.2013,0.1789,0.264199999999999
1896,0.2013,0.2004,0.1787,0.263699999999999
1897,0.2017,0.1998,0.1786,0.263699999999999
1898,0.2023,0.2005,0.1784,0.263699999999999
1899,0.2018,0.2015,0.1787,0.263699999999999
1900,0.2023,0.2007,0.1785,0.263699999999999
1901,0.2024,0.2004,0.1783,0.261899999999999
1902,0.2017,0.1997,0.1785,0.261899999999999
1903,0.2017,0.199,0.1791,0.261899999999999
1904,0.2013,0.1991,0.1791,0.261899999999999
1905,0.2014,0.1988,0.1796,0.261899999999999
1906,0.2011,0.1982,0.1799,0.260999999999999
1907,0.2008,0.1985,0.18,0.260999999999999
1908,0.2009,0.1977,0.1795,0.260999999999999
1909,0.2008,0.1973,0.1791,0.260999999999999
1910,0.2001,0.1973,0.1784,0.260999999999999
1911,0.1996,0.1975,0.1777,0.259799999999999
1912,0.1994,0.197,0.1772,0.259799999999999
1913,0.1985,0.1964,0.1764,0.259799999999999
1914,0.1982,0.1962,0.1759,0.259799999999999
1915,0.1982,0.197,0.1759,0.259799999999999
1916,0.1978,0.1964,0.1751,0.2589
1917,0.1971,0.1966,0.1745,0.2589
1918,0.1975,0.1974,0.1744,0.2589
1919,0.1974,0.1974,0.1738,0.2589
1920,0.197,0.1973,0.174,0.2589
1921,0.1966,0.196800000000001,0.1738,0.258799999999999
1922,0.1966,0.197000000000001,0.174,0.258799999999999
1923,0.1962,0.197,0.1734,0.258799999999999
1924,0.1968,0.196700000000001,0.1738,0.258799999999999
1925,0.1957,0.196200000000001,0.1733,0.258799999999999
1926,0.1955,0.196200000000001,0.1726,0.256999999999999
1927,0.1956,0.196500000000001,0.1726,0.256999999999999
1928,0.1949,0.1963,0.1728,0.256999999999999
1929,0.1953,0.1962,0.1724,0.256999999999999
1930,0.1955,0.1962,0.1717,0.256999999999999
1931,0.1951,0.1969,0.1712,0.257199999999999
1932,0.1949,0.1964,0.1711,0.257199999999999
1933,0.1945,0.1965,0.1711,0.257199999999999
1934,0.1939,0.1957,0.1711,0.257199999999999
1935,0.1932,0.1954,0.1705,0.257199999999999
1936,0.1921,0.1952,0.1709,0.255899999999999
1937,0.1923,0.1951,0.1707,0.255899999999999
1938,0.1922,0.194,0.1706,0.255899999999999
1939,0.192,0.194,0.1702,0.255899999999999
1940,0.1917,0.1932,0.1694,0.255899999999999
1941,0.1919,0.1929,0.1691,0.254799999999999
1942,0.192,0.1923,0.1686,0.254799999999999
1943,0.1928,0.1922,0.168,0.254799999999999
1944,0.1924,0.1917,0.1669,0.254799999999999
1945,0.1919,0.1912,0.1667,0.254799999999999
1946,0.1917,0.191,0.1666,0.253599999999999
1947,0.1917,0.1903,0.1664,0.253599999999999
1948,0.1915,0.19,0.1658,0.253599999999999
1949,0.1911,0.1896,0.166,0.253599999999999
1950,0.1906,0.1893,0.1659,0.253599999999999
1951,0.1906,0.1893,0.1662,0.253399999999999
1952,0.1907,0.1891,0.1657,0.253399999999999
1953,0.1909,0.1886,0.1658,0.253399999999999
1954,0.1901,0.1885,0.1656,0.253399999999999
1955,0.1898,0.1876,0.1654,0.253399999999999
1956,0.1901,0.1872,0.1645,0.252799999999999
1957,0.1893,0.1872,0.1639,0.252799999999999
1958,0.1899,0.1873,0.1642,0.252799999999999
1959,0.1895,0.1871,0.164,0.252799999999999
1960,0.19,0.1874,0.1646,0.252799999999999
1961,0.1901,0.1867,0.1645,0.251799999999999
1962,0.1902,0.1863,0.1644,0.251799999999999
1963,0.1894,0.1861,0.1638,0.251799999999999
1964,0.189,0.1864,0.1636,0.251799999999999
1965,0.189,0.1868,0.1639,0.251799999999999
1966,0.1882,0.1868,0.1635,0.251199999999999
1967,0.1878,0.1865,0.1636,0.251199999999999
1968,0.1881,0.1862,0.1636,0.251199999999999
1969,0.1881,0.186,0.1639,0.251199999999999
1970,0.1881,0.1865,0.1634,0.251199999999999
1971,0.188,0.1863,0.1625,0.249799999999999
1972,0.1877,0.1869,0.1627,0.249799999999999
1973,0.188,0.187,0.1623,0.249799999999999
1974,0.1882,0.1869,0.1623,0.249799999999999
1975,0.1882,0.186800000000001,0.1624,0.249799999999999
1976,0.1878,0.1865,0.1628,0.248899999999999
1977,0.187,0.1864,0.1629,0.248899999999999
1978,0.1868,0.1871,0.1625,0.248899999999999
1979,0.1871,0.187,0.1626,0.248899999999999
1980,0.187,0.187,0.1624,0.248899999999999
1981,0.1867,0.1866,0.1624,0.249199999999999
1982,0.1864,0.1857,0.1624,0.249199999999999
1983,0.1863,0.1849,0.1623,0.249199999999999
1984,0.1862,0.1854,0.1616,0.249199999999999
1985,0.1863,0.1851,0.1612,0.249199999999999
1986,0.1865,0.185,0.1613,0.247499999999999
1987,0.1862,0.1847,0.1612,0.247499999999999
1988,0.1867,0.1851,0.161,0.247499999999999
1989,0.1861,0.1847,0.1602,0.247499999999999
1990,0.1857,0.1845,0.1603,0.247499999999999
1991,0.1856,0.1843,0.1601,0.245699999999999
1992,0.186,0.1839,0.1601,0.245699999999999
1993,0.1854,0.1836,0.1596,0.245699999999999
1994,0.1851,0.1843,0.1596,0.245699999999999
1995,0.1849,0.1837,0.1594,0.245699999999999
1996,0.1848,0.1834,0.1591,0.245099999999999
1997,0.1851,0.1831,0.1592,0.245099999999999
1998,0.1849,0.1823,0.1585,0.245099999999999
1999,0.1847,0.1819,0.1582,0.245099999999999
2000,0.1846,0.1818,0.1577,0.245099999999999
2001,0.185,0.1824,0.1581,0.242899999999999
2002,0.1843,0.1824,0.1581,0.242899999999999
2003,0.184,0.1817,0.1577,0.242899999999999
2004,0.1845,0.1816,0.1574,0.242899999999999
2005,0.1851,0.1817,0.1573,0.242899999999999
2006,0.1849,0.1811,0.1572,0.241999999999999
2007,0.1849,0.1809,0.1575,0.241999999999999
2008,0.1842,0.1812,0.1577,0.241999999999999
2009,0.184,0.1814,0.1581,0.241999999999999
2010,0.1837,0.181,0.1582,0.241999999999999
2011,0.1836,0.1812,0.1584,0.240199999999999
2012,0.1833,0.1803,0.1584,0.240199999999999
2013,0.1833,0.18,0.1584,0.240199999999999
2014,0.1829,0.1792,0.1588,0.240199999999999
2015,0.1828,0.1795,0.1585,0.240199999999999
2016,0.1826,0.1788,0.1591,0.241299999999999
2017,0.1827,0.179,0.1592,0.241299999999999
2018,0.183,0.179,0.1588,0.241299999999999
2019,0.1826,0.1787,0.1582,0.241299999999999
2020,0.1826,0.1785,0.1585,0.241299999999999
2021,0.1824,0.1786,0.1576,0.240099999999999
2022,0.1823,0.1785,0.1573,0.240099999999999
2023,0.1818,0.178,0.1575,0.240099999999999
2024,0.1815,0.1773,0.1577,0.240099999999999
2025,0.1811,0.1763,0.158,0.240099999999999
2026,0.1812,0.1762,0.1576,0.240299999999999
2027,0.1809,0.1752,0.1579,0.240299999999999
2028,0.1804,0.1749,0.1574,0.240299999999999
2029,0.1803,0.1745,0.1568,0.240299999999999
2030,0.1809,0.174,0.1567,0.240299999999999
2031,0.1806,0.1739,0.1567,0.239299999999999
2032,0.1801,0.1739,0.1564,0.239299999999999
2033,0.179,0.1746,0.1562,0.239299999999999
2034,0.1785,0.1747,0.1552,0.239299999999999
2035,0.1783,0.1741,0.1549,0.239299999999999
2036,0.1777,0.1738,0.1552,0.237699999999999
2037,0.1773,0.1737,0.1549,0.237699999999999
2038,0.1771,0.1742,0.155,0.237699999999999
2039,0.1763,0.1739,0.1548,0.237699999999999
2040,0.1757,0.1736,0.1552,0.237699999999999
2041,0.1756,0.1733,0.1552,0.237599999999999
2042,0.1758,0.1733,0.1542,0.237599999999999
2043,0.1757,0.1731,0.1545,0.237599999999999
2044,0.1748,0.1736,0.1543,0.237599999999999
2045,0.1742,0.1734,0.1539,0.237599999999999
2046,0.1749,0.1734,0.1542,0.2359
2047,0.1747,0.1736,0.1536,0.2359
2048,0.1747,0.1737,0.1535,0.2359
2049,0.1749,0.1736,0.1529,0.2359
2050,0.1743,0.1737,0.1526,0.2359
2051,0.1737,0.1728,0.1521,0.235099999999999
2052,0.1742,0.1727,0.1521,0.235099999999999
2053,0.1733,0.1726,0.1514,0.235099999999999
2054,0.1734,0.1727,0.1513,0.235099999999999
2055,0.1726,0.1723,0.1512,0.235099999999999
2056,0.1729,0.1713,0.1505,0.235299999999999
2057,0.1724,0.1713,0.1502,0.235299999999999
2058,0.1722,0.1704,0.1502,0.235299999999999
2059,0.1716,0.1709,0.15,0.235299999999999
2060,0.1719,0.1711,0.15,0.235299999999999
2061,0.172,0.1706,0.1495,0.231799999999999
2062,0.1722,0.1713,0.1497,0.231799999999999
2063,0.1723,0.1706,0.1493,0.231799999999999
2064,0.1723,0.171,0.1493,0.231799999999999
2065,0.1719,0.1706,0.149,0.231799999999999
2066,0.1723,0.1703,0.1485,0.230699999999999
2067,0.1719,0.1696,0.1479,0.230699999999999
2068,0.1721,0.1698,0.1478,0.230699999999999
2069,0.1718,0.1695,0.1476,0.230699999999999
2070,0.1717,0.1691,0.1479,0.230699999999999
2071,0.1718,0.1686,0.1477,0.229999999999999
2072,0.1721,0.1686,0.1475,0.229999999999999
2073,0.1716,0.1689,0.1473,0.229999999999999
2074,0.171,0.1695,0.1478,0.229999999999999
2075,0.1717,0.17,0.1475,0.229999999999999
2076,0.1715,0.1702,0.147,0.229299999999999
2077,0.1713,0.1699,0.1462,0.229299999999999
2078,0.171,0.1698,0.1457,0.229299999999999
2079,0.1707,0.1701,0.1463,0.229299999999999
2080,0.1707,0.1693,0.146,0.229299999999999
2081,0.17,0.1699,0.1455,0.2281
2082,0.1703,0.1696,0.1448,0.2281
2083,0.1703,0.1689,0.1449,0.2281
2084,0.1701,0.1693,0.1447,0.2281
2085,0.1695,0.1691,0.144,0.2281
2086,0.1695,0.1693,0.1435,0.2279
2087,0.1692,0.1689,0.1435,0.2279
2088,0.1692,0.1689,0.1432,0.2279
2089,0.1697,0.1687,0.1427,0.2279
2090,0.1699,0.1685,0.1424,0.2279
2091,0.17,0.1692,0.1423,0.225699999999999
2092,0.1699,0.1683,0.1419,0.225699999999999
2093,0.1699,0.1684,0.1421,0.225699999999999
2094,0.1695,0.1675,0.142,0.225699999999999
2095,0.1697,0.1679,0.1418,0.225699999999999
2096,0.1693,0.1675,0.1417,0.224299999999999
2097,0.1699,0.167,0.1418,0.224299999999999
2098,0.1687,0.167,0.1421,0.224299999999999
2099,0.1693,0.1675,0.1428,0.224299999999999
2100,0.1692,0.1677,0.1427,0.224299999999999
2101,0.1689,0.1672,0.1428,0.2239
2102,0.1688,0.1676,0.1423,0.2239
2103,0.1692,0.1675,0.1419,0.2239
2104,0.1692,0.1676,0.1419,0.2239
2105,0.1692,0.1674,0.1412,0.2239
2106,0.1687,0.1667,0.141,0.221299999999999
2107,0.1689,0.1669,0.141,0.221299999999999
2108,0.169,0.1672,0.1406,0.221299999999999
2109,0.1692,0.167,0.1408,0.221299999999999
2110,0.1683,0.1672,0.1408,0.221299999999999
2111,0.1679,0.1681,0.1405,0.2219
2112,0.1677,0.1686,0.1403,0.2219
2113,0.1671,0.1681,0.1394,0.2219
2114,0.1671,0.1673,0.1397,0.2219
2115,0.1669,0.1669,0.1392,0.2219
2116,0.1665,0.1668,0.1396,0.2182
2117,0.1667,0.166,0.1396,0.2182
2118,0.1671,0.1656,0.1394,0.2182
2119,0.1671,0.1651,0.1385,0.2182
2120,0.1669,0.1649,0.1387,0.2182
2121,0.1668,0.1647,0.1379,0.219299999999999
2122,0.1659,0.1646,0.1379,0.219299999999999
2123,0.1655,0.164,0.1375,0.219299999999999
2124,0.1652,0.163,0.1376,0.219299999999999
2125,0.1652,0.1626,0.1373,0.219299999999999
2126,0.1646,0.1623,0.1376,0.217799999999999
2127,0.1649,0.1623,0.1375,0.217799999999999
2128,0.165,0.1623,0.1374,0.217799999999999
2129,0.1644,0.1614,0.137,0.217799999999999
2130,0.1641,0.1613,0.1369,0.217799999999999
2131,0.1633,0.161,0.1368,0.216699999999999
2132,0.1639,0.1612,0.1365,0.216699999999999
2133,0.164,0.1605,0.1372,0.216699999999999
2134,0.1641,0.1599,0.1379,0.216699999999999
2135,0.1634,0.1604,0.1375,0.216699999999999
2136,0.1633,0.1603,0.1365,0.215099999999999
2137,0.1631,0.1607,0.1365,0.215099999999999
2138,0.1622,0.1607,0.1363,0.215099999999999
2139,0.162,0.1606,0.1367,0.215099999999999
2140,0.1621,0.1604,0.1366,0.215099999999999
2141,0.1613,0.1604,0.1366,0.214599999999999
2142,0.1623,0.16,0.1368,0.214599999999999
2143,0.1617,0.1598,0.1367,0.214599999999999
2144,0.161,0.16,0.1372,0.214599999999999
2145,0.1608,0.1595,0.1367,0.214599999999999
2146,0.1605,0.1592,0.1365,0.212799999999999
2147,0.1605,0.1591,0.1359,0.212799999999999
2148,0.1606,0.159,0.136,0.212799999999999
2149,0.1613,0.1578,0.1359,0.212799999999999
2150,0.1612,0.1576,0.1362,0.212799999999999
2151,0.1616,0.1581,0.1362,0.212799999999999
2152,0.1616,0.1579,0.1358,0.212799999999999
2153,0.1616,0.1574,0.1353,0.212799999999999
2154,0.1615,0.1577,0.1346,0.212799999999999
2155,0.1613,0.158,0.1346,0.212799999999999
2156,0.1609,0.1583,0.1346,0.211199999999999
2157,0.1602,0.1585,0.1348,0.211199999999999
2158,0.1592,0.1578,0.1341,0.211199999999999
2159,0.1597,0.1576,0.134,0.211199999999999
2160,0.1593,0.1575,0.1337,0.211199999999999
2161,0.1592,0.1577,0.1338,0.208699999999999
2162,0.1595,0.1577,0.133,0.208699999999999
2163,0.1586,0.1574,0.1329,0.208699999999999
2164,0.1586,0.1578,0.1321,0.208699999999999
2165,0.1582,0.1576,0.1315,0.208699999999999
2166,0.1576,0.1581,0.1312,0.207299999999999
2167,0.1575,0.1577,0.1311,0.207299999999999
2168,0.1566,0.1577,0.1305,0.207299999999999
2169,0.1561,0.1569,0.1301,0.207299999999999
2170,0.1557,0.1569,0.1298,0.207299999999999
2171,0.1549,0.1562,0.13,0.2067
2172,0.154,0.1559,0.1301,0.2067
2173,0.1531,0.1559,0.1295,0.2067
2174,0.1527,0.1558,0.1294,0.2067
2175,0.1533,0.1547,0.1291,0.2067
2176,0.1532,0.1545,0.1288,0.204899999999999
2177,0.153,0.1544,0.128,0.204899999999999
2178,0.1528,0.1542,0.127999999999999,0.204899999999999
2179,0.1523,0.1537,0.1285,0.204899999999999
2180,0.1521,0.1537,0.128,0.204899999999999
2181,0.1514,0.1535,0.1277,0.204999999999999
2182,0.1512,0.1538,0.1273,0.204999999999999
2183,0.1509,0.1532,0.1275,0.204999999999999
2184,0.1514,0.1533,0.128,0.204999999999999
2185,0.1512,0.1533,0.1284,0.204999999999999
2186,0.1515,0.1532,0.1287,0.2055
2187,0.1508,0.1531,0.1287,0.2055
2188,0.1509,0.1531,0.1284,0.2055
2189,0.1501,0.1528,0.1284,0.2055
2190,0.15,0.1526,0.1286,0.2055
2191,0.149,0.1523,0.1285,0.203699999999999
2192,0.1488,0.152,0.1281,0.203699999999999
2193,0.1485,0.1518,0.1279,0.203699999999999
2194,0.1484,0.1516,0.1281,0.203699999999999
2195,0.148,0.1507,0.1281,0.203699999999999
2196,0.1478,0.151,0.128,0.2032
2197,0.1475,0.1515,0.1283,0.2032
2198,0.1477,0.1516,0.1276,0.2032
2199,0.1479,0.1514,0.1272,0.2032
2200,0.1477,0.1514,0.1275,0.2032
2201,0.1476,0.1516,0.1271,0.2026
2202,0.146999999999999,0.1512,0.1266,0.2026
2203,0.146899999999999,0.1511,0.1262,0.2026
2204,0.146999999999999,0.150800000000001,0.1265,0.2026
2205,0.1466,0.150600000000001,0.1264,0.2026
2206,0.1468,0.151000000000001,0.1261,0.2024
2207,0.1475,0.150800000000001,0.1257,0.2024
2208,0.1471,0.150800000000001,0.126,0.2024
2209,0.147,0.1502,0.1258,0.2024
2210,0.1469,0.1499,0.1259,0.2024
2211,0.147,0.1494,0.1261,0.2014
2212,0.1468,0.1491,0.126,0.2014
2213,0.1472,0.1489,0.1256,0.2014
2214,0.1471,0.1489,0.1254,0.2014
2215,0.1474,0.1488,0.1251,0.2014
2216,0.1473,0.1488,0.125,0.2009
2217,0.147,0.1484,0.1252,0.2009
2218,0.1463,0.1487,0.1247,0.2009
2219,0.146,0.1487,0.1247,0.2009
2220,0.1462,0.1488,0.1245,0.2009
2221,0.1464,0.1487,0.1241,0.198199999999999
2222,0.1467,0.1485,0.1242,0.198199999999999
2223,0.1464,0.1485,0.1246,0.198199999999999
2224,0.1457,0.1478,0.124,0.198199999999999
2225,0.1453,0.1473,0.1237,0.198199999999999
2226,0.1456,0.1477,0.1235,0.197899999999999
2227,0.1454,0.1482,0.1235,0.197899999999999
2228,0.1454,0.148,0.1236,0.197899999999999
2229,0.1452,0.1478,0.1232,0.197899999999999
2230,0.1445,0.1475,0.1231,0.197899999999999
2231,0.1445,0.1469,0.123,0.196699999999999
2232,0.1443,0.1457,0.1227,0.196699999999999
2233,0.1441,0.1456,0.1224,0.196699999999999
2234,0.1442,0.1454,0.1225,0.196699999999999
2235,0.1442,0.1453,0.1216,0.196699999999999
2236,0.1443,0.1447,0.1215,0.1967
2237,0.1435,0.1451,0.1215,0.1967
2238,0.143,0.1449,0.1214,0.1967
2239,0.1427,0.1451,0.1215,0.1967
2240,0.1429,0.1439,0.1213,0.1967
2241,0.1426,0.1431,0.1209,0.1958
2242,0.1428,0.1427,0.1209,0.1958
2243,0.1423,0.1424,0.1209,0.1958
2244,0.142,0.143,0.1207,0.1958
2245,0.1424,0.1427,0.1204,0.1958
2246,0.1422,0.1423,0.1201,0.193899999999999
2247,0.1419,0.1425,0.1204,0.193899999999999
2248,0.1422,0.1422,0.1199,0.193899999999999
2249,0.142,0.1422,0.1199,0.193899999999999
2250,0.1415,0.1422,0.1202,0.193899999999999
2251,0.1413,0.1422,0.1198,0.193599999999999
2252,0.1411,0.1425,0.1199,0.193599999999999
2253,0.1405,0.1419,0.1203,0.193599999999999
2254,0.1402,0.1416,0.1204,0.193599999999999
2255,0.1405,0.142,0.12,0.193599999999999
2256,0.1402,0.1417,0.1203,0.1927
2257,0.1397,0.1419,0.1202,0.1927
2258,0.1391,0.1413,0.1199,0.1927
2259,0.1392,0.1411,0.1197,0.1927
2260,0.1392,0.1415,0.1199,0.1927
2261,0.1392,0.1417,0.12,0.190099999999999
2262,0.1387,0.142,0.1203,0.190099999999999
2263,0.138,0.1426,0.1204,0.190099999999999
2264,0.1376,0.1432,0.12,0.190099999999999
2265,0.1375,0.1437,0.1204,0.190099999999999
2266,0.1366,0.1438,0.1205,0.1884
2267,0.1368,0.1435,0.12,0.1884
2268,0.1365,0.1428,0.1199,0.1884
2269,0.1374,0.1422,0.1196,0.1884
2270,0.1369,0.1424,0.1193,0.1884
2271,0.1363,0.1423,0.1189,0.1871
2272,0.1363,0.1417,0.1187,0.1871
2273,0.1364,0.1409,0.1192,0.1871
2274,0.1361,0.1406,0.1192,0.1871
2275,0.136,0.1408,0.1191,0.1871
2276,0.1357,0.1409,0.1188,0.1857
2277,0.1357,0.1409,0.1182,0.1857
2278,0.1351,0.1405,0.1184,0.1857
2279,0.1349,0.1402,0.1181,0.1857
2280,0.1346,0.1399,0.1176,0.1857
2281,0.1338,0.1399,0.1178,0.1853
2282,0.1337,0.1395,0.1176,0.1853
2283,0.1334,0.1394,0.1174,0.1853
2284,0.1338,0.1398,0.117,0.1853
2285,0.1338,0.1397,0.1168,0.1853
2286,0.1335,0.14,0.1168,0.1844
2287,0.1335,0.1402,0.1162,0.1844
2288,0.1333,0.1398,0.1161,0.1844
2289,0.1335,0.1391,0.1157,0.1844
2290,0.1336,0.1384,0.1154,0.1844
2291,0.1336,0.1388,0.1149,0.1825
2292,0.134,0.1385,0.1148,0.1825
2293,0.1343,0.1382,0.1144,0.1825
2294,0.1338,0.1382,0.1142,0.1825
2295,0.1342,0.1383,0.114,0.1825
2296,0.1338,0.1377,0.1142,0.1821
2297,0.1335,0.1383,0.1138,0.1821
2298,0.1335,0.1378,0.1128,0.1821
2299,0.1341,0.1379,0.1131,0.1821
2300,0.1341,0.137,0.113,0.1821
2301,0.1346,0.1367,0.1128,0.1818
2302,0.1345,0.1369,0.1126,0.1818
2303,0.134699999999999,0.1363,0.1126,0.1818
2304,0.1352,0.1362,0.1124,0.1818
2305,0.1352,0.1362,0.1118,0.1818
2306,0.1348,0.1355,0.1123,0.181
2307,0.1342,0.1348,0.112399999999999,0.181
2308,0.1347,0.1346,0.112899999999999,0.181
2309,0.1347,0.1344,0.113099999999999,0.181
2310,0.1342,0.1345,0.113399999999999,0.181
2311,0.1342,0.1339,0.112699999999999,0.1812
2312,0.1342,0.1345,0.112899999999999,0.1812
2313,0.1339,0.135,0.112799999999999,0.1812
2314,0.1337,0.1349,0.1129,0.1812
2315,0.1339,0.1349,0.113,0.1812
2316,0.1337,0.1344,0.1131,0.1803
2317,0.1336,0.134,0.112899999999999,0.1803
2318,0.1336,0.1345,0.112899999999999,0.1803
2319,0.133,0.1345,0.112999999999999,0.1803
2320,0.1327,0.1344,0.112699999999999,0.1803
2321,0.1324,0.1343,0.1129,0.1791
2322,0.132,0.1344,0.1125,0.1791
2323,0.1317,0.1345,0.1124,0.1791
2324,0.1323,0.1345,0.1122,0.1791
2325,0.1323,0.1346,0.1121,0.1791
2326,0.1322,0.1346,0.1117,0.179099999999999
2327,0.1322,0.1339,0.1113,0.179099999999999
2328,0.1328,0.1334,0.1115,0.179099999999999
2329,0.1327,0.1326,0.1111,0.179099999999999
2330,0.1328,0.1323,0.111,0.179099999999999
2331,0.1326,0.1318,0.1112,0.177899999999999
2332,0.1323,0.1321,0.111,0.177899999999999
2333,0.1322,0.1321,0.1108,0.177899999999999
2334,0.1319,0.1319,0.1102,0.177899999999999
2335,0.1316,0.1315,0.1098,0.177899999999999
2336,0.1314,0.1314,0.1095,0.1769
2337,0.1311,0.132,0.1093,0.1769
2338,0.1307,0.132,0.1089,0.1769
2339,0.1298,0.1321,0.1083,0.1769
2340,0.1297,0.1316,0.1079,0.1769
2341,0.1294,0.1315,0.1079,0.1778
2342,0.1295,0.1307,0.1076,0.1778
2343,0.1295,0.1307,0.1073,0.1778
2344,0.13,0.1305,0.1068,0.1778
2345,0.1299,0.13,0.1065,0.1778
2346,0.129,0.1298,0.1066,0.1769
2347,0.1288,0.1292,0.1067,0.1769
2348,0.1285,0.1289,0.1064,0.1769
2349,0.1286,0.1288,0.1067,0.1769
2350,0.1281,0.1285,0.1064,0.1769
2351,0.1281,0.1286,0.106,0.176199999999999
2352,0.1281,0.1284,0.1059,0.176199999999999
2353,0.127899999999999,0.1282,0.1058,0.176199999999999
2354,0.127699999999999,0.1282,0.1063,0.176199999999999
2355,0.1278,0.1277,0.1061,0.176199999999999
2356,0.1277,0.127599999999999,0.1061,0.175
2357,0.128,0.1268,0.1054,0.175
2358,0.128,0.126599999999999,0.1055,0.175
2359,0.1283,0.1263,0.1057,0.175
2360,0.1279,0.125999999999999,0.1058,0.175
2361,0.1283,0.125799999999999,0.1058,0.174099999999999
2362,0.128,0.1257,0.1056,0.174099999999999
2363,0.127899999999999,0.1261,0.1055,0.174099999999999
2364,0.127999999999999,0.126,0.1052,0.174099999999999
2365,0.1274,0.1262,0.1055,0.174099999999999
2366,0.126899999999999,0.1262,0.1053,0.172699999999999
2367,0.126699999999999,0.1265,0.105,0.172699999999999
2368,0.126699999999999,0.1267,0.1044,0.172699999999999
2369,0.1271,0.1264,0.1041,0.172699999999999
2370,0.1268,0.1255,0.1042,0.172699999999999
2371,0.1268,0.1257,0.104,0.172999999999999
2372,0.1269,0.1254,0.1031,0.172999999999999
2373,0.127099999999999,0.1263,0.1033,0.172999999999999
2374,0.127299999999999,0.1263,0.1032,0.172999999999999
2375,0.1279,0.1264,0.1029,0.172999999999999
2376,0.1283,0.1262,0.1026,0.171999999999999
2377,0.1282,0.1255,0.1025,0.171999999999999
2378,0.1283,0.1249,0.1026,0.171999999999999
2379,0.1279,0.1247,0.1029,0.171999999999999
2380,0.1278,0.1245,0.1023,0.171999999999999
2381,0.1277,0.1251,0.1014,0.169999999999999
2382,0.1275,0.1248,0.1016,0.169999999999999
2383,0.1281,0.1248,0.1019,0.169999999999999
2384,0.1285,0.1248,0.1015,0.169999999999999
2385,0.1292,0.1249,0.1014,0.169999999999999
2386,0.1287,0.1249,0.1017,0.169099999999999
2387,0.129,0.1246,0.1014,0.169099999999999
2388,0.1291,0.1241,0.1014,0.169099999999999
2389,0.129,0.1238,0.1009,0.169099999999999
2390,0.128699999999999,0.1239,0.1007,0.169099999999999
2391,0.1284,0.1236,0.1011,0.168399999999999
2392,0.1289,0.1231,0.1013,0.168399999999999
2393,0.128,0.1223,0.1013,0.168399999999999
2394,0.1283,0.1225,0.1011,0.168399999999999
2395,0.1279,0.1229,0.1008,0.168399999999999
2396,0.1276,0.1226,0.1008,0.166399999999999
2397,0.1275,0.1226,0.1018,0.166399999999999
2398,0.1269,0.1223,0.1019,0.166399999999999
2399,0.1264,0.1217,0.1018,0.166399999999999
2400,0.1256,0.121,0.102,0.166399999999999
2401,0.1253,0.1211,0.1023,0.1668
2402,0.1253,0.1215,0.102,0.1668
2403,0.125,0.1212,0.1019,0.1668
2404,0.1244,0.1213,0.1019,0.1668
2405,0.1238,0.1208,0.1017,0.1668
2406,0.1236,0.1202,0.1011,0.1662
2407,0.1231,0.1201,0.1011,0.1662
2408,0.1221,0.1205,0.101,0.1662
2409,0.1217,0.121,0.1009,0.1662
2410,0.1216,0.1204,0.1009,0.1662
2411,0.1215,0.1202,0.101,0.165899999999999
2412,0.1212,0.1199,0.1007,0.165899999999999
2413,0.121,0.12,0.1007,0.165899999999999
2414,0.1209,0.1198,0.1004,0.165899999999999
2415,0.1209,0.1193,0.1004,0.165899999999999
2416,0.1213,0.1193,0.1002,0.1645
2417,0.121,0.1191,0.1001,0.1645
2418,0.1207,0.1193,0.1,0.1645
2419,0.1205,0.1193,0.0998,0.1645
2420,0.1199,0.1194,0.0996999999999999,0.1645
2421,0.1199,0.1193,0.0998,0.1642
2422,0.1194,0.1196,0.1001,0.1642
2423,0.1191,0.1196,0.0995999999999999,0.1642
2424,0.1189,0.1192,0.0989,0.1642
2425,0.119,0.119,0.0985999999999999,0.1642
2426,0.1192,0.1189,0.0987999999999999,0.162999999999999
2427,0.1194,0.1188,0.0985999999999999,0.162999999999999
2428,0.119,0.1191,0.0987999999999999,0.162999999999999
2429,0.1185,0.1191,0.0986999999999999,0.162999999999999
2430,0.1186,0.1194,0.0984999999999999,0.162999999999999
2431,0.1183,0.1199,0.0977999999999998,0.161299999999999
2432,0.1174,0.1206,0.0974999999999998,0.161299999999999
2433,0.118,0.1207,0.0978999999999998,0.161299999999999
2434,0.1177,0.1204,0.0976999999999999,0.161299999999999
2435,0.1178,0.12,0.0972999999999999,0.161299999999999
2436,0.1176,0.1201,0.0972999999999999,0.160999999999999
2437,0.1175,0.1204,0.0971,0.160999999999999
2438,0.1171,0.12,0.0968,0.160999999999999
2439,0.117,0.1202,0.0972,0.160999999999999
2440,0.116699999999999,0.1203,0.0968,0.160999999999999
2441,0.116499999999999,0.12,0.0969,0.159099999999999
2442,0.1159,0.1196,0.0971000000000001,0.159099999999999
2443,0.1161,0.1197,0.0972000000000001,0.159099999999999
2444,0.115899999999999,0.1194,0.0973000000000001,0.159099999999999
2445,0.1161,0.1195,0.0974,0.159099999999999
2446,0.1166,0.1193,0.0969999999999999,0.159499999999999
2447,0.1165,0.1191,0.0969999999999999,0.159499999999999
2448,0.1165,0.1187,0.0967999999999999,0.159499999999999
2449,0.1166,0.1179,0.0969,0.159499999999999
2450,0.1166,0.1177,0.0967999999999999,0.159499999999999
2451,0.1162,0.1172,0.0966999999999999,0.159099999999999
2452,0.1162,0.1175,0.0963999999999999,0.159099999999999
2453,0.1166,0.117,0.0958999999999999,0.159099999999999
2454,0.116,0.1165,0.0958999999999999,0.159099999999999
2455,0.116,0.1163,0.0958999999999999,0.159099999999999
2456,0.1159,0.1167,0.0962,0.158699999999999
2457,0.116,0.1163,0.0962999999999999,0.158699999999999
2458,0.1158,0.1167,0.0959999999999999,0.158699999999999
2459,0.1156,0.1165,0.0959999999999999,0.158699999999999
2460,0.1162,0.1164,0.0961,0.158699999999999
2461,0.1163,0.1162,0.0958999999999999,0.157199999999999
2462,0.1164,0.1163,0.0957999999999998,0.157199999999999
2463,0.1162,0.1163,0.0956999999999998,0.157199999999999
2464,0.1158,0.1163,0.0950999999999999,0.157199999999999
2465,0.1161,0.116,0.0947999999999998,0.157199999999999
2466,0.1156,0.1165,0.0946999999999998,0.155899999999999
2467,0.1153,0.1166,0.0947999999999998,0.155899999999999
2468,0.1147,0.1162,0.0948999999999999,0.155899999999999
2469,0.1147,0.1156,0.0948999999999999,0.155899999999999
2470,0.1146,0.1156,0.0943999999999998,0.155899999999999
2471,0.1146,0.1158,0.0946999999999999,0.154099999999999
2472,0.115,0.1152,0.0946999999999999,0.154099999999999
2473,0.1149,0.1151,0.0946999999999999,0.154099999999999
2474,0.1152,0.1147,0.0948,0.154099999999999
2475,0.1151,0.1148,0.0945,0.154099999999999
2476,0.115,0.1147,0.0943000000000001,0.154799999999999
2477,0.1154,0.1151,0.0937000000000001,0.154799999999999
2478,0.1157,0.1148,0.0934000000000001,0.154799999999999
2479,0.1155,0.1146,0.0932000000000002,0.154799999999999
2480,0.1155,0.1142,0.0932000000000004,0.154799999999999
2481,0.1149,0.1132,0.0928000000000003,0.153399999999999
2482,0.1148,0.113,0.0933000000000004,0.153399999999999
2483,0.1149,0.1132,0.0935000000000004,0.153399999999999
2484,0.1147,0.1131,0.0934000000000004,0.153399999999999
2485,0.1145,0.113,0.0934000000000003,0.153399999999999
2486,0.1143,0.1136,0.0936000000000001,0.153399999999999
2487,0.114,0.1132,0.0936000000000001,0.153399999999999
2488,0.114,0.1135,0.0935000000000001,0.153399999999999
2489,0.1144,0.1131,0.0933,0.153399999999999
2490,0.1145,0.1128,0.0936,0.153399999999999
2491,0.1147,0.1125,0.0933,0.153399999999999
2492,0.1148,0.1126,0.0928000000000001,0.153399999999999
2493,0.1146,0.1134,0.0924999999999999,0.153399999999999
2494,0.1145,0.1136,0.093,0.153399999999999
2495,0.1143,0.1136,0.0933999999999999,0.153399999999999
2496,0.1139,0.1136,0.0930999999999998,0.152499999999999
2497,0.1139,0.1138,0.0931999999999999,0.152499999999999
2498,0.1136,0.1135,0.0932999999999999,0.152499999999999
2499,0.1134,0.1134,0.0932999999999999,0.152499999999999
2500,0.1137,0.1138,0.0931999999999999,0.152499999999999
2501,0.1138,0.1144,0.0931999999999998,0.151199999999999
2502,0.1138,0.1139,0.0927,0.151199999999999
2503,0.1139,0.1134,0.0928000000000001,0.151199999999999
2504,0.1137,0.1133,0.0927000000000001,0.151199999999999
2505,0.1133,0.1129,0.0927,0.151199999999999
2506,0.1133,0.1126,0.0923,0.149899999999999
2507,0.1131,0.113,0.0918000000000001,0.149899999999999
2508,0.1129,0.1125,0.0915000000000001,0.149899999999999
2509,0.1125,0.1125,0.0916000000000001,0.149899999999999
2510,0.1126,0.1119,0.0914000000000001,0.149899999999999
2511,0.1125,0.1115,0.0913000000000002,0.149999999999999
2512,0.1132,0.1108,0.0911000000000002,0.149999999999999
2513,0.1126,0.1101,0.0908000000000002,0.149999999999999
2514,0.1127,0.1099,0.0906000000000001,0.149999999999999
2515,0.1125,0.11,0.0910000000000002,0.149999999999999
2516,0.1124,0.1094,0.0906000000000001,0.148799999999999
2517,0.1125,0.1093,0.0906000000000001,0.148799999999999
2518,0.1122,0.1088,0.0903,0.148799999999999
2519,0.1114,0.1091,0.0904,0.148799999999999
2520,0.1113,0.1091,0.0900000000000001,0.148799999999999
2521,0.1114,0.1093,0.0900000000000001,0.1486
2522,0.112,0.1093,0.0897,0.1486
2523,0.112,0.1087,0.0895,0.1486
2524,0.1123,0.1085,0.0894,0.1486
2525,0.1124,0.1081,0.0893,0.1486
2526,0.1127,0.1075,0.0889000000000001,0.147299999999999
2527,0.1128,0.1075,0.0895,0.147299999999999
2528,0.1124,0.1072,0.0896,0.147299999999999
2529,0.1123,0.1074,0.0896,0.147299999999999
2530,0.1118,0.1069,0.0895,0.147299999999999
2531,0.1112,0.1072,0.0897,0.147199999999999
2532,0.1111,0.1076,0.0893,0.147199999999999
2533,0.1106,0.108,0.0893,0.147199999999999
2534,0.1106,0.1077,0.0894,0.147199999999999
2535,0.1109,0.1074,0.0894,0.147199999999999
2536,0.1106,0.107,0.0901,0.145899999999999
2537,0.1099,0.1065,0.0893999999999999,0.145899999999999
2538,0.11,0.1066,0.0892999999999999,0.145899999999999
2539,0.1096,0.1065,0.0889,0.145899999999999
2540,0.1094,0.1059,0.0889,0.145899999999999
2541,0.1095,0.1061,0.0886,0.146099999999999
2542,0.1093,0.1059,0.0892000000000001,0.146099999999999
2543,0.1092,0.1055,0.0888000000000001,0.146099999999999
2544,0.1081,0.1052,0.0889,0.146099999999999
2545,0.1079,0.1049,0.0893000000000002,0.146099999999999
2546,0.1078,0.1048,0.0891000000000002,0.144799999999999
2547,0.1083,0.105,0.0889000000000002,0.144799999999999
2548,0.1082,0.1047,0.0887000000000001,0.144799999999999
2549,0.1079,0.1047,0.0887,0.144799999999999
2550,0.1081,0.1044,0.0881999999999999,0.144799999999999
2551,0.1083,0.1042,0.0882999999999999,0.143799999999999
2552,0.1084,0.1042,0.0881999999999999,0.143799999999999
2553,0.1084,0.1044,0.088,0.143799999999999
2554,0.1087,0.1039,0.0881,0.143799999999999
2555,0.1086,0.1037,0.0881,0.143799999999999
2556,0.1082,0.1036,0.0882999999999999,0.142799999999999
2557,0.1073,0.1033,0.0879999999999999,0.142799999999999
2558,0.107,0.1029,0.088,0.142799999999999
2559,0.1068,0.103,0.0878,0.142799999999999
2560,0.1062,0.1034,0.0878,0.142799999999999
2561,0.1057,0.1038,0.0879000000000001,0.143199999999999
2562,0.1057,0.1035,0.0873,0.143199999999999
2563,0.1056,0.1037,0.0866000000000001,0.143199999999999
2564,0.1055,0.1039,0.0866000000000002,0.143199999999999
2565,0.1053,0.1037,0.0864000000000003,0.143199999999999
2566,0.1049,0.1039,0.0862000000000002,0.142899999999999
2567,0.1055,0.1037,0.0861000000000002,0.142899999999999
2568,0.1058,0.1035,0.0859000000000002,0.142899999999999
2569,0.1057,0.104,0.0857000000000002,0.142899999999999
2570,0.1056,0.1036,0.0857000000000001,0.142899999999999
2571,0.1047,0.103,0.0856000000000001,0.141999999999999
2572,0.1045,0.1026,0.0858000000000002,0.141999999999999
2573,0.1043,0.1026,0.0858000000000003,0.141999999999999
2574,0.1042,0.103,0.0853000000000003,0.141999999999999
2575,0.1042,0.1029,0.0850000000000003,0.141999999999999
2576,0.1039,0.1028,0.0848000000000003,0.141499999999999
2577,0.1039,0.1032,0.0845000000000004,0.141499999999999
2578,0.1033,0.1037,0.0844000000000003,0.141499999999999
2579,0.1037,0.1036,0.0840000000000003,0.141499999999999
2580,0.1042,0.1032,0.0840000000000003,0.141499999999999
2581,0.1046,0.1027,0.0841000000000002,0.140999999999999
2582,0.1048,0.102399999999999,0.0842000000000002,0.140999999999999
2583,0.1045,0.102,0.0842000000000003,0.140999999999999
2584,0.1045,0.102,0.0836000000000003,0.140999999999999
2585,0.1045,0.102,0.0835000000000004,0.140999999999999
2586,0.104,0.1019,0.0832000000000004,0.140499999999999
2587,0.1033,0.1013,0.0831000000000004,0.140499999999999
2588,0.1033,0.1012,0.0832000000000004,0.140499999999999
2589,0.1035,0.1012,0.0831000000000004,0.140499999999999
2590,0.1034,0.1016,0.0826000000000003,0.140499999999999
2591,0.1037,0.1009,0.0822000000000004,0.140099999999999
2592,0.1036,0.1012,0.0819000000000003,0.140099999999999
2593,0.1035,0.1009,0.0817000000000003,0.140099999999999
2594,0.1036,0.1011,0.0814000000000004,0.140099999999999
2595,0.1036,0.1008,0.0816000000000003,0.140099999999999
2596,0.1035,0.1005,0.0817000000000004,0.139299999999999
2597,0.1034,0.1005,0.0814000000000002,0.139299999999999
2598,0.1034,0.101,0.0813000000000003,0.139299999999999
2599,0.1037,0.1003,0.0813000000000001,0.139299999999999
2600,0.1038,0.1004,0.0811000000000002,0.139299999999999
2601,0.1041,0.0994999999999998,0.0810000000000003,0.139999999999999
2602,0.1041,0.0997999999999998,0.0813000000000003,0.139999999999999
2603,0.1042,0.0995999999999998,0.0815000000000003,0.139999999999999
2604,0.1045,0.0994999999999998,0.0814000000000002,0.139999999999999
2605,0.1044,0.0993999999999998,0.0812000000000004,0.139999999999999
2606,0.1043,0.0992999999999999,0.0812000000000005,0.139799999999999
2607,0.104,0.0992,0.0815000000000006,0.139799999999999
2608,0.1035,0.0991,0.0812000000000006,0.139799999999999
2609,0.1033,0.0990000000000001,0.0808000000000006,0.139799999999999
2610,0.1042,0.0993000000000001,0.0805000000000007,0.139799999999999
2611,0.1034,0.0993000000000001,0.0807000000000005,0.139199999999999
2612,0.1028,0.0994000000000002,0.0807000000000004,0.139199999999999
2613,0.1024,0.0998000000000001,0.0806000000000004,0.139199999999999
2614,0.102,0.1004,0.0807000000000004,0.139199999999999
2615,0.1022,0.1005,0.0809000000000003,0.139199999999999
2616,0.1021,0.1001,0.0810000000000005,0.138799999999999
2617,0.1025,0.0999000000000002,0.0806000000000004,0.138799999999999
2618,0.1014,0.1001,0.0807000000000005,0.138799999999999
2619,0.1011,0.1002,0.0809000000000005,0.138799999999999
2620,0.1013,0.1003,0.0813000000000005,0.138799999999999
2621,0.1006,0.1003,0.0811000000000005,0.1369
2622,0.1001,0.1003,0.0809000000000004,0.1369
2623,0.1003,0.1003,0.0807000000000004,0.1369
2624,0.0998000000000002,0.1004,0.0809000000000004,0.1369
2625,0.1002,0.1005,0.0802000000000003,0.1369
2626,0.0998000000000002,0.1,0.0801000000000003,0.1351
2627,0.0999000000000002,0.1003,0.0804000000000004,0.1351
2628,0.0996000000000002,0.1001,0.0809000000000003,0.1351
2629,0.0999000000000002,0.1001,0.0811000000000003,0.1351
2630,0.1,0.1001,0.0809000000000003,0.1351
2631,0.0993000000000003,0.1004,0.0808000000000003,0.135399999999999
2632,0.0993000000000003,0.1003,0.0809000000000003,0.135399999999999
2633,0.0992000000000003,0.1001,0.0805000000000001,0.135399999999999
2634,0.0991000000000003,0.1,0.0806000000000002,0.135399999999999
2635,0.0995000000000003,0.0995000000000003,0.0803000000000001,0.135399999999999
2636,0.0994000000000003,0.0991000000000002,0.0805000000000001,0.135799999999999
2637,0.0996000000000002,0.0986000000000002,0.0802,0.135799999999999
2638,0.0993000000000003,0.0976000000000002,0.0798000000000001,0.135799999999999
2639,0.0997000000000002,0.0980000000000001,0.0794000000000001,0.135799999999999
2640,0.0991000000000002,0.0977000000000001,0.0791000000000002,0.135799999999999
2641,0.0994000000000002,0.0978000000000001,0.0791000000000001,0.1352
2642,0.0998000000000001,0.0972000000000001,0.0790000000000002,0.1352
2643,0.0996000000000001,0.0967000000000001,0.0787000000000003,0.1352
2644,0.0995000000000001,0.0964000000000002,0.0783000000000004,0.1352
2645,0.0990000000000001,0.0967,0.0780000000000004,0.1352
2646,0.0987000000000001,0.0968,0.0779000000000004,0.1346
2647,0.0986000000000001,0.0967999999999999,0.0774000000000005,0.1346
2648,0.0982000000000002,0.0966999999999999,0.0772000000000004,0.1346
2649,0.0979000000000001,0.0965999999999998,0.0767000000000004,0.1346
2650,0.0977000000000002,0.0961999999999997,0.0767000000000003,0.1346
2651,0.0978000000000002,0.0960999999999999,0.0770000000000004,0.133999999999999
2652,0.0981000000000002,0.0961000000000001,0.0770000000000002,0.133999999999999
2653,0.0982000000000001,0.0957,0.0769000000000002,0.133999999999999
2654,0.0986,0.0955,0.0767000000000002,0.133999999999999
2655,0.0988,0.0948,0.0766000000000002,0.133999999999999
2656,0.0987000000000001,0.0949,0.0766000000000002,0.133199999999999
2657,0.0987000000000001,0.0944999999999999,0.0770000000000003,0.133199999999999
2658,0.0984000000000002,0.0940999999999999,0.0769000000000003,0.133199999999999
2659,0.0980000000000002,0.0941999999999998,0.0770000000000002,0.133199999999999
2660,0.0974000000000002,0.094,0.0769000000000002,0.133199999999999
2661,0.0974000000000002,0.0939,0.0766000000000002,0.132999999999999
2662,0.0973000000000002,0.0940999999999999,0.0764000000000004,0.132999999999999
2663,0.0974000000000002,0.0945999999999999,0.0760000000000004,0.132999999999999
2664,0.0973000000000002,0.0945999999999999,0.0758000000000004,0.132999999999999
2665,0.0974000000000002,0.0943999999999999,0.0761000000000004,0.132999999999999
2666,0.0970000000000002,0.0946000000000001,0.0760000000000004,0.132799999999999
2667,0.0970000000000002,0.0940000000000001,0.0761000000000004,0.132799999999999
2668,0.0969000000000002,0.0941000000000002,0.0765000000000005,0.132799999999999
2669,0.0969000000000002,0.0936,0.0762000000000004,0.132799999999999
2670,0.0963000000000003,0.0936,0.0763000000000004,0.132799999999999
2671,0.0964000000000002,0.0931000000000001,0.0761000000000004,0.1311
2672,0.0964000000000002,0.0930000000000001,0.0759000000000004,0.1311
2673,0.0961000000000001,0.0928000000000001,0.0759000000000004,0.1311
2674,0.0958000000000002,0.0928000000000001,0.0754000000000005,0.1311
2675,0.0951000000000002,0.0928000000000001,0.0756000000000006,0.1311
2676,0.0947000000000002,0.0927000000000001,0.0753000000000006,0.1317
2677,0.0944000000000003,0.0920000000000002,0.0750000000000005,0.1317
2678,0.0945,0.0922000000000002,0.0751000000000007,0.1317
2679,0.0940000000000001,0.0922000000000002,0.0754000000000007,0.1317
2680,0.0941000000000001,0.0924000000000001,0.0753000000000007,0.1317
2681,0.0933,0.0917000000000001,0.0755000000000007,0.1299
2682,0.0929,0.0915000000000002,0.0753000000000006,0.1299
2683,0.0927,0.0909000000000002,0.0750000000000006,0.1299
2684,0.0926,0.0910000000000001,0.0748000000000006,0.1299
2685,0.0922000000000001,0.0909000000000002,0.0745000000000007,0.1299
2686,0.0920000000000001,0.0909000000000001,0.0744000000000006,0.1295
2687,0.0918,0.0904,0.0742000000000005,0.1295
2688,0.092,0.0903,0.0738000000000004,0.1295
2689,0.0921999999999999,0.0895,0.0736000000000003,0.1295
2690,0.0917000000000001,0.0892999999999999,0.0739000000000004,0.1295
2691,0.0916,0.0893999999999999,0.0739000000000004,0.129099999999999
2692,0.0915000000000001,0.0891,0.0740000000000005,0.129099999999999
2693,0.0918000000000001,0.089,0.0737000000000004,0.129099999999999
2694,0.0913,0.089,0.0739000000000005,0.129099999999999
2695,0.0913000000000002,0.0886,0.0737000000000005,0.129099999999999
2696,0.0911000000000003,0.0884,0.0736000000000004,0.127999999999999
2697,0.0912000000000003,0.0887000000000001,0.0735000000000006,0.127999999999999
2698,0.0917000000000002,0.0886000000000002,0.0735000000000006,0.127999999999999
2699,0.0920000000000002,0.0885000000000002,0.0738000000000006,0.127999999999999
2700,0.0922000000000001,0.0885000000000002,0.0736000000000007,0.127999999999999
2701,0.0925000000000001,0.0884000000000003,0.0735000000000007,0.126499999999999
2702,0.0927000000000001,0.0883000000000004,0.0736000000000007,0.126499999999999
2703,0.0927000000000002,0.0883000000000003,0.0735000000000007,0.126499999999999
2704,0.0924000000000003,0.0883000000000003,0.0737000000000008,0.126499999999999
2705,0.0926000000000002,0.0882000000000003,0.0734000000000008,0.126499999999999
2706,0.0924000000000003,0.0886000000000002,0.0733000000000007,0.126399999999999
2707,0.0920000000000003,0.0887000000000002,0.0732000000000007,0.126399999999999
2708,0.0917000000000002,0.0891000000000003,0.0735000000000007,0.126399999999999
2709,0.0916000000000003,0.0893000000000003,0.0737000000000007,0.126399999999999
2710,0.0914000000000006,0.0898000000000002,0.0733000000000007,0.126399999999999
2711,0.0919000000000005,0.0901000000000004,0.0732000000000006,0.1253
2712,0.0915000000000006,0.0900000000000004,0.0730000000000005,0.1253
2713,0.0920000000000004,0.0895000000000005,0.0730000000000005,0.1253
2714,0.0922000000000002,0.0899000000000003,0.0730000000000005,0.1253
2715,0.0918000000000002,0.0897000000000003,0.0729000000000005,0.1253
2716,0.0920000000000002,0.0899000000000003,0.0726000000000006,0.1251
2717,0.0918000000000002,0.0895000000000002,0.0728000000000005,0.1251
2718,0.0916000000000003,0.0895000000000002,0.0725000000000005,0.1251
2719,0.0916000000000005,0.0891000000000003,0.0724000000000005,0.1251
2720,0.0916000000000005,0.0893000000000003,0.0727000000000004,0.1251
2721,0.0916000000000003,0.0895000000000002,0.0726000000000004,0.124299999999999
2722,0.0914000000000004,0.0896000000000001,0.0724000000000005,0.124299999999999
2723,0.0913000000000002,0.0894000000000001,0.0724000000000005,0.124299999999999
2724,0.0915000000000002,0.0895000000000001,0.0727000000000004,0.124299999999999
2725,0.0915000000000002,0.0892000000000002,0.0728000000000004,0.124299999999999
2726,0.0911000000000003,0.0891000000000003,0.0733000000000005,0.124
2727,0.0911000000000003,0.0890000000000003,0.0728000000000005,0.124
2728,0.0908000000000004,0.0890000000000004,0.0726000000000006,0.124
2729,0.0903000000000004,0.0886000000000003,0.0725000000000006,0.124
2730,0.0902000000000005,0.0884000000000004,0.0720000000000005,0.124
2731,0.0901000000000003,0.0882000000000004,0.0719000000000005,0.123299999999999
2732,0.0903000000000004,0.0881000000000004,0.0718000000000005,0.123299999999999
2733,0.0904000000000005,0.0881000000000004,0.0713000000000005,0.123299999999999
2734,0.0902000000000004,0.0878000000000004,0.0715000000000005,0.123299999999999
2735,0.0897000000000004,0.0882000000000004,0.0712000000000003,0.123299999999999
2736,0.0896000000000003,0.0879000000000004,0.0710000000000004,0.123399999999999
2737,0.0894000000000004,0.0878000000000004,0.0710000000000004,0.123399999999999
2738,0.0893000000000004,0.0871000000000003,0.0710000000000004,0.123399999999999
2739,0.0890000000000004,0.0865000000000004,0.0708000000000004,0.123399999999999
2740,0.0885000000000005,0.0864000000000003,0.0706000000000004,0.123399999999999
2741,0.0883000000000003,0.0858000000000003,0.0708000000000004,0.122599999999999
2742,0.0882000000000004,0.0855000000000004,0.0710000000000005,0.122599999999999
2743,0.0878000000000002,0.0850000000000003,0.0709000000000005,0.122599999999999
2744,0.0876000000000001,0.0848000000000003,0.0707000000000005,0.122599999999999
2745,0.0873000000000002,0.0845000000000004,0.0705000000000005,0.122599999999999
2746,0.0877000000000002,0.0842000000000004,0.0703000000000005,0.122599999999999
2747,0.0878000000000002,0.0836000000000003,0.0704000000000005,0.122599999999999
2748,0.0876000000000002,0.0836000000000003,0.0700000000000005,0.122599999999999
2749,0.0875000000000002,0.0831000000000004,0.0699000000000005,0.122599999999999
2750,0.0880000000000003,0.0833000000000004,0.0698000000000004,0.122599999999999
2751,0.0878000000000003,0.0836000000000003,0.0696000000000004,0.122399999999999
2752,0.0879000000000003,0.0830000000000003,0.0698000000000004,0.122399999999999
2753,0.0870000000000004,0.0832000000000003,0.0696000000000004,0.122399999999999
2754,0.0868000000000003,0.0831000000000003,0.0695000000000005,0.122399999999999
2755,0.0865000000000004,0.0835000000000004,0.0698000000000005,0.122399999999999
2756,0.0869000000000003,0.0834000000000004,0.0698000000000005,0.121599999999999
2757,0.0869000000000003,0.0833000000000004,0.0698000000000005,0.121599999999999
2758,0.0867000000000001,0.0831000000000003,0.0698000000000005,0.121599999999999
2759,0.0870000000000002,0.0831000000000004,0.0698000000000005,0.121599999999999
2760,0.0877000000000002,0.0838000000000004,0.0696000000000004,0.121599999999999
2761,0.0876000000000002,0.0841000000000004,0.0693000000000005,0.120599999999999
2762,0.0877000000000002,0.0844000000000004,0.0691000000000005,0.120599999999999
2763,0.0882000000000002,0.0843000000000004,0.0690000000000005,0.120599999999999
2764,0.0883000000000002,0.0843000000000004,0.0687000000000005,0.120599999999999
2765,0.0882000000000002,0.0839000000000003,0.0687000000000005,0.120599999999999
2766,0.0882000000000002,0.0839000000000003,0.0685000000000006,0.120499999999999
2767,0.0878000000000001,0.0844000000000004,0.0686000000000007,0.120499999999999
2768,0.0878,0.0840000000000003,0.0682000000000007,0.120499999999999
2769,0.0877,0.0839000000000003,0.0682000000000007,0.120499999999999
2770,0.0874999999999999,0.0843000000000003,0.0684000000000008,0.120499999999999
2771,0.0875999999999999,0.0847000000000003,0.0683000000000008,0.1186
2772,0.0873999999999999,0.0841000000000003,0.0679000000000008,0.1186
2773,0.0871999999999999,0.0834000000000004,0.0675000000000009,0.1186
2774,0.0872999999999999,0.0832000000000003,0.0673000000000008,0.1186
2775,0.0876999999999999,0.0832000000000003,0.0672000000000008,0.1186
2776,0.088,0.0830000000000003,0.0674000000000007,0.119299999999999
2777,0.088,0.0829000000000002,0.0670000000000007,0.119299999999999
2778,0.088,0.0829000000000003,0.0672000000000008,0.119299999999999
2779,0.0872000000000001,0.0825000000000004,0.0670000000000007,0.119299999999999
2780,0.0870000000000001,0.0826000000000003,0.0671000000000008,0.119299999999999
2781,0.0868000000000001,0.0826000000000003,0.0667000000000008,0.1184
2782,0.0867000000000001,0.0825000000000002,0.0666000000000007,0.1184
2783,0.0870000000000002,0.0828000000000002,0.0661000000000007,0.1184
2784,0.0866000000000001,0.0828000000000003,0.0657000000000006,0.1184
2785,0.0866000000000001,0.0831000000000003,0.0654000000000006,0.1184
2786,0.0865000000000001,0.0832000000000003,0.0653000000000007,0.1182
2787,0.0868000000000003,0.0831000000000003,0.0653000000000007,0.1182
2788,0.0868000000000002,0.0830000000000003,0.0653000000000007,0.1182
2789,0.0869000000000002,0.0825000000000004,0.0650000000000007,0.1182
2790,0.0868000000000002,0.0826000000000003,0.0648000000000007,0.1182
2791,0.0863000000000002,0.0825000000000004,0.0646000000000009,0.1167
2792,0.0863000000000002,0.0828000000000004,0.0645000000000009,0.1167
2793,0.0859000000000002,0.0827000000000004,0.0647000000000009,0.1167
2794,0.0860000000000002,0.0823000000000005,0.0646000000000009,0.1167
2795,0.0856000000000002,0.0826000000000005,0.0646000000000008,0.1167
2796,0.0858000000000002,0.0827000000000004,0.0644000000000008,0.1153
2797,0.0856000000000002,0.0824000000000005,0.0646000000000008,0.1153
2798,0.0853000000000003,0.0823000000000005,0.0645000000000007,0.1153
2799,0.0849000000000003,0.0824000000000005,0.0643000000000006,0.1153
2800,0.0848000000000003,0.0821000000000004,0.0641000000000006,0.1153
2801,0.0846000000000002,0.0823000000000005,0.0641000000000005,0.1147
2802,0.0846000000000002,0.0818000000000004,0.0643000000000006,0.1147
2803,0.0848000000000002,0.0813000000000006,0.0641000000000006,0.1147
2804,0.0846000000000001,0.0815000000000006,0.0640000000000006,0.1147
2805,0.0841000000000002,0.0815000000000005,0.0638000000000005,0.1147
2806,0.0839000000000001,0.0816000000000004,0.0639000000000004,0.114699999999999
2807,0.0832999999999999,0.0812000000000005,0.0639000000000004,0.114699999999999
2808,0.0834999999999999,0.0808000000000006,0.0640000000000004,0.114699999999999
2809,0.0834999999999999,0.0805000000000006,0.0640000000000005,0.114699999999999
2810,0.0834999999999999,0.0802000000000004,0.0640000000000006,0.114699999999999
2811,0.0836,0.0802000000000003,0.0640000000000005,0.113799999999999
2812,0.0832000000000001,0.0802000000000003,0.0636000000000004,0.113799999999999
2813,0.0833,0.0799000000000003,0.0638000000000004,0.113799999999999
2814,0.0833000000000002,0.0798000000000003,0.0638000000000004,0.113799999999999
2815,0.0831000000000002,0.0793000000000003,0.0639000000000005,0.113799999999999
2816,0.0835000000000002,0.0797000000000003,0.0636000000000005,0.1139
2817,0.0837000000000003,0.0794000000000005,0.0635000000000007,0.1139
2818,0.0838000000000003,0.0800000000000004,0.0635000000000007,0.1139
2819,0.0842000000000002,0.0797000000000004,0.0635000000000006,0.1139
2820,0.0839000000000001,0.0798000000000004,0.0633000000000006,0.1139
2821,0.0839000000000001,0.0794000000000005,0.0631000000000006,0.1141
2822,0.0835000000000001,0.0796000000000003,0.0631000000000005,0.1141
2823,0.0836000000000001,0.0794000000000004,0.0628000000000004,0.1141
2824,0.0839000000000002,0.0792000000000004,0.0629000000000004,0.1141
2825,0.0836000000000001,0.0788000000000004,0.0628000000000004,0.1141
2826,0.0835000000000001,0.0788000000000003,0.0630000000000004,0.1138
2827,0.0832000000000002,0.0792000000000004,0.0631000000000005,0.1138
2828,0.0832000000000003,0.0793000000000004,0.0633000000000004,0.1138
2829,0.0832000000000004,0.0794000000000004,0.0635000000000003,0.1138
2830,0.0834000000000004,0.0792000000000004,0.0634000000000003,0.1138
2831,0.0828000000000004,0.0788000000000003,0.0635000000000003,0.1139
2832,0.0833000000000004,0.0788000000000004,0.0634000000000003,0.1139
2833,0.0835000000000004,0.0791000000000004,0.0629000000000004,0.1139
2834,0.0831000000000004,0.0787000000000004,0.0628000000000004,0.1139
2835,0.0829000000000003,0.0786000000000006,0.0628000000000004,0.1139
2836,0.0829000000000003,0.0783000000000005,0.0624000000000006,0.1135
2837,0.0828000000000003,0.0780000000000006,0.0626000000000005,0.1135
2838,0.0831000000000004,0.0780000000000006,0.0628000000000004,0.1135
2839,0.0826000000000005,0.0779000000000006,0.0624000000000005,0.1135
2840,0.0829000000000005,0.0776000000000007,0.0625000000000004,0.1135
2841,0.0824000000000006,0.0777000000000007,0.0624000000000005,0.1123
2842,0.0825000000000006,0.0775000000000007,0.0623000000000005,0.1123
2843,0.0820000000000006,0.0781000000000006,0.0624000000000005,0.1123
2844,0.0821000000000006,0.0780000000000005,0.0623000000000005,0.1123
2845,0.0815000000000008,0.0776000000000004,0.0620000000000005,0.1123
2846,0.0817000000000008,0.0772000000000005,0.0621000000000005,0.1114
2847,0.0816000000000008,0.0769000000000005,0.0623000000000005,0.1114
2848,0.0817000000000007,0.0764000000000006,0.0622000000000006,0.1114
2849,0.0819000000000005,0.0765000000000006,0.0620000000000006,0.1114
2850,0.0815000000000005,0.0764000000000004,0.0618000000000006,0.1114
2851,0.0816000000000006,0.0764000000000005,0.0619000000000005,0.1108
2852,0.0816000000000006,0.0761000000000005,0.0618000000000005,0.1108
2853,0.0819000000000006,0.0762000000000005,0.0615000000000006,0.1108
2854,0.0818000000000005,0.0767000000000005,0.0610000000000006,0.1108
2855,0.0817000000000005,0.0766000000000007,0.0612000000000006,0.1108
2856,0.0814000000000006,0.0765000000000007,0.0606000000000003,0.111
2857,0.0812000000000006,0.0765000000000007,0.0604000000000003,0.111
2858,0.0805000000000007,0.0764000000000006,0.0603000000000005,0.111
2859,0.0805000000000007,0.0768000000000004,0.0603000000000005,0.111
2860,0.0803000000000007,0.0764000000000004,0.0606000000000005,0.111
2861,0.0800000000000007,0.0763000000000004,0.0606000000000005,0.110199999999999
2862,0.0798000000000006,0.0761000000000004,0.0608000000000005,0.110199999999999
2863,0.0801000000000006,0.0759000000000004,0.0606000000000005,0.110199999999999
2864,0.0801000000000006,0.0755000000000003,0.0605000000000004,0.110199999999999
2865,0.0797000000000005,0.0757000000000004,0.0604000000000005,0.110199999999999
2866,0.0793000000000005,0.0760000000000004,0.0601000000000004,0.109
2867,0.0789000000000006,0.0763000000000005,0.0598000000000004,0.109
2868,0.0789000000000005,0.0760000000000005,0.0596000000000003,0.109
2869,0.0785000000000003,0.0759000000000004,0.0596000000000003,0.109
2870,0.0784000000000004,0.0763000000000004,0.0593000000000004,0.109
2871,0.0781000000000004,0.0760000000000004,0.0591000000000004,0.1083
2872,0.0784000000000002,0.0760000000000004,0.0591000000000005,0.1083
2873,0.0782000000000003,0.0756000000000004,0.0591000000000005,0.1083
2874,0.0786000000000002,0.0754000000000004,0.0593000000000006,0.1083
2875,0.0785000000000001,0.0752000000000003,0.0596000000000009,0.1083
2876,0.0786000000000001,0.0753000000000004,0.0597000000000009,0.1076
2877,0.0787000000000001,0.0754000000000002,0.0598000000000009,0.1076
2878,0.0782000000000003,0.0756000000000002,0.0595000000000009,0.1076
2879,0.0781000000000003,0.0754000000000002,0.0595000000000009,0.1076
2880,0.0783000000000001,0.0755000000000003,0.0595000000000008,0.1076
2881,0.0786000000000001,0.0755000000000005,0.0592000000000007,0.1072
2882,0.0785,0.0753000000000005,0.0587000000000006,0.1072
2883,0.0781000000000001,0.0758000000000005,0.0587000000000006,0.1072
2884,0.0779000000000002,0.0752000000000005,0.0589000000000006,0.1072
2885,0.0780000000000002,0.0757000000000005,0.0590000000000006,0.1072
2886,0.0780000000000002,0.0756000000000008,0.0592000000000006,0.1067
2887,0.0776000000000001,0.0755000000000007,0.0596000000000007,0.1067
2888,0.0775000000000002,0.0752000000000006,0.0597000000000005,0.1067
2889,0.0778000000000002,0.0746000000000006,0.0599000000000006,0.1067
2890,0.0780000000000004,0.0750000000000005,0.0597000000000006,0.1067
2891,0.0778000000000004,0.0746000000000004,0.0597000000000005,0.1071
2892,0.0775000000000005,0.0749000000000005,0.0599000000000005,0.1071
2893,0.0776000000000002,0.0749000000000004,0.0599000000000005,0.1071
2894,0.0772000000000003,0.0749000000000004,0.0596000000000005,0.1071
2895,0.0772000000000003,0.0742000000000005,0.0594000000000006,0.1071
2896,0.0773000000000003,0.0738000000000004,0.0593000000000006,0.107
2897,0.0773000000000003,0.0738000000000005,0.0594000000000006,0.107
2898,0.0770000000000003,0.0739000000000005,0.0596000000000005,0.107
2899,0.0766000000000003,0.0740000000000005,0.0598000000000005,0.107
2900,0.0763000000000004,0.0740000000000006,0.0597000000000005,0.107
2901,0.0757000000000003,0.0742000000000006,0.0596000000000007,0.1065
2902,0.0751000000000003,0.0740000000000006,0.0596000000000007,0.1065
2903,0.0752000000000004,0.0744000000000006,0.0597000000000005,0.1065
2904,0.0753000000000004,0.0741000000000005,0.0596000000000005,0.1065
2905,0.0754000000000004,0.0739000000000005,0.0591000000000004,0.1065
2906,0.0757000000000004,0.0743000000000005,0.0590000000000005,0.105899999999999
2907,0.0757000000000004,0.0743000000000005,0.0589000000000005,0.105899999999999
2908,0.0754000000000005,0.0742000000000005,0.0588000000000004,0.105899999999999
2909,0.0754000000000004,0.0742000000000005,0.0588000000000004,0.105899999999999
2910,0.0754000000000005,0.0735000000000006,0.0586000000000003,0.105899999999999
2911,0.0752000000000004,0.0732000000000006,0.0585000000000004,0.1052
2912,0.0753000000000005,0.0730000000000005,0.0583000000000004,0.1052
2913,0.0752000000000005,0.0730000000000005,0.0582000000000004,0.1052
2914,0.0755000000000005,0.0728000000000005,0.0583000000000005,0.1052
2915,0.0754000000000004,0.0725000000000003,0.0579000000000005,0.1052
2916,0.0757000000000003,0.0724000000000004,0.0577000000000004,0.1045
2917,0.0756000000000004,0.0721000000000004,0.0578000000000006,0.1045
2918,0.0755000000000005,0.0722000000000004,0.0578000000000006,0.1045
2919,0.0758000000000005,0.0721000000000004,0.0578000000000005,0.1045
2920,0.0757000000000005,0.0717000000000003,0.0577000000000005,0.1045
2921,0.0760000000000005,0.0715000000000002,0.0580000000000005,0.102399999999999
2922,0.0756000000000004,0.0714000000000002,0.0577000000000005,0.102399999999999
2923,0.0751000000000005,0.0714000000000002,0.0576000000000005,0.102399999999999
2924,0.0748000000000005,0.0708000000000002,0.0576000000000005,0.102399999999999
2925,0.0750000000000006,0.0705000000000003,0.0577000000000006,0.102399999999999
2926,0.0748000000000005,0.0706000000000002,0.0576000000000007,0.1027
2927,0.0747000000000004,0.0703000000000003,0.0573000000000007,0.1027
2928,0.0744000000000005,0.0703000000000001,0.0577000000000006,0.1027
2929,0.0746000000000004,0.0700000000000002,0.0581000000000007,0.1027
2930,0.0750000000000005,0.0698000000000003,0.0581000000000006,0.1027
2931,0.0751000000000005,0.0698000000000002,0.0580000000000006,0.101699999999999
2932,0.0753000000000005,0.0695000000000002,0.0585000000000006,0.101699999999999
2933,0.0752000000000004,0.0697000000000001,0.0584000000000006,0.101699999999999
2934,0.0755000000000003,0.0697000000000001,0.0578000000000006,0.101699999999999
2935,0.0750000000000003,0.0693000000000001,0.0575000000000007,0.101699999999999
2936,0.0749000000000003,0.0694000000000004,0.0576000000000007,0.100899999999999
2937,0.0751000000000004,0.0695000000000003,0.0577000000000005,0.100899999999999
2938,0.0747000000000003,0.0691000000000002,0.0575000000000006,0.100899999999999
2939,0.0750000000000003,0.0689,0.0577000000000006,0.100899999999999
2940,0.0744000000000001,0.0689000000000001,0.0581000000000006,0.100899999999999
2941,0.0745000000000001,0.0690000000000002,0.0584000000000005,0.1003
2942,0.0748000000000002,0.0692000000000002,0.0585000000000007,0.1003
2943,0.0750000000000002,0.0695000000000002,0.0584000000000007,0.1003
2944,0.0750000000000003,0.0694000000000001,0.0581000000000007,0.1003
2945,0.0744000000000002,0.0687000000000001,0.0579000000000006,0.1003
2946,0.0742000000000002,0.0685000000000002,0.0574000000000006,0.0992999999999996
2947,0.0740000000000002,0.0683000000000001,0.0572000000000005,0.0992999999999996
2948,0.0736000000000001,0.0685000000000001,0.0574000000000007,0.0992999999999996
2949,0.0733,0.0684000000000002,0.0570000000000005,0.0992999999999996
2950,0.0733000000000003,0.0690000000000002,0.0568000000000005,0.0992999999999996
2951,0.0734000000000004,0.0688000000000003,0.0563000000000006,0.0996999999999993
2952,0.0733000000000004,0.0686000000000003,0.0563000000000005,0.0996999999999993
2953,0.0731000000000004,0.0687000000000003,0.0561000000000005,0.0996999999999993
2954,0.0730000000000004,0.0685000000000003,0.0559000000000004,0.0996999999999993
2955,0.0730000000000004,0.0684000000000003,0.0554000000000003,0.0996999999999993
2956,0.0734000000000005,0.0685000000000004,0.0555000000000005,0.0994999999999995
2957,0.0736000000000006,0.0687000000000006,0.0555000000000005,0.0994999999999995
2958,0.0732000000000005,0.0688000000000006,0.0552000000000005,0.0994999999999995
2959,0.0733000000000005,0.0692000000000006,0.0549000000000004,0.0994999999999995
2960,0.0733000000000006,0.0688000000000006,0.0546000000000004,0.0994999999999995
2961,0.0733000000000005,0.0685000000000006,0.0545000000000003,0.0986999999999996
2962,0.0736000000000003,0.0690000000000006,0.0543000000000003,0.0986999999999996
2963,0.0734000000000004,0.0690000000000006,0.0542000000000002,0.0986999999999996
2964,0.0736000000000003,0.0688000000000006,0.0541000000000003,0.0986999999999996
2965,0.0736000000000003,0.0690000000000006,0.0541000000000004,0.0986999999999996
2966,0.0736000000000003,0.0690000000000005,0.0542000000000005,0.0986999999999995
2967,0.0735000000000003,0.0688000000000004,0.0544000000000003,0.0986999999999995
2968,0.0732000000000005,0.0687000000000004,0.0543000000000003,0.0986999999999995
2969,0.0732000000000005,0.0682000000000004,0.0540000000000004,0.0986999999999995
2970,0.0728000000000004,0.0682000000000003,0.0540000000000004,0.0986999999999995
2971,0.0723000000000004,0.0685000000000001,0.0541000000000005,0.0970999999999996
2972,0.0718000000000004,0.0683000000000001,0.0545000000000005,0.0970999999999996
2973,0.0718000000000004,0.0688000000000001,0.0546000000000005,0.0970999999999996
2974,0.0717000000000004,0.0690000000000002,0.0546000000000004,0.0970999999999996
2975,0.0717000000000003,0.0689000000000002,0.0545000000000004,0.0970999999999996
2976,0.0718000000000003,0.0691000000000002,0.0543000000000005,0.0974999999999996
2977,0.0712000000000003,0.0692000000000002,0.0543000000000005,0.0974999999999996
2978,0.0714000000000002,0.0690000000000002,0.0545000000000004,0.0974999999999996
2979,0.0712000000000003,0.0687000000000003,0.0543000000000003,0.0974999999999996
2980,0.0712000000000003,0.0688000000000003,0.0541000000000004,0.0974999999999996
2981,0.0710000000000003,0.0687000000000003,0.0541000000000004,0.0966999999999993
2982,0.0705000000000003,0.0687000000000004,0.0541000000000004,0.0966999999999993
2983,0.0706000000000002,0.0683000000000005,0.0538000000000003,0.0966999999999993
2984,0.0705000000000003,0.0680000000000005,0.0539000000000004,0.0966999999999993
2985,0.0707000000000004,0.0676000000000004,0.0535000000000004,0.0966999999999993
2986,0.0711000000000004,0.0681000000000005,0.0536000000000004,0.0967999999999994
2987,0.0713000000000004,0.0680000000000004,0.0536000000000004,0.0967999999999994
2988,0.0709000000000004,0.0678000000000003,0.0534000000000004,0.0967999999999994
2989,0.0711000000000003,0.0680000000000003,0.0531000000000005,0.0967999999999994
2990,0.0708000000000003,0.0681000000000004,0.0532000000000005,0.0967999999999994
2991,0.0709000000000003,0.0677000000000004,0.0530000000000005,0.0971999999999995
2992,0.0711000000000003,0.0679000000000004,0.0532000000000005,0.0971999999999995
2993,0.0711000000000003,0.0680000000000004,0.0530000000000005,0.0971999999999995
2994,0.0710000000000002,0.0680000000000004,0.0525000000000005,0.0971999999999995
2995,0.0711000000000002,0.0678000000000003,0.0524000000000004,0.0971999999999995
2996,0.0713000000000003,0.0676000000000004,0.0527000000000004,0.0969999999999998
2997,0.0709000000000002,0.0676000000000003,0.0526000000000005,0.0969999999999998
2998,0.0712000000000003,0.0676000000000003,0.0530000000000005,0.0969999999999998
2999,0.0708000000000003,0.0676000000000003,0.0534000000000006,0.0969999999999998
3000,0.0704000000000002,0.0673000000000004,0.0537000000000005,0.0969999999999998
3001,0.0704000000000004,0.0669000000000003,0.0535000000000005,0.0960999999999995
3002,0.0705000000000003,0.0674000000000002,0.0535000000000005,0.0960999999999995
3003,0.0709000000000003,0.0673000000000002,0.0537000000000006,0.0960999999999995
3004,0.0713000000000003,0.0670000000000003,0.0538000000000006,0.0960999999999995
3005,0.0712000000000004,0.0668000000000003,0.0536000000000005,0.0960999999999995
3006,0.0713000000000003,0.0661000000000004,0.0537000000000005,0.0957999999999996
3007,0.0717000000000004,0.0658000000000003,0.0534000000000006,0.0957999999999996
3008,0.0721000000000004,0.0659000000000003,0.0531000000000006,0.0957999999999996
3009,0.0722000000000004,0.0659000000000004,0.0527000000000006,0.0957999999999996
3010,0.0721000000000004,0.0663000000000004,0.0530000000000005,0.0957999999999996
3011,0.0719000000000004,0.0660000000000003,0.0528000000000005,0.0956999999999996
3012,0.0718000000000004,0.0662000000000004,0.0526000000000005,0.0956999999999996
3013,0.0717000000000004,0.0661000000000004,0.0527000000000005,0.0956999999999996
3014,0.0717000000000004,0.0660000000000004,0.0523000000000006,0.0956999999999996
3015,0.0714000000000005,0.0658000000000004,0.0524000000000006,0.0956999999999996
3016,0.0712000000000004,0.0652000000000004,0.0524000000000004,0.0955999999999996
3017,0.0706000000000003,0.0653000000000005,0.0522000000000005,0.0955999999999996
3018,0.0709000000000005,0.0649000000000005,0.0522000000000006,0.0955999999999996
3019,0.0707000000000007,0.0647000000000005,0.0522000000000007,0.0955999999999996
3020,0.0707000000000007,0.0647000000000005,0.0519000000000007,0.0955999999999996
3021,0.0708000000000006,0.0648000000000004,0.0516000000000005,0.0949999999999996
3022,0.0710000000000005,0.0645000000000004,0.0516000000000006,0.0949999999999996
3023,0.0703000000000005,0.0649000000000003,0.0514000000000007,0.0949999999999996
3024,0.0699000000000005,0.0648000000000003,0.0510000000000006,0.0949999999999996
3025,0.0699000000000005,0.0647000000000003,0.0511000000000006,0.0949999999999996
3026,0.0701000000000005,0.0646000000000002,0.0512000000000006,0.0943999999999998
3027,0.0700000000000005,0.0645000000000002,0.0512000000000006,0.0943999999999998
3028,0.0697000000000004,0.0644000000000002,0.0513000000000006,0.0943999999999998
3029,0.0697000000000004,0.0645000000000002,0.0515000000000005,0.0943999999999998
3030,0.0697000000000004,0.0641000000000003,0.0514000000000003,0.0943999999999998
3031,0.0696000000000003,0.0642000000000003,0.0513000000000003,0.0943999999999998
3032,0.0692000000000004,0.0641000000000002,0.0513000000000005,0.0943999999999998
3033,0.0686000000000004,0.0646000000000001,0.0511000000000005,0.0943999999999998
3034,0.0681000000000004,0.0647000000000001,0.0513000000000005,0.0943999999999998
3035,0.0680000000000003,0.0649000000000001,0.0513000000000005,0.0943999999999998
3036,0.0680000000000003,0.0650000000000001,0.0510000000000005,0.0938999999999998
3037,0.0679000000000002,0.0649000000000001,0.0510000000000005,0.0938999999999998
3038,0.0679000000000002,0.0645,0.0511000000000005,0.0938999999999998
3039,0.0681000000000002,0.0639999999999999,0.0510000000000004,0.0938999999999998
3040,0.0681000000000003,0.0637,0.0509000000000004,0.0938999999999998
3041,0.0680000000000003,0.0634,0.0509000000000004,0.0933999999999998
3042,0.0680000000000003,0.0632000000000001,0.0510000000000004,0.0933999999999998
3043,0.0681000000000003,0.0631000000000002,0.0509000000000004,0.0933999999999998
3044,0.0682000000000003,0.0627000000000002,0.0507000000000003,0.0933999999999998
3045,0.0685000000000004,0.0626000000000001,0.0505000000000003,0.0933999999999998
3046,0.0681000000000005,0.0625000000000001,0.0504000000000003,0.0924999999999997
3047,0.0679000000000006,0.0619000000000002,0.0503000000000003,0.0924999999999997
3048,0.0677000000000005,0.0619000000000002,0.0502000000000004,0.0924999999999997
3049,0.0675000000000006,0.0621000000000002,0.0499000000000004,0.0924999999999997
3050,0.0674000000000006,0.0626000000000001,0.0497000000000004,0.0924999999999997
3051,0.0677000000000006,0.0623000000000001,0.0494000000000003,0.0921999999999998
3052,0.0681000000000007,0.0621000000000003,0.0493000000000003,0.0921999999999998
3053,0.0682000000000007,0.0620000000000001,0.0494000000000003,0.0921999999999998
3054,0.0684000000000007,0.0619000000000002,0.0490000000000003,0.0921999999999998
3055,0.0683000000000007,0.0617000000000001,0.0493000000000002,0.0921999999999998
3056,0.0689000000000005,0.0615000000000001,0.0488000000000002,0.0917999999999999
3057,0.0690000000000005,0.0615,0.0486000000000001,0.0917999999999999
3058,0.0689000000000005,0.0609999999999999,0.0484000000000001,0.0917999999999999
3059,0.0692000000000006,0.0606999999999999,0.0483000000000001,0.0917999999999999
3060,0.0692000000000005,0.0604999999999998,0.0482000000000002,0.0917999999999999
3061,0.0694000000000005,0.0607,0.0484000000000003,0.0909
3062,0.0696000000000004,0.0609999999999998,0.0485000000000003,0.0909
3063,0.0694000000000005,0.0607,0.0488000000000004,0.0909
3064,0.0694000000000004,0.0603999999999999,0.0489000000000005,0.0909
3065,0.0695000000000003,0.0599999999999998,0.0491000000000005,0.0909
3066,0.0696000000000004,0.0598999999999998,0.0490000000000005,0.0905999999999999
3067,0.0697000000000003,0.0597999999999999,0.0489000000000005,0.0905999999999999
3068,0.0695000000000003,0.0593999999999999,0.0488000000000005,0.0905999999999999
3069,0.0695000000000003,0.0591,0.0489000000000005,0.0905999999999999
3070,0.0692000000000004,0.0592,0.0489000000000004,0.0905999999999999
3071,0.0690000000000003,0.0590000000000001,0.0487000000000003,0.0898
3072,0.0684000000000002,0.0585,0.0487000000000002,0.0898
3073,0.0686000000000002,0.0576999999999999,0.0486000000000002,0.0898
3074,0.0683000000000002,0.0579,0.0487000000000003,0.0898
3075,0.0683000000000002,0.0577,0.0484000000000002,0.0898
3076,0.0686000000000002,0.0576,0.0483000000000002,0.0893
3077,0.0683000000000001,0.0575,0.0483000000000002,0.0893
3078,0.0678000000000001,0.0575,0.0481000000000003,0.0893
3079,0.0676000000000002,0.0579,0.0477000000000003,0.0893
3080,0.0673000000000001,0.0580999999999999,0.0475000000000003,0.0893
3081,0.0671000000000003,0.0579,0.0473000000000002,0.0894999999999999
3082,0.0673000000000004,0.0576,0.0472000000000002,0.0894999999999999
3083,0.0672000000000004,0.0576000000000001,0.0471000000000001,0.0894999999999999
3084,0.0669000000000003,0.0579000000000002,0.0471,0.0894999999999999
3085,0.0670000000000003,0.0577000000000002,0.047,0.0894999999999999
3086,0.0668000000000003,0.0575000000000001,0.0472999999999999,0.0890999999999998
3087,0.0667000000000004,0.0576000000000001,0.0470999999999999,0.0890999999999998
3088,0.0668000000000004,0.0578000000000001,0.0472999999999999,0.0890999999999998
3089,0.0662000000000001,0.0575,0.0471999999999999,0.0890999999999998
3090,0.0660000000000002,0.0572,0.0472999999999999,0.0890999999999998
3091,0.0657000000000002,0.0570000000000001,0.0474999999999999,0.0887999999999999
3092,0.0658000000000002,0.0568000000000001,0.0471999999999999,0.0887999999999999
3093,0.0656000000000003,0.0564000000000001,0.0476000000000001,0.0887999999999999
3094,0.0659000000000003,0.0559000000000001,0.0478000000000001,0.0887999999999999
3095,0.0660000000000004,0.0559000000000002,0.0477,0.0887999999999999
3096,0.0658000000000004,0.0560000000000003,0.0475999999999998,0.0888
3097,0.0659000000000003,0.0559000000000002,0.0477999999999997,0.0888
3098,0.0656000000000003,0.0556000000000002,0.0479999999999998,0.0888
3099,0.0652000000000003,0.0555000000000002,0.0479999999999999,0.0888
3100,0.0655000000000003,0.0559000000000003,0.0480999999999998,0.0888
3101,0.0652000000000004,0.0561000000000003,0.0479999999999998,0.0880000000000001
3102,0.0655000000000003,0.0560000000000003,0.0483999999999999,0.0880000000000001
3103,0.0659000000000003,0.0559000000000003,0.0483999999999999,0.0880000000000001
3104,0.0659000000000003,0.0562000000000002,0.0481999999999999,0.0880000000000001
3105,0.0657000000000002,0.0562000000000004,0.0483999999999999,0.0880000000000001
3106,0.0660000000000001,0.0563000000000003,0.0482999999999999,0.0873999999999999
3107,0.0659000000000001,0.0559000000000004,0.0479999999999999,0.0873999999999999
3108,0.0661,0.0560000000000003,0.0477000000000001,0.0873999999999999
3109,0.0666,0.0561000000000003,0.0478000000000001,0.0873999999999999
3110,0.0668000000000001,0.0562000000000002,0.0477000000000001,0.0873999999999999
3111,0.0670000000000002,0.0560000000000002,0.0474,0.0867999999999999
3112,0.0670000000000002,0.0564000000000001,0.0476000000000001,0.0867999999999999
3113,0.0668000000000002,0.0565000000000002,0.0474000000000001,0.0867999999999999
3114,0.0668000000000002,0.0566000000000003,0.0471000000000001,0.0867999999999999
3115,0.0663000000000001,0.0564000000000003,0.0471,0.0867999999999999
3116,0.0664000000000001,0.0564000000000002,0.0474,0.0862999999999999
3117,0.0662000000000003,0.0567000000000002,0.0473,0.0862999999999999
3118,0.0663000000000004,0.0566000000000002,0.0474,0.0862999999999999
3119,0.0665000000000006,0.0563000000000002,0.0473999999999999,0.0862999999999999
3120,0.0665000000000007,0.0563000000000001,0.0471999999999999,0.0862999999999999
3121,0.0660000000000006,0.0559000000000002,0.0471999999999998,0.0854
3122,0.0661000000000007,0.0557000000000002,0.0476999999999999,0.0854
3123,0.0662000000000006,0.0556000000000002,0.0474999999999999,0.0854
3124,0.0659000000000005,0.0552999999999999,0.0472999999999998,0.0854
3125,0.0656000000000004,0.0557000000000001,0.0472999999999998,0.0854
3126,0.0656000000000004,0.0559000000000001,0.0472999999999998,0.0857
3127,0.0654000000000005,0.0563,0.0471999999999999,0.0857
3128,0.0652000000000005,0.0562000000000001,0.0474999999999999,0.0857
3129,0.0652000000000005,0.0565000000000001,0.0475999999999999,0.0857
3130,0.0653000000000005,0.0563000000000001,0.0472999999999998,0.0857
3131,0.0652000000000005,0.0565,0.0472999999999998,0.0852999999999999
3132,0.0652000000000004,0.0566,0.0471999999999998,0.0852999999999999
3133,0.0655000000000003,0.056,0.0469999999999998,0.0852999999999999
3134,0.0654000000000003,0.0562,0.0470999999999998,0.0852999999999999
3135,0.0655000000000002,0.0563,0.0470999999999998,0.0852999999999999
3136,0.0650000000000003,0.0559000000000002,0.0470999999999999,0.0845
3137,0.0648000000000003,0.056,0.0466999999999999,0.0845
3138,0.0650000000000004,0.0560999999999999,0.0466999999999999,0.0845
3139,0.0649000000000004,0.0564999999999999,0.0468999999999998,0.0845
3140,0.0650000000000004,0.0564999999999999,0.0468999999999999,0.0845
3141,0.0650000000000004,0.0566,0.0467,0.0828
3142,0.0647000000000004,0.0568,0.0465,0.0828
3143,0.0645000000000002,0.0569000000000001,0.0461999999999998,0.0828
3144,0.0645000000000002,0.0569,0.0461999999999998,0.0828
3145,0.0648000000000001,0.0563,0.0464999999999998,0.0828
3146,0.0647,0.0562999999999999,0.0467999999999998,0.0824
3147,0.0645,0.0564,0.0465999999999996,0.0824
3148,0.0641999999999999,0.0564000000000002,0.0461999999999997,0.0824
3149,0.0641999999999998,0.0563000000000002,0.0460999999999997,0.0824
3150,0.0638999999999997,0.0567000000000002,0.0460999999999997,0.0824
3151,0.0630999999999997,0.0569000000000003,0.0459999999999996,0.0823999999999999
3152,0.0630999999999999,0.0570000000000003,0.0458999999999996,0.0823999999999999
3153,0.0627999999999997,0.0569000000000003,0.0458999999999997,0.0823999999999999
3154,0.0625999999999998,0.0572000000000001,0.0457999999999998,0.0823999999999999
3155,0.0623999999999998,0.0567000000000003,0.0459999999999999,0.0823999999999999
3156,0.0618999999999998,0.0562000000000004,0.0456999999999999,0.0824999999999999
3157,0.0616999999999999,0.0561000000000004,0.0456999999999999,0.0824999999999999
3158,0.0617999999999999,0.0564000000000003,0.0455999999999999,0.0824999999999999
3159,0.0615999999999999,0.0563000000000002,0.0453999999999999,0.0824999999999999
3160,0.0616999999999999,0.0561000000000003,0.0452999999999999,0.0824999999999999
3161,0.0615999999999999,0.0558000000000001,0.0453999999999999,0.0825999999999999
3162,0.0614999999999999,0.0558000000000001,0.0451999999999999,0.0825999999999999
3163,0.0613,0.0557000000000001,0.045,0.0825999999999999
3164,0.0611999999999999,0.0554999999999999,0.0448,0.0825999999999999
3165,0.0611999999999999,0.0555999999999999,0.0445999999999999,0.0825999999999999
3166,0.0612,0.0551999999999998,0.0447999999999998,0.0824999999999997
3167,0.0610999999999999,0.0547,0.0446999999999997,0.0824999999999997
3168,0.0605999999999998,0.0543999999999999,0.0443999999999998,0.0824999999999997
3169,0.0604999999999999,0.0543999999999999,0.0442999999999998,0.0824999999999997
3170,0.0604999999999999,0.0537000000000001,0.0440999999999998,0.0824999999999997
3171,0.0605,0.0536000000000001,0.0439999999999998,0.0826999999999998
3172,0.0605000000000001,0.0533000000000002,0.0439999999999998,0.0826999999999998
3173,0.0605000000000002,0.0535000000000004,0.0437999999999997,0.0826999999999998
3174,0.0604000000000002,0.0538000000000005,0.0437999999999996,0.0826999999999998
3175,0.0603000000000002,0.0533000000000003,0.0439999999999996,0.0826999999999998
3176,0.0603000000000002,0.0533000000000003,0.0441999999999996,0.0817999999999998
3177,0.0603000000000002,0.0535000000000003,0.0440999999999996,0.0817999999999998
3178,0.0606000000000003,0.0535000000000004,0.0440999999999996,0.0817999999999998
3179,0.0609000000000003,0.0533000000000005,0.0441999999999996,0.0817999999999998
3180,0.0605000000000003,0.0532000000000004,0.0438999999999995,0.0817999999999998
3181,0.0603000000000005,0.0530000000000003,0.0439999999999996,0.0810999999999996
3182,0.0602000000000004,0.0530000000000004,0.0441999999999997,0.0810999999999996
3183,0.0603000000000004,0.0529000000000003,0.0439999999999996,0.0810999999999996
3184,0.0604000000000003,0.0528000000000004,0.0437999999999997,0.0810999999999996
3185,0.0603000000000004,0.0530000000000005,0.0437999999999996,0.0810999999999996
3186,0.0604000000000003,0.0529000000000005,0.0437999999999996,0.0804999999999997
3187,0.0606000000000002,0.0529000000000005,0.0434999999999997,0.0804999999999997
3188,0.0607000000000002,0.0527000000000005,0.0436999999999997,0.0804999999999997
3189,0.0610000000000002,0.0523000000000006,0.0436999999999997,0.0804999999999997
3190,0.0612000000000001,0.0525000000000005,0.0434999999999998,0.0804999999999997
3191,0.0614000000000002,0.0525000000000005,0.0432999999999997,0.0806
3192,0.0617000000000003,0.0525000000000007,0.0434999999999998,0.0806
3193,0.0619000000000003,0.0526000000000005,0.0438999999999997,0.0806
3194,0.0620000000000002,0.0525000000000004,0.0440999999999998,0.0806
3195,0.0619000000000002,0.0524000000000004,0.0441999999999997,0.0806
3196,0.0617000000000002,0.0522000000000005,0.0440999999999997,0.0799
3197,0.0616000000000002,0.0520000000000005,0.0441999999999997,0.0799
3198,0.0615000000000001,0.0522000000000006,0.0438999999999997,0.0799
3199,0.0621000000000002,0.0524000000000006,0.0435999999999998,0.0799
3200,0.0620000000000002,0.0524000000000006,0.0434999999999998,0.0799
3201,0.0620000000000002,0.0522000000000006,0.0434999999999998,0.0797999999999999
3202,0.0622000000000004,0.0522000000000005,0.0434999999999997,0.0797999999999999
3203,0.0624000000000005,0.0524000000000007,0.0436999999999999,0.0797999999999999
3204,0.0619000000000006,0.0520000000000007,0.0438000000000001,0.0797999999999999
3205,0.0617000000000005,0.0518000000000007,0.0433,0.0797999999999999
3206,0.0615000000000006,0.0518000000000007,0.0433,0.0790000000000001
3207,0.0611000000000005,0.0516000000000008,0.0429999999999999,0.0790000000000001
3208,0.0609000000000005,0.0519000000000007,0.0429999999999998,0.0790000000000001
3209,0.0610000000000005,0.0520000000000007,0.0428999999999998,0.0790000000000001
3210,0.0613000000000005,0.0518000000000007,0.0426999999999997,0.0790000000000001
3211,0.0613000000000005,0.0518000000000006,0.0425999999999997,0.0792
3212,0.0611000000000005,0.0515000000000005,0.0425999999999997,0.0792
3213,0.0607000000000003,0.0513000000000006,0.0426999999999997,0.0792
3214,0.0606000000000003,0.0516000000000005,0.0424999999999998,0.0792
3215,0.0604000000000003,0.0517000000000004,0.0420999999999998,0.0792
3216,0.0604000000000002,0.0516000000000004,0.0419999999999998,0.0780999999999999
3217,0.0603000000000001,0.0515000000000004,0.0419999999999998,0.0780999999999999
3218,0.0605000000000001,0.0515000000000004,0.0420999999999998,0.0780999999999999
3219,0.0604000000000002,0.0516000000000004,0.0416999999999998,0.0780999999999999
3220,0.0600000000000001,0.0513000000000003,0.0419999999999998,0.0780999999999999
3221,0.0601,0.0513000000000003,0.0416999999999998,0.0767
3222,0.0600000000000001,0.0509000000000003,0.0419999999999998,0.0767
3223,0.0596999999999999,0.0514000000000003,0.0417999999999997,0.0767
3224,0.0595999999999999,0.0513000000000001,0.0416999999999995,0.0767
3225,0.0599999999999999,0.0508000000000002,0.0416999999999995,0.0767
3226,0.0593,0.0509000000000003,0.0418999999999995,0.0760999999999999
3227,0.0592,0.0509000000000003,0.0417999999999995,0.0760999999999999
3228,0.0590999999999998,0.0509000000000003,0.0418999999999995,0.0760999999999999
3229,0.0589999999999998,0.0508000000000003,0.0416999999999995,0.0760999999999999
3230,0.0588999999999998,0.0511000000000004,0.0415999999999995,0.0760999999999999
3231,0.0584999999999998,0.0508000000000002,0.0416999999999996,0.0751999999999999
3232,0.0587999999999999,0.0507000000000001,0.0412999999999996,0.0751999999999999
3233,0.0586999999999999,0.0502000000000001,0.0411999999999996,0.0751999999999999
3234,0.0588999999999998,0.0501000000000001,0.0409999999999995,0.0751999999999999
3235,0.0589999999999999,0.0498000000000002,0.0409999999999995,0.0751999999999999
3236,0.0588999999999998,0.0500000000000002,0.0408999999999995,0.0744999999999999
3237,0.0590999999999998,0.0501000000000001,0.0411999999999996,0.0744999999999999
3238,0.0588999999999998,0.05,0.0413999999999995,0.0744999999999999
3239,0.0587999999999999,0.0501999999999999,0.0413999999999995,0.0744999999999999
3240,0.0581999999999999,0.0500999999999998,0.0412999999999994,0.0744999999999999
3241,0.0581999999999999,0.0499000000000001,0.0414999999999994,0.0745999999999999
3242,0.0582999999999999,0.0503000000000001,0.0413999999999994,0.0745999999999999
3243,0.0580000000000001,0.0505000000000001,0.0410999999999994,0.0745999999999999
3244,0.0579999999999999,0.0507000000000001,0.0408999999999994,0.0745999999999999
3245,0.0581999999999999,0.0509000000000001,0.0411999999999995,0.0745999999999999
3246,0.0578,0.051,0.0408999999999994,0.075
3247,0.0575,0.0509000000000001,0.0408999999999994,0.075
3248,0.0575,0.0509000000000001,0.0407999999999994,0.075
3249,0.0572999999999999,0.0510000000000002,0.0407999999999994,0.075
3250,0.0568,0.0511000000000001,0.0403999999999994,0.075
3251,0.0566,0.0513000000000001,0.0403999999999994,0.0744999999999997
3252,0.0565,0.0512000000000002,0.0401999999999995,0.0744999999999997
3253,0.0565,0.0512000000000002,0.0403999999999994,0.0744999999999997
3254,0.0567,0.0513000000000003,0.0403999999999994,0.0744999999999997
3255,0.0571999999999999,0.0517000000000004,0.0402999999999994,0.0744999999999997
3256,0.0573999999999999,0.0516000000000004,0.0401999999999993,0.0743
3257,0.0575,0.0512000000000002,0.0402999999999994,0.0743
3258,0.0575,0.0509000000000003,0.0401999999999995,0.0743
3259,0.0577000000000001,0.0508000000000002,0.0402999999999994,0.0743
3260,0.0579000000000001,0.0508000000000003,0.0399999999999995,0.0743
3261,0.0576,0.0508000000000003,0.0396999999999995,0.074
3262,0.0577,0.0507000000000003,0.0398999999999995,0.074
3263,0.0577,0.0505000000000003,0.0397999999999995,0.074
3264,0.0577000000000001,0.0499000000000004,0.0397999999999995,0.074
3265,0.0576000000000001,0.0500000000000004,0.0396999999999995,0.074
3266,0.0575,0.0497000000000004,0.0397999999999994,0.0737
3267,0.0572,0.0496000000000004,0.0396999999999994,0.0737
3268,0.0571,0.0496000000000003,0.0396999999999994,0.0737
3269,0.0570000000000001,0.0494000000000003,0.0397999999999995,0.0737
3270,0.0566,0.0494000000000003,0.0397999999999995,0.0737
3271,0.0566,0.0494000000000003,0.0398999999999995,0.0738
3272,0.0564,0.0496000000000004,0.0398999999999995,0.0738
3273,0.0563,0.0493000000000005,0.0398999999999995,0.0738
3274,0.0563,0.0493000000000005,0.0395999999999995,0.0738
3275,0.0558,0.0492000000000004,0.0396999999999996,0.0738
3276,0.0555,0.0492000000000004,0.0395999999999995,0.0738000000000001
3277,0.0556,0.0493000000000003,0.0395999999999995,0.0738000000000001
3278,0.0553999999999999,0.0493000000000003,0.0399999999999995,0.0738000000000001
3279,0.0553999999999999,0.0493000000000005,0.0399999999999995,0.0738000000000001
3280,0.0556999999999999,0.0493000000000005,0.0400999999999995,0.0738000000000001
3281,0.0554999999999998,0.0493000000000005,0.0401999999999995,0.0735000000000001
3282,0.0552999999999998,0.0493000000000005,0.0401999999999995,0.0735000000000001
3283,0.0553999999999999,0.0496000000000003,0.0400999999999995,0.0735000000000001
3284,0.0553999999999999,0.0494000000000003,0.0398999999999994,0.0735000000000001
3285,0.0552999999999998,0.0494000000000003,0.0400999999999995,0.0735000000000001
3286,0.0556999999999997,0.0494000000000002,0.0401999999999995,0.0738999999999999
3287,0.0552999999999998,0.0491000000000003,0.0403999999999995,0.0738999999999999
3288,0.0553999999999998,0.0489000000000002,0.0400999999999995,0.0738999999999999
3289,0.0553999999999998,0.0489000000000002,0.0400999999999994,0.0738999999999999
3290,0.0550999999999997,0.0488000000000002,0.0398999999999994,0.0738999999999999
3291,0.0550999999999997,0.0489000000000003,0.0398999999999992,0.0740000000000003
3292,0.0546999999999996,0.0489000000000005,0.0399999999999991,0.0740000000000003
3293,0.0544999999999997,0.0487000000000005,0.039899999999999,0.0740000000000003
3294,0.0546999999999995,0.0488000000000005,0.039899999999999,0.0740000000000003
3295,0.0547999999999995,0.0490000000000005,0.0395999999999991,0.0740000000000003
3296,0.0546999999999995,0.0492000000000006,0.0396999999999992,0.0730000000000001
3297,0.0544999999999995,0.0491000000000006,0.0393999999999992,0.0730000000000001
3298,0.0546999999999996,0.0492000000000005,0.0391999999999992,0.0730000000000001
3299,0.0546999999999996,0.0488000000000005,0.0389999999999991,0.0730000000000001
3300,0.0540999999999995,0.0484000000000006,0.0386999999999993,0.0730000000000001
3301,0.0538999999999995,0.0481000000000006,0.0384999999999993,0.0731999999999998
3302,0.0542999999999996,0.0485000000000008,0.0385999999999993,0.0731999999999998
3303,0.0540999999999995,0.0483000000000007,0.0388999999999994,0.0731999999999998
3304,0.0541999999999995,0.0480000000000007,0.0388999999999994,0.0731999999999998
3305,0.0542999999999996,0.0481000000000007,0.0386999999999994,0.0731999999999998
3306,0.0542999999999996,0.0482000000000007,0.0383999999999993,0.0724999999999996
3307,0.0543999999999996,0.0481000000000007,0.0383999999999993,0.0724999999999996
3308,0.0543999999999996,0.0481000000000006,0.0381999999999993,0.0724999999999996
3309,0.0540999999999996,0.0481000000000005,0.0380999999999992,0.0724999999999996
3310,0.0540999999999997,0.0481000000000005,0.0380999999999992,0.0724999999999996
3311,0.0536999999999996,0.0480000000000004,0.0375999999999992,0.0716999999999997
3312,0.0530999999999997,0.0482000000000004,0.0379999999999995,0.0716999999999997
3313,0.0530999999999997,0.0479000000000004,0.0378999999999994,0.0716999999999997
3314,0.0532999999999998,0.0479000000000004,0.0377999999999992,0.0716999999999997
3315,0.0532999999999998,0.0476000000000004,0.0379999999999991,0.0716999999999997
3316,0.0528999999999998,0.0475000000000004,0.0378999999999992,0.0707999999999996
3317,0.0524999999999999,0.0476000000000005,0.0377999999999992,0.0707999999999996
3318,0.0526999999999997,0.0475000000000005,0.0377999999999992,0.0707999999999996
3319,0.0527999999999997,0.0474000000000004,0.0375999999999992,0.0707999999999996
3320,0.0525999999999996,0.0475000000000004,0.0372999999999992,0.0707999999999996
3321,0.0522999999999996,0.0473000000000003,0.0375999999999992,0.0706999999999995
3322,0.0523999999999996,0.0474000000000002,0.0375999999999991,0.0706999999999995
3323,0.0521999999999996,0.0473000000000003,0.0378999999999992,0.0706999999999995
3324,0.0521999999999997,0.0473000000000003,0.0378999999999992,0.0706999999999995
3325,0.0520999999999997,0.0473000000000005,0.0377999999999992,0.0706999999999995
3326,0.0517999999999997,0.0474000000000004,0.0377999999999992,0.0700999999999995
3327,0.0517999999999996,0.0475000000000004,0.0377999999999992,0.0700999999999995
3328,0.0518999999999996,0.0476000000000004,0.0373999999999991,0.0700999999999995
3329,0.0517999999999996,0.0473000000000003,0.0375999999999991,0.0700999999999995
3330,0.0516999999999996,0.0473000000000001,0.037299999999999,0.0700999999999995
3331,0.0517999999999996,0.0474000000000002,0.037399999999999,0.0702999999999997
3332,0.0517999999999996,0.0470000000000003,0.0371999999999989,0.0702999999999997
3333,0.0514999999999997,0.0467000000000003,0.0369999999999989,0.0702999999999997
3334,0.0511999999999998,0.0467000000000003,0.0371999999999989,0.0702999999999997
3335,0.0513999999999998,0.0467000000000003,0.0368999999999989,0.0702999999999997
3336,0.0515999999999999,0.0466000000000003,0.0368999999999989,0.0697999999999996
3337,0.0513999999999999,0.0460000000000003,0.0368999999999989,0.0697999999999996
3338,0.0516999999999999,0.0462000000000004,0.0368999999999989,0.0697999999999996
3339,0.0512999999999998,0.0460000000000004,0.0367999999999989,0.0697999999999996
3340,0.0512999999999998,0.0461000000000004,0.0367999999999988,0.0697999999999996
3341,0.0514999999999998,0.0459000000000003,0.0366999999999988,0.0697999999999996
3342,0.0510999999999998,0.0462000000000002,0.0365999999999987,0.0697999999999996
3343,0.0513999999999998,0.0460000000000003,0.0366999999999988,0.0697999999999996
3344,0.0512999999999998,0.0459000000000003,0.0364999999999989,0.0697999999999996
3345,0.0517999999999997,0.0457000000000002,0.0365999999999989,0.0697999999999996
3346,0.0514999999999998,0.0456000000000002,0.0365999999999989,0.0697999999999996
3347,0.0512999999999998,0.0457000000000002,0.0366999999999988,0.0697999999999996
3348,0.0512999999999998,0.0456000000000002,0.036999999999999,0.0697999999999996
3349,0.0512999999999997,0.0457000000000002,0.037099999999999,0.0697999999999996
3350,0.0513999999999997,0.0459000000000002,0.037099999999999,0.0697999999999996
3351,0.0514999999999997,0.0460000000000003,0.0370999999999989,0.0688999999999995
3352,0.0510999999999996,0.0461000000000001,0.036699999999999,0.0688999999999995
3353,0.0513999999999996,0.0460000000000002,0.0368999999999989,0.0688999999999995
3354,0.0511999999999996,0.0460000000000003,0.0366999999999988,0.0688999999999995
3355,0.0510999999999996,0.0460000000000003,0.0362999999999989,0.0688999999999995
3356,0.0509999999999996,0.0459000000000002,0.0362999999999989,0.0686999999999998
3357,0.0507999999999996,0.0458000000000002,0.0361999999999989,0.0686999999999998
3358,0.0508999999999996,0.046,0.0359999999999988,0.0686999999999998
3359,0.0504999999999997,0.0459000000000001,0.0360999999999988,0.0686999999999998
3360,0.0504999999999997,0.046,0.0359999999999988,0.0686999999999998
3361,0.0501999999999997,0.0456000000000001,0.0360999999999989,0.0684999999999998
3362,0.0500999999999997,0.0455000000000001,0.0360999999999988,0.0684999999999998
3363,0.0502999999999997,0.0454000000000001,0.0359999999999988,0.0684999999999998
3364,0.0505999999999996,0.0452000000000001,0.0356999999999988,0.0684999999999998
3365,0.0504999999999997,0.0451000000000001,0.0357999999999989,0.0684999999999998
3366,0.0507999999999997,0.0453000000000001,0.0358999999999989,0.0679999999999996
3367,0.0504999999999998,0.0456000000000001,0.035699999999999,0.0679999999999996
3368,0.0505999999999998,0.0457000000000003,0.0357999999999989,0.0679999999999996
3369,0.0506999999999996,0.0459000000000003,0.0357999999999989,0.0679999999999996
3370,0.0506999999999996,0.0458000000000003,0.0357999999999989,0.0679999999999996
3371,0.0506999999999997,0.0459000000000004,0.035499999999999,0.0670999999999999
3372,0.0502999999999997,0.0457000000000004,0.035499999999999,0.0670999999999999
3373,0.0502999999999997,0.0454000000000003,0.035599999999999,0.0670999999999999
3374,0.0504999999999997,0.0455000000000003,0.035699999999999,0.0670999999999999
3375,0.0504999999999997,0.0457000000000004,0.0357999999999989,0.0670999999999999
3376,0.0503999999999999,0.0458000000000004,0.0353999999999989,0.0672999999999999
3377,0.0506999999999999,0.0457000000000004,0.035399999999999,0.0672999999999999
3378,0.0504,0.0456000000000003,0.0352999999999989,0.0672999999999999
3379,0.0501999999999999,0.0455000000000002,0.0352999999999989,0.0672999999999999
3380,0.0501999999999999,0.0455000000000001,0.0355999999999989,0.0672999999999999
3381,0.0500999999999999,0.0457000000000002,0.0356999999999988,0.0669
3382,0.0499999999999999,0.0459000000000001,0.0353999999999989,0.0669
3383,0.0502,0.0462000000000001,0.0352999999999989,0.0669
3384,0.0501999999999999,0.0461000000000001,0.0351999999999989,0.0669
3385,0.0501999999999999,0.0463000000000001,0.0350999999999989,0.0669
3386,0.0501999999999999,0.0458000000000002,0.0350999999999989,0.0667000000000001
3387,0.0500999999999998,0.0458000000000001,0.0349999999999989,0.0667000000000001
3388,0.0498999999999998,0.0455,0.0347999999999989,0.0667000000000001
3389,0.0498999999999998,0.0455999999999999,0.0345999999999991,0.0667000000000001
3390,0.0497999999999997,0.0453999999999999,0.0349999999999991,0.0667000000000001
3391,0.0501999999999997,0.0453999999999999,0.0349999999999991,0.0659000000000001
3392,0.0504999999999997,0.0455,0.0347999999999992,0.0659000000000001
3393,0.0505999999999996,0.0455000000000001,0.0347999999999992,0.0659000000000001
3394,0.0501999999999996,0.0454000000000001,0.0346999999999991,0.0659000000000001
3395,0.0503999999999996,0.0454000000000001,0.0347999999999991,0.0659000000000001
3396,0.0503999999999997,0.0446000000000001,0.0345999999999991,0.0657000000000001
3397,0.0502999999999997,0.0447000000000002,0.0344999999999991,0.0657000000000001
3398,0.0502999999999997,0.0445000000000002,0.0344999999999991,0.0657000000000001
3399,0.0499999999999997,0.0442000000000001,0.0344999999999991,0.0657000000000001
3400,0.0495999999999994,0.044,0.0344999999999991,0.0657000000000001
3401,0.0492999999999995,0.0443000000000001,0.0345999999999991,0.0652000000000001
3402,0.0491999999999994,0.0436,0.0343999999999991,0.0652000000000001
3403,0.0489999999999993,0.0436999999999999,0.0343999999999991,0.0652000000000001
3404,0.0489999999999993,0.0436999999999997,0.0342999999999991,0.0652000000000001
3405,0.0488999999999993,0.0436999999999997,0.0341999999999991,0.0652000000000001
3406,0.0488999999999994,0.0436999999999996,0.0344999999999991,0.0656000000000002
3407,0.0485999999999994,0.0435999999999996,0.0342999999999991,0.0656000000000002
3408,0.0481999999999995,0.0434999999999998,0.0346999999999991,0.0656000000000002
3409,0.0479999999999994,0.0437999999999997,0.0344999999999991,0.0656000000000002
3410,0.0478999999999994,0.0439999999999997,0.034299999999999,0.0656000000000002
3411,0.0479999999999996,0.0437999999999997,0.034399999999999,0.0652999999999999
3412,0.0479999999999997,0.0436999999999997,0.034299999999999,0.0652999999999999
3413,0.0477999999999998,0.0437999999999997,0.034399999999999,0.0652999999999999
3414,0.0478999999999998,0.0437999999999997,0.034399999999999,0.0652999999999999
3415,0.0478999999999997,0.0436999999999999,0.034299999999999,0.0652999999999999
3416,0.0476999999999997,0.0434999999999998,0.034199999999999,0.0653000000000001
3417,0.0475999999999998,0.0437999999999998,0.034099999999999,0.0653000000000001
3418,0.0472999999999997,0.0434999999999998,0.034499999999999,0.0653000000000001
3419,0.0475999999999998,0.0434999999999999,0.034599999999999,0.0653000000000001
3420,0.0474999999999999,0.0433999999999999,0.034599999999999,0.0653000000000001
3421,0.0474999999999999,0.0429999999999999,0.034399999999999,0.0642
3422,0.0471999999999998,0.0431999999999999,0.0342999999999989,0.0642
3423,0.0471999999999998,0.0428999999999999,0.0342999999999989,0.0642
3424,0.0470999999999997,0.0426999999999998,0.0342999999999988,0.0642
3425,0.0469999999999995,0.0427999999999998,0.034599999999999,0.0642
3426,0.0472999999999995,0.0426999999999998,0.034399999999999,0.0653
3427,0.0471999999999995,0.0426999999999998,0.034299999999999,0.0653
3428,0.0473999999999996,0.0428999999999998,0.034099999999999,0.0653
3429,0.0472999999999996,0.0429999999999999,0.033999999999999,0.0653
3430,0.0473999999999997,0.0429999999999998,0.033899999999999,0.0653
3431,0.0472999999999997,0.0429999999999998,0.0337999999999991,0.0641999999999998
3432,0.0472999999999995,0.0429999999999998,0.0336999999999991,0.0641999999999998
3433,0.0471999999999995,0.0429999999999998,0.0336999999999991,0.0641999999999998
3434,0.0471999999999995,0.0427999999999998,0.0337999999999991,0.0641999999999998
3435,0.0471999999999995,0.0427999999999998,0.033899999999999,0.0641999999999998
3436,0.0471999999999996,0.0430999999999998,0.0337999999999991,0.0637000000000001
3437,0.0468999999999995,0.0430999999999999,0.0337999999999991,0.0637000000000001
3438,0.0472999999999995,0.0432,0.0337999999999991,0.0637000000000001
3439,0.0470999999999996,0.0431,0.0336999999999991,0.0637000000000001
3440,0.0470999999999996,0.0425999999999999,0.0334999999999991,0.0637000000000001
3441,0.0470999999999996,0.0427,0.033399999999999,0.0639999999999999
3442,0.0468999999999996,0.0425,0.033299999999999,0.0639999999999999
3443,0.0468999999999996,0.0426,0.033499999999999,0.0639999999999999
3444,0.0470999999999998,0.0426,0.033199999999999,0.0639999999999999
3445,0.0471999999999998,0.0428000000000001,0.0327999999999989,0.0639999999999999
3446,0.0475999999999999,0.0425000000000001,0.0329999999999989,0.0635999999999999
3447,0.0473999999999998,0.0427000000000002,0.0329999999999989,0.0635999999999999
3448,0.0470999999999999,0.0426000000000002,0.0327999999999988,0.0635999999999999
3449,0.0466999999999999,0.0425000000000003,0.0324999999999989,0.0635999999999999
3450,0.0467999999999998,0.0425000000000003,0.0324999999999989,0.0635999999999999
3451,0.0465999999999998,0.0421000000000002,0.0324999999999989,0.0632999999999999
3452,0.0465999999999998,0.0420000000000004,0.0322999999999989,0.0632999999999999
3453,0.0463999999999998,0.0420000000000005,0.0323999999999989,0.0632999999999999
3454,0.0466999999999997,0.0419000000000005,0.0324999999999989,0.0632999999999999
3455,0.0467999999999997,0.0416000000000004,0.0324999999999989,0.0632999999999999
3456,0.0470999999999997,0.0413000000000003,0.0324999999999989,0.0629000000000001
3457,0.0469999999999996,0.0413000000000003,0.0320999999999988,0.0629000000000001
3458,0.0468999999999996,0.0414000000000002,0.0318999999999988,0.0629000000000001
3459,0.0466999999999996,0.0409000000000003,0.0319999999999988,0.0629000000000001
3460,0.0466999999999995,0.0411000000000002,0.0320999999999988,0.0629000000000001
3461,0.0467999999999995,0.0410000000000001,0.0320999999999989,0.0622999999999999
3462,0.0471999999999996,0.0409000000000002,0.0319999999999989,0.0622999999999999
3463,0.0474999999999994,0.0410000000000001,0.0320999999999989,0.0622999999999999
3464,0.0472999999999995,0.0410000000000001,0.0320999999999989,0.0622999999999999
3465,0.0470999999999994,0.0407999999999999,0.032199999999999,0.0622999999999999
3466,0.0467999999999994,0.0408999999999999,0.032499999999999,0.0613999999999998
3467,0.0465999999999993,0.0412999999999999,0.032199999999999,0.0613999999999998
3468,0.0467999999999993,0.0411999999999998,0.032099999999999,0.0613999999999998
3469,0.0467999999999994,0.0414999999999998,0.031999999999999,0.0613999999999998
3470,0.0468999999999994,0.0414999999999998,0.031899999999999,0.0613999999999998
3471,0.0468999999999994,0.0413999999999997,0.032099999999999,0.0614999999999998
3472,0.0467999999999993,0.0415999999999996,0.032099999999999,0.0614999999999998
3473,0.0468999999999993,0.0417999999999996,0.031999999999999,0.0614999999999998
3474,0.0467999999999992,0.0421999999999998,0.031999999999999,0.0614999999999998
3475,0.0467999999999992,0.0419999999999999,0.031999999999999,0.0614999999999998
3476,0.0467999999999992,0.0419999999999999,0.0317999999999991,0.0610999999999998
3477,0.0466999999999992,0.0417,0.031899999999999,0.0610999999999998
3478,0.0463999999999992,0.0418999999999999,0.031999999999999,0.0610999999999998
3479,0.0462999999999992,0.0417999999999999,0.031899999999999,0.0610999999999998
3480,0.0464999999999993,0.0417,0.0315999999999991,0.0610999999999998
3481,0.0465999999999993,0.0417,0.0312999999999991,0.0609999999999999
3482,0.0464999999999992,0.0416,0.031299999999999,0.0609999999999999
3483,0.0466999999999992,0.0412,0.031399999999999,0.0609999999999999
3484,0.0466999999999992,0.0409,0.0315999999999991,0.0609999999999999
3485,0.0468999999999993,0.0412,0.031399999999999,0.0609999999999999
3486,0.0465999999999993,0.0416,0.031199999999999,0.0597000000000001
3487,0.0464999999999993,0.0416,0.0309999999999988,0.0597000000000001
3488,0.0463999999999993,0.0413999999999999,0.0310999999999989,0.0597000000000001
3489,0.0465999999999994,0.0413999999999999,0.0312999999999989,0.0597000000000001
3490,0.0464999999999994,0.0413999999999999,0.0313999999999989,0.0597000000000001
3491,0.0465999999999995,0.0412999999999999,0.0314999999999989,0.0593
3492,0.0462999999999996,0.0413999999999999,0.0312999999999989,0.0593
3493,0.0461999999999996,0.0413999999999998,0.0311999999999989,0.0593
3494,0.0465999999999995,0.0407999999999998,0.0310999999999989,0.0593
3495,0.0468999999999995,0.0408999999999996,0.0310999999999989,0.0593
3496,0.0466999999999995,0.0407999999999995,0.030999999999999,0.0598999999999998
3497,0.0468999999999994,0.0409999999999995,0.030999999999999,0.0598999999999998
3498,0.0466999999999994,0.0407999999999995,0.031099999999999,0.0598999999999998
3499,0.0466999999999994,0.0403999999999995,0.031099999999999,0.0598999999999998
3500,0.0468999999999995,0.0401999999999996,0.031099999999999,0.0598999999999998
3501,0.0464999999999995,0.0398999999999995,0.030599999999999,0.0594999999999999
3502,0.0465999999999995,0.0395999999999995,0.0308999999999989,0.0594999999999999
3503,0.0467999999999995,0.0392999999999996,0.0307999999999989,0.0594999999999999
3504,0.0461999999999996,0.0393999999999995,0.0307999999999989,0.0594999999999999
3505,0.0461999999999996,0.0392999999999996,0.0306999999999991,0.0594999999999999
3506,0.0460999999999996,0.0390999999999996,0.030599999999999,0.0591999999999999
3507,0.0460999999999994,0.0392999999999997,0.030499999999999,0.0591999999999999
3508,0.0460999999999995,0.0392999999999997,0.030499999999999,0.0591999999999999
3509,0.0458999999999994,0.0394999999999996,0.030599999999999,0.0591999999999999
3510,0.0458999999999994,0.0395999999999995,0.030699999999999,0.0591999999999999
3511,0.0456999999999993,0.0393999999999994,0.030499999999999,0.0587
3512,0.0456999999999993,0.0391999999999993,0.030499999999999,0.0587
3513,0.0455999999999993,0.0388999999999994,0.030299999999999,0.0587
3514,0.0453999999999994,0.0389999999999995,0.030299999999999,0.0587
3515,0.0453999999999993,0.0389999999999995,0.030299999999999,0.0587
3516,0.0452999999999993,0.0387999999999994,0.030599999999999,0.0582999999999998
3517,0.0455999999999995,0.0388999999999994,0.030599999999999,0.0582999999999998
3518,0.0452999999999995,0.0388999999999994,0.030399999999999,0.0582999999999998
3519,0.0450999999999995,0.0389999999999994,0.0303999999999989,0.0582999999999998
3520,0.0450999999999995,0.0389999999999994,0.0302999999999989,0.0582999999999998
3521,0.0453999999999996,0.0388999999999994,0.030299999999999,0.0571999999999999
3522,0.0453999999999996,0.0389999999999994,0.030199999999999,0.0571999999999999
3523,0.0449999999999996,0.0391999999999993,0.0300999999999989,0.0571999999999999
3524,0.0446999999999995,0.0391999999999992,0.0298999999999989,0.0571999999999999
3525,0.0445999999999995,0.0392999999999993,0.0296999999999989,0.0571999999999999
3526,0.0442999999999996,0.0391999999999993,0.0296999999999991,0.0574999999999999
3527,0.0444999999999997,0.0389999999999994,0.029499999999999,0.0574999999999999
3528,0.0442999999999996,0.0386999999999993,0.029299999999999,0.0574999999999999
3529,0.0444999999999997,0.0386999999999993,0.029199999999999,0.0574999999999999
3530,0.0444999999999997,0.0385999999999993,0.029099999999999,0.0574999999999999
3531,0.0445999999999996,0.0384999999999993,0.029099999999999,0.0560999999999998
3532,0.0445999999999996,0.0387999999999993,0.028899999999999,0.0560999999999998
3533,0.0444999999999998,0.0388999999999994,0.0288999999999989,0.0560999999999998
3534,0.0445999999999998,0.0389999999999996,0.0288999999999989,0.0560999999999998
3535,0.0446999999999997,0.0388999999999996,0.0288999999999989,0.0560999999999998
3536,0.0446999999999997,0.0390999999999996,0.0287999999999989,0.0561999999999997
3537,0.0446999999999997,0.0388999999999995,0.0286999999999989,0.0561999999999997
3538,0.0446999999999997,0.0386999999999996,0.028599999999999,0.0561999999999997
3539,0.0445999999999998,0.0387999999999997,0.028499999999999,0.0561999999999997
3540,0.0443999999999999,0.0389999999999997,0.028399999999999,0.0561999999999997
3541,0.0446,0.0389999999999997,0.028299999999999,0.0562999999999996
3542,0.045,0.0392999999999997,0.028399999999999,0.0562999999999996
3543,0.0451,0.0391999999999997,0.028299999999999,0.0562999999999996
3544,0.0452,0.0392999999999997,0.028399999999999,0.0562999999999996
3545,0.0455,0.0392999999999997,0.028399999999999,0.0562999999999996
3546,0.0456,0.0392999999999997,0.028399999999999,0.0556999999999997
3547,0.0457,0.0392999999999998,0.028399999999999,0.0556999999999997
3548,0.0458999999999999,0.0395999999999997,0.028499999999999,0.0556999999999997
3549,0.0456,0.0395999999999997,0.028299999999999,0.0556999999999997
3550,0.0455,0.0392999999999996,0.028199999999999,0.0556999999999997
3551,0.0452,0.0392999999999994,0.028199999999999,0.0555999999999995
3552,0.0448999999999998,0.0388999999999993,0.028299999999999,0.0555999999999995
3553,0.0444999999999998,0.0386999999999991,0.028199999999999,0.0555999999999995
3554,0.0443999999999997,0.0385999999999991,0.028299999999999,0.0555999999999995
3555,0.0441999999999997,0.0383999999999991,0.028299999999999,0.0555999999999995
3556,0.0440999999999997,0.0383999999999991,0.028099999999999,0.0558999999999995
3557,0.0438999999999996,0.037999999999999,0.028099999999999,0.0558999999999995
3558,0.0442999999999997,0.037999999999999,0.027999999999999,0.0558999999999995
3559,0.0442999999999997,0.0380999999999992,0.028199999999999,0.0558999999999995
3560,0.0443999999999997,0.0379999999999993,0.028099999999999,0.0558999999999995
3561,0.0442999999999997,0.0382999999999992,0.028299999999999,0.0549999999999994
3562,0.0436999999999995,0.0381999999999992,0.028599999999999,0.0549999999999994
3563,0.0434999999999995,0.0381999999999992,0.0284999999999989,0.0549999999999994
3564,0.0434999999999997,0.0385999999999992,0.0284999999999989,0.0549999999999994
3565,0.0432999999999997,0.0385999999999992,0.0283999999999989,0.0549999999999994
3566,0.0432999999999997,0.0383999999999991,0.0281999999999989,0.0550999999999996
3567,0.0431999999999997,0.0382999999999991,0.0282999999999989,0.0550999999999996
3568,0.0430999999999997,0.0380999999999991,0.028399999999999,0.0550999999999996
3569,0.0431999999999997,0.0381999999999991,0.028299999999999,0.0550999999999996
3570,0.0432999999999997,0.037899999999999,0.028299999999999,0.0550999999999996
3571,0.0431999999999997,0.0377999999999991,0.028399999999999,0.0547
3572,0.0431999999999998,0.037899999999999,0.028399999999999,0.0547
3573,0.0434999999999998,0.038099999999999,0.028299999999999,0.0547
3574,0.0434999999999998,0.0382999999999991,0.028499999999999,0.0547
3575,0.0432999999999997,0.0382999999999991,0.028199999999999,0.0547
3576,0.0427999999999997,0.0381999999999991,0.027899999999999,0.0541
3577,0.0430999999999996,0.0379999999999993,0.027899999999999,0.0541
3578,0.0430999999999997,0.0376999999999992,0.027799999999999,0.0541
3579,0.0428999999999996,0.0377999999999992,0.027899999999999,0.0541
3580,0.0425999999999995,0.0377999999999992,0.0276999999999989,0.0541
3581,0.0425999999999995,0.0376999999999991,0.0277999999999989,0.0532999999999999
3582,0.0425999999999995,0.0377999999999992,0.0278999999999989,0.0532999999999999
3583,0.0425999999999995,0.0377999999999992,0.0278999999999989,0.0532999999999999
3584,0.0424999999999995,0.0376999999999992,0.0277999999999988,0.0532999999999999
3585,0.0422999999999996,0.0377999999999992,0.0276999999999988,0.0532999999999999
3586,0.0422999999999996,0.0377999999999992,0.0277999999999988,0.0537999999999998
3587,0.0419999999999997,0.0379999999999994,0.0279999999999988,0.0537999999999998
3588,0.0415999999999996,0.0376999999999995,0.0279999999999988,0.0537999999999998
3589,0.0416999999999996,0.0373999999999994,0.0278999999999988,0.0537999999999998
3590,0.0418999999999996,0.0372999999999993,0.0279999999999988,0.0537999999999998
3591,0.0420999999999997,0.0370999999999994,0.0277999999999988,0.0534999999999999
3592,0.0416999999999996,0.0371999999999993,0.0276999999999988,0.0534999999999999
3593,0.0413999999999997,0.0366999999999993,0.0274999999999989,0.0534999999999999
3594,0.0414999999999996,0.0365999999999992,0.0273999999999988,0.0534999999999999
3595,0.0413999999999995,0.0365999999999992,0.0272999999999988,0.0534999999999999
3596,0.0410999999999996,0.0366999999999992,0.0270999999999987,0.0524
3597,0.0408999999999996,0.0367999999999992,0.0269999999999987,0.0524
3598,0.0409999999999997,0.0366999999999992,0.0268999999999987,0.0524
3599,0.0411999999999997,0.0369999999999991,0.0268999999999987,0.0524
3600,0.0411999999999997,0.0368999999999992,0.0268999999999987,0.0524
3601,0.0409999999999997,0.0367999999999992,0.0269999999999987,0.0525
3602,0.0411999999999997,0.0367999999999992,0.0269999999999987,0.0525
3603,0.0413999999999997,0.0367999999999992,0.0269999999999987,0.0525
3604,0.0413999999999997,0.0366999999999992,0.0268999999999987,0.0525
3605,0.0409999999999996,0.0366999999999991,0.0270999999999987,0.0525
3606,0.0408999999999994,0.0367999999999991,0.0271999999999987,0.0529999999999998
3607,0.0408999999999995,0.036899999999999,0.0270999999999987,0.0529999999999998
3608,0.0403999999999995,0.0372999999999991,0.0270999999999987,0.0529999999999998
3609,0.0401999999999996,0.0373999999999991,0.0272999999999988,0.0529999999999998
3610,0.0399999999999995,0.0376999999999991,0.0271999999999988,0.0529999999999998
3611,0.0401999999999995,0.0378999999999992,0.0269999999999988,0.0517999999999996
3612,0.0404999999999995,0.0376999999999992,0.0269999999999988,0.0517999999999996
3613,0.0402999999999996,0.0379999999999993,0.0267999999999987,0.0517999999999996
3614,0.0402999999999996,0.0378999999999993,0.0268999999999988,0.0517999999999996
3615,0.0400999999999995,0.0379999999999993,0.0269999999999988,0.0517999999999996
3616,0.0401999999999996,0.0378999999999993,0.0269999999999988,0.0516999999999997
3617,0.0400999999999996,0.0379999999999993,0.0268999999999988,0.0516999999999997
3618,0.0396999999999994,0.0379999999999993,0.0268999999999988,0.0516999999999997
3619,0.0395999999999994,0.0378999999999993,0.0267999999999988,0.0516999999999997
3620,0.0395999999999994,0.0376999999999992,0.0266999999999988,0.0516999999999997
3621,0.0396999999999994,0.0372999999999992,0.0267999999999988,0.0517999999999993
3622,0.0396999999999994,0.0370999999999992,0.0264999999999989,0.0517999999999993
3623,0.0396999999999994,0.0370999999999992,0.0263999999999989,0.0517999999999993
3624,0.0393999999999992,0.0370999999999991,0.0262999999999989,0.0517999999999993
3625,0.0394999999999994,0.036999999999999,0.0260999999999989,0.0517999999999993
3626,0.0394999999999994,0.0369999999999991,0.0257999999999989,0.0516999999999995
3627,0.0393999999999994,0.0369999999999991,0.025899999999999,0.0516999999999995
3628,0.0391999999999995,0.0369999999999991,0.025799999999999,0.0516999999999995
3629,0.0391999999999995,0.0367999999999992,0.0254999999999991,0.0516999999999995
3630,0.0388999999999995,0.0368999999999992,0.0254999999999991,0.0516999999999995
3631,0.0388999999999995,0.0367999999999992,0.0254999999999991,0.0512999999999996
3632,0.0388999999999993,0.0368999999999993,0.025599999999999,0.0512999999999996
3633,0.0386999999999993,0.0366999999999993,0.0256999999999991,0.0512999999999996
3634,0.0386999999999993,0.0367999999999994,0.0256999999999991,0.0512999999999996
3635,0.0388999999999993,0.0366999999999994,0.0256999999999991,0.0512999999999996
3636,0.0385999999999993,0.0366999999999994,0.025899999999999,0.0507999999999997
3637,0.0388999999999993,0.0365999999999994,0.025899999999999,0.0507999999999997
3638,0.0388999999999994,0.0365999999999994,0.0255999999999991,0.0507999999999997
3639,0.0388999999999994,0.0364999999999994,0.0253999999999991,0.0507999999999997
3640,0.0391999999999995,0.0365999999999994,0.0253999999999991,0.0507999999999997
3641,0.0390999999999995,0.0367999999999994,0.0255999999999991,0.0506999999999995
3642,0.0391999999999995,0.0368999999999995,0.0255999999999991,0.0506999999999995
3643,0.0386999999999994,0.0367999999999995,0.0256999999999991,0.0506999999999995
3644,0.0388999999999994,0.0365999999999995,0.0256999999999991,0.0506999999999995
3645,0.0389999999999995,0.0366999999999995,0.025799999999999,0.0506999999999995
3646,0.0391999999999995,0.0365999999999995,0.025799999999999,0.0503999999999992
3647,0.0390999999999995,0.0362999999999994,0.025799999999999,0.0503999999999992
3648,0.0392999999999996,0.0363999999999994,0.0257999999999992,0.0503999999999992
3649,0.0393999999999997,0.0361999999999995,0.0253999999999992,0.0503999999999992
3650,0.0394999999999998,0.0363999999999994,0.0254999999999992,0.0503999999999992
3651,0.0391999999999998,0.0362999999999994,0.0253999999999992,0.0493999999999994
3652,0.0390999999999998,0.0364999999999993,0.0250999999999992,0.0493999999999994
3653,0.0389999999999997,0.0366999999999993,0.0251999999999992,0.0493999999999994
3654,0.0390999999999998,0.0365999999999993,0.0251999999999992,0.0493999999999994
3655,0.0387999999999997,0.0366999999999993,0.0253999999999992,0.0493999999999994
3656,0.0388999999999997,0.0365999999999992,0.0253999999999992,0.0495999999999994
3657,0.0389999999999998,0.0363999999999992,0.0251999999999992,0.0495999999999994
3658,0.0392999999999998,0.0364999999999992,0.0251999999999992,0.0495999999999994
3659,0.0391999999999998,0.0363999999999992,0.0251999999999992,0.0495999999999994
3660,0.0388999999999998,0.0363999999999992,0.0250999999999992,0.0495999999999994
3661,0.0388999999999997,0.0363999999999992,0.0252999999999992,0.0496999999999991
3662,0.0386999999999997,0.0364999999999992,0.0251999999999991,0.0496999999999991
3663,0.0387999999999997,0.0366999999999992,0.0251999999999991,0.0496999999999991
3664,0.0389999999999998,0.0365999999999991,0.0252999999999991,0.0496999999999991
3665,0.0388999999999999,0.0361999999999991,0.024999999999999,0.0496999999999991
3666,0.0387,0.0363999999999991,0.025099999999999,0.0491999999999992
3667,0.0387,0.0361999999999991,0.0250999999999991,0.0491999999999992
3668,0.0386999999999998,0.0360999999999991,0.0251999999999991,0.0491999999999992
3669,0.0386999999999998,0.035999999999999,0.0251999999999991,0.0491999999999992
3670,0.0387999999999998,0.0356999999999991,0.0250999999999991,0.0491999999999992
3671,0.0386999999999998,0.0355999999999991,0.0250999999999991,0.0497999999999994
3672,0.0387999999999998,0.0354999999999991,0.0249999999999991,0.0497999999999994
3673,0.0388999999999998,0.0353999999999991,0.0249999999999991,0.0497999999999994
3674,0.0386999999999997,0.0352999999999991,0.0246999999999992,0.0497999999999994
3675,0.0385999999999997,0.0350999999999991,0.0246999999999992,0.0497999999999994
3676,0.0383999999999999,0.0351999999999991,0.0247999999999992,0.0491999999999994
3677,0.0380999999999998,0.0354999999999991,0.0245999999999992,0.0491999999999994
3678,0.0377999999999996,0.0353999999999991,0.0244999999999992,0.0491999999999994
3679,0.0378999999999996,0.0351999999999991,0.0243999999999991,0.0491999999999994
3680,0.0378999999999996,0.0352999999999991,0.0245999999999991,0.0491999999999994
3681,0.0380999999999996,0.0353999999999991,0.0244999999999991,0.0490999999999995
3682,0.0381999999999995,0.0352999999999991,0.0242999999999991,0.0490999999999995
3683,0.0380999999999995,0.0352999999999991,0.0242999999999991,0.0490999999999995
3684,0.0380999999999995,0.035199999999999,0.0243999999999991,0.0490999999999995
3685,0.0380999999999994,0.035199999999999,0.0242999999999991,0.0490999999999995
3686,0.0377999999999993,0.035399999999999,0.024399999999999,0.0485999999999995
3687,0.0373999999999993,0.035199999999999,0.0245999999999988,0.0485999999999995
3688,0.0372999999999993,0.035299999999999,0.0246999999999988,0.0485999999999995
3689,0.0370999999999994,0.035299999999999,0.0247999999999988,0.0485999999999995
3690,0.0367999999999994,0.0348999999999989,0.0247999999999988,0.0485999999999995
3691,0.0369999999999994,0.0349999999999989,0.0246999999999988,0.0483999999999996
3692,0.0371999999999995,0.0348999999999989,0.0245999999999988,0.0483999999999996
3693,0.0370999999999995,0.0349999999999989,0.0247999999999988,0.0483999999999996
3694,0.0369999999999995,0.0347999999999989,0.0246999999999988,0.0483999999999996
3695,0.0368999999999995,0.0348999999999989,0.0247999999999989,0.0483999999999996
3696,0.0368999999999994,0.0347999999999991,0.0247999999999989,0.0487999999999996
3697,0.0369999999999995,0.0346999999999992,0.0246999999999988,0.0487999999999996
3698,0.0367999999999995,0.0342999999999992,0.0246999999999988,0.0487999999999996
3699,0.0368999999999995,0.0340999999999992,0.0246999999999988,0.0487999999999996
3700,0.0369999999999995,0.0341999999999991,0.0246999999999989,0.0487999999999996
3701,0.0367999999999994,0.0342999999999992,0.024599999999999,0.0485999999999995
3702,0.0365999999999994,0.0340999999999994,0.024399999999999,0.0485999999999995
3703,0.0362999999999994,0.0338999999999994,0.024199999999999,0.0485999999999995
3704,0.0359999999999994,0.0335999999999994,0.024199999999999,0.0485999999999995
3705,0.0360999999999994,0.0335999999999994,0.0237999999999989,0.0485999999999995
3706,0.0363999999999994,0.0334999999999993,0.0236999999999989,0.0480999999999996
3707,0.0362999999999996,0.0334999999999993,0.0236999999999991,0.0480999999999996
3708,0.0361999999999996,0.0333999999999993,0.023799999999999,0.0480999999999996
3709,0.0362999999999996,0.0334999999999993,0.023799999999999,0.0480999999999996
3710,0.0361999999999997,0.0335999999999993,0.0236999999999991,0.0480999999999996
3711,0.0360999999999997,0.0335999999999992,0.023799999999999,0.0477999999999995
3712,0.0362999999999997,0.0335999999999992,0.023799999999999,0.0477999999999995
3713,0.0361999999999997,0.0333999999999992,0.023799999999999,0.0477999999999995
3714,0.0361999999999997,0.0335999999999992,0.023799999999999,0.0477999999999995
3715,0.0359999999999997,0.0334999999999993,0.023899999999999,0.0477999999999995
3716,0.0356999999999997,0.0332999999999992,0.023899999999999,0.0470999999999994
3717,0.0356999999999997,0.0335999999999992,0.0237999999999989,0.0470999999999994
3718,0.0357999999999998,0.0333999999999992,0.0236999999999989,0.0470999999999994
3719,0.0359999999999999,0.0333999999999993,0.023499999999999,0.0470999999999994
3720,0.0358999999999999,0.0333999999999993,0.023399999999999,0.0470999999999994
3721,0.0361999999999999,0.0331999999999992,0.023399999999999,0.0472999999999996
3722,0.0358999999999998,0.0329999999999991,0.023399999999999,0.0472999999999996
3723,0.0357999999999998,0.0329999999999993,0.023299999999999,0.0472999999999996
3724,0.0358999999999998,0.0328999999999992,0.023299999999999,0.0472999999999996
3725,0.0357999999999998,0.0326999999999992,0.023399999999999,0.0472999999999996
3726,0.0360999999999998,0.0328999999999993,0.023599999999999,0.0465999999999995
3727,0.0360999999999998,0.0327999999999992,0.023599999999999,0.0465999999999995
3728,0.0360999999999997,0.0326999999999992,0.023499999999999,0.0465999999999995
3729,0.0361999999999997,0.0327999999999992,0.023499999999999,0.0465999999999995
3730,0.0361999999999995,0.0327999999999992,0.023599999999999,0.0465999999999995
3731,0.0359999999999994,0.0326999999999992,0.023399999999999,0.0467999999999996
3732,0.0359999999999994,0.0324999999999991,0.023199999999999,0.0467999999999996
3733,0.0359999999999994,0.0325999999999991,0.023099999999999,0.0467999999999996
3734,0.0361999999999995,0.032499999999999,0.023199999999999,0.0467999999999996
3735,0.0360999999999994,0.032099999999999,0.023099999999999,0.0467999999999996
3736,0.0363999999999993,0.032299999999999,0.023199999999999,0.0469999999999997
3737,0.0362999999999993,0.032099999999999,0.023099999999999,0.0469999999999997
3738,0.0367999999999993,0.032099999999999,0.0232999999999991,0.0469999999999997
3739,0.0366999999999994,0.0317999999999991,0.0234999999999991,0.0469999999999997
3740,0.0365999999999993,0.0316999999999991,0.0234999999999991,0.0469999999999997
3741,0.0366999999999993,0.031999999999999,0.023199999999999,0.0460999999999994
3742,0.0366999999999993,0.0321999999999991,0.022899999999999,0.0460999999999994
3743,0.0364999999999992,0.032299999999999,0.022999999999999,0.0460999999999994
3744,0.0362999999999992,0.0324999999999991,0.022999999999999,0.0460999999999994
3745,0.0357999999999993,0.0324999999999991,0.022799999999999,0.0460999999999994
3746,0.0358999999999994,0.0326999999999992,0.0225999999999991,0.0461999999999994
3747,0.0359999999999995,0.032399999999999,0.0225999999999991,0.0461999999999994
3748,0.0359999999999996,0.032399999999999,0.0226999999999991,0.0461999999999994
3749,0.0357999999999997,0.032399999999999,0.022499999999999,0.0461999999999994
3750,0.0358999999999997,0.0318999999999989,0.0225999999999991,0.0461999999999994
3751,0.0356999999999996,0.0317999999999988,0.0225999999999991,0.0454999999999993
3752,0.0356999999999996,0.0315999999999989,0.0226999999999992,0.0454999999999993
3753,0.0354999999999995,0.0314999999999989,0.0227999999999992,0.0454999999999993
3754,0.0355999999999995,0.0312999999999988,0.0228999999999991,0.0454999999999993
3755,0.0353999999999995,0.0315999999999987,0.0227999999999992,0.0454999999999993
3756,0.0354999999999995,0.0314999999999988,0.0226999999999992,0.0451999999999992
3757,0.0354999999999995,0.0310999999999986,0.0226999999999992,0.0451999999999992
3758,0.0352999999999996,0.0309999999999985,0.0225999999999991,0.0451999999999992
3759,0.0353999999999995,0.0307999999999985,0.0225999999999991,0.0451999999999992
3760,0.0351999999999995,0.0305999999999985,0.0225999999999991,0.0451999999999992
3761,0.0351999999999996,0.0304999999999985,0.0225999999999991,0.0452999999999995
3762,0.0351999999999996,0.0303999999999985,0.0223999999999991,0.0452999999999995
3763,0.0352999999999996,0.0305999999999985,0.0225999999999991,0.0452999999999995
3764,0.0355999999999996,0.0306999999999986,0.0225999999999991,0.0452999999999995
3765,0.0355999999999996,0.0306999999999986,0.0226999999999991,0.0452999999999995
3766,0.0356999999999995,0.0306999999999985,0.0225999999999991,0.0447999999999995
3767,0.0354999999999994,0.0306999999999985,0.0225999999999991,0.0447999999999995
3768,0.0357999999999995,0.0308999999999985,0.0225999999999991,0.0447999999999995
3769,0.0355999999999995,0.0308999999999985,0.0224999999999991,0.0447999999999995
3770,0.0353999999999995,0.0307999999999985,0.022399999999999,0.0447999999999995
3771,0.0353999999999995,0.0308999999999986,0.022099999999999,0.0439999999999995
3772,0.0354999999999995,0.0308999999999986,0.022199999999999,0.0439999999999995
3773,0.0352999999999994,0.0309999999999986,0.0221999999999989,0.0439999999999995
3774,0.0349999999999996,0.0305999999999985,0.0222999999999989,0.0439999999999995
3775,0.0350999999999996,0.0304999999999986,0.0222999999999989,0.0439999999999995
3776,0.0353999999999995,0.0302999999999987,0.0221999999999989,0.0431999999999992
3777,0.0356999999999995,0.0300999999999987,0.0221999999999989,0.0431999999999992
3778,0.0357999999999995,0.0299999999999987,0.022299999999999,0.0431999999999992
3779,0.0359999999999994,0.0299999999999987,0.022399999999999,0.0431999999999992
3780,0.0360999999999994,0.0299999999999987,0.022599999999999,0.0431999999999992
3781,0.0358999999999994,0.0301999999999989,0.0226999999999989,0.0428999999999993
3782,0.0360999999999994,0.0299999999999989,0.0227999999999989,0.0428999999999993
3783,0.0360999999999994,0.0301999999999989,0.022799999999999,0.0428999999999993
3784,0.0361999999999995,0.0303999999999989,0.022899999999999,0.0428999999999993
3785,0.0359999999999995,0.0303999999999989,0.022799999999999,0.0428999999999993
3786,0.0358999999999995,0.0302999999999989,0.0226999999999991,0.0435999999999993
3787,0.0359999999999995,0.0301999999999988,0.022799999999999,0.0435999999999993
3788,0.0359999999999995,0.0301999999999987,0.022899999999999,0.0435999999999993
3789,0.0358999999999995,0.0300999999999987,0.022799999999999,0.0435999999999993
3790,0.0357999999999995,0.0298999999999987,0.022999999999999,0.0435999999999993
3791,0.0357999999999995,0.0299999999999988,0.022999999999999,0.0433999999999993
3792,0.0355999999999995,0.0299999999999988,0.022999999999999,0.0433999999999993
3793,0.0356999999999995,0.0301999999999988,0.0230999999999991,0.0433999999999993
3794,0.0356999999999995,0.0299999999999988,0.0232999999999991,0.0433999999999993
3795,0.0357999999999995,0.0301999999999988,0.0232999999999991,0.0433999999999993
3796,0.0360999999999995,0.0306999999999988,0.0231999999999991,0.0429999999999994
3797,0.0357999999999995,0.0308999999999988,0.023099999999999,0.0429999999999994
3798,0.0355999999999995,0.0307999999999988,0.023199999999999,0.0429999999999994
3799,0.0356999999999996,0.0307999999999988,0.023199999999999,0.0429999999999994
3800,0.0355999999999996,0.0311999999999989,0.023199999999999,0.0429999999999994
3801,0.0350999999999996,0.031299999999999,0.023299999999999,0.0422999999999994
3802,0.0350999999999996,0.031399999999999,0.023199999999999,0.0422999999999994
3803,0.0349999999999996,0.031399999999999,0.023199999999999,0.0422999999999994
3804,0.0348999999999996,0.031399999999999,0.023199999999999,0.0422999999999994
3805,0.0349999999999996,0.0310999999999991,0.023099999999999,0.0422999999999994
3806,0.0350999999999996,0.0308999999999992,0.023099999999999,0.0420999999999994
3807,0.0349999999999996,0.0307999999999992,0.022999999999999,0.0420999999999994
3808,0.0346999999999996,0.0309999999999991,0.0227999999999989,0.0420999999999994
3809,0.0346999999999996,0.0308999999999992,0.0227999999999989,0.0420999999999994
3810,0.0346999999999996,0.0306999999999991,0.0227999999999989,0.0420999999999994
3811,0.0344999999999995,0.0307999999999989,0.0226999999999989,0.0415999999999993
3812,0.0342999999999996,0.0308999999999989,0.022299999999999,0.0415999999999993
3813,0.0339999999999996,0.0309999999999988,0.0224999999999991,0.0415999999999993
3814,0.0334999999999996,0.0308999999999988,0.0223999999999991,0.0415999999999993
3815,0.0333999999999995,0.0305999999999989,0.0223999999999991,0.0415999999999993
3816,0.0333999999999995,0.0303999999999989,0.022199999999999,0.040899999999999
3817,0.0332999999999996,0.0304999999999989,0.022099999999999,0.040899999999999
3818,0.0331999999999995,0.0303999999999989,0.022099999999999,0.040899999999999
3819,0.0332999999999994,0.0303999999999989,0.022099999999999,0.040899999999999
3820,0.0334999999999994,0.0302999999999989,0.021899999999999,0.040899999999999
3821,0.0335999999999994,0.0302999999999989,0.021999999999999,0.0405999999999987
3822,0.0335999999999993,0.0301999999999989,0.021799999999999,0.0405999999999987
3823,0.0335999999999992,0.029599999999999,0.021999999999999,0.0405999999999987
3824,0.0333999999999992,0.029499999999999,0.021999999999999,0.0405999999999987
3825,0.0333999999999992,0.0292999999999989,0.022099999999999,0.0405999999999987
3826,0.0331999999999993,0.0291999999999989,0.022099999999999,0.0409999999999989
3827,0.0329999999999991,0.0291999999999989,0.022099999999999,0.0409999999999989
3828,0.0330999999999991,0.0290999999999989,0.022099999999999,0.0409999999999989
3829,0.0331999999999992,0.0291999999999989,0.022199999999999,0.0409999999999989
3830,0.0334999999999994,0.0290999999999988,0.022099999999999,0.0409999999999989
3831,0.0331999999999995,0.0288999999999987,0.022099999999999,0.0403999999999988
3832,0.0332999999999994,0.0287999999999987,0.022099999999999,0.0403999999999988
3833,0.0333999999999994,0.0286999999999988,0.021999999999999,0.0403999999999988
3834,0.0334999999999994,0.0286999999999989,0.021899999999999,0.0403999999999988
3835,0.0333999999999994,0.0283999999999989,0.021899999999999,0.0403999999999988
3836,0.0334999999999994,0.0283999999999989,0.021799999999999,0.0403999999999989
3837,0.0335999999999994,0.0285999999999988,0.021899999999999,0.0403999999999989
3838,0.0337999999999995,0.0284999999999987,0.021999999999999,0.0403999999999989
3839,0.0337999999999995,0.0284999999999987,0.021999999999999,0.0403999999999989
3840,0.0337999999999995,0.0285999999999987,0.021999999999999,0.0403999999999989
3841,0.0340999999999995,0.0285999999999988,0.021899999999999,0.0396999999999988
3842,0.0339999999999995,0.0289999999999989,0.021899999999999,0.0396999999999988
3843,0.0339999999999995,0.0290999999999989,0.021899999999999,0.0396999999999988
3844,0.0340999999999995,0.0289999999999988,0.022099999999999,0.0396999999999988
3845,0.0338999999999995,0.0293999999999989,0.022099999999999,0.0396999999999988
3846,0.0338999999999995,0.0293999999999989,0.0217999999999989,0.0398999999999987
3847,0.0338999999999995,0.0292999999999989,0.0216999999999989,0.0398999999999987
3848,0.0337999999999994,0.0293999999999989,0.021599999999999,0.0398999999999987
3849,0.0337999999999994,0.0294999999999989,0.021499999999999,0.0398999999999987
3850,0.0336999999999994,0.0295999999999988,0.021499999999999,0.0398999999999987
3851,0.0334999999999994,0.0294999999999987,0.021599999999999,0.0398999999999988
3852,0.0334999999999995,0.0295999999999987,0.021599999999999,0.0398999999999988
3853,0.0332999999999994,0.0295999999999987,0.0217999999999989,0.0398999999999988
3854,0.0333999999999995,0.0293999999999988,0.0217999999999989,0.0398999999999988
3855,0.0331999999999996,0.0292999999999988,0.0218999999999989,0.0398999999999988
3856,0.0333999999999995,0.0291999999999988,0.0216999999999989,0.0392999999999992
3857,0.0333999999999995,0.0290999999999988,0.0218999999999989,0.0392999999999992
3858,0.0331999999999995,0.0289999999999988,0.0217999999999989,0.0392999999999992
3859,0.0330999999999996,0.0291999999999988,0.0218999999999989,0.0392999999999992
3860,0.0325999999999995,0.0292999999999988,0.0221999999999989,0.0392999999999992
3861,0.0323999999999994,0.0292999999999988,0.0222999999999989,0.0392999999999992
3862,0.0326999999999994,0.0293999999999988,0.022399999999999,0.0392999999999992
3863,0.0326999999999993,0.0292999999999988,0.022199999999999,0.0392999999999992
3864,0.0324999999999993,0.0291999999999988,0.022299999999999,0.0392999999999992
3865,0.0326999999999993,0.0289999999999988,0.022199999999999,0.0392999999999992
3866,0.0326999999999993,0.0287999999999989,0.022099999999999,0.038699999999999
3867,0.0325999999999993,0.0286999999999989,0.0219999999999989,0.038699999999999
3868,0.0327999999999993,0.028599999999999,0.0219999999999989,0.038699999999999
3869,0.0331999999999993,0.0283999999999989,0.0219999999999989,0.038699999999999
3870,0.0328999999999993,0.0282999999999989,0.021599999999999,0.038699999999999
3871,0.0328999999999993,0.0282999999999989,0.021399999999999,0.0386999999999987
3872,0.0330999999999992,0.0282999999999989,0.021299999999999,0.0386999999999987
3873,0.0329999999999991,0.0284999999999989,0.021399999999999,0.0386999999999987
3874,0.0331999999999991,0.0282999999999989,0.021399999999999,0.0386999999999987
3875,0.0329999999999991,0.0282999999999989,0.021299999999999,0.0386999999999987
3876,0.0329999999999991,0.0283999999999989,0.021299999999999,0.0381999999999991
3877,0.0328999999999992,0.0281999999999988,0.021099999999999,0.0381999999999991
3878,0.0327999999999991,0.0281999999999988,0.020999999999999,0.0381999999999991
3879,0.0326999999999991,0.0283999999999988,0.0207999999999989,0.0381999999999991
3880,0.032899999999999,0.0282999999999988,0.0206999999999988,0.0381999999999991
3881,0.0330999999999991,0.0282999999999988,0.0206999999999988,0.0381999999999989
3882,0.0331999999999991,0.0282999999999987,0.0203999999999989,0.0381999999999989
3883,0.0333999999999991,0.0278999999999986,0.0204999999999989,0.0381999999999989
3884,0.0332999999999991,0.0281999999999988,0.0205999999999988,0.0381999999999989
3885,0.033399999999999,0.0282999999999988,0.0204999999999989,0.0381999999999989
3886,0.033399999999999,0.0282999999999988,0.0204999999999989,0.0388999999999989
3887,0.033099999999999,0.0282999999999988,0.0204999999999989,0.0388999999999989
3888,0.032999999999999,0.0282999999999988,0.0205999999999988,0.0388999999999989
3889,0.0330999999999991,0.0281999999999987,0.0206999999999989,0.0388999999999989
3890,0.032999999999999,0.0278999999999987,0.0207999999999989,0.0388999999999989
3891,0.0327999999999991,0.0278999999999987,0.0207999999999989,0.0379999999999988
3892,0.0326999999999991,0.0277999999999987,0.0206999999999988,0.0379999999999988
3893,0.032899999999999,0.0276999999999987,0.0205999999999988,0.0379999999999988
3894,0.033099999999999,0.0274999999999987,0.0206999999999988,0.0379999999999988
3895,0.0328999999999989,0.0272999999999987,0.0205999999999988,0.0379999999999988
3896,0.032999999999999,0.0271999999999987,0.0208999999999988,0.0386999999999991
3897,0.032599999999999,0.0270999999999987,0.0210999999999988,0.0386999999999991
3898,0.032499999999999,0.0275999999999988,0.0210999999999988,0.0386999999999991
3899,0.032299999999999,0.0273999999999988,0.0211999999999988,0.0386999999999991
3900,0.032399999999999,0.0272999999999988,0.0211999999999988,0.0386999999999991
3901,0.0322999999999989,0.0271999999999988,0.0210999999999988,0.0382999999999989
3902,0.0320999999999988,0.0270999999999986,0.0209999999999988,0.0382999999999989
3903,0.0320999999999988,0.0271999999999986,0.0208999999999989,0.0382999999999989
3904,0.032099999999999,0.0271999999999986,0.0206999999999989,0.0382999999999989
3905,0.032099999999999,0.0270999999999985,0.0206999999999989,0.0382999999999989
3906,0.032099999999999,0.0268999999999985,0.0206999999999989,0.0376999999999991
3907,0.0316999999999991,0.0265999999999985,0.0207999999999989,0.0376999999999991
3908,0.0316999999999991,0.0264999999999985,0.0206999999999989,0.0376999999999991
3909,0.0317999999999991,0.0265999999999985,0.020399999999999,0.0376999999999991
3910,0.0318999999999992,0.0266999999999985,0.020299999999999,0.0376999999999991
3911,0.0317999999999992,0.0264999999999985,0.0201999999999989,0.0368999999999988
3912,0.0315999999999992,0.0265999999999985,0.0202999999999989,0.0368999999999988
3913,0.0315999999999992,0.0267999999999985,0.0203999999999989,0.0368999999999988
3914,0.0316999999999992,0.0267999999999985,0.0202999999999989,0.0368999999999988
3915,0.0316999999999992,0.0269999999999985,0.0200999999999989,0.0368999999999988
3916,0.0315999999999993,0.0268999999999985,0.0200999999999989,0.0369999999999988
3917,0.0312999999999992,0.0268999999999985,0.0199999999999989,0.0369999999999988
3918,0.0314999999999992,0.0268999999999984,0.0197999999999989,0.0369999999999988
3919,0.0315999999999993,0.0266999999999984,0.0197999999999989,0.0369999999999988
3920,0.0314999999999993,0.0266999999999984,0.0198999999999989,0.0369999999999988
3921,0.0314999999999992,0.0266999999999984,0.0198999999999989,0.0362999999999987
3922,0.0310999999999991,0.0266999999999984,0.0199999999999989,0.0362999999999987
3923,0.0310999999999992,0.0264999999999984,0.0199999999999989,0.0362999999999987
3924,0.0309999999999991,0.0266999999999984,0.0199999999999989,0.0362999999999987
3925,0.0309999999999993,0.0266999999999984,0.0199999999999989,0.0362999999999987
3926,0.0310999999999994,0.0266999999999984,0.0199999999999989,0.0356999999999986
3927,0.0311999999999993,0.0264999999999984,0.0199999999999989,0.0356999999999986
3928,0.0312999999999993,0.0264999999999984,0.0199999999999989,0.0356999999999986
3929,0.0313999999999993,0.0264999999999984,0.0199999999999989,0.0356999999999986
3930,0.0312999999999992,0.0264999999999984,0.0199999999999989,0.0356999999999986
3931,0.0313999999999992,0.0264999999999984,0.0200999999999989,0.0358999999999987
3932,0.0311999999999992,0.0263999999999984,0.0203999999999989,0.0358999999999987
3933,0.0311999999999992,0.0265999999999984,0.0203999999999989,0.0358999999999987
3934,0.0310999999999992,0.0263999999999984,0.0203999999999989,0.0358999999999987
3935,0.0311999999999992,0.0264999999999984,0.0202999999999989,0.0358999999999987
3936,0.0310999999999992,0.0262999999999984,0.0201999999999989,0.0350999999999987
3937,0.0312999999999992,0.0263999999999984,0.020399999999999,0.0350999999999987
3938,0.0313999999999992,0.0262999999999984,0.020499999999999,0.0350999999999987
3939,0.0310999999999991,0.0261999999999984,0.020499999999999,0.0350999999999987
3940,0.0310999999999991,0.0261999999999984,0.020399999999999,0.0350999999999987
3941,0.0308999999999992,0.0260999999999985,0.020299999999999,0.0343999999999985
3942,0.0307999999999992,0.0258999999999985,0.020099999999999,0.0343999999999985
3943,0.0307999999999992,0.0254999999999985,0.020099999999999,0.0343999999999985
3944,0.0306999999999992,0.0257999999999985,0.019899999999999,0.0343999999999985
3945,0.0308999999999993,0.0259999999999986,0.019999999999999,0.0343999999999985
3946,0.0306999999999993,0.0260999999999986,0.020099999999999,0.0343999999999985
3947,0.0305999999999993,0.0260999999999986,0.020099999999999,0.0343999999999985
3948,0.0304999999999993,0.0261999999999986,0.019899999999999,0.0343999999999985
3949,0.0301999999999992,0.0261999999999987,0.019899999999999,0.0343999999999985
3950,0.0302999999999992,0.0262999999999987,0.019999999999999,0.0343999999999985
3951,0.0300999999999992,0.0263999999999985,0.019899999999999,0.0342999999999983
3952,0.0300999999999992,0.0262999999999985,0.019799999999999,0.0342999999999983
3953,0.0299999999999992,0.0260999999999986,0.0196999999999991,0.0342999999999983
3954,0.0300999999999992,0.0262999999999985,0.0196999999999991,0.0342999999999983
3955,0.0297999999999992,0.0263999999999985,0.019799999999999,0.0342999999999983
3956,0.0296999999999991,0.0260999999999985,0.019799999999999,0.0341999999999983
3957,0.0293999999999991,0.0259999999999985,0.019799999999999,0.0341999999999983
3958,0.0294999999999991,0.0259999999999985,0.0196999999999991,0.0341999999999983
3959,0.0295999999999991,0.0260999999999987,0.0195999999999991,0.0341999999999983
3960,0.029599999999999,0.0258999999999987,0.019599999999999,0.0341999999999983
3961,0.029299999999999,0.0258999999999987,0.019499999999999,0.0335999999999983
3962,0.029399999999999,0.0258999999999987,0.019599999999999,0.0335999999999983
3963,0.0293999999999989,0.0259999999999987,0.019499999999999,0.0335999999999983
3964,0.029399999999999,0.0262999999999987,0.019599999999999,0.0335999999999983
3965,0.029499999999999,0.0262999999999987,0.019499999999999,0.0335999999999983
3966,0.0293999999999988,0.0263999999999986,0.019499999999999,0.0338999999999984
3967,0.0293999999999988,0.0262999999999987,0.019399999999999,0.0338999999999984
3968,0.0290999999999988,0.0261999999999987,0.019499999999999,0.0338999999999984
3969,0.0288999999999989,0.0259999999999987,0.019399999999999,0.0338999999999984
3970,0.0288999999999988,0.0260999999999987,0.019399999999999,0.0338999999999984
3971,0.0288999999999989,0.0259999999999987,0.019299999999999,0.0334999999999984
3972,0.0290999999999989,0.0257999999999987,0.0191999999999989,0.0334999999999984
3973,0.0293999999999989,0.0258999999999987,0.0191999999999989,0.0334999999999984
3974,0.0292999999999989,0.0259999999999987,0.0191999999999989,0.0334999999999984
3975,0.0294999999999989,0.0259999999999988,0.0191999999999989,0.0334999999999984
3976,0.0294999999999989,0.0259999999999988,0.0190999999999989,0.0334999999999984
3977,0.0291999999999989,0.0262999999999988,0.0189999999999989,0.0334999999999984
3978,0.029199999999999,0.0260999999999987,0.0189999999999989,0.0334999999999984
3979,0.029099999999999,0.0259999999999987,0.0189999999999989,0.0334999999999984
3980,0.028999999999999,0.0261999999999987,0.0187999999999989,0.0334999999999984
3981,0.028799999999999,0.0259999999999987,0.0188999999999989,0.0325999999999985
3982,0.0288999999999989,0.0258999999999986,0.0189999999999989,0.0325999999999985
3983,0.0286999999999989,0.0258999999999986,0.0189999999999989,0.0325999999999985
3984,0.0286999999999988,0.0257999999999986,0.0188999999999989,0.0325999999999985
3985,0.0286999999999988,0.0256999999999986,0.0188999999999989,0.0325999999999985
3986,0.0286999999999987,0.0257999999999986,0.0188999999999989,0.0335999999999984
3987,0.0284999999999987,0.0256999999999986,0.0188999999999989,0.0335999999999984
3988,0.0284999999999987,0.0255999999999985,0.0187999999999989,0.0335999999999984
3989,0.0285999999999987,0.0255999999999985,0.0187999999999989,0.0335999999999984
3990,0.0283999999999988,0.0253999999999985,0.0187999999999989,0.0335999999999984
3991,0.0280999999999988,0.0251999999999986,0.0186999999999989,0.0331999999999981
3992,0.0280999999999988,0.0251999999999986,0.0186999999999989,0.0331999999999981
3993,0.0280999999999988,0.0251999999999986,0.0186999999999989,0.0331999999999981
3994,0.0280999999999988,0.0251999999999986,0.0186999999999989,0.0331999999999981
3995,0.0278999999999988,0.0251999999999986,0.0186999999999989,0.0331999999999981
3996,0.027999999999999,0.0253999999999985,0.0186999999999989,0.0329999999999983
3997,0.0276999999999989,0.0250999999999986,0.0187999999999989,0.0329999999999983
3998,0.0275999999999988,0.0251999999999986,0.0188999999999989,0.0329999999999983
3999,0.0276999999999988,0.0252999999999987,0.0188999999999989,0.0329999999999983
4000,0.0277999999999988,0.0252999999999987,0.0191999999999989,0.0329999999999983


==> data/PFS_Case11.csv <==
T,tot_pfs_krr,tot_pfs_krrnew,tot_pfs_krrPS,tot_pfs_BICOconti
1310,0.3156,0.3288,0.2703,0.288999999999999
1311,0.3156,0.3288,0.2703,0.2884
1312,0.3156,0.3288,0.2703,0.2884
1313,0.3156,0.3288,0.2703,0.2884
1314,0.3156,0.3288,0.2703,0.2884
1315,0.3156,0.3288,0.2703,0.2884
1316,0.3156,0.3288,0.2703,0.283799999999999
1317,0.3156,0.3288,0.2703,0.283799999999999
1318,0.3157,0.3288,0.2704,0.283799999999999
1319,0.3158,0.3287,0.2702,0.283799999999999
1320,0.3158,0.3285,0.2701,0.283799999999999
1321,0.3157,0.3282,0.27,0.2826
1322,0.3159,0.328,0.2698,0.2826
1323,0.3171,0.3274,0.2695,0.2826
1324,0.3171,0.3265,0.2685,0.2826
1325,0.3166,0.3259,0.2669,0.2826
1326,0.3167,0.3253,0.2659,0.2864
1327,0.3167,0.3229,0.2633,0.2864
1328,0.3146,0.3215,0.2623,0.2864
1329,0.3122,0.317,0.2612,0.2864
1330,0.3099,0.3122,0.258,0.2864
1331,0.308,0.3091,0.2579,0.286199999999999
1332,0.3065,0.3088,0.2566,0.286199999999999
1333,0.3051,0.309,0.2561,0.286199999999999
1334,0.3047,0.3096,0.2555,0.286199999999999
1335,0.304,0.3098,0.2542,0.286199999999999
1336,0.3043,0.3095,0.2538,0.2807
1337,0.3036,0.3089,0.2528,0.2807
1338,0.3037,0.3085,0.2527,0.2807
1339,0.3041,0.3082,0.2527,0.2807
1340,0.3034,0.3078,0.2528,0.2807
1341,0.3025,0.3068,0.2528,0.2742
1342,0.3023,0.3055,0.2533,0.2742
1343,0.3016,0.3055,0.2527,0.2742
1344,0.3008,0.3035,0.2518,0.2742
1345,0.2997,0.3031,0.2524,0.2742
1346,0.298299999999999,0.3033,0.2518,0.2738
1347,0.296699999999999,0.3011,0.251599999999999,0.2738
1348,0.2954,0.3003,0.251,0.2738
1349,0.2954,0.2989,0.2497,0.2738
1350,0.2948,0.2968,0.2476,0.2738
1351,0.2937,0.2955,0.2475,0.2687
1352,0.2918,0.2953,0.2451,0.2687
1353,0.2909,0.2941,0.2453,0.2687
1354,0.291,0.2942,0.2438,0.2687
1355,0.2901,0.2938,0.243,0.2687
1356,0.2909,0.2936,0.2425,0.266
1357,0.2904,0.2925,0.2424,0.266
1358,0.2903,0.2922,0.242,0.266
1359,0.2897,0.293,0.2418,0.266
1360,0.2895,0.2932,0.2409,0.266
1361,0.2889,0.293,0.2413,0.262599999999999
1362,0.2878,0.2936,0.2412,0.262599999999999
1363,0.2869,0.2933,0.2404,0.262599999999999
1364,0.2867,0.2922,0.2405,0.262599999999999
1365,0.2857,0.2925,0.2404,0.262599999999999
1366,0.2842,0.2907,0.2398,0.2612
1367,0.2822,0.2901,0.2384,0.2612
1368,0.2813,0.2907,0.2377,0.2612
1369,0.2816,0.2903,0.2374,0.2612
1370,0.2807,0.2902,0.2369,0.2612
1371,0.2809,0.2893,0.236,0.257
1372,0.2794,0.2883,0.2345,0.257
1373,0.279,0.2879,0.2334,0.257
1374,0.2782,0.2875,0.232,0.257
1375,0.2778,0.2867,0.2314,0.257
1376,0.2772,0.2865,0.230100000000001,0.2557
1377,0.2766,0.2856,0.2304,0.2557
1378,0.2773,0.284600000000001,0.2308,0.2557
1379,0.2775,0.2844,0.2299,0.2557
1380,0.2765,0.2838,0.2291,0.2557
1381,0.276,0.2826,0.2295,0.2525
1382,0.2756,0.2807,0.229,0.2525
1383,0.2761,0.2798,0.2283,0.2525
1384,0.2755,0.2785,0.2277,0.2525
1385,0.2754,0.2788,0.2257,0.2525
1386,0.2757,0.2782,0.2259,0.2506
1387,0.2746,0.2771,0.2239,0.2506
1388,0.2741,0.2756,0.2235,0.2506
1389,0.2739,0.2751,0.2228,0.2506
1390,0.2743,0.2745,0.2235,0.2506
1391,0.2741,0.2748,0.2219,0.2489
1392,0.2729,0.2746,0.222,0.2489
1393,0.2712,0.2735,0.2212,0.2489
1394,0.2709,0.2726,0.2206,0.2489
1395,0.2695,0.272,0.2207,0.2489
1396,0.2685,0.2716,0.2192,0.2424
1397,0.2675,0.2713,0.2194,0.2424
1398,0.2667,0.2709,0.2188,0.2424
1399,0.2657,0.2703,0.2184,0.2424
1400,0.2653,0.2701,0.2183,0.2424
1401,0.265,0.2694,0.2175,0.2422
1402,0.2652,0.2681,0.2171,0.2422
1403,0.2634,0.2681,0.2185,0.2422
1404,0.2633,0.2687,0.2194,0.2422
1405,0.2637,0.2675,0.2186,0.2422
1406,0.263,0.2667,0.2166,0.239799999999999
1407,0.2626,0.2663,0.2155,0.239799999999999
1408,0.2627,0.2637,0.2147,0.239799999999999
1409,0.2625,0.2633,0.214699999999999,0.239799999999999
1410,0.2623,0.2628,0.2137,0.239799999999999
1411,0.2616,0.2619,0.2131,0.239299999999999
1412,0.2611,0.2605,0.2121,0.239299999999999
1413,0.2612,0.2604,0.212,0.239299999999999
1414,0.2601,0.2596,0.2117,0.239299999999999
1415,0.2596,0.2592,0.2106,0.239299999999999
1416,0.2597,0.2587,0.2106,0.237099999999999
1417,0.2603,0.2589,0.2095,0.237099999999999
1418,0.2611,0.2576,0.2097,0.237099999999999
1419,0.2601,0.2575,0.2097,0.237099999999999
1420,0.2593,0.2576,0.2094,0.237099999999999
1421,0.2593,0.2574,0.209,0.2384
1422,0.2591,0.2569,0.2081,0.2384
1423,0.259,0.2568,0.2076,0.2384
1424,0.2581,0.2559,0.2074,0.2384
1425,0.2568,0.2547,0.207,0.2384
1426,0.2559,0.254,0.2065,0.232799999999999
1427,0.2551,0.2528,0.2068,0.232799999999999
1428,0.2549,0.2514,0.2055,0.232799999999999
1429,0.2528,0.251,0.2053,0.232799999999999
1430,0.2522,0.2504,0.2046,0.232799999999999
1431,0.2513,0.2498,0.2033,0.2284
1432,0.250700000000001,0.2494,0.2026,0.2284
1433,0.2501,0.2478,0.201800000000001,0.2284
1434,0.2497,0.2474,0.2017,0.2284
1435,0.2489,0.2468,0.2011,0.2284
1436,0.2477,0.2466,0.2003,0.224099999999999
1437,0.2468,0.2462,0.1999,0.224099999999999
1438,0.2459,0.245200000000001,0.1992,0.224099999999999
1439,0.2454,0.2445,0.1988,0.224099999999999
1440,0.2455,0.2442,0.1985,0.224099999999999
1441,0.2455,0.2423,0.1972,0.224
1442,0.2453,0.242,0.1961,0.224
1443,0.2442,0.2424,0.1961,0.224
1444,0.2439,0.2418,0.1961,0.224
1445,0.2434,0.2418,0.1964,0.224
1446,0.2435,0.241,0.1966,0.2198
1447,0.2428,0.2399,0.1955,0.2198
1448,0.2418,0.2388,0.1948,0.2198
1449,0.2415,0.2386,0.1944,0.2198
1450,0.2409,0.2385,0.194099999999999,0.2198
1451,0.2407,0.2378,0.1937,0.221299999999999
1452,0.2407,0.2377,0.1931,0.221299999999999
1453,0.24,0.2364,0.1932,0.221299999999999
1454,0.2391,0.2355,0.1929,0.221299999999999
1455,0.2386,0.2344,0.1917,0.221299999999999
1456,0.2389,0.2336,0.191,0.2187
1457,0.2394,0.2339,0.191,0.2187
1458,0.2393,0.233,0.1909,0.2187
1459,0.2397,0.2324,0.19,0.2187
1460,0.2392,0.2324,0.1893,0.2187
1461,0.2381,0.2321,0.189,0.217
1462,0.2384,0.2319,0.1889,0.217
1463,0.2373,0.231,0.1883,0.217
1464,0.2371,0.2317,0.1872,0.217
1465,0.2359,0.2305,0.1872,0.217
1466,0.2352,0.2306,0.1867,0.214099999999999
1467,0.2349,0.2293,0.1861,0.214099999999999
1468,0.2347,0.2309,0.1855,0.214099999999999
1469,0.2338,0.2299,0.1854,0.214099999999999
1470,0.2339,0.2289,0.1844,0.214099999999999
1471,0.2332,0.228,0.1837,0.217099999999999
1472,0.2332,0.2278,0.1832,0.217099999999999
1473,0.2329,0.2279,0.1829,0.217099999999999
1474,0.2322,0.2264,0.181,0.217099999999999
1475,0.2315,0.2258,0.1811,0.217099999999999
1476,0.2316,0.2254,0.1806,0.213599999999999
1477,0.2313,0.2239,0.180200000000001,0.213599999999999
1478,0.2323,0.2236,0.1805,0.213599999999999
1479,0.232,0.2232,0.1798,0.213599999999999
1480,0.2322,0.2222,0.179700000000001,0.213599999999999
1481,0.2328,0.2214,0.1798,0.210099999999999
1482,0.2324,0.2211,0.1801,0.210099999999999
1483,0.2311,0.2198,0.180200000000001,0.210099999999999
1484,0.2313,0.2208,0.1804,0.210099999999999
1485,0.2301,0.2205,0.1801,0.210099999999999
1486,0.2306,0.2198,0.1791,0.208599999999999
1487,0.2298,0.2187,0.1794,0.208599999999999
1488,0.2298,0.2186,0.179,0.208599999999999
1489,0.2295,0.2176,0.1789,0.208599999999999
1490,0.2286,0.2173,0.1786,0.208599999999999
1491,0.2284,0.2172,0.1778,0.207299999999999
1492,0.2282,0.2172,0.1775,0.207299999999999
1493,0.2271,0.2159,0.1768,0.207299999999999
1494,0.2269,0.216,0.1769,0.207299999999999
1495,0.2264,0.2166,0.1761,0.207299999999999
1496,0.2255,0.2156,0.1754,0.2051
1497,0.225,0.2149,0.1754,0.2051
1498,0.2242,0.2149,0.1753,0.2051
1499,0.2237,0.2144,0.1758,0.2051
1500,0.2231,0.214,0.1746,0.2051
1501,0.2221,0.2129,0.1743,0.2045
1502,0.2217,0.2118,0.1735,0.2045
1503,0.2218,0.2115,0.1732,0.2045
1504,0.2209,0.2115,0.1724,0.2045
1505,0.2205,0.2108,0.1715,0.2045
1506,0.2201,0.2103,0.1712,0.203399999999999
1507,0.2203,0.2099,0.1718,0.203399999999999
1508,0.22,0.2078,0.1715,0.203399999999999
1509,0.22,0.2078,0.1707,0.203399999999999
1510,0.2198,0.2076,0.1704,0.203399999999999
1511,0.2191,0.2072,0.169200000000001,0.199299999999999
1512,0.2179,0.2071,0.1692,0.199299999999999
1513,0.217900000000001,0.2068,0.1694,0.199299999999999
1514,0.217600000000001,0.2063,0.1683,0.199299999999999
1515,0.218300000000001,0.207,0.1687,0.199299999999999
1516,0.217700000000001,0.2068,0.1678,0.196299999999999
1517,0.2164,0.2057,0.1678,0.196299999999999
1518,0.2163,0.2057,0.1677,0.196299999999999
1519,0.2168,0.2045,0.1672,0.196299999999999
1520,0.216,0.2039,0.1664,0.196299999999999
1521,0.2157,0.2034,0.1659,0.194999999999999
1522,0.2153,0.2024,0.1657,0.194999999999999
1523,0.2152,0.2027,0.1651,0.194999999999999
1524,0.2143,0.2023,0.1641,0.194999999999999
1525,0.213,0.2024,0.1628,0.194999999999999
1526,0.2128,0.201,0.1623,0.194299999999999
1527,0.2123,0.1996,0.1618,0.194299999999999
1528,0.2116,0.1986,0.1606,0.194299999999999
1529,0.2115,0.1987,0.1597,0.194299999999999
1530,0.2107,0.1983,0.1599,0.194299999999999
1531,0.2104,0.1976,0.1595,0.193699999999999
1532,0.2094,0.1966,0.1595,0.193699999999999
1533,0.2081,0.1959,0.1586,0.193699999999999
1534,0.2076,0.195,0.1589,0.193699999999999
1535,0.2069,0.1948,0.1588,0.193699999999999
1536,0.2065,0.1947,0.1584,0.1923
1537,0.2061,0.1935,0.1588,0.1923
1538,0.206,0.1934,0.157000000000001,0.1923
1539,0.2056,0.1926,0.156400000000001,0.1923
1540,0.2054,0.192699999999999,0.156600000000001,0.1923
1541,0.2062,0.1924,0.1555,0.1903
1542,0.2066,0.1912,0.1559,0.1903
1543,0.2061,0.1915,0.1551,0.1903
1544,0.2052,0.1912,0.1548,0.1903
1545,0.2053,0.1911,0.1548,0.1903
1546,0.2055,0.1905,0.1555,0.1898
1547,0.2056,0.1899,0.1555,0.1898
1548,0.2045,0.1906,0.1548,0.1898
1549,0.2037,0.1902,0.1551,0.1898
1550,0.2025,0.1901,0.1552,0.1898
1551,0.2023,0.1893,0.1545,0.1874
1552,0.2018,0.1886,0.155,0.1874
1553,0.201199999999999,0.1884,0.1552,0.1874
1554,0.2008,0.1879,0.1548,0.1874
1555,0.2009,0.1883,0.1551,0.1874
1556,0.2002,0.1886,0.1551,0.184
1557,0.1997,0.1881,0.1551,0.184
1558,0.1992,0.188299999999999,0.1551,0.184
1559,0.1988,0.188,0.1551,0.184
1560,0.1976,0.1879,0.1549,0.184
1561,0.1968,0.1877,0.1545,0.183499999999999
1562,0.1967,0.186399999999999,0.1545,0.183499999999999
1563,0.1964,0.186399999999999,0.1539,0.183499999999999
1564,0.196,0.1849,0.1538,0.183499999999999
1565,0.195,0.1848,0.1532,0.183499999999999
1566,0.1941,0.1845,0.1527,0.1829
1567,0.1936,0.1837,0.153,0.1829
1568,0.1931,0.1834,0.1528,0.1829
1569,0.1929,0.1832,0.1518,0.1829
1570,0.1935,0.1826,0.152,0.1829
1571,0.1931,0.1823,0.1518,0.1818
1572,0.1926,0.1817,0.1513,0.1818
1573,0.192,0.181,0.1509,0.1818
1574,0.1922,0.1807,0.15,0.1818
1575,0.1914,0.1802,0.1495,0.1818
1576,0.1919,0.1791,0.1499,0.1785
1577,0.1916,0.1787,0.1498,0.1785
1578,0.1911,0.1787,0.1489,0.1785
1579,0.191,0.1787,0.1479,0.1785
1580,0.1914,0.1797,0.1478,0.1785
1581,0.192,0.179,0.148,0.1776
1582,0.1921,0.1785,0.1481,0.1776
1583,0.1919,0.1781,0.1475,0.1776
1584,0.1916,0.1779,0.1466,0.1776
1585,0.1909,0.178,0.1466,0.1776
1586,0.1912,0.1775,0.1469,0.178199999999999
1587,0.1908,0.1777,0.1463,0.178199999999999
1588,0.191,0.1775,0.1458,0.178199999999999
1589,0.1903,0.1775,0.1453,0.178199999999999
1590,0.1906,0.1777,0.1444,0.178199999999999
1591,0.1907,0.1777,0.1447,0.1744
1592,0.1897,0.1771,0.1438,0.1744
1593,0.1896,0.1771,0.1432,0.1744
1594,0.1891,0.1766,0.1434,0.1744
1595,0.1891,0.1759,0.1423,0.1744
1596,0.1878,0.1753,0.142,0.1718
1597,0.188,0.1747,0.1412,0.1718
1598,0.1873,0.1744,0.1412,0.1718
1599,0.1872,0.1743,0.1408,0.1718
1600,0.1869,0.1748,0.1401,0.1718
1601,0.185800000000001,0.1738,0.140299999999999,0.172899999999999
1602,0.186,0.1734,0.1402,0.172899999999999
1603,0.184900000000001,0.1729,0.1394,0.172899999999999
1604,0.1853,0.1728,0.1391,0.172899999999999
1605,0.184900000000001,0.172,0.1388,0.172899999999999
1606,0.1849,0.1721,0.1393,0.171899999999999
1607,0.1847,0.1718,0.1389,0.171899999999999
1608,0.1848,0.1713,0.1384,0.171899999999999
1609,0.1836,0.1704,0.1383,0.171899999999999
1610,0.182500000000001,0.1696,0.138,0.171899999999999
1611,0.182200000000001,0.1691,0.1379,0.170899999999999
1612,0.182800000000001,0.1688,0.1379,0.170899999999999
1613,0.1832,0.1681,0.1373,0.170899999999999
1614,0.1829,0.1671,0.1369,0.170899999999999
1615,0.1827,0.1664,0.1367,0.170899999999999
1616,0.1836,0.1663,0.1368,0.1712
1617,0.1839,0.166,0.1367,0.1712
1618,0.1838,0.166,0.1357,0.1712
1619,0.1837,0.1663,0.1344,0.1712
1620,0.1833,0.1661,0.1345,0.1712
1621,0.1825,0.1661,0.1341,0.168999999999999
1622,0.1817,0.1662,0.1334,0.168999999999999
1623,0.1813,0.1662,0.1327,0.168999999999999
1624,0.1803,0.1654,0.1325,0.168999999999999
1625,0.1807,0.1655,0.1325,0.168999999999999
1626,0.1803,0.1648,0.1322,0.1689
1627,0.18,0.165,0.1319,0.1689
1628,0.1792,0.1648,0.1317,0.1689
1629,0.1782,0.165,0.1318,0.1689
1630,0.177099999999999,0.1646,0.1319,0.1689
1631,0.1771,0.1647,0.1319,0.165299999999999
1632,0.1773,0.1648,0.1317,0.165299999999999
1633,0.177,0.1648,0.1318,0.165299999999999
1634,0.1769,0.1648,0.1315,0.165299999999999
1635,0.1767,0.1653,0.1318,0.165299999999999
1636,0.1762,0.1646,0.1312,0.164199999999999
1637,0.175300000000001,0.1638,0.1314,0.164199999999999
1638,0.1747,0.1636,0.1308,0.164199999999999
1639,0.1749,0.1631,0.1303,0.164199999999999
1640,0.1743,0.1627,0.13,0.164199999999999
1641,0.1744,0.1634,0.1302,0.163399999999999
1642,0.1742,0.1635,0.1309,0.163399999999999
1643,0.1741,0.1631,0.1319,0.163399999999999
1644,0.1736,0.1626,0.1317,0.163399999999999
1645,0.1729,0.1624,0.1316,0.163399999999999
1646,0.173,0.1622,0.1309,0.162999999999999
1647,0.1731,0.1616,0.13,0.162999999999999
1648,0.1726,0.1614,0.1298,0.162999999999999
1649,0.1724,0.1611,0.1295,0.162999999999999
1650,0.1725,0.1606,0.1294,0.162999999999999
1651,0.172,0.1602,0.1291,0.1614
1652,0.1718,0.1595,0.1288,0.1614
1653,0.1718,0.1589,0.1273,0.1614
1654,0.1718,0.159,0.1272,0.1614
1655,0.1721,0.1587,0.1274,0.1614
1656,0.172,0.1575,0.1264,0.162499999999999
1657,0.172600000000001,0.1563,0.1262,0.162499999999999
1658,0.1724,0.1557,0.1261,0.162499999999999
1659,0.1724,0.1558,0.1258,0.162499999999999
1660,0.1716,0.1554,0.126,0.162499999999999
1661,0.1715,0.1553,0.1255,0.1593
1662,0.1707,0.1548,0.1245,0.1593
1663,0.171,0.1545,0.1249,0.1593
1664,0.1715,0.1541,0.1247,0.1593
1665,0.1717,0.1533,0.1246,0.1593
1666,0.1709,0.1532,0.1247,0.1577
1667,0.1712,0.1526,0.1245,0.1577
1668,0.1708,0.1531,0.1244,0.1577
1669,0.1707,0.1527,0.1247,0.1577
1670,0.1705,0.152,0.1249,0.1577
1671,0.1697,0.152,0.1251,0.157199999999999
1672,0.1694,0.1515,0.1251,0.157199999999999
1673,0.1693,0.1514,0.1249,0.157199999999999
1674,0.1693,0.151,0.1245,0.157199999999999
1675,0.1687,0.1511,0.1247,0.157199999999999
1676,0.1692,0.1507,0.124,0.158099999999999
1677,0.1682,0.1509,0.1242,0.158099999999999
1678,0.1684,0.151,0.1241,0.158099999999999
1679,0.168,0.1508,0.124,0.158099999999999
1680,0.1675,0.1506,0.1234,0.158099999999999
1681,0.167,0.1502,0.1224,0.1584
1682,0.1667,0.1498,0.1212,0.1584
1683,0.1662,0.1501,0.121,0.1584
1684,0.1656,0.1506,0.1207,0.1584
1685,0.1659,0.1503,0.1206,0.1584
1686,0.1647,0.1509,0.120400000000001,0.1569
1687,0.164,0.1506,0.120400000000001,0.1569
1688,0.1644,0.15,0.120800000000001,0.1569
1689,0.163900000000001,0.1494,0.120200000000001,0.1569
1690,0.1638,0.1489,0.1193,0.1569
1691,0.1645,0.1483,0.1191,0.1557
1692,0.1644,0.1475,0.1191,0.1557
1693,0.1637,0.1467,0.1184,0.1557
1694,0.1639,0.1456,0.1181,0.1557
1695,0.163,0.1459,0.1177,0.1557
1696,0.1626,0.1456,0.1179,0.155
1697,0.1627,0.1454,0.1172,0.155
1698,0.1629,0.145,0.1173,0.155
1699,0.1622,0.1449,0.1174,0.155
1700,0.162,0.1453,0.1175,0.155
1701,0.1616,0.1447,0.117,0.154099999999999
1702,0.1616,0.1448,0.1162,0.154099999999999
1703,0.1615,0.1444,0.1157,0.154099999999999
1704,0.161,0.143500000000001,0.1158,0.154099999999999
1705,0.1602,0.1429,0.1152,0.154099999999999
1706,0.1602,0.1429,0.1157,0.1519
1707,0.1599,0.1423,0.1156,0.1519
1708,0.1597,0.1414,0.1154,0.1519
1709,0.1595,0.1405,0.1153,0.1519
1710,0.1594,0.1405,0.1154,0.1519
1711,0.1595,0.1401,0.1151,0.1515
1712,0.1594,0.1398,0.115,0.1515
1713,0.1591,0.1397,0.1146,0.1515
1714,0.1582,0.1392,0.1145,0.1515
1715,0.1582,0.1382,0.1144,0.1515
1716,0.1579,0.1377,0.1138,0.152699999999999
1717,0.1575,0.137500000000001,0.1133,0.152699999999999
1718,0.1576,0.1373,0.1126,0.152699999999999
1719,0.1577,0.1372,0.112,0.152699999999999
1720,0.156799999999999,0.1371,0.1115,0.152699999999999
1721,0.156,0.1366,0.1105,0.1492
1722,0.1564,0.1357,0.1108,0.1492
1723,0.156,0.136,0.1111,0.1492
1724,0.1563,0.1353,0.1112,0.1492
1725,0.1562,0.135,0.1112,0.1492
1726,0.1564,0.1341,0.1109,0.1494
1727,0.1567,0.1338,0.1108,0.1494
1728,0.1561,0.1332,0.110199999999999,0.1494
1729,0.1557,0.1325,0.1099,0.1494
1730,0.155700000000001,0.1324,0.11,0.1494
1731,0.1553,0.1326,0.1094,0.1511
1732,0.1554,0.1323,0.1099,0.1511
1733,0.1562,0.1321,0.11,0.1511
1734,0.1555,0.1312,0.1106,0.1511
1735,0.1553,0.1316,0.11,0.1511
1736,0.1555,0.1311,0.1102,0.1478
1737,0.1558,0.1304,0.1099,0.1478
1738,0.1558,0.13,0.109,0.1478
1739,0.1564,0.1296,0.1091,0.1478
1740,0.1559,0.129200000000001,0.1087,0.1478
1741,0.1557,0.129100000000001,0.1091,0.1472
1742,0.1554,0.1286,0.108399999999999,0.1472
1743,0.1554,0.1283,0.108299999999999,0.1472
1744,0.1548,0.1284,0.1084,0.1472
1745,0.1554,0.1272,0.1083,0.1472
1746,0.1551,0.1273,0.1076,0.1486
1747,0.1552,0.1276,0.107,0.1486
1748,0.1554,0.1273,0.1064,0.1486
1749,0.1562,0.1264,0.1061,0.1486
1750,0.1564,0.126,0.1058,0.1486
1751,0.1562,0.126,0.1059,0.146999999999999
1752,0.1561,0.1261,0.1058,0.146999999999999
1753,0.1556,0.1268,0.1057,0.146999999999999
1754,0.154,0.1264,0.1062,0.146999999999999
1755,0.1538,0.1257,0.1057,0.146999999999999
1756,0.1527,0.1259,0.1052,0.143799999999999
1757,0.1525,0.1255,0.1047,0.143799999999999
1758,0.1522,0.1249,0.1037,0.143799999999999
1759,0.1511,0.1247,0.1035,0.143799999999999
1760,0.151,0.1248,0.1035,0.143799999999999
1761,0.1498,0.1245,0.1034,0.1449
1762,0.1494,0.1247,0.1039,0.1449
1763,0.1488,0.1242,0.1033,0.1449
1764,0.1482,0.1229,0.1026,0.1449
1765,0.1477,0.1231,0.1025,0.1449
1766,0.1467,0.1231,0.102,0.1419
1767,0.1464,0.1236,0.1023,0.1419
1768,0.1465,0.1237,0.1014,0.1419
1769,0.1465,0.1238,0.101499999999999,0.1419
1770,0.146,0.1242,0.1014,0.1419
1771,0.1457,0.1244,0.1011,0.143599999999999
1772,0.1459,0.1239,0.1004,0.143599999999999
1773,0.1463,0.1238,0.0998999999999998,0.143599999999999
1774,0.1462,0.1234,0.0998,0.143599999999999
1775,0.1464,0.1233,0.0991,0.143599999999999
1776,0.1463,0.123,0.0988999999999995,0.14
1777,0.1453,0.122499999999999,0.0983999999999996,0.14
1778,0.1449,0.121999999999999,0.0984999999999997,0.14
1779,0.1446,0.1221,0.0985999999999997,0.14
1780,0.1451,0.1217,0.0984999999999998,0.14
1781,0.1449,0.1219,0.0986,0.1405
1782,0.1452,0.1218,0.0983999999999997,0.1405
1783,0.145,0.1221,0.0975999999999998,0.1405
1784,0.145,0.121,0.0973000000000001,0.1405
1785,0.1454,0.1211,0.0965000000000003,0.1405
1786,0.1455,0.1212,0.0963000000000003,0.1387
1787,0.1457,0.1215,0.0953000000000003,0.1387
1788,0.1459,0.1214,0.0953999999999999,0.1387
1789,0.1451,0.1209,0.0961,0.1387
1790,0.1449,0.1207,0.0961000000000002,0.1387
1791,0.1443,0.1199,0.0966000000000001,0.1384
1792,0.1438,0.1197,0.0975,0.1384
1793,0.1442,0.1192,0.0978000000000001,0.1384
1794,0.1434,0.1187,0.0980000000000001,0.1384
1795,0.1431,0.1182,0.0982999999999999,0.1384
1796,0.1423,0.1183,0.0983000000000002,0.1361
1797,0.142,0.1181,0.0985,0.1361
1798,0.1423,0.118,0.0985000000000003,0.1361
1799,0.1421,0.1177,0.0985000000000003,0.1361
1800,0.141300000000001,0.1176,0.0989000000000003,0.1361
1801,0.1412,0.1172,0.0990000000000003,0.133199999999999
1802,0.1405,0.117,0.0991000000000003,0.133199999999999
1803,0.1402,0.1166,0.0991000000000001,0.133199999999999
1804,0.1399,0.116,0.0989,0.133199999999999
1805,0.1396,0.1152,0.0988,0.133199999999999
1806,0.1401,0.1153,0.0991999999999998,0.136
1807,0.1397,0.115,0.0992999999999998,0.136
1808,0.1394,0.115,0.0993999999999997,0.136
1809,0.1396,0.114500000000001,0.0994999999999999,0.136
1810,0.1392,0.114300000000001,0.0992999999999998,0.136
1811,0.1396,0.114300000000001,0.0980999999999999,0.1354
1812,0.1394,0.1137,0.0984999999999999,0.1354
1813,0.139,0.113400000000001,0.0975999999999999,0.1354
1814,0.1391,0.1136,0.0975999999999996,0.1354
1815,0.138799999999999,0.113400000000001,0.0969999999999996,0.1354
1816,0.1389,0.1136,0.0969999999999996,0.1319
1817,0.1381,0.1133,0.0962999999999998,0.1319
1818,0.1381,0.1127,0.0958999999999998,0.1319
1819,0.1377,0.1128,0.0956999999999997,0.1319
1820,0.138,0.1135,0.0950999999999995,0.1319
1821,0.138,0.1129,0.0945999999999997,0.1296
1822,0.1373,0.1127,0.0938999999999995,0.1296
1823,0.1371,0.1129,0.0936999999999995,0.1296
1824,0.1362,0.113,0.0932999999999993,0.1296
1825,0.136,0.1122,0.0925999999999993,0.1296
1826,0.1353,0.112,0.0926999999999996,0.1295
1827,0.1349,0.1118,0.0921999999999994,0.1295
1828,0.1346,0.112,0.0922999999999992,0.1295
1829,0.1347,0.1117,0.0919999999999994,0.1295
1830,0.1344,0.1115,0.0921999999999994,0.1295
1831,0.1342,0.1109,0.0917999999999997,0.1287
1832,0.1342,0.1105,0.0916999999999994,0.1287
1833,0.1341,0.1105,0.0915999999999996,0.1287
1834,0.1339,0.1104,0.0910999999999995,0.1287
1835,0.1346,0.1105,0.0911999999999997,0.1287
1836,0.1341,0.1097,0.0910999999999997,0.1288
1837,0.1333,0.1097,0.0913999999999996,0.1288
1838,0.1334,0.1094,0.0911999999999995,0.1288
1839,0.1337,0.1094,0.0908999999999993,0.1288
1840,0.1339,0.1091,0.0905999999999993,0.1288
1841,0.134,0.1081,0.0905999999999993,0.1295
1842,0.1342,0.1078,0.0903999999999994,0.1295
1843,0.1345,0.1079,0.0903999999999994,0.1295
1844,0.1346,0.1077,0.0900999999999993,0.1295
1845,0.1346,0.1082,0.0902999999999993,0.1295
1846,0.1345,0.1082,0.0898999999999992,0.125299999999999
1847,0.1344,0.1082,0.0898999999999991,0.125299999999999
1848,0.1344,0.1084,0.0899999999999993,0.125299999999999
1849,0.1336,0.1082,0.0893999999999994,0.125299999999999
1850,0.1332,0.1081,0.0895999999999997,0.125299999999999
1851,0.1327,0.1082,0.0897999999999997,0.1247
1852,0.1323,0.1078,0.0894999999999996,0.1247
1853,0.1316,0.1074,0.0888999999999994,0.1247
1854,0.1313,0.106600000000001,0.0893999999999994,0.1247
1855,0.1315,0.106200000000001,0.0886999999999999,0.1247
1856,0.1322,0.106300000000001,0.0887000000000002,0.1245
1857,0.1319,0.106200000000001,0.0889000000000002,0.1245
1858,0.1313,0.1058,0.0886000000000001,0.1245
1859,0.1315,0.1055,0.0881000000000001,0.1245
1860,0.1316,0.1049,0.0877999999999999,0.1245
1861,0.1324,0.1045,0.0882000000000001,0.124099999999999
1862,0.1315,0.105,0.0877000000000002,0.124099999999999
1863,0.1314,0.1045,0.0871000000000001,0.124099999999999
1864,0.1306,0.1041,0.0871000000000001,0.124099999999999
1865,0.1306,0.104,0.0870000000000001,0.124099999999999
1866,0.1302,0.1037,0.0871999999999999,0.1227
1867,0.1301,0.103,0.0876,0.1227
1868,0.13,0.102700000000001,0.0871,0.1227
1869,0.1298,0.1022,0.0868999999999999,0.1227
1870,0.1296,0.102,0.0869999999999997,0.1227
1871,0.1292,0.1013,0.0871999999999997,0.1222
1872,0.1293,0.101,0.0869,0.1222
1873,0.1298,0.1008,0.0870999999999998,0.1222
1874,0.1296,0.1006,0.0862000000000002,0.1222
1875,0.1297,0.1003,0.0863000000000003,0.1222
1876,0.1298,0.1009,0.0859000000000003,0.1198
1877,0.1301,0.1003,0.0864000000000003,0.1198
1878,0.13,0.1001,0.0861999999999999,0.1198
1879,0.1295,0.0994000000000002,0.0860999999999998,0.1198
1880,0.129,0.0984,0.0859999999999999,0.1198
1881,0.1285,0.0984000000000002,0.0861999999999999,0.119799999999999
1882,0.1283,0.0979000000000002,0.0860999999999998,0.119799999999999
1883,0.1281,0.0978000000000004,0.0856999999999997,0.119799999999999
1884,0.128,0.0977000000000003,0.0853,0.119799999999999
1885,0.1276,0.0980000000000005,0.0851999999999999,0.119799999999999
1886,0.1268,0.0980000000000004,0.0854,0.119599999999999
1887,0.1269,0.0982000000000004,0.0855,0.119599999999999
1888,0.1273,0.0987000000000002,0.0856,0.119599999999999
1889,0.1271,0.0994000000000003,0.0860000000000002,0.119599999999999
1890,0.1271,0.0989000000000003,0.0863000000000004,0.119599999999999
1891,0.1269,0.0987000000000003,0.0859000000000002,0.1177
1892,0.1267,0.0983000000000003,0.0858000000000001,0.1177
1893,0.1261,0.0981000000000003,0.0854,0.1177
1894,0.1262,0.0978000000000001,0.0853999999999999,0.1177
1895,0.1256,0.0976999999999998,0.0847999999999999,0.1177
1896,0.1251,0.0972,0.0851999999999997,0.1185
1897,0.1247,0.0971,0.0843999999999997,0.1185
1898,0.1255,0.0970000000000003,0.0842999999999996,0.1185
1899,0.1256,0.0968000000000003,0.0841999999999997,0.1185
1900,0.1256,0.0963000000000004,0.0845999999999997,0.1185
1901,0.1259,0.0968000000000001,0.0846999999999997,0.114399999999999
1902,0.125699999999999,0.0962000000000001,0.0846999999999999,0.114399999999999
1903,0.1252,0.0962000000000002,0.0838999999999999,0.114399999999999
1904,0.1247,0.0959000000000003,0.0832999999999997,0.114399999999999
1905,0.1245,0.0959000000000002,0.0829,0.114399999999999
1906,0.1245,0.0950000000000002,0.0824000000000001,0.116599999999999
1907,0.1247,0.0954000000000002,0.0823,0.116599999999999
1908,0.1242,0.0949000000000004,0.0821999999999999,0.116599999999999
1909,0.1241,0.0948000000000002,0.0819999999999999,0.116599999999999
1910,0.1235,0.0946000000000001,0.0816,0.116599999999999
1911,0.1237,0.0948000000000002,0.0815,0.1165
1912,0.124,0.0947000000000002,0.0814999999999997,0.1165
1913,0.124,0.0948,0.0809999999999995,0.1165
1914,0.1238,0.0941999999999998,0.0809999999999996,0.1165
1915,0.1232,0.0942999999999999,0.0809999999999998,0.1165
1916,0.1231,0.0936999999999998,0.0806999999999997,0.1143
1917,0.1227,0.0946000000000001,0.0804999999999998,0.1143
1918,0.1227,0.0945999999999999,0.0805999999999998,0.1143
1919,0.1227,0.0944999999999999,0.0805,0.1143
1920,0.1225,0.0945,0.0799999999999998,0.1143
1921,0.1226,0.0947,0.0797000000000001,0.1139
1922,0.1214,0.0945000000000001,0.0797,0.1139
1923,0.1208,0.0942000000000003,0.0796000000000002,0.1139
1924,0.12,0.0941000000000003,0.0795000000000001,0.1139
1925,0.1199,0.0942000000000002,0.0794000000000001,0.1139
1926,0.1192,0.0942000000000001,0.0795,0.1132
1927,0.1192,0.0943999999999999,0.0790000000000001,0.1132
1928,0.1191,0.0939999999999999,0.0785000000000001,0.1132
1929,0.1189,0.0941,0.0785000000000001,0.1132
1930,0.1186,0.0940000000000002,0.078,0.1132
1931,0.1188,0.0941000000000001,0.0776,0.1115
1932,0.119,0.0933000000000002,0.078,0.1115
1933,0.1192,0.0931000000000002,0.0780999999999998,0.1115
1934,0.1188,0.0929000000000002,0.0775999999999998,0.1115
1935,0.1186,0.0933000000000003,0.0779999999999995,0.1115
1936,0.118400000000001,0.0938000000000001,0.0780999999999996,0.110399999999999
1937,0.1183,0.0940000000000001,0.0778999999999995,0.110399999999999
1938,0.1187,0.0941000000000003,0.0778999999999995,0.110399999999999
1939,0.1182,0.0936000000000002,0.0780999999999995,0.110399999999999
1940,0.118,0.0941000000000003,0.0779999999999994,0.110399999999999
1941,0.1175,0.0936000000000001,0.0769999999999995,0.109499999999999
1942,0.1179,0.0934,0.0767999999999993,0.109499999999999
1943,0.118,0.093,0.0765999999999994,0.109499999999999
1944,0.1188,0.0927999999999999,0.0764999999999997,0.109499999999999
1945,0.1186,0.0927999999999999,0.0760999999999996,0.109499999999999
1946,0.1185,0.0926999999999998,0.0758999999999994,0.107199999999999
1947,0.1185,0.0920999999999998,0.0757999999999996,0.107199999999999
1948,0.1187,0.0916999999999999,0.0756999999999997,0.107199999999999
1949,0.1178,0.0919999999999997,0.0760999999999997,0.107199999999999
1950,0.1184,0.0914999999999998,0.0761999999999996,0.107199999999999
1951,0.1177,0.0911999999999996,0.0759999999999998,0.1072
1952,0.1181,0.0909999999999995,0.0759999999999998,0.1072
1953,0.1178,0.0906999999999996,0.0758999999999997,0.1072
1954,0.1175,0.0905999999999993,0.0755999999999998,0.1072
1955,0.1173,0.0898999999999995,0.0750999999999999,0.1072
1956,0.117,0.0898999999999995,0.0749999999999998,0.108499999999999
1957,0.1169,0.0899999999999995,0.0753,0.108499999999999
1958,0.1164,0.0892999999999996,0.0754000000000004,0.108499999999999
1959,0.1158,0.0885999999999997,0.0751000000000002,0.108499999999999
1960,0.1152,0.0883999999999997,0.0753000000000001,0.108499999999999
1961,0.1154,0.0880999999999996,0.0750000000000002,0.1052
1962,0.1152,0.0877999999999998,0.0749000000000001,0.1052
1963,0.1152,0.0873999999999998,0.0744999999999999,0.1052
1964,0.1148,0.0874999999999996,0.0739999999999997,0.1052
1965,0.1145,0.0867999999999997,0.0737999999999996,0.1052
1966,0.1145,0.0865999999999996,0.0740999999999998,0.105799999999999
1967,0.1147,0.0864999999999995,0.0737999999999999,0.105799999999999
1968,0.1145,0.0866999999999994,0.0737999999999996,0.105799999999999
1969,0.1139,0.0860999999999996,0.0735999999999996,0.105799999999999
1970,0.1143,0.0862999999999995,0.0734999999999997,0.105799999999999
1971,0.1139,0.0861999999999996,0.0732999999999997,0.106699999999999
1972,0.1134,0.0861999999999996,0.0734999999999997,0.106699999999999
1973,0.1131,0.0864999999999996,0.0732999999999997,0.106699999999999
1974,0.1132,0.0866999999999998,0.0731999999999996,0.106699999999999
1975,0.1129,0.0863999999999997,0.0728999999999996,0.106699999999999
1976,0.1125,0.0859999999999999,0.0720999999999998,0.106399999999999
1977,0.1121,0.0854999999999998,0.0719999999999997,0.106399999999999
1978,0.1119,0.0850999999999996,0.0717999999999998,0.106399999999999
1979,0.1121,0.0848999999999996,0.0708999999999997,0.106399999999999
1980,0.1117,0.0843999999999997,0.0705999999999998,0.106399999999999
1981,0.1117,0.0836999999999999,0.0702999999999999,0.1032
1982,0.1114,0.0832999999999998,0.0703999999999998,0.1032
1983,0.1113,0.0830999999999998,0.0701999999999995,0.1032
1984,0.1113,0.0828,0.0697999999999994,0.1032
1985,0.1107,0.0827999999999999,0.0701999999999995,0.1032
1986,0.1106,0.0828999999999998,0.0695999999999997,0.101899999999999
1987,0.1106,0.0826999999999998,0.0689999999999996,0.101899999999999
1988,0.1105,0.0816999999999998,0.0687999999999996,0.101899999999999
1989,0.1107,0.0816999999999998,0.0687999999999996,0.101899999999999
1990,0.1102,0.0816999999999999,0.0687999999999999,0.101899999999999
1991,0.1104,0.0810999999999997,0.0683999999999996,0.102599999999999
1992,0.1107,0.0806999999999998,0.0684999999999997,0.102599999999999
1993,0.1107,0.0803999999999998,0.0685999999999997,0.102599999999999
1994,0.111,0.0801999999999998,0.0687999999999996,0.102599999999999
1995,0.1106,0.0806,0.0686999999999999,0.102599999999999
1996,0.1111,0.0798999999999999,0.0686999999999999,0.103899999999999
1997,0.111,0.0798999999999996,0.0686,0.103899999999999
1998,0.1112,0.0799999999999996,0.0687999999999999,0.103899999999999
1999,0.1106,0.0801999999999997,0.0688,0.103899999999999
2000,0.1116,0.0798999999999995,0.0691999999999997,0.103899999999999
2001,0.1116,0.0797999999999996,0.0691999999999997,0.100699999999999
2002,0.1115,0.0797999999999998,0.0695999999999997,0.100699999999999
2003,0.1112,0.0798999999999996,0.0690999999999998,0.100699999999999
2004,0.1118,0.0800999999999996,0.0685999999999999,0.100699999999999
2005,0.1118,0.0800999999999995,0.0685999999999997,0.100699999999999
2006,0.1118,0.0801999999999995,0.0687999999999996,0.102399999999999
2007,0.1116,0.0805999999999996,0.0690999999999999,0.102399999999999
2008,0.1114,0.0807999999999996,0.0687000000000001,0.102399999999999
2009,0.112,0.0804999999999997,0.0685000000000001,0.102399999999999
2010,0.1121,0.0813999999999999,0.0681000000000002,0.102399999999999
2011,0.1122,0.0812999999999999,0.0679999999999999,0.1008
2012,0.112,0.0806999999999997,0.0673999999999999,0.1008
2013,0.1114,0.0801999999999997,0.0674000000000001,0.1008
2014,0.1111,0.0802999999999996,0.0667,0.1008
2015,0.1113,0.0800999999999997,0.0670000000000001,0.1008
2016,0.1111,0.0794999999999999,0.0672,0.0995999999999991
2017,0.1105,0.0795,0.0670000000000001,0.0995999999999991
2018,0.1104,0.0792,0.0669999999999997,0.0995999999999991
2019,0.1105,0.0793,0.0673,0.0995999999999991
2020,0.1103,0.0789000000000002,0.0672,0.0995999999999991
2021,0.11,0.0783,0.0673999999999999,0.100199999999999
2022,0.11,0.0783000000000001,0.0672999999999999,0.100199999999999
2023,0.11,0.0778,0.0672999999999999,0.100199999999999
2024,0.1095,0.0777999999999998,0.0673,0.100199999999999
2025,0.1096,0.0771999999999996,0.0673999999999999,0.100199999999999
2026,0.1096,0.0769999999999993,0.0665999999999998,0.0981999999999996
2027,0.1092,0.0768999999999995,0.0667999999999997,0.0981999999999996
2028,0.1093,0.0768999999999995,0.0668999999999998,0.0981999999999996
2029,0.1096,0.0764999999999993,0.0666999999999998,0.0981999999999996
2030,0.1095,0.0762999999999995,0.0669999999999997,0.0981999999999996
2031,0.1093,0.0761999999999997,0.0666999999999998,0.0964999999999994
2032,0.1096,0.0763999999999996,0.0667999999999997,0.0964999999999994
2033,0.1098,0.0757999999999999,0.0667999999999997,0.0964999999999994
2034,0.1092,0.0757999999999999,0.0671999999999997,0.0964999999999994
2035,0.1091,0.0760999999999997,0.0672999999999999,0.0964999999999994
2036,0.1086,0.0760999999999997,0.0669,0.0978999999999987
2037,0.1086,0.076,0.0668000000000001,0.0978999999999987
2038,0.1086,0.0766999999999998,0.0664,0.0978999999999987
2039,0.1089,0.0763999999999999,0.0661,0.0978999999999987
2040,0.1083,0.0758999999999997,0.0661999999999999,0.0978999999999987
2041,0.1082,0.0755999999999998,0.0660999999999998,0.0963999999999998
2042,0.1085,0.0753,0.0659999999999998,0.0963999999999998
2043,0.1088,0.0749,0.0655999999999999,0.0963999999999998
2044,0.1086,0.0750000000000002,0.0659999999999999,0.0963999999999998
2045,0.1079,0.0751000000000002,0.0657999999999999,0.0963999999999998
2046,0.1075,0.0748000000000001,0.0651999999999998,0.0950999999999992
2047,0.1075,0.0747000000000001,0.0653999999999998,0.0950999999999992
2048,0.108,0.0744000000000002,0.0646999999999999,0.0950999999999992
2049,0.108,0.0742000000000002,0.0643999999999998,0.0950999999999992
2050,0.1075,0.0745,0.0641999999999997,0.0950999999999992
2051,0.1071,0.0742999999999998,0.0637999999999999,0.0937999999999992
2052,0.1069,0.0741000000000001,0.0631000000000002,0.0937999999999992
2053,0.1061,0.0739000000000002,0.0633000000000001,0.0937999999999992
2054,0.1058,0.0739,0.0631000000000002,0.0937999999999992
2055,0.1057,0.0737999999999999,0.0631,0.0937999999999992
2056,0.1062,0.0735999999999997,0.0628,0.092799999999999
2057,0.106,0.0732999999999996,0.0624000000000001,0.092799999999999
2058,0.1063,0.0725999999999998,0.0624000000000001,0.092799999999999
2059,0.1066,0.0727999999999998,0.0618000000000002,0.092799999999999
2060,0.1062,0.073,0.0618000000000001,0.092799999999999
2061,0.1058,0.073,0.0618000000000001,0.0930999999999994
2062,0.1053,0.0729999999999998,0.0618000000000002,0.0930999999999994
2063,0.1056,0.0727999999999999,0.0617000000000002,0.0930999999999994
2064,0.1057,0.0734999999999999,0.0616000000000001,0.0930999999999994
2065,0.1059,0.0738,0.0615000000000001,0.0930999999999994
2066,0.1061,0.0734999999999998,0.0616000000000001,0.0921999999999993
2067,0.1056,0.0734999999999998,0.0614000000000001,0.0921999999999993
2068,0.1053,0.0730999999999998,0.0618000000000001,0.0921999999999993
2069,0.1048,0.0729000000000001,0.0619000000000001,0.0921999999999993
2070,0.1051,0.0725999999999999,0.0615000000000002,0.0921999999999993
2071,0.1044,0.0725999999999997,0.0615000000000002,0.0904999999999991
2072,0.1043,0.0723999999999997,0.0613999999999999,0.0904999999999991
2073,0.104399999999999,0.0721999999999996,0.0616999999999999,0.0904999999999991
2074,0.104299999999999,0.0719999999999996,0.0614,0.0904999999999991
2075,0.103999999999999,0.0718999999999997,0.0612,0.0904999999999991
2076,0.1036,0.0721999999999996,0.0614000000000001,0.0918999999999993
2077,0.1035,0.0721999999999996,0.0613000000000001,0.0918999999999993
2078,0.1031,0.0718999999999997,0.0610000000000001,0.0918999999999993
2079,0.1028,0.0716,0.0607,0.0918999999999993
2080,0.1028,0.0716,0.0605,0.0918999999999993
2081,0.103,0.0715999999999998,0.0603999999999998,0.0904999999999988
2082,0.1033,0.0714,0.0599999999999998,0.0904999999999988
2083,0.1029,0.0714999999999999,0.0596999999999999,0.0904999999999988
2084,0.1031,0.0711999999999999,0.0597000000000001,0.0904999999999988
2085,0.1029,0.0707999999999998,0.0600000000000001,0.0904999999999988
2086,0.1026,0.0706999999999997,0.0601000000000004,0.0895999999999991
2087,0.1021,0.0701999999999998,0.0601000000000004,0.0895999999999991
2088,0.1017,0.0698999999999999,0.0600000000000004,0.0895999999999991
2089,0.1018,0.0695999999999998,0.0598000000000005,0.0895999999999991
2090,0.1017,0.0692999999999999,0.0597000000000004,0.0895999999999991
2091,0.1018,0.0689,0.0598000000000003,0.0884999999999995
2092,0.1012,0.0693,0.0595000000000004,0.0884999999999995
2093,0.1007,0.0692999999999999,0.0597000000000005,0.0884999999999995
2094,0.1012,0.0690999999999998,0.0600000000000006,0.0884999999999995
2095,0.1012,0.0694,0.0598000000000006,0.0884999999999995
2096,0.1007,0.0693,0.0597000000000004,0.0881999999999992
2097,0.1004,0.0693,0.0598000000000002,0.0881999999999992
2098,0.1004,0.0689000000000002,0.0595000000000002,0.0881999999999992
2099,0.1006,0.0687000000000001,0.0593,0.0881999999999992
2100,0.1003,0.0685999999999999,0.0588,0.0881999999999992
2101,0.1,0.0685999999999999,0.0590000000000001,0.0877999999999992
2102,0.0999,0.0678999999999997,0.0590000000000001,0.0877999999999992
2103,0.0992000000000001,0.0675999999999998,0.0587999999999999,0.0877999999999992
2104,0.0992000000000001,0.0674999999999997,0.0590999999999995,0.0877999999999992
2105,0.0993999999999999,0.0673999999999996,0.0587999999999995,0.0877999999999992
2106,0.0995,0.0670999999999996,0.0587999999999996,0.0879999999999991
2107,0.1,0.0673999999999997,0.0586999999999996,0.0879999999999991
2108,0.1004,0.0673999999999998,0.0587999999999996,0.0879999999999991
2109,0.1001,0.0672999999999998,0.0586999999999999,0.0879999999999991
2110,0.1004,0.0677999999999997,0.0583000000000001,0.0879999999999991
2111,0.1006,0.0675999999999998,0.0583,0.0886999999999988
2112,0.1007,0.0673999999999998,0.0572999999999998,0.0886999999999988
2113,0.1002,0.0671999999999998,0.0569999999999999,0.0886999999999988
2114,0.1003,0.0674999999999999,0.0570999999999999,0.0886999999999988
2115,0.1001,0.0671999999999997,0.0570000000000001,0.0886999999999988
2116,0.0996999999999999,0.0668999999999997,0.0571,0.0850999999999993
2117,0.0999999999999999,0.0665999999999997,0.0570000000000001,0.0850999999999993
2118,0.0995999999999999,0.0665999999999997,0.0568,0.0850999999999993
2119,0.0994000000000003,0.0665999999999997,0.0562999999999997,0.0850999999999993
2120,0.0997000000000001,0.0663999999999997,0.0555,0.0850999999999993
2121,0.0995,0.0663999999999997,0.0558,0.0846999999999993
2122,0.0996000000000002,0.0660999999999998,0.0554000000000001,0.0846999999999993
2123,0.1,0.0657999999999997,0.0553000000000001,0.0846999999999993
2124,0.0997000000000002,0.0653999999999997,0.0550000000000002,0.0846999999999993
2125,0.0991000000000004,0.0654999999999997,0.0544000000000001,0.0846999999999993
2126,0.0987000000000003,0.0656999999999998,0.0549000000000004,0.0853999999999994
2127,0.0985000000000003,0.0654999999999998,0.0547000000000003,0.0853999999999994
2128,0.0994000000000004,0.0655,0.0551000000000004,0.0853999999999994
2129,0.0994000000000006,0.0653999999999999,0.0554000000000002,0.0853999999999994
2130,0.0999000000000003,0.0654999999999998,0.0550000000000003,0.0853999999999994
2131,0.1,0.0652999999999997,0.0550000000000002,0.0836999999999992
2132,0.0998000000000003,0.0652999999999999,0.0554000000000001,0.0836999999999992
2133,0.0999000000000002,0.0653999999999998,0.0555999999999999,0.0836999999999992
2134,0.1003,0.0654999999999996,0.0555,0.0836999999999992
2135,0.1009,0.0655999999999993,0.0551,0.0836999999999992
2136,0.1002,0.0656999999999993,0.0550000000000003,0.0828999999999995
2137,0.1003,0.0654999999999992,0.0551000000000004,0.0828999999999995
2138,0.0999999999999999,0.0652999999999992,0.0553000000000003,0.0828999999999995
2139,0.1001,0.0651999999999993,0.0553000000000001,0.0828999999999995
2140,0.0995999999999998,0.0652999999999997,0.0547000000000001,0.0828999999999995
2141,0.0995999999999997,0.0648999999999995,0.0543,0.0825999999999992
2142,0.0996999999999999,0.0647999999999996,0.0541999999999999,0.0825999999999992
2143,0.0995999999999998,0.0647999999999997,0.0545999999999998,0.0825999999999992
2144,0.0992999999999998,0.0647999999999997,0.0547999999999997,0.0825999999999992
2145,0.0994999999999999,0.0646,0.0551999999999999,0.0825999999999992
2146,0.0993999999999997,0.0638999999999998,0.055,0.0827999999999992
2147,0.0986999999999998,0.0634999999999999,0.055,0.0827999999999992
2148,0.0988999999999998,0.0638999999999998,0.0549000000000001,0.0827999999999992
2149,0.0979999999999999,0.0639,0.0547000000000003,0.0827999999999992
2150,0.0980999999999997,0.0636000000000001,0.0546000000000002,0.0827999999999992
2151,0.0971999999999998,0.0634,0.0543000000000002,0.0823999999999989
2152,0.0973999999999997,0.0631999999999999,0.0548000000000002,0.0823999999999989
2153,0.0969999999999998,0.0630000000000002,0.0548000000000002,0.0823999999999989
2154,0.0968999999999999,0.0622,0.0549000000000003,0.0823999999999989
2155,0.0966999999999999,0.0620000000000001,0.0548000000000002,0.0823999999999989
2156,0.0968000000000001,0.0618000000000001,0.0549000000000001,0.0812999999999989
2157,0.0965000000000005,0.0614000000000005,0.0548000000000002,0.0812999999999989
2158,0.0959000000000003,0.0617000000000003,0.0544000000000002,0.0812999999999989
2159,0.0964000000000002,0.0616000000000004,0.0542000000000002,0.0812999999999989
2160,0.0955999999999999,0.0615000000000003,0.0546000000000003,0.0812999999999989
2161,0.0956,0.0615000000000002,0.0544000000000002,0.0822999999999992
2162,0.0951999999999998,0.0616000000000004,0.0541000000000001,0.0822999999999992
2163,0.0949999999999999,0.0614000000000003,0.0543,0.0822999999999992
2164,0.0945999999999998,0.0613000000000002,0.0544999999999999,0.0822999999999992
2165,0.0952999999999997,0.0609000000000006,0.0542,0.0822999999999992
2166,0.0946999999999999,0.0609000000000006,0.0540999999999999,0.0824999999999997
2167,0.0945999999999998,0.0608000000000005,0.0539999999999999,0.0824999999999997
2168,0.0949999999999999,0.0607000000000006,0.0539999999999999,0.0824999999999997
2169,0.0945999999999998,0.0608000000000004,0.0538,0.0824999999999997
2170,0.0944999999999997,0.0610000000000006,0.0536,0.0824999999999997
2171,0.0942999999999996,0.0610000000000005,0.0529000000000001,0.0782999999999997
2172,0.0941999999999997,0.0612000000000005,0.0526000000000001,0.0782999999999997
2173,0.0939999999999996,0.0611000000000004,0.0526000000000001,0.0782999999999997
2174,0.0938999999999998,0.0608000000000005,0.0526000000000001,0.0782999999999997
2175,0.0943999999999996,0.0599000000000004,0.0525000000000003,0.0782999999999997
2176,0.0946999999999999,0.0599000000000005,0.0524000000000003,0.0798999999999995
2177,0.0949,0.0601000000000006,0.0521000000000004,0.0798999999999995
2178,0.0945999999999999,0.0601000000000005,0.0525000000000003,0.0798999999999995
2179,0.0941999999999998,0.0600000000000003,0.0522000000000002,0.0798999999999995
2180,0.0943000000000001,0.0600000000000003,0.0515000000000002,0.0798999999999995
2181,0.0942999999999999,0.0598000000000001,0.0514000000000001,0.0784999999999992
2182,0.0941999999999997,0.0594,0.0513000000000001,0.0784999999999992
2183,0.0942999999999999,0.0594000000000001,0.0513000000000001,0.0784999999999992
2184,0.0943999999999998,0.0598000000000001,0.0514000000000001,0.0784999999999992
2185,0.0943999999999999,0.0600000000000002,0.0514000000000001,0.0784999999999992
2186,0.0942999999999999,0.0599000000000001,0.0511000000000003,0.0795999999999993
2187,0.0941,0.0597,0.0508000000000002,0.0795999999999993
2188,0.0938,0.0596,0.0507000000000002,0.0795999999999993
2189,0.0941000000000001,0.0595,0.0502000000000001,0.0795999999999993
2190,0.0946000000000002,0.0594000000000001,0.0500000000000002,0.0795999999999993
2191,0.0948,0.0589000000000002,0.0501,0.0780999999999992
2192,0.0946000000000001,0.0585000000000002,0.0498000000000001,0.0780999999999992
2193,0.0947000000000001,0.0584000000000002,0.0497999999999998,0.0780999999999992
2194,0.0945000000000004,0.0583000000000001,0.0493000000000001,0.0780999999999992
2195,0.0936000000000002,0.0579000000000001,0.0486000000000003,0.0780999999999992
2196,0.0938000000000001,0.0572,0.0490000000000002,0.0798999999999991
2197,0.0935999999999999,0.0570999999999999,0.0488,0.0798999999999991
2198,0.0933999999999999,0.0570999999999999,0.0488,0.0798999999999991
2199,0.0927000000000001,0.0567999999999997,0.0484999999999998,0.0798999999999991
2200,0.0925000000000001,0.0567999999999997,0.0480999999999999,0.0798999999999991
2201,0.0933000000000002,0.0566999999999998,0.0480999999999999,0.0773999999999994
2202,0.0934,0.0566999999999998,0.0479999999999997,0.0773999999999994
2203,0.0930999999999998,0.0566,0.0473999999999998,0.0773999999999994
2204,0.0926999999999997,0.0564999999999999,0.047,0.0773999999999994
2205,0.0928999999999996,0.0559000000000002,0.0469000000000002,0.0773999999999994
2206,0.0922999999999995,0.0556000000000003,0.0468000000000001,0.0783999999999994
2207,0.0916999999999996,0.0554000000000002,0.0468999999999999,0.0783999999999994
2208,0.0909999999999996,0.0555000000000001,0.0468000000000001,0.0783999999999994
2209,0.0908999999999998,0.0552000000000001,0.0467,0.0783999999999994
2210,0.0909999999999997,0.0550000000000002,0.0459999999999999,0.0783999999999994
2211,0.0907999999999997,0.0549000000000003,0.0457000000000001,0.0756999999999995
2212,0.0907999999999997,0.055,0.0458000000000002,0.0756999999999995
2213,0.0911999999999997,0.0548000000000001,0.0465000000000001,0.0756999999999995
2214,0.0913999999999998,0.0549000000000001,0.0464,0.0756999999999995
2215,0.0913,0.0550000000000002,0.0467,0.0756999999999995
2216,0.0913,0.0552000000000001,0.0467000000000002,0.0755999999999992
2217,0.0919999999999999,0.055,0.0468999999999999,0.0755999999999992
2218,0.0912999999999998,0.0552999999999999,0.047,0.0755999999999992
2219,0.0905999999999999,0.0554000000000001,0.0471000000000003,0.0755999999999992
2220,0.0902999999999998,0.0555000000000001,0.0472000000000002,0.0755999999999992
2221,0.0903999999999999,0.0553999999999999,0.0472,0.0755999999999989
2222,0.0901999999999998,0.0555,0.0470000000000002,0.0755999999999989
2223,0.0896999999999999,0.0554000000000001,0.0472,0.0755999999999989
2224,0.0893999999999998,0.0555,0.0474000000000001,0.0755999999999989
2225,0.0899,0.0554000000000001,0.0470999999999999,0.0755999999999989
2226,0.0897000000000001,0.0551000000000001,0.0477,0.0731999999999996
2227,0.0893999999999999,0.0545000000000002,0.0477,0.0731999999999996
2228,0.0891,0.0547,0.0477000000000001,0.0731999999999996
2229,0.0893999999999997,0.0544,0.0474000000000003,0.0731999999999996
2230,0.0889999999999996,0.0540999999999998,0.0469000000000003,0.0731999999999996
2231,0.0894999999999997,0.0542,0.0470000000000003,0.0729999999999993
2232,0.0890999999999997,0.0540999999999999,0.0472000000000002,0.0729999999999993
2233,0.0886999999999998,0.0541000000000001,0.0472,0.0729999999999993
2234,0.0888999999999998,0.0541000000000001,0.0474999999999999,0.0729999999999993
2235,0.0891999999999998,0.0537999999999998,0.0472999999999999,0.0729999999999993
2236,0.0895999999999999,0.0534999999999998,0.0470000000000002,0.0718999999999993
2237,0.0890999999999998,0.0529999999999999,0.0470000000000002,0.0718999999999993
2238,0.0891999999999997,0.0527999999999998,0.0467,0.0718999999999993
2239,0.0892999999999996,0.0524999999999999,0.0467,0.0718999999999993
2240,0.0888999999999998,0.0525,0.0467000000000003,0.0718999999999993
2241,0.0887999999999995,0.0519999999999999,0.0467000000000004,0.0709000000000001
2242,0.0889999999999997,0.0523000000000002,0.0465000000000003,0.0709000000000001
2243,0.0892999999999995,0.0521000000000003,0.0459000000000003,0.0709000000000001
2244,0.0891999999999996,0.0521,0.0456000000000003,0.0709000000000001
2245,0.0892999999999996,0.0516000000000001,0.0455000000000001,0.0709000000000001
2246,0.0894999999999997,0.0516000000000001,0.0453,0.0716999999999994
2247,0.0890999999999995,0.0519000000000003,0.0456000000000002,0.0716999999999994
2248,0.0887999999999995,0.0524000000000003,0.0456000000000002,0.0716999999999994
2249,0.0885999999999995,0.0520000000000002,0.0457999999999998,0.0716999999999994
2250,0.0895999999999997,0.0521,0.0459999999999998,0.0716999999999994
2251,0.0892999999999998,0.0522999999999999,0.0458999999999999,0.0724999999999997
2252,0.0886999999999998,0.0521999999999998,0.0459999999999997,0.0724999999999997
2253,0.0885999999999995,0.0519999999999999,0.0462999999999998,0.0724999999999997
2254,0.0885999999999999,0.0520999999999999,0.0461999999999999,0.0724999999999997
2255,0.0884999999999999,0.0518000000000001,0.0462,0.0724999999999997
2256,0.0890999999999998,0.0516999999999999,0.046,0.0712999999999993
2257,0.0890999999999998,0.0514999999999998,0.0459000000000001,0.0712999999999993
2258,0.0893,0.0510999999999998,0.0456,0.0712999999999993
2259,0.0892000000000003,0.0509999999999998,0.0455000000000001,0.0712999999999993
2260,0.0886000000000001,0.0512999999999999,0.0453000000000001,0.0712999999999993
2261,0.0884,0.0512999999999999,0.0456000000000003,0.071399999999999
2262,0.0888,0.0511999999999999,0.0451000000000004,0.071399999999999
2263,0.0888999999999999,0.0505,0.0453000000000003,0.071399999999999
2264,0.0890999999999998,0.0502999999999997,0.0450000000000003,0.071399999999999
2265,0.0885999999999999,0.0499999999999998,0.045,0.071399999999999
2266,0.0883999999999997,0.0499999999999998,0.0448999999999999,0.0704999999999995
2267,0.0875999999999995,0.0500999999999998,0.0448999999999998,0.0704999999999995
2268,0.0870999999999994,0.0501999999999998,0.0447999999999996,0.0704999999999995
2269,0.0863999999999995,0.0500999999999998,0.0447999999999997,0.0704999999999995
2270,0.0862999999999995,0.0497999999999997,0.0446999999999999,0.0704999999999995
2271,0.0864999999999995,0.0498999999999998,0.0443999999999999,0.0699999999999992
2272,0.0865999999999996,0.0495999999999998,0.0442,0.0699999999999992
2273,0.0869999999999994,0.0493999999999997,0.0437000000000002,0.0699999999999992
2274,0.0871999999999996,0.0494999999999999,0.0434,0.0699999999999992
2275,0.0864999999999995,0.0492999999999999,0.0431,0.0699999999999992
2276,0.0853999999999994,0.0491000000000001,0.0429,0.0696999999999991
2277,0.0849999999999995,0.0492000000000001,0.0434,0.0696999999999991
2278,0.0847999999999997,0.0489999999999999,0.0435,0.0696999999999991
2279,0.0843999999999996,0.0491000000000001,0.0436999999999999,0.0696999999999991
2280,0.0846999999999994,0.0489000000000003,0.0435999999999999,0.0696999999999991
2281,0.0841999999999997,0.0490000000000002,0.0436,0.0668999999999995
2282,0.0844999999999999,0.0490000000000002,0.0436000000000001,0.0668999999999995
2283,0.0835999999999999,0.0487000000000002,0.0435000000000003,0.0668999999999995
2284,0.0841999999999998,0.0486000000000003,0.0435000000000005,0.0668999999999995
2285,0.0845,0.0489000000000003,0.0432000000000005,0.0668999999999995
2286,0.0851999999999998,0.0489000000000004,0.0432000000000005,0.0690999999999994
2287,0.0855,0.0489000000000003,0.0433000000000006,0.0690999999999994
2288,0.0860999999999997,0.0490000000000004,0.0429000000000004,0.0690999999999994
2289,0.0866999999999996,0.0485000000000003,0.0424000000000005,0.0690999999999994
2290,0.0863999999999996,0.0488000000000001,0.0423000000000004,0.0690999999999994
2291,0.0863999999999996,0.049,0.0425000000000004,0.0661999999999988
2292,0.0857999999999995,0.0489000000000001,0.0425000000000004,0.0661999999999988
2293,0.0856999999999997,0.0484999999999998,0.0424000000000003,0.0661999999999988
2294,0.0854999999999996,0.0481,0.0427000000000004,0.0661999999999988
2295,0.0858999999999996,0.0486,0.0432000000000003,0.0661999999999988
2296,0.0855999999999998,0.0487000000000001,0.0428000000000006,0.0693999999999995
2297,0.0854999999999998,0.0486,0.0427000000000005,0.0693999999999995
2298,0.0853,0.0481999999999999,0.0429000000000005,0.0693999999999995
2299,0.0845000000000001,0.0483,0.0423000000000004,0.0693999999999995
2300,0.0842000000000002,0.0479000000000001,0.0421000000000005,0.0693999999999995
2301,0.0842999999999998,0.0478000000000001,0.0421000000000005,0.0657999999999995
2302,0.0841999999999997,0.0477,0.0423000000000006,0.0657999999999995
2303,0.0838999999999998,0.0474000000000001,0.0418000000000005,0.0657999999999995
2304,0.0833999999999997,0.0473,0.0418000000000006,0.0657999999999995
2305,0.0833999999999996,0.0473,0.0416000000000005,0.0657999999999995
2306,0.0831999999999996,0.0473,0.0412000000000006,0.0649999999999992
2307,0.0836999999999997,0.0472000000000001,0.0411000000000007,0.0649999999999992
2308,0.0837999999999997,0.0472000000000002,0.0411000000000007,0.0649999999999992
2309,0.0831999999999996,0.0470000000000003,0.0409000000000006,0.0649999999999992
2310,0.0831999999999996,0.0469000000000002,0.0409000000000006,0.0649999999999992
2311,0.0830999999999996,0.047,0.0411000000000006,0.0651999999999993
2312,0.0831999999999998,0.0468000000000001,0.0409000000000007,0.0651999999999993
2313,0.0835999999999997,0.0466000000000001,0.0410000000000007,0.0651999999999993
2314,0.0831999999999995,0.0465000000000002,0.0406000000000006,0.0651999999999993
2315,0.0830999999999993,0.0465000000000002,0.0404000000000007,0.0651999999999993
2316,0.0831999999999993,0.0467000000000003,0.0400000000000006,0.0658999999999991
2317,0.0834999999999994,0.0461000000000001,0.0399000000000007,0.0658999999999991
2318,0.0836999999999994,0.0461000000000003,0.0400000000000006,0.0658999999999991
2319,0.0834999999999995,0.0459000000000002,0.0398000000000006,0.0658999999999991
2320,0.0833999999999996,0.046,0.0399000000000007,0.0658999999999991
2321,0.0838999999999998,0.0457,0.0397000000000007,0.0642999999999997
2322,0.0832999999999996,0.0452999999999999,0.0394000000000007,0.0642999999999997
2323,0.0825999999999995,0.0451999999999998,0.0393000000000008,0.0642999999999997
2324,0.0822999999999995,0.0448999999999998,0.0394000000000009,0.0642999999999997
2325,0.0822999999999996,0.0452999999999997,0.0392000000000009,0.0642999999999997
2326,0.0822999999999995,0.0448,0.0391000000000009,0.0645999999999991
2327,0.0823999999999994,0.0446999999999999,0.0392000000000007,0.0645999999999991
2328,0.0824999999999996,0.0446,0.0393000000000007,0.0645999999999991
2329,0.0823999999999994,0.0446000000000001,0.0389000000000006,0.0645999999999991
2330,0.0820999999999995,0.0444000000000002,0.0388000000000006,0.0645999999999991
2331,0.0825999999999993,0.0441000000000001,0.0387000000000005,0.0644999999999994
2332,0.0822999999999995,0.0441000000000001,0.0388000000000005,0.0644999999999994
2333,0.0817999999999997,0.0444,0.0388000000000005,0.0644999999999994
2334,0.0817999999999997,0.0445,0.0388000000000005,0.0644999999999994
2335,0.0815999999999996,0.0442000000000004,0.0387000000000005,0.0644999999999994
2336,0.0813999999999993,0.0437000000000001,0.0383000000000004,0.0620999999999996
2337,0.0812999999999995,0.0436,0.0385000000000005,0.0620999999999996
2338,0.0815999999999995,0.0432000000000001,0.0381000000000006,0.0620999999999996
2339,0.0815999999999995,0.0434000000000002,0.0379000000000005,0.0620999999999996
2340,0.0818999999999996,0.0435000000000002,0.0376000000000003,0.0620999999999996
2341,0.0820999999999996,0.0437000000000003,0.0378000000000003,0.0630999999999993
2342,0.0822999999999996,0.0435000000000003,0.0381000000000005,0.0630999999999993
2343,0.0821999999999998,0.0438000000000004,0.0380000000000004,0.0630999999999993
2344,0.0819999999999996,0.0435000000000003,0.0377000000000003,0.0630999999999993
2345,0.0821999999999996,0.0431000000000004,0.0379000000000004,0.0630999999999993
2346,0.0821999999999996,0.0429000000000004,0.0378000000000003,0.0631999999999993
2347,0.0824999999999995,0.0428000000000004,0.0379000000000005,0.0631999999999993
2348,0.0819999999999996,0.0430000000000006,0.0379000000000002,0.0631999999999993
2349,0.0813999999999997,0.0426000000000003,0.0379000000000004,0.0631999999999993
2350,0.0814999999999998,0.0423000000000003,0.0378000000000003,0.0631999999999993
2351,0.0819999999999996,0.0426000000000002,0.0374000000000003,0.062499999999999
2352,0.0819999999999997,0.0429,0.0373000000000004,0.062499999999999
2353,0.0823999999999995,0.0429999999999999,0.0368000000000004,0.062499999999999
2354,0.0819999999999996,0.0425000000000001,0.0366000000000004,0.062499999999999
2355,0.0818999999999993,0.0425000000000001,0.0365000000000003,0.062499999999999
2356,0.0814999999999995,0.0429000000000004,0.0365000000000005,0.0611999999999994
2357,0.0815999999999997,0.0429000000000002,0.0361000000000006,0.0611999999999994
2358,0.0812999999999998,0.0427000000000001,0.0361000000000006,0.0611999999999994
2359,0.0815999999999998,0.0431000000000001,0.0360000000000005,0.0611999999999994
2360,0.0818999999999995,0.0428000000000003,0.0359000000000006,0.0611999999999994
2361,0.0816999999999994,0.0428000000000003,0.0357000000000007,0.0612999999999991
2362,0.0819999999999994,0.0428000000000003,0.0355000000000006,0.0612999999999991
2363,0.0817999999999995,0.0429,0.0357000000000006,0.0612999999999991
2364,0.0816999999999994,0.0427000000000001,0.0355000000000006,0.0612999999999991
2365,0.0815999999999997,0.0423000000000002,0.0354000000000007,0.0612999999999991
2366,0.0815999999999996,0.0420000000000001,0.0355000000000006,0.0616999999999994
2367,0.0808999999999996,0.0419000000000003,0.0353000000000006,0.0616999999999994
2368,0.0807999999999994,0.0420000000000003,0.0351000000000006,0.0616999999999994
2369,0.0806999999999993,0.0417000000000002,0.0354000000000005,0.0616999999999994
2370,0.0807999999999994,0.0414000000000001,0.0352000000000006,0.0616999999999994
2371,0.0805999999999993,0.0416000000000001,0.0349000000000004,0.0614999999999991
2372,0.0808999999999993,0.0415000000000001,0.0351000000000005,0.0614999999999991
2373,0.0803999999999994,0.0416000000000001,0.0349000000000005,0.0614999999999991
2374,0.0803999999999994,0.0417000000000001,0.0344000000000005,0.0614999999999991
2375,0.0802999999999995,0.0416,0.0343000000000007,0.0614999999999991
2376,0.0805999999999994,0.0410999999999998,0.0343000000000004,0.0602999999999995
2377,0.0805999999999996,0.0408999999999999,0.0342000000000003,0.0602999999999995
2378,0.0807999999999995,0.0407999999999998,0.0339000000000003,0.0602999999999995
2379,0.0801999999999997,0.0407999999999999,0.0342000000000003,0.0602999999999995
2380,0.0794999999999996,0.0407000000000001,0.0341000000000004,0.0602999999999995
2381,0.0791999999999995,0.0404999999999999,0.0339000000000006,0.0620999999999995
2382,0.0790999999999994,0.0405,0.0338000000000003,0.0620999999999995
2383,0.0790999999999994,0.0404000000000001,0.0338000000000004,0.0620999999999995
2384,0.0790999999999993,0.0403000000000001,0.0337000000000002,0.0620999999999995
2385,0.0788999999999995,0.0405000000000002,0.0337000000000002,0.0620999999999995
2386,0.0788999999999995,0.0407000000000002,0.0334,0.0596999999999995
2387,0.0789999999999996,0.0406000000000003,0.0333000000000001,0.0596999999999995
2388,0.0791999999999995,0.0404000000000003,0.0332000000000002,0.0596999999999995
2389,0.0793999999999997,0.0403000000000003,0.0332000000000002,0.0596999999999995
2390,0.0794999999999995,0.0405000000000002,0.0333000000000001,0.0596999999999995
2391,0.0792999999999999,0.0405000000000002,0.0334,0.0613999999999993
2392,0.0789,0.0408000000000002,0.0331,0.0613999999999993
2393,0.0786999999999998,0.0409,0.0331,0.0613999999999993
2394,0.0787999999999998,0.0407000000000001,0.0329999999999999,0.0613999999999993
2395,0.0790999999999998,0.0405000000000002,0.0329999999999999,0.0613999999999993
2396,0.0789,0.0408000000000003,0.0331000000000001,0.0585999999999994
2397,0.0788000000000001,0.0412000000000003,0.0331000000000001,0.0585999999999994
2398,0.0789000000000002,0.0410000000000004,0.0330000000000004,0.0585999999999994
2399,0.0791000000000003,0.0408000000000004,0.0332000000000002,0.0585999999999994
2400,0.0791000000000003,0.0408000000000005,0.0331000000000001,0.0585999999999994
2401,0.0792000000000003,0.0404000000000003,0.0331000000000001,0.0593999999999996
2402,0.0794000000000001,0.0408000000000004,0.0331,0.0593999999999996
2403,0.0797000000000001,0.0408000000000004,0.0331,0.0593999999999996
2404,0.0797000000000003,0.0411000000000005,0.0329,0.0593999999999996
2405,0.0797000000000003,0.0411000000000005,0.0327999999999998,0.0593999999999996
2406,0.0796000000000003,0.0412000000000005,0.0329,0.0585999999999998
2407,0.0795000000000003,0.0407000000000004,0.0328000000000003,0.0585999999999998
2408,0.0792000000000003,0.0406000000000003,0.0330000000000004,0.0585999999999998
2409,0.0791000000000004,0.0408000000000003,0.0333000000000002,0.0585999999999998
2410,0.0789000000000004,0.0411000000000002,0.0333000000000002,0.0585999999999998
2411,0.0789000000000004,0.0414000000000001,0.0329000000000004,0.0589999999999995
2412,0.0789000000000005,0.0413000000000001,0.0328000000000003,0.0589999999999995
2413,0.0791000000000005,0.0415000000000001,0.0328000000000003,0.0589999999999995
2414,0.0787000000000003,0.0411999999999999,0.0326000000000003,0.0589999999999995
2415,0.0787000000000004,0.0407000000000001,0.0324000000000002,0.0589999999999995
2416,0.0788000000000005,0.0407000000000001,0.0323000000000003,0.0583999999999996
2417,0.0786000000000002,0.0406000000000002,0.0317000000000003,0.0583999999999996
2418,0.0783,0.0405000000000001,0.0315000000000003,0.0583999999999996
2419,0.0783000000000001,0.0407000000000001,0.0313000000000003,0.0583999999999996
2420,0.0782,0.0408000000000002,0.0312000000000002,0.0583999999999996
2421,0.0779999999999998,0.0405000000000001,0.0310000000000002,0.0567999999999991
2422,0.0779999999999998,0.0402000000000001,0.0309000000000001,0.0567999999999991
2423,0.0780999999999997,0.0403000000000001,0.0310000000000002,0.0567999999999991
2424,0.0777999999999998,0.0401000000000002,0.0308000000000002,0.0567999999999991
2425,0.0781999999999995,0.0400000000000001,0.0310000000000001,0.0567999999999991
2426,0.0782999999999996,0.0400000000000003,0.0310000000000001,0.0564999999999993
2427,0.0778999999999996,0.0397000000000002,0.0306999999999999,0.0564999999999993
2428,0.0777999999999998,0.0397000000000002,0.0305,0.0564999999999993
2429,0.0773999999999998,0.0397000000000002,0.0305,0.0564999999999993
2430,0.0770999999999996,0.0394000000000001,0.0305,0.0564999999999993
2431,0.0761999999999999,0.0394000000000001,0.0305,0.0561999999999996
2432,0.0757999999999999,0.0389999999999999,0.0305,0.0561999999999996
2433,0.0749999999999997,0.0389,0.0305000000000001,0.0561999999999996
2434,0.0745999999999998,0.039,0.0302,0.0561999999999996
2435,0.0745999999999998,0.0391000000000001,0.0304000000000001,0.0561999999999996
2436,0.0744999999999998,0.0390000000000004,0.0301,0.0552999999999996
2437,0.0743999999999997,0.0391000000000002,0.0298000000000002,0.0552999999999996
2438,0.0742999999999998,0.0390000000000001,0.0297000000000003,0.0552999999999996
2439,0.0744999999999995,0.0389000000000002,0.0295000000000003,0.0552999999999996
2440,0.0740999999999997,0.0385000000000002,0.0294000000000003,0.0552999999999996
2441,0.0742999999999996,0.0381000000000001,0.0295000000000003,0.0574999999999994
2442,0.0741999999999997,0.0379000000000002,0.0297000000000004,0.0574999999999994
2443,0.0739999999999997,0.0381000000000001,0.0297000000000004,0.0574999999999994
2444,0.0736999999999998,0.0384000000000002,0.0299000000000003,0.0574999999999994
2445,0.0736999999999999,0.0383000000000001,0.0297000000000003,0.0574999999999994
2446,0.0735999999999997,0.0384000000000002,0.0296000000000004,0.0569999999999993
2447,0.0738999999999997,0.0376000000000002,0.0297000000000004,0.0569999999999993
2448,0.0737999999999999,0.0378000000000003,0.0296000000000002,0.0569999999999993
2449,0.0740999999999999,0.0380000000000003,0.0298000000000002,0.0569999999999993
2450,0.0739,0.0382000000000002,0.03,0.0569999999999993
2451,0.0744999999999999,0.0383000000000002,0.0297000000000002,0.0547999999999997
2452,0.0743999999999998,0.0383000000000002,0.0297000000000002,0.0547999999999997
2453,0.0740999999999995,0.0384000000000003,0.0295000000000002,0.0547999999999997
2454,0.0740999999999995,0.0383000000000002,0.0294000000000001,0.0547999999999997
2455,0.0744999999999993,0.0379000000000004,0.0298,0.0547999999999997
2456,0.0745999999999993,0.0378000000000004,0.03,0.0557999999999985
2457,0.0743999999999994,0.0375000000000005,0.0302000000000001,0.0557999999999985
2458,0.0743999999999992,0.0377000000000005,0.0303000000000001,0.0557999999999985
2459,0.0744999999999995,0.0377000000000008,0.0301,0.0557999999999985
2460,0.0745999999999996,0.0377000000000008,0.0301,0.0557999999999985
2461,0.0743999999999996,0.0379000000000008,0.0303000000000001,0.0555999999999992
2462,0.0742999999999995,0.0375000000000008,0.0302000000000001,0.0555999999999992
2463,0.0743999999999992,0.0378000000000007,0.0303000000000003,0.0555999999999992
2464,0.0741999999999995,0.0376000000000006,0.0305000000000003,0.0555999999999992
2465,0.0742999999999994,0.0372000000000005,0.0308000000000003,0.0555999999999992
2466,0.0739999999999996,0.0373000000000006,0.0310000000000004,0.0544999999999989
2467,0.0746999999999994,0.0374000000000005,0.0306000000000004,0.0544999999999989
2468,0.0749999999999993,0.0374000000000005,0.0303000000000003,0.0544999999999989
2469,0.0751999999999993,0.0369000000000006,0.0301000000000003,0.0544999999999989
2470,0.0751999999999994,0.0369000000000006,0.0302000000000003,0.0544999999999989
2471,0.0753999999999995,0.0370000000000005,0.0303000000000003,0.0564999999999994
2472,0.0749999999999994,0.0369000000000004,0.0304000000000002,0.0564999999999994
2473,0.0745999999999996,0.0369000000000004,0.0303000000000003,0.0564999999999994
2474,0.0743999999999996,0.0367000000000006,0.0302000000000002,0.0564999999999994
2475,0.0738999999999994,0.0368000000000005,0.0301000000000005,0.0564999999999994
2476,0.0737999999999996,0.0368000000000005,0.0300000000000002,0.0558999999999995
2477,0.0737999999999999,0.0371000000000005,0.0298000000000003,0.0558999999999995
2478,0.0741999999999998,0.0372000000000006,0.03,0.0558999999999995
2479,0.074,0.0371000000000005,0.0301000000000002,0.0558999999999995
2480,0.0738999999999999,0.0372000000000007,0.0303,0.0558999999999995
2481,0.0740999999999997,0.0370000000000005,0.0303999999999999,0.0538999999999992
2482,0.074,0.0372000000000005,0.0302,0.0538999999999992
2483,0.0738,0.0368000000000005,0.03,0.0538999999999992
2484,0.0734999999999999,0.0368000000000002,0.0298,0.0538999999999992
2485,0.0727999999999999,0.0368000000000002,0.0298,0.0538999999999992
2486,0.0727999999999999,0.0366000000000003,0.0296000000000001,0.0545999999999992
2487,0.0726999999999998,0.0367000000000003,0.0293000000000001,0.0545999999999992
2488,0.0719999999999998,0.0365000000000002,0.0294000000000001,0.0545999999999992
2489,0.0719999999999997,0.0367000000000002,0.0296000000000001,0.0545999999999992
2490,0.0712999999999997,0.0366000000000001,0.0294000000000001,0.0545999999999992
2491,0.0716999999999998,0.0364000000000001,0.0293000000000003,0.0528999999999995
2492,0.0716999999999998,0.0365000000000002,0.0294000000000004,0.0528999999999995
2493,0.0722999999999998,0.0363000000000001,0.0295000000000004,0.0528999999999995
2494,0.0720999999999996,0.0365000000000002,0.0295000000000004,0.0528999999999995
2495,0.0722999999999998,0.0362000000000002,0.0294000000000005,0.0528999999999995
2496,0.0719999999999997,0.0364,0.0291000000000007,0.0543999999999989
2497,0.0720999999999998,0.0362,0.0290000000000008,0.0543999999999989
2498,0.0721999999999996,0.0363,0.0292000000000008,0.0543999999999989
2499,0.0719999999999996,0.0361,0.0288000000000005,0.0543999999999989
2500,0.0718999999999999,0.0363000000000001,0.0289000000000006,0.0543999999999989
2501,0.0715999999999998,0.0364,0.0284000000000003,0.0536999999999995
2502,0.0715999999999997,0.0364000000000001,0.0286000000000003,0.0536999999999995
2503,0.0715999999999997,0.0364,0.0285000000000002,0.0536999999999995
2504,0.0718999999999995,0.0363000000000001,0.0283000000000002,0.0536999999999995
2505,0.0719999999999996,0.0364,0.0283000000000001,0.0536999999999995
2506,0.0718999999999997,0.0365000000000001,0.0286,0.0539999999999992
2507,0.0717999999999995,0.0367000000000001,0.0284000000000002,0.0539999999999992
2508,0.0717999999999995,0.0367000000000002,0.0281,0.0539999999999992
2509,0.0714999999999995,0.0368999999999999,0.0279000000000003,0.0539999999999992
2510,0.0711999999999995,0.0367000000000001,0.0280000000000001,0.0539999999999992
2511,0.0707999999999998,0.0364999999999999,0.0282000000000001,0.0520999999999993
2512,0.0706999999999997,0.0363,0.0280000000000001,0.0520999999999993
2513,0.0703999999999998,0.0363,0.0279000000000003,0.0520999999999993
2514,0.0703999999999998,0.0361,0.0279000000000004,0.0520999999999993
2515,0.0707999999999998,0.036,0.0282000000000003,0.0520999999999993
2516,0.0703999999999994,0.036,0.0281000000000003,0.0523999999999988
2517,0.0703999999999997,0.0359,0.0282000000000003,0.0523999999999988
2518,0.0709999999999996,0.0361,0.0284000000000003,0.0523999999999988
2519,0.0713999999999996,0.0360999999999998,0.0288000000000004,0.0523999999999988
2520,0.0718999999999995,0.0361,0.0290000000000004,0.0523999999999988
2521,0.0720999999999995,0.0360999999999998,0.0290000000000004,0.0513999999999991
2522,0.0724999999999993,0.0357999999999998,0.0289000000000003,0.0513999999999991
2523,0.0720999999999994,0.0354999999999996,0.0289000000000003,0.0513999999999991
2524,0.0718999999999994,0.0352999999999999,0.0289000000000003,0.0513999999999991
2525,0.0721999999999993,0.0353999999999998,0.0288000000000004,0.0513999999999991
2526,0.0723999999999996,0.0349999999999996,0.0290000000000004,0.0514999999999992
2527,0.0721999999999996,0.0347999999999996,0.0289000000000003,0.0514999999999992
2528,0.0720999999999995,0.0346999999999997,0.0288000000000004,0.0514999999999992
2529,0.0723999999999998,0.0349999999999997,0.0291000000000003,0.0514999999999992
2530,0.0725999999999998,0.0348999999999998,0.0289000000000003,0.0514999999999992
2531,0.0725999999999997,0.0349999999999998,0.0287000000000002,0.0513999999999996
2532,0.0724999999999996,0.0350999999999999,0.0287000000000002,0.0513999999999996
2533,0.0722999999999995,0.0352999999999999,0.0286000000000002,0.0513999999999996
2534,0.0720999999999995,0.0349,0.0287000000000002,0.0513999999999996
2535,0.0723999999999996,0.0353,0.0288000000000003,0.0513999999999996
2536,0.0718999999999997,0.0353000000000001,0.0291000000000001,0.0516999999999996
2537,0.0721999999999997,0.0351000000000002,0.0292000000000001,0.0516999999999996
2538,0.0715999999999997,0.0350000000000003,0.0290000000000004,0.0516999999999996
2539,0.0714999999999998,0.0352000000000002,0.0288000000000005,0.0516999999999996
2540,0.0710999999999999,0.0351000000000002,0.0288000000000004,0.0516999999999996
2541,0.0710999999999997,0.0349000000000003,0.0289000000000005,0.0513999999999999
2542,0.0712999999999998,0.0345000000000002,0.0287000000000005,0.0513999999999999
2543,0.0712999999999997,0.0343000000000002,0.0286000000000004,0.0513999999999999
2544,0.0715999999999996,0.0345000000000003,0.0285000000000005,0.0513999999999999
2545,0.0715999999999996,0.0346000000000005,0.0282000000000004,0.0513999999999999
2546,0.0711999999999995,0.0345000000000004,0.0285000000000005,0.0513999999999996
2547,0.0708999999999995,0.0348000000000003,0.0284000000000004,0.0513999999999996
2548,0.0704999999999995,0.0347000000000004,0.0284000000000004,0.0513999999999996
2549,0.0700999999999994,0.0348000000000005,0.0283000000000005,0.0513999999999996
2550,0.0696999999999991,0.0347000000000004,0.0281000000000006,0.0513999999999996
2551,0.0692999999999994,0.0345000000000004,0.0280000000000007,0.0513999999999991
2552,0.0696999999999994,0.0345000000000004,0.0280000000000007,0.0513999999999991
2553,0.0693999999999991,0.0346000000000004,0.0279000000000006,0.0513999999999991
2554,0.0694999999999992,0.0342000000000003,0.0278000000000005,0.0513999999999991
2555,0.0690999999999992,0.0344000000000002,0.0275000000000007,0.0513999999999991
2556,0.0688999999999992,0.0340000000000004,0.0275000000000005,0.0502999999999993
2557,0.0689999999999987,0.0340000000000003,0.0273000000000007,0.0502999999999993
2558,0.068599999999999,0.0339000000000003,0.0275000000000005,0.0502999999999993
2559,0.0686999999999989,0.0339000000000003,0.0274000000000006,0.0502999999999993
2560,0.0685999999999993,0.0338000000000003,0.0274000000000006,0.0502999999999993
2561,0.0687999999999992,0.0338000000000003,0.0274000000000006,0.0487999999999994
2562,0.0683999999999994,0.034,0.0273000000000007,0.0487999999999994
2563,0.0678999999999994,0.034,0.0272000000000007,0.0487999999999994
2564,0.0680999999999992,0.0339000000000002,0.0271000000000005,0.0487999999999994
2565,0.0680999999999993,0.0338000000000003,0.0271000000000005,0.0487999999999994
2566,0.0683999999999994,0.0337000000000002,0.0271000000000005,0.0497999999999993
2567,0.0681999999999994,0.0336000000000002,0.0270000000000005,0.0497999999999993
2568,0.0679999999999994,0.0336000000000002,0.0271000000000005,0.0497999999999993
2569,0.0676999999999994,0.0336000000000002,0.0267000000000004,0.0497999999999993
2570,0.0682999999999993,0.0332000000000003,0.0263000000000005,0.0497999999999993
2571,0.0679999999999992,0.0333000000000002,0.0261000000000005,0.0495999999999991
2572,0.0676999999999994,0.0334000000000003,0.0261000000000005,0.0495999999999991
2573,0.0678999999999995,0.0332000000000002,0.0263000000000004,0.0495999999999991
2574,0.0683999999999995,0.0330000000000003,0.0262000000000004,0.0495999999999991
2575,0.0680999999999997,0.0333000000000004,0.0262000000000003,0.0495999999999991
2576,0.0679999999999997,0.0329000000000005,0.0262000000000004,0.0488999999999998
2577,0.0679999999999997,0.0330000000000004,0.0265000000000005,0.0488999999999998
2578,0.0675999999999997,0.0329000000000004,0.0265000000000006,0.0488999999999998
2579,0.0673999999999993,0.0325000000000004,0.0268000000000006,0.0488999999999998
2580,0.0675999999999997,0.0326000000000003,0.0271000000000007,0.0488999999999998
2581,0.0673999999999997,0.0324000000000004,0.0270000000000006,0.0503999999999992
2582,0.0670999999999995,0.0325000000000003,0.0271000000000005,0.0503999999999992
2583,0.0668999999999994,0.0325000000000003,0.0269000000000006,0.0503999999999992
2584,0.0666999999999995,0.0328000000000002,0.0267000000000004,0.0503999999999992
2585,0.0663999999999997,0.0327000000000001,0.0265000000000005,0.0503999999999992
2586,0.0661999999999998,0.0329000000000002,0.0262000000000003,0.0475999999999992
2587,0.0661999999999998,0.0329000000000002,0.0263000000000004,0.0475999999999992
2588,0.0663999999999996,0.0328000000000003,0.0264000000000003,0.0475999999999992
2589,0.0663999999999996,0.0327000000000003,0.0261000000000005,0.0475999999999992
2590,0.0661999999999995,0.0325000000000002,0.0261000000000006,0.0475999999999992
2591,0.0664999999999998,0.0325000000000002,0.0259000000000007,0.0488999999999997
2592,0.0665999999999998,0.0324000000000001,0.0259000000000006,0.0488999999999997
2593,0.0661999999999999,0.0322000000000002,0.0260000000000007,0.0488999999999997
2594,0.0657999999999997,0.0320000000000004,0.0259000000000006,0.0488999999999997
2595,0.0653999999999999,0.0321000000000002,0.0258000000000007,0.0488999999999997
2596,0.0653999999999999,0.0320000000000004,0.0259000000000007,0.0480999999999996
2597,0.0658000000000001,0.0322000000000002,0.0261000000000009,0.0480999999999996
2598,0.0661,0.0325000000000003,0.0262000000000009,0.0480999999999996
2599,0.0658999999999998,0.0325,0.0262000000000009,0.0480999999999996
2600,0.0653999999999999,0.0323,0.026200000000001,0.0480999999999996
2601,0.0655000000000001,0.0324000000000001,0.0262000000000009,0.0478999999999994
2602,0.0655,0.0324000000000001,0.026100000000001,0.0478999999999994
2603,0.0659999999999996,0.0323000000000002,0.0261000000000009,0.0478999999999994
2604,0.0662999999999998,0.0323000000000002,0.0258000000000008,0.0478999999999994
2605,0.0662999999999998,0.0322000000000001,0.0256000000000008,0.0478999999999994
2606,0.0657999999999999,0.0318000000000002,0.0255000000000009,0.0474999999999995
2607,0.0654999999999997,0.0317000000000004,0.0253000000000008,0.0474999999999995
2608,0.0656999999999998,0.0315000000000003,0.0254000000000008,0.0474999999999995
2609,0.0655999999999998,0.0313000000000003,0.0256000000000008,0.0474999999999995
2610,0.0651999999999998,0.0313000000000007,0.0256000000000008,0.0474999999999995
2611,0.0655,0.0312000000000006,0.0257000000000008,0.0468999999999999
2612,0.0652999999999999,0.0314000000000005,0.0259000000000009,0.0468999999999999
2613,0.0650999999999999,0.0314000000000005,0.0257000000000009,0.0468999999999999
2614,0.0651999999999998,0.0312000000000006,0.0256000000000011,0.0468999999999999
2615,0.0650999999999997,0.0313000000000005,0.0253000000000009,0.0468999999999999
2616,0.0652999999999999,0.0311000000000005,0.0252000000000008,0.0459000000000003
2617,0.0658,0.0310000000000005,0.0251000000000008,0.0459000000000003
2618,0.0657000000000001,0.0310000000000005,0.0253000000000005,0.0459000000000003
2619,0.0657000000000003,0.0307000000000004,0.0251000000000006,0.0459000000000003
2620,0.0657000000000005,0.0307000000000004,0.0251000000000003,0.0459000000000003
2621,0.0655000000000004,0.0308000000000003,0.0250000000000002,0.045599999999999
2622,0.0654000000000002,0.0307000000000002,0.0249000000000003,0.045599999999999
2623,0.0655000000000002,0.0306000000000002,0.0246000000000002,0.045599999999999
2624,0.0651,0.0307000000000002,0.0248000000000002,0.045599999999999
2625,0.0651,0.0307999999999999,0.0249000000000003,0.045599999999999
2626,0.0649000000000002,0.0308000000000002,0.0247000000000003,0.0466999999999994
2627,0.0648000000000001,0.0306000000000002,0.0247000000000003,0.0466999999999994
2628,0.0642999999999999,0.0305,0.0247000000000003,0.0466999999999994
2629,0.0644,0.0305,0.0245000000000003,0.0466999999999994
2630,0.0645,0.0304000000000001,0.0242000000000001,0.0466999999999994
2631,0.0638000000000001,0.0302000000000002,0.0243000000000001,0.046299999999999
2632,0.0639000000000002,0.0305000000000001,0.0243000000000002,0.046299999999999
2633,0.0640999999999999,0.0304000000000001,0.0245000000000003,0.046299999999999
2634,0.0640999999999999,0.0301,0.0244000000000003,0.046299999999999
2635,0.0642999999999998,0.0298,0.0245000000000003,0.046299999999999
2636,0.0639999999999999,0.0298000000000002,0.0249000000000003,0.0447999999999995
2637,0.0636999999999998,0.0300000000000001,0.0250000000000002,0.0447999999999995
2638,0.0637999999999996,0.0298000000000002,0.0249000000000004,0.0447999999999995
2639,0.0639999999999997,0.0296000000000004,0.0251000000000003,0.0447999999999995
2640,0.0637999999999996,0.0295000000000002,0.0249000000000004,0.0447999999999995
2641,0.0636999999999999,0.0294000000000003,0.0247000000000003,0.0439999999999998
2642,0.0631999999999999,0.0295000000000003,0.0245000000000004,0.0439999999999998
2643,0.0629,0.0297000000000002,0.0245000000000006,0.0439999999999998
2644,0.0631,0.0298000000000002,0.0246000000000006,0.0439999999999998
2645,0.0631,0.0296000000000001,0.0246000000000006,0.0439999999999998
2646,0.0631999999999999,0.0294000000000001,0.0246000000000006,0.0453999999999998
2647,0.0631000000000002,0.0292000000000001,0.0245000000000006,0.0453999999999998
2648,0.0632000000000003,0.0291000000000002,0.0244000000000005,0.0453999999999998
2649,0.0629000000000004,0.0292000000000003,0.0242000000000006,0.0453999999999998
2650,0.0628000000000002,0.0291000000000002,0.0241000000000006,0.0453999999999998
2651,0.0626000000000002,0.0291000000000002,0.0242000000000006,0.0444999999999993
2652,0.0625000000000001,0.0291000000000003,0.0245000000000006,0.0444999999999993
2653,0.0625000000000001,0.0291000000000003,0.0244000000000005,0.0444999999999993
2654,0.0625000000000001,0.0291000000000003,0.0243000000000008,0.0444999999999993
2655,0.0623,0.0294000000000003,0.0243000000000007,0.0444999999999993
2656,0.0619000000000001,0.0286000000000002,0.0243000000000007,0.0448999999999997
2657,0.0622000000000001,0.0282000000000002,0.0244000000000006,0.0448999999999997
2658,0.0621000000000003,0.0280000000000001,0.0243000000000008,0.0448999999999997
2659,0.0625000000000003,0.0279000000000003,0.0243000000000008,0.0448999999999997
2660,0.0628000000000004,0.0280000000000002,0.0243000000000008,0.0448999999999997
2661,0.0631000000000005,0.0279000000000004,0.0242000000000008,0.0435999999999993
2662,0.0630000000000003,0.0280000000000004,0.0242000000000008,0.0435999999999993
2663,0.0628000000000003,0.0281000000000003,0.0241000000000007,0.0435999999999993
2664,0.0627000000000002,0.0280000000000004,0.0239000000000007,0.0435999999999993
2665,0.0623000000000001,0.0279000000000005,0.0238000000000007,0.0435999999999993
2666,0.0622000000000001,0.0280000000000006,0.0235000000000006,0.0431999999999992
2667,0.0624000000000001,0.0278000000000006,0.0231000000000008,0.0431999999999992
2668,0.0616000000000002,0.0277000000000004,0.0231000000000008,0.0431999999999992
2669,0.0612,0.0277000000000005,0.0232000000000007,0.0431999999999992
2670,0.0614,0.0276000000000006,0.0233000000000007,0.0431999999999992
2671,0.0616000000000001,0.0276000000000007,0.0233000000000007,0.0433999999999994
2672,0.0614000000000003,0.0276000000000007,0.0231000000000006,0.0433999999999994
2673,0.0611000000000004,0.0276000000000005,0.0231000000000005,0.0433999999999994
2674,0.0612000000000005,0.0276000000000005,0.0230000000000006,0.0433999999999994
2675,0.0610000000000004,0.0276000000000003,0.0229000000000005,0.0433999999999994
2676,0.0610000000000004,0.0271000000000002,0.0229000000000005,0.0422999999999998
2677,0.0609000000000002,0.0272000000000002,0.0229000000000005,0.0422999999999998
2678,0.0606000000000003,0.0272000000000002,0.0225000000000007,0.0422999999999998
2679,0.0608000000000003,0.0270000000000001,0.0226000000000006,0.0422999999999998
2680,0.0604,0.0272000000000002,0.0226000000000006,0.0422999999999998
2681,0.0605000000000002,0.0270000000000004,0.0228000000000006,0.0417999999999991
2682,0.0599000000000001,0.0271000000000002,0.0226000000000007,0.0417999999999991
2683,0.0601000000000002,0.0270000000000001,0.0226000000000007,0.0417999999999991
2684,0.0600000000000003,0.0269000000000003,0.0225000000000007,0.0417999999999991
2685,0.0606000000000002,0.0269000000000001,0.0226000000000007,0.0417999999999991
2686,0.0604000000000002,0.0269000000000003,0.0226000000000007,0.0404999999999994
2687,0.0604,0.0268000000000004,0.0225000000000007,0.0404999999999994
2688,0.0601999999999999,0.0266000000000004,0.0226000000000007,0.0404999999999994
2689,0.0600000000000001,0.0263000000000004,0.0226000000000007,0.0404999999999994
2690,0.0601000000000004,0.0263000000000004,0.0227000000000007,0.0404999999999994
2691,0.0601000000000002,0.0264000000000003,0.0227000000000007,0.0405999999999992
2692,0.0600000000000002,0.0262000000000003,0.0228000000000006,0.0405999999999992
2693,0.0603000000000001,0.0260000000000004,0.0230000000000006,0.0405999999999992
2694,0.0602000000000001,0.0261000000000001,0.0230000000000004,0.0405999999999992
2695,0.0606000000000003,0.0261000000000001,0.0231000000000005,0.0405999999999992
2696,0.0606000000000002,0.0257999999999999,0.0231000000000005,0.0413999999999995
2697,0.0609999999999999,0.0259,0.0230000000000004,0.0413999999999995
2698,0.0607999999999999,0.0256000000000001,0.0226000000000003,0.0413999999999995
2699,0.0607999999999999,0.0257000000000002,0.0228000000000005,0.0413999999999995
2700,0.0604999999999998,0.0256000000000002,0.0225000000000005,0.0413999999999995
2701,0.0608,0.0258000000000003,0.0226000000000006,0.0407999999999995
2702,0.0606999999999998,0.0259000000000004,0.0226000000000006,0.0407999999999995
2703,0.0609999999999999,0.0257000000000002,0.0225000000000007,0.0407999999999995
2704,0.0612999999999999,0.0258000000000002,0.0221000000000008,0.0407999999999995
2705,0.0612999999999999,0.0253000000000001,0.0218000000000006,0.0407999999999995
2706,0.0615000000000002,0.0255000000000003,0.0217000000000006,0.0397999999999996
2707,0.0618000000000001,0.0252000000000002,0.0215000000000006,0.0397999999999996
2708,0.0618000000000002,0.0253000000000003,0.0215000000000006,0.0397999999999996
2709,0.0622,0.0253000000000003,0.0212000000000004,0.0397999999999996
2710,0.0624999999999999,0.0255000000000004,0.0210000000000004,0.0397999999999996
2711,0.0623999999999999,0.0255000000000004,0.0209000000000005,0.0403999999999999
2712,0.0618999999999998,0.0252000000000003,0.0209000000000004,0.0403999999999999
2713,0.0619,0.0251000000000003,0.0211000000000002,0.0403999999999999
2714,0.0616999999999998,0.0251000000000003,0.0211000000000001,0.0403999999999999
2715,0.0613999999999996,0.0252000000000002,0.0207000000000001,0.0403999999999999
2716,0.0607999999999999,0.0251000000000003,0.0207000000000001,0.0412999999999992
2717,0.0603999999999999,0.0249000000000003,0.0205000000000001,0.0412999999999992
2718,0.0604999999999998,0.0247000000000004,0.0204000000000002,0.0412999999999992
2719,0.0607,0.0245000000000004,0.0206000000000002,0.0412999999999992
2720,0.0602999999999997,0.0246000000000005,0.0205000000000003,0.0412999999999992
2721,0.0604999999999998,0.0246000000000005,0.0205000000000003,0.0387999999999993
2722,0.0607999999999997,0.0245000000000004,0.0207000000000002,0.0387999999999993
2723,0.0607999999999999,0.0245000000000004,0.0207000000000002,0.0387999999999993
2724,0.0610999999999998,0.0246000000000005,0.0207999999999999,0.0387999999999993
2725,0.0604999999999997,0.0246000000000004,0.0207000000000001,0.0387999999999993
2726,0.0600000000000001,0.0244000000000003,0.0205,0.0395999999999995
2727,0.0602000000000001,0.0242000000000003,0.0205,0.0395999999999995
2728,0.0599000000000003,0.0245000000000003,0.0206000000000001,0.0395999999999995
2729,0.0598000000000003,0.0241000000000003,0.0205000000000001,0.0395999999999995
2730,0.0596000000000005,0.0242000000000004,0.0204000000000002,0.0395999999999995
2731,0.0593000000000004,0.0242000000000004,0.0203000000000003,0.0409999999999994
2732,0.0597000000000004,0.0243000000000005,0.0203000000000003,0.0409999999999994
2733,0.0595000000000004,0.0244000000000005,0.0204000000000003,0.0409999999999994
2734,0.0598000000000005,0.0245000000000004,0.0203000000000003,0.0409999999999994
2735,0.0599000000000003,0.0245000000000004,0.0203000000000003,0.0409999999999994
2736,0.0598000000000003,0.0247000000000004,0.0203000000000003,0.0393999999999997
2737,0.0599000000000001,0.0246000000000005,0.0201000000000002,0.0393999999999997
2738,0.0597999999999999,0.0246000000000004,0.0201000000000002,0.0393999999999997
2739,0.0593999999999997,0.0246000000000004,0.0198000000000004,0.0393999999999997
2740,0.0592999999999999,0.0247000000000004,0.0198000000000004,0.0393999999999997
2741,0.0593999999999998,0.0245000000000003,0.0199000000000004,0.0404999999999995
2742,0.0589999999999997,0.0245000000000003,0.0201000000000005,0.0404999999999995
2743,0.0589999999999997,0.0244000000000003,0.0199000000000005,0.0404999999999995
2744,0.0586999999999999,0.0245000000000004,0.0198000000000006,0.0404999999999995
2745,0.0588,0.0247000000000004,0.0199000000000007,0.0404999999999995
2746,0.0590999999999998,0.0245000000000004,0.0200000000000007,0.0394000000000001
2747,0.0591999999999999,0.0241000000000003,0.0198000000000007,0.0394000000000001
2748,0.0592999999999999,0.0243000000000003,0.0197000000000008,0.0394000000000001
2749,0.0595,0.0243000000000003,0.0198000000000007,0.0394000000000001
2750,0.0593999999999998,0.0240000000000004,0.0197000000000007,0.0394000000000001
2751,0.0593999999999997,0.0242000000000003,0.0195000000000007,0.0395
2752,0.0591999999999997,0.0242000000000001,0.0195000000000007,0.0395
2753,0.0593999999999998,0.0245000000000003,0.0196000000000006,0.0395
2754,0.0594999999999999,0.0245000000000003,0.0196000000000008,0.0395
2755,0.0601999999999999,0.0243000000000003,0.0195000000000008,0.0395
2756,0.0599999999999997,0.0242000000000003,0.0197000000000008,0.0383999999999992
2757,0.0598999999999998,0.0240000000000004,0.0194000000000009,0.0383999999999992
2758,0.0592999999999997,0.0236000000000004,0.0192000000000008,0.0383999999999992
2759,0.0592999999999998,0.0237000000000003,0.0193000000000006,0.0383999999999992
2760,0.0593999999999998,0.0239000000000003,0.0192000000000005,0.0383999999999992
2761,0.0594999999999998,0.0237000000000003,0.0194000000000006,0.0383999999999994
2762,0.0594999999999999,0.0238000000000004,0.0193000000000006,0.0383999999999994
2763,0.0594999999999999,0.0237000000000003,0.0191000000000006,0.0383999999999994
2764,0.0598999999999998,0.0236000000000003,0.0194000000000005,0.0383999999999994
2765,0.0598999999999996,0.0240000000000005,0.0193000000000005,0.0383999999999994
2766,0.0597999999999996,0.0240000000000006,0.0191000000000006,0.0385999999999995
2767,0.0599999999999996,0.0241000000000007,0.0189000000000006,0.0385999999999995
2768,0.0604999999999997,0.0241000000000006,0.0189000000000006,0.0385999999999995
2769,0.0603999999999997,0.0238000000000005,0.0188000000000005,0.0385999999999995
2770,0.0604999999999997,0.0236000000000005,0.0190000000000005,0.0385999999999995
2771,0.0605999999999999,0.0235000000000006,0.0190000000000005,0.0393999999999997
2772,0.0603999999999999,0.0236000000000007,0.0188000000000005,0.0393999999999997
2773,0.0599999999999998,0.0238000000000007,0.0187000000000006,0.0393999999999997
2774,0.0598999999999998,0.0238000000000007,0.0186000000000007,0.0393999999999997
2775,0.0599999999999997,0.0238000000000008,0.0185000000000006,0.0393999999999997
2776,0.0600999999999999,0.0239000000000006,0.0187000000000007,0.0384999999999992
2777,0.0600999999999999,0.0240000000000005,0.0188000000000007,0.0384999999999992
2778,0.0599000000000001,0.0240000000000005,0.0185000000000006,0.0384999999999992
2779,0.0600000000000002,0.0239000000000005,0.0186000000000006,0.0384999999999992
2780,0.0596,0.0236000000000004,0.0185000000000005,0.0384999999999992
2781,0.0596,0.0235000000000005,0.0190000000000005,0.0374999999999994
2782,0.0597999999999999,0.0232000000000003,0.0189000000000006,0.0374999999999994
2783,0.0595999999999998,0.0234000000000004,0.0192000000000008,0.0374999999999994
2784,0.0592999999999997,0.0236000000000004,0.0191000000000007,0.0374999999999994
2785,0.0593,0.0232000000000002,0.0189000000000005,0.0374999999999994
2786,0.0588,0.0233000000000003,0.0190000000000005,0.0389999999999995
2787,0.0590999999999998,0.0233000000000003,0.0191000000000006,0.0389999999999995
2788,0.0589999999999997,0.0233000000000001,0.0189000000000006,0.0389999999999995
2789,0.0591999999999999,0.0232000000000001,0.0190000000000006,0.0389999999999995
2790,0.0587000000000001,0.0233000000000001,0.0189000000000007,0.0389999999999995
2791,0.0594,0.0233000000000001,0.0188000000000007,0.0380999999999999
2792,0.0593999999999998,0.0233000000000001,0.0187000000000006,0.0380999999999999
2793,0.0594999999999999,0.0232000000000001,0.0187000000000006,0.0380999999999999
2794,0.0593999999999998,0.0231000000000001,0.0187000000000007,0.0380999999999999
2795,0.0592999999999998,0.0233000000000003,0.0191000000000007,0.0380999999999999
2796,0.0588999999999998,0.0233000000000003,0.0191000000000007,0.0382999999999999
2797,0.0590999999999997,0.0233000000000003,0.0190000000000006,0.0382999999999999
2798,0.0588999999999997,0.0230000000000002,0.0189000000000006,0.0382999999999999
2799,0.0586999999999995,0.0231000000000003,0.0186000000000006,0.0382999999999999
2800,0.0584999999999993,0.0232000000000002,0.0186000000000006,0.0382999999999999
2801,0.0585999999999993,0.0231000000000003,0.0184000000000007,0.0379999999999996
2802,0.0581999999999994,0.0232000000000003,0.0185000000000006,0.0379999999999996
2803,0.0577999999999993,0.0230000000000004,0.0181000000000006,0.0379999999999996
2804,0.0576999999999995,0.0229000000000006,0.0180000000000006,0.0379999999999996
2805,0.0577999999999996,0.0229000000000006,0.0182000000000007,0.0379999999999996
2806,0.0578999999999995,0.0228000000000005,0.0182000000000007,0.0366999999999997
2807,0.0576999999999995,0.0229000000000005,0.0182000000000007,0.0366999999999997
2808,0.0572999999999996,0.0229000000000005,0.0182000000000005,0.0366999999999997
2809,0.0572999999999996,0.0230000000000004,0.0182000000000005,0.0366999999999997
2810,0.0572999999999998,0.0230000000000004,0.0182000000000005,0.0366999999999997
2811,0.0574999999999997,0.0229000000000004,0.0182000000000007,0.0376999999999995
2812,0.0576999999999999,0.0227000000000005,0.0183000000000005,0.0376999999999995
2813,0.0576999999999996,0.0224000000000005,0.0182000000000005,0.0376999999999995
2814,0.0575999999999997,0.0223000000000007,0.0181000000000006,0.0376999999999995
2815,0.0576999999999996,0.0221000000000005,0.0182000000000007,0.0376999999999995
2816,0.0577999999999997,0.0219000000000006,0.0181000000000008,0.0373999999999995
2817,0.0579999999999998,0.0217000000000006,0.0180000000000007,0.0373999999999995
2818,0.0574999999999999,0.0219000000000007,0.0180000000000008,0.0373999999999995
2819,0.0571999999999998,0.0220000000000006,0.0181000000000009,0.0373999999999995
2820,0.0569999999999997,0.0219000000000006,0.0181000000000008,0.0373999999999995
2821,0.0567999999999997,0.0217000000000003,0.0179000000000008,0.0374999999999995
2822,0.0566999999999999,0.0215000000000003,0.0179000000000006,0.0374999999999995
2823,0.0567999999999996,0.0214000000000004,0.0180000000000007,0.0374999999999995
2824,0.0566999999999998,0.0212000000000004,0.0180000000000007,0.0374999999999995
2825,0.0563999999999996,0.0213000000000004,0.0180000000000008,0.0374999999999995
2826,0.0561999999999995,0.0214000000000004,0.0179000000000008,0.0364
2827,0.0562999999999996,0.0215000000000003,0.0180000000000008,0.0364
2828,0.0561999999999998,0.0214000000000004,0.0179000000000008,0.0364
2829,0.0563999999999997,0.0213000000000004,0.0178000000000007,0.0364
2830,0.0561999999999998,0.0214000000000004,0.0178000000000007,0.0364
2831,0.0562999999999998,0.0213000000000005,0.0179000000000008,0.0363999999999998
2832,0.0561999999999998,0.0213000000000005,0.0179000000000008,0.0363999999999998
2833,0.0564,0.0213000000000005,0.0180000000000007,0.0363999999999998
2834,0.0558,0.0210000000000007,0.0180000000000007,0.0363999999999998
2835,0.0558,0.0210000000000007,0.0182000000000008,0.0363999999999998
2836,0.0558999999999997,0.0207000000000006,0.0182000000000008,0.0363
2837,0.0557,0.0209000000000006,0.0181000000000008,0.0363
2838,0.0554999999999997,0.0208000000000007,0.0181000000000008,0.0363
2839,0.0554999999999999,0.0209000000000006,0.0181000000000008,0.0363
2840,0.0554999999999999,0.0208000000000006,0.0178000000000006,0.0363
2841,0.0555999999999999,0.0206000000000006,0.0177000000000005,0.0361999999999998
2842,0.0555999999999999,0.0208000000000007,0.0177000000000005,0.0361999999999998
2843,0.0557,0.0208000000000008,0.0177000000000005,0.0361999999999998
2844,0.0559999999999999,0.0209000000000007,0.0178000000000006,0.0361999999999998
2845,0.0557,0.0209000000000007,0.0179000000000006,0.0361999999999998
2846,0.0557000000000001,0.0210000000000008,0.0178000000000006,0.0352999999999996
2847,0.0557000000000001,0.0208000000000008,0.0176000000000005,0.0352999999999996
2848,0.0555000000000001,0.0209000000000007,0.0176000000000005,0.0352999999999996
2849,0.0555000000000001,0.0208000000000007,0.0176000000000005,0.0352999999999996
2850,0.0558000000000001,0.0207000000000008,0.0173000000000006,0.0352999999999996
2851,0.0557000000000001,0.0207000000000008,0.0173000000000006,0.0355999999999996
2852,0.0558,0.0207000000000008,0.0172000000000007,0.0355999999999996
2853,0.0565999999999999,0.0207000000000008,0.0172000000000005,0.0355999999999996
2854,0.0569,0.0208000000000008,0.0172000000000005,0.0355999999999996
2855,0.0572,0.0206000000000008,0.0172000000000005,0.0355999999999996
2856,0.0570000000000001,0.0206000000000008,0.0168000000000005,0.0349999999999997
2857,0.0566000000000001,0.0206000000000008,0.0168000000000005,0.0349999999999997
2858,0.0567000000000002,0.0206000000000011,0.0169000000000006,0.0349999999999997
2859,0.0567000000000002,0.0208000000000008,0.0170000000000005,0.0349999999999997
2860,0.0568000000000004,0.0208000000000008,0.0169000000000006,0.0349999999999997
2861,0.0570000000000002,0.0208000000000008,0.0168000000000005,0.0357999999999994
2862,0.0572,0.0208000000000008,0.0164000000000005,0.0357999999999994
2863,0.0570999999999999,0.0208000000000008,0.0163000000000005,0.0357999999999994
2864,0.0562999999999999,0.0208000000000008,0.0164000000000004,0.0357999999999994
2865,0.0562999999999998,0.0206000000000008,0.0164000000000005,0.0357999999999994
2866,0.0560999999999998,0.0208000000000008,0.0166000000000005,0.0352999999999996
2867,0.0559999999999999,0.0206000000000008,0.0164000000000005,0.0352999999999996
2868,0.0562,0.0207000000000008,0.0162000000000007,0.0352999999999996
2869,0.056,0.0208000000000008,0.0163000000000005,0.0352999999999996
2870,0.0556,0.0207000000000009,0.0163000000000005,0.0352999999999996
2871,0.0561000000000001,0.0208000000000008,0.0162000000000007,0.0341999999999998
2872,0.0565000000000001,0.0207000000000008,0.0161000000000006,0.0341999999999998
2873,0.056,0.0207000000000008,0.0162000000000007,0.0341999999999998
2874,0.0559999999999999,0.0208000000000007,0.0162000000000007,0.0341999999999998
2875,0.0555999999999999,0.0209000000000006,0.0158000000000006,0.0341999999999998
2876,0.0555999999999999,0.0207000000000008,0.0159000000000006,0.0325999999999996
2877,0.0558999999999997,0.0209000000000007,0.0157000000000006,0.0325999999999996
2878,0.0561999999999999,0.0208000000000007,0.0156000000000006,0.0325999999999996
2879,0.056,0.0210000000000005,0.0156000000000006,0.0325999999999996
2880,0.0558000000000001,0.0209000000000005,0.0156000000000006,0.0325999999999996
2881,0.0559000000000001,0.0209000000000005,0.0156000000000006,0.0342999999999997
2882,0.0559000000000001,0.0209000000000006,0.0153000000000005,0.0342999999999997
2883,0.0559000000000001,0.0209000000000006,0.0153000000000005,0.0342999999999997
2884,0.0557,0.0209000000000005,0.0153000000000005,0.0342999999999997
2885,0.0559999999999999,0.0207000000000002,0.0150000000000005,0.0342999999999997
2886,0.0559000000000001,0.0205000000000003,0.0148000000000005,0.0332999999999999
2887,0.0562999999999999,0.0206000000000003,0.0148000000000006,0.0332999999999999
2888,0.0561999999999998,0.0204000000000003,0.0149000000000005,0.0332999999999999
2889,0.0558999999999997,0.0205000000000004,0.0150000000000005,0.0332999999999999
2890,0.0554999999999999,0.0202000000000002,0.0150000000000005,0.0332999999999999
2891,0.0555999999999998,0.0202000000000002,0.0151000000000004,0.0339999999999994
2892,0.0552999999999997,0.0200000000000002,0.0150000000000005,0.0339999999999994
2893,0.0555999999999996,0.0201000000000002,0.0150000000000005,0.0339999999999994
2894,0.0556999999999996,0.0200000000000002,0.0150000000000005,0.0339999999999994
2895,0.0559999999999996,0.0200000000000002,0.0151000000000004,0.0339999999999994
2896,0.0559999999999996,0.0201000000000003,0.0150000000000006,0.0325999999999995
2897,0.0559999999999998,0.0202000000000002,0.0150000000000006,0.0325999999999995
2898,0.0558999999999997,0.0202000000000001,0.0150000000000006,0.0325999999999995
2899,0.0561999999999996,0.0200000000000001,0.0150000000000006,0.0325999999999995
2900,0.0563999999999996,0.0202000000000002,0.0150000000000006,0.0325999999999995
2901,0.0564999999999994,0.0202000000000001,0.0153000000000005,0.0340999999999992
2902,0.0563999999999993,0.0201000000000002,0.0153000000000008,0.0340999999999992
2903,0.0568999999999994,0.0200000000000002,0.0152000000000007,0.0340999999999992
2904,0.0567999999999996,0.0200000000000001,0.0153000000000008,0.0340999999999992
2905,0.0564999999999998,0.0202000000000002,0.0154000000000007,0.0340999999999992
2906,0.0559999999999998,0.0199000000000003,0.0156000000000007,0.0327999999999996
2907,0.0559999999999999,0.0197000000000003,0.0156000000000007,0.0327999999999996
2908,0.0557000000000001,0.0196000000000004,0.0159000000000007,0.0327999999999996
2909,0.0560999999999998,0.0197000000000004,0.0160000000000007,0.0327999999999996
2910,0.0558999999999998,0.0197000000000004,0.0160000000000007,0.0327999999999996
2911,0.056,0.0192000000000003,0.0159000000000006,0.0322999999999998
2912,0.0559000000000001,0.0193000000000003,0.0159000000000006,0.0322999999999998
2913,0.0557999999999998,0.0194000000000003,0.0161000000000007,0.0322999999999998
2914,0.0558999999999997,0.0192000000000003,0.0161000000000006,0.0322999999999998
2915,0.0557,0.0191000000000003,0.0161000000000006,0.0322999999999998
2916,0.0556,0.0192000000000004,0.0161000000000006,0.0323
2917,0.0555000000000001,0.0193000000000003,0.0163000000000006,0.0323
2918,0.055,0.0192000000000003,0.0163000000000006,0.0323
2919,0.0548999999999999,0.0192000000000003,0.0165000000000007,0.0323
2920,0.0546000000000001,0.0192000000000003,0.0165000000000007,0.0323
2921,0.0545000000000002,0.0192000000000003,0.0164000000000005,0.0340999999999997
2922,0.0542999999999998,0.0191000000000006,0.0164000000000005,0.0340999999999997
2923,0.0543999999999997,0.0191000000000006,0.0162000000000007,0.0340999999999997
2924,0.0542999999999997,0.0189000000000005,0.0161000000000006,0.0340999999999997
2925,0.0539999999999998,0.0186000000000006,0.0158000000000004,0.0340999999999997
2926,0.0542999999999998,0.0184000000000004,0.0158000000000004,0.0321999999999999
2927,0.0545999999999998,0.0185000000000004,0.0158000000000003,0.0321999999999999
2928,0.0547999999999998,0.0185000000000004,0.0157000000000004,0.0321999999999999
2929,0.0549999999999998,0.0186000000000003,0.0158000000000004,0.0321999999999999
2930,0.0547999999999998,0.0185000000000002,0.0156000000000003,0.0321999999999999
2931,0.0547000000000001,0.0185000000000002,0.0156000000000003,0.0303999999999996
2932,0.0552000000000001,0.0185999999999999,0.0156000000000003,0.0303999999999996
2933,0.055,0.0185000000000001,0.0156000000000003,0.0303999999999996
2934,0.0543999999999998,0.0185999999999999,0.0155000000000004,0.0303999999999996
2935,0.0543999999999997,0.0184000000000002,0.0156000000000003,0.0303999999999996
2936,0.0542999999999997,0.0185000000000001,0.0155000000000004,0.0314999999999995
2937,0.0544999999999998,0.0187000000000002,0.0155000000000004,0.0314999999999995
2938,0.0547999999999998,0.0187000000000002,0.0153000000000005,0.0314999999999995
2939,0.0546999999999999,0.0186000000000002,0.0153000000000005,0.0314999999999995
2940,0.0548999999999998,0.0185999999999999,0.0153000000000005,0.0314999999999995
2941,0.0546999999999999,0.0185999999999999,0.0156000000000005,0.0310999999999996
2942,0.0552999999999999,0.0184000000000001,0.0157000000000005,0.0310999999999996
2943,0.0551999999999998,0.0183,0.0159000000000005,0.0310999999999996
2944,0.0559999999999999,0.0182000000000001,0.0159000000000005,0.0310999999999996
2945,0.0566,0.0181,0.0157000000000004,0.0310999999999996
2946,0.0564,0.0180000000000001,0.0158000000000004,0.0314000000000003
2947,0.0568000000000001,0.0180000000000001,0.0160000000000005,0.0314000000000003
2948,0.0566,0.0180000000000001,0.0158000000000004,0.0314000000000003
2949,0.0565000000000001,0.0181,0.0157000000000004,0.0314000000000003
2950,0.0562,0.0181,0.0158000000000004,0.0314000000000003
2951,0.0564000000000001,0.0182000000000001,0.0159000000000005,0.0315999999999994
2952,0.0566999999999999,0.0182000000000002,0.0158000000000004,0.0315999999999994
2953,0.0567,0.0182000000000002,0.0159000000000005,0.0315999999999994
2954,0.0565000000000001,0.0182000000000002,0.0158000000000006,0.0315999999999994
2955,0.0567,0.0181000000000003,0.0157000000000005,0.0315999999999994
2956,0.0563999999999999,0.0179000000000002,0.0153000000000008,0.0298999999999998
2957,0.0561000000000001,0.0178000000000001,0.0153000000000008,0.0298999999999998
2958,0.0562,0.0178000000000001,0.0152000000000007,0.0298999999999998
2959,0.0561000000000003,0.0178000000000001,0.0152000000000007,0.0298999999999998
2960,0.0564000000000001,0.0178000000000001,0.0155000000000008,0.0298999999999998
2961,0.056,0.0177,0.0152000000000007,0.0290999999999996
2962,0.0557000000000002,0.0181000000000003,0.0151000000000007,0.0290999999999996
2963,0.0558000000000003,0.0181000000000001,0.0151000000000007,0.0290999999999996
2964,0.0555000000000002,0.0178000000000003,0.0151000000000007,0.0290999999999996
2965,0.0552000000000002,0.0179000000000004,0.0151000000000004,0.0290999999999996
2966,0.0551000000000001,0.0180000000000003,0.0152000000000007,0.0302999999999998
2967,0.0550000000000003,0.0180000000000006,0.0151000000000004,0.0302999999999998
2968,0.0549000000000003,0.0180000000000003,0.0151000000000003,0.0302999999999998
2969,0.0550000000000003,0.0180000000000003,0.0151000000000004,0.0302999999999998
2970,0.0548000000000002,0.0179000000000004,0.0151000000000004,0.0302999999999998
2971,0.0550000000000003,0.0179000000000004,0.0150000000000005,0.0291000000000001
2972,0.0550000000000003,0.0176000000000003,0.0149000000000004,0.0291000000000001
2973,0.0551000000000001,0.0176000000000002,0.0151000000000004,0.0291000000000001
2974,0.0552999999999999,0.0176000000000003,0.0149000000000004,0.0291000000000001
2975,0.0553999999999999,0.0174000000000004,0.0147000000000004,0.0291000000000001
2976,0.0548999999999999,0.0174000000000004,0.0147000000000004,0.0306999999999998
2977,0.0548999999999999,0.0173000000000004,0.0147000000000004,0.0306999999999998
2978,0.0551999999999999,0.0174000000000004,0.0146000000000005,0.0306999999999998
2979,0.0551000000000001,0.0174000000000004,0.0143000000000006,0.0306999999999998
2980,0.0551000000000001,0.0172000000000004,0.0143000000000005,0.0306999999999998
2981,0.0550000000000003,0.0174000000000002,0.0144000000000005,0.0289999999999999
2982,0.0548000000000002,0.0174000000000002,0.0143000000000005,0.0289999999999999
2983,0.0546000000000001,0.0174000000000004,0.0142000000000004,0.0289999999999999
2984,0.055,0.0173000000000003,0.0143000000000005,0.0289999999999999
2985,0.0547999999999997,0.0171000000000003,0.0143000000000005,0.0289999999999999
2986,0.0546999999999997,0.0172000000000004,0.0143000000000005,0.0296999999999996
2987,0.0543999999999997,0.0173000000000004,0.0144000000000004,0.0296999999999996
2988,0.0545999999999996,0.0172000000000005,0.0143000000000005,0.0296999999999996
2989,0.0541999999999996,0.0170000000000006,0.0142000000000005,0.0296999999999996
2990,0.0541999999999996,0.0172000000000007,0.0142000000000005,0.0296999999999996
2991,0.0540999999999997,0.0173000000000008,0.0142000000000005,0.0291999999999993
2992,0.0541999999999997,0.0174000000000006,0.0142000000000005,0.0291999999999993
2993,0.0539999999999996,0.0174000000000006,0.0141000000000006,0.0291999999999993
2994,0.0538999999999996,0.0172000000000007,0.0142000000000004,0.0291999999999993
2995,0.0537999999999995,0.0172000000000007,0.0142000000000004,0.0291999999999993
2996,0.0536999999999995,0.0173000000000006,0.0141000000000006,0.0285999999999997
2997,0.0536999999999996,0.0173000000000006,0.0140000000000008,0.0285999999999997
2998,0.0534999999999997,0.0174000000000005,0.0142000000000005,0.0285999999999997
2999,0.0534999999999998,0.0171000000000006,0.0141000000000007,0.0285999999999997
3000,0.0535999999999998,0.0170000000000005,0.0142000000000008,0.0285999999999997
3001,0.0532999999999997,0.0171000000000003,0.0141000000000007,0.0280999999999993
3002,0.0529999999999997,0.0169000000000004,0.0138000000000007,0.0280999999999993
3003,0.0531999999999999,0.0167000000000005,0.0138000000000007,0.0280999999999993
3004,0.0526000000000001,0.0166000000000004,0.0138000000000007,0.0280999999999993
3005,0.0524,0.0165000000000005,0.0139000000000007,0.0280999999999993
3006,0.0521,0.0166000000000004,0.0139000000000007,0.028099999999999
3007,0.0519000000000002,0.0164000000000003,0.0138000000000007,0.028099999999999
3008,0.0518000000000001,0.0163000000000002,0.0138000000000007,0.028099999999999
3009,0.0515000000000002,0.0162000000000002,0.0138000000000007,0.028099999999999
3010,0.0515000000000001,0.0165000000000003,0.0139000000000006,0.028099999999999
3011,0.0514000000000001,0.0162000000000002,0.0140000000000005,0.0301999999999996
3012,0.0514,0.0161000000000001,0.0141000000000004,0.0301999999999996
3013,0.0516,0.0163000000000001,0.0142000000000004,0.0301999999999996
3014,0.0515000000000001,0.0161000000000002,0.0143000000000005,0.0301999999999996
3015,0.0515000000000002,0.0162000000000003,0.0141000000000004,0.0301999999999996
3016,0.0512,0.0163000000000002,0.0139000000000005,0.0283999999999993
3017,0.0512,0.0162000000000002,0.0138000000000005,0.0283999999999993
3018,0.0514000000000001,0.0158000000000001,0.0139000000000006,0.0283999999999993
3019,0.0513000000000001,0.0160000000000001,0.0140000000000005,0.0283999999999993
3020,0.0511,0.0161,0.0140000000000005,0.0283999999999993
3021,0.0512,0.0161,0.0140000000000003,0.0290999999999991
3022,0.0512,0.0159,0.0138000000000003,0.0290999999999991
3023,0.0512,0.0158000000000001,0.0135000000000004,0.0290999999999991
3024,0.0508000000000002,0.0158000000000003,0.0134000000000004,0.0290999999999991
3025,0.0510000000000003,0.0157000000000003,0.0134000000000004,0.0290999999999991
3026,0.0509000000000002,0.0157000000000003,0.0137000000000004,0.0278999999999995
3027,0.0509000000000002,0.0156000000000002,0.0137000000000004,0.0278999999999995
3028,0.0510000000000003,0.0156000000000002,0.0138000000000003,0.0278999999999995
3029,0.051,0.0157,0.0136000000000003,0.0278999999999995
3030,0.0511,0.0157,0.0135000000000002,0.0278999999999995
3031,0.0509000000000002,0.0157,0.0135000000000002,0.0266999999999995
3032,0.0505000000000002,0.0158,0.0135000000000002,0.0266999999999995
3033,0.0504000000000002,0.0157,0.0134000000000002,0.0266999999999995
3034,0.0507000000000002,0.0155000000000001,0.0134000000000003,0.0266999999999995
3035,0.0505000000000001,0.0155000000000001,0.0136000000000003,0.0266999999999995
3036,0.0509000000000002,0.0154000000000002,0.0136000000000002,0.0286999999999995
3037,0.0509000000000002,0.0153000000000003,0.0137000000000002,0.0286999999999995
3038,0.0511000000000003,0.0155000000000003,0.0137000000000004,0.0286999999999995
3039,0.0510000000000003,0.0155000000000004,0.0135000000000005,0.0286999999999995
3040,0.0514000000000001,0.0156000000000005,0.0136000000000004,0.0286999999999995
3041,0.0512000000000001,0.0155000000000004,0.0135000000000005,0.0276999999999998
3042,0.0513000000000002,0.0156000000000005,0.0134000000000006,0.0276999999999998
3043,0.0516000000000002,0.0154000000000005,0.0135000000000005,0.0276999999999998
3044,0.0518000000000002,0.0154000000000006,0.0133000000000006,0.0276999999999998
3045,0.0518000000000002,0.0155000000000007,0.0131000000000008,0.0276999999999998
3046,0.0518000000000002,0.0154000000000006,0.0130000000000007,0.0265999999999995
3047,0.0515000000000002,0.0152000000000005,0.0131000000000006,0.0265999999999995
3048,0.0511000000000004,0.0151000000000004,0.0130000000000006,0.0265999999999995
3049,0.0508000000000003,0.0148000000000006,0.0130000000000006,0.0265999999999995
3050,0.0506000000000002,0.0149000000000005,0.0131000000000008,0.0265999999999995
3051,0.0501999999999999,0.0152000000000007,0.0132000000000008,0.0271999999999994
3052,0.0508999999999999,0.0152000000000007,0.0132000000000008,0.0271999999999994
3053,0.0509999999999999,0.0152000000000005,0.0131000000000009,0.0271999999999994
3054,0.0506,0.0151000000000004,0.0131000000000009,0.0271999999999994
3055,0.0505,0.0150000000000005,0.0131000000000009,0.0271999999999994
3056,0.0504000000000001,0.0149000000000004,0.013000000000001,0.0264999999999996
3057,0.0500999999999999,0.0148000000000005,0.0128000000000008,0.0264999999999996
3058,0.0499999999999998,0.0148000000000005,0.0127000000000008,0.0264999999999996
3059,0.0501999999999999,0.0148000000000005,0.0128000000000008,0.0264999999999996
3060,0.0503999999999999,0.0149000000000004,0.0129000000000009,0.0264999999999996
3061,0.0501,0.0148000000000005,0.0128000000000008,0.0272
3062,0.0504000000000001,0.0149000000000004,0.0129000000000009,0.0272
3063,0.0504000000000001,0.0150000000000005,0.0129000000000008,0.0272
3064,0.0503,0.0151000000000007,0.0129000000000008,0.0272
3065,0.0503,0.0153000000000004,0.0131000000000008,0.0272
3066,0.0501999999999999,0.0157000000000006,0.0129000000000008,0.0261999999999997
3067,0.0505,0.0158000000000007,0.0129000000000008,0.0261999999999997
3068,0.0506,0.0155000000000007,0.0129000000000008,0.0261999999999997
3069,0.0503000000000003,0.0153000000000004,0.0128000000000007,0.0261999999999997
3070,0.0503000000000001,0.0156000000000006,0.0127000000000008,0.0261999999999997
3071,0.0501000000000001,0.0158000000000007,0.0127000000000007,0.0271999999999996
3072,0.0495000000000002,0.0159000000000006,0.0127000000000008,0.0271999999999996
3073,0.0496000000000003,0.0160000000000005,0.0128000000000008,0.0271999999999996
3074,0.0495000000000003,0.0158000000000007,0.0129000000000008,0.0271999999999996
3075,0.0494000000000004,0.0160000000000007,0.0129000000000006,0.0271999999999996
3076,0.0494000000000004,0.0163000000000008,0.0129000000000006,0.0268999999999998
3077,0.0491000000000004,0.0163000000000008,0.0129000000000006,0.0268999999999998
3078,0.0489000000000004,0.0165000000000007,0.0129000000000006,0.0268999999999998
3079,0.0486000000000001,0.0164000000000009,0.0131000000000008,0.0268999999999998
3080,0.0487000000000003,0.0164000000000009,0.0130000000000007,0.0268999999999998
3081,0.0489000000000004,0.0164000000000009,0.0130000000000007,0.0269999999999995
3082,0.0486000000000003,0.0164000000000009,0.0131000000000008,0.0269999999999995
3083,0.0485000000000002,0.0164000000000009,0.0131000000000008,0.0269999999999995
3084,0.0488000000000003,0.0164000000000009,0.0128000000000007,0.0269999999999995
3085,0.0486000000000003,0.0163000000000008,0.0127000000000007,0.0269999999999995
3086,0.0487000000000002,0.0162000000000008,0.0126000000000006,0.0257999999999998
3087,0.0487000000000002,0.0161000000000007,0.0126000000000006,0.0257999999999998
3088,0.0487000000000003,0.0159000000000007,0.0126000000000006,0.0257999999999998
3089,0.0485000000000003,0.0159000000000007,0.0127000000000005,0.0257999999999998
3090,0.0487000000000003,0.0159000000000007,0.0126000000000005,0.0257999999999998
3091,0.0488000000000004,0.0157000000000008,0.0126000000000005,0.0246999999999996
3092,0.0490000000000004,0.0158000000000008,0.0127000000000005,0.0246999999999996
3093,0.0487000000000003,0.0158000000000008,0.0126000000000006,0.0246999999999996
3094,0.0487000000000005,0.0159000000000006,0.0126000000000005,0.0246999999999996
3095,0.0489000000000003,0.0158000000000007,0.0126000000000005,0.0246999999999996
3096,0.0488000000000004,0.0158000000000007,0.0125000000000006,0.025299999999999
3097,0.0489000000000004,0.0155000000000005,0.0125000000000006,0.025299999999999
3098,0.0487000000000003,0.0155000000000007,0.0125000000000006,0.025299999999999
3099,0.0485000000000007,0.0154000000000007,0.0123000000000008,0.025299999999999
3100,0.0488000000000005,0.0153000000000005,0.0122000000000005,0.025299999999999
3101,0.0488000000000006,0.0153000000000005,0.0123000000000004,0.0255999999999994
3102,0.0490000000000006,0.0153000000000005,0.0122000000000005,0.0255999999999994
3103,0.0488000000000006,0.0155000000000007,0.0121000000000006,0.0255999999999994
3104,0.0485000000000007,0.0153000000000005,0.0121000000000006,0.0255999999999994
3105,0.0483000000000006,0.0151000000000008,0.0121000000000006,0.0255999999999994
3106,0.0486000000000004,0.0151000000000008,0.0119000000000006,0.0245999999999996
3107,0.0488000000000004,0.0153000000000005,0.0119000000000006,0.0245999999999996
3108,0.0488000000000004,0.0153000000000008,0.0118000000000006,0.0245999999999996
3109,0.0483000000000006,0.0153000000000008,0.0118000000000006,0.0245999999999996
3110,0.0486000000000004,0.0155000000000007,0.0119000000000006,0.0245999999999996
3111,0.0486000000000004,0.0154000000000006,0.0118000000000005,0.0252999999999998
3112,0.0481000000000001,0.0154000000000006,0.0118000000000005,0.0252999999999998
3113,0.0479000000000002,0.0151000000000007,0.0119000000000006,0.0252999999999998
3114,0.0479000000000001,0.0151000000000007,0.0120000000000006,0.0252999999999998
3115,0.0478000000000001,0.0152000000000005,0.0121000000000007,0.0252999999999998
3116,0.0478000000000001,0.0153000000000005,0.0122000000000007,0.0257999999999997
3117,0.0481,0.0154000000000006,0.0122000000000007,0.0257999999999997
3118,0.0481,0.0157000000000008,0.0122000000000005,0.0257999999999997
3119,0.0482,0.0157000000000008,0.0123000000000006,0.0257999999999997
3120,0.0479999999999999,0.0158000000000007,0.0122000000000007,0.0257999999999997
3121,0.0480999999999999,0.0158000000000007,0.0119000000000007,0.0251999999999994
3122,0.0482999999999998,0.0157000000000008,0.0117000000000007,0.0251999999999994
3123,0.0483999999999999,0.0157000000000006,0.0116000000000007,0.0251999999999994
3124,0.0483999999999999,0.0156000000000007,0.0116000000000007,0.0251999999999994
3125,0.0485,0.0156000000000007,0.0113000000000006,0.0251999999999994
3126,0.0482999999999998,0.0155000000000008,0.0113000000000006,0.0254999999999993
3127,0.0481,0.0154000000000007,0.0114000000000007,0.0254999999999993
3128,0.0478999999999999,0.0154000000000007,0.0113000000000006,0.0254999999999993
3129,0.0476000000000001,0.0154000000000007,0.0113000000000006,0.0254999999999993
3130,0.0472,0.0152000000000007,0.0114000000000007,0.0254999999999993
3131,0.0470999999999999,0.0152000000000008,0.0116000000000007,0.0253999999999996
3132,0.0467,0.0150000000000009,0.0115000000000006,0.0253999999999996
3133,0.047,0.0151000000000008,0.0114000000000005,0.0253999999999996
3134,0.0468999999999999,0.0147000000000007,0.0112000000000004,0.0253999999999996
3135,0.0469999999999999,0.0146000000000008,0.0112000000000004,0.0253999999999996
3136,0.0468999999999999,0.0147000000000008,0.0113000000000005,0.0248999999999997
3137,0.0468999999999999,0.0146000000000008,0.0113000000000004,0.0248999999999997
3138,0.0464999999999998,0.0143000000000008,0.0112000000000003,0.0248999999999997
3139,0.0462999999999996,0.0141000000000008,0.0112000000000003,0.0248999999999997
3140,0.0458999999999996,0.0141000000000008,0.0111000000000004,0.0248999999999997
3141,0.0454999999999997,0.0139000000000007,0.0109000000000004,0.0234999999999996
3142,0.0452999999999999,0.0138000000000007,0.0109000000000004,0.0234999999999996
3143,0.0453999999999999,0.0140000000000007,0.0107000000000004,0.0234999999999996
3144,0.0455999999999998,0.0140000000000007,0.0108000000000006,0.0234999999999996
3145,0.0459999999999997,0.0141000000000007,0.0108000000000006,0.0234999999999996
3146,0.0458999999999997,0.0142000000000008,0.0109000000000005,0.0241999999999999
3147,0.0457999999999998,0.0141000000000008,0.0108000000000004,0.0241999999999999
3148,0.0457,0.0139000000000009,0.0106000000000005,0.0241999999999999
3149,0.0457000000000001,0.0142000000000009,0.0108000000000004,0.0241999999999999
3150,0.0456000000000002,0.0142000000000009,0.0109000000000005,0.0241999999999999
3151,0.0455,0.0141000000000008,0.0109000000000005,0.0235999999999998
3152,0.0457,0.014100000000001,0.0109000000000005,0.0235999999999998
3153,0.046,0.0142000000000009,0.0109000000000005,0.0235999999999998
3154,0.0461,0.0142000000000009,0.0109000000000005,0.0235999999999998
3155,0.0464,0.0143000000000008,0.0108000000000006,0.0235999999999998
3156,0.0460000000000003,0.0142000000000008,0.0108000000000006,0.0234999999999996
3157,0.046,0.0140000000000008,0.0107000000000005,0.0234999999999996
3158,0.0463000000000003,0.0141000000000007,0.0107000000000005,0.0234999999999996
3159,0.0465000000000003,0.0142000000000008,0.0106000000000005,0.0234999999999996
3160,0.0466000000000005,0.0140000000000007,0.0106000000000005,0.0234999999999996
3161,0.0464000000000004,0.0138000000000007,0.0105000000000004,0.0230999999999999
3162,0.0459000000000005,0.0139000000000007,0.0103000000000005,0.0230999999999999
3163,0.0463000000000006,0.0139000000000007,0.0103000000000005,0.0230999999999999
3164,0.0459000000000003,0.0138000000000007,0.0105000000000003,0.0230999999999999
3165,0.0460000000000004,0.0140000000000007,0.0105000000000003,0.0230999999999999
3166,0.0457000000000002,0.0141000000000004,0.0105000000000003,0.0227999999999995
3167,0.0458000000000002,0.0141000000000004,0.0103000000000003,0.0227999999999995
3168,0.0455000000000002,0.0142000000000004,0.0102000000000002,0.0227999999999995
3169,0.0455000000000002,0.0141000000000004,0.0102000000000002,0.0227999999999995
3170,0.0457000000000002,0.0142000000000004,0.0101000000000002,0.0227999999999995
3171,0.0459000000000002,0.0142000000000004,0.0100000000000001,0.0230999999999995
3172,0.0461000000000001,0.0140000000000005,0.00980000000000014,0.0230999999999995
3173,0.046,0.0140000000000005,0.00980000000000014,0.0230999999999995
3174,0.046,0.0140000000000005,0.00990000000000024,0.0230999999999995
3175,0.0455,0.0140000000000005,0.0100000000000002,0.0230999999999995
3176,0.0454000000000002,0.0140000000000005,0.00990000000000035,0.0243999999999995
3177,0.0459000000000002,0.0140000000000007,0.00990000000000035,0.0243999999999995
3178,0.0459000000000005,0.0137000000000007,0.00990000000000035,0.0243999999999995
3179,0.0459000000000005,0.0137000000000007,0.00990000000000035,0.0243999999999995
3180,0.0458000000000004,0.0137000000000009,0.0100000000000005,0.0243999999999995
3181,0.0459000000000006,0.0137000000000007,0.0100000000000005,0.0224
3182,0.0460000000000008,0.0137000000000009,0.00990000000000046,0.0224
3183,0.0460000000000007,0.0138000000000009,0.00980000000000047,0.0224
3184,0.0462000000000006,0.0138000000000011,0.0100000000000002,0.0224
3185,0.0462000000000004,0.0137000000000009,0.0100000000000005,0.0224
3186,0.0462000000000005,0.0139000000000009,0.0100000000000005,0.0234000000000001
3187,0.0463000000000006,0.0140000000000009,0.00980000000000059,0.0234000000000001
3188,0.0464000000000004,0.0140000000000009,0.00980000000000059,0.0234000000000001
3189,0.0461000000000003,0.0139000000000009,0.00960000000000061,0.0234000000000001
3190,0.0457000000000004,0.0137000000000009,0.00960000000000061,0.0234000000000001
3191,0.0452000000000004,0.0136000000000009,0.00960000000000061,0.0231999999999996
3192,0.0452000000000006,0.0136000000000009,0.0097000000000006,0.0231999999999996
3193,0.0452000000000002,0.0133000000000009,0.00950000000000051,0.0231999999999996
3194,0.0450000000000004,0.0132000000000008,0.0096000000000005,0.0231999999999996
3195,0.0449000000000004,0.0131000000000008,0.0097000000000006,0.0231999999999996
3196,0.0452000000000004,0.0131000000000006,0.00950000000000062,0.0231999999999993
3197,0.0449000000000005,0.0131000000000006,0.00940000000000074,0.0231999999999993
3198,0.0447000000000005,0.0129000000000006,0.00920000000000054,0.0231999999999993
3199,0.0447000000000005,0.0129000000000006,0.00910000000000055,0.0231999999999993
3200,0.0448000000000005,0.0129000000000006,0.00910000000000055,0.0231999999999993
3201,0.0449000000000003,0.0129000000000006,0.00910000000000055,0.0219999999999996
3202,0.0448000000000002,0.0129000000000006,0.00890000000000057,0.0219999999999996
3203,0.0446000000000004,0.0128000000000007,0.00880000000000047,0.0219999999999996
3204,0.0444000000000001,0.0127000000000007,0.00890000000000057,0.0219999999999996
3205,0.0441000000000003,0.0127000000000007,0.00900000000000067,0.0219999999999996
3206,0.0440000000000004,0.0125000000000007,0.00890000000000057,0.0217999999999998
3207,0.0443000000000002,0.0125000000000007,0.00890000000000057,0.0217999999999998
3208,0.0441000000000003,0.0125000000000008,0.00910000000000055,0.0217999999999998
3209,0.0439000000000003,0.012400000000001,0.00910000000000055,0.0217999999999998
3210,0.0442000000000001,0.012200000000001,0.0087000000000006,0.0217999999999998
3211,0.0442000000000004,0.012200000000001,0.00860000000000061,0.0220999999999993
3212,0.0441000000000003,0.0120000000000009,0.00860000000000061,0.0220999999999993
3213,0.0443000000000003,0.0120000000000009,0.0087000000000006,0.0220999999999993
3214,0.0442000000000001,0.011900000000001,0.00850000000000062,0.0220999999999993
3215,0.0443000000000001,0.012000000000001,0.00860000000000061,0.0220999999999993
3216,0.0441000000000003,0.0120000000000009,0.00860000000000061,0.0220999999999998
3217,0.0439000000000003,0.0119000000000008,0.00870000000000049,0.0220999999999998
3218,0.0435000000000003,0.0119000000000008,0.00870000000000049,0.0220999999999998
3219,0.0435000000000003,0.0119000000000008,0.00870000000000049,0.0220999999999998
3220,0.0434000000000004,0.0119000000000008,0.00870000000000049,0.0220999999999998
3221,0.0433000000000004,0.0121000000000008,0.00870000000000049,0.0208999999999995
3222,0.0434000000000003,0.0120000000000009,0.00870000000000049,0.0208999999999995
3223,0.0434000000000002,0.0118000000000008,0.00870000000000049,0.0208999999999995
3224,0.0433000000000001,0.0118000000000008,0.00870000000000049,0.0208999999999995
3225,0.0433000000000002,0.0116000000000008,0.00880000000000036,0.0208999999999995
3226,0.0434000000000003,0.0117000000000008,0.00880000000000047,0.0214999999999997
3227,0.0432000000000005,0.0118000000000008,0.00890000000000057,0.0214999999999997
3228,0.0432000000000005,0.0117000000000007,0.00910000000000055,0.0214999999999997
3229,0.0430000000000004,0.0119000000000007,0.00900000000000045,0.0214999999999997
3230,0.0429000000000005,0.0119000000000007,0.00890000000000057,0.0214999999999997
3231,0.0429000000000005,0.0118000000000006,0.00900000000000045,0.0219999999999996
3232,0.0436000000000003,0.0117000000000006,0.00890000000000057,0.0219999999999996
3233,0.0433000000000002,0.0118000000000006,0.00920000000000054,0.0219999999999996
3234,0.0430000000000001,0.0116000000000007,0.00910000000000066,0.0219999999999996
3235,0.0428000000000002,0.0116000000000007,0.00900000000000067,0.0219999999999996
3236,0.0429,0.0116000000000005,0.00910000000000055,0.0209999999999997
3237,0.0431000000000001,0.0115000000000005,0.00920000000000043,0.0209999999999997
3238,0.0435000000000001,0.0116000000000005,0.00920000000000043,0.0209999999999997
3239,0.0436,0.0119000000000006,0.00900000000000045,0.0209999999999997
3240,0.0433999999999999,0.0118000000000005,0.00880000000000047,0.0209999999999997
3241,0.0435,0.0117000000000006,0.00880000000000047,0.0211999999999994
3242,0.0436,0.0117000000000006,0.00880000000000047,0.0211999999999994
3243,0.0436,0.0118000000000006,0.00870000000000049,0.0211999999999994
3244,0.0435000000000002,0.0119000000000007,0.00870000000000049,0.0211999999999994
3245,0.0431000000000004,0.0118000000000006,0.00880000000000036,0.0211999999999994
3246,0.0432000000000001,0.0117000000000006,0.00880000000000036,0.0210999999999999
3247,0.0428999999999999,0.0119000000000004,0.00880000000000036,0.0210999999999999
3248,0.0431999999999998,0.0119000000000004,0.00890000000000046,0.0210999999999999
3249,0.0430999999999999,0.0117000000000005,0.00860000000000061,0.0210999999999999
3250,0.0432999999999999,0.0117000000000005,0.00850000000000084,0.0210999999999999
3251,0.0430999999999997,0.0117000000000005,0.00850000000000084,0.0212999999999997
3252,0.0430000000000001,0.0118000000000005,0.00850000000000084,0.0212999999999997
3253,0.0427000000000001,0.0120000000000005,0.00860000000000072,0.0212999999999997
3254,0.0429999999999999,0.0120000000000006,0.00860000000000072,0.0212999999999997
3255,0.0436000000000001,0.0120000000000006,0.00870000000000071,0.0212999999999997
3256,0.0437000000000003,0.0120000000000006,0.00870000000000071,0.0205999999999996
3257,0.0438000000000003,0.0120000000000006,0.00890000000000091,0.0205999999999996
3258,0.0436000000000001,0.0120000000000006,0.00880000000000081,0.0205999999999996
3259,0.0441000000000001,0.0120000000000006,0.00860000000000083,0.0205999999999996
3260,0.0443000000000001,0.0119000000000006,0.00860000000000083,0.0205999999999996
3261,0.0443000000000001,0.0119000000000004,0.00850000000000084,0.0187999999999998
3262,0.0442,0.0120000000000005,0.00840000000000085,0.0187999999999998
3263,0.0444,0.0120000000000005,0.00850000000000095,0.0187999999999998
3264,0.0448,0.0118000000000004,0.00860000000000083,0.0187999999999998
3265,0.0448999999999998,0.0120000000000005,0.00850000000000084,0.0187999999999998
3266,0.0449999999999998,0.0122000000000005,0.00850000000000084,0.0205999999999993
3267,0.0451999999999998,0.0121000000000007,0.00850000000000084,0.0205999999999993
3268,0.0455999999999999,0.0120000000000006,0.00850000000000095,0.0205999999999993
3269,0.0453999999999998,0.0120000000000006,0.00850000000000084,0.0205999999999993
3270,0.0452999999999999,0.0120000000000006,0.00850000000000084,0.0205999999999993
3271,0.0453999999999998,0.0119000000000006,0.00820000000000076,0.0204999999999999
3272,0.0450999999999996,0.0120000000000006,0.00820000000000076,0.0204999999999999
3273,0.0444999999999998,0.0119000000000007,0.00840000000000074,0.0204999999999999
3274,0.0441999999999999,0.0118000000000006,0.00830000000000086,0.0204999999999999
3275,0.0442999999999999,0.0116000000000005,0.00830000000000086,0.0204999999999999
3276,0.0440999999999999,0.0116000000000005,0.00830000000000086,0.0206999999999996
3277,0.0438999999999998,0.0117000000000006,0.00820000000000076,0.0206999999999996
3278,0.0437000000000001,0.0117000000000006,0.00820000000000076,0.0206999999999996
3279,0.0434000000000002,0.0115000000000006,0.00830000000000086,0.0206999999999996
3280,0.0430000000000001,0.0113000000000006,0.00840000000000085,0.0206999999999996
3281,0.0426000000000003,0.0113000000000005,0.00860000000000083,0.0199999999999996
3282,0.0427000000000003,0.0114000000000005,0.00860000000000083,0.0199999999999996
3283,0.0425000000000001,0.0111000000000006,0.00850000000000095,0.0199999999999996
3284,0.0425000000000001,0.0110000000000007,0.00830000000000097,0.0199999999999996
3285,0.0422000000000002,0.0111000000000007,0.00830000000000097,0.0199999999999996
3286,0.0419000000000003,0.0111000000000007,0.00820000000000087,0.0197999999999996
3287,0.0418000000000002,0.0110000000000007,0.00830000000000086,0.0197999999999996
3288,0.0411999999999999,0.0111000000000006,0.00840000000000085,0.0197999999999996
3289,0.041,0.0111000000000007,0.0082000000000011,0.0197999999999996
3290,0.0408000000000002,0.0110000000000007,0.0082000000000011,0.0197999999999996
3291,0.0406000000000002,0.0110000000000006,0.008100000000001,0.0196999999999993
3292,0.0403000000000001,0.0110000000000006,0.00800000000000112,0.0196999999999993
3293,0.0398000000000002,0.0110000000000006,0.00800000000000112,0.0196999999999993
3294,0.0395000000000003,0.0109000000000005,0.00800000000000112,0.0196999999999993
3295,0.0393000000000004,0.0110000000000006,0.00780000000000103,0.0196999999999993
3296,0.0396000000000004,0.0108000000000006,0.00780000000000103,0.0193999999999993
3297,0.0393000000000002,0.0108000000000004,0.00780000000000103,0.0193999999999993
3298,0.0390000000000001,0.0108000000000004,0.00790000000000102,0.0193999999999993
3299,0.0392000000000003,0.0108000000000004,0.00790000000000102,0.0193999999999993
3300,0.0392000000000001,0.0106000000000003,0.00800000000000101,0.0193999999999993
3301,0.0394000000000002,0.0105000000000003,0.00800000000000101,0.0198999999999998
3302,0.0392000000000001,0.0101000000000003,0.00800000000000101,0.0198999999999998
3303,0.0391000000000002,0.0102000000000002,0.00800000000000101,0.0198999999999998
3304,0.0392000000000001,0.0100000000000005,0.008100000000001,0.0198999999999998
3305,0.0395000000000002,0.0100000000000005,0.008100000000001,0.0198999999999998
3306,0.0397000000000002,0.00990000000000024,0.00800000000000101,0.0185999999999994
3307,0.0400000000000001,0.00990000000000024,0.008100000000001,0.0185999999999994
3308,0.0401,0.00970000000000026,0.008100000000001,0.0185999999999994
3309,0.0404000000000002,0.00960000000000039,0.00800000000000101,0.0185999999999994
3310,0.0406000000000003,0.00950000000000029,0.00820000000000087,0.0185999999999994
3311,0.0410000000000003,0.00950000000000029,0.00800000000000078,0.0186999999999995
3312,0.0409000000000002,0.00950000000000029,0.00820000000000076,0.0186999999999995
3313,0.0413000000000002,0.00930000000000031,0.00810000000000077,0.0186999999999995
3314,0.0415000000000003,0.00920000000000032,0.00830000000000086,0.0186999999999995
3315,0.0419000000000004,0.00920000000000021,0.00830000000000086,0.0186999999999995
3316,0.0419000000000004,0.00910000000000022,0.00840000000000074,0.0180999999999996
3317,0.0421000000000004,0.00940000000000007,0.00840000000000074,0.0180999999999996
3318,0.0417000000000004,0.00910000000000022,0.00820000000000076,0.0180999999999996
3319,0.0416000000000005,0.00910000000000022,0.00830000000000064,0.0180999999999996
3320,0.0417000000000006,0.00900000000000023,0.00830000000000064,0.0180999999999996
3321,0.0416000000000005,0.00910000000000022,0.00830000000000064,0.0184999999999995
3322,0.0416000000000005,0.0093000000000002,0.00840000000000074,0.0184999999999995
3323,0.0414000000000004,0.0093000000000002,0.00850000000000062,0.0184999999999995
3324,0.0413000000000003,0.0093000000000002,0.00840000000000063,0.0184999999999995
3325,0.0416000000000003,0.00950000000000017,0.00840000000000041,0.0184999999999995
3326,0.0416000000000003,0.00950000000000017,0.00840000000000041,0.0182999999999999
3327,0.0414000000000004,0.00960000000000027,0.00830000000000053,0.0182999999999999
3328,0.0412000000000005,0.00960000000000027,0.00840000000000041,0.0182999999999999
3329,0.0413000000000006,0.00960000000000027,0.00840000000000041,0.0182999999999999
3330,0.0411000000000006,0.00950000000000017,0.00840000000000041,0.0182999999999999
3331,0.0416000000000005,0.00950000000000006,0.00840000000000041,0.0187999999999995
3332,0.0412000000000005,0.00940000000000007,0.00840000000000041,0.0187999999999995
3333,0.0411000000000002,0.00940000000000007,0.00840000000000041,0.0187999999999995
3334,0.0413000000000003,0.00940000000000007,0.00860000000000061,0.0187999999999995
3335,0.0414000000000004,0.0093000000000002,0.00880000000000047,0.0187999999999995
3336,0.0413000000000003,0.0094000000000003,0.00880000000000047,0.0178999999999995
3337,0.0411000000000006,0.00930000000000031,0.00890000000000057,0.0178999999999995
3338,0.0408000000000005,0.00930000000000053,0.00890000000000069,0.0178999999999995
3339,0.0409000000000005,0.00950000000000051,0.00900000000000079,0.0178999999999995
3340,0.0405000000000005,0.00950000000000051,0.00910000000000066,0.0178999999999995
3341,0.0409000000000006,0.0096000000000005,0.00920000000000054,0.0186999999999997
3342,0.0408000000000008,0.0096000000000005,0.00920000000000054,0.0186999999999997
3343,0.0406000000000006,0.00950000000000051,0.00920000000000076,0.0186999999999997
3344,0.0409000000000005,0.00960000000000039,0.00920000000000076,0.0186999999999997
3345,0.0406000000000004,0.00970000000000026,0.00910000000000066,0.0186999999999997
3346,0.0406000000000004,0.00970000000000026,0.00910000000000066,0.0175000000000002
3347,0.0408000000000005,0.00970000000000026,0.00910000000000066,0.0175000000000002
3348,0.0405000000000005,0.00960000000000039,0.00910000000000066,0.0175000000000002
3349,0.0408000000000004,0.00960000000000039,0.00900000000000079,0.0175000000000002
3350,0.0409000000000003,0.00950000000000051,0.00910000000000077,0.0175000000000002
3351,0.0406000000000004,0.00950000000000051,0.00910000000000077,0.0178999999999998
3352,0.0406000000000004,0.00950000000000051,0.00890000000000069,0.0178999999999998
3353,0.0403000000000004,0.0096000000000005,0.00890000000000069,0.0178999999999998
3354,0.0402000000000003,0.0096000000000005,0.00870000000000071,0.0178999999999998
3355,0.0400000000000005,0.0096000000000005,0.00860000000000083,0.0178999999999998
3356,0.0399000000000005,0.00970000000000037,0.00860000000000083,0.0185000000000001
3357,0.0398000000000003,0.0096000000000005,0.00860000000000083,0.0185000000000001
3358,0.0399000000000003,0.0096000000000005,0.00860000000000083,0.0185000000000001
3359,0.0401,0.00940000000000041,0.00860000000000083,0.0185000000000001
3360,0.0402000000000001,0.00920000000000043,0.00850000000000095,0.0185000000000001
3361,0.0402000000000001,0.00920000000000043,0.00850000000000084,0.0186000000000002
3362,0.0401000000000002,0.00900000000000034,0.00850000000000084,0.0186000000000002
3363,0.0400000000000001,0.00890000000000046,0.00840000000000074,0.0186000000000002
3364,0.0400000000000003,0.00880000000000036,0.00830000000000064,0.0186000000000002
3365,0.0398000000000003,0.00900000000000034,0.00830000000000064,0.0186000000000002
3366,0.0401000000000004,0.00890000000000024,0.00830000000000053,0.0177999999999998
3367,0.0401000000000002,0.00890000000000024,0.00840000000000063,0.0177999999999998
3368,0.0399000000000004,0.00890000000000024,0.00850000000000062,0.0177999999999998
3369,0.0398000000000006,0.00880000000000036,0.00860000000000061,0.0177999999999998
3370,0.0397000000000007,0.00880000000000036,0.00860000000000061,0.0177999999999998
3371,0.0396000000000006,0.00880000000000036,0.00850000000000062,0.0179999999999996
3372,0.0400000000000006,0.00880000000000036,0.00850000000000062,0.0179999999999996
3373,0.0403000000000006,0.00880000000000036,0.00850000000000062,0.0179999999999996
3374,0.0409000000000005,0.00880000000000036,0.00850000000000062,0.0179999999999996
3375,0.0410000000000004,0.00880000000000036,0.00850000000000062,0.0179999999999996
3376,0.0408000000000004,0.00880000000000036,0.00850000000000062,0.0168999999999998
3377,0.0407000000000004,0.00880000000000036,0.00840000000000074,0.0168999999999998
3378,0.0407000000000005,0.00880000000000036,0.00850000000000084,0.0168999999999998
3379,0.0405000000000005,0.00880000000000036,0.00850000000000084,0.0168999999999998
3380,0.0405000000000005,0.00880000000000025,0.00840000000000074,0.0168999999999998
3381,0.0406000000000006,0.00880000000000025,0.00840000000000085,0.0183999999999999
3382,0.0406000000000006,0.00880000000000025,0.00830000000000086,0.0183999999999999
3383,0.0406000000000004,0.00890000000000046,0.00840000000000074,0.0183999999999999
3384,0.0405000000000004,0.00890000000000046,0.00820000000000076,0.0183999999999999
3385,0.0405000000000004,0.00890000000000046,0.00830000000000064,0.0183999999999999
3386,0.0404000000000003,0.00890000000000046,0.00820000000000065,0.0168999999999996
3387,0.0405000000000002,0.00880000000000025,0.00820000000000065,0.0168999999999996
3388,0.0405000000000002,0.00860000000000027,0.00820000000000076,0.0168999999999996
3389,0.0406000000000002,0.00860000000000027,0.00820000000000076,0.0168999999999996
3390,0.0404000000000002,0.00870000000000037,0.00810000000000088,0.0168999999999996
3391,0.0404000000000002,0.00870000000000037,0.00830000000000064,0.0164000000000002
3392,0.0402000000000001,0.00860000000000039,0.00830000000000064,0.0164000000000002
3393,0.0400000000000001,0.00860000000000039,0.00840000000000074,0.0164000000000002
3394,0.0398000000000002,0.00860000000000039,0.00840000000000074,0.0164000000000002
3395,0.0398000000000002,0.00860000000000039,0.00830000000000064,0.0164000000000002
3396,0.0400000000000003,0.00860000000000039,0.00830000000000064,0.0171999999999999
3397,0.0403000000000003,0.00860000000000039,0.00830000000000064,0.0171999999999999
3398,0.0401000000000004,0.00840000000000019,0.00830000000000064,0.0171999999999999
3399,0.0400000000000003,0.00840000000000019,0.00840000000000063,0.0171999999999999
3400,0.0402000000000002,0.00840000000000019,0.00840000000000063,0.0171999999999999
3401,0.0399,0.00840000000000019,0.00840000000000063,0.0176999999999997
3402,0.0398000000000003,0.00840000000000019,0.00840000000000063,0.0176999999999997
3403,0.0395000000000003,0.00840000000000019,0.00840000000000063,0.0176999999999997
3404,0.0396000000000004,0.00830000000000031,0.00840000000000063,0.0176999999999997
3405,0.0396000000000004,0.00830000000000031,0.00840000000000063,0.0176999999999997
3406,0.0395000000000002,0.00820000000000032,0.00850000000000062,0.0157999999999996
3407,0.0396000000000002,0.00810000000000044,0.00850000000000062,0.0157999999999996
3408,0.0396000000000002,0.00810000000000044,0.00850000000000062,0.0157999999999996
3409,0.0396000000000001,0.00800000000000045,0.00850000000000062,0.0157999999999996
3410,0.0395,0.00800000000000045,0.00850000000000062,0.0157999999999996
3411,0.04,0.00760000000000016,0.00850000000000062,0.0162999999999998
3412,0.0403,0.00750000000000028,0.00840000000000063,0.0162999999999998
3413,0.0402,0.00760000000000016,0.00830000000000053,0.0162999999999998
3414,0.0403999999999999,0.00750000000000028,0.00810000000000044,0.0162999999999998
3415,0.0403999999999999,0.00770000000000037,0.00800000000000056,0.0162999999999998
3416,0.0408999999999999,0.00770000000000037,0.00800000000000056,0.0155999999999997
3417,0.0409999999999998,0.00760000000000038,0.00790000000000068,0.0155999999999997
3418,0.0409999999999997,0.00760000000000016,0.00800000000000056,0.0155999999999997
3419,0.0408999999999997,0.00770000000000015,0.00810000000000044,0.0155999999999997
3420,0.0410999999999998,0.00770000000000015,0.00810000000000044,0.0155999999999997
3421,0.041,0.00770000000000015,0.00810000000000044,0.0166999999999995
3422,0.0412000000000002,0.00770000000000015,0.00810000000000044,0.0166999999999995
3423,0.0413000000000002,0.00770000000000026,0.00810000000000044,0.0166999999999995
3424,0.0415000000000001,0.00770000000000026,0.00810000000000044,0.0166999999999995
3425,0.0413,0.00770000000000026,0.00800000000000045,0.0166999999999995
3426,0.0413000000000001,0.00770000000000026,0.00800000000000045,0.0166999999999997
3427,0.0414000000000003,0.00770000000000026,0.00800000000000045,0.0166999999999997
3428,0.0412,0.00760000000000038,0.00810000000000033,0.0166999999999997
3429,0.0409000000000002,0.00770000000000037,0.00820000000000032,0.0166999999999997
3430,0.0408000000000003,0.00770000000000037,0.00800000000000023,0.0166999999999997
3431,0.0408000000000002,0.00760000000000038,0.00810000000000033,0.0154999999999998
3432,0.0408000000000003,0.00770000000000037,0.00810000000000022,0.0154999999999998
3433,0.0404000000000003,0.00770000000000037,0.00800000000000012,0.0154999999999998
3434,0.0405000000000005,0.00780000000000047,0.00820000000000021,0.0154999999999998
3435,0.0402000000000006,0.00790000000000046,0.00820000000000021,0.0154999999999998
3436,0.0404000000000007,0.00790000000000068,0.00810000000000022,0.0152999999999998
3437,0.0402000000000007,0.00790000000000068,0.00810000000000022,0.0152999999999998
3438,0.0402000000000007,0.0078000000000007,0.00810000000000022,0.0152999999999998
3439,0.0405000000000006,0.0078000000000007,0.00800000000000012,0.0152999999999998
3440,0.0409000000000009,0.00760000000000072,0.00800000000000012,0.0152999999999998
3441,0.0405000000000009,0.00750000000000073,0.00800000000000012,0.0166999999999996
3442,0.0405000000000009,0.00750000000000073,0.00800000000000012,0.0166999999999996
3443,0.0404000000000008,0.00760000000000061,0.00790000000000002,0.0166999999999996
3444,0.0404000000000007,0.00750000000000073,0.00780000000000014,0.0166999999999996
3445,0.0403000000000004,0.00730000000000075,0.00770000000000015,0.0166999999999996
3446,0.0402000000000007,0.00730000000000075,0.00790000000000002,0.0157999999999997
3447,0.0401000000000006,0.00730000000000075,0.00790000000000002,0.0157999999999997
3448,0.0402000000000006,0.00730000000000064,0.00800000000000012,0.0157999999999997
3449,0.0401000000000005,0.00730000000000064,0.00790000000000002,0.0157999999999997
3450,0.0402000000000006,0.00740000000000063,0.00800000000000012,0.0157999999999997
3451,0.0402000000000006,0.00730000000000064,0.00800000000000001,0.0159
3452,0.0399000000000005,0.00750000000000062,0.00800000000000012,0.0159
3453,0.0402000000000003,0.00750000000000062,0.00800000000000012,0.0159
3454,0.0402000000000002,0.00760000000000061,0.00780000000000003,0.0159
3455,0.0400000000000003,0.00760000000000061,0.00780000000000003,0.0159
3456,0.0403000000000004,0.00760000000000061,0.00780000000000003,0.0147999999999996
3457,0.0403000000000003,0.00770000000000048,0.00780000000000003,0.0147999999999996
3458,0.0401000000000004,0.0076000000000005,0.00770000000000015,0.0147999999999996
3459,0.0404000000000002,0.0076000000000005,0.00770000000000015,0.0147999999999996
3460,0.0399000000000003,0.00750000000000062,0.00760000000000016,0.0147999999999996
3461,0.0401,0.00750000000000062,0.00770000000000026,0.0165999999999995
3462,0.0402000000000001,0.00740000000000052,0.00760000000000016,0.0165999999999995
3463,0.0401,0.00750000000000062,0.00760000000000016,0.0165999999999995
3464,0.0401,0.00750000000000062,0.00780000000000014,0.0165999999999995
3465,0.0396000000000001,0.0076000000000005,0.00770000000000026,0.0165999999999995
3466,0.0392999999999999,0.0075000000000004,0.00770000000000026,0.0149999999999996
3467,0.0394,0.0075000000000004,0.00790000000000035,0.0149999999999996
3468,0.0396,0.0075000000000004,0.00800000000000023,0.0149999999999996
3469,0.0392999999999999,0.0075000000000004,0.00800000000000045,0.0149999999999996
3470,0.0389,0.0075000000000004,0.00780000000000025,0.0149999999999996
3471,0.0390000000000001,0.0075000000000004,0.00770000000000026,0.0161999999999999
3472,0.0392000000000001,0.00730000000000064,0.00770000000000026,0.0161999999999999
3473,0.0393000000000002,0.00730000000000064,0.00790000000000035,0.0161999999999999
3474,0.0393000000000003,0.00730000000000042,0.00790000000000035,0.0161999999999999
3475,0.0394000000000005,0.00730000000000031,0.00790000000000035,0.0161999999999999
3476,0.0390000000000005,0.00750000000000017,0.00810000000000033,0.0164999999999997
3477,0.0388000000000005,0.00740000000000007,0.00810000000000033,0.0164999999999997
3478,0.0390000000000004,0.00740000000000007,0.00800000000000045,0.0164999999999997
3479,0.0395000000000004,0.00750000000000028,0.00800000000000045,0.0164999999999997
3480,0.0396000000000005,0.00750000000000028,0.00810000000000044,0.0164999999999997
3481,0.0396000000000005,0.00750000000000028,0.00800000000000045,0.0149999999999997
3482,0.0396000000000004,0.00760000000000016,0.00800000000000045,0.0149999999999997
3483,0.0399000000000004,0.00760000000000016,0.00810000000000044,0.0149999999999997
3484,0.0401000000000005,0.00760000000000016,0.00800000000000045,0.0149999999999997
3485,0.0404000000000003,0.00770000000000015,0.00810000000000044,0.0149999999999997
3486,0.0411000000000005,0.00770000000000015,0.00810000000000044,0.0158999999999999
3487,0.0408000000000004,0.00770000000000015,0.00800000000000045,0.0158999999999999
3488,0.0409000000000005,0.00770000000000015,0.00790000000000046,0.0158999999999999
3489,0.0405000000000004,0.00770000000000015,0.00790000000000035,0.0158999999999999
3490,0.0408000000000003,0.00780000000000014,0.00780000000000047,0.0158999999999999
3491,0.0409000000000005,0.00770000000000026,0.00770000000000037,0.0160999999999994
3492,0.0409000000000003,0.00770000000000026,0.00770000000000037,0.0160999999999994
3493,0.0411000000000002,0.00770000000000026,0.00770000000000037,0.0160999999999994
3494,0.0410000000000003,0.00770000000000026,0.00760000000000038,0.0160999999999994
3495,0.0407000000000001,0.00790000000000024,0.00770000000000037,0.0160999999999994
3496,0.0403000000000001,0.00790000000000024,0.00770000000000037,0.0153999999999995
3497,0.0404000000000001,0.00780000000000014,0.00770000000000037,0.0153999999999995
3498,0.0404000000000001,0.00780000000000014,0.00780000000000047,0.0153999999999995
3499,0.0403,0.00780000000000014,0.00780000000000047,0.0153999999999995
3500,0.0402999999999999,0.00770000000000026,0.00770000000000037,0.0153999999999995
3501,0.0399999999999998,0.00760000000000038,0.00750000000000028,0.0159999999999998
3502,0.0398999999999999,0.00770000000000037,0.00750000000000028,0.0159999999999998
3503,0.0397,0.00770000000000037,0.00760000000000016,0.0159999999999998
3504,0.0392999999999999,0.00780000000000025,0.00760000000000016,0.0159999999999998
3505,0.0389999999999999,0.00780000000000025,0.00760000000000016,0.0159999999999998
3506,0.0389000000000002,0.00780000000000025,0.00760000000000016,0.0148999999999994
3507,0.039,0.00780000000000047,0.00760000000000016,0.0148999999999994
3508,0.0393000000000002,0.00790000000000035,0.00770000000000015,0.0148999999999994
3509,0.0394000000000002,0.00790000000000035,0.00760000000000005,0.0148999999999994
3510,0.0395000000000002,0.00780000000000047,0.00760000000000005,0.0148999999999994
3511,0.0396000000000002,0.00780000000000047,0.00760000000000005,0.0161999999999997
3512,0.0396000000000002,0.00770000000000037,0.00780000000000014,0.0161999999999997
3513,0.0396000000000002,0.00780000000000047,0.00780000000000014,0.0161999999999997
3514,0.0394000000000004,0.00780000000000047,0.00760000000000016,0.0161999999999997
3515,0.0392000000000005,0.00780000000000047,0.00760000000000016,0.0161999999999997
3516,0.0392000000000005,0.00780000000000047,0.00760000000000016,0.0148999999999995
3517,0.0389000000000003,0.00780000000000047,0.00770000000000026,0.0148999999999995
3518,0.0391000000000002,0.00760000000000038,0.00790000000000035,0.0148999999999995
3519,0.0386000000000002,0.00760000000000038,0.00770000000000048,0.0148999999999995
3520,0.0383,0.00770000000000037,0.00770000000000048,0.0148999999999995
3521,0.0378999999999999,0.00770000000000037,0.00780000000000047,0.0157999999999998
3522,0.0378000000000001,0.00760000000000038,0.00780000000000047,0.0157999999999998
3523,0.0382000000000001,0.00760000000000038,0.00770000000000037,0.0157999999999998
3524,0.0382000000000001,0.00760000000000038,0.00770000000000037,0.0157999999999998
3525,0.0384,0.0075000000000004,0.00770000000000037,0.0157999999999998
3526,0.0384,0.00740000000000052,0.00780000000000047,0.0144999999999998
3527,0.0383,0.00770000000000048,0.00780000000000047,0.0144999999999998
3528,0.0379999999999999,0.00780000000000047,0.00780000000000047,0.0144999999999998
3529,0.0376000000000001,0.00780000000000047,0.00780000000000047,0.0144999999999998
3530,0.0375000000000001,0.00770000000000048,0.00760000000000038,0.0144999999999998
3531,0.0374000000000003,0.00760000000000038,0.00760000000000038,0.0140999999999996
3532,0.0373000000000003,0.00770000000000037,0.00760000000000038,0.0140999999999996
3533,0.0370000000000004,0.0075000000000004,0.00750000000000028,0.0140999999999996
3534,0.0369000000000006,0.0075000000000004,0.00750000000000028,0.0140999999999996
3535,0.0369000000000006,0.0075000000000004,0.00750000000000028,0.0140999999999996
3536,0.0367000000000003,0.0076000000000005,0.00750000000000028,0.0145999999999996
3537,0.0363000000000002,0.0075000000000004,0.00740000000000018,0.0145999999999996
3538,0.0366000000000003,0.00770000000000048,0.00740000000000018,0.0145999999999996
3539,0.0367000000000003,0.00770000000000048,0.00740000000000018,0.0145999999999996
3540,0.0365000000000003,0.00770000000000048,0.00740000000000018,0.0145999999999996
3541,0.0366000000000004,0.00770000000000048,0.00740000000000018,0.0139
3542,0.0366000000000005,0.00770000000000048,0.00740000000000018,0.0139
3543,0.0367000000000006,0.00770000000000048,0.00750000000000017,0.0139
3544,0.0365000000000005,0.00780000000000058,0.00740000000000007,0.0139
3545,0.0363000000000006,0.00760000000000061,0.00750000000000017,0.0139
3546,0.0363000000000007,0.00760000000000061,0.00770000000000026,0.0142999999999995
3547,0.0364000000000009,0.00760000000000061,0.00760000000000016,0.0142999999999995
3548,0.0362000000000009,0.00780000000000058,0.00760000000000016,0.0142999999999995
3549,0.0363000000000008,0.00770000000000048,0.00760000000000016,0.0142999999999995
3550,0.0365000000000008,0.00760000000000061,0.00760000000000016,0.0142999999999995
3551,0.0365000000000009,0.00760000000000061,0.00760000000000016,0.0141999999999999
3552,0.0365000000000009,0.00760000000000061,0.00770000000000026,0.0141999999999999
3553,0.0364000000000009,0.00750000000000062,0.00770000000000026,0.0141999999999999
3554,0.0367000000000007,0.00740000000000063,0.00760000000000016,0.0141999999999999
3555,0.0369000000000007,0.00720000000000054,0.00760000000000016,0.0141999999999999
3556,0.0370000000000009,0.00710000000000055,0.00750000000000028,0.0142999999999995
3557,0.0369000000000009,0.00690000000000057,0.00760000000000038,0.0142999999999995
3558,0.0370000000000009,0.00690000000000057,0.00760000000000038,0.0142999999999995
3559,0.037500000000001,0.00710000000000055,0.00760000000000038,0.0142999999999995
3560,0.0374000000000011,0.00710000000000055,0.0076000000000005,0.0142999999999995
3561,0.0374000000000012,0.00710000000000055,0.00770000000000048,0.0140999999999998
3562,0.0374000000000011,0.00710000000000055,0.00770000000000048,0.0140999999999998
3563,0.0372000000000011,0.00710000000000055,0.00770000000000037,0.0140999999999998
3564,0.0372000000000011,0.00710000000000055,0.00770000000000037,0.0140999999999998
3565,0.037400000000001,0.00710000000000055,0.00780000000000047,0.0140999999999998
3566,0.0376000000000011,0.00710000000000055,0.00780000000000047,0.0141999999999998
3567,0.0372000000000011,0.00710000000000055,0.00780000000000047,0.0141999999999998
3568,0.0372000000000011,0.00710000000000066,0.00780000000000047,0.0141999999999998
3569,0.0372000000000011,0.00700000000000056,0.0075000000000004,0.0141999999999998
3570,0.037300000000001,0.00700000000000056,0.0075000000000004,0.0141999999999998
3571,0.0369000000000009,0.00690000000000068,0.00740000000000041,0.0148999999999994
3572,0.036600000000001,0.00690000000000068,0.00730000000000031,0.0148999999999994
3573,0.0368000000000009,0.00690000000000068,0.00740000000000041,0.0148999999999994
3574,0.0364000000000009,0.00680000000000081,0.00740000000000041,0.0148999999999994
3575,0.036400000000001,0.00680000000000081,0.00740000000000041,0.0148999999999994
3576,0.036600000000001,0.00690000000000068,0.00730000000000031,0.0139999999999995
3577,0.0367000000000008,0.00680000000000058,0.00730000000000031,0.0139999999999995
3578,0.0367000000000008,0.00670000000000071,0.00730000000000031,0.0139999999999995
3579,0.0364000000000008,0.00680000000000047,0.00730000000000031,0.0139999999999995
3580,0.0364000000000008,0.00670000000000059,0.00720000000000032,0.0139999999999995
3581,0.0363000000000008,0.00660000000000049,0.00720000000000032,0.0134999999999994
3582,0.0365000000000009,0.00660000000000049,0.00720000000000032,0.0134999999999994
3583,0.0363000000000007,0.00650000000000039,0.00720000000000032,0.0134999999999994
3584,0.0365000000000006,0.00650000000000039,0.00720000000000032,0.0134999999999994
3585,0.0363000000000007,0.00650000000000039,0.00730000000000031,0.0134999999999994
3586,0.0361000000000006,0.00640000000000029,0.00730000000000031,0.0141999999999994
3587,0.0359000000000005,0.00630000000000042,0.00740000000000041,0.0141999999999994
3588,0.0359000000000003,0.00630000000000042,0.00750000000000028,0.0141999999999994
3589,0.0358000000000004,0.00610000000000033,0.00750000000000028,0.0141999999999994
3590,0.0358000000000005,0.00590000000000035,0.00760000000000038,0.0141999999999994
3591,0.0365000000000005,0.00590000000000035,0.00770000000000037,0.0144999999999997
3592,0.0363000000000003,0.00590000000000035,0.00770000000000037,0.0144999999999997
3593,0.0365000000000003,0.00590000000000035,0.00750000000000028,0.0144999999999997
3594,0.0367000000000004,0.00590000000000035,0.00750000000000028,0.0144999999999997
3595,0.0369000000000006,0.00590000000000035,0.00750000000000028,0.0144999999999997
3596,0.0369000000000004,0.00600000000000034,0.00740000000000018,0.0143
3597,0.0366000000000005,0.00610000000000044,0.00740000000000018,0.0143
3598,0.0368000000000006,0.00610000000000044,0.00730000000000031,0.0143
3599,0.0368000000000006,0.00600000000000034,0.00730000000000031,0.0143
3600,0.0366000000000009,0.00590000000000035,0.00740000000000041,0.0143
3601,0.0361000000000008,0.00590000000000035,0.00740000000000041,0.0131999999999992
3602,0.0362000000000009,0.00570000000000037,0.00740000000000041,0.0131999999999992
3603,0.0363000000000008,0.00570000000000037,0.00730000000000031,0.0131999999999992
3604,0.0362000000000008,0.00570000000000037,0.00720000000000043,0.0131999999999992
3605,0.0361000000000006,0.00580000000000036,0.00720000000000043,0.0131999999999992
3606,0.0364000000000008,0.00580000000000036,0.00720000000000043,0.0144999999999993
3607,0.0363000000000007,0.00570000000000037,0.00720000000000043,0.0144999999999993
3608,0.0366000000000009,0.00580000000000025,0.00720000000000043,0.0144999999999993
3609,0.0367000000000008,0.00580000000000025,0.00710000000000033,0.0144999999999993
3610,0.0367000000000011,0.00580000000000025,0.00720000000000043,0.0144999999999993
3611,0.0367000000000008,0.00580000000000025,0.00710000000000033,0.0136999999999994
3612,0.036600000000001,0.00580000000000025,0.00690000000000035,0.0136999999999994
3613,0.0367000000000011,0.00580000000000036,0.00680000000000036,0.0136999999999994
3614,0.036600000000001,0.00580000000000036,0.00690000000000035,0.0136999999999994
3615,0.036600000000001,0.00580000000000036,0.00690000000000035,0.0136999999999994
3616,0.0363000000000008,0.00600000000000023,0.00700000000000045,0.0134999999999998
3617,0.0359000000000006,0.00600000000000023,0.00700000000000045,0.0134999999999998
3618,0.0359000000000006,0.00600000000000023,0.00700000000000045,0.0134999999999998
3619,0.0358000000000007,0.00610000000000033,0.00700000000000045,0.0134999999999998
3620,0.0360000000000007,0.00610000000000033,0.00700000000000045,0.0134999999999998
3621,0.0361000000000007,0.00610000000000033,0.00700000000000045,0.0137999999999993
3622,0.0360000000000007,0.00610000000000033,0.00710000000000033,0.0137999999999993
3623,0.0361000000000006,0.00600000000000034,0.00710000000000033,0.0137999999999993
3624,0.0360000000000007,0.00600000000000034,0.00700000000000034,0.0137999999999993
3625,0.0363000000000006,0.00600000000000034,0.00690000000000035,0.0137999999999993
3626,0.0360000000000007,0.00590000000000035,0.00680000000000036,0.0137999999999993
3627,0.0360000000000007,0.00590000000000035,0.00680000000000036,0.0137999999999993
3628,0.0361000000000006,0.00580000000000025,0.00680000000000036,0.0137999999999993
3629,0.0362000000000005,0.00580000000000025,0.00660000000000038,0.0137999999999993
3630,0.0364000000000004,0.00580000000000025,0.00660000000000038,0.0137999999999993
3631,0.0364000000000003,0.00590000000000035,0.00650000000000039,0.0139999999999995
3632,0.0361000000000005,0.00590000000000035,0.00630000000000019,0.0139999999999995
3633,0.0358000000000004,0.00590000000000035,0.00620000000000021,0.0139999999999995
3634,0.0356000000000004,0.00590000000000035,0.00630000000000019,0.0139999999999995
3635,0.0357000000000006,0.00580000000000036,0.00630000000000019,0.0139999999999995
3636,0.0361000000000006,0.00590000000000046,0.00610000000000033,0.0134999999999994
3637,0.0364000000000005,0.00600000000000056,0.00600000000000034,0.0134999999999994
3638,0.0362000000000006,0.00600000000000056,0.00600000000000034,0.0134999999999994
3639,0.0363000000000006,0.00570000000000037,0.00600000000000034,0.0134999999999994
3640,0.0361000000000005,0.00570000000000037,0.00600000000000034,0.0134999999999994
3641,0.0359000000000005,0.00570000000000037,0.00600000000000034,0.0124999999999994
3642,0.0357000000000005,0.00570000000000037,0.00600000000000034,0.0124999999999994
3643,0.0355000000000005,0.00580000000000036,0.00600000000000034,0.0124999999999994
3644,0.0355000000000006,0.00600000000000056,0.00610000000000044,0.0124999999999994
3645,0.0356000000000006,0.00610000000000055,0.00610000000000044,0.0124999999999994
3646,0.0357000000000005,0.00600000000000034,0.00610000000000044,0.0121999999999997
3647,0.0357000000000004,0.00580000000000058,0.00600000000000034,0.0121999999999997
3648,0.0359000000000003,0.00570000000000037,0.00600000000000034,0.0121999999999997
3649,0.0360000000000003,0.00580000000000058,0.00620000000000021,0.0121999999999997
3650,0.036,0.00590000000000046,0.00610000000000033,0.0121999999999997
3651,0.0359000000000003,0.00590000000000046,0.00620000000000032,0.0117999999999994
3652,0.0363000000000003,0.00590000000000046,0.00620000000000032,0.0117999999999994
3653,0.0362000000000003,0.00600000000000034,0.00620000000000032,0.0117999999999994
3654,0.0363000000000002,0.00590000000000046,0.00610000000000033,0.0117999999999994
3655,0.0361000000000002,0.00590000000000046,0.00610000000000033,0.0117999999999994
3656,0.0361000000000001,0.00580000000000036,0.00610000000000033,0.0119999999999993
3657,0.0359000000000002,0.00590000000000046,0.00600000000000023,0.0119999999999993
3658,0.0362000000000002,0.00590000000000046,0.00620000000000021,0.0119999999999993
3659,0.0364,0.00600000000000034,0.00620000000000021,0.0119999999999993
3660,0.0364000000000001,0.00600000000000034,0.00630000000000019,0.0119999999999993
3661,0.0365000000000002,0.00610000000000055,0.00630000000000019,0.0122999999999996
3662,0.0364000000000003,0.00610000000000055,0.00640000000000029,0.0122999999999996
3663,0.0363000000000003,0.00600000000000056,0.00640000000000029,0.0122999999999996
3664,0.0362000000000005,0.00600000000000056,0.00640000000000029,0.0122999999999996
3665,0.0358000000000003,0.00600000000000056,0.00640000000000029,0.0122999999999996
3666,0.0360000000000004,0.00610000000000055,0.00630000000000019,0.0125999999999995
3667,0.0361000000000006,0.00590000000000046,0.00640000000000018,0.0125999999999995
3668,0.0360000000000005,0.00590000000000046,0.00640000000000018,0.0125999999999995
3669,0.0357000000000007,0.00590000000000046,0.00620000000000021,0.0125999999999995
3670,0.0356000000000009,0.00580000000000058,0.00620000000000021,0.0125999999999995
3671,0.0352000000000008,0.00570000000000059,0.00630000000000019,0.0131999999999997
3672,0.0350000000000007,0.00570000000000059,0.00630000000000019,0.0131999999999997
3673,0.0348000000000009,0.00570000000000059,0.00630000000000019,0.0131999999999997
3674,0.0351000000000008,0.00570000000000059,0.00630000000000019,0.0131999999999997
3675,0.0347000000000008,0.00570000000000059,0.00630000000000019,0.0131999999999997
3676,0.0344000000000011,0.00580000000000058,0.00630000000000019,0.0123999999999999
3677,0.0348000000000011,0.00580000000000058,0.00620000000000021,0.0123999999999999
3678,0.0351000000000008,0.00580000000000058,0.00630000000000019,0.0123999999999999
3679,0.0352000000000008,0.00570000000000059,0.00610000000000033,0.0123999999999999
3680,0.0351000000000008,0.00570000000000048,0.00590000000000035,0.0123999999999999
3681,0.0355000000000006,0.0056000000000006,0.00590000000000035,0.0131999999999997
3682,0.0355000000000006,0.0056000000000006,0.00590000000000035,0.0131999999999997
3683,0.0357000000000005,0.00570000000000048,0.00570000000000037,0.0131999999999997
3684,0.0358000000000005,0.00570000000000048,0.00570000000000037,0.0131999999999997
3685,0.0358000000000005,0.00570000000000048,0.00570000000000037,0.0131999999999997
3686,0.0354000000000005,0.00570000000000048,0.00560000000000049,0.0122999999999998
3687,0.0355000000000004,0.00570000000000048,0.00540000000000052,0.0122999999999998
3688,0.0355000000000004,0.0056000000000006,0.00520000000000054,0.0122999999999998
3689,0.0356000000000003,0.0056000000000006,0.00520000000000054,0.0122999999999998
3690,0.0357000000000005,0.00560000000000049,0.00520000000000054,0.0122999999999998
3691,0.0355000000000005,0.00570000000000048,0.00520000000000054,0.0122999999999993
3692,0.0355000000000005,0.00570000000000048,0.00520000000000054,0.0122999999999993
3693,0.0356000000000004,0.00570000000000048,0.00520000000000054,0.0122999999999993
3694,0.0356000000000004,0.0056000000000006,0.00520000000000054,0.0122999999999993
3695,0.0358000000000004,0.0056000000000006,0.00510000000000044,0.0122999999999993
3696,0.0358000000000005,0.0056000000000006,0.00510000000000044,0.0122999999999994
3697,0.0356000000000006,0.0056000000000006,0.00500000000000045,0.0122999999999994
3698,0.0358000000000005,0.0055000000000005,0.00500000000000045,0.0122999999999994
3699,0.0356000000000004,0.0055000000000005,0.00500000000000045,0.0122999999999994
3700,0.0356000000000006,0.0055000000000005,0.00500000000000045,0.0122999999999994
3701,0.0353000000000004,0.0056000000000006,0.00500000000000045,0.0127999999999997
3702,0.0348000000000005,0.0056000000000006,0.00500000000000045,0.0127999999999997
3703,0.0348000000000005,0.0055000000000005,0.00510000000000044,0.0127999999999997
3704,0.0349000000000004,0.0056000000000006,0.00520000000000054,0.0127999999999997
3705,0.0350000000000003,0.00570000000000048,0.00520000000000054,0.0127999999999997
3706,0.0353000000000003,0.00570000000000048,0.00520000000000054,0.0118999999999996
3707,0.0354000000000002,0.00580000000000036,0.00530000000000042,0.0118999999999996
3708,0.0353000000000003,0.00590000000000046,0.00530000000000042,0.0118999999999996
3709,0.0353000000000004,0.00590000000000046,0.00520000000000043,0.0118999999999996
3710,0.0354000000000003,0.00590000000000046,0.00540000000000029,0.0118999999999996
3711,0.0352000000000003,0.00590000000000046,0.00540000000000029,0.0117999999999998
3712,0.0352000000000003,0.00580000000000036,0.00550000000000028,0.0117999999999998
3713,0.0353000000000004,0.00580000000000036,0.00550000000000028,0.0117999999999998
3714,0.0355000000000005,0.00580000000000036,0.00550000000000028,0.0117999999999998
3715,0.0351000000000004,0.00580000000000036,0.00540000000000029,0.0117999999999998
3716,0.0350000000000005,0.00580000000000036,0.00540000000000029,0.0120999999999992
3717,0.0348000000000003,0.00580000000000036,0.00540000000000029,0.0120999999999992
3718,0.0348000000000003,0.00580000000000036,0.0052000000000002,0.0120999999999992
3719,0.0348000000000005,0.00570000000000037,0.0052000000000002,0.0120999999999992
3720,0.0347000000000004,0.00560000000000027,0.00510000000000022,0.0120999999999992
3721,0.0348000000000003,0.00560000000000027,0.00520000000000009,0.0115999999999998
3722,0.0350000000000003,0.00550000000000039,0.00520000000000009,0.0115999999999998
3723,0.0350000000000005,0.00560000000000049,0.00520000000000009,0.0115999999999998
3724,0.0351000000000004,0.00560000000000049,0.00520000000000009,0.0115999999999998
3725,0.0350000000000003,0.00550000000000039,0.00510000000000022,0.0115999999999998
3726,0.0350000000000003,0.00550000000000039,0.00510000000000022,0.0116999999999998
3727,0.0354000000000002,0.00540000000000029,0.00510000000000022,0.0116999999999998
3728,0.0353000000000003,0.00540000000000029,0.00500000000000012,0.0116999999999998
3729,0.0357000000000002,0.00540000000000029,0.00500000000000012,0.0116999999999998
3730,0.0361000000000002,0.00540000000000029,0.00500000000000012,0.0116999999999998
3731,0.0362000000000002,0.00540000000000029,0.0051000000000001,0.0116999999999998
3732,0.0362000000000002,0.00550000000000028,0.0051000000000001,0.0116999999999998
3733,0.0361000000000002,0.00550000000000028,0.0051000000000001,0.0116999999999998
3734,0.0363000000000002,0.00550000000000028,0.0051000000000001,0.0116999999999998
3735,0.0366000000000004,0.00550000000000028,0.0051000000000001,0.0116999999999998
3736,0.0366000000000004,0.00570000000000026,0.0051000000000001,0.0117999999999998
3737,0.0363000000000002,0.00570000000000026,0.0051000000000001,0.0117999999999998
3738,0.0364000000000003,0.00560000000000016,0.0051000000000001,0.0117999999999998
3739,0.0364000000000003,0.00570000000000026,0.005,0.0117999999999998
3740,0.0368000000000004,0.00570000000000026,0.005,0.0117999999999998
3741,0.0369000000000003,0.00570000000000026,0.00520000000000009,0.0117999999999996
3742,0.0368000000000004,0.00570000000000026,0.00530000000000019,0.0117999999999996
3743,0.0370000000000005,0.00560000000000005,0.00520000000000009,0.0117999999999996
3744,0.0369000000000004,0.00550000000000006,0.00540000000000007,0.0117999999999996
3745,0.0366000000000004,0.00550000000000006,0.00540000000000007,0.0117999999999996
3746,0.0367000000000006,0.00550000000000006,0.00550000000000006,0.0115999999999993
3747,0.0363000000000007,0.00560000000000027,0.00560000000000016,0.0115999999999993
3748,0.0360000000000007,0.00560000000000027,0.00580000000000003,0.0115999999999993
3749,0.0359000000000006,0.00560000000000027,0.00580000000000003,0.0115999999999993
3750,0.0360000000000007,0.00560000000000027,0.00580000000000003,0.0115999999999993
3751,0.0359000000000009,0.00560000000000027,0.00580000000000003,0.0112999999999996
3752,0.036300000000001,0.00550000000000039,0.00580000000000003,0.0112999999999996
3753,0.036300000000001,0.00560000000000027,0.00580000000000003,0.0112999999999996
3754,0.0363000000000008,0.00560000000000027,0.00580000000000003,0.0112999999999996
3755,0.0360000000000009,0.00540000000000029,0.00580000000000003,0.0112999999999996
3756,0.0358000000000009,0.0052000000000002,0.00599999999999989,0.0114999999999994
3757,0.035700000000001,0.00530000000000042,0.00600000000000012,0.0114999999999994
3758,0.035500000000001,0.00530000000000042,0.00600000000000012,0.0114999999999994
3759,0.035600000000001,0.00530000000000042,0.00610000000000011,0.0114999999999994
3760,0.0356000000000009,0.00540000000000029,0.00610000000000011,0.0114999999999994
3761,0.0356000000000007,0.00540000000000029,0.00610000000000011,0.0104999999999997
3762,0.0358000000000007,0.0055000000000005,0.00610000000000011,0.0104999999999997
3763,0.0353000000000009,0.00560000000000049,0.00610000000000011,0.0104999999999997
3764,0.0352000000000008,0.00560000000000049,0.00600000000000012,0.0104999999999997
3765,0.0351000000000008,0.00560000000000049,0.00580000000000014,0.0104999999999997
3766,0.0346000000000006,0.00560000000000049,0.00580000000000014,0.0101
3767,0.0345000000000006,0.00560000000000049,0.00580000000000014,0.0101
3768,0.0347000000000005,0.00560000000000049,0.00590000000000002,0.0101
3769,0.0347000000000004,0.00560000000000049,0.00590000000000002,0.0101
3770,0.0347000000000003,0.00570000000000048,0.00590000000000002,0.0101
3771,0.0349000000000004,0.00580000000000036,0.00590000000000002,0.0115999999999998
3772,0.0345000000000003,0.00580000000000036,0.00590000000000002,0.0115999999999998
3773,0.0345000000000004,0.00590000000000035,0.00600000000000012,0.0115999999999998
3774,0.0346000000000004,0.00580000000000036,0.00610000000000011,0.0115999999999998
3775,0.0346000000000004,0.00590000000000046,0.00610000000000011,0.0115999999999998
3776,0.0349000000000003,0.00590000000000046,0.00600000000000023,0.0108999999999996
3777,0.0347000000000002,0.00590000000000046,0.00600000000000023,0.0108999999999996
3778,0.0347000000000003,0.00570000000000059,0.00600000000000023,0.0108999999999996
3779,0.0348000000000003,0.00560000000000072,0.00580000000000014,0.0108999999999996
3780,0.0346000000000004,0.00530000000000075,0.00580000000000014,0.0108999999999996
3781,0.0345000000000004,0.00530000000000075,0.00590000000000013,0.0104
3782,0.0342000000000005,0.00530000000000075,0.00590000000000013,0.0104
3783,0.0342000000000005,0.00530000000000075,0.00590000000000013,0.0104
3784,0.0342000000000005,0.00520000000000054,0.00580000000000014,0.0104
3785,0.0337000000000005,0.00520000000000054,0.00590000000000013,0.0104
3786,0.0336000000000004,0.00520000000000054,0.00580000000000025,0.00939999999999996
3787,0.0339000000000005,0.00520000000000054,0.00590000000000035,0.00939999999999996
3788,0.0337000000000005,0.00520000000000054,0.00580000000000025,0.00939999999999996
3789,0.0338000000000005,0.00520000000000054,0.00570000000000026,0.00939999999999996
3790,0.0339000000000006,0.00520000000000054,0.00570000000000026,0.00939999999999996
3791,0.0340000000000006,0.00520000000000054,0.00570000000000026,0.00999999999999956
3792,0.0340000000000005,0.00520000000000054,0.00570000000000026,0.00999999999999956
3793,0.0337000000000003,0.00520000000000054,0.00570000000000026,0.00999999999999956
3794,0.0337000000000003,0.00520000000000054,0.00550000000000006,0.00999999999999956
3795,0.0340000000000004,0.00520000000000054,0.00540000000000018,0.00999999999999956
3796,0.0340000000000005,0.00510000000000044,0.00540000000000018,0.0104
3797,0.0338000000000005,0.00510000000000044,0.00540000000000018,0.0104
3798,0.0337000000000006,0.00510000000000044,0.00540000000000018,0.0104
3799,0.0335000000000004,0.00510000000000044,0.00540000000000018,0.0104
3800,0.0334000000000007,0.00530000000000053,0.00540000000000018,0.0104
3801,0.0335000000000005,0.00530000000000053,0.00530000000000019,0.0102000000000001
3802,0.0338000000000007,0.00530000000000053,0.00540000000000018,0.0102000000000001
3803,0.0342000000000007,0.00520000000000054,0.00540000000000018,0.0102000000000001
3804,0.0342000000000007,0.00520000000000054,0.00540000000000018,0.0102000000000001
3805,0.0344000000000009,0.00530000000000042,0.00540000000000007,0.0102000000000001
3806,0.0346000000000006,0.0052000000000002,0.00540000000000007,0.01
3807,0.0346000000000005,0.0052000000000002,0.00540000000000007,0.01
3808,0.0346000000000006,0.0052000000000002,0.00540000000000007,0.01
3809,0.0346000000000006,0.0052000000000002,0.00540000000000007,0.01
3810,0.0345000000000006,0.00510000000000022,0.00540000000000007,0.01
3811,0.0345000000000006,0.00500000000000034,0.00529999999999997,0.0109
3812,0.0343000000000007,0.00510000000000033,0.00529999999999997,0.0109
3813,0.0345000000000006,0.00510000000000033,0.00529999999999997,0.0109
3814,0.0345000000000006,0.00500000000000056,0.00520000000000009,0.0109
3815,0.0339000000000005,0.00500000000000056,0.00520000000000009,0.0109
3816,0.0341000000000006,0.00490000000000035,0.00510000000000022,0.00959999999999994
3817,0.0343000000000004,0.00490000000000035,0.00510000000000022,0.00959999999999994
3818,0.0339000000000005,0.00490000000000035,0.00510000000000022,0.00959999999999994
3819,0.0334000000000004,0.00490000000000035,0.00520000000000009,0.00959999999999994
3820,0.0334000000000004,0.00470000000000037,0.00520000000000009,0.00959999999999994
3821,0.0333000000000004,0.00470000000000037,0.00540000000000018,0.00969999999999982
3822,0.0335000000000002,0.00470000000000037,0.00530000000000019,0.00969999999999982
3823,0.0336000000000003,0.00470000000000037,0.00530000000000019,0.00969999999999982
3824,0.0336000000000002,0.00470000000000037,0.00530000000000019,0.00969999999999982
3825,0.0334000000000002,0.00470000000000037,0.00530000000000019,0.00969999999999982
3826,0.0334000000000002,0.00470000000000037,0.00530000000000019,0.0103999999999997
3827,0.0340000000000003,0.00470000000000037,0.0053000000000003,0.0103999999999997
3828,0.0338000000000004,0.00460000000000038,0.00540000000000029,0.0103999999999997
3829,0.0336000000000004,0.00460000000000038,0.00540000000000029,0.0103999999999997
3830,0.0336000000000004,0.00470000000000037,0.00540000000000029,0.0103999999999997
3831,0.0336000000000005,0.00480000000000047,0.00540000000000029,0.00909999999999966
3832,0.0334000000000003,0.00490000000000057,0.00540000000000029,0.00909999999999966
3833,0.0334000000000003,0.00490000000000057,0.00550000000000028,0.00909999999999966
3834,0.0336000000000005,0.00490000000000057,0.00550000000000028,0.00909999999999966
3835,0.0340000000000006,0.00490000000000057,0.00550000000000028,0.00909999999999966
3836,0.0340000000000006,0.00490000000000057,0.00550000000000028,0.00989999999999969
3837,0.0342000000000006,0.00490000000000057,0.00550000000000028,0.00989999999999969
3838,0.0343000000000004,0.00480000000000047,0.00550000000000028,0.00989999999999969
3839,0.0341000000000007,0.00490000000000035,0.00550000000000028,0.00989999999999969
3840,0.0346000000000007,0.00490000000000035,0.00540000000000018,0.00989999999999969
3841,0.0348000000000006,0.00490000000000035,0.00540000000000018,0.0100999999999998
3842,0.0348000000000006,0.00490000000000035,0.00540000000000018,0.0100999999999998
3843,0.0350000000000006,0.00490000000000035,0.00540000000000018,0.0100999999999998
3844,0.0353000000000004,0.00480000000000036,0.00540000000000018,0.0100999999999998
3845,0.0351000000000004,0.00480000000000036,0.00550000000000006,0.0100999999999998
3846,0.0350000000000003,0.00470000000000026,0.00540000000000007,0.0091
3847,0.0350000000000005,0.00470000000000026,0.00530000000000019,0.0091
3848,0.0346000000000004,0.00470000000000026,0.00530000000000019,0.0091
3849,0.0342000000000003,0.00460000000000027,0.00530000000000019,0.0091
3850,0.0345000000000002,0.00460000000000027,0.00510000000000022,0.0091
3851,0.0344000000000001,0.00460000000000027,0.00510000000000022,0.00969999999999971
3852,0.0341000000000001,0.00450000000000028,0.00500000000000012,0.00969999999999971
3853,0.034,0.00450000000000028,0.00500000000000012,0.00969999999999971
3854,0.0339000000000003,0.00460000000000027,0.00500000000000012,0.00969999999999971
3855,0.0340000000000005,0.00440000000000029,0.00510000000000022,0.00969999999999971
3856,0.0340000000000004,0.00440000000000029,0.0052000000000002,0.00949999999999929
3857,0.0337000000000005,0.00420000000000031,0.00510000000000022,0.00949999999999929
3858,0.0338000000000007,0.00420000000000031,0.00510000000000022,0.00949999999999929
3859,0.0338000000000007,0.00420000000000031,0.00510000000000022,0.00949999999999929
3860,0.0332000000000008,0.00410000000000044,0.00520000000000009,0.00949999999999929
3861,0.0330000000000008,0.00410000000000044,0.00530000000000019,0.00939999999999996
3862,0.0330000000000007,0.00410000000000044,0.00530000000000019,0.00939999999999996
3863,0.0328000000000007,0.00410000000000055,0.00530000000000019,0.00939999999999996
3864,0.0326000000000007,0.00410000000000055,0.00530000000000019,0.00939999999999996
3865,0.0326000000000007,0.00410000000000055,0.00540000000000018,0.00939999999999996
3866,0.0328000000000007,0.00410000000000055,0.00540000000000018,0.00949999999999984
3867,0.0331000000000007,0.00410000000000055,0.00540000000000018,0.00949999999999984
3868,0.0332000000000007,0.00410000000000055,0.0053000000000003,0.00949999999999984
3869,0.0331000000000007,0.00400000000000045,0.00540000000000029,0.00949999999999984
3870,0.0334000000000008,0.00390000000000046,0.00550000000000039,0.00949999999999984
3871,0.0334000000000008,0.00400000000000045,0.00550000000000039,0.00889999999999991
3872,0.0333000000000007,0.00410000000000055,0.00550000000000039,0.00889999999999991
3873,0.0333000000000009,0.00410000000000055,0.00540000000000029,0.00889999999999991
3874,0.0334000000000008,0.00410000000000055,0.00530000000000042,0.00889999999999991
3875,0.0331000000000006,0.00420000000000054,0.00510000000000033,0.00889999999999991
3876,0.0330000000000006,0.00410000000000055,0.00510000000000033,0.00909999999999977
3877,0.0327000000000005,0.00410000000000055,0.00500000000000045,0.00909999999999977
3878,0.0325000000000005,0.00410000000000055,0.00500000000000045,0.00909999999999977
3879,0.0327000000000005,0.00410000000000055,0.00500000000000045,0.00909999999999977
3880,0.0326000000000005,0.00420000000000043,0.00500000000000045,0.00909999999999977
3881,0.0331000000000006,0.00420000000000043,0.00500000000000045,0.0096999999999996
3882,0.0330000000000007,0.00420000000000043,0.00480000000000047,0.0096999999999996
3883,0.0334000000000008,0.00420000000000043,0.00480000000000047,0.0096999999999996
3884,0.0334000000000008,0.00420000000000043,0.00480000000000047,0.0096999999999996
3885,0.0335000000000008,0.00420000000000043,0.00470000000000037,0.0096999999999996
3886,0.033400000000001,0.00410000000000021,0.00460000000000038,0.00819999999999965
3887,0.033500000000001,0.00410000000000021,0.00470000000000037,0.00819999999999965
3888,0.0336000000000009,0.00400000000000034,0.00460000000000049,0.00819999999999965
3889,0.0336000000000009,0.00400000000000034,0.0045000000000005,0.00819999999999965
3890,0.0335000000000008,0.00400000000000034,0.0044000000000004,0.00819999999999965
3891,0.0336000000000007,0.00400000000000034,0.0043000000000003,0.00869999999999971
3892,0.0337000000000007,0.00410000000000021,0.0043000000000003,0.00869999999999971
3893,0.0334000000000008,0.00410000000000044,0.00440000000000029,0.00869999999999971
3894,0.0334000000000008,0.00410000000000044,0.00440000000000029,0.00869999999999971
3895,0.0338000000000007,0.00410000000000044,0.00430000000000019,0.00869999999999971
3896,0.0337000000000006,0.00420000000000043,0.00430000000000019,0.0089999999999999
3897,0.0339000000000006,0.00420000000000043,0.00430000000000019,0.0089999999999999
3898,0.0342000000000006,0.00420000000000043,0.00430000000000019,0.0089999999999999
3899,0.0340000000000008,0.00420000000000043,0.00430000000000019,0.0089999999999999
3900,0.0342000000000009,0.00410000000000021,0.00440000000000029,0.0089999999999999
3901,0.0342000000000009,0.00410000000000021,0.00440000000000029,0.00919999999999987
3902,0.0344000000000007,0.00410000000000021,0.00440000000000029,0.00919999999999987
3903,0.0344000000000007,0.00410000000000021,0.00450000000000028,0.00919999999999987
3904,0.0340000000000006,0.00410000000000021,0.00450000000000028,0.00919999999999987
3905,0.0340000000000006,0.00410000000000021,0.00460000000000038,0.00919999999999987
3906,0.0335000000000006,0.00400000000000034,0.00450000000000028,0.0089999999999999
3907,0.0336000000000009,0.00390000000000046,0.00440000000000029,0.0089999999999999
3908,0.0337000000000007,0.00390000000000046,0.00440000000000029,0.0089999999999999
3909,0.0341000000000008,0.00390000000000046,0.00440000000000029,0.0089999999999999
3910,0.0344000000000009,0.00390000000000046,0.00450000000000028,0.0089999999999999
3911,0.0343000000000008,0.00380000000000036,0.00460000000000038,0.00969999999999982
3912,0.0341000000000009,0.00380000000000036,0.00470000000000037,0.00969999999999982
3913,0.0343000000000008,0.00380000000000036,0.00470000000000059,0.00969999999999982
3914,0.0342000000000009,0.00380000000000036,0.00470000000000059,0.00969999999999982
3915,0.0342000000000009,0.00390000000000046,0.00460000000000049,0.00969999999999982
3916,0.0342000000000009,0.00390000000000046,0.00460000000000049,0.00930000000000009
3917,0.0344000000000009,0.00390000000000046,0.00460000000000049,0.00930000000000009
3918,0.0344000000000009,0.00390000000000046,0.00460000000000049,0.00930000000000009
3919,0.0345000000000008,0.00390000000000046,0.00460000000000049,0.00930000000000009
3920,0.0348000000000007,0.00410000000000055,0.00460000000000049,0.00930000000000009
3921,0.0345000000000008,0.00410000000000055,0.00460000000000049,0.00949999999999984
3922,0.0344000000000007,0.00410000000000055,0.00460000000000049,0.00949999999999984
3923,0.0342000000000009,0.00410000000000055,0.00470000000000037,0.00949999999999984
3924,0.0343000000000008,0.00410000000000055,0.00470000000000037,0.00949999999999984
3925,0.0344000000000009,0.00410000000000055,0.00470000000000037,0.00949999999999984
3926,0.0342000000000007,0.00400000000000045,0.00460000000000038,0.00869999999999993
3927,0.0343000000000008,0.00390000000000046,0.00460000000000038,0.00869999999999993
3928,0.0344000000000009,0.00390000000000046,0.00460000000000038,0.00869999999999993
3929,0.0342000000000007,0.00390000000000046,0.00440000000000029,0.00869999999999993
3930,0.0341000000000009,0.00380000000000036,0.00430000000000019,0.00869999999999993
3931,0.0340000000000009,0.00380000000000036,0.00430000000000019,0.00909999999999944
3932,0.0339000000000008,0.00380000000000036,0.00430000000000019,0.00909999999999944
3933,0.0340000000000009,0.00380000000000036,0.00440000000000029,0.00909999999999944
3934,0.0336000000000012,0.00380000000000036,0.00440000000000029,0.00909999999999944
3935,0.0336000000000012,0.00390000000000046,0.00440000000000029,0.00909999999999944
3936,0.0333000000000009,0.00400000000000045,0.00440000000000029,0.00959999999999961
3937,0.0332000000000008,0.00400000000000045,0.00440000000000029,0.00959999999999961
3938,0.0333000000000009,0.00390000000000046,0.00440000000000029,0.00959999999999961
3939,0.0333000000000009,0.00390000000000046,0.00440000000000029,0.00959999999999961
3940,0.0329000000000006,0.00390000000000046,0.00440000000000029,0.00959999999999961
3941,0.0330000000000006,0.00390000000000046,0.00440000000000029,0.0096999999999996
3942,0.0327000000000004,0.00380000000000036,0.00440000000000029,0.0096999999999996
3943,0.0328000000000003,0.00400000000000067,0.00440000000000029,0.0096999999999996
3944,0.0328000000000003,0.00390000000000068,0.00440000000000029,0.0096999999999996
3945,0.0326000000000003,0.00400000000000078,0.00440000000000029,0.0096999999999996
3946,0.0323000000000003,0.00410000000000066,0.00450000000000028,0.00899999999999967
3947,0.0324000000000004,0.00410000000000066,0.00440000000000029,0.00899999999999967
3948,0.0321000000000004,0.00400000000000078,0.00440000000000029,0.00899999999999967
3949,0.0319000000000004,0.00400000000000078,0.00440000000000029,0.00899999999999967
3950,0.0320000000000005,0.00400000000000078,0.00430000000000019,0.00899999999999967
3951,0.0318000000000005,0.00400000000000078,0.00420000000000031,0.00869999999999971
3952,0.0320000000000005,0.00390000000000068,0.0042000000000002,0.00869999999999971
3953,0.0320000000000004,0.00400000000000067,0.00430000000000019,0.00869999999999971
3954,0.0321000000000004,0.00390000000000057,0.00440000000000029,0.00869999999999971
3955,0.0321000000000004,0.00390000000000057,0.00450000000000028,0.00869999999999971
3956,0.0322000000000005,0.00390000000000057,0.00450000000000028,0.00889999999999969
3957,0.0322000000000005,0.00380000000000047,0.00450000000000028,0.00889999999999969
3958,0.0323000000000004,0.00370000000000059,0.00450000000000028,0.00889999999999969
3959,0.0324000000000004,0.00370000000000059,0.00450000000000028,0.00889999999999969
3960,0.0318000000000006,0.00380000000000047,0.0044000000000004,0.00889999999999969
3961,0.0320000000000006,0.00380000000000047,0.0044000000000004,0.00839999999999974
3962,0.0321000000000005,0.00390000000000046,0.0044000000000004,0.00839999999999974
3963,0.0321000000000007,0.00390000000000046,0.0044000000000004,0.00839999999999974
3964,0.0322000000000007,0.00390000000000046,0.0043000000000003,0.00839999999999974
3965,0.0319000000000007,0.00380000000000047,0.0043000000000003,0.00839999999999974
3966,0.0320000000000006,0.00380000000000047,0.00420000000000031,0.00979999999999948
3967,0.0319000000000004,0.00380000000000047,0.00420000000000031,0.00979999999999948
3968,0.0318000000000004,0.00380000000000047,0.00420000000000031,0.00979999999999948
3969,0.0320000000000004,0.00380000000000047,0.00400000000000034,0.00979999999999948
3970,0.0320000000000004,0.00380000000000047,0.00400000000000034,0.00979999999999948
3971,0.0322000000000005,0.00370000000000048,0.00410000000000021,0.00899999999999967
3972,0.0322000000000005,0.00380000000000047,0.00400000000000034,0.00899999999999967
3973,0.0321000000000004,0.00380000000000047,0.00400000000000034,0.00899999999999967
3974,0.0321000000000004,0.00380000000000047,0.00390000000000046,0.00899999999999967
3975,0.0322000000000002,0.00370000000000048,0.00380000000000036,0.00899999999999967
3976,0.0324000000000004,0.00360000000000038,0.00380000000000036,0.00979999999999992
3977,0.0325000000000003,0.00370000000000048,0.00380000000000036,0.00979999999999992
3978,0.0326000000000003,0.00360000000000038,0.00380000000000036,0.00979999999999992
3979,0.0327000000000004,0.00360000000000038,0.00390000000000024,0.00979999999999992
3980,0.0328000000000004,0.00360000000000038,0.00380000000000025,0.00979999999999992
3981,0.0329000000000005,0.00350000000000039,0.00380000000000025,0.00829999999999986
3982,0.0327000000000005,0.00340000000000051,0.00380000000000025,0.00829999999999986
3983,0.0324000000000004,0.00340000000000029,0.00390000000000024,0.00829999999999986
3984,0.0326000000000003,0.00350000000000039,0.00390000000000024,0.00829999999999986
3985,0.0327000000000003,0.00350000000000039,0.00380000000000025,0.00829999999999986
3986,0.0327000000000003,0.00350000000000039,0.00380000000000025,0.00869999999999949
3987,0.0326000000000003,0.00350000000000039,0.00380000000000025,0.00869999999999949
3988,0.0321000000000004,0.00350000000000039,0.00380000000000025,0.00869999999999949
3989,0.0324000000000004,0.00350000000000039,0.00380000000000025,0.00869999999999949
3990,0.0323000000000003,0.00350000000000039,0.00380000000000025,0.00869999999999949
3991,0.0323000000000003,0.00350000000000039,0.00380000000000025,0.00829999999999953
3992,0.0323000000000003,0.00350000000000039,0.00380000000000025,0.00829999999999953
3993,0.0323000000000003,0.00350000000000039,0.00380000000000025,0.00829999999999953
3994,0.0323000000000003,0.00350000000000039,0.00380000000000025,0.00829999999999953
3995,0.0323000000000003,0.00350000000000039,0.00380000000000025,0.00829999999999953
3996,0.0323000000000003,0.00350000000000039,0.00380000000000025,0.00819999999999999
3997,0.0323000000000003,0.00350000000000039,0.00380000000000025,0.00819999999999999
3998,0.0323000000000003,0.00350000000000039,0.00380000000000025,0.00819999999999999
3999,0.0323000000000003,0.00350000000000039,0.00380000000000025,0.00819999999999999
4000,0.0323000000000003,0.00350000000000039,0.00380000000000025,0.00819999999999999


==> data/PFS_Case11_nystrom.csv <==
T,tot_pfs_krr,tot_pfs_krrnew,tot_pfs_krrPS,tot_pfs_BICOconti
1310,0.3156,0.3289,0.2704,0.288999999999999
1311,0.3156,0.3289,0.2704,0.2884
1312,0.3156,0.3289,0.2704,0.2884
1313,0.3156,0.3289,0.2704,0.2884
1314,0.3156,0.3289,0.2704,0.2884
1315,0.3156,0.3289,0.2704,0.2884
1316,0.3156,0.3289,0.2704,0.283799999999999
1317,0.3156,0.3289,0.2704,0.283799999999999
1318,0.3157,0.3289,0.2705,0.283799999999999
1319,0.3158,0.3288,0.2703,0.283799999999999
1320,0.3158,0.3286,0.2702,0.283799999999999
1321,0.3157,0.3283,0.2701,0.2826
1322,0.3159,0.3281,0.2699,0.2826
1323,0.3171,0.3275,0.2696,0.2826
1324,0.3171,0.3266,0.2686,0.2826
1325,0.3166,0.326000000000001,0.267,0.2826
1326,0.3167,0.3254,0.266,0.2864
1327,0.3167,0.323,0.2634,0.2864
1328,0.3147,0.3216,0.2625,0.2864
1329,0.3123,0.3171,0.2615,0.2864
1330,0.3098,0.3124,0.2583,0.2864
1331,0.3079,0.3092,0.2582,0.286199999999999
1332,0.3065,0.3089,0.2569,0.286199999999999
1333,0.3051,0.3091,0.2564,0.286199999999999
1334,0.3047,0.3097,0.2558,0.286199999999999
1335,0.304,0.3098,0.2545,0.286199999999999
1336,0.3043,0.3095,0.2541,0.2807
1337,0.3036,0.3089,0.2531,0.2807
1338,0.3037,0.3085,0.253,0.2807
1339,0.3041,0.3082,0.253,0.2807
1340,0.3034,0.3078,0.2531,0.2807
1341,0.3024,0.3068,0.2531,0.2742
1342,0.3022,0.3055,0.2536,0.2742
1343,0.3015,0.3055,0.253,0.2742
1344,0.3007,0.3035,0.2521,0.2742
1345,0.2996,0.3031,0.2527,0.2742
1346,0.298199999999999,0.3033,0.252,0.2738
1347,0.296899999999999,0.301,0.251799999999999,0.2738
1348,0.2954,0.3002,0.2513,0.2738
1349,0.2955,0.2988,0.25,0.2738
1350,0.2949,0.2966,0.2479,0.2738
1351,0.2938,0.2953,0.2478,0.2687
1352,0.2917,0.2952,0.2454,0.2687
1353,0.2908,0.2941,0.2456,0.2687
1354,0.2909,0.2941,0.244,0.2687
1355,0.2901,0.2938,0.2432,0.2687
1356,0.2908,0.2936,0.2427,0.266
1357,0.2902,0.2926,0.2426,0.266
1358,0.29,0.2923,0.2422,0.266
1359,0.2895,0.293,0.2419,0.266
1360,0.2892,0.2932,0.241,0.266
1361,0.2886,0.293,0.2413,0.262599999999999
1362,0.2876,0.2936,0.2412,0.262599999999999
1363,0.2868,0.2934,0.2404,0.262599999999999
1364,0.2865,0.2923,0.2404,0.262599999999999
1365,0.2855,0.2928,0.2402,0.262599999999999
1366,0.2841,0.2911,0.2395,0.2612
1367,0.282,0.2906,0.238,0.2612
1368,0.2811,0.2912,0.2373,0.2612
1369,0.2813,0.2909,0.2367,0.2612
1370,0.2805,0.2908,0.2362,0.2612
1371,0.2807,0.2898,0.2352,0.257
1372,0.2794,0.2886,0.2337,0.257
1373,0.2788,0.2881,0.2327,0.257
1374,0.2783,0.2877,0.2313,0.257
1375,0.2779,0.2869,0.2307,0.257
1376,0.2773,0.2867,0.2295,0.2557
1377,0.2766,0.2858,0.2298,0.2557
1378,0.2772,0.2848,0.230200000000001,0.2557
1379,0.2774,0.2846,0.2293,0.2557
1380,0.2764,0.2839,0.2286,0.2557
1381,0.276,0.2827,0.2291,0.2525
1382,0.2757,0.2808,0.2286,0.2525
1383,0.2761,0.28,0.228,0.2525
1384,0.2755,0.2787,0.2273,0.2525
1385,0.2754,0.279,0.2253,0.2525
1386,0.2757,0.2784,0.2256,0.2506
1387,0.2744,0.2775,0.2238,0.2506
1388,0.274,0.2761,0.2234,0.2506
1389,0.2739,0.2754,0.2228,0.2506
1390,0.2745,0.2749,0.2235,0.2506
1391,0.2745,0.2753,0.2219,0.2489
1392,0.2733,0.2751,0.222,0.2489
1393,0.2717,0.2739,0.2213,0.2489
1394,0.2714,0.2729,0.2207,0.2489
1395,0.2701,0.2722,0.2209,0.2489
1396,0.2692,0.2718,0.2194,0.2424
1397,0.2683,0.2716,0.219400000000001,0.2424
1398,0.2676,0.2712,0.218800000000001,0.2424
1399,0.2667,0.2706,0.2184,0.2424
1400,0.2664,0.2703,0.2183,0.2424
1401,0.2662,0.2696,0.2174,0.2422
1402,0.2664,0.2683,0.217,0.2422
1403,0.2646,0.2685,0.218300000000001,0.2422
1404,0.2643,0.2691,0.2189,0.2422
1405,0.2648,0.2679,0.2181,0.2422
1406,0.2642,0.2671,0.2161,0.239799999999999
1407,0.2637,0.2667,0.215,0.239799999999999
1408,0.2638,0.2642,0.2142,0.239799999999999
1409,0.2638,0.2639,0.214,0.239799999999999
1410,0.2634,0.2634,0.2131,0.239799999999999
1411,0.262499999999999,0.2625,0.2125,0.239299999999999
1412,0.262,0.2611,0.2114,0.239299999999999
1413,0.2622,0.2611,0.2113,0.239299999999999
1414,0.2607,0.2603,0.211,0.239299999999999
1415,0.2601,0.26,0.21,0.239299999999999
1416,0.2602,0.2596,0.2099,0.237099999999999
1417,0.2608,0.2598,0.2088,0.237099999999999
1418,0.2614,0.2584,0.209,0.237099999999999
1419,0.2604,0.2583,0.209,0.237099999999999
1420,0.2596,0.2584,0.2088,0.237099999999999
1421,0.2596,0.2582,0.2085,0.2384
1422,0.2594,0.2577,0.2076,0.2384
1423,0.259,0.2576,0.2071,0.2384
1424,0.2583,0.2565,0.2069,0.2384
1425,0.2569,0.2553,0.2065,0.2384
1426,0.2561,0.2546,0.206,0.232799999999999
1427,0.2557,0.2534,0.2062,0.232799999999999
1428,0.2554,0.2518,0.2048,0.232799999999999
1429,0.2533,0.2515,0.2046,0.232799999999999
1430,0.2526,0.251,0.204,0.232799999999999
1431,0.2515,0.2503,0.2027,0.2284
1432,0.2509,0.2498,0.202,0.2284
1433,0.2502,0.2482,0.2012,0.2284
1434,0.2495,0.2478,0.2011,0.2284
1435,0.2488,0.2469,0.2005,0.2284
1436,0.2476,0.2468,0.1996,0.224099999999999
1437,0.2467,0.2463,0.1992,0.224099999999999
1438,0.2459,0.245400000000001,0.1985,0.224099999999999
1439,0.2452,0.2446,0.1981,0.224099999999999
1440,0.2452,0.2443,0.1978,0.224099999999999
1441,0.245,0.2424,0.1964,0.224
1442,0.2447,0.242,0.1953,0.224
1443,0.2436,0.2424,0.1953,0.224
1444,0.2434,0.242,0.1953,0.224
1445,0.2432,0.242,0.1956,0.224
1446,0.2432,0.2412,0.196,0.2198
1447,0.2425,0.2401,0.1949,0.2198
1448,0.2417,0.238800000000001,0.1942,0.2198
1449,0.2413,0.238600000000001,0.1938,0.2198
1450,0.2408,0.2383,0.1936,0.2198
1451,0.2404,0.2376,0.1932,0.221299999999999
1452,0.2411,0.2374,0.1927,0.221299999999999
1453,0.2405,0.2359,0.1928,0.221299999999999
1454,0.2395,0.235,0.1925,0.221299999999999
1455,0.2391,0.2339,0.1913,0.221299999999999
1456,0.2393,0.2331,0.1906,0.2187
1457,0.24,0.2335,0.1906,0.2187
1458,0.2397,0.2326,0.1905,0.2187
1459,0.2403,0.232,0.1896,0.2187
1460,0.2397,0.232,0.189,0.2187
1461,0.2385,0.2316,0.1889,0.217
1462,0.2388,0.2315,0.1888,0.217
1463,0.2378,0.2305,0.1882,0.217
1464,0.2376,0.2312,0.1872,0.217
1465,0.2364,0.2302,0.1872,0.217
1466,0.2357,0.2303,0.1866,0.214099999999999
1467,0.2353,0.2292,0.186,0.214099999999999
1468,0.2353,0.2308,0.1852,0.214099999999999
1469,0.2345,0.2298,0.1851,0.214099999999999
1470,0.2345,0.2288,0.1842,0.214099999999999
1471,0.2339,0.2281,0.1835,0.217099999999999
1472,0.2338,0.2281,0.183,0.217099999999999
1473,0.2336,0.2283,0.1829,0.217099999999999
1474,0.2331,0.227,0.181,0.217099999999999
1475,0.2322,0.2263,0.1811,0.217099999999999
1476,0.2326,0.2259,0.1806,0.213599999999999
1477,0.2322,0.2246,0.1802,0.213599999999999
1478,0.2331,0.2242,0.1805,0.213599999999999
1479,0.2327,0.2238,0.1798,0.213599999999999
1480,0.232799999999999,0.2228,0.1795,0.213599999999999
1481,0.2334,0.2221,0.1797,0.210099999999999
1482,0.2331,0.2216,0.1801,0.210099999999999
1483,0.232,0.2204,0.1802,0.210099999999999
1484,0.2321,0.2213,0.1804,0.210099999999999
1485,0.2309,0.2211,0.1801,0.210099999999999
1486,0.2314,0.2203,0.1791,0.208599999999999
1487,0.2306,0.2193,0.1795,0.208599999999999
1488,0.230699999999999,0.2192,0.179,0.208599999999999
1489,0.2302,0.2182,0.1789,0.208599999999999
1490,0.2293,0.2177,0.1786,0.208599999999999
1491,0.2292,0.2175,0.1777,0.207299999999999
1492,0.2289,0.2173,0.1773,0.207299999999999
1493,0.228,0.2161,0.1766,0.207299999999999
1494,0.2278,0.2159,0.1767,0.207299999999999
1495,0.2272,0.2165,0.1759,0.207299999999999
1496,0.2263,0.2154,0.1751,0.2051
1497,0.2258,0.2148,0.1751,0.2051
1498,0.2252,0.215,0.1751,0.2051
1499,0.2249,0.2146,0.1756,0.2051
1500,0.2243,0.2143,0.1744,0.2051
1501,0.2233,0.2131,0.1742,0.2045
1502,0.2229,0.2121,0.1734,0.2045
1503,0.2228,0.2118,0.1732,0.2045
1504,0.222,0.2117,0.1724,0.2045
1505,0.2216,0.2111,0.1715,0.2045
1506,0.2212,0.2106,0.1712,0.203399999999999
1507,0.2213,0.2102,0.1718,0.203399999999999
1508,0.2206,0.2083,0.1715,0.203399999999999
1509,0.2205,0.2083,0.1707,0.203399999999999
1510,0.2205,0.2081,0.1704,0.203399999999999
1511,0.2196,0.2075,0.1692,0.199299999999999
1512,0.2185,0.2074,0.1692,0.199299999999999
1513,0.2184,0.2073,0.1693,0.199299999999999
1514,0.2179,0.2068,0.1684,0.199299999999999
1515,0.2185,0.2073,0.1688,0.199299999999999
1516,0.2174,0.2072,0.168,0.196299999999999
1517,0.2164,0.206,0.1681,0.196299999999999
1518,0.2161,0.205900000000001,0.168,0.196299999999999
1519,0.2165,0.2046,0.1675,0.196299999999999
1520,0.2157,0.2039,0.1666,0.196299999999999
1521,0.2153,0.2034,0.1661,0.194999999999999
1522,0.2146,0.2024,0.166,0.194999999999999
1523,0.2147,0.2027,0.1654,0.194999999999999
1524,0.213800000000001,0.2021,0.1644,0.194999999999999
1525,0.2124,0.2022,0.1631,0.194999999999999
1526,0.212,0.2006,0.1626,0.194299999999999
1527,0.2119,0.199,0.162,0.194299999999999
1528,0.2114,0.1981,0.1609,0.194299999999999
1529,0.211,0.1981,0.16,0.194299999999999
1530,0.2103,0.1976,0.1603,0.194299999999999
1531,0.2101,0.1969,0.1599,0.193699999999999
1532,0.2093,0.1959,0.1598,0.193699999999999
1533,0.2083,0.1949,0.1589,0.193699999999999
1534,0.2079,0.1942,0.1592,0.193699999999999
1535,0.2071,0.1939,0.1591,0.193699999999999
1536,0.2069,0.1934,0.1587,0.1923
1537,0.2067,0.1922,0.1591,0.1923
1538,0.2064,0.192099999999999,0.1574,0.1923
1539,0.2058,0.1913,0.1568,0.1923
1540,0.2055,0.191499999999999,0.1568,0.1923
1541,0.2064,0.1913,0.1558,0.1903
1542,0.2066,0.1902,0.1562,0.1903
1543,0.206,0.1904,0.1554,0.1903
1544,0.2055,0.1901,0.1551,0.1903
1545,0.205399999999999,0.189999999999999,0.1551,0.1903
1546,0.2057,0.189299999999999,0.1557,0.1898
1547,0.2059,0.1888,0.1557,0.1898
1548,0.2048,0.1895,0.1551,0.1898
1549,0.2037,0.1891,0.1554,0.1898
1550,0.2026,0.189,0.1554,0.1898
1551,0.2025,0.1885,0.1547,0.1874
1552,0.202,0.1879,0.1553,0.1874
1553,0.2015,0.187599999999999,0.1555,0.1874
1554,0.2014,0.1872,0.155,0.1874
1555,0.2016,0.1876,0.1553,0.1874
1556,0.2011,0.188399999999999,0.1553,0.184
1557,0.2005,0.188,0.1552,0.184
1558,0.2001,0.188199999999999,0.1551,0.184
1559,0.1994,0.1878,0.1551,0.184
1560,0.1986,0.1877,0.1549,0.184
1561,0.198,0.1875,0.1544,0.183499999999999
1562,0.1977,0.1863,0.1545,0.183499999999999
1563,0.197,0.1864,0.1538,0.183499999999999
1564,0.1966,0.1848,0.1537,0.183499999999999
1565,0.1955,0.1847,0.1532,0.183499999999999
1566,0.1946,0.184299999999999,0.1527,0.1829
1567,0.1942,0.183399999999999,0.153,0.1829
1568,0.1937,0.183099999999999,0.1529,0.1829
1569,0.193300000000001,0.1828,0.1519,0.1829
1570,0.1939,0.1822,0.1521,0.1829
1571,0.1935,0.1819,0.152,0.1818
1572,0.1929,0.1813,0.1515,0.1818
1573,0.1924,0.1806,0.1511,0.1818
1574,0.1927,0.1803,0.1502,0.1818
1575,0.1921,0.1797,0.1497,0.1818
1576,0.1924,0.1786,0.1501,0.1785
1577,0.192,0.1782,0.1499,0.1785
1578,0.1916,0.1782,0.1491,0.1785
1579,0.1916,0.178,0.1481,0.1785
1580,0.1919,0.179,0.1481,0.1785
1581,0.1925,0.1785,0.1482,0.1776
1582,0.1924,0.1781,0.1483,0.1776
1583,0.1923,0.1775,0.1477,0.1776
1584,0.192,0.1771,0.146900000000001,0.1776
1585,0.1916,0.1772,0.1469,0.1776
1586,0.192,0.1767,0.147000000000001,0.178199999999999
1587,0.1915,0.177,0.1464,0.178199999999999
1588,0.1916,0.1769,0.1458,0.178199999999999
1589,0.191,0.177,0.1453,0.178199999999999
1590,0.191,0.1772,0.144400000000001,0.178199999999999
1591,0.1907,0.1771,0.144700000000001,0.1744
1592,0.1896,0.1765,0.1438,0.1744
1593,0.1896,0.1767,0.1433,0.1744
1594,0.1891,0.1762,0.1435,0.1744
1595,0.1889,0.1754,0.1424,0.1744
1596,0.1876,0.1748,0.142,0.1718
1597,0.1878,0.1742,0.1413,0.1718
1598,0.1874,0.1739,0.1411,0.1718
1599,0.1871,0.1739,0.1408,0.1718
1600,0.1871,0.1744,0.1401,0.1718
1601,0.1864,0.1734,0.1404,0.172899999999999
1602,0.1867,0.1731,0.1402,0.172899999999999
1603,0.1856,0.1725,0.1395,0.172899999999999
1604,0.1857,0.1723,0.1391,0.172899999999999
1605,0.1853,0.1716,0.1388,0.172899999999999
1606,0.1853,0.1717,0.1393,0.171899999999999
1607,0.1849,0.1714,0.1389,0.171899999999999
1608,0.1849,0.1709,0.1387,0.171899999999999
1609,0.1841,0.17,0.1385,0.171899999999999
1610,0.183,0.1692,0.1382,0.171899999999999
1611,0.1826,0.168700000000001,0.1381,0.170899999999999
1612,0.1832,0.1684,0.1381,0.170899999999999
1613,0.1834,0.1678,0.1375,0.170899999999999
1614,0.1829,0.1668,0.1372,0.170899999999999
1615,0.1825,0.1662,0.137,0.170899999999999
1616,0.1832,0.1661,0.1371,0.1712
1617,0.1833,0.1657,0.1367,0.1712
1618,0.183,0.1657,0.136,0.1712
1619,0.1831,0.1661,0.135,0.1712
1620,0.1824,0.166,0.1351,0.1712
1621,0.1814,0.1661,0.1347,0.168999999999999
1622,0.1809,0.1663,0.1339,0.168999999999999
1623,0.1801,0.1663,0.1332,0.168999999999999
1624,0.1791,0.1655,0.133,0.168999999999999
1625,0.1797,0.1657,0.133,0.168999999999999
1626,0.1793,0.165,0.1327,0.1689
1627,0.179,0.1652,0.1324,0.1689
1628,0.1778,0.1652,0.1322,0.1689
1629,0.1769,0.1654,0.1322,0.1689
1630,0.1759,0.1652,0.1322,0.1689
1631,0.1763,0.1654,0.1322,0.165299999999999
1632,0.1767,0.1655,0.132,0.165299999999999
1633,0.1763,0.1655,0.132,0.165299999999999
1634,0.1762,0.1655,0.1318,0.165299999999999
1635,0.176,0.1662,0.132,0.165299999999999
1636,0.1756,0.1655,0.1314,0.164199999999999
1637,0.1749,0.165,0.1315,0.164199999999999
1638,0.1742,0.1648,0.1309,0.164199999999999
1639,0.1745,0.1643,0.130400000000001,0.164199999999999
1640,0.1738,0.1641,0.130200000000001,0.164199999999999
1641,0.1743,0.1648,0.1303,0.163399999999999
1642,0.1738,0.164699999999999,0.131,0.163399999999999
1643,0.1738,0.164199999999999,0.132,0.163399999999999
1644,0.1733,0.1641,0.1318,0.163399999999999
1645,0.1725,0.164,0.1317,0.163399999999999
1646,0.1724,0.1638,0.131,0.162999999999999
1647,0.1726,0.1631,0.1301,0.162999999999999
1648,0.1721,0.1627,0.1298,0.162999999999999
1649,0.1721,0.1623,0.1295,0.162999999999999
1650,0.1721,0.1617,0.1294,0.162999999999999
1651,0.1715,0.1613,0.1291,0.1614
1652,0.1712,0.1608,0.1288,0.1614
1653,0.1714,0.1599,0.1273,0.1614
1654,0.1712,0.16,0.1271,0.1614
1655,0.1713,0.1596,0.1273,0.1614
1656,0.1712,0.1583,0.1265,0.162499999999999
1657,0.1713,0.157,0.1262,0.162499999999999
1658,0.1713,0.1562,0.1259,0.162499999999999
1659,0.1713,0.1563,0.1256,0.162499999999999
1660,0.1706,0.1559,0.1258,0.162499999999999
1661,0.1704,0.1557,0.1253,0.1593
1662,0.17,0.1552,0.1243,0.1593
1663,0.1704,0.155,0.1247,0.1593
1664,0.1709,0.1545,0.1245,0.1593
1665,0.1714,0.1537,0.1242,0.1593
1666,0.1705,0.1538,0.1243,0.1577
1667,0.1707,0.1533,0.1242,0.1577
1668,0.1706,0.1537,0.1241,0.1577
1669,0.1704,0.1534,0.1245,0.1577
1670,0.1704,0.1528,0.1247,0.1577
1671,0.1693,0.1528,0.1249,0.157199999999999
1672,0.1688,0.1524,0.125,0.157199999999999
1673,0.1689,0.1523,0.1248,0.157199999999999
1674,0.1692,0.1518,0.1245,0.157199999999999
1675,0.169,0.1519,0.1247,0.157199999999999
1676,0.1693,0.1515,0.1242,0.158099999999999
1677,0.1685,0.1517,0.1244,0.158099999999999
1678,0.1685,0.1519,0.1242,0.158099999999999
1679,0.1681,0.1515,0.1241,0.158099999999999
1680,0.1677,0.1513,0.1236,0.158099999999999
1681,0.1673,0.1508,0.1226,0.1584
1682,0.1671,0.1504,0.1212,0.1584
1683,0.1664,0.1509,0.121,0.1584
1684,0.1655,0.1514,0.1208,0.1584
1685,0.166,0.151,0.1206,0.1584
1686,0.165,0.1512,0.1204,0.1569
1687,0.1644,0.1508,0.1205,0.1569
1688,0.1647,0.1501,0.1209,0.1569
1689,0.1642,0.1494,0.1201,0.1569
1690,0.1639,0.1489,0.1192,0.1569
1691,0.1646,0.1484,0.119,0.1557
1692,0.1644,0.1477,0.119,0.1557
1693,0.1636,0.1469,0.1183,0.1557
1694,0.1637,0.1458,0.118,0.1557
1695,0.1631,0.1461,0.1176,0.1557
1696,0.1626,0.1458,0.1177,0.155
1697,0.1627,0.1455,0.117,0.155
1698,0.1629,0.1451,0.117,0.155
1699,0.1622,0.1451,0.1171,0.155
1700,0.1622,0.1453,0.1173,0.155
1701,0.1618,0.1448,0.1168,0.154099999999999
1702,0.1616,0.1449,0.1161,0.154099999999999
1703,0.1612,0.1449,0.1156,0.154099999999999
1704,0.1609,0.1442,0.1157,0.154099999999999
1705,0.16,0.1437,0.1151,0.154099999999999
1706,0.1598,0.1437,0.1155,0.1519
1707,0.1596,0.1431,0.1153,0.1519
1708,0.1592,0.142,0.1153,0.1519
1709,0.1589,0.1411,0.1151,0.1519
1710,0.1586,0.141,0.1152,0.1519
1711,0.1588,0.1405,0.115,0.1515
1712,0.1588,0.1402,0.1149,0.1515
1713,0.1586,0.140099999999999,0.1145,0.1515
1714,0.1581,0.1395,0.1143,0.1515
1715,0.158,0.1386,0.1142,0.1515
1716,0.1581,0.1383,0.1136,0.152699999999999
1717,0.1579,0.138,0.1131,0.152699999999999
1718,0.1581,0.1378,0.1124,0.152699999999999
1719,0.1581,0.1377,0.1119,0.152699999999999
1720,0.1574,0.1375,0.1113,0.152699999999999
1721,0.1568,0.1372,0.1103,0.1492
1722,0.157,0.136100000000001,0.1106,0.1492
1723,0.157,0.136500000000001,0.1109,0.1492
1724,0.1571,0.136000000000001,0.1109,0.1492
1725,0.1567,0.1357,0.1111,0.1492
1726,0.1572,0.134700000000001,0.1108,0.1494
1727,0.1573,0.134400000000001,0.1106,0.1494
1728,0.1568,0.1337,0.1101,0.1494
1729,0.1565,0.133100000000001,0.109799999999999,0.1494
1730,0.1562,0.133000000000001,0.1099,0.1494
1731,0.1558,0.133100000000001,0.1093,0.1511
1732,0.1556,0.132800000000001,0.1098,0.1511
1733,0.1561,0.1326,0.1099,0.1511
1734,0.1555,0.1317,0.1104,0.1511
1735,0.1553,0.132,0.1098,0.1511
1736,0.1555,0.1318,0.11,0.1478
1737,0.1557,0.1311,0.1097,0.1478
1738,0.1555,0.1308,0.1088,0.1478
1739,0.1558,0.1303,0.1089,0.1478
1740,0.1553,0.1296,0.1087,0.1478
1741,0.155,0.129500000000001,0.109,0.1472
1742,0.1548,0.1289,0.108299999999999,0.1472
1743,0.1546,0.1286,0.108199999999999,0.1472
1744,0.1539,0.1288,0.1083,0.1472
1745,0.1544,0.1275,0.1082,0.1472
1746,0.154,0.1278,0.1075,0.1486
1747,0.1542,0.1283,0.1068,0.1486
1748,0.1547,0.1282,0.1062,0.1486
1749,0.1553,0.1273,0.1058,0.1486
1750,0.1554,0.1268,0.1056,0.1486
1751,0.1556,0.1268,0.1057,0.146999999999999
1752,0.1556,0.1268,0.1056,0.146999999999999
1753,0.155,0.1275,0.1054,0.146999999999999
1754,0.1537,0.1268,0.1059,0.146999999999999
1755,0.1535,0.1261,0.1054,0.146999999999999
1756,0.1523,0.1262,0.1049,0.143799999999999
1757,0.1522,0.126,0.1045,0.143799999999999
1758,0.152,0.1256,0.1035,0.143799999999999
1759,0.1509,0.1254,0.1033,0.143799999999999
1760,0.1508,0.1255,0.1033,0.143799999999999
1761,0.1497,0.1254,0.1033,0.1449
1762,0.1493,0.1256,0.1038,0.1449
1763,0.148699999999999,0.125,0.1032,0.1449
1764,0.148,0.1239,0.1025,0.1449
1765,0.1477,0.124,0.1025,0.1449
1766,0.1469,0.124,0.1021,0.1419
1767,0.1463,0.1243,0.1023,0.1419
1768,0.1464,0.1245,0.1014,0.1419
1769,0.1466,0.1246,0.1014,0.1419
1770,0.1462,0.1248,0.1012,0.1419
1771,0.1459,0.1248,0.1008,0.143599999999999
1772,0.1458,0.1243,0.1001,0.143599999999999
1773,0.146,0.1242,0.0995999999999998,0.143599999999999
1774,0.146,0.1238,0.0994000000000002,0.143599999999999
1775,0.1459,0.1238,0.0987,0.143599999999999
1776,0.1458,0.1236,0.0984999999999997,0.14
1777,0.1443,0.123099999999999,0.0980999999999997,0.14
1778,0.1439,0.1226,0.0981999999999998,0.14
1779,0.1434,0.1228,0.0980999999999999,0.14
1780,0.144,0.1224,0.0978999999999998,0.14
1781,0.1438,0.1227,0.0981000000000001,0.1405
1782,0.1438,0.1224,0.0978999999999998,0.1405
1783,0.1435,0.1227,0.0971,0.1405
1784,0.1436,0.1215,0.0968000000000001,0.1405
1785,0.1439,0.1217,0.0959000000000002,0.1405
1786,0.1438,0.1216,0.0957000000000003,0.1387
1787,0.144,0.1217,0.0947000000000005,0.1387
1788,0.1442,0.1218,0.0948000000000002,0.1387
1789,0.1432,0.1213,0.0954000000000002,0.1387
1790,0.1431,0.1211,0.0954000000000002,0.1387
1791,0.1426,0.1204,0.0959000000000003,0.1384
1792,0.1424,0.1203,0.0969000000000001,0.1384
1793,0.1428,0.1197,0.0973000000000002,0.1384
1794,0.1425,0.1191,0.0975000000000001,0.1384
1795,0.1423,0.1186,0.0977000000000002,0.1384
1796,0.1417,0.1187,0.0978000000000003,0.1361
1797,0.1415,0.1186,0.0980000000000003,0.1361
1798,0.1419,0.1185,0.0979000000000002,0.1361
1799,0.1421,0.1182,0.0978000000000001,0.1361
1800,0.1415,0.118,0.0982000000000004,0.1361
1801,0.1413,0.1177,0.0983000000000003,0.133199999999999
1802,0.1406,0.1174,0.0986000000000005,0.133199999999999
1803,0.140200000000001,0.1172,0.0987000000000003,0.133199999999999
1804,0.1398,0.1164,0.0986000000000002,0.133199999999999
1805,0.1396,0.1158,0.0984999999999999,0.133199999999999
1806,0.1398,0.1159,0.0989,0.136
1807,0.1394,0.1156,0.0990000000000002,0.136
1808,0.139100000000001,0.1155,0.0991000000000001,0.136
1809,0.139300000000001,0.1149,0.0993000000000001,0.136
1810,0.1392,0.1147,0.0991,0.136
1811,0.1395,0.1147,0.0978999999999999,0.1354
1812,0.1392,0.1141,0.0982999999999999,0.1354
1813,0.139,0.1138,0.0973999999999999,0.1354
1814,0.1389,0.114,0.0972999999999997,0.1354
1815,0.1387,0.1138,0.0968999999999995,0.1354
1816,0.1388,0.114,0.0968999999999995,0.1319
1817,0.1381,0.1138,0.0961999999999996,0.1319
1818,0.1381,0.1134,0.0957999999999996,0.1319
1819,0.1378,0.1135,0.0954999999999996,0.1319
1820,0.1379,0.1143,0.0948999999999994,0.1319
1821,0.1378,0.1138,0.0944999999999995,0.1296
1822,0.137,0.1136,0.0937999999999996,0.1296
1823,0.137,0.1137,0.0934999999999993,0.1296
1824,0.1363,0.1137,0.0930999999999992,0.1296
1825,0.1365,0.1128,0.0924999999999995,0.1296
1826,0.136,0.1127,0.0926999999999993,0.1295
1827,0.1356,0.1125,0.0921999999999994,0.1295
1828,0.1355,0.1127,0.0921999999999993,0.1295
1829,0.1356,0.1124,0.0918999999999995,0.1295
1830,0.1353,0.1125,0.0921999999999996,0.1295
1831,0.1356,0.112,0.0917999999999998,0.1287
1832,0.1359,0.1115,0.0916999999999996,0.1287
1833,0.136,0.1114,0.0915999999999993,0.1287
1834,0.1359,0.1114,0.0909999999999996,0.1287
1835,0.1362,0.1112,0.0909999999999996,0.1287
1836,0.1356,0.1106,0.0908999999999996,0.1288
1837,0.1351,0.1104,0.0911999999999993,0.1288
1838,0.1352,0.11,0.0908999999999993,0.1288
1839,0.1354,0.1099,0.0905999999999991,0.1288
1840,0.1355,0.1096,0.0902999999999992,0.1288
1841,0.1355,0.1086,0.0902999999999993,0.1295
1842,0.1357,0.108,0.0900999999999993,0.1295
1843,0.1359,0.108,0.0899999999999994,0.1295
1844,0.1357,0.1078,0.0897999999999993,0.1295
1845,0.1357,0.1083,0.0898999999999994,0.1295
1846,0.1357,0.1083,0.0894999999999994,0.125299999999999
1847,0.1355,0.1085,0.0894999999999991,0.125299999999999
1848,0.1356,0.1088,0.0895999999999993,0.125299999999999
1849,0.1348,0.1086,0.0887999999999994,0.125299999999999
1850,0.1339,0.1088,0.0888999999999995,0.125299999999999
1851,0.1335,0.1089,0.0890999999999997,0.1247
1852,0.1331,0.1086,0.0887999999999997,0.1247
1853,0.1326,0.108300000000001,0.0880999999999994,0.1247
1854,0.1323,0.1076,0.0886999999999993,0.1247
1855,0.132,0.1071,0.0881999999999998,0.1247
1856,0.1329,0.1072,0.0882000000000001,0.1245
1857,0.1322,0.1069,0.0883000000000002,0.1245
1858,0.1319,0.1069,0.0880000000000001,0.1245
1859,0.132,0.1066,0.0874999999999999,0.1245
1860,0.1322,0.1059,0.0871999999999998,0.1245
1861,0.1329,0.1055,0.0877,0.124099999999999
1862,0.1323,0.106,0.0872000000000002,0.124099999999999
1863,0.1322,0.1056,0.0865999999999998,0.124099999999999
1864,0.1314,0.1052,0.0865999999999997,0.124099999999999
1865,0.1311,0.1051,0.0864999999999996,0.124099999999999
1866,0.1306,0.1047,0.0866999999999996,0.1227
1867,0.1303,0.104100000000001,0.0869999999999997,0.1227
1868,0.1302,0.103800000000001,0.0864999999999995,0.1227
1869,0.1298,0.103300000000001,0.0862999999999994,0.1227
1870,0.1292,0.1032,0.0864999999999996,0.1227
1871,0.1289,0.1026,0.0866999999999998,0.1222
1872,0.1293,0.1024,0.0863999999999998,0.1222
1873,0.1292,0.1021,0.0866,0.1222
1874,0.1288,0.1018,0.0856000000000001,0.1222
1875,0.1287,0.1014,0.0857000000000002,0.1222
1876,0.1289,0.1018,0.0853,0.1198
1877,0.1292,0.101200000000001,0.0858000000000001,0.1198
1878,0.1292,0.101000000000001,0.0855999999999998,0.1198
1879,0.129,0.1004,0.0854999999999997,0.1198
1880,0.1286,0.0993000000000004,0.0853999999999998,0.1198
1881,0.1276,0.0993000000000002,0.0855999999999998,0.119799999999999
1882,0.1274,0.0989000000000003,0.0854999999999998,0.119799999999999
1883,0.1273,0.0987000000000005,0.0850999999999996,0.119799999999999
1884,0.1272,0.0986000000000005,0.0845999999999999,0.119799999999999
1885,0.1269,0.0987000000000006,0.0845,0.119799999999999
1886,0.1258,0.0986000000000005,0.0847000000000001,0.119599999999999
1887,0.1263,0.0987000000000003,0.0848000000000002,0.119599999999999
1888,0.1265,0.0990000000000002,0.0850000000000002,0.119599999999999
1889,0.1266,0.0997000000000001,0.0854000000000005,0.119599999999999
1890,0.1268,0.0990000000000001,0.0857000000000006,0.119599999999999
1891,0.126500000000001,0.0988000000000002,0.0853000000000003,0.1177
1892,0.1262,0.0984999999999999,0.0852000000000001,0.1177
1893,0.126,0.0982999999999998,0.0847,0.1177
1894,0.126,0.0976999999999998,0.0848,0.1177
1895,0.1254,0.0977999999999996,0.0842000000000001,0.1177
1896,0.125,0.0972999999999997,0.0845999999999997,0.1185
1897,0.1245,0.0972999999999997,0.0837999999999998,0.1185
1898,0.125,0.0972,0.0836999999999999,0.1185
1899,0.1249,0.097,0.0836,0.1185
1900,0.1248,0.0964999999999999,0.0838999999999999,0.1185
1901,0.1248,0.097,0.0840000000000001,0.114399999999999
1902,0.124499999999999,0.0965000000000003,0.0840000000000002,0.114399999999999
1903,0.1241,0.0964000000000002,0.0832000000000001,0.114399999999999
1904,0.1238,0.0961000000000002,0.0826,0.114399999999999
1905,0.1239,0.0961,0.0822000000000002,0.114399999999999
1906,0.1238,0.0951999999999998,0.0817000000000001,0.116599999999999
1907,0.1238,0.0956,0.0814999999999999,0.116599999999999
1908,0.1234,0.0954,0.0814999999999999,0.116599999999999
1909,0.1233,0.0953000000000001,0.0812999999999998,0.116599999999999
1910,0.1229,0.0953000000000001,0.0809999999999998,0.116599999999999
1911,0.1231,0.0954999999999998,0.0807999999999999,0.1165
1912,0.123400000000001,0.0953999999999999,0.0807999999999995,0.1165
1913,0.123,0.0953999999999998,0.0803999999999996,0.1165
1914,0.1224,0.0948999999999998,0.0802999999999997,0.1165
1915,0.1221,0.0949999999999998,0.0802999999999998,0.1165
1916,0.1224,0.0943999999999996,0.0799999999999997,0.1143
1917,0.1219,0.0952999999999998,0.0796999999999997,0.1143
1918,0.1221,0.0952999999999997,0.0797999999999996,0.1143
1919,0.1222,0.0952,0.0796999999999999,0.1143
1920,0.1221,0.0952999999999998,0.0792999999999998,0.1143
1921,0.1221,0.0954999999999998,0.0790000000000001,0.1139
1922,0.121,0.0953999999999999,0.0790000000000001,0.1139
1923,0.1208,0.0948999999999998,0.0788000000000001,0.1139
1924,0.1205,0.0946999999999999,0.0787000000000002,0.1139
1925,0.1202,0.0947999999999998,0.0786000000000001,0.1139
1926,0.1199,0.0947999999999998,0.0787,0.1132
1927,0.1204,0.0951999999999997,0.0781000000000002,0.1132
1928,0.1206,0.0947999999999997,0.0776,0.1132
1929,0.1203,0.0948999999999997,0.0776,0.1132
1930,0.12,0.0946999999999999,0.0770999999999999,0.1132
1931,0.1202,0.0948,0.0768000000000001,0.1115
1932,0.1204,0.0938999999999999,0.0771999999999998,0.1115
1933,0.1207,0.0936999999999998,0.0773999999999997,0.1115
1934,0.1205,0.0936,0.0768999999999997,0.1115
1935,0.1203,0.0939999999999999,0.0774999999999995,0.1115
1936,0.1202,0.0943000000000001,0.0775999999999994,0.110399999999999
1937,0.1199,0.0944000000000002,0.0773999999999994,0.110399999999999
1938,0.12,0.0944000000000003,0.0773999999999995,0.110399999999999
1939,0.1194,0.0940000000000003,0.0775999999999993,0.110399999999999
1940,0.1192,0.0947000000000005,0.0776999999999994,0.110399999999999
1941,0.1185,0.0941000000000003,0.0766999999999994,0.109499999999999
1942,0.119,0.0938000000000001,0.0764999999999997,0.109499999999999
1943,0.1194,0.0933999999999999,0.0762999999999997,0.109499999999999
1944,0.1199,0.0931999999999999,0.0760999999999997,0.109499999999999
1945,0.1197,0.0931999999999998,0.0756999999999995,0.109499999999999
1946,0.1194,0.0929999999999999,0.0755999999999996,0.107199999999999
1947,0.1189,0.0923999999999998,0.0754999999999997,0.107199999999999
1948,0.1189,0.0919999999999999,0.0752999999999997,0.107199999999999
1949,0.1181,0.0922999999999997,0.0755999999999998,0.107199999999999
1950,0.1184,0.0917999999999997,0.0756999999999997,0.107199999999999
1951,0.1174,0.0913999999999997,0.0754999999999997,0.1072
1952,0.1183,0.0911999999999995,0.0754999999999998,0.1072
1953,0.118,0.0907999999999997,0.0753999999999999,0.1072
1954,0.1179,0.0909999999999995,0.075,0.1072
1955,0.1176,0.0900999999999995,0.0745,0.1072
1956,0.1176,0.0900999999999993,0.0744000000000001,0.108499999999999
1957,0.1175,0.0900999999999992,0.0746000000000002,0.108499999999999
1958,0.1173,0.0894999999999995,0.0747000000000004,0.108499999999999
1959,0.117,0.0887999999999994,0.0744000000000004,0.108499999999999
1960,0.1162,0.0886999999999994,0.0746000000000003,0.108499999999999
1961,0.1163,0.0883999999999995,0.0743000000000004,0.1052
1962,0.1162,0.0878999999999995,0.0741000000000003,0.1052
1963,0.1161,0.0875999999999997,0.0737000000000001,0.1052
1964,0.116,0.0875999999999995,0.0732,0.1052
1965,0.1159,0.0865999999999993,0.0729,0.1052
1966,0.1165,0.0863999999999995,0.0733999999999999,0.105799999999999
1967,0.1161,0.0862999999999994,0.0730999999999998,0.105799999999999
1968,0.1155,0.0864999999999995,0.0730999999999998,0.105799999999999
1969,0.1146,0.0859999999999995,0.073,0.105799999999999
1970,0.1147,0.0862999999999995,0.073,0.105799999999999
1971,0.1141,0.0862999999999997,0.0727999999999999,0.106699999999999
1972,0.1138,0.0862999999999995,0.0730999999999998,0.106699999999999
1973,0.1135,0.0865999999999996,0.0728999999999996,0.106699999999999
1974,0.1136,0.0867999999999998,0.0727999999999995,0.106699999999999
1975,0.1134,0.0863999999999997,0.0724999999999995,0.106699999999999
1976,0.1131,0.0859999999999999,0.0716999999999995,0.106399999999999
1977,0.1129,0.0855999999999998,0.0716999999999995,0.106399999999999
1978,0.1126,0.0850999999999995,0.0714999999999995,0.106399999999999
1979,0.1128,0.0849999999999994,0.0705999999999996,0.106399999999999
1980,0.1128,0.0846999999999993,0.0701999999999998,0.106399999999999
1981,0.113,0.0839999999999995,0.0697999999999999,0.1032
1982,0.1127,0.0836999999999994,0.0698999999999999,0.1032
1983,0.1126,0.0837999999999997,0.0696999999999997,0.1032
1984,0.1123,0.0833999999999997,0.0693999999999997,0.1032
1985,0.1119,0.0834999999999995,0.0695999999999998,0.1032
1986,0.1117,0.0836999999999997,0.0689999999999997,0.101899999999999
1987,0.1118,0.0835999999999996,0.0683999999999998,0.101899999999999
1988,0.1118,0.0826999999999996,0.0680999999999998,0.101899999999999
1989,0.1123,0.0824999999999996,0.0680999999999996,0.101899999999999
1990,0.1117,0.0823999999999997,0.0681999999999996,0.101899999999999
1991,0.1117,0.0817999999999998,0.0677999999999997,0.102599999999999
1992,0.1119,0.0813999999999997,0.0678999999999997,0.102599999999999
1993,0.1118,0.0812,0.0680999999999997,0.102599999999999
1994,0.1123,0.0811000000000002,0.0682999999999997,0.102599999999999
1995,0.1119,0.0815000000000002,0.0684,0.102599999999999
1996,0.112,0.0806000000000001,0.0683999999999999,0.103899999999999
1997,0.112,0.0806,0.0682999999999998,0.103899999999999
1998,0.1119,0.0807000000000001,0.0683999999999999,0.103899999999999
1999,0.1115,0.0809000000000001,0.0683999999999999,0.103899999999999
2000,0.112,0.0806999999999999,0.0688,0.103899999999999
2001,0.1119,0.0806999999999999,0.0686999999999999,0.100699999999999
2002,0.1118,0.0807000000000001,0.0690999999999998,0.100699999999999
2003,0.1112,0.0807000000000002,0.0686999999999999,0.100699999999999
2004,0.1119,0.0808000000000001,0.0684,0.100699999999999
2005,0.1123,0.0808000000000001,0.0683999999999999,0.100699999999999
2006,0.1124,0.0806000000000001,0.0685999999999999,0.102399999999999
2007,0.1122,0.0809000000000002,0.0688,0.102399999999999
2008,0.1118,0.0810000000000001,0.0684,0.102399999999999
2009,0.1119,0.0807000000000002,0.0682,0.102399999999999
2010,0.1124,0.0814000000000001,0.0678000000000002,0.102399999999999
2011,0.1127,0.0812,0.0677000000000002,0.1008
2012,0.1124,0.0806999999999997,0.0671000000000003,0.1008
2013,0.1119,0.0801999999999995,0.0670000000000003,0.1008
2014,0.1117,0.0800999999999996,0.0662,0.1008
2015,0.112,0.0796999999999995,0.0665000000000002,0.1008
2016,0.1115,0.0791999999999997,0.0669000000000003,0.0995999999999991
2017,0.111,0.0790999999999999,0.0667000000000002,0.0995999999999991
2018,0.1108,0.0788999999999997,0.0667,0.0995999999999991
2019,0.111000000000001,0.0791999999999996,0.0671000000000003,0.0995999999999991
2020,0.1108,0.0787999999999996,0.0672000000000001,0.0995999999999991
2021,0.1101,0.0782999999999997,0.0674000000000002,0.100199999999999
2022,0.1103,0.0782999999999997,0.0672000000000001,0.100199999999999
2023,0.1105,0.0778999999999996,0.0672000000000001,0.100199999999999
2024,0.1101,0.0778999999999996,0.0672000000000001,0.100199999999999
2025,0.1101,0.0771999999999996,0.0673,0.100199999999999
2026,0.1096,0.0769999999999993,0.0666,0.0981999999999996
2027,0.1092,0.0768999999999995,0.0668000000000001,0.0981999999999996
2028,0.1094,0.0769999999999996,0.0668000000000001,0.0981999999999996
2029,0.1095,0.0765999999999996,0.0667,0.0981999999999996
2030,0.1097,0.0764999999999997,0.0669999999999998,0.0981999999999996
2031,0.1096,0.0764999999999997,0.0667,0.0964999999999994
2032,0.1099,0.0765999999999996,0.0668,0.0964999999999994
2033,0.1099,0.0759999999999996,0.0667,0.0964999999999994
2034,0.1094,0.0759999999999996,0.0669999999999998,0.0964999999999994
2035,0.109,0.0761999999999996,0.0670999999999999,0.0964999999999994
2036,0.1087,0.0763999999999996,0.0668,0.0978999999999987
2037,0.1085,0.0759999999999995,0.0667,0.0978999999999987
2038,0.1085,0.0765999999999998,0.0662999999999998,0.0978999999999987
2039,0.1089,0.0762999999999998,0.0657999999999997,0.0978999999999987
2040,0.1088,0.0758,0.0658999999999997,0.0978999999999987
2041,0.1086,0.0753999999999998,0.0657999999999997,0.0963999999999998
2042,0.1088,0.0750999999999997,0.0656999999999996,0.0963999999999998
2043,0.109,0.0746999999999999,0.0652999999999999,0.0963999999999998
2044,0.109,0.0747999999999999,0.0655999999999998,0.0963999999999998
2045,0.1083,0.0749,0.0653999999999997,0.0963999999999998
2046,0.1077,0.0747,0.0647999999999996,0.0950999999999992
2047,0.1074,0.0746000000000001,0.0649999999999997,0.0950999999999992
2048,0.108,0.0742,0.0642999999999998,0.0950999999999992
2049,0.108,0.0741000000000003,0.0639999999999997,0.0950999999999992
2050,0.1079,0.0743,0.0636999999999999,0.0950999999999992
2051,0.1074,0.0740999999999999,0.0633,0.0937999999999992
2052,0.1078,0.0738,0.0627000000000001,0.0937999999999992
2053,0.1069,0.0736,0.0630000000000003,0.0937999999999992
2054,0.1068,0.0736999999999998,0.0627000000000002,0.0937999999999992
2055,0.1067,0.0734999999999998,0.0627000000000001,0.0937999999999992
2056,0.107,0.0732999999999997,0.0624000000000002,0.092799999999999
2057,0.1067,0.0728999999999996,0.0620000000000002,0.092799999999999
2058,0.1071,0.0722999999999998,0.0620000000000001,0.092799999999999
2059,0.1071,0.0723999999999997,0.0615000000000002,0.092799999999999
2060,0.1068,0.0724999999999999,0.0614000000000001,0.092799999999999
2061,0.1064,0.0725999999999999,0.0614,0.0930999999999994
2062,0.1063,0.0725999999999998,0.0614,0.0930999999999994
2063,0.1063,0.0723999999999996,0.0613000000000001,0.0930999999999994
2064,0.1065,0.0730999999999996,0.0614,0.0930999999999994
2065,0.1065,0.0733999999999996,0.0612999999999998,0.0930999999999994
2066,0.1067,0.0729999999999997,0.0614999999999999,0.0921999999999993
2067,0.1061,0.0729999999999998,0.0612999999999999,0.0921999999999993
2068,0.1059,0.0725999999999999,0.0617000000000002,0.0921999999999993
2069,0.1053,0.0725,0.0618000000000001,0.0921999999999993
2070,0.1058,0.0720999999999999,0.0614000000000001,0.0921999999999993
2071,0.105,0.0723999999999999,0.0614000000000001,0.0904999999999991
2072,0.105,0.0722999999999999,0.0614000000000001,0.0904999999999991
2073,0.105,0.0720999999999998,0.0616000000000001,0.0904999999999991
2074,0.1047,0.0719999999999997,0.0613000000000002,0.0904999999999991
2075,0.1044,0.0719999999999998,0.0611000000000003,0.0904999999999991
2076,0.1038,0.0722999999999999,0.0613000000000004,0.0918999999999993
2077,0.104,0.0721999999999998,0.0612000000000004,0.0918999999999993
2078,0.1036,0.0719999999999997,0.0609000000000003,0.0918999999999993
2079,0.103499999999999,0.0717999999999998,0.0607000000000002,0.0918999999999993
2080,0.1037,0.0717,0.0605000000000001,0.0918999999999993
2081,0.1041,0.0717999999999998,0.0603999999999999,0.0904999999999988
2082,0.1045,0.0714999999999999,0.0598999999999998,0.0904999999999988
2083,0.1043,0.0717,0.0596,0.0904999999999988
2084,0.1045,0.0715,0.0596999999999999,0.0904999999999988
2085,0.1042,0.0712,0.0599000000000001,0.0904999999999988
2086,0.1042,0.0708999999999999,0.0600000000000003,0.0895999999999991
2087,0.1038,0.0703,0.0600000000000004,0.0895999999999991
2088,0.1035,0.0701999999999999,0.0599000000000005,0.0895999999999991
2089,0.1033,0.0699,0.0597000000000004,0.0895999999999991
2090,0.103,0.0695999999999998,0.0596000000000005,0.0895999999999991
2091,0.1032,0.0691999999999999,0.0598000000000005,0.0884999999999995
2092,0.1026,0.0695999999999999,0.0595000000000006,0.0884999999999995
2093,0.1024,0.0694999999999999,0.0597000000000005,0.0884999999999995
2094,0.1032,0.0692999999999999,0.0600000000000006,0.0884999999999995
2095,0.1031,0.0694999999999999,0.0598000000000006,0.0884999999999995
2096,0.1026,0.0692999999999999,0.0597000000000008,0.0881999999999992
2097,0.1026,0.0694,0.0598000000000002,0.0881999999999992
2098,0.102499999999999,0.069,0.0594000000000001,0.0881999999999992
2099,0.102699999999999,0.0689,0.0592,0.0881999999999992
2100,0.102,0.0688,0.0587999999999999,0.0881999999999992
2101,0.1018,0.0688000000000001,0.0589999999999997,0.0877999999999992
2102,0.1015,0.0679999999999999,0.0590999999999997,0.0877999999999992
2103,0.1008,0.0677,0.0588999999999996,0.0877999999999992
2104,0.1009,0.0675999999999999,0.0591999999999996,0.0877999999999992
2105,0.1012,0.0674999999999997,0.0588999999999996,0.0877999999999992
2106,0.1015,0.0670999999999998,0.0588999999999996,0.0879999999999991
2107,0.1016,0.0673999999999998,0.0587999999999996,0.0879999999999991
2108,0.1019,0.0673999999999998,0.0587999999999996,0.0879999999999991
2109,0.1014,0.0672999999999998,0.0586999999999999,0.0879999999999991
2110,0.1017,0.0676999999999996,0.0582,0.0879999999999991
2111,0.1022,0.0673999999999998,0.0581,0.0886999999999988
2112,0.1023,0.0672999999999999,0.0571999999999998,0.0886999999999988
2113,0.102,0.0670999999999998,0.0567999999999997,0.0886999999999988
2114,0.1019,0.0672999999999996,0.0568999999999998,0.0886999999999988
2115,0.1018,0.0669999999999996,0.0568000000000001,0.0886999999999988
2116,0.1014,0.0666999999999998,0.0569000000000002,0.0850999999999993
2117,0.1017,0.0663999999999997,0.0568000000000001,0.0850999999999993
2118,0.101,0.0663999999999997,0.0566000000000001,0.0850999999999993
2119,0.1007,0.0662999999999997,0.0561,0.0850999999999993
2120,0.1009,0.0657999999999999,0.0553000000000003,0.0850999999999993
2121,0.1008,0.0657999999999999,0.0556000000000003,0.0846999999999993
2122,0.1009,0.0655,0.0553000000000003,0.0846999999999993
2123,0.1015,0.0651999999999998,0.0553000000000001,0.0846999999999993
2124,0.1011,0.0647999999999997,0.055,0.0846999999999993
2125,0.1002,0.0647999999999999,0.0544,0.0846999999999993
2126,0.1001,0.0649999999999999,0.0549000000000003,0.0853999999999994
2127,0.1003,0.0649,0.0547000000000001,0.0853999999999994
2128,0.1007,0.0649999999999999,0.0551000000000001,0.0853999999999994
2129,0.1006,0.0649,0.0554000000000002,0.0853999999999994
2130,0.1005,0.0649,0.0550000000000002,0.0853999999999994
2131,0.1009,0.0646999999999999,0.055,0.0836999999999992
2132,0.1004,0.0646999999999998,0.0554000000000002,0.0836999999999992
2133,0.1003,0.0648999999999996,0.0556,0.0836999999999992
2134,0.1005,0.0650999999999995,0.0555000000000001,0.0836999999999992
2135,0.1009,0.0650999999999992,0.0552000000000001,0.0836999999999992
2136,0.1002,0.0652999999999991,0.0551000000000004,0.0828999999999995
2137,0.100500000000001,0.0651999999999994,0.0552000000000004,0.0828999999999995
2138,0.1007,0.0650999999999992,0.0554000000000003,0.0828999999999995
2139,0.1008,0.0649999999999992,0.0554000000000002,0.0828999999999995
2140,0.1006,0.0650999999999994,0.0548000000000002,0.0828999999999995
2141,0.1006,0.0646999999999991,0.0544,0.0825999999999992
2142,0.1011,0.0644999999999993,0.0542999999999998,0.0825999999999992
2143,0.101,0.0642999999999994,0.0546999999999995,0.0825999999999992
2144,0.1004,0.0642999999999995,0.0548999999999995,0.0825999999999992
2145,0.1005,0.0640999999999994,0.0552999999999996,0.0825999999999992
2146,0.1005,0.0632999999999992,0.0549999999999997,0.0827999999999992
2147,0.0999,0.0628999999999995,0.0549999999999998,0.0827999999999992
2148,0.1002,0.0632999999999992,0.0549000000000001,0.0827999999999992
2149,0.0992999999999998,0.0631999999999995,0.0547,0.0827999999999992
2150,0.0995999999999999,0.0628999999999995,0.0546,0.0827999999999992
2151,0.0989999999999998,0.0625999999999998,0.0542999999999999,0.0823999999999989
2152,0.0991,0.0623999999999997,0.0547,0.0823999999999989
2153,0.0990000000000001,0.0621999999999998,0.0547,0.0823999999999989
2154,0.0989,0.0615000000000001,0.0547000000000001,0.0823999999999989
2155,0.0990000000000001,0.0613000000000001,0.0546000000000002,0.0823999999999989
2156,0.0993999999999999,0.0611,0.0547000000000001,0.0812999999999989
2157,0.0990000000000003,0.0607000000000003,0.0546000000000002,0.0812999999999989
2158,0.0989000000000001,0.0611,0.0542000000000001,0.0812999999999989
2159,0.0992000000000002,0.0611,0.0540000000000002,0.0812999999999989
2160,0.0986999999999999,0.0609999999999999,0.0544000000000004,0.0812999999999989
2161,0.0985999999999997,0.0609999999999999,0.0542000000000002,0.0822999999999992
2162,0.0981999999999998,0.0611,0.0539000000000003,0.0822999999999992
2163,0.0977999999999996,0.0607999999999999,0.0541000000000003,0.0822999999999992
2164,0.0971,0.0607,0.0543,0.0822999999999992
2165,0.0976999999999998,0.0603000000000001,0.0540000000000002,0.0822999999999992
2166,0.0969999999999998,0.0603000000000001,0.0539000000000002,0.0824999999999997
2167,0.0967999999999997,0.0601999999999999,0.0538000000000001,0.0824999999999997
2168,0.0967999999999998,0.0602000000000001,0.0538,0.0824999999999997
2169,0.0966,0.0605000000000001,0.0537000000000001,0.0824999999999997
2170,0.0965000000000003,0.0608000000000003,0.0536000000000001,0.0824999999999997
2171,0.0960000000000001,0.0611000000000002,0.0529000000000001,0.0782999999999997
2172,0.0958,0.0613000000000002,0.0526000000000001,0.0782999999999997
2173,0.0955000000000001,0.0613000000000001,0.0526000000000001,0.0782999999999997
2174,0.0954000000000002,0.0611000000000002,0.0524000000000001,0.0782999999999997
2175,0.0959000000000002,0.0603999999999999,0.0523000000000002,0.0782999999999997
2176,0.0963000000000001,0.0603,0.0522000000000001,0.0798999999999995
2177,0.0962000000000001,0.0605000000000001,0.0520000000000002,0.0798999999999995
2178,0.0957000000000002,0.0603999999999999,0.0524000000000002,0.0798999999999995
2179,0.0951000000000003,0.0602999999999997,0.0521000000000003,0.0798999999999995
2180,0.0952999999999998,0.0602999999999997,0.0514000000000001,0.0798999999999995
2181,0.0951,0.0601999999999997,0.0513000000000002,0.0784999999999992
2182,0.0951999999999998,0.0598999999999996,0.0512000000000001,0.0784999999999992
2183,0.0951999999999998,0.0597999999999996,0.0512000000000004,0.0784999999999992
2184,0.0948999999999997,0.0601999999999997,0.0514000000000003,0.0784999999999992
2185,0.0946999999999999,0.0602999999999997,0.0514000000000003,0.0784999999999992
2186,0.0948999999999998,0.0602999999999997,0.0511000000000004,0.0795999999999993
2187,0.0946999999999997,0.0602999999999997,0.0508000000000003,0.0795999999999993
2188,0.0943999999999997,0.0600999999999996,0.0507000000000004,0.0795999999999993
2189,0.0943999999999998,0.0599999999999998,0.0502000000000004,0.0795999999999993
2190,0.0950000000000002,0.0597999999999999,0.0500000000000003,0.0795999999999993
2191,0.0953000000000001,0.0594,0.0501000000000001,0.0780999999999992
2192,0.0954,0.0589000000000003,0.0500000000000002,0.0780999999999992
2193,0.0954999999999999,0.0588000000000002,0.0499000000000001,0.0780999999999992
2194,0.0953000000000002,0.0587000000000002,0.0495000000000002,0.0780999999999992
2195,0.0946000000000001,0.0583000000000001,0.0488000000000005,0.0780999999999992
2196,0.095,0.0576000000000002,0.0492000000000004,0.0798999999999991
2197,0.0944999999999999,0.0575,0.0490000000000002,0.0798999999999991
2198,0.0943000000000001,0.0573999999999999,0.049,0.0798999999999991
2199,0.0938,0.0572999999999999,0.0487999999999998,0.0798999999999991
2200,0.0938,0.0573999999999999,0.0483999999999999,0.0798999999999991
2201,0.0947,0.0572,0.0482999999999998,0.0773999999999994
2202,0.0947999999999999,0.0572,0.0480999999999996,0.0773999999999994
2203,0.0943999999999998,0.0571,0.0474999999999998,0.0773999999999994
2204,0.0942999999999998,0.0570000000000001,0.0472,0.0773999999999994
2205,0.0944999999999997,0.0566000000000002,0.0471,0.0773999999999994
2206,0.0939999999999998,0.0563000000000003,0.0469999999999999,0.0783999999999994
2207,0.0932999999999998,0.0562000000000004,0.0470999999999998,0.0783999999999994
2208,0.0924999999999996,0.0563000000000003,0.0469999999999999,0.0783999999999994
2209,0.0926999999999997,0.0560000000000004,0.0468999999999999,0.0783999999999994
2210,0.0926999999999997,0.0559000000000005,0.0461999999999998,0.0783999999999994
2211,0.0923999999999999,0.0558000000000004,0.0458999999999999,0.0756999999999995
2212,0.0922999999999999,0.0560000000000004,0.0457999999999998,0.0756999999999995
2213,0.0925999999999999,0.0559000000000003,0.0464999999999998,0.0756999999999995
2214,0.0928000000000001,0.0561000000000004,0.0463999999999998,0.0756999999999995
2215,0.093,0.0562000000000004,0.0466999999999997,0.0756999999999995
2216,0.0927000000000001,0.0564000000000003,0.0466999999999997,0.0755999999999992
2217,0.0932000000000001,0.0563000000000002,0.0469999999999996,0.0755999999999992
2218,0.0926000000000002,0.0566000000000002,0.0470999999999997,0.0755999999999992
2219,0.0919000000000001,0.0567,0.0471999999999998,0.0755999999999992
2220,0.0915,0.0568000000000002,0.0472,0.0755999999999992
2221,0.0917000000000001,0.0568,0.0471999999999998,0.0755999999999989
2222,0.0915000000000005,0.0569,0.0469999999999999,0.0755999999999989
2223,0.0912000000000003,0.0568000000000002,0.0471999999999997,0.0755999999999989
2224,0.0910000000000004,0.0568000000000001,0.0473999999999998,0.0755999999999989
2225,0.0915000000000004,0.0567,0.0469999999999999,0.0755999999999989
2226,0.0913,0.0564,0.0475,0.0731999999999996
2227,0.0914,0.0559000000000001,0.0475,0.0731999999999996
2228,0.0909,0.0559000000000002,0.0475000000000001,0.0731999999999996
2229,0.0914999999999999,0.0557000000000001,0.0473000000000003,0.0731999999999996
2230,0.0913999999999998,0.0553999999999999,0.0468000000000004,0.0731999999999996
2231,0.0916,0.0555000000000001,0.0470000000000003,0.0729999999999993
2232,0.0911,0.0554000000000002,0.0472000000000001,0.0729999999999993
2233,0.0905999999999998,0.0552000000000002,0.0471999999999998,0.0729999999999993
2234,0.0905999999999998,0.0550000000000003,0.0474999999999999,0.0729999999999993
2235,0.0906999999999997,0.0548000000000002,0.0472,0.0729999999999993
2236,0.0909999999999995,0.0547000000000001,0.0469000000000003,0.0718999999999993
2237,0.0905999999999995,0.0542000000000001,0.0469000000000003,0.0718999999999993
2238,0.0905999999999993,0.0539000000000002,0.0465000000000001,0.0718999999999993
2239,0.0909999999999995,0.0535000000000002,0.0465000000000001,0.0718999999999993
2240,0.0903999999999995,0.0535000000000001,0.0465000000000003,0.0718999999999993
2241,0.0901999999999994,0.0529000000000001,0.0467000000000003,0.0709000000000001
2242,0.0903999999999994,0.0532000000000002,0.0465000000000002,0.0709000000000001
2243,0.0901999999999995,0.0530000000000002,0.0459000000000002,0.0709000000000001
2244,0.0897999999999997,0.0530000000000003,0.0456000000000002,0.0709000000000001
2245,0.0897999999999994,0.0526000000000003,0.0454000000000001,0.0709000000000001
2246,0.0900999999999995,0.0526000000000003,0.0452000000000001,0.0716999999999994
2247,0.0897999999999998,0.0528000000000003,0.0455000000000001,0.0716999999999994
2248,0.0891999999999998,0.0533000000000005,0.0454000000000001,0.0716999999999994
2249,0.0887999999999998,0.0529000000000005,0.0457,0.0716999999999994
2250,0.0897999999999999,0.0530000000000004,0.0459999999999999,0.0716999999999994
2251,0.0891999999999997,0.0531000000000003,0.0459999999999999,0.0724999999999997
2252,0.0889999999999996,0.0532000000000004,0.0461999999999998,0.0724999999999997
2253,0.0888999999999999,0.0529000000000004,0.0463999999999999,0.0724999999999997
2254,0.0887999999999998,0.0530000000000003,0.0463999999999999,0.0724999999999997
2255,0.0888999999999999,0.0527000000000002,0.0464999999999999,0.0724999999999997
2256,0.0891999999999997,0.0524000000000002,0.0463000000000001,0.0712999999999993
2257,0.0892999999999996,0.0524000000000002,0.0462,0.0712999999999993
2258,0.0892999999999998,0.0520000000000003,0.0458999999999999,0.0712999999999993
2259,0.0890999999999998,0.0520000000000003,0.0458000000000002,0.0712999999999993
2260,0.0889999999999997,0.0524000000000006,0.0456000000000002,0.0712999999999993
2261,0.0886999999999999,0.0524000000000006,0.0459000000000002,0.071399999999999
2262,0.0886,0.0523000000000005,0.0454000000000001,0.071399999999999
2263,0.0885999999999997,0.0516000000000004,0.0456000000000002,0.071399999999999
2264,0.0889999999999996,0.0514000000000001,0.0453000000000001,0.071399999999999
2265,0.0886999999999994,0.0511000000000001,0.0453000000000001,0.071399999999999
2266,0.0883999999999996,0.0513000000000002,0.0451,0.0704999999999995
2267,0.0874999999999995,0.0513000000000001,0.0450999999999999,0.0704999999999995
2268,0.0872999999999994,0.0514000000000001,0.0449999999999998,0.0704999999999995
2269,0.0866999999999991,0.0514000000000003,0.0450999999999999,0.0704999999999995
2270,0.0867999999999991,0.0510000000000003,0.0449999999999998,0.0704999999999995
2271,0.0868999999999993,0.0511000000000001,0.0446999999999999,0.0699999999999992
2272,0.0866999999999994,0.0508,0.0445,0.0699999999999992
2273,0.0870999999999994,0.0506,0.0440000000000002,0.0699999999999992
2274,0.0870999999999994,0.0505999999999999,0.0438000000000001,0.0699999999999992
2275,0.0866999999999998,0.0503999999999999,0.0435000000000001,0.0699999999999992
2276,0.0859999999999996,0.0501999999999998,0.0433000000000001,0.0696999999999991
2277,0.0854999999999996,0.0501999999999999,0.0438000000000001,0.0696999999999991
2278,0.0852999999999996,0.0498999999999998,0.044,0.0696999999999991
2279,0.0847999999999993,0.0498999999999998,0.0441999999999999,0.0696999999999991
2280,0.0847999999999994,0.0497000000000001,0.0440999999999999,0.0696999999999991
2281,0.0842999999999995,0.0498000000000002,0.0441000000000001,0.0668999999999995
2282,0.0845999999999996,0.0497000000000001,0.0440000000000004,0.0668999999999995
2283,0.0839999999999996,0.0494000000000002,0.0439000000000003,0.0668999999999995
2284,0.0842999999999995,0.0493000000000003,0.0440000000000004,0.0668999999999995
2285,0.0846999999999993,0.0496000000000003,0.0438000000000003,0.0668999999999995
2286,0.0852999999999992,0.0495000000000004,0.0438000000000003,0.0690999999999994
2287,0.0856999999999992,0.0495000000000004,0.0438000000000004,0.0690999999999994
2288,0.0863999999999991,0.0496000000000005,0.0435000000000002,0.0690999999999994
2289,0.086899999999999,0.0491000000000003,0.0431000000000006,0.0690999999999994
2290,0.0865999999999992,0.0495000000000003,0.0430000000000006,0.0690999999999994
2291,0.0867999999999992,0.0498000000000003,0.0431000000000005,0.0661999999999988
2292,0.0864999999999995,0.0496000000000002,0.0431000000000005,0.0661999999999988
2293,0.0866999999999994,0.0492000000000004,0.0429000000000005,0.0661999999999988
2294,0.0863999999999993,0.0488000000000004,0.0430000000000006,0.0661999999999988
2295,0.0868999999999995,0.0493000000000005,0.0435000000000005,0.0661999999999988
2296,0.0862999999999994,0.0494000000000004,0.0431000000000007,0.0693999999999995
2297,0.0861999999999994,0.0493000000000003,0.0430000000000007,0.0693999999999995
2298,0.0858999999999994,0.0489000000000003,0.0432000000000005,0.0693999999999995
2299,0.0852999999999995,0.0490000000000002,0.0426000000000005,0.0693999999999995
2300,0.0847999999999994,0.0486000000000003,0.0423000000000006,0.0693999999999995
2301,0.0849999999999995,0.0485000000000002,0.0423000000000006,0.0657999999999995
2302,0.0850999999999995,0.0485,0.0425000000000005,0.0657999999999995
2303,0.0847999999999997,0.0481999999999999,0.0420000000000005,0.0657999999999995
2304,0.0843999999999996,0.0481,0.0419000000000007,0.0657999999999995
2305,0.0842999999999996,0.0481,0.0417000000000006,0.0657999999999995
2306,0.0844999999999996,0.0481,0.0413000000000007,0.0649999999999992
2307,0.0850999999999996,0.0479999999999999,0.0411000000000007,0.0649999999999992
2308,0.0847999999999998,0.0480000000000002,0.0411000000000006,0.0649999999999992
2309,0.0840999999999997,0.0478000000000002,0.0408000000000004,0.0649999999999992
2310,0.0837999999999998,0.0478000000000002,0.0408000000000005,0.0649999999999992
2311,0.0835999999999995,0.0478000000000002,0.0410000000000004,0.0651999999999993
2312,0.0837999999999992,0.0477000000000001,0.0408000000000005,0.0651999999999993
2313,0.0839999999999992,0.0474000000000001,0.0410000000000005,0.0651999999999993
2314,0.0834999999999991,0.0475000000000001,0.0405000000000005,0.0651999999999993
2315,0.0830999999999992,0.0475,0.0404000000000008,0.0651999999999993
2316,0.0832999999999993,0.0475,0.0400000000000007,0.0658999999999991
2317,0.0835999999999992,0.0468999999999998,0.0399000000000008,0.0658999999999991
2318,0.0833999999999994,0.0468999999999999,0.0399000000000007,0.0658999999999991
2319,0.0835999999999992,0.0466999999999999,0.0397000000000007,0.0658999999999991
2320,0.0831999999999995,0.0466999999999999,0.0398000000000006,0.0658999999999991
2321,0.0836999999999993,0.0463999999999998,0.0396000000000006,0.0642999999999997
2322,0.0829999999999991,0.0460999999999997,0.0393000000000008,0.0642999999999997
2323,0.0818999999999994,0.0459999999999997,0.0393000000000007,0.0642999999999997
2324,0.0813999999999997,0.0455999999999994,0.0394000000000007,0.0642999999999997
2325,0.0813999999999996,0.0459999999999997,0.0392000000000007,0.0642999999999997
2326,0.0812999999999995,0.0456999999999995,0.0391000000000008,0.0645999999999991
2327,0.0811999999999996,0.0455999999999996,0.0392000000000006,0.0645999999999991
2328,0.0814999999999994,0.0454999999999995,0.0393000000000008,0.0645999999999991
2329,0.0817999999999997,0.0455,0.0389000000000006,0.0645999999999991
2330,0.0818999999999995,0.0453000000000001,0.0388000000000008,0.0645999999999991
2331,0.0821999999999997,0.045,0.0388000000000006,0.0644999999999994
2332,0.0820999999999996,0.045,0.0389000000000007,0.0644999999999994
2333,0.0815999999999997,0.0453,0.0389000000000007,0.0644999999999994
2334,0.0819999999999997,0.0454000000000001,0.0389000000000006,0.0644999999999994
2335,0.0821999999999997,0.0451,0.0388000000000004,0.0644999999999994
2336,0.0817999999999997,0.0446000000000001,0.0383000000000002,0.0620999999999996
2337,0.0816999999999996,0.0445000000000002,0.0382000000000003,0.0620999999999996
2338,0.0817999999999998,0.0441000000000003,0.0379000000000005,0.0620999999999996
2339,0.0815999999999998,0.0443000000000002,0.0377000000000004,0.0620999999999996
2340,0.0821999999999997,0.0444000000000002,0.0374000000000003,0.0620999999999996
2341,0.0821999999999996,0.0446000000000002,0.0376000000000005,0.0630999999999993
2342,0.0821999999999996,0.0444000000000002,0.0379000000000005,0.0630999999999993
2343,0.0820999999999995,0.0447000000000002,0.0377000000000004,0.0630999999999993
2344,0.0820999999999996,0.0443000000000002,0.0373000000000003,0.0630999999999993
2345,0.0824999999999996,0.0438000000000003,0.0375000000000003,0.0630999999999993
2346,0.0823999999999995,0.0436000000000003,0.0374000000000003,0.0631999999999993
2347,0.0829999999999994,0.0436000000000003,0.0375000000000004,0.0631999999999993
2348,0.0828999999999996,0.0437000000000003,0.0374000000000002,0.0631999999999993
2349,0.0821999999999999,0.0434000000000003,0.0374000000000002,0.0631999999999993
2350,0.0821999999999997,0.0429000000000002,0.0373000000000003,0.0631999999999993
2351,0.0823999999999997,0.0434000000000002,0.0369000000000006,0.062499999999999
2352,0.0824999999999999,0.0436000000000003,0.0368000000000005,0.062499999999999
2353,0.0833999999999999,0.0436000000000004,0.0363000000000006,0.062499999999999
2354,0.0831999999999998,0.0431000000000004,0.0361000000000005,0.062499999999999
2355,0.0831999999999996,0.0430000000000003,0.0360000000000005,0.062499999999999
2356,0.0828999999999998,0.0433000000000004,0.0361000000000006,0.0611999999999994
2357,0.083,0.0433000000000002,0.0357000000000005,0.0611999999999994
2358,0.0832000000000001,0.0431,0.0358000000000005,0.0611999999999994
2359,0.0834,0.0435000000000002,0.0356000000000004,0.0611999999999994
2360,0.0833999999999997,0.0430000000000001,0.0355000000000006,0.0611999999999994
2361,0.0832999999999997,0.0430000000000001,0.0353000000000006,0.0612999999999991
2362,0.0832999999999996,0.0431000000000001,0.0351000000000006,0.0612999999999991
2363,0.0831999999999995,0.0431999999999999,0.0353000000000004,0.0612999999999991
2364,0.0829999999999994,0.0428999999999999,0.0351000000000006,0.0612999999999991
2365,0.0826999999999996,0.0425,0.0350000000000006,0.0612999999999991
2366,0.0821999999999994,0.0422999999999998,0.0351000000000006,0.0616999999999994
2367,0.0813999999999995,0.0421999999999998,0.0349000000000005,0.0616999999999994
2368,0.0812999999999994,0.0421999999999998,0.0347000000000007,0.0616999999999994
2369,0.0813999999999995,0.0421999999999998,0.0350000000000007,0.0616999999999994
2370,0.0810999999999996,0.0417999999999998,0.0348000000000007,0.0616999999999994
2371,0.0809999999999996,0.0419999999999999,0.0345000000000008,0.0614999999999991
2372,0.0807999999999996,0.0420999999999998,0.0348000000000007,0.0614999999999991
2373,0.0799999999999998,0.0420999999999999,0.0346000000000006,0.0614999999999991
2374,0.0800999999999997,0.0422999999999998,0.0341000000000007,0.0614999999999991
2375,0.0799999999999998,0.0420999999999998,0.0340000000000008,0.0614999999999991
2376,0.0801999999999998,0.0415999999999999,0.0340000000000005,0.0602999999999995
2377,0.0799999999999997,0.0412999999999998,0.0339000000000006,0.0602999999999995
2378,0.0799999999999998,0.0411999999999998,0.0336000000000005,0.0602999999999995
2379,0.0795999999999996,0.0413,0.0339000000000006,0.0602999999999995
2380,0.0792999999999998,0.0414000000000001,0.0339000000000006,0.0602999999999995
2381,0.0791999999999998,0.0411999999999999,0.0337000000000006,0.0620999999999995
2382,0.0791000000000001,0.0412,0.0337000000000005,0.0620999999999995
2383,0.0790000000000001,0.0411,0.0337000000000005,0.0620999999999995
2384,0.0790999999999999,0.0409999999999999,0.0336000000000004,0.0620999999999995
2385,0.0790999999999998,0.0412000000000002,0.0336000000000003,0.0620999999999995
2386,0.0790999999999998,0.0414000000000003,0.0333000000000001,0.0596999999999995
2387,0.0788999999999997,0.0411000000000002,0.0333000000000002,0.0596999999999995
2388,0.0787999999999996,0.0410000000000004,0.0332000000000003,0.0596999999999995
2389,0.079,0.0409000000000003,0.0332000000000002,0.0596999999999995
2390,0.0790999999999998,0.0411000000000005,0.0333000000000002,0.0596999999999995
2391,0.0786,0.0411000000000002,0.0334000000000002,0.0613999999999993
2392,0.0778,0.0413000000000002,0.0331000000000001,0.0613999999999993
2393,0.0775999999999998,0.0415000000000002,0.0332000000000001,0.0613999999999993
2394,0.0775999999999998,0.0413000000000002,0.0332000000000001,0.0613999999999993
2395,0.0778999999999996,0.0412000000000005,0.0332000000000002,0.0613999999999993
2396,0.0777999999999995,0.0415000000000006,0.0332000000000002,0.0585999999999994
2397,0.0780999999999995,0.0419000000000005,0.0332000000000002,0.0585999999999994
2398,0.0782999999999994,0.0417000000000004,0.0331000000000004,0.0585999999999994
2399,0.0786999999999997,0.0416000000000004,0.0332000000000003,0.0585999999999994
2400,0.0784999999999997,0.0415000000000005,0.0331000000000001,0.0585999999999994
2401,0.0784999999999996,0.0410000000000005,0.0331000000000001,0.0593999999999996
2402,0.0785999999999997,0.0414000000000005,0.0331000000000001,0.0593999999999996
2403,0.0785999999999997,0.0414000000000005,0.0331000000000004,0.0593999999999996
2404,0.0783999999999996,0.0417000000000007,0.0329000000000004,0.0593999999999996
2405,0.0781999999999994,0.0417000000000007,0.0328000000000002,0.0593999999999996
2406,0.0781999999999994,0.0418000000000007,0.0329000000000004,0.0585999999999998
2407,0.0779999999999993,0.0413000000000007,0.0328000000000006,0.0585999999999998
2408,0.0776999999999994,0.0412000000000006,0.0330000000000007,0.0585999999999998
2409,0.0777999999999994,0.0413000000000007,0.0333000000000006,0.0585999999999998
2410,0.0776999999999995,0.0416000000000006,0.0333000000000006,0.0585999999999998
2411,0.0775999999999994,0.0418000000000006,0.0329000000000006,0.0589999999999995
2412,0.0778999999999996,0.0418000000000005,0.0328000000000006,0.0589999999999995
2413,0.0778999999999995,0.0420000000000003,0.0328000000000006,0.0589999999999995
2414,0.0776999999999998,0.0417000000000002,0.0327000000000006,0.0589999999999995
2415,0.0778999999999995,0.0412000000000002,0.0325000000000004,0.0589999999999995
2416,0.0778999999999997,0.0412000000000002,0.0324000000000005,0.0583999999999996
2417,0.0781000000000001,0.0411000000000005,0.0319000000000006,0.0583999999999996
2418,0.0777,0.0410000000000004,0.0316000000000006,0.0583999999999996
2419,0.0774999999999999,0.0411000000000005,0.0314000000000005,0.0583999999999996
2420,0.0775,0.0412000000000003,0.0313000000000005,0.0583999999999996
2421,0.0772999999999999,0.0409000000000003,0.0312000000000003,0.0567999999999991
2422,0.0773999999999998,0.0406000000000003,0.0311000000000002,0.0567999999999991
2423,0.0770999999999996,0.0406000000000002,0.0312000000000003,0.0567999999999991
2424,0.0767999999999998,0.0403000000000001,0.0310000000000004,0.0567999999999991
2425,0.0767999999999996,0.0401000000000002,0.0312000000000003,0.0567999999999991
2426,0.0770999999999998,0.0401000000000002,0.0312000000000003,0.0564999999999993
2427,0.0767999999999998,0.0397000000000002,0.0310000000000002,0.0564999999999993
2428,0.0767999999999998,0.0397000000000002,0.0308000000000003,0.0564999999999993
2429,0.0765999999999997,0.0397000000000002,0.0308000000000003,0.0564999999999993
2430,0.0763999999999997,0.0394000000000001,0.0308000000000003,0.0564999999999993
2431,0.0756999999999998,0.0394000000000001,0.0307000000000002,0.0561999999999996
2432,0.0754999999999997,0.0387000000000001,0.0307000000000002,0.0561999999999996
2433,0.0747999999999996,0.0385000000000001,0.0307000000000004,0.0561999999999996
2434,0.0743999999999996,0.0385,0.0304000000000002,0.0561999999999996
2435,0.0742999999999998,0.0387000000000002,0.0306000000000003,0.0561999999999996
2436,0.0743999999999998,0.0387000000000002,0.0303000000000004,0.0552999999999996
2437,0.0744999999999998,0.0389000000000002,0.0300000000000005,0.0552999999999996
2438,0.0743999999999994,0.0388000000000003,0.0298000000000005,0.0552999999999996
2439,0.0745999999999996,0.0386000000000003,0.0296000000000004,0.0552999999999996
2440,0.0742999999999995,0.0381000000000001,0.0295000000000003,0.0552999999999996
2441,0.0739999999999994,0.0377,0.0296000000000004,0.0574999999999994
2442,0.0739999999999995,0.0375,0.0298000000000003,0.0574999999999994
2443,0.0735999999999994,0.0377000000000001,0.0298000000000003,0.0574999999999994
2444,0.0734999999999993,0.0380000000000001,0.0300000000000002,0.0574999999999994
2445,0.0737999999999995,0.0379,0.0298000000000003,0.0574999999999994
2446,0.0737999999999992,0.0380000000000001,0.0296000000000004,0.0569999999999993
2447,0.0741999999999992,0.0370999999999999,0.0297000000000004,0.0569999999999993
2448,0.0739999999999994,0.0374999999999999,0.0296000000000004,0.0569999999999993
2449,0.0739999999999994,0.0376999999999998,0.0298000000000003,0.0569999999999993
2450,0.0736999999999993,0.0379999999999997,0.0299000000000003,0.0569999999999993
2451,0.0740999999999994,0.0379999999999998,0.0296000000000004,0.0547999999999997
2452,0.0736999999999993,0.0379999999999998,0.0296000000000004,0.0547999999999997
2453,0.0736999999999994,0.0380999999999999,0.0294000000000003,0.0547999999999997
2454,0.0736999999999998,0.0379999999999998,0.0293000000000001,0.0547999999999997
2455,0.0737999999999999,0.0376000000000001,0.0296999999999999,0.0547999999999997
2456,0.0737999999999996,0.0374000000000002,0.0299,0.0557999999999985
2457,0.0733999999999998,0.0371000000000004,0.0302000000000001,0.0557999999999985
2458,0.0736999999999997,0.0372000000000002,0.0302000000000001,0.0557999999999985
2459,0.0737999999999996,0.0373000000000003,0.0300000000000001,0.0557999999999985
2460,0.0736999999999997,0.0374000000000003,0.0300000000000001,0.0557999999999985
2461,0.0735999999999997,0.0377000000000004,0.0302000000000001,0.0555999999999992
2462,0.0732999999999996,0.0373000000000004,0.0301000000000002,0.0555999999999992
2463,0.0733999999999996,0.0376000000000005,0.0302000000000003,0.0555999999999992
2464,0.0733999999999998,0.0374000000000007,0.0303000000000004,0.0555999999999992
2465,0.0732999999999997,0.0370000000000006,0.0305000000000004,0.0555999999999992
2466,0.0729999999999995,0.0371000000000007,0.0307000000000004,0.0544999999999989
2467,0.0733999999999994,0.0372000000000006,0.0303000000000005,0.0544999999999989
2468,0.0735999999999993,0.0372000000000006,0.0300000000000006,0.0544999999999989
2469,0.0739999999999995,0.0367000000000006,0.0298000000000006,0.0544999999999989
2470,0.0738999999999996,0.0367000000000006,0.0298000000000006,0.0544999999999989
2471,0.0739999999999997,0.0367000000000007,0.0299000000000005,0.0564999999999994
2472,0.0740999999999997,0.0366000000000006,0.0300000000000005,0.0564999999999994
2473,0.0736999999999998,0.0367000000000007,0.0299000000000005,0.0564999999999994
2474,0.0735999999999999,0.0365000000000008,0.0299000000000005,0.0564999999999994
2475,0.0731999999999998,0.0365000000000006,0.0299000000000007,0.0564999999999994
2476,0.0730999999999997,0.0366000000000006,0.0298000000000005,0.0558999999999995
2477,0.0732999999999996,0.0369000000000007,0.0296000000000005,0.0558999999999995
2478,0.0736999999999994,0.0370000000000007,0.0298000000000003,0.0558999999999995
2479,0.0735999999999996,0.0368000000000008,0.0299000000000004,0.0558999999999995
2480,0.0737999999999995,0.0370000000000009,0.0301000000000003,0.0558999999999995
2481,0.0736999999999998,0.0368000000000006,0.0302000000000002,0.0538999999999992
2482,0.0737999999999996,0.0370000000000007,0.0300000000000001,0.0538999999999992
2483,0.0735999999999997,0.0365000000000008,0.0298000000000002,0.0538999999999992
2484,0.0734999999999997,0.0363000000000007,0.0297000000000003,0.0538999999999992
2485,0.0730999999999998,0.0364000000000005,0.0297000000000003,0.0538999999999992
2486,0.0730999999999998,0.0361000000000005,0.0296000000000004,0.0545999999999992
2487,0.0730999999999998,0.0363000000000006,0.0293000000000003,0.0545999999999992
2488,0.0725999999999998,0.0361000000000005,0.0294000000000004,0.0545999999999992
2489,0.0725999999999999,0.0362000000000003,0.0296000000000004,0.0545999999999992
2490,0.0720999999999999,0.0361000000000002,0.0294000000000003,0.0545999999999992
2491,0.0723999999999997,0.0359000000000003,0.0293000000000005,0.0528999999999995
2492,0.0724999999999996,0.0360000000000004,0.0294000000000005,0.0528999999999995
2493,0.0726999999999995,0.0358000000000003,0.0295000000000006,0.0528999999999995
2494,0.0725999999999993,0.0360000000000004,0.0294000000000006,0.0528999999999995
2495,0.0726999999999994,0.0357000000000002,0.0293000000000008,0.0528999999999995
2496,0.0724999999999996,0.0359000000000002,0.0290000000000009,0.0543999999999989
2497,0.0726999999999997,0.0355,0.0290000000000009,0.0543999999999989
2498,0.0727999999999995,0.0355999999999999,0.0293000000000009,0.0543999999999989
2499,0.0728999999999995,0.0352999999999999,0.0289000000000007,0.0543999999999989
2500,0.0726999999999992,0.0357000000000001,0.0290000000000008,0.0543999999999989
2501,0.0724999999999991,0.0358999999999999,0.0284000000000004,0.0536999999999995
2502,0.072299999999999,0.0357999999999999,0.0286000000000004,0.0536999999999995
2503,0.0721999999999993,0.0357,0.0285000000000005,0.0536999999999995
2504,0.0723999999999992,0.0355999999999999,0.0283000000000004,0.0536999999999995
2505,0.0722999999999991,0.0357,0.0283000000000004,0.0536999999999995
2506,0.0724999999999993,0.0359000000000002,0.0286000000000003,0.0539999999999992
2507,0.0723999999999992,0.036,0.0286000000000002,0.0539999999999992
2508,0.0721999999999992,0.0361000000000001,0.0283000000000001,0.0539999999999992
2509,0.0719999999999992,0.0363000000000002,0.0282000000000002,0.0539999999999992
2510,0.0717999999999992,0.0361000000000001,0.0283000000000002,0.0539999999999992
2511,0.0713999999999995,0.0358000000000002,0.0285000000000002,0.0520999999999993
2512,0.0712999999999997,0.0357000000000002,0.0283000000000002,0.0520999999999993
2513,0.0711999999999999,0.0357000000000002,0.0281000000000005,0.0520999999999993
2514,0.0710999999999998,0.0357000000000001,0.0281000000000003,0.0520999999999993
2515,0.0714999999999999,0.0353000000000001,0.0284000000000004,0.0520999999999993
2516,0.0710999999999999,0.0353000000000001,0.0283000000000004,0.0523999999999988
2517,0.0710000000000001,0.0353000000000003,0.0285000000000005,0.0523999999999988
2518,0.0710999999999998,0.0355000000000001,0.0288000000000005,0.0523999999999988
2519,0.0714999999999998,0.0355000000000001,0.0291000000000006,0.0523999999999988
2520,0.0718,0.0355000000000001,0.0292000000000004,0.0523999999999988
2521,0.0718999999999997,0.0355,0.0292000000000004,0.0513999999999991
2522,0.0720999999999996,0.0352,0.0290000000000005,0.0513999999999991
2523,0.0717999999999998,0.0348999999999998,0.0289000000000005,0.0513999999999991
2524,0.0715999999999998,0.0347,0.0289000000000005,0.0513999999999991
2525,0.0717999999999996,0.0347999999999999,0.0288000000000005,0.0513999999999991
2526,0.0719999999999995,0.0343999999999999,0.0290000000000005,0.0514999999999992
2527,0.0715999999999997,0.0342999999999998,0.0289000000000005,0.0514999999999992
2528,0.0718999999999997,0.0342999999999999,0.0288000000000005,0.0514999999999992
2529,0.0716999999999999,0.0346,0.0290000000000005,0.0514999999999992
2530,0.0714999999999998,0.0345,0.0288000000000004,0.0514999999999992
2531,0.0711999999999997,0.0346000000000001,0.0286000000000004,0.0513999999999996
2532,0.0709999999999996,0.0347000000000002,0.0286000000000003,0.0513999999999996
2533,0.0709999999999996,0.0348999999999999,0.0285000000000002,0.0513999999999996
2534,0.0708,0.0345000000000002,0.0286000000000003,0.0513999999999996
2535,0.0710999999999998,0.0350000000000001,0.0287000000000003,0.0513999999999996
2536,0.0705999999999996,0.0350000000000001,0.0290000000000002,0.0516999999999996
2537,0.0708999999999996,0.0348000000000002,0.0291000000000002,0.0516999999999996
2538,0.0704999999999996,0.0349000000000003,0.0288000000000004,0.0516999999999996
2539,0.0699999999999997,0.0352000000000002,0.0285000000000005,0.0516999999999996
2540,0.0695999999999997,0.0351000000000004,0.0285000000000004,0.0516999999999996
2541,0.0695999999999998,0.0350000000000005,0.0286000000000005,0.0513999999999999
2542,0.0695999999999997,0.0348000000000003,0.0284000000000004,0.0513999999999999
2543,0.0697,0.0346000000000004,0.0283000000000005,0.0513999999999999
2544,0.07,0.0347000000000004,0.0283000000000005,0.0513999999999999
2545,0.0701000000000001,0.0349000000000005,0.0280000000000006,0.0513999999999999
2546,0.0699000000000001,0.0349000000000007,0.0283000000000007,0.0513999999999996
2547,0.0695,0.0352000000000007,0.0282000000000007,0.0513999999999996
2548,0.0697999999999999,0.0350000000000006,0.0282000000000004,0.0513999999999996
2549,0.0696999999999999,0.0351000000000006,0.0281000000000006,0.0513999999999996
2550,0.0693999999999997,0.0349000000000007,0.0279000000000005,0.0513999999999996
2551,0.0688999999999997,0.0347000000000007,0.0279000000000006,0.0513999999999991
2552,0.0692999999999997,0.0347000000000007,0.0280000000000006,0.0513999999999991
2553,0.0688999999999996,0.0348000000000006,0.0279000000000005,0.0513999999999991
2554,0.0688999999999997,0.0344000000000005,0.0279000000000005,0.0513999999999991
2555,0.0684999999999997,0.0345000000000006,0.0276000000000006,0.0513999999999991
2556,0.0682999999999996,0.0341000000000007,0.0276000000000005,0.0502999999999993
2557,0.0683999999999995,0.0341000000000004,0.0274000000000005,0.0502999999999993
2558,0.0680999999999995,0.0340000000000005,0.0276000000000006,0.0502999999999993
2559,0.0680999999999995,0.0340000000000005,0.0275000000000007,0.0502999999999993
2560,0.0677999999999997,0.0340000000000004,0.0274000000000006,0.0502999999999993
2561,0.0680999999999998,0.0340000000000004,0.0274000000000006,0.0487999999999994
2562,0.0679,0.0343000000000003,0.0273000000000007,0.0487999999999994
2563,0.0679999999999998,0.0343000000000003,0.0272000000000006,0.0487999999999994
2564,0.0684999999999998,0.0343000000000003,0.0271000000000005,0.0487999999999994
2565,0.0686999999999998,0.0342000000000003,0.0271000000000005,0.0487999999999994
2566,0.0688,0.0341000000000002,0.0271000000000005,0.0497999999999993
2567,0.0684,0.0340000000000004,0.0270000000000005,0.0497999999999993
2568,0.0683,0.0338000000000003,0.0270000000000005,0.0497999999999993
2569,0.0678,0.0338000000000003,0.0266000000000004,0.0497999999999993
2570,0.0682000000000003,0.0333000000000002,0.0262000000000004,0.0497999999999993
2571,0.0682,0.0334000000000003,0.0260000000000004,0.0495999999999991
2572,0.0679000000000001,0.0335000000000001,0.0260000000000004,0.0495999999999991
2573,0.0680000000000001,0.0333000000000001,0.0262000000000004,0.0495999999999991
2574,0.0683000000000001,0.0331000000000001,0.0260000000000005,0.0495999999999991
2575,0.0681,0.0334000000000003,0.0260000000000005,0.0495999999999991
2576,0.0678999999999997,0.0330000000000004,0.0261000000000006,0.0488999999999998
2577,0.0679000000000001,0.0331000000000004,0.0264000000000005,0.0488999999999998
2578,0.0673999999999998,0.0329000000000004,0.0264000000000008,0.0488999999999998
2579,0.0672,0.0324000000000005,0.0267000000000007,0.0488999999999998
2580,0.0675,0.0323000000000003,0.0270000000000007,0.0488999999999998
2581,0.0671999999999997,0.0321000000000002,0.0269000000000007,0.0503999999999992
2582,0.0666999999999999,0.0321000000000002,0.0270000000000007,0.0503999999999992
2583,0.0666999999999999,0.0320000000000004,0.0270000000000007,0.0503999999999992
2584,0.0660999999999997,0.0322000000000002,0.0268000000000006,0.0503999999999992
2585,0.0656999999999998,0.0321000000000002,0.0266000000000006,0.0503999999999992
2586,0.0654999999999997,0.0323000000000003,0.0263000000000007,0.0475999999999992
2587,0.0649999999999997,0.0323000000000003,0.0264000000000005,0.0475999999999992
2588,0.0651999999999998,0.0322000000000002,0.0265000000000005,0.0475999999999992
2589,0.0651999999999998,0.0321000000000004,0.0261000000000006,0.0475999999999992
2590,0.0647999999999997,0.0319000000000004,0.0261000000000007,0.0475999999999992
2591,0.0651999999999997,0.0319000000000003,0.0259000000000009,0.0488999999999997
2592,0.0653999999999998,0.0318000000000004,0.0259000000000009,0.0488999999999997
2593,0.0650999999999997,0.0317000000000003,0.0260000000000009,0.0488999999999997
2594,0.0649999999999998,0.0315000000000003,0.0260000000000009,0.0488999999999997
2595,0.0644999999999999,0.0316000000000003,0.0259000000000009,0.0488999999999997
2596,0.0643,0.0316000000000003,0.0260000000000009,0.0480999999999996
2597,0.0644000000000001,0.0319000000000003,0.026100000000001,0.0480999999999996
2598,0.0645000000000002,0.0323000000000002,0.0260000000000011,0.0480999999999996
2599,0.0642,0.0323,0.0260000000000011,0.0480999999999996
2600,0.0639,0.0321000000000001,0.0259000000000011,0.0480999999999996
2601,0.0637999999999999,0.0322000000000001,0.0258000000000009,0.0478999999999994
2602,0.0636999999999998,0.0323000000000003,0.0257000000000009,0.0478999999999994
2603,0.0638999999999998,0.0322000000000002,0.0257000000000009,0.0478999999999994
2604,0.0638,0.0322000000000002,0.0254000000000009,0.0478999999999994
2605,0.0638999999999998,0.0321000000000002,0.025300000000001,0.0478999999999994
2606,0.0638,0.0318000000000004,0.025200000000001,0.0474999999999995
2607,0.0634999999999999,0.0318000000000004,0.0250000000000008,0.0474999999999995
2608,0.0638999999999998,0.0316000000000004,0.025100000000001,0.0474999999999995
2609,0.0641999999999999,0.0315000000000005,0.0252000000000011,0.0474999999999995
2610,0.0638999999999998,0.0313000000000007,0.0252000000000011,0.0474999999999995
2611,0.0639999999999999,0.0312000000000008,0.0254000000000011,0.0468999999999999
2612,0.0639999999999999,0.0314000000000005,0.0256000000000012,0.0468999999999999
2613,0.0637999999999999,0.0313000000000007,0.0254000000000012,0.0468999999999999
2614,0.0639999999999996,0.0310000000000004,0.0253000000000011,0.0468999999999999
2615,0.0638999999999996,0.0311000000000002,0.025100000000001,0.0468999999999999
2616,0.0642999999999997,0.0309000000000005,0.025000000000001,0.0459000000000003
2617,0.0648999999999996,0.0308000000000003,0.024900000000001,0.0459000000000003
2618,0.0645999999999997,0.0308000000000004,0.0251000000000009,0.0459000000000003
2619,0.0646999999999999,0.0304000000000002,0.024900000000001,0.0459000000000003
2620,0.0644999999999999,0.0302000000000002,0.0249000000000008,0.0459000000000003
2621,0.0645999999999995,0.0302000000000003,0.0248000000000007,0.045599999999999
2622,0.0643999999999995,0.0302000000000002,0.0248000000000007,0.045599999999999
2623,0.0644999999999994,0.0301000000000002,0.0245000000000006,0.045599999999999
2624,0.0644999999999994,0.0301000000000005,0.0247000000000004,0.045599999999999
2625,0.0646999999999995,0.0301000000000005,0.0248000000000005,0.045599999999999
2626,0.0648999999999994,0.0302000000000002,0.0247000000000004,0.0466999999999994
2627,0.0649999999999993,0.0300000000000002,0.0247000000000004,0.0466999999999994
2628,0.0645999999999995,0.0300000000000002,0.0247000000000006,0.0466999999999994
2629,0.0647999999999993,0.0301000000000003,0.0245000000000006,0.0466999999999994
2630,0.0649999999999994,0.0299000000000004,0.0241000000000006,0.0466999999999994
2631,0.0641999999999995,0.0297000000000004,0.0242000000000006,0.046299999999999
2632,0.0642999999999995,0.0300000000000005,0.0242000000000006,0.046299999999999
2633,0.0645999999999993,0.0299000000000004,0.0244000000000006,0.046299999999999
2634,0.0643999999999995,0.0296000000000004,0.0243000000000007,0.046299999999999
2635,0.0644999999999994,0.0293000000000002,0.0244000000000006,0.046299999999999
2636,0.0641999999999995,0.0293000000000002,0.0248000000000005,0.0447999999999995
2637,0.0641999999999995,0.0296000000000004,0.0249000000000005,0.0447999999999995
2638,0.0643999999999997,0.0294000000000003,0.0248000000000006,0.0447999999999995
2639,0.0645999999999998,0.0291000000000001,0.0250000000000006,0.0447999999999995
2640,0.0643999999999997,0.0291,0.0248000000000006,0.0447999999999995
2641,0.0643999999999997,0.029,0.0247000000000007,0.0439999999999998
2642,0.0639999999999997,0.0290000000000002,0.0245000000000007,0.0439999999999998
2643,0.0638999999999996,0.0292,0.0245000000000009,0.0439999999999998
2644,0.0637999999999996,0.0293000000000001,0.0246000000000008,0.0439999999999998
2645,0.0637999999999996,0.0291,0.0246000000000008,0.0439999999999998
2646,0.0635999999999997,0.029,0.0245000000000009,0.0453999999999998
2647,0.0639,0.0287999999999999,0.0244000000000006,0.0453999999999998
2648,0.0638999999999997,0.0287999999999999,0.0243000000000005,0.0453999999999998
2649,0.0631999999999998,0.0289,0.0241000000000006,0.0453999999999998
2650,0.0630999999999999,0.0288,0.0240000000000005,0.0453999999999998
2651,0.0631999999999998,0.0288,0.0240000000000006,0.0444999999999993
2652,0.0630999999999997,0.0289000000000001,0.0243000000000008,0.0444999999999993
2653,0.0630999999999997,0.0289000000000001,0.0242000000000008,0.0444999999999993
2654,0.0629999999999997,0.0289000000000003,0.0241000000000008,0.0444999999999993
2655,0.0628,0.0292000000000006,0.0241000000000007,0.0444999999999993
2656,0.0627,0.0286000000000004,0.0241000000000007,0.0448999999999997
2657,0.0627999999999999,0.0282000000000004,0.0242000000000008,0.0448999999999997
2658,0.0623999999999999,0.0281000000000005,0.0241000000000007,0.0448999999999997
2659,0.0625999999999998,0.0282000000000004,0.0241000000000007,0.0448999999999997
2660,0.0629999999999998,0.0283000000000005,0.0241000000000007,0.0448999999999997
2661,0.0633,0.0281000000000006,0.0240000000000008,0.0435999999999993
2662,0.0630000000000002,0.0282000000000007,0.0240000000000006,0.0435999999999993
2663,0.0625999999999999,0.0283000000000005,0.0239000000000006,0.0435999999999993
2664,0.0624000000000001,0.0281000000000005,0.0237000000000009,0.0435999999999993
2665,0.0619,0.0281000000000006,0.0236000000000008,0.0435999999999993
2666,0.0618,0.0282000000000007,0.0233000000000009,0.0431999999999992
2667,0.0619,0.0281000000000006,0.0229000000000009,0.0431999999999992
2668,0.0611,0.0280000000000007,0.0229000000000009,0.0431999999999992
2669,0.0607,0.0280000000000008,0.0230000000000008,0.0431999999999992
2670,0.0607000000000001,0.0279000000000006,0.0231000000000009,0.0431999999999992
2671,0.0605000000000001,0.0278000000000007,0.0231000000000009,0.0433999999999994
2672,0.0603,0.0277000000000008,0.0229000000000008,0.0433999999999994
2673,0.0599999999999998,0.0276000000000007,0.0229000000000006,0.0433999999999994
2674,0.0600999999999999,0.027600000000001,0.0228000000000006,0.0433999999999994
2675,0.0598000000000001,0.0275000000000007,0.0227000000000007,0.0433999999999994
2676,0.0602000000000001,0.0272000000000007,0.0227000000000005,0.0422999999999998
2677,0.0600000000000002,0.0273000000000008,0.0227000000000007,0.0422999999999998
2678,0.0600000000000001,0.0272000000000007,0.0223000000000009,0.0422999999999998
2679,0.0600999999999996,0.0271000000000008,0.0225000000000007,0.0422999999999998
2680,0.0593999999999998,0.0273000000000009,0.0225000000000007,0.0422999999999998
2681,0.0592999999999999,0.0271000000000009,0.0227000000000007,0.0417999999999991
2682,0.0588999999999997,0.0272000000000009,0.0225000000000007,0.0417999999999991
2683,0.0591999999999997,0.0271000000000008,0.0225000000000007,0.0417999999999991
2684,0.0593999999999998,0.0269000000000009,0.0224000000000006,0.0417999999999991
2685,0.0594999999999998,0.0269000000000008,0.0225000000000007,0.0417999999999991
2686,0.0591999999999997,0.0269000000000009,0.0225000000000007,0.0404999999999994
2687,0.0591999999999999,0.026800000000001,0.0224000000000006,0.0404999999999994
2688,0.0588999999999998,0.0266000000000011,0.0225000000000007,0.0404999999999994
2689,0.0584999999999998,0.026300000000001,0.0225000000000007,0.0404999999999994
2690,0.0589,0.026300000000001,0.0226000000000006,0.0404999999999994
2691,0.0585000000000001,0.0264000000000009,0.0226000000000006,0.0405999999999992
2692,0.0584,0.0263000000000008,0.0228000000000005,0.0405999999999992
2693,0.0584,0.0259000000000009,0.0230000000000004,0.0405999999999992
2694,0.0585,0.0260000000000008,0.0230000000000002,0.0405999999999992
2695,0.0587999999999999,0.0259000000000007,0.0231000000000003,0.0405999999999992
2696,0.0588999999999997,0.0256000000000007,0.0231000000000005,0.0413999999999995
2697,0.0591999999999997,0.0258000000000008,0.0230000000000004,0.0413999999999995
2698,0.0590999999999997,0.0256000000000008,0.0225000000000003,0.0413999999999995
2699,0.0591999999999997,0.0258000000000008,0.0227000000000003,0.0413999999999995
2700,0.0588999999999996,0.0257000000000008,0.0224000000000005,0.0413999999999995
2701,0.0588999999999997,0.0259000000000009,0.0225000000000005,0.0407999999999995
2702,0.0588999999999998,0.0260000000000008,0.0225000000000004,0.0407999999999995
2703,0.0588999999999997,0.0258000000000007,0.0224000000000004,0.0407999999999995
2704,0.0590999999999998,0.0259000000000006,0.0221000000000005,0.0407999999999995
2705,0.0593,0.0254000000000009,0.0218000000000006,0.0407999999999995
2706,0.0596,0.0256000000000011,0.0217000000000005,0.0397999999999996
2707,0.0599999999999998,0.025300000000001,0.0215000000000005,0.0397999999999996
2708,0.0601999999999998,0.0254000000000011,0.0215000000000005,0.0397999999999996
2709,0.0601999999999999,0.0254000000000011,0.0212000000000004,0.0397999999999996
2710,0.0606,0.0256000000000012,0.0210000000000004,0.0397999999999996
2711,0.0608000000000001,0.0256000000000012,0.0210000000000005,0.0403999999999999
2712,0.0602999999999999,0.0252000000000012,0.0210000000000004,0.0403999999999999
2713,0.0605999999999999,0.0253000000000011,0.0213000000000002,0.0403999999999999
2714,0.0604999999999998,0.0253000000000013,0.0213000000000002,0.0403999999999999
2715,0.0599,0.0254000000000012,0.0209000000000001,0.0403999999999999
2716,0.0590999999999998,0.0254000000000012,0.0209000000000001,0.0412999999999992
2717,0.0589999999999996,0.025100000000001,0.0207000000000002,0.0412999999999992
2718,0.0589999999999997,0.0250000000000012,0.0206000000000002,0.0412999999999992
2719,0.0590999999999999,0.0248000000000012,0.0208000000000002,0.0412999999999992
2720,0.0586999999999998,0.024800000000001,0.0207000000000001,0.0412999999999992
2721,0.0590999999999998,0.024800000000001,0.0206000000000001,0.0387999999999993
2722,0.0592999999999999,0.0247000000000009,0.0207999999999999,0.0387999999999993
2723,0.0593,0.0247000000000009,0.0207999999999999,0.0387999999999993
2724,0.0596000000000001,0.024800000000001,0.0209,0.0387999999999993
2725,0.0594,0.0247000000000008,0.0207999999999999,0.0387999999999993
2726,0.0591999999999999,0.0246000000000008,0.0206000000000001,0.0395999999999995
2727,0.0590999999999999,0.0244000000000006,0.0206000000000001,0.0395999999999995
2728,0.0589,0.0247000000000007,0.0207000000000001,0.0395999999999995
2729,0.0585999999999999,0.0243000000000007,0.0206000000000002,0.0395999999999995
2730,0.0582999999999998,0.0244000000000006,0.0205000000000003,0.0395999999999995
2731,0.0580999999999999,0.0243000000000009,0.0204000000000002,0.0409999999999994
2732,0.0583999999999999,0.0244000000000009,0.0204000000000002,0.0409999999999994
2733,0.0581999999999998,0.0244000000000009,0.0205000000000003,0.0409999999999994
2734,0.0585999999999998,0.0245000000000009,0.0203000000000002,0.0409999999999994
2735,0.0584999999999997,0.0244000000000009,0.0203000000000002,0.0409999999999994
2736,0.0585999999999999,0.0246000000000006,0.0203000000000002,0.0393999999999997
2737,0.0586999999999998,0.0243000000000007,0.0201,0.0393999999999997
2738,0.0587999999999999,0.0241000000000003,0.0201,0.0393999999999997
2739,0.0581999999999998,0.0241000000000003,0.0198,0.0393999999999997
2740,0.0580999999999997,0.0242000000000004,0.0198000000000002,0.0393999999999997
2741,0.0585999999999999,0.0238000000000004,0.0199000000000003,0.0404999999999995
2742,0.0585,0.0238000000000003,0.0201000000000003,0.0404999999999995
2743,0.0582999999999997,0.0237000000000002,0.0199000000000003,0.0404999999999995
2744,0.0580999999999996,0.0240000000000002,0.0198000000000005,0.0404999999999995
2745,0.0580999999999997,0.0242000000000003,0.0200000000000005,0.0404999999999995
2746,0.0583999999999998,0.0240000000000004,0.0201000000000005,0.0394000000000001
2747,0.0582999999999997,0.0236000000000004,0.0199000000000005,0.0394000000000001
2748,0.0585,0.0238000000000005,0.0198000000000005,0.0394000000000001
2749,0.0585,0.0238000000000004,0.0199000000000005,0.0394000000000001
2750,0.0581999999999999,0.0235000000000005,0.0198000000000006,0.0394000000000001
2751,0.0580000000000002,0.0238000000000004,0.0196000000000005,0.0395
2752,0.0578000000000002,0.0238000000000005,0.0195000000000006,0.0395
2753,0.0577000000000002,0.0241000000000006,0.0196000000000005,0.0395
2754,0.0579000000000002,0.0242000000000006,0.0196000000000006,0.0395
2755,0.0585000000000002,0.0240000000000006,0.0195000000000006,0.0395
2756,0.0583999999999998,0.0239000000000006,0.0197000000000006,0.0383999999999992
2757,0.0581999999999998,0.0237000000000006,0.0194000000000005,0.0383999999999992
2758,0.0574999999999999,0.0233000000000007,0.0192000000000005,0.0383999999999992
2759,0.0575999999999999,0.0234000000000008,0.0193000000000005,0.0383999999999992
2760,0.0576000000000001,0.0236000000000005,0.0192000000000005,0.0383999999999992
2761,0.0577000000000001,0.0235000000000005,0.0194000000000005,0.0383999999999994
2762,0.0573999999999999,0.0237000000000005,0.0193000000000005,0.0383999999999994
2763,0.0571999999999998,0.0236000000000004,0.0191000000000006,0.0383999999999994
2764,0.0576999999999999,0.0235000000000005,0.0194000000000005,0.0383999999999994
2765,0.0576999999999999,0.0238000000000007,0.0192000000000004,0.0383999999999994
2766,0.0575999999999999,0.0236000000000005,0.0190000000000005,0.0385999999999995
2767,0.0579999999999997,0.0237000000000005,0.0188000000000005,0.0385999999999995
2768,0.0580999999999997,0.0237000000000005,0.0189000000000006,0.0385999999999995
2769,0.0580999999999997,0.0234000000000004,0.0188000000000005,0.0385999999999995
2770,0.0582999999999997,0.0233000000000005,0.0189000000000005,0.0385999999999995
2771,0.0583999999999996,0.0232000000000006,0.0189000000000005,0.0393999999999997
2772,0.0583999999999996,0.0233000000000005,0.0187000000000004,0.0393999999999997
2773,0.0584999999999998,0.0234000000000006,0.0186000000000004,0.0393999999999997
2774,0.0582999999999996,0.0234000000000006,0.0185000000000005,0.0393999999999997
2775,0.0585999999999995,0.0234000000000008,0.0183000000000004,0.0393999999999997
2776,0.0585999999999998,0.0235000000000006,0.0185000000000005,0.0384999999999992
2777,0.0586999999999998,0.0236000000000007,0.0186000000000003,0.0384999999999992
2778,0.0586999999999999,0.0236000000000007,0.0183000000000003,0.0384999999999992
2779,0.0586999999999999,0.0235000000000006,0.0184000000000003,0.0384999999999992
2780,0.0583999999999999,0.0231000000000008,0.0183000000000003,0.0384999999999992
2781,0.0583999999999999,0.0230000000000007,0.0188000000000003,0.0374999999999994
2782,0.0582999999999998,0.0227000000000007,0.0187000000000004,0.0374999999999994
2783,0.0584,0.0230000000000007,0.0190000000000005,0.0374999999999994
2784,0.0581999999999999,0.0232000000000007,0.0189000000000005,0.0374999999999994
2785,0.0583000000000001,0.0229000000000008,0.0188000000000004,0.0374999999999994
2786,0.0578000000000004,0.0231000000000008,0.0189000000000005,0.0389999999999995
2787,0.0578000000000004,0.0230000000000007,0.0190000000000003,0.0389999999999995
2788,0.0581000000000003,0.0230000000000006,0.0188000000000005,0.0389999999999995
2789,0.0584000000000005,0.0229000000000005,0.0188000000000005,0.0389999999999995
2790,0.0584000000000005,0.0230000000000006,0.0187000000000006,0.0389999999999995
2791,0.0585000000000003,0.0230000000000006,0.0186000000000007,0.0380999999999999
2792,0.0585000000000002,0.0230000000000006,0.0185000000000006,0.0380999999999999
2793,0.0588000000000002,0.0229000000000006,0.0184000000000007,0.0380999999999999
2794,0.0586000000000003,0.0228000000000007,0.0184000000000007,0.0380999999999999
2795,0.0583,0.0229000000000008,0.0188000000000007,0.0380999999999999
2796,0.0579,0.0229000000000008,0.0188000000000007,0.0382999999999999
2797,0.0578999999999997,0.0230000000000008,0.0187000000000006,0.0382999999999999
2798,0.0577999999999997,0.0229000000000008,0.0186000000000007,0.0382999999999999
2799,0.0579999999999997,0.0230000000000008,0.0183000000000006,0.0382999999999999
2800,0.0576999999999996,0.0231000000000008,0.0182000000000008,0.0382999999999999
2801,0.0579999999999997,0.0230000000000008,0.0180000000000008,0.0379999999999996
2802,0.0577999999999996,0.0231000000000009,0.0181000000000009,0.0379999999999996
2803,0.0574999999999996,0.0229000000000009,0.0177000000000007,0.0379999999999996
2804,0.0573999999999997,0.022900000000001,0.0176000000000006,0.0379999999999996
2805,0.0576999999999996,0.0230000000000011,0.0178000000000006,0.0379999999999996
2806,0.0575999999999998,0.023000000000001,0.0178000000000006,0.0366999999999997
2807,0.0574999999999999,0.023100000000001,0.0178000000000006,0.0366999999999997
2808,0.0575,0.023100000000001,0.0179000000000006,0.0366999999999997
2809,0.0576000000000001,0.0231000000000009,0.0179000000000006,0.0366999999999997
2810,0.0575,0.0232000000000009,0.0179000000000006,0.0366999999999997
2811,0.0573999999999999,0.0231000000000009,0.0179000000000006,0.0376999999999995
2812,0.0572999999999998,0.0229000000000009,0.0180000000000006,0.0376999999999995
2813,0.0573999999999997,0.022600000000001,0.0180000000000007,0.0376999999999995
2814,0.0572999999999998,0.022500000000001,0.0179000000000008,0.0376999999999995
2815,0.0573999999999998,0.0223000000000009,0.0180000000000007,0.0376999999999995
2816,0.0570999999999997,0.0221000000000009,0.0179000000000008,0.0373999999999995
2817,0.0570999999999997,0.0219000000000009,0.0178000000000007,0.0373999999999995
2818,0.0567999999999996,0.0221000000000009,0.0178000000000007,0.0373999999999995
2819,0.0565999999999999,0.022200000000001,0.0179000000000006,0.0373999999999995
2820,0.0562999999999998,0.0220000000000009,0.0179000000000005,0.0373999999999995
2821,0.0561999999999999,0.0219000000000007,0.0177000000000007,0.0374999999999995
2822,0.0562999999999998,0.0217000000000007,0.0177000000000005,0.0374999999999995
2823,0.0562999999999999,0.0216000000000008,0.0178000000000006,0.0374999999999995
2824,0.0560999999999998,0.0213000000000008,0.0178000000000006,0.0374999999999995
2825,0.0556999999999997,0.0214000000000008,0.0178000000000006,0.0374999999999995
2826,0.0556,0.0215000000000007,0.0177000000000005,0.0364
2827,0.0556,0.0216000000000007,0.0178000000000006,0.0364
2828,0.0553999999999999,0.0214000000000008,0.0177000000000007,0.0364
2829,0.0555999999999999,0.0213000000000007,0.0176000000000006,0.0364
2830,0.0554999999999999,0.0214000000000008,0.0176000000000006,0.0364
2831,0.0553999999999998,0.0213000000000007,0.0177000000000005,0.0363999999999998
2832,0.0550999999999998,0.0213000000000007,0.0177000000000005,0.0363999999999998
2833,0.0551999999999998,0.0213000000000007,0.0179000000000006,0.0363999999999998
2834,0.0549000000000001,0.0210000000000008,0.0180000000000006,0.0363999999999998
2835,0.0548000000000002,0.0210000000000008,0.0182000000000005,0.0363999999999998
2836,0.0549000000000001,0.0208000000000008,0.0181000000000004,0.0363
2837,0.0546000000000001,0.0210000000000007,0.0180000000000006,0.0363
2838,0.0546,0.0209000000000006,0.0180000000000006,0.0363
2839,0.0547000000000001,0.0210000000000005,0.0180000000000003,0.0363
2840,0.0546000000000002,0.0209000000000006,0.0177000000000004,0.0363
2841,0.0548999999999999,0.0208000000000006,0.0176000000000003,0.0361999999999998
2842,0.0547,0.0209000000000006,0.0176000000000003,0.0361999999999998
2843,0.0549000000000001,0.0208000000000007,0.0176000000000002,0.0361999999999998
2844,0.0548999999999999,0.0209000000000007,0.0177000000000003,0.0361999999999998
2845,0.0546999999999997,0.0209000000000007,0.0178000000000003,0.0361999999999998
2846,0.0548999999999998,0.0210000000000008,0.0177000000000004,0.0352999999999996
2847,0.0548999999999996,0.0208000000000008,0.0175000000000004,0.0352999999999996
2848,0.0546999999999997,0.0209000000000007,0.0175000000000004,0.0352999999999996
2849,0.0547999999999997,0.0208000000000007,0.0175000000000004,0.0352999999999996
2850,0.0550999999999998,0.0207000000000006,0.0172000000000005,0.0352999999999996
2851,0.0547999999999996,0.0207000000000008,0.0172000000000005,0.0355999999999996
2852,0.0548999999999996,0.0208000000000007,0.0170000000000006,0.0355999999999996
2853,0.0554999999999999,0.0208000000000007,0.0170000000000005,0.0355999999999996
2854,0.0558999999999998,0.0210000000000008,0.0170000000000005,0.0355999999999996
2855,0.0560999999999998,0.0208000000000008,0.0170000000000005,0.0355999999999996
2856,0.0559999999999999,0.0208000000000008,0.0164000000000004,0.0349999999999997
2857,0.0558,0.0208000000000008,0.0164000000000004,0.0349999999999997
2858,0.0557,0.020900000000001,0.0165000000000005,0.0349999999999997
2859,0.0555999999999998,0.021100000000001,0.0166000000000004,0.0349999999999997
2860,0.0555999999999996,0.021100000000001,0.0165000000000005,0.0349999999999997
2861,0.0557999999999997,0.021100000000001,0.0164000000000004,0.0357999999999994
2862,0.0558999999999998,0.0210000000000009,0.0160000000000005,0.0357999999999994
2863,0.0558999999999997,0.0210000000000009,0.0159000000000005,0.0357999999999994
2864,0.0553999999999998,0.0210000000000009,0.0160000000000003,0.0357999999999994
2865,0.0554999999999999,0.0207000000000011,0.0160000000000005,0.0357999999999994
2866,0.0553999999999999,0.0210000000000009,0.0162000000000004,0.0352999999999996
2867,0.0551999999999999,0.0208000000000008,0.0160000000000005,0.0352999999999996
2868,0.0551999999999999,0.0209000000000009,0.0158000000000006,0.0352999999999996
2869,0.0551000000000001,0.0209000000000009,0.0159000000000006,0.0352999999999996
2870,0.0551,0.0208000000000008,0.0159000000000006,0.0352999999999996
2871,0.0556,0.0210000000000008,0.0158000000000006,0.0341999999999998
2872,0.0558,0.0209000000000009,0.0157000000000005,0.0341999999999998
2873,0.0558000000000001,0.0209000000000009,0.0158000000000006,0.0341999999999998
2874,0.0559000000000001,0.0210000000000008,0.0158000000000006,0.0341999999999998
2875,0.0555,0.0210000000000008,0.0154000000000006,0.0341999999999998
2876,0.0554999999999999,0.0208000000000007,0.0155000000000007,0.0325999999999996
2877,0.0557,0.0209000000000007,0.0153000000000005,0.0325999999999996
2878,0.0561,0.0208000000000008,0.0152000000000005,0.0325999999999996
2879,0.0556,0.0210000000000008,0.0152000000000005,0.0325999999999996
2880,0.0555,0.0209000000000007,0.0152000000000005,0.0325999999999996
2881,0.0553999999999999,0.0209000000000007,0.0152000000000005,0.0342999999999997
2882,0.0555999999999998,0.0209000000000009,0.0149000000000004,0.0342999999999997
2883,0.0554999999999997,0.0209000000000009,0.0149000000000004,0.0342999999999997
2884,0.0555999999999998,0.0209000000000007,0.0149000000000004,0.0342999999999997
2885,0.0558999999999997,0.0208000000000006,0.0146000000000002,0.0342999999999997
2886,0.0560999999999996,0.0206000000000006,0.0144000000000004,0.0332999999999999
2887,0.0565999999999994,0.0207000000000008,0.0144000000000004,0.0332999999999999
2888,0.0565999999999997,0.0205000000000005,0.0146000000000004,0.0332999999999999
2889,0.0562999999999997,0.0206000000000006,0.0146000000000004,0.0332999999999999
2890,0.0557999999999995,0.0203000000000004,0.0146000000000004,0.0332999999999999
2891,0.0556999999999996,0.0204000000000005,0.0147000000000004,0.0339999999999994
2892,0.0556999999999996,0.0202000000000006,0.0146000000000005,0.0339999999999994
2893,0.0559999999999996,0.0203000000000004,0.0146000000000005,0.0339999999999994
2894,0.0562999999999996,0.0202000000000006,0.0146000000000005,0.0339999999999994
2895,0.0565999999999995,0.0202000000000004,0.0147000000000006,0.0339999999999994
2896,0.0566999999999994,0.0203000000000004,0.0146000000000006,0.0325999999999995
2897,0.0563999999999996,0.0203000000000004,0.0146000000000006,0.0325999999999995
2898,0.0562999999999996,0.0203000000000004,0.0146000000000006,0.0325999999999995
2899,0.0565999999999995,0.0201000000000005,0.0146000000000006,0.0325999999999995
2900,0.0564999999999997,0.0203000000000005,0.0146000000000006,0.0325999999999995
2901,0.0564999999999998,0.0202000000000004,0.0149000000000007,0.0340999999999992
2902,0.0562999999999998,0.0201000000000005,0.0149000000000008,0.0340999999999992
2903,0.0566999999999996,0.0200000000000006,0.0148000000000007,0.0340999999999992
2904,0.0563999999999996,0.0200000000000005,0.0149000000000008,0.0340999999999992
2905,0.0558999999999996,0.0201000000000005,0.0150000000000009,0.0340999999999992
2906,0.0555999999999996,0.0197000000000004,0.0152000000000008,0.0327999999999996
2907,0.0553999999999997,0.0195000000000004,0.0152000000000008,0.0327999999999996
2908,0.0552999999999997,0.0195000000000006,0.0155000000000008,0.0327999999999996
2909,0.0554999999999999,0.0195000000000006,0.0157000000000008,0.0327999999999996
2910,0.0553999999999999,0.0196000000000005,0.0158000000000007,0.0327999999999996
2911,0.0555,0.0191000000000006,0.0157000000000006,0.0322999999999998
2912,0.0553,0.0192000000000004,0.0157000000000006,0.0322999999999998
2913,0.0550000000000002,0.0193000000000003,0.0159000000000007,0.0322999999999998
2914,0.0551000000000004,0.0192000000000003,0.0158000000000006,0.0322999999999998
2915,0.0551000000000004,0.0191000000000003,0.0158000000000006,0.0322999999999998
2916,0.0550000000000003,0.0192000000000004,0.0158000000000006,0.0323
2917,0.0550000000000002,0.0192000000000004,0.0160000000000007,0.0323
2918,0.0545000000000002,0.0191000000000003,0.0160000000000007,0.0323
2919,0.0545000000000002,0.0193000000000003,0.0162000000000007,0.0323
2920,0.0544000000000001,0.0195000000000003,0.0162000000000007,0.0323
2921,0.0544,0.0195000000000003,0.0161000000000006,0.0340999999999997
2922,0.0542999999999999,0.0194000000000003,0.0161000000000006,0.0340999999999997
2923,0.0540999999999998,0.0194000000000003,0.0159000000000006,0.0340999999999997
2924,0.0536999999999997,0.0192000000000001,0.0158000000000006,0.0340999999999997
2925,0.0540999999999997,0.0189000000000001,0.0155000000000003,0.0340999999999997
2926,0.0542999999999997,0.0187,0.0156000000000003,0.0321999999999999
2927,0.0544999999999999,0.0188000000000001,0.0156000000000003,0.0321999999999999
2928,0.0544999999999998,0.0188000000000001,0.0155000000000003,0.0321999999999999
2929,0.0546999999999997,0.0188000000000001,0.0156000000000002,0.0321999999999999
2930,0.0544999999999999,0.0187,0.0153000000000003,0.0321999999999999
2931,0.0544999999999999,0.0187000000000002,0.0154000000000003,0.0303999999999996
2932,0.0547999999999997,0.0186000000000002,0.0153000000000004,0.0303999999999996
2933,0.0544999999999998,0.0185000000000001,0.0153000000000004,0.0303999999999996
2934,0.0537999999999996,0.0186000000000002,0.0152000000000004,0.0303999999999996
2935,0.0537999999999998,0.0184000000000002,0.0153000000000003,0.0303999999999996
2936,0.0535999999999999,0.0184000000000002,0.0152000000000004,0.0314999999999995
2937,0.0537999999999998,0.0185000000000002,0.0152000000000004,0.0314999999999995
2938,0.0539999999999999,0.0185000000000002,0.0150000000000006,0.0314999999999995
2939,0.0536999999999999,0.0188000000000003,0.0150000000000006,0.0314999999999995
2940,0.0538,0.0188000000000003,0.0150000000000006,0.0314999999999995
2941,0.054,0.0188000000000003,0.0153000000000004,0.0310999999999996
2942,0.0543000000000002,0.0187000000000002,0.0154000000000005,0.0310999999999996
2943,0.0545000000000002,0.0186000000000003,0.0156000000000005,0.0310999999999996
2944,0.0551000000000004,0.0186000000000003,0.0156000000000005,0.0310999999999996
2945,0.0554000000000003,0.0185000000000002,0.0154000000000003,0.0310999999999996
2946,0.0552000000000004,0.0185000000000002,0.0155000000000004,0.0314000000000003
2947,0.0554000000000002,0.0185000000000002,0.0157000000000005,0.0314000000000003
2948,0.0550000000000003,0.0185000000000002,0.0156000000000005,0.0314000000000003
2949,0.0552000000000001,0.0184000000000003,0.0155000000000004,0.0314000000000003
2950,0.0549000000000001,0.0186000000000002,0.0156000000000005,0.0314000000000003
2951,0.0552000000000001,0.0187000000000002,0.0157000000000005,0.0315999999999994
2952,0.0556,0.0187000000000004,0.0156000000000005,0.0315999999999994
2953,0.0556,0.0187000000000004,0.0157000000000005,0.0315999999999994
2954,0.0555000000000001,0.0187000000000004,0.0156000000000005,0.0315999999999994
2955,0.0556,0.0185000000000004,0.0155000000000005,0.0315999999999994
2956,0.0554000000000001,0.0183000000000003,0.0151000000000007,0.0298999999999998
2957,0.0552000000000001,0.0183000000000003,0.0151000000000007,0.0298999999999998
2958,0.0551,0.0183000000000003,0.0150000000000006,0.0298999999999998
2959,0.0547000000000001,0.0179000000000004,0.0149000000000005,0.0298999999999998
2960,0.0549000000000003,0.0179000000000004,0.0152000000000007,0.0298999999999998
2961,0.0545000000000002,0.0178000000000003,0.0149000000000005,0.0290999999999996
2962,0.0545000000000002,0.0181000000000004,0.0148000000000005,0.0290999999999996
2963,0.0544000000000002,0.0181000000000004,0.0148000000000005,0.0290999999999996
2964,0.0540000000000004,0.0177000000000004,0.0149000000000004,0.0290999999999996
2965,0.0538000000000003,0.0179000000000004,0.0148000000000004,0.0290999999999996
2966,0.0537000000000001,0.0180000000000003,0.0149000000000005,0.0302999999999998
2967,0.0535000000000002,0.0179000000000004,0.0146000000000004,0.0302999999999998
2968,0.0535000000000002,0.0180000000000002,0.0146000000000005,0.0302999999999998
2969,0.0537000000000003,0.0180000000000002,0.0146000000000006,0.0302999999999998
2970,0.0535000000000002,0.0179000000000002,0.0146000000000006,0.0302999999999998
2971,0.0536000000000001,0.0179000000000002,0.0145000000000006,0.0291000000000001
2972,0.0534000000000002,0.0176000000000002,0.0144000000000006,0.0291000000000001
2973,0.0536,0.0175000000000002,0.0146000000000006,0.0291000000000001
2974,0.0536,0.0175000000000002,0.0144000000000005,0.0291000000000001
2975,0.0537000000000001,0.0173000000000002,0.0142000000000005,0.0291000000000001
2976,0.0536000000000001,0.0172000000000003,0.0142000000000005,0.0306999999999998
2977,0.0536000000000001,0.0171000000000003,0.0142000000000005,0.0306999999999998
2978,0.0537000000000002,0.0171000000000002,0.0142000000000004,0.0306999999999998
2979,0.0537000000000002,0.0172000000000003,0.0139000000000006,0.0306999999999998
2980,0.0537000000000001,0.0173000000000004,0.0139000000000005,0.0306999999999998
2981,0.0537000000000001,0.0174000000000004,0.0140000000000005,0.0289999999999999
2982,0.0538000000000003,0.0174000000000004,0.0139000000000006,0.0289999999999999
2983,0.0538000000000001,0.0173000000000002,0.0138000000000005,0.0289999999999999
2984,0.0539000000000002,0.0173000000000002,0.0139000000000006,0.0289999999999999
2985,0.0536,0.0171000000000002,0.0139000000000005,0.0289999999999999
2986,0.0538,0.0172000000000003,0.0140000000000005,0.0296999999999996
2987,0.0539000000000001,0.0172000000000003,0.0141000000000006,0.0296999999999996
2988,0.0544,0.0171000000000003,0.0140000000000005,0.0296999999999996
2989,0.0540999999999998,0.0169000000000006,0.0139000000000005,0.0296999999999996
2990,0.0539999999999999,0.0171000000000006,0.0139000000000005,0.0296999999999996
2991,0.0539000000000001,0.0172000000000005,0.0139000000000005,0.0291999999999993
2992,0.0540999999999998,0.0173000000000006,0.0140000000000005,0.0291999999999993
2993,0.0538999999999998,0.0173000000000006,0.0139000000000005,0.0291999999999993
2994,0.0537999999999998,0.0171000000000006,0.0140000000000005,0.0291999999999993
2995,0.0535999999999999,0.0171000000000006,0.0140000000000005,0.0291999999999993
2996,0.0533999999999998,0.0172000000000004,0.0139000000000006,0.0285999999999997
2997,0.0533999999999998,0.0172000000000005,0.0138000000000007,0.0285999999999997
2998,0.0532999999999997,0.0174000000000004,0.0140000000000007,0.0285999999999997
2999,0.0531999999999998,0.0172000000000004,0.0139000000000006,0.0285999999999997
3000,0.0535999999999999,0.0170000000000003,0.0140000000000007,0.0285999999999997
3001,0.0533999999999999,0.0171000000000002,0.0139000000000006,0.0280999999999993
3002,0.0532999999999997,0.0170000000000003,0.0135000000000006,0.0280999999999993
3003,0.0535,0.0170000000000001,0.0135000000000006,0.0280999999999993
3004,0.0527999999999998,0.0169000000000001,0.0135000000000005,0.0280999999999993
3005,0.0523999999999998,0.0169000000000001,0.0136000000000006,0.0280999999999993
3006,0.0521999999999998,0.017,0.0136000000000006,0.028099999999999
3007,0.0518,0.0169000000000001,0.0136000000000006,0.028099999999999
3008,0.0514999999999999,0.0168,0.0136000000000006,0.028099999999999
3009,0.0512,0.0167,0.0136000000000006,0.028099999999999
3010,0.0511999999999999,0.0169000000000001,0.0136000000000006,0.028099999999999
3011,0.0513999999999999,0.0165999999999999,0.0137000000000006,0.0301999999999996
3012,0.0513999999999997,0.0165,0.0138000000000005,0.0301999999999996
3013,0.0513999999999997,0.0166999999999998,0.0139000000000006,0.0301999999999996
3014,0.0513999999999997,0.0164000000000002,0.0140000000000005,0.0301999999999996
3015,0.0512999999999996,0.0165000000000002,0.0138000000000004,0.0301999999999996
3016,0.0509999999999997,0.0166000000000001,0.0136000000000004,0.0283999999999993
3017,0.0507999999999997,0.0165000000000001,0.0135000000000004,0.0283999999999993
3018,0.0510999999999997,0.0161000000000001,0.0136000000000004,0.0283999999999993
3019,0.0507999999999997,0.0163000000000001,0.0137000000000004,0.0283999999999993
3020,0.0505999999999998,0.0163000000000001,0.0137000000000004,0.0283999999999993
3021,0.0503999999999998,0.0162,0.0137000000000004,0.0290999999999991
3022,0.0507,0.0160000000000001,0.0135000000000002,0.0290999999999991
3023,0.0505999999999999,0.0160000000000001,0.0133000000000004,0.0290999999999991
3024,0.0506999999999997,0.0160000000000001,0.0132000000000003,0.0290999999999991
3025,0.0509999999999998,0.0159000000000001,0.0131000000000004,0.0290999999999991
3026,0.0508999999999999,0.0159000000000001,0.0134000000000003,0.0278999999999995
3027,0.0511999999999999,0.0158000000000001,0.0134000000000003,0.0278999999999995
3028,0.0510999999999998,0.0158000000000001,0.0135000000000004,0.0278999999999995
3029,0.0511999999999999,0.0158000000000003,0.0133000000000004,0.0278999999999995
3030,0.0506999999999997,0.0159000000000004,0.0132000000000002,0.0278999999999995
3031,0.0503999999999999,0.0160000000000002,0.0132000000000002,0.0266999999999995
3032,0.0500000000000002,0.0161000000000001,0.0132000000000002,0.0266999999999995
3033,0.0499000000000001,0.0160000000000002,0.0131000000000001,0.0266999999999995
3034,0.0502000000000001,0.0158000000000003,0.0131000000000003,0.0266999999999995
3035,0.0502000000000002,0.0158000000000003,0.0133000000000003,0.0266999999999995
3036,0.0503,0.0157000000000004,0.0133000000000001,0.0286999999999995
3037,0.0503,0.0156000000000003,0.0134000000000002,0.0286999999999995
3038,0.0506000000000002,0.0157000000000003,0.0134000000000003,0.0286999999999995
3039,0.0505000000000001,0.0156000000000005,0.0132000000000003,0.0286999999999995
3040,0.0507,0.0157000000000005,0.0133000000000004,0.0286999999999995
3041,0.0508999999999999,0.0155000000000004,0.0131000000000004,0.0276999999999998
3042,0.0509999999999998,0.0155000000000004,0.0130000000000006,0.0276999999999998
3043,0.0514999999999998,0.0153000000000003,0.0131000000000004,0.0276999999999998
3044,0.0515999999999996,0.0153000000000004,0.0129000000000005,0.0276999999999998
3045,0.0515999999999999,0.0154000000000005,0.0128000000000005,0.0276999999999998
3046,0.0515999999999999,0.0153000000000004,0.0127000000000004,0.0265999999999995
3047,0.0512999999999998,0.0152000000000004,0.0128000000000005,0.0265999999999995
3048,0.0508999999999999,0.0152000000000002,0.0127000000000004,0.0265999999999995
3049,0.0504999999999999,0.0149000000000005,0.0127000000000004,0.0265999999999995
3050,0.0504999999999999,0.0150000000000005,0.0128000000000006,0.0265999999999995
3051,0.0501999999999998,0.0153000000000004,0.0128000000000007,0.0271999999999994
3052,0.0504999999999997,0.0153000000000004,0.0128000000000007,0.0271999999999994
3053,0.0505999999999998,0.0153000000000003,0.0127000000000007,0.0271999999999994
3054,0.0502000000000001,0.0152000000000002,0.0127000000000007,0.0271999999999994
3055,0.0500000000000002,0.0151000000000002,0.0127000000000007,0.0271999999999994
3056,0.0497,0.0150000000000002,0.0126000000000006,0.0264999999999996
3057,0.0494999999999999,0.0149000000000002,0.0125000000000006,0.0264999999999996
3058,0.0496999999999999,0.0148000000000004,0.0124000000000005,0.0264999999999996
3059,0.0498999999999996,0.0148000000000004,0.0124000000000005,0.0264999999999996
3060,0.0496999999999997,0.0150000000000001,0.0125000000000006,0.0264999999999996
3061,0.0493999999999996,0.0149000000000002,0.0124000000000006,0.0272
3062,0.0495999999999998,0.0149000000000002,0.0124000000000006,0.0272
3063,0.0493999999999997,0.0150000000000002,0.0124000000000006,0.0272
3064,0.0495999999999996,0.0150000000000005,0.0124000000000006,0.0272
3065,0.0493999999999997,0.0152000000000002,0.0125000000000007,0.0272
3066,0.0491999999999997,0.0157000000000003,0.0123000000000008,0.0261999999999997
3067,0.0492999999999998,0.0158000000000003,0.0123000000000008,0.0261999999999997
3068,0.0493999999999999,0.0154000000000005,0.0124000000000006,0.0261999999999997
3069,0.0491000000000003,0.0153000000000005,0.0123000000000006,0.0261999999999997
3070,0.0489000000000002,0.0154000000000003,0.0122000000000007,0.0261999999999997
3071,0.0484,0.0156000000000005,0.0122000000000005,0.0271999999999996
3072,0.0480000000000002,0.0157000000000005,0.0122000000000005,0.0271999999999996
3073,0.0483,0.0158000000000004,0.0123000000000006,0.0271999999999996
3074,0.0482,0.0156000000000006,0.0124000000000005,0.0271999999999996
3075,0.0480999999999999,0.0158000000000006,0.0123000000000004,0.0271999999999996
3076,0.0480999999999999,0.0160000000000005,0.0123000000000004,0.0268999999999998
3077,0.0480999999999999,0.0159000000000006,0.0123000000000004,0.0268999999999998
3078,0.0478999999999999,0.0160000000000007,0.0123000000000004,0.0268999999999998
3079,0.0479999999999997,0.0159000000000006,0.0125000000000004,0.0268999999999998
3080,0.0481999999999998,0.0159000000000007,0.0124000000000004,0.0268999999999998
3081,0.0484,0.0159000000000007,0.0125000000000003,0.0269999999999995
3082,0.0481999999999999,0.0159000000000007,0.0126000000000004,0.0269999999999995
3083,0.0478000000000001,0.0159000000000007,0.0126000000000004,0.0269999999999995
3084,0.0479999999999999,0.0159000000000007,0.0123000000000003,0.0269999999999995
3085,0.0481000000000001,0.0158000000000007,0.0122000000000004,0.0269999999999995
3086,0.0479000000000001,0.0157000000000008,0.0121000000000006,0.0257999999999998
3087,0.0479999999999999,0.0156000000000007,0.0121000000000006,0.0257999999999998
3088,0.0478000000000001,0.0155000000000007,0.0121000000000006,0.0257999999999998
3089,0.0478000000000001,0.0155000000000007,0.0121000000000003,0.0257999999999998
3090,0.0479999999999998,0.0155000000000007,0.0120000000000003,0.0257999999999998
3091,0.0478999999999998,0.0153000000000005,0.0120000000000003,0.0246999999999996
3092,0.0480999999999997,0.0154000000000006,0.0121000000000003,0.0246999999999996
3093,0.0475999999999998,0.0154000000000006,0.0120000000000003,0.0246999999999996
3094,0.0476999999999999,0.0155000000000005,0.0120000000000003,0.0246999999999996
3095,0.0477999999999998,0.0154000000000005,0.0120000000000003,0.0246999999999996
3096,0.0476999999999996,0.0154000000000005,0.0119000000000004,0.025299999999999
3097,0.0478999999999996,0.0152000000000005,0.0119000000000004,0.025299999999999
3098,0.0476999999999996,0.0151000000000008,0.0119000000000004,0.025299999999999
3099,0.0471999999999998,0.0150000000000007,0.0117000000000005,0.025299999999999
3100,0.0472999999999999,0.0150000000000009,0.0116000000000004,0.025299999999999
3101,0.0472999999999999,0.0150000000000009,0.0117000000000003,0.0255999999999994
3102,0.0472999999999999,0.0150000000000009,0.0116000000000003,0.0255999999999994
3103,0.0471999999999998,0.0152000000000008,0.0115000000000003,0.0255999999999994
3104,0.0472,0.0150000000000009,0.0115000000000003,0.0255999999999994
3105,0.0471,0.0148000000000009,0.0115000000000003,0.0255999999999994
3106,0.0471999999999998,0.0148000000000009,0.0113000000000002,0.0245999999999996
3107,0.0472999999999999,0.0151000000000009,0.0114000000000003,0.0245999999999996
3108,0.0474,0.0151000000000009,0.0113000000000005,0.0245999999999996
3109,0.0468999999999999,0.0151000000000009,0.0113000000000005,0.0245999999999996
3110,0.0472,0.015200000000001,0.0114000000000004,0.0245999999999996
3111,0.0475,0.0151000000000009,0.0113000000000004,0.0252999999999998
3112,0.0472,0.0151000000000009,0.0113000000000004,0.0252999999999998
3113,0.0468999999999999,0.0149000000000009,0.0114000000000004,0.0252999999999998
3114,0.0468999999999999,0.0149000000000009,0.0115000000000005,0.0252999999999998
3115,0.0466999999999999,0.015100000000001,0.0116000000000005,0.0252999999999998
3116,0.0466999999999999,0.015300000000001,0.0117000000000006,0.0257999999999997
3117,0.0466,0.015300000000001,0.0116000000000005,0.0257999999999997
3118,0.0467,0.0156000000000008,0.0117000000000006,0.0257999999999997
3119,0.0464999999999999,0.0157000000000008,0.0118000000000006,0.0257999999999997
3120,0.0461999999999999,0.0157000000000008,0.0117000000000006,0.0257999999999997
3121,0.0463,0.0157000000000008,0.0114000000000005,0.0251999999999994
3122,0.0466000000000001,0.015500000000001,0.0112000000000007,0.0251999999999994
3123,0.0468000000000001,0.015400000000001,0.0111000000000006,0.0251999999999994
3124,0.0466000000000001,0.0153000000000009,0.0111000000000006,0.0251999999999994
3125,0.0467,0.0153000000000009,0.0108000000000004,0.0251999999999994
3126,0.0468000000000001,0.0152000000000008,0.0108000000000004,0.0254999999999993
3127,0.0463000000000001,0.0150000000000007,0.0109000000000005,0.0254999999999993
3128,0.0463000000000001,0.0150000000000007,0.0108000000000006,0.0254999999999993
3129,0.0461000000000005,0.0150000000000007,0.0108000000000006,0.0254999999999993
3130,0.0459000000000003,0.0149000000000007,0.0109000000000006,0.0254999999999993
3131,0.0457000000000002,0.0149000000000007,0.0111000000000004,0.0253999999999996
3132,0.0455000000000004,0.0147000000000007,0.0110000000000003,0.0253999999999996
3133,0.0460000000000003,0.0149000000000007,0.0109000000000004,0.0253999999999996
3134,0.046,0.0143000000000005,0.0107000000000003,0.0253999999999996
3135,0.0459000000000002,0.0142000000000005,0.0107000000000003,0.0253999999999996
3136,0.0458000000000002,0.0143000000000006,0.0108000000000003,0.0248999999999997
3137,0.0461,0.0142000000000005,0.0109000000000001,0.0248999999999997
3138,0.0455999999999999,0.0139000000000006,0.0108000000000001,0.0248999999999997
3139,0.0454999999999999,0.0138000000000005,0.0108000000000001,0.0248999999999997
3140,0.0456,0.0139000000000006,0.0107000000000003,0.0248999999999997
3141,0.0450999999999999,0.0136000000000007,0.0105000000000003,0.0234999999999996
3142,0.0448000000000001,0.0137000000000007,0.0105000000000003,0.0234999999999996
3143,0.045,0.0139000000000009,0.0103000000000003,0.0234999999999996
3144,0.0452000000000001,0.0139000000000009,0.0104000000000003,0.0234999999999996
3145,0.0455,0.0140000000000008,0.0104000000000003,0.0234999999999996
3146,0.0455000000000001,0.0141000000000008,0.0105000000000004,0.0241999999999999
3147,0.0456000000000002,0.014100000000001,0.0104000000000003,0.0241999999999999
3148,0.0457,0.014000000000001,0.0102000000000004,0.0241999999999999
3149,0.0456,0.0142000000000009,0.0105000000000004,0.0241999999999999
3150,0.0454000000000001,0.0142000000000009,0.0106000000000005,0.0241999999999999
3151,0.0453,0.0141000000000011,0.0106000000000005,0.0235999999999998
3152,0.0453,0.0141000000000011,0.0106000000000005,0.0235999999999998
3153,0.0454000000000002,0.014200000000001,0.0106000000000005,0.0235999999999998
3154,0.0453000000000003,0.014200000000001,0.0106000000000005,0.0235999999999998
3155,0.0455000000000002,0.0143000000000009,0.0105000000000005,0.0235999999999998
3156,0.0451,0.0142000000000009,0.0105000000000005,0.0234999999999996
3157,0.0452000000000001,0.0140000000000008,0.0104000000000005,0.0234999999999996
3158,0.0454000000000001,0.0140000000000008,0.0104000000000005,0.0234999999999996
3159,0.0455000000000001,0.0141000000000007,0.0102000000000005,0.0234999999999996
3160,0.0450000000000002,0.0139000000000007,0.0102000000000005,0.0234999999999996
3161,0.0448000000000001,0.0138000000000007,0.0101000000000004,0.0230999999999999
3162,0.0445000000000002,0.0139000000000007,0.00990000000000069,0.0230999999999999
3163,0.0448000000000001,0.0139000000000007,0.00990000000000069,0.0230999999999999
3164,0.0445000000000002,0.0138000000000007,0.0102000000000005,0.0230999999999999
3165,0.0449000000000001,0.0140000000000007,0.0102000000000005,0.0230999999999999
3166,0.0446000000000001,0.0140000000000007,0.0102000000000005,0.0227999999999995
3167,0.0445999999999998,0.0139000000000006,0.0100000000000005,0.0227999999999995
3168,0.0444999999999999,0.0140000000000007,0.00990000000000035,0.0227999999999995
3169,0.0444999999999999,0.0140000000000008,0.00990000000000035,0.0227999999999995
3170,0.0444999999999998,0.0141000000000007,0.00980000000000047,0.0227999999999995
3171,0.0447999999999997,0.0141000000000007,0.00980000000000036,0.0230999999999995
3172,0.0449999999999998,0.0138000000000005,0.00960000000000039,0.0230999999999995
3173,0.0450999999999999,0.0137000000000005,0.0096000000000005,0.0230999999999995
3174,0.045,0.0137000000000005,0.0097000000000006,0.0230999999999995
3175,0.0446,0.0136000000000006,0.0097000000000006,0.0230999999999995
3176,0.0448000000000001,0.0136000000000006,0.0097000000000006,0.0243999999999995
3177,0.0451999999999999,0.0136000000000006,0.0097000000000006,0.0243999999999995
3178,0.0453000000000001,0.0134000000000007,0.0097000000000006,0.0243999999999995
3179,0.0453000000000001,0.0134000000000007,0.0097000000000006,0.0243999999999995
3180,0.0451999999999999,0.0136000000000007,0.00980000000000047,0.0243999999999995
3181,0.0455,0.0136000000000006,0.00980000000000036,0.0224
3182,0.0458,0.0136000000000007,0.00970000000000037,0.0224
3183,0.0459999999999999,0.0137000000000007,0.00960000000000039,0.0224
3184,0.0459999999999999,0.0137000000000009,0.00980000000000036,0.0224
3185,0.0458999999999999,0.0136000000000008,0.00980000000000036,0.0224
3186,0.0457,0.0138000000000008,0.00990000000000035,0.0234000000000001
3187,0.0458,0.0138000000000008,0.00970000000000026,0.0234000000000001
3188,0.046,0.0138000000000008,0.00960000000000039,0.0234000000000001
3189,0.0459000000000001,0.0137000000000007,0.00940000000000041,0.0234000000000001
3190,0.0457000000000002,0.0136000000000008,0.00940000000000041,0.0234000000000001
3191,0.0453000000000001,0.0135000000000008,0.00940000000000041,0.0231999999999996
3192,0.0453,0.0136000000000007,0.00950000000000029,0.0231999999999996
3193,0.0451999999999999,0.0134000000000007,0.0093000000000002,0.0231999999999996
3194,0.0450999999999999,0.0133000000000009,0.0094000000000003,0.0231999999999996
3195,0.0453,0.0133000000000009,0.00950000000000029,0.0231999999999996
3196,0.0455000000000001,0.0133000000000006,0.00930000000000031,0.0231999999999993
3197,0.0452000000000001,0.0133000000000006,0.00920000000000043,0.0231999999999993
3198,0.0449000000000001,0.0132000000000008,0.00910000000000055,0.0231999999999993
3199,0.0451000000000001,0.0132000000000008,0.00900000000000045,0.0231999999999993
3200,0.0452000000000002,0.0132000000000008,0.00900000000000045,0.0231999999999993
3201,0.0455000000000001,0.0132000000000008,0.00900000000000045,0.0219999999999996
3202,0.0455000000000001,0.0132000000000008,0.00880000000000047,0.0219999999999996
3203,0.0450999999999999,0.0131000000000008,0.00870000000000049,0.0219999999999996
3204,0.0449000000000001,0.0130000000000008,0.00880000000000047,0.0219999999999996
3205,0.0447000000000003,0.0131000000000008,0.00890000000000057,0.0219999999999996
3206,0.0447000000000002,0.013000000000001,0.00880000000000047,0.0217999999999998
3207,0.0449000000000001,0.013000000000001,0.00880000000000047,0.0217999999999998
3208,0.0449000000000003,0.0129000000000009,0.00900000000000045,0.0217999999999998
3209,0.0446000000000004,0.012800000000001,0.00900000000000045,0.0217999999999998
3210,0.0450000000000002,0.0126000000000012,0.00860000000000039,0.0217999999999998
3211,0.0450000000000003,0.0125000000000012,0.0085000000000004,0.0220999999999993
3212,0.0451000000000001,0.0123000000000011,0.0085000000000004,0.0220999999999993
3213,0.0451000000000004,0.0123000000000011,0.00860000000000061,0.0220999999999993
3214,0.0449000000000003,0.0122000000000011,0.00840000000000041,0.0220999999999993
3215,0.0450000000000002,0.0123000000000012,0.0085000000000004,0.0220999999999993
3216,0.0443000000000002,0.0123000000000011,0.0085000000000004,0.0220999999999998
3217,0.0445000000000002,0.012200000000001,0.00860000000000027,0.0220999999999998
3218,0.0444999999999999,0.012000000000001,0.00860000000000027,0.0220999999999998
3219,0.0444999999999999,0.011800000000001,0.00860000000000027,0.0220999999999998
3220,0.0445999999999998,0.011800000000001,0.00860000000000027,0.0220999999999998
3221,0.0445999999999996,0.012000000000001,0.00860000000000027,0.0208999999999995
3222,0.0448999999999998,0.012000000000001,0.00860000000000027,0.0208999999999995
3223,0.0446999999999999,0.011800000000001,0.00860000000000027,0.0208999999999995
3224,0.0448999999999999,0.011800000000001,0.00860000000000027,0.0208999999999995
3225,0.0449000000000001,0.0115000000000011,0.00870000000000015,0.0208999999999995
3226,0.045,0.0116000000000011,0.00870000000000037,0.0214999999999997
3227,0.0451000000000001,0.011500000000001,0.00880000000000036,0.0214999999999997
3228,0.0454000000000001,0.0114000000000009,0.00900000000000034,0.0214999999999997
3229,0.0450999999999999,0.0116000000000008,0.00890000000000024,0.0214999999999997
3230,0.0449999999999998,0.0115000000000007,0.00880000000000025,0.0214999999999997
3231,0.0450999999999999,0.0114000000000007,0.00890000000000024,0.0219999999999996
3232,0.0456999999999997,0.0113000000000006,0.00880000000000025,0.0219999999999996
3233,0.0456999999999997,0.0114000000000005,0.00910000000000022,0.0219999999999996
3234,0.0454999999999997,0.0112000000000007,0.00890000000000046,0.0219999999999996
3235,0.0453999999999997,0.0112000000000007,0.00880000000000036,0.0219999999999996
3236,0.0453999999999997,0.0111000000000006,0.00890000000000046,0.0209999999999997
3237,0.0455999999999998,0.0110000000000006,0.00900000000000034,0.0209999999999997
3238,0.0457,0.0111000000000006,0.00900000000000034,0.0209999999999997
3239,0.0457000000000002,0.0114000000000005,0.00890000000000046,0.0209999999999997
3240,0.0455000000000002,0.0113000000000005,0.00870000000000049,0.0209999999999997
3241,0.0455000000000001,0.0112000000000007,0.00870000000000049,0.0211999999999994
3242,0.0456000000000002,0.0112000000000007,0.00870000000000049,0.0211999999999994
3243,0.0457000000000001,0.0114000000000005,0.00860000000000039,0.0211999999999994
3244,0.0456,0.0115000000000006,0.00860000000000039,0.0211999999999994
3245,0.0451999999999999,0.0114000000000005,0.00870000000000037,0.0211999999999994
3246,0.045,0.0114000000000007,0.00870000000000037,0.0210999999999999
3247,0.0448000000000001,0.0116000000000005,0.00870000000000037,0.0210999999999999
3248,0.0451,0.0116000000000005,0.00880000000000036,0.0210999999999999
3249,0.0449000000000001,0.0114000000000005,0.00850000000000051,0.0210999999999999
3250,0.045,0.0115000000000006,0.00850000000000062,0.0210999999999999
3251,0.0447000000000002,0.0115000000000006,0.00850000000000062,0.0212999999999997
3252,0.0447000000000002,0.0117000000000006,0.00850000000000062,0.0212999999999997
3253,0.0444000000000001,0.0119000000000006,0.00860000000000061,0.0212999999999997
3254,0.0446000000000004,0.0120000000000006,0.00860000000000061,0.0212999999999997
3255,0.0449000000000003,0.0120000000000006,0.0087000000000006,0.0212999999999997
3256,0.0448000000000003,0.0120000000000006,0.0087000000000006,0.0205999999999996
3257,0.0448000000000005,0.0120000000000006,0.00900000000000045,0.0205999999999996
3258,0.0446000000000004,0.0120000000000006,0.00890000000000046,0.0205999999999996
3259,0.0448000000000003,0.0120000000000006,0.00870000000000049,0.0205999999999996
3260,0.0448000000000003,0.0119000000000006,0.00870000000000049,0.0205999999999996
3261,0.0447000000000003,0.0119000000000006,0.00860000000000039,0.0187999999999998
3262,0.0443000000000002,0.0120000000000005,0.00850000000000051,0.0187999999999998
3263,0.0444000000000001,0.0120000000000005,0.00860000000000061,0.0187999999999998
3264,0.0443000000000002,0.0118000000000005,0.0087000000000006,0.0187999999999998
3265,0.0443000000000001,0.0120000000000003,0.00860000000000061,0.0187999999999998
3266,0.0441000000000001,0.0122000000000003,0.00860000000000061,0.0205999999999993
3267,0.0442000000000001,0.0121000000000003,0.00860000000000061,0.0205999999999993
3268,0.0443000000000002,0.0121000000000003,0.00860000000000061,0.0205999999999993
3269,0.0442000000000004,0.0121000000000003,0.00860000000000061,0.0205999999999993
3270,0.0442000000000004,0.0120000000000005,0.00850000000000062,0.0205999999999993
3271,0.0444000000000002,0.0119000000000004,0.00820000000000065,0.0204999999999999
3272,0.0443000000000001,0.0120000000000005,0.00820000000000065,0.0204999999999999
3273,0.0442,0.0120000000000005,0.00840000000000063,0.0204999999999999
3274,0.044,0.0119000000000004,0.00830000000000053,0.0204999999999999
3275,0.0441000000000001,0.0118000000000004,0.00830000000000053,0.0204999999999999
3276,0.0439000000000002,0.0118000000000004,0.00830000000000053,0.0206999999999996
3277,0.0438,0.0119000000000004,0.00820000000000065,0.0206999999999996
3278,0.0436,0.0119000000000004,0.00820000000000065,0.0206999999999996
3279,0.0436999999999999,0.0117000000000003,0.00830000000000053,0.0206999999999996
3280,0.0435999999999999,0.0115000000000003,0.00840000000000063,0.0206999999999996
3281,0.0433999999999999,0.0115000000000002,0.00860000000000072,0.0199999999999996
3282,0.0436999999999996,0.0115000000000002,0.00860000000000072,0.0199999999999996
3283,0.0433999999999997,0.0113000000000002,0.00850000000000062,0.0199999999999996
3284,0.0432999999999996,0.0112000000000002,0.00830000000000064,0.0199999999999996
3285,0.0432999999999996,0.0113000000000002,0.00830000000000064,0.0199999999999996
3286,0.0431999999999997,0.0113000000000002,0.00820000000000076,0.0197999999999996
3287,0.0433999999999997,0.0112000000000003,0.00830000000000086,0.0197999999999996
3288,0.0428999999999999,0.0112000000000003,0.00840000000000085,0.0197999999999996
3289,0.0427,0.0111000000000004,0.00820000000000076,0.0197999999999996
3290,0.0425999999999999,0.0110000000000006,0.00820000000000076,0.0197999999999996
3291,0.0424,0.0112000000000004,0.00810000000000077,0.0196999999999993
3292,0.0422999999999999,0.0112000000000004,0.00800000000000078,0.0196999999999993
3293,0.0417999999999999,0.0111000000000004,0.00800000000000078,0.0196999999999993
3294,0.0414,0.0110000000000003,0.00800000000000078,0.0196999999999993
3295,0.0413,0.0111000000000006,0.0078000000000007,0.0196999999999993
3296,0.0414,0.0110000000000006,0.0078000000000007,0.0193999999999993
3297,0.0414000000000001,0.0109000000000005,0.00770000000000071,0.0193999999999993
3298,0.0414000000000001,0.0109000000000005,0.0078000000000007,0.0193999999999993
3299,0.0416000000000003,0.0108000000000003,0.0078000000000007,0.0193999999999993
3300,0.0416000000000003,0.0106000000000003,0.0079000000000008,0.0193999999999993
3301,0.0418000000000002,0.0105000000000003,0.0079000000000008,0.0198999999999998
3302,0.0418000000000002,0.0102000000000004,0.0079000000000008,0.0198999999999998
3303,0.0419000000000002,0.0103000000000003,0.00800000000000067,0.0198999999999998
3304,0.0421,0.0102000000000002,0.00810000000000077,0.0198999999999998
3305,0.0422000000000001,0.0102000000000002,0.00810000000000077,0.0198999999999998
3306,0.0425000000000001,0.0101000000000002,0.00800000000000078,0.0185999999999994
3307,0.0427000000000001,0.0101000000000002,0.00800000000000078,0.0185999999999994
3308,0.0425000000000001,0.0100000000000001,0.00800000000000078,0.0185999999999994
3309,0.0427000000000001,0.00990000000000013,0.0079000000000008,0.0185999999999994
3310,0.0427000000000001,0.00990000000000013,0.00810000000000055,0.0185999999999994
3311,0.0426000000000001,0.00990000000000013,0.00790000000000068,0.0186999999999995
3312,0.0424999999999999,0.00990000000000013,0.00810000000000055,0.0186999999999995
3313,0.0427999999999998,0.00990000000000013,0.00800000000000056,0.0186999999999995
3314,0.0429999999999999,0.00980000000000014,0.00820000000000054,0.0186999999999995
3315,0.0433,0.00980000000000003,0.00820000000000054,0.0186999999999995
3316,0.0433000000000001,0.00980000000000003,0.00830000000000042,0.0180999999999996
3317,0.0436,0.0099999999999999,0.00840000000000041,0.0180999999999996
3318,0.0432000000000001,0.00980000000000003,0.00810000000000044,0.0180999999999996
3319,0.0431,0.00980000000000003,0.00820000000000054,0.0180999999999996
3320,0.0429,0.00970000000000015,0.00820000000000054,0.0180999999999996
3321,0.0428999999999999,0.00980000000000014,0.00820000000000054,0.0184999999999995
3322,0.0425999999999999,0.0100000000000002,0.00830000000000042,0.0184999999999995
3323,0.0425000000000001,0.0100000000000005,0.0084000000000003,0.0184999999999995
3324,0.0425000000000003,0.0100000000000005,0.00830000000000042,0.0184999999999995
3325,0.0427000000000003,0.0101000000000003,0.00830000000000031,0.0184999999999995
3326,0.0429000000000004,0.0101000000000003,0.00830000000000031,0.0182999999999999
3327,0.0426000000000003,0.0102000000000002,0.00820000000000032,0.0182999999999999
3328,0.0425000000000003,0.0102000000000004,0.00830000000000042,0.0182999999999999
3329,0.0427000000000004,0.0102000000000004,0.00830000000000042,0.0182999999999999
3330,0.0425000000000003,0.0101000000000004,0.00830000000000042,0.0182999999999999
3331,0.0426000000000003,0.0101000000000004,0.00830000000000042,0.0187999999999995
3332,0.0424000000000002,0.0100000000000006,0.00820000000000032,0.0187999999999995
3333,0.0424000000000001,0.00990000000000035,0.00820000000000032,0.0187999999999995
3334,0.0426000000000001,0.00990000000000035,0.00830000000000042,0.0187999999999995
3335,0.0425000000000003,0.0098000000000007,0.0085000000000004,0.0187999999999995
3336,0.0425000000000004,0.00990000000000069,0.0085000000000004,0.0178999999999995
3337,0.0423000000000003,0.00990000000000069,0.00860000000000027,0.0178999999999995
3338,0.0419000000000003,0.0099000000000008,0.00870000000000049,0.0178999999999995
3339,0.0421000000000004,0.0100000000000007,0.00880000000000047,0.0178999999999995
3340,0.0419000000000003,0.0100000000000007,0.00890000000000046,0.0178999999999995
3341,0.0420000000000001,0.0101000000000008,0.00900000000000045,0.0186999999999997
3342,0.0417000000000003,0.0101000000000008,0.00900000000000045,0.0186999999999997
3343,0.0416000000000001,0.00990000000000069,0.00900000000000045,0.0186999999999997
3344,0.0417000000000002,0.0100000000000006,0.00900000000000045,0.0186999999999997
3345,0.0415000000000001,0.0101000000000004,0.00890000000000057,0.0186999999999997
3346,0.0418000000000002,0.0101000000000004,0.00890000000000057,0.0175000000000002
3347,0.0419000000000003,0.0100000000000005,0.00890000000000057,0.0175000000000002
3348,0.0417000000000002,0.00980000000000047,0.00890000000000057,0.0175000000000002
3349,0.0422000000000002,0.00980000000000047,0.00880000000000047,0.0175000000000002
3350,0.0424000000000005,0.00980000000000047,0.00890000000000046,0.0175000000000002
3351,0.0421000000000005,0.00970000000000037,0.00890000000000046,0.0178999999999998
3352,0.0420000000000006,0.00970000000000037,0.00880000000000036,0.0178999999999998
3353,0.0417000000000004,0.00980000000000047,0.00880000000000036,0.0178999999999998
3354,0.0418000000000006,0.00980000000000047,0.00860000000000061,0.0178999999999998
3355,0.0415000000000006,0.00980000000000047,0.00850000000000062,0.0178999999999998
3356,0.0414000000000008,0.00990000000000035,0.00850000000000062,0.0185000000000001
3357,0.0408000000000007,0.00970000000000037,0.00850000000000062,0.0185000000000001
3358,0.0406000000000006,0.0096000000000005,0.00850000000000062,0.0185000000000001
3359,0.0408000000000003,0.00940000000000041,0.00850000000000062,0.0185000000000001
3360,0.0409000000000002,0.00920000000000032,0.00840000000000063,0.0185000000000001
3361,0.0409000000000003,0.00920000000000032,0.00840000000000041,0.0186000000000002
3362,0.0408000000000003,0.00900000000000034,0.00840000000000041,0.0186000000000002
3363,0.0408000000000003,0.00890000000000024,0.00830000000000053,0.0186000000000002
3364,0.0408000000000004,0.00880000000000025,0.00820000000000054,0.0186000000000002
3365,0.0407000000000004,0.00900000000000023,0.00820000000000054,0.0186000000000002
3366,0.0406000000000003,0.00900000000000023,0.00820000000000032,0.0177999999999998
3367,0.0402000000000003,0.00910000000000022,0.00830000000000042,0.0177999999999998
3368,0.0401000000000006,0.00910000000000022,0.00840000000000063,0.0177999999999998
3369,0.0401000000000004,0.00900000000000034,0.00850000000000051,0.0177999999999998
3370,0.0399000000000004,0.00900000000000034,0.00850000000000051,0.0177999999999998
3371,0.0397000000000002,0.00890000000000046,0.00840000000000063,0.0179999999999996
3372,0.0399000000000003,0.00890000000000046,0.00840000000000063,0.0179999999999996
3373,0.0402000000000002,0.00890000000000046,0.00840000000000063,0.0179999999999996
3374,0.0408000000000003,0.00890000000000046,0.00840000000000063,0.0179999999999996
3375,0.0407000000000002,0.00880000000000047,0.00840000000000063,0.0179999999999996
3376,0.0407000000000004,0.00880000000000047,0.00840000000000063,0.0168999999999998
3377,0.0406000000000002,0.00880000000000047,0.00830000000000064,0.0168999999999998
3378,0.0407000000000001,0.00880000000000047,0.00840000000000063,0.0168999999999998
3379,0.0406000000000002,0.00890000000000046,0.00840000000000063,0.0168999999999998
3380,0.0406000000000002,0.00900000000000045,0.00830000000000064,0.0168999999999998
3381,0.0409,0.00900000000000045,0.00830000000000064,0.0183999999999999
3382,0.0407999999999999,0.00890000000000046,0.00820000000000065,0.0183999999999999
3383,0.0407,0.00910000000000055,0.00820000000000076,0.0183999999999999
3384,0.0408000000000002,0.00910000000000055,0.00800000000000067,0.0183999999999999
3385,0.0409000000000003,0.00900000000000045,0.00810000000000077,0.0183999999999999
3386,0.0409000000000002,0.00900000000000045,0.00800000000000067,0.0168999999999996
3387,0.0410000000000003,0.00890000000000057,0.00800000000000067,0.0168999999999996
3388,0.0406000000000002,0.00870000000000049,0.00800000000000067,0.0168999999999996
3389,0.0406000000000002,0.00870000000000049,0.00800000000000067,0.0168999999999996
3390,0.0407000000000001,0.00870000000000049,0.0079000000000008,0.0168999999999996
3391,0.0406000000000002,0.00870000000000049,0.00810000000000077,0.0164000000000002
3392,0.0404000000000002,0.00860000000000061,0.00810000000000077,0.0164000000000002
3393,0.0402000000000001,0.00860000000000061,0.00820000000000065,0.0164000000000002
3394,0.0398000000000003,0.00850000000000051,0.00820000000000065,0.0164000000000002
3395,0.0397000000000003,0.00850000000000051,0.00810000000000077,0.0164000000000002
3396,0.0398000000000003,0.00850000000000051,0.00810000000000077,0.0171999999999999
3397,0.0405000000000004,0.00850000000000051,0.00810000000000077,0.0171999999999999
3398,0.0403000000000006,0.00830000000000042,0.00810000000000077,0.0171999999999999
3399,0.0403000000000006,0.00830000000000042,0.00820000000000065,0.0171999999999999
3400,0.0404000000000008,0.00830000000000042,0.00820000000000065,0.0171999999999999
3401,0.0401000000000008,0.00830000000000042,0.00820000000000054,0.0176999999999997
3402,0.0402000000000007,0.00830000000000042,0.00820000000000054,0.0176999999999997
3403,0.0398000000000007,0.00830000000000042,0.00820000000000054,0.0176999999999997
3404,0.0399000000000008,0.00830000000000042,0.00820000000000054,0.0176999999999997
3405,0.0399000000000007,0.00830000000000042,0.00820000000000054,0.0176999999999997
3406,0.0396000000000007,0.00820000000000054,0.00820000000000054,0.0157999999999996
3407,0.0397000000000005,0.00810000000000055,0.00820000000000054,0.0157999999999996
3408,0.0397000000000007,0.00810000000000055,0.00820000000000054,0.0157999999999996
3409,0.0400000000000006,0.00800000000000056,0.00820000000000054,0.0157999999999996
3410,0.0400000000000007,0.00810000000000044,0.00820000000000054,0.0157999999999996
3411,0.0405000000000006,0.00780000000000047,0.00820000000000054,0.0162999999999998
3412,0.0406000000000007,0.00770000000000037,0.00810000000000055,0.0162999999999998
3413,0.0408000000000007,0.00780000000000025,0.00800000000000067,0.0162999999999998
3414,0.0411000000000006,0.00770000000000037,0.00780000000000058,0.0162999999999998
3415,0.0412000000000006,0.00790000000000035,0.00770000000000071,0.0162999999999998
3416,0.0416000000000004,0.00790000000000035,0.00770000000000071,0.0155999999999997
3417,0.0414000000000003,0.00790000000000035,0.00760000000000072,0.0155999999999997
3418,0.0415000000000003,0.00780000000000047,0.00780000000000058,0.0155999999999997
3419,0.0414000000000004,0.00800000000000045,0.00790000000000046,0.0155999999999997
3420,0.0414000000000003,0.00800000000000045,0.00800000000000056,0.0155999999999997
3421,0.0414000000000003,0.00800000000000045,0.00800000000000056,0.0166999999999995
3422,0.0414000000000003,0.00800000000000045,0.00800000000000056,0.0166999999999995
3423,0.0414000000000003,0.00790000000000046,0.00800000000000056,0.0166999999999995
3424,0.0413000000000003,0.00790000000000046,0.00800000000000056,0.0166999999999995
3425,0.0412000000000002,0.00790000000000046,0.00800000000000056,0.0166999999999995
3426,0.0413000000000002,0.00790000000000046,0.00800000000000056,0.0166999999999997
3427,0.0415000000000002,0.00790000000000046,0.00790000000000046,0.0166999999999997
3428,0.0413000000000003,0.00780000000000058,0.00800000000000045,0.0166999999999997
3429,0.0411000000000005,0.00790000000000068,0.00810000000000044,0.0166999999999997
3430,0.0412000000000005,0.00790000000000068,0.00790000000000035,0.0166999999999997
3431,0.0414000000000004,0.00780000000000047,0.00800000000000045,0.0154999999999998
3432,0.0411000000000005,0.00790000000000046,0.00800000000000023,0.0154999999999998
3433,0.0408000000000003,0.00790000000000046,0.00790000000000035,0.0154999999999998
3434,0.0408000000000003,0.00800000000000056,0.00810000000000033,0.0154999999999998
3435,0.0406000000000002,0.00810000000000055,0.00810000000000033,0.0154999999999998
3436,0.0407000000000005,0.00810000000000077,0.00800000000000023,0.0152999999999998
3437,0.0407000000000005,0.00810000000000077,0.00800000000000023,0.0152999999999998
3438,0.0406000000000006,0.00800000000000078,0.00800000000000023,0.0152999999999998
3439,0.0406000000000006,0.00800000000000078,0.00790000000000024,0.0152999999999998
3440,0.0406000000000006,0.00770000000000082,0.00790000000000024,0.0152999999999998
3441,0.0402000000000006,0.00760000000000072,0.00790000000000024,0.0166999999999996
3442,0.0403000000000004,0.00760000000000072,0.00790000000000024,0.0166999999999996
3443,0.0402000000000003,0.00770000000000071,0.00780000000000014,0.0166999999999996
3444,0.0403000000000006,0.00770000000000071,0.00770000000000015,0.0166999999999996
3445,0.0402000000000006,0.00750000000000084,0.00760000000000005,0.0166999999999996
3446,0.0402000000000003,0.00750000000000084,0.00770000000000015,0.0157999999999997
3447,0.0399000000000003,0.00750000000000084,0.00770000000000015,0.0157999999999997
3448,0.0395000000000003,0.00750000000000084,0.00780000000000003,0.0157999999999997
3449,0.0394000000000004,0.00750000000000084,0.00770000000000015,0.0157999999999997
3450,0.0396000000000004,0.00760000000000072,0.00780000000000003,0.0157999999999997
3451,0.0392000000000005,0.00750000000000073,0.00779999999999992,0.0159
3452,0.0390000000000005,0.00760000000000072,0.00780000000000003,0.0159
3453,0.0392000000000005,0.00760000000000072,0.00780000000000003,0.0159
3454,0.0392000000000006,0.00770000000000082,0.00760000000000005,0.0159
3455,0.0390000000000005,0.00770000000000082,0.00760000000000005,0.0159
3456,0.0390000000000005,0.00770000000000082,0.00760000000000005,0.0147999999999996
3457,0.0389000000000004,0.00770000000000082,0.00760000000000005,0.0147999999999996
3458,0.0389000000000006,0.00750000000000073,0.00749999999999995,0.0147999999999996
3459,0.0391000000000006,0.00760000000000072,0.00749999999999995,0.0147999999999996
3460,0.0390000000000005,0.00750000000000084,0.00740000000000007,0.0147999999999996
3461,0.0390000000000005,0.00750000000000084,0.00750000000000017,0.0165999999999995
3462,0.0389000000000004,0.00740000000000085,0.00720000000000032,0.0165999999999995
3463,0.0391000000000004,0.00750000000000084,0.00720000000000032,0.0165999999999995
3464,0.0389000000000004,0.00750000000000084,0.00740000000000018,0.0165999999999995
3465,0.0390000000000005,0.00750000000000084,0.00720000000000043,0.0165999999999995
3466,0.0387000000000005,0.00740000000000085,0.00720000000000043,0.0149999999999996
3467,0.0389000000000004,0.00740000000000085,0.00740000000000052,0.0149999999999996
3468,0.0388000000000005,0.00740000000000085,0.0075000000000004,0.0149999999999996
3469,0.0385000000000006,0.00730000000000064,0.00750000000000062,0.0149999999999996
3470,0.0383000000000004,0.00730000000000064,0.00730000000000042,0.0149999999999996
3471,0.0385000000000005,0.00730000000000064,0.00720000000000043,0.0161999999999999
3472,0.0386000000000004,0.00740000000000052,0.00720000000000043,0.0161999999999999
3473,0.0389000000000004,0.00740000000000052,0.00740000000000052,0.0161999999999999
3474,0.0389000000000002,0.00730000000000042,0.00740000000000052,0.0161999999999999
3475,0.0389,0.00730000000000031,0.00740000000000052,0.0161999999999999
3476,0.0386000000000003,0.00740000000000018,0.0076000000000005,0.0164999999999997
3477,0.0384000000000002,0.0073000000000002,0.0076000000000005,0.0164999999999997
3478,0.0385000000000002,0.0073000000000002,0.0075000000000004,0.0164999999999997
3479,0.0388000000000003,0.00740000000000041,0.0075000000000004,0.0164999999999997
3480,0.0388000000000003,0.00740000000000041,0.0076000000000005,0.0164999999999997
3481,0.0387000000000002,0.00740000000000041,0.0075000000000004,0.0149999999999997
3482,0.0385000000000002,0.00750000000000028,0.0076000000000005,0.0149999999999997
3483,0.0386000000000003,0.00750000000000028,0.00770000000000048,0.0149999999999997
3484,0.0390000000000004,0.00750000000000028,0.0076000000000005,0.0149999999999997
3485,0.0394000000000002,0.00760000000000016,0.00770000000000048,0.0149999999999997
3486,0.0400000000000001,0.00760000000000016,0.00770000000000048,0.0158999999999999
3487,0.0397000000000003,0.00760000000000016,0.00760000000000061,0.0158999999999999
3488,0.0396000000000004,0.00760000000000016,0.00750000000000062,0.0158999999999999
3489,0.0393000000000003,0.00760000000000016,0.0075000000000004,0.0158999999999999
3490,0.0393000000000003,0.00770000000000026,0.00740000000000052,0.0158999999999999
3491,0.0392000000000003,0.00760000000000016,0.00730000000000042,0.0160999999999994
3492,0.0393000000000003,0.00760000000000016,0.00730000000000042,0.0160999999999994
3493,0.0394000000000004,0.00750000000000017,0.00730000000000042,0.0160999999999994
3494,0.0394000000000005,0.00760000000000016,0.00720000000000043,0.0160999999999994
3495,0.0393000000000003,0.00770000000000026,0.00730000000000064,0.0160999999999994
3496,0.0389000000000003,0.00770000000000026,0.00730000000000064,0.0153999999999995
3497,0.0390999999999999,0.00760000000000016,0.00730000000000064,0.0153999999999995
3498,0.0392999999999999,0.00750000000000017,0.00750000000000062,0.0153999999999995
3499,0.0392,0.00750000000000017,0.00750000000000062,0.0153999999999995
3500,0.0392000000000001,0.00740000000000018,0.00740000000000052,0.0153999999999995
3501,0.0394000000000004,0.0073000000000002,0.00720000000000043,0.0159999999999998
3502,0.0394000000000004,0.00720000000000032,0.00720000000000043,0.0159999999999998
3503,0.0394000000000005,0.00720000000000032,0.00730000000000031,0.0159999999999998
3504,0.0392000000000006,0.0073000000000002,0.00730000000000031,0.0159999999999998
3505,0.0391000000000006,0.0073000000000002,0.00730000000000031,0.0159999999999998
3506,0.0389000000000006,0.0073000000000002,0.00730000000000031,0.0148999999999994
3507,0.0388000000000005,0.00750000000000028,0.00730000000000031,0.0148999999999994
3508,0.0394000000000002,0.00760000000000038,0.00740000000000041,0.0148999999999994
3509,0.0395000000000003,0.00760000000000038,0.00730000000000031,0.0148999999999994
3510,0.0396000000000004,0.0075000000000004,0.00730000000000031,0.0148999999999994
3511,0.0397000000000004,0.00760000000000038,0.00730000000000031,0.0161999999999997
3512,0.0397000000000002,0.0075000000000004,0.00750000000000028,0.0161999999999997
3513,0.0398000000000002,0.00760000000000038,0.00750000000000028,0.0161999999999997
3514,0.0397000000000002,0.00760000000000038,0.00720000000000032,0.0161999999999997
3515,0.0396000000000002,0.00760000000000038,0.00720000000000032,0.0161999999999997
3516,0.0396000000000002,0.00760000000000038,0.00720000000000032,0.0148999999999995
3517,0.0393000000000003,0.00760000000000038,0.00730000000000031,0.0148999999999995
3518,0.0394000000000002,0.00740000000000041,0.0075000000000004,0.0148999999999995
3519,0.0389000000000003,0.00740000000000041,0.00730000000000064,0.0148999999999995
3520,0.0389000000000003,0.0075000000000004,0.00730000000000064,0.0148999999999995
3521,0.0385000000000004,0.0075000000000004,0.00740000000000052,0.0157999999999998
3522,0.0385000000000004,0.0075000000000004,0.00740000000000052,0.0157999999999998
3523,0.0387000000000003,0.0075000000000004,0.00730000000000042,0.0157999999999998
3524,0.0388000000000004,0.0075000000000004,0.00730000000000042,0.0157999999999998
3525,0.0390000000000004,0.00740000000000052,0.00730000000000042,0.0157999999999998
3526,0.0389000000000004,0.00720000000000043,0.00740000000000052,0.0144999999999998
3527,0.0389000000000003,0.00740000000000052,0.00740000000000052,0.0144999999999998
3528,0.0386000000000003,0.0075000000000004,0.00740000000000052,0.0144999999999998
3529,0.0383000000000002,0.00740000000000041,0.00740000000000052,0.0144999999999998
3530,0.0384000000000003,0.00720000000000054,0.00720000000000043,0.0144999999999998
3531,0.0379000000000004,0.00710000000000055,0.00720000000000043,0.0140999999999996
3532,0.0378000000000004,0.00720000000000043,0.00720000000000043,0.0140999999999996
3533,0.0376000000000005,0.00700000000000045,0.00710000000000033,0.0140999999999996
3534,0.0374000000000003,0.00700000000000045,0.00710000000000033,0.0140999999999996
3535,0.0374000000000003,0.00700000000000045,0.00710000000000033,0.0140999999999996
3536,0.0374000000000005,0.00710000000000055,0.00710000000000033,0.0145999999999996
3537,0.0369000000000006,0.00710000000000055,0.00700000000000045,0.0145999999999996
3538,0.0372000000000006,0.00720000000000043,0.00700000000000045,0.0145999999999996
3539,0.0373000000000006,0.00720000000000043,0.00700000000000045,0.0145999999999996
3540,0.0373000000000004,0.00720000000000043,0.00700000000000045,0.0145999999999996
3541,0.0374000000000005,0.00720000000000043,0.00700000000000045,0.0139
3542,0.0373000000000004,0.00720000000000043,0.00700000000000045,0.0139
3543,0.0376000000000005,0.00720000000000043,0.00710000000000033,0.0139
3544,0.0374000000000003,0.00730000000000042,0.00700000000000034,0.0139
3545,0.0374000000000003,0.00710000000000033,0.00710000000000033,0.0139
3546,0.0373000000000004,0.00710000000000033,0.00730000000000042,0.0142999999999995
3547,0.0374000000000003,0.00710000000000033,0.00720000000000043,0.0142999999999995
3548,0.0371000000000007,0.00730000000000042,0.00720000000000043,0.0142999999999995
3549,0.0372000000000006,0.00720000000000032,0.00720000000000043,0.0142999999999995
3550,0.0375000000000005,0.00710000000000033,0.00720000000000043,0.0142999999999995
3551,0.0375000000000005,0.00710000000000033,0.00720000000000043,0.0141999999999999
3552,0.0375000000000005,0.00710000000000033,0.00730000000000042,0.0141999999999999
3553,0.0374000000000005,0.00710000000000033,0.00730000000000042,0.0141999999999999
3554,0.0375000000000005,0.00700000000000045,0.00720000000000043,0.0141999999999999
3555,0.0377000000000006,0.00690000000000057,0.00720000000000043,0.0141999999999999
3556,0.037400000000001,0.00680000000000058,0.00710000000000055,0.0142999999999995
3557,0.0371000000000008,0.00660000000000049,0.00720000000000054,0.0142999999999995
3558,0.0371000000000009,0.00660000000000049,0.00720000000000054,0.0142999999999995
3559,0.0374000000000008,0.00680000000000047,0.00720000000000054,0.0142999999999995
3560,0.0374000000000007,0.00680000000000047,0.00720000000000054,0.0142999999999995
3561,0.0372000000000008,0.00680000000000047,0.00730000000000064,0.0140999999999998
3562,0.0375000000000008,0.00680000000000047,0.00730000000000064,0.0140999999999998
3563,0.0373000000000006,0.00680000000000047,0.00730000000000042,0.0140999999999998
3564,0.0371000000000005,0.00680000000000047,0.00730000000000042,0.0140999999999998
3565,0.0371000000000005,0.00680000000000047,0.00740000000000052,0.0140999999999998
3566,0.0374000000000007,0.00680000000000047,0.00740000000000052,0.0141999999999998
3567,0.0372000000000005,0.00680000000000047,0.00740000000000052,0.0141999999999998
3568,0.0374000000000005,0.00680000000000058,0.00740000000000052,0.0141999999999998
3569,0.0374000000000007,0.00670000000000059,0.00710000000000033,0.0141999999999998
3570,0.0374000000000005,0.00670000000000071,0.00710000000000033,0.0141999999999998
3571,0.0371000000000005,0.00670000000000071,0.00700000000000045,0.0148999999999994
3572,0.0370000000000005,0.00670000000000071,0.00690000000000035,0.0148999999999994
3573,0.0372000000000005,0.00670000000000071,0.00700000000000045,0.0148999999999994
3574,0.0371000000000005,0.00660000000000049,0.00700000000000045,0.0148999999999994
3575,0.0372000000000006,0.00660000000000049,0.00700000000000045,0.0148999999999994
3576,0.0375000000000004,0.00670000000000071,0.00690000000000057,0.0139999999999995
3577,0.0375000000000004,0.00660000000000072,0.00680000000000047,0.0139999999999995
3578,0.0372000000000005,0.00650000000000062,0.00680000000000047,0.0139999999999995
3579,0.0372000000000005,0.00660000000000049,0.00680000000000047,0.0139999999999995
3580,0.0373000000000003,0.00650000000000039,0.00670000000000048,0.0139999999999995
3581,0.0372000000000002,0.00640000000000029,0.00670000000000048,0.0134999999999994
3582,0.0372000000000005,0.00640000000000029,0.00670000000000048,0.0134999999999994
3583,0.0370000000000004,0.00630000000000042,0.00670000000000048,0.0134999999999994
3584,0.0371000000000004,0.00630000000000042,0.00670000000000048,0.0134999999999994
3585,0.0369000000000004,0.00630000000000042,0.00680000000000047,0.0134999999999994
3586,0.0365000000000005,0.00610000000000044,0.00680000000000047,0.0141999999999994
3587,0.0365000000000005,0.00610000000000044,0.00680000000000047,0.0141999999999994
3588,0.0367000000000003,0.00610000000000044,0.00690000000000035,0.0141999999999994
3589,0.0364000000000005,0.00590000000000035,0.00690000000000035,0.0141999999999994
3590,0.0365000000000003,0.00570000000000037,0.00700000000000045,0.0141999999999994
3591,0.0369000000000004,0.00580000000000036,0.00700000000000045,0.0144999999999997
3592,0.0369000000000004,0.00580000000000036,0.00700000000000045,0.0144999999999997
3593,0.0371000000000005,0.00580000000000036,0.00680000000000036,0.0144999999999997
3594,0.0372000000000006,0.00580000000000036,0.00680000000000036,0.0144999999999997
3595,0.0371000000000007,0.00580000000000036,0.00680000000000036,0.0144999999999997
3596,0.0369000000000006,0.00580000000000036,0.00670000000000026,0.0143
3597,0.0369000000000007,0.00590000000000046,0.00670000000000026,0.0143
3598,0.0371000000000007,0.00590000000000046,0.00660000000000038,0.0143
3599,0.0372000000000006,0.00590000000000046,0.00660000000000038,0.0143
3600,0.0369000000000007,0.00580000000000058,0.00670000000000048,0.0143
3601,0.0364000000000008,0.00580000000000058,0.00670000000000048,0.0131999999999992
3602,0.0364000000000008,0.00570000000000048,0.00670000000000048,0.0131999999999992
3603,0.0365000000000005,0.00570000000000048,0.00660000000000038,0.0131999999999992
3604,0.0361000000000007,0.00570000000000048,0.00660000000000038,0.0131999999999992
3605,0.0363000000000006,0.00570000000000048,0.00660000000000038,0.0131999999999992
3606,0.0366000000000005,0.00580000000000058,0.00660000000000038,0.0144999999999993
3607,0.0364000000000005,0.00570000000000048,0.00650000000000039,0.0144999999999993
3608,0.0364000000000005,0.00580000000000058,0.00650000000000039,0.0144999999999993
3609,0.0366000000000006,0.00580000000000058,0.00640000000000041,0.0144999999999993
3610,0.0365000000000008,0.00580000000000058,0.00650000000000051,0.0144999999999993
3611,0.0368000000000008,0.00580000000000058,0.00640000000000041,0.0136999999999994
3612,0.0368000000000008,0.00580000000000058,0.00630000000000053,0.0136999999999994
3613,0.0368000000000008,0.00570000000000048,0.00620000000000043,0.0136999999999994
3614,0.0366000000000009,0.00570000000000048,0.00630000000000042,0.0136999999999994
3615,0.0366000000000009,0.00570000000000048,0.00630000000000042,0.0136999999999994
3616,0.0364000000000008,0.00580000000000036,0.00640000000000041,0.0134999999999998
3617,0.0360000000000008,0.00580000000000036,0.00640000000000041,0.0134999999999998
3618,0.0358000000000005,0.00580000000000036,0.00640000000000041,0.0134999999999998
3619,0.0357000000000006,0.00590000000000035,0.00640000000000041,0.0134999999999998
3620,0.0360000000000008,0.00590000000000035,0.00640000000000041,0.0134999999999998
3621,0.0360000000000007,0.00590000000000046,0.00640000000000041,0.0137999999999993
3622,0.0359000000000006,0.00590000000000046,0.00650000000000051,0.0137999999999993
3623,0.0361000000000006,0.00580000000000036,0.00650000000000051,0.0137999999999993
3624,0.0363000000000007,0.00580000000000036,0.00640000000000041,0.0137999999999993
3625,0.0365000000000005,0.00580000000000036,0.00640000000000041,0.0137999999999993
3626,0.0361000000000006,0.00570000000000037,0.00630000000000053,0.0137999999999993
3627,0.0365000000000008,0.00570000000000037,0.00630000000000053,0.0137999999999993
3628,0.0367000000000006,0.00560000000000049,0.00630000000000053,0.0137999999999993
3629,0.0367000000000006,0.00560000000000049,0.00620000000000043,0.0137999999999993
3630,0.0369000000000004,0.00560000000000049,0.00620000000000043,0.0137999999999993
3631,0.0367000000000003,0.00570000000000037,0.00620000000000043,0.0139999999999995
3632,0.0366000000000003,0.00570000000000037,0.00600000000000034,0.0139999999999995
3633,0.0367000000000003,0.00570000000000037,0.00590000000000035,0.0139999999999995
3634,0.0366000000000004,0.00570000000000037,0.00600000000000034,0.0139999999999995
3635,0.0368000000000002,0.00570000000000037,0.00600000000000034,0.0139999999999995
3636,0.0370000000000004,0.00570000000000037,0.00580000000000058,0.0134999999999994
3637,0.0374000000000003,0.00580000000000036,0.00570000000000059,0.0134999999999994
3638,0.0370000000000005,0.00580000000000036,0.00570000000000059,0.0134999999999994
3639,0.0370000000000001,0.0055000000000005,0.00570000000000059,0.0134999999999994
3640,0.0367000000000002,0.0055000000000005,0.00570000000000059,0.0134999999999994
3641,0.0364000000000004,0.0055000000000005,0.00570000000000059,0.0124999999999994
3642,0.0363000000000003,0.00540000000000052,0.00570000000000059,0.0124999999999994
3643,0.0360000000000004,0.0055000000000005,0.00570000000000059,0.0124999999999994
3644,0.0361000000000006,0.0056000000000006,0.00580000000000058,0.0124999999999994
3645,0.0365000000000005,0.00570000000000048,0.00580000000000058,0.0124999999999994
3646,0.0366000000000004,0.0056000000000006,0.00580000000000058,0.0121999999999997
3647,0.0365000000000003,0.00540000000000052,0.00570000000000048,0.0121999999999997
3648,0.0367000000000003,0.00530000000000053,0.00570000000000048,0.0121999999999997
3649,0.0367000000000004,0.0055000000000005,0.00590000000000035,0.0121999999999997
3650,0.0367000000000004,0.0056000000000006,0.00590000000000035,0.0121999999999997
3651,0.0365000000000005,0.0056000000000006,0.00600000000000034,0.0117999999999994
3652,0.0367000000000003,0.0056000000000006,0.00600000000000034,0.0117999999999994
3653,0.0367000000000004,0.0056000000000006,0.00580000000000036,0.0117999999999994
3654,0.0369000000000003,0.00550000000000073,0.00570000000000037,0.0117999999999994
3655,0.0366000000000004,0.00550000000000073,0.00570000000000037,0.0117999999999994
3656,0.0365000000000005,0.00550000000000073,0.00570000000000037,0.0119999999999993
3657,0.0362000000000005,0.00560000000000072,0.00560000000000027,0.0119999999999993
3658,0.0363000000000003,0.00560000000000072,0.00580000000000036,0.0119999999999993
3659,0.0367000000000003,0.00570000000000059,0.00580000000000036,0.0119999999999993
3660,0.0367000000000003,0.00570000000000059,0.00590000000000046,0.0119999999999993
3661,0.0367000000000004,0.00570000000000082,0.00590000000000046,0.0122999999999996
3662,0.0366000000000004,0.00570000000000082,0.00590000000000046,0.0122999999999996
3663,0.0367000000000003,0.00560000000000072,0.00590000000000046,0.0122999999999996
3664,0.0364000000000004,0.00560000000000072,0.00590000000000046,0.0122999999999996
3665,0.0358000000000003,0.00560000000000072,0.00590000000000046,0.0122999999999996
3666,0.0356000000000004,0.00570000000000082,0.00580000000000036,0.0125999999999995
3667,0.0356000000000004,0.00550000000000084,0.00590000000000035,0.0125999999999995
3668,0.0353000000000006,0.00540000000000063,0.00590000000000035,0.0125999999999995
3669,0.0352000000000008,0.00540000000000063,0.00570000000000037,0.0125999999999995
3670,0.0353000000000008,0.00530000000000075,0.00570000000000037,0.0125999999999995
3671,0.0349000000000008,0.00520000000000065,0.00580000000000036,0.0131999999999997
3672,0.0345000000000008,0.00520000000000065,0.00580000000000036,0.0131999999999997
3673,0.0345000000000009,0.00520000000000065,0.00580000000000036,0.0131999999999997
3674,0.0348000000000006,0.00520000000000065,0.00580000000000036,0.0131999999999997
3675,0.0342000000000005,0.00520000000000065,0.00580000000000036,0.0131999999999997
3676,0.0342000000000007,0.00530000000000053,0.00580000000000036,0.0123999999999999
3677,0.0345000000000006,0.00530000000000053,0.00570000000000037,0.0123999999999999
3678,0.0348000000000005,0.00530000000000053,0.00580000000000036,0.0123999999999999
3679,0.0347000000000005,0.00520000000000054,0.00560000000000049,0.0123999999999999
3680,0.0345000000000004,0.00520000000000054,0.00540000000000052,0.0123999999999999
3681,0.0349000000000005,0.00510000000000044,0.00540000000000052,0.0131999999999997
3682,0.0348000000000005,0.00510000000000044,0.00540000000000052,0.0131999999999997
3683,0.0349000000000005,0.00520000000000054,0.00520000000000054,0.0131999999999997
3684,0.0351000000000005,0.00520000000000054,0.00520000000000054,0.0131999999999997
3685,0.0350000000000006,0.00520000000000054,0.00520000000000054,0.0131999999999997
3686,0.0348000000000005,0.00520000000000054,0.00510000000000066,0.0122999999999998
3687,0.0347000000000004,0.00520000000000054,0.00490000000000068,0.0122999999999998
3688,0.0345000000000004,0.00510000000000044,0.00470000000000059,0.0122999999999998
3689,0.0344000000000005,0.00510000000000044,0.00470000000000059,0.0122999999999998
3690,0.0343000000000004,0.00510000000000044,0.00470000000000059,0.0122999999999998
3691,0.0341000000000004,0.00520000000000065,0.00470000000000059,0.0122999999999993
3692,0.0343000000000004,0.00520000000000065,0.0047000000000007,0.0122999999999993
3693,0.0341000000000006,0.00520000000000065,0.0047000000000007,0.0122999999999993
3694,0.0342000000000005,0.00510000000000077,0.00470000000000059,0.0122999999999993
3695,0.0345000000000006,0.00510000000000077,0.00460000000000049,0.0122999999999993
3696,0.0345000000000004,0.00510000000000077,0.00460000000000049,0.0122999999999994
3697,0.0339000000000005,0.00510000000000077,0.0045000000000005,0.0122999999999994
3698,0.0343000000000007,0.00500000000000067,0.0045000000000005,0.0122999999999994
3699,0.0343000000000007,0.00500000000000067,0.00450000000000061,0.0122999999999994
3700,0.0344000000000007,0.00500000000000067,0.00450000000000061,0.0122999999999994
3701,0.0344000000000007,0.00510000000000077,0.00450000000000061,0.0127999999999997
3702,0.0341000000000007,0.00510000000000077,0.00450000000000061,0.0127999999999997
3703,0.0341000000000007,0.00510000000000077,0.0046000000000006,0.0127999999999997
3704,0.0343000000000007,0.00520000000000065,0.0047000000000007,0.0127999999999997
3705,0.0344000000000005,0.00530000000000053,0.0047000000000007,0.0127999999999997
3706,0.0346000000000005,0.00530000000000053,0.0047000000000007,0.0118999999999996
3707,0.0349000000000005,0.00530000000000053,0.00480000000000058,0.0118999999999996
3708,0.0350000000000005,0.00540000000000052,0.00480000000000058,0.0118999999999996
3709,0.0349000000000005,0.00540000000000052,0.00470000000000059,0.0118999999999996
3710,0.0351000000000005,0.00540000000000052,0.00490000000000057,0.0118999999999996
3711,0.0351000000000006,0.00540000000000052,0.00490000000000057,0.0117999999999998
3712,0.0351000000000006,0.00530000000000042,0.00500000000000045,0.0117999999999998
3713,0.0354000000000007,0.00530000000000042,0.00500000000000045,0.0117999999999998
3714,0.0356000000000006,0.00530000000000042,0.00500000000000045,0.0117999999999998
3715,0.0355000000000005,0.00520000000000054,0.00490000000000057,0.0117999999999998
3716,0.0354000000000005,0.00520000000000054,0.00490000000000057,0.0120999999999992
3717,0.0352000000000002,0.00520000000000054,0.00490000000000057,0.0120999999999992
3718,0.0353000000000003,0.00520000000000054,0.00470000000000037,0.0120999999999992
3719,0.0354000000000003,0.00510000000000044,0.00470000000000037,0.0120999999999992
3720,0.0353000000000003,0.00510000000000044,0.00460000000000038,0.0120999999999992
3721,0.0355000000000003,0.00510000000000044,0.00470000000000026,0.0115999999999998
3722,0.0356000000000003,0.00510000000000044,0.00470000000000026,0.0115999999999998
3723,0.0355000000000004,0.00520000000000054,0.00470000000000026,0.0115999999999998
3724,0.0354000000000003,0.00520000000000054,0.00470000000000026,0.0115999999999998
3725,0.0354000000000003,0.00510000000000066,0.00460000000000038,0.0115999999999998
3726,0.0356000000000004,0.00510000000000044,0.00460000000000038,0.0116999999999998
3727,0.0359000000000005,0.00500000000000045,0.00460000000000038,0.0116999999999998
3728,0.0360000000000005,0.00500000000000045,0.00450000000000028,0.0116999999999998
3729,0.0360000000000005,0.00500000000000045,0.00450000000000028,0.0116999999999998
3730,0.0360000000000005,0.00500000000000045,0.00450000000000028,0.0116999999999998
3731,0.0361000000000006,0.00500000000000045,0.00460000000000027,0.0116999999999998
3732,0.0361000000000006,0.00510000000000033,0.00460000000000027,0.0116999999999998
3733,0.0358000000000005,0.00510000000000033,0.00460000000000027,0.0116999999999998
3734,0.0361000000000008,0.00510000000000033,0.00460000000000027,0.0116999999999998
3735,0.0363000000000007,0.00510000000000033,0.00460000000000027,0.0116999999999998
3736,0.0364000000000005,0.00530000000000042,0.00460000000000027,0.0117999999999998
3737,0.0361000000000005,0.00530000000000042,0.00460000000000027,0.0117999999999998
3738,0.0359000000000005,0.0052000000000002,0.00460000000000027,0.0117999999999998
3739,0.0360000000000005,0.0053000000000003,0.00450000000000017,0.0117999999999998
3740,0.0360000000000005,0.0053000000000003,0.00450000000000017,0.0117999999999998
3741,0.0365000000000005,0.0053000000000003,0.00470000000000026,0.0117999999999996
3742,0.0366000000000004,0.0053000000000003,0.00480000000000036,0.0117999999999996
3743,0.0367000000000004,0.00510000000000033,0.00470000000000026,0.0117999999999996
3744,0.0368000000000004,0.00500000000000034,0.00490000000000024,0.0117999999999996
3745,0.0365000000000005,0.00500000000000034,0.00490000000000024,0.0117999999999996
3746,0.0364000000000004,0.00500000000000034,0.00500000000000012,0.0115999999999993
3747,0.0360000000000005,0.00510000000000022,0.00510000000000022,0.0115999999999993
3748,0.0359000000000005,0.00510000000000022,0.00530000000000019,0.0115999999999993
3749,0.0359000000000005,0.00510000000000022,0.00530000000000019,0.0115999999999993
3750,0.0359000000000005,0.00510000000000022,0.00530000000000019,0.0115999999999993
3751,0.0356000000000004,0.00510000000000022,0.00530000000000019,0.0112999999999996
3752,0.0357000000000005,0.00500000000000034,0.00530000000000019,0.0112999999999996
3753,0.0356000000000004,0.00510000000000022,0.00530000000000019,0.0112999999999996
3754,0.0356000000000003,0.00510000000000022,0.00530000000000019,0.0112999999999996
3755,0.0355000000000003,0.00490000000000024,0.00530000000000019,0.0112999999999996
3756,0.0354000000000003,0.00470000000000015,0.00550000000000006,0.0114999999999994
3757,0.0354000000000005,0.00480000000000014,0.00560000000000016,0.0114999999999994
3758,0.0352000000000006,0.00480000000000014,0.00560000000000016,0.0114999999999994
3759,0.0354000000000005,0.00480000000000014,0.00570000000000026,0.0114999999999994
3760,0.0353000000000006,0.00490000000000024,0.00570000000000026,0.0114999999999994
3761,0.0351000000000006,0.00490000000000024,0.00570000000000026,0.0104999999999997
3762,0.0351000000000006,0.00500000000000034,0.00570000000000026,0.0104999999999997
3763,0.0348000000000006,0.00510000000000033,0.00570000000000026,0.0104999999999997
3764,0.0349000000000007,0.00510000000000033,0.00560000000000016,0.0104999999999997
3765,0.0349000000000008,0.00510000000000033,0.00540000000000018,0.0104999999999997
3766,0.0346000000000006,0.00510000000000033,0.00540000000000018,0.0101
3767,0.0345000000000008,0.00510000000000033,0.00540000000000018,0.0101
3768,0.0345000000000004,0.00510000000000033,0.00540000000000018,0.0101
3769,0.0345000000000003,0.00510000000000033,0.00540000000000018,0.0101
3770,0.0344000000000002,0.00520000000000043,0.00540000000000007,0.0101
3771,0.0347000000000003,0.00520000000000043,0.00540000000000007,0.0115999999999998
3772,0.0344000000000005,0.00520000000000043,0.00540000000000018,0.0115999999999998
3773,0.0343000000000007,0.0053000000000003,0.00550000000000028,0.0115999999999998
3774,0.0344000000000004,0.00520000000000043,0.00560000000000027,0.0115999999999998
3775,0.0342000000000003,0.00520000000000043,0.00560000000000027,0.0115999999999998
3776,0.0344000000000005,0.00520000000000043,0.00550000000000039,0.0108999999999996
3777,0.0342000000000006,0.00520000000000043,0.00550000000000039,0.0108999999999996
3778,0.0340000000000006,0.00500000000000045,0.00550000000000039,0.0108999999999996
3779,0.0340000000000006,0.00500000000000045,0.0053000000000003,0.0108999999999996
3780,0.0339000000000006,0.00470000000000037,0.0053000000000003,0.0108999999999996
3781,0.0339000000000006,0.00470000000000037,0.00540000000000018,0.0104
3782,0.0337000000000006,0.00470000000000037,0.00540000000000018,0.0104
3783,0.0337000000000006,0.00470000000000037,0.00540000000000018,0.0104
3784,0.0339000000000005,0.00460000000000038,0.0053000000000003,0.0104
3785,0.0338000000000004,0.00460000000000038,0.00540000000000029,0.0104
3786,0.0336000000000004,0.00460000000000038,0.0053000000000003,0.00939999999999996
3787,0.0337000000000005,0.00460000000000038,0.00540000000000029,0.00939999999999996
3788,0.0334000000000008,0.00460000000000038,0.00540000000000029,0.00939999999999996
3789,0.0334000000000007,0.00460000000000038,0.0053000000000003,0.00939999999999996
3790,0.0335000000000005,0.00460000000000038,0.0053000000000003,0.00939999999999996
3791,0.0337000000000005,0.00460000000000038,0.0053000000000003,0.00999999999999956
3792,0.0338000000000005,0.00460000000000038,0.0053000000000003,0.00999999999999956
3793,0.0334000000000004,0.00460000000000038,0.0053000000000003,0.00999999999999956
3794,0.0336000000000005,0.00460000000000038,0.00510000000000022,0.00999999999999956
3795,0.0340000000000005,0.00460000000000038,0.00500000000000034,0.00999999999999956
3796,0.0339000000000005,0.00460000000000038,0.00500000000000034,0.0104
3797,0.0337000000000005,0.00460000000000038,0.00500000000000034,0.0104
3798,0.0340000000000005,0.00460000000000038,0.00500000000000034,0.0104
3799,0.0338000000000005,0.00460000000000038,0.00500000000000034,0.0104
3800,0.0338000000000005,0.00470000000000037,0.00500000000000034,0.0104
3801,0.0339000000000006,0.00470000000000037,0.00490000000000024,0.0102000000000001
3802,0.0342000000000006,0.00470000000000037,0.00500000000000034,0.0102000000000001
3803,0.0342000000000007,0.00460000000000038,0.00500000000000034,0.0102000000000001
3804,0.0341000000000007,0.00460000000000038,0.00500000000000034,0.0102000000000001
3805,0.0337000000000006,0.00470000000000026,0.00500000000000012,0.0102000000000001
3806,0.0337000000000005,0.00460000000000027,0.00500000000000012,0.01
3807,0.0336000000000004,0.00460000000000027,0.00500000000000012,0.01
3808,0.0337000000000005,0.00460000000000027,0.00500000000000012,0.01
3809,0.0337000000000003,0.00460000000000027,0.00500000000000012,0.01
3810,0.0338000000000004,0.00450000000000017,0.00500000000000012,0.01
3811,0.0336000000000004,0.00450000000000017,0.00490000000000013,0.0109
3812,0.0335000000000004,0.00450000000000017,0.00490000000000013,0.0109
3813,0.0337000000000003,0.00450000000000017,0.00490000000000013,0.0109
3814,0.0339000000000005,0.0044000000000004,0.00480000000000014,0.0109
3815,0.0334000000000003,0.0044000000000004,0.00480000000000014,0.0109
3816,0.0337000000000003,0.0043000000000003,0.00470000000000026,0.00959999999999994
3817,0.0337000000000005,0.0043000000000003,0.00470000000000026,0.00959999999999994
3818,0.0333000000000004,0.0043000000000003,0.00470000000000026,0.00959999999999994
3819,0.0331000000000005,0.0043000000000003,0.00480000000000014,0.00959999999999994
3820,0.0329000000000004,0.0043000000000003,0.00480000000000014,0.00959999999999994
3821,0.0329000000000005,0.0043000000000003,0.00500000000000034,0.00969999999999982
3822,0.0332000000000003,0.0043000000000003,0.00490000000000024,0.00969999999999982
3823,0.0332000000000003,0.0043000000000003,0.00490000000000024,0.00969999999999982
3824,0.0334000000000003,0.0043000000000003,0.00490000000000024,0.00969999999999982
3825,0.0333000000000002,0.0043000000000003,0.00490000000000024,0.00969999999999982
3826,0.0334000000000002,0.0043000000000003,0.00490000000000024,0.0103999999999997
3827,0.0338000000000004,0.0043000000000003,0.00490000000000035,0.0103999999999997
3828,0.0334000000000004,0.00420000000000043,0.00500000000000045,0.0103999999999997
3829,0.0335000000000005,0.00420000000000043,0.00500000000000045,0.0103999999999997
3830,0.0335000000000004,0.0043000000000003,0.00500000000000045,0.0103999999999997
3831,0.0338000000000005,0.0044000000000004,0.00500000000000045,0.00909999999999966
3832,0.0337000000000006,0.0045000000000005,0.00500000000000045,0.00909999999999966
3833,0.0337000000000006,0.0045000000000005,0.00510000000000033,0.00909999999999966
3834,0.0338000000000008,0.0045000000000005,0.00510000000000033,0.00909999999999966
3835,0.0340000000000009,0.0045000000000005,0.00510000000000033,0.00909999999999966
3836,0.034000000000001,0.0045000000000005,0.00510000000000033,0.00989999999999969
3837,0.0341000000000008,0.0045000000000005,0.00510000000000033,0.00989999999999969
3838,0.033900000000001,0.0044000000000004,0.00510000000000033,0.00989999999999969
3839,0.0339000000000008,0.00450000000000028,0.00510000000000033,0.00989999999999969
3840,0.0344000000000007,0.00450000000000028,0.00500000000000034,0.00989999999999969
3841,0.0344000000000004,0.00450000000000028,0.00500000000000034,0.0100999999999998
3842,0.0342000000000001,0.00450000000000028,0.00500000000000034,0.0100999999999998
3843,0.0343000000000002,0.00450000000000028,0.00500000000000034,0.0100999999999998
3844,0.0344000000000002,0.00450000000000028,0.00500000000000034,0.0100999999999998
3845,0.0345000000000002,0.00450000000000028,0.00510000000000022,0.0100999999999998
3846,0.0345000000000003,0.0044000000000004,0.00500000000000012,0.0091
3847,0.0347000000000002,0.0044000000000004,0.00490000000000024,0.0091
3848,0.0345000000000002,0.0044000000000004,0.00490000000000024,0.0091
3849,0.0343000000000002,0.00430000000000053,0.00490000000000024,0.0091
3850,0.0342000000000003,0.00430000000000053,0.00470000000000026,0.0091
3851,0.0341000000000004,0.00430000000000053,0.00470000000000026,0.00969999999999971
3852,0.0339000000000005,0.00420000000000043,0.00460000000000027,0.00969999999999971
3853,0.0337000000000003,0.00420000000000043,0.00460000000000027,0.00969999999999971
3854,0.0334000000000003,0.00430000000000053,0.00460000000000027,0.00969999999999971
3855,0.0336000000000002,0.00410000000000044,0.00470000000000026,0.00969999999999971
3856,0.0336000000000002,0.00410000000000044,0.00480000000000036,0.00949999999999929
3857,0.0331000000000004,0.00390000000000046,0.00470000000000026,0.00949999999999929
3858,0.0331000000000001,0.00390000000000046,0.00470000000000026,0.00949999999999929
3859,0.0331000000000001,0.00390000000000046,0.00470000000000026,0.00949999999999929
3860,0.0327000000000003,0.00390000000000046,0.00480000000000014,0.00949999999999929
3861,0.0329000000000004,0.00390000000000046,0.00480000000000014,0.00939999999999996
3862,0.0327000000000005,0.00390000000000046,0.00480000000000014,0.00939999999999996
3863,0.0325000000000004,0.00380000000000047,0.00480000000000014,0.00939999999999996
3864,0.0324000000000005,0.00380000000000047,0.00480000000000014,0.00939999999999996
3865,0.0322000000000006,0.00380000000000047,0.00490000000000024,0.00939999999999996
3866,0.0324000000000004,0.00380000000000047,0.00490000000000024,0.00949999999999984
3867,0.0324000000000005,0.00380000000000047,0.00490000000000024,0.00949999999999984
3868,0.0323000000000007,0.00380000000000047,0.00480000000000036,0.00949999999999984
3869,0.0322000000000006,0.00370000000000048,0.00490000000000035,0.00949999999999984
3870,0.0324000000000005,0.00360000000000038,0.00500000000000045,0.00949999999999984
3871,0.0325000000000004,0.00370000000000048,0.00500000000000045,0.00889999999999991
3872,0.0324000000000004,0.00380000000000047,0.00500000000000045,0.00889999999999991
3873,0.0322000000000002,0.00380000000000047,0.00490000000000035,0.00889999999999991
3874,0.0322000000000005,0.00380000000000047,0.00480000000000047,0.00889999999999991
3875,0.0320000000000006,0.00390000000000057,0.00460000000000038,0.00889999999999991
3876,0.0319000000000007,0.00370000000000048,0.00460000000000038,0.00909999999999977
3877,0.0317000000000006,0.00370000000000048,0.0045000000000005,0.00909999999999977
3878,0.0316000000000006,0.00370000000000048,0.0045000000000005,0.00909999999999977
3879,0.0317000000000007,0.00370000000000048,0.0045000000000005,0.00909999999999977
3880,0.0315000000000007,0.00370000000000048,0.0045000000000005,0.00909999999999977
3881,0.0321000000000007,0.00370000000000048,0.0045000000000005,0.0096999999999996
3882,0.0322000000000007,0.00380000000000047,0.00430000000000053,0.0096999999999996
3883,0.0322000000000006,0.00380000000000047,0.00430000000000053,0.0096999999999996
3884,0.0325000000000005,0.00380000000000047,0.00430000000000053,0.0096999999999996
3885,0.0324000000000007,0.00380000000000047,0.00430000000000053,0.0096999999999996
3886,0.0323000000000007,0.00380000000000047,0.00420000000000043,0.00819999999999965
3887,0.0325000000000004,0.00380000000000047,0.00430000000000053,0.00819999999999965
3888,0.0327000000000004,0.00370000000000048,0.00420000000000043,0.00819999999999965
3889,0.0327000000000004,0.00370000000000048,0.00410000000000055,0.00819999999999965
3890,0.0324000000000005,0.00370000000000048,0.00400000000000045,0.00819999999999965
3891,0.0326000000000006,0.00370000000000048,0.00390000000000046,0.00869999999999971
3892,0.0327000000000006,0.00380000000000047,0.00390000000000046,0.00869999999999971
3893,0.0326000000000006,0.00380000000000047,0.00400000000000034,0.00869999999999971
3894,0.0327000000000006,0.00380000000000047,0.00400000000000034,0.00869999999999971
3895,0.0331000000000007,0.00380000000000047,0.00390000000000024,0.00869999999999971
3896,0.0331000000000007,0.00390000000000057,0.00390000000000024,0.0089999999999999
3897,0.0332000000000007,0.00390000000000057,0.00390000000000024,0.0089999999999999
3898,0.0334000000000008,0.00390000000000057,0.00390000000000024,0.0089999999999999
3899,0.0330000000000006,0.00390000000000057,0.00390000000000024,0.0089999999999999
3900,0.0333000000000004,0.00390000000000057,0.00400000000000034,0.0089999999999999
3901,0.0332000000000005,0.00390000000000057,0.00400000000000034,0.00919999999999987
3902,0.0333000000000006,0.00390000000000057,0.00400000000000034,0.00919999999999987
3903,0.0335000000000005,0.00390000000000057,0.00410000000000044,0.00919999999999987
3904,0.0332000000000005,0.00390000000000057,0.00410000000000044,0.00919999999999987
3905,0.0334000000000007,0.00390000000000057,0.00410000000000044,0.00919999999999987
3906,0.0330000000000004,0.00380000000000047,0.00400000000000034,0.0089999999999999
3907,0.0331000000000006,0.00370000000000059,0.00390000000000024,0.0089999999999999
3908,0.0331000000000006,0.00370000000000059,0.00390000000000024,0.0089999999999999
3909,0.0332000000000005,0.00370000000000059,0.00390000000000024,0.0089999999999999
3910,0.0332000000000005,0.00370000000000059,0.00400000000000034,0.0089999999999999
3911,0.0332000000000005,0.0036000000000006,0.00410000000000044,0.00969999999999982
3912,0.0329000000000005,0.0036000000000006,0.00420000000000043,0.00969999999999982
3913,0.0328000000000003,0.0036000000000006,0.00420000000000043,0.00969999999999982
3914,0.0329000000000004,0.0036000000000006,0.00420000000000043,0.00969999999999982
3915,0.0329000000000004,0.00370000000000059,0.00420000000000043,0.00969999999999982
3916,0.0329000000000006,0.00370000000000059,0.00420000000000043,0.00930000000000009
3917,0.0329000000000005,0.00370000000000059,0.00420000000000043,0.00930000000000009
3918,0.0328000000000004,0.00370000000000059,0.00420000000000043,0.00930000000000009
3919,0.0327000000000005,0.00370000000000059,0.00420000000000043,0.00930000000000009
3920,0.0329000000000005,0.00380000000000047,0.00420000000000043,0.00930000000000009
3921,0.0324000000000007,0.00380000000000047,0.00420000000000043,0.00949999999999984
3922,0.0323000000000007,0.00380000000000047,0.00420000000000043,0.00949999999999984
3923,0.0322000000000006,0.00380000000000047,0.0043000000000003,0.00949999999999984
3924,0.0321000000000007,0.00380000000000047,0.0043000000000003,0.00949999999999984
3925,0.0323000000000007,0.00380000000000047,0.0043000000000003,0.00949999999999984
3926,0.0322000000000006,0.00370000000000059,0.00420000000000031,0.00869999999999993
3927,0.0325000000000003,0.0036000000000006,0.00420000000000031,0.00869999999999993
3928,0.0326000000000003,0.0036000000000006,0.00420000000000031,0.00869999999999993
3929,0.0324000000000004,0.0036000000000006,0.00410000000000021,0.00869999999999993
3930,0.0326000000000006,0.0035000000000005,0.00400000000000034,0.00869999999999993
3931,0.0324000000000007,0.0035000000000005,0.00400000000000034,0.00909999999999944
3932,0.0324000000000007,0.0035000000000005,0.00400000000000034,0.00909999999999944
3933,0.0325000000000008,0.0035000000000005,0.00410000000000021,0.00909999999999944
3934,0.0323000000000008,0.0035000000000005,0.00410000000000021,0.00909999999999944
3935,0.032400000000001,0.0036000000000006,0.00400000000000034,0.00909999999999944
3936,0.0322000000000009,0.00370000000000048,0.00400000000000034,0.00959999999999961
3937,0.0320000000000009,0.00370000000000048,0.00400000000000034,0.00959999999999961
3938,0.0318000000000009,0.00370000000000048,0.00400000000000034,0.00959999999999961
3939,0.0318000000000009,0.00370000000000048,0.00400000000000034,0.00959999999999961
3940,0.0316000000000011,0.00370000000000048,0.00400000000000034,0.00959999999999961
3941,0.0318000000000009,0.00370000000000048,0.00400000000000034,0.0096999999999996
3942,0.0316000000000008,0.0036000000000006,0.00400000000000034,0.0096999999999996
3943,0.0315000000000007,0.00380000000000069,0.00400000000000034,0.0096999999999996
3944,0.0315000000000007,0.00380000000000069,0.00400000000000034,0.0096999999999996
3945,0.0315000000000006,0.00390000000000068,0.00400000000000034,0.0096999999999996
3946,0.0316000000000008,0.00400000000000078,0.00410000000000044,0.00899999999999967
3947,0.0316000000000008,0.00400000000000078,0.00400000000000034,0.00899999999999967
3948,0.0314000000000008,0.00410000000000066,0.00400000000000034,0.00899999999999967
3949,0.0314000000000008,0.00410000000000066,0.00400000000000034,0.00899999999999967
3950,0.0314000000000008,0.00410000000000066,0.00390000000000024,0.00899999999999967
3951,0.0313000000000008,0.00410000000000066,0.00380000000000036,0.00869999999999971
3952,0.0314000000000008,0.00400000000000067,0.00390000000000046,0.00869999999999971
3953,0.0314000000000005,0.00410000000000055,0.00400000000000045,0.00869999999999971
3954,0.0315000000000006,0.00400000000000067,0.00410000000000044,0.00869999999999971
3955,0.0315000000000005,0.00390000000000068,0.00420000000000043,0.00869999999999971
3956,0.0316000000000005,0.00390000000000068,0.00420000000000043,0.00889999999999969
3957,0.0318000000000005,0.00380000000000047,0.00420000000000043,0.00889999999999969
3958,0.0319000000000006,0.00370000000000059,0.00420000000000043,0.00889999999999969
3959,0.0319000000000007,0.00370000000000059,0.00420000000000043,0.00889999999999969
3960,0.0314000000000008,0.00360000000000071,0.00410000000000055,0.00889999999999969
3961,0.0315000000000005,0.00360000000000071,0.00410000000000055,0.00839999999999974
3962,0.0317000000000004,0.00370000000000059,0.00410000000000055,0.00839999999999974
3963,0.0316000000000004,0.00370000000000059,0.00410000000000055,0.00839999999999974
3964,0.0316000000000004,0.00370000000000059,0.00400000000000045,0.00839999999999974
3965,0.0312000000000004,0.00360000000000071,0.00400000000000045,0.00839999999999974
3966,0.0313000000000003,0.00360000000000071,0.00390000000000057,0.00979999999999948
3967,0.0314000000000005,0.00360000000000071,0.00390000000000057,0.00979999999999948
3968,0.0312000000000008,0.00360000000000071,0.00390000000000057,0.00979999999999948
3969,0.0311000000000007,0.00360000000000071,0.00370000000000048,0.00979999999999948
3970,0.0309000000000007,0.00360000000000071,0.00370000000000048,0.00979999999999948
3971,0.0309000000000007,0.00350000000000061,0.00370000000000048,0.00899999999999967
3972,0.0308000000000007,0.00350000000000061,0.00370000000000048,0.00899999999999967
3973,0.0307000000000005,0.00350000000000061,0.00370000000000048,0.00899999999999967
3974,0.0309000000000005,0.00350000000000061,0.00360000000000038,0.00899999999999967
3975,0.0310000000000005,0.00340000000000062,0.00350000000000039,0.00899999999999967
3976,0.0311000000000006,0.00330000000000052,0.00350000000000039,0.00979999999999992
3977,0.0311000000000006,0.00340000000000051,0.00350000000000039,0.00979999999999992
3978,0.0314000000000005,0.00330000000000052,0.00350000000000039,0.00979999999999992
3979,0.0317000000000003,0.00330000000000052,0.00360000000000027,0.00979999999999992
3980,0.0318000000000005,0.00330000000000052,0.00350000000000039,0.00979999999999992
3981,0.0320000000000005,0.00320000000000065,0.00350000000000039,0.00829999999999986
3982,0.0317000000000004,0.00310000000000055,0.00350000000000039,0.00829999999999986
3983,0.0316000000000005,0.00310000000000044,0.00360000000000038,0.00829999999999986
3984,0.0317000000000004,0.00310000000000044,0.00360000000000038,0.00829999999999986
3985,0.0320000000000005,0.00310000000000044,0.00350000000000039,0.00829999999999986
3986,0.0320000000000005,0.00310000000000044,0.00350000000000039,0.00869999999999949
3987,0.0319000000000006,0.00310000000000044,0.00350000000000039,0.00869999999999949
3988,0.0320000000000006,0.00310000000000044,0.00350000000000039,0.00869999999999949
3989,0.0321000000000007,0.00310000000000044,0.00350000000000039,0.00869999999999949
3990,0.0322000000000007,0.00310000000000044,0.00350000000000039,0.00869999999999949
3991,0.0322000000000007,0.00310000000000044,0.00350000000000039,0.00829999999999953
3992,0.0322000000000007,0.00310000000000044,0.00350000000000039,0.00829999999999953
3993,0.0322000000000007,0.00310000000000044,0.00350000000000039,0.00829999999999953
3994,0.0322000000000007,0.00310000000000044,0.00350000000000039,0.00829999999999953
3995,0.0322000000000007,0.00310000000000044,0.00350000000000039,0.00829999999999953
3996,0.0322000000000007,0.00310000000000044,0.00350000000000039,0.00819999999999999
3997,0.0322000000000007,0.00310000000000044,0.00350000000000039,0.00819999999999999
3998,0.0322000000000007,0.00310000000000044,0.00350000000000039,0.00819999999999999
3999,0.0322000000000007,0.00310000000000044,0.00350000000000039,0.00819999999999999
4000,0.0322000000000007,0.00310000000000044,0.00350000000000039,0.00819999999999999


==> data/PFS_Case13.csv <==
T,tot_pfs_BOLD,tot_pfs_gCEI,tot_pfs_krrBOLD
1310,0.395,0.39,0.377
1311,0.395,0.39,0.377
1312,0.395,0.39,0.377
1313,0.395,0.39,0.377
1314,0.395,0.39,0.377
1315,0.395,0.39,0.377
1316,0.395,0.39,0.377
1317,0.395,0.39,0.377
1318,0.395,0.39,0.377
1319,0.395,0.39,0.377
1320,0.395,0.39,0.377
1321,0.395,0.39,0.377
1322,0.395,0.39,0.377
1323,0.396,0.39,0.377
1324,0.397,0.392,0.376
1325,0.396,0.391,0.376
1326,0.391,0.389,0.374
1327,0.395,0.393,0.372
1328,0.386,0.389,0.375
1329,0.386,0.388,0.373
1330,0.383,0.386,0.372
1331,0.381,0.383,0.375
1332,0.378,0.379,0.377
1333,0.375,0.38,0.373
1334,0.374,0.381,0.376
1335,0.375,0.382,0.376
1336,0.374,0.381,0.373
1337,0.373,0.381,0.374
1338,0.372,0.38,0.375
1339,0.37,0.379,0.374
1340,0.369,0.379,0.374
1341,0.37,0.381,0.374
1342,0.37,0.384,0.376
1343,0.368,0.382,0.378
1344,0.37,0.382,0.376
1345,0.368,0.38,0.377
1346,0.369,0.381,0.374
1347,0.366,0.376,0.375
1348,0.364,0.375,0.375
1349,0.359,0.372,0.373
1350,0.359,0.37,0.374
1351,0.361,0.37,0.372
1352,0.369,0.376,0.367
1353,0.367,0.371,0.367
1354,0.367,0.373,0.365
1355,0.368,0.373,0.365
1356,0.368,0.37,0.365
1357,0.368,0.367,0.364
1358,0.367,0.367,0.362
1359,0.364,0.365,0.36
1360,0.364,0.365,0.358
1361,0.362,0.366,0.358
1362,0.363,0.367,0.355
1363,0.364,0.369,0.352
1364,0.364,0.37,0.351
1365,0.368,0.369,0.352
1366,0.368,0.365,0.351
1367,0.37,0.365,0.352
1368,0.372,0.365,0.352
1369,0.369,0.362,0.35
1370,0.366,0.364,0.354
1371,0.364,0.365,0.355
1372,0.363,0.367,0.353
1373,0.364,0.368,0.35
1374,0.361,0.367,0.35
1375,0.363,0.365,0.351
1376,0.359,0.362,0.352
1377,0.357,0.36,0.351
1378,0.357,0.359,0.352
1379,0.357,0.359,0.352
1380,0.354,0.361,0.351
1381,0.352,0.359,0.351
1382,0.351,0.359,0.351
1383,0.352,0.357,0.353
1384,0.351,0.357,0.355
1385,0.35,0.357,0.355
1386,0.346,0.355,0.359
1387,0.344,0.353,0.355
1388,0.339,0.353,0.354
1389,0.34,0.355,0.353
1390,0.341,0.35,0.348
1391,0.347,0.355,0.347
1392,0.348,0.355,0.346
1393,0.35,0.353,0.348
1394,0.347,0.351,0.347
1395,0.346,0.352,0.348
1396,0.346,0.353,0.35
1397,0.347,0.355,0.35
1398,0.349,0.355,0.352
1399,0.353,0.356,0.352
1400,0.351,0.353,0.353
1401,0.35,0.35,0.354
1402,0.351,0.347,0.352
1403,0.35,0.345,0.351
1404,0.35,0.345,0.348
1405,0.352,0.347,0.346
1406,0.354,0.348,0.342
1407,0.354,0.345,0.343
1408,0.354,0.343,0.344
1409,0.352,0.34,0.347
1410,0.349,0.338,0.348
1411,0.347,0.338,0.35
1412,0.344,0.337,0.349
1413,0.347,0.337,0.348
1414,0.346,0.337,0.348
1415,0.347,0.335,0.351
1416,0.347,0.336,0.35
1417,0.349,0.337,0.349
1418,0.346,0.339,0.35
1419,0.346,0.34,0.35
1420,0.344,0.342,0.351
1421,0.343,0.341,0.349
1422,0.34,0.344,0.344
1423,0.339,0.346,0.34
1424,0.339,0.345,0.337
1425,0.34,0.347,0.338
1426,0.338,0.35,0.335
1427,0.337,0.349,0.332
1428,0.337,0.348,0.334
1429,0.335,0.342,0.334
1430,0.331,0.339,0.335
1431,0.332,0.341,0.332
1432,0.329,0.338,0.329
1433,0.327,0.337,0.325
1434,0.326,0.338,0.323
1435,0.326,0.339,0.321
1436,0.326,0.34,0.32
1437,0.325,0.343,0.318
1438,0.322,0.343,0.316
1439,0.325,0.341,0.315
1440,0.325,0.338,0.316
1441,0.328,0.336,0.316
1442,0.327,0.336,0.317
1443,0.325,0.335,0.317
1444,0.324,0.337,0.317
1445,0.325,0.341,0.316
1446,0.327,0.344,0.316
1447,0.328,0.345,0.315
1448,0.334,0.347,0.315
1449,0.332,0.349,0.315
1450,0.332,0.347,0.313
1451,0.333,0.348,0.314
1452,0.334,0.347,0.314
1453,0.337,0.346,0.313
1454,0.339,0.349,0.313
1455,0.34,0.349,0.311
1456,0.34,0.349,0.31
1457,0.34,0.345,0.309
1458,0.339,0.343,0.31
1459,0.339,0.342,0.307
1460,0.337,0.345,0.308
1461,0.336,0.346,0.31
1462,0.337,0.346,0.309
1463,0.336,0.347,0.307
1464,0.333,0.346,0.304
1465,0.331,0.344,0.303
1466,0.33,0.344,0.304
1467,0.332,0.341,0.303
1468,0.332,0.342,0.304
1469,0.33,0.342,0.305
1470,0.328,0.339,0.305
1471,0.324,0.34,0.305
1472,0.325,0.34,0.306
1473,0.324,0.337,0.302
1474,0.321,0.339,0.299
1475,0.322,0.339,0.298
1476,0.321,0.342,0.299
1477,0.321,0.343,0.298
1478,0.319,0.345,0.297
1479,0.319,0.34,0.296
1480,0.319,0.341,0.294
1481,0.318,0.341,0.295
1482,0.321,0.343,0.295
1483,0.317,0.342,0.295
1484,0.319,0.343,0.291
1485,0.317,0.343,0.29
1486,0.314,0.344,0.289
1487,0.312,0.342,0.287
1488,0.311,0.341,0.285
1489,0.311,0.341,0.283
1490,0.305,0.342,0.281
1491,0.305,0.341,0.282
1492,0.305,0.343,0.285
1493,0.304,0.34,0.284
1494,0.305,0.335,0.283
1495,0.306,0.335,0.284
1496,0.307,0.332,0.284
1497,0.309,0.336,0.287
1498,0.311,0.334,0.287
1499,0.312,0.335,0.286
1500,0.311,0.334,0.291
1501,0.313,0.333,0.291
1502,0.316,0.333,0.291
1503,0.316,0.333,0.291
1504,0.315,0.329,0.289
1505,0.317,0.331,0.287
1506,0.316,0.328,0.288
1507,0.316,0.328,0.288
1508,0.317,0.326,0.284
1509,0.314,0.325,0.283
1510,0.313,0.325,0.283
1511,0.314,0.327,0.283
1512,0.315,0.325,0.283
1513,0.317,0.32,0.284
1514,0.318,0.317,0.281
1515,0.318,0.319,0.28
1516,0.32,0.319,0.281
1517,0.321,0.313,0.279
1518,0.319,0.313,0.278
1519,0.315,0.313,0.273
1520,0.314,0.312,0.272
1521,0.312,0.315,0.274
1522,0.311,0.314,0.275
1523,0.313,0.31,0.274
1524,0.311,0.313,0.275
1525,0.308,0.314,0.276
1526,0.308,0.313,0.278
1527,0.308,0.316,0.279
1528,0.309,0.317,0.278
1529,0.305,0.316,0.278
1530,0.305,0.317,0.28
1531,0.304,0.315,0.28
1532,0.305,0.31,0.28
1533,0.304,0.308,0.277
1534,0.304,0.308,0.277
1535,0.306,0.309,0.276
1536,0.308,0.308,0.279
1537,0.309,0.309,0.281
1538,0.311,0.311,0.28
1539,0.31,0.31,0.279
1540,0.31,0.31,0.277
1541,0.307,0.31,0.279
1542,0.308,0.31,0.278
1543,0.307,0.308,0.275
1544,0.305,0.306,0.275
1545,0.304,0.304,0.276
1546,0.303,0.302,0.275
1547,0.303,0.301,0.274
1548,0.302,0.3,0.273
1549,0.302,0.297,0.273
1550,0.299,0.297,0.274
1551,0.296,0.297,0.274
1552,0.297,0.298,0.276
1553,0.298,0.299,0.277
1554,0.296,0.297,0.275
1555,0.298,0.299,0.277
1556,0.297,0.301,0.277
1557,0.293,0.301,0.279
1558,0.293,0.304,0.278
1559,0.293,0.303,0.278
1560,0.293,0.301,0.275
1561,0.295,0.298,0.276
1562,0.295,0.302,0.275
1563,0.293,0.303,0.278
1564,0.292,0.303,0.274
1565,0.29,0.306,0.273
1566,0.292,0.304,0.274
1567,0.293,0.304,0.271
1568,0.292,0.303,0.27
1569,0.294,0.303,0.271
1570,0.295,0.303,0.269
1571,0.294,0.304,0.267
1572,0.295,0.302,0.268
1573,0.295,0.3,0.265
1574,0.294,0.301,0.261
1575,0.294,0.303,0.264
1576,0.294,0.299,0.262
1577,0.292,0.298,0.262
1578,0.291,0.298,0.261
1579,0.29,0.296,0.263
1580,0.29,0.297,0.261
1581,0.291,0.294,0.259
1582,0.291,0.294,0.258
1583,0.29,0.292,0.253
1584,0.289,0.292,0.25
1585,0.291,0.29,0.248
1586,0.287,0.291,0.247
1587,0.286,0.29,0.247
1588,0.286,0.286,0.247
1589,0.283,0.286,0.246
1590,0.283,0.288,0.243
1591,0.283,0.288,0.243
1592,0.28,0.289,0.241
1593,0.277,0.284,0.241
1594,0.277,0.284,0.241
1595,0.278,0.283,0.24
1596,0.276,0.282,0.24
1597,0.279,0.284,0.237
1598,0.279,0.284,0.234
1599,0.276,0.285,0.234
1600,0.275,0.284,0.234
1601,0.272,0.283,0.236
1602,0.269,0.283,0.236
1603,0.27,0.285,0.237
1604,0.27,0.287,0.238
1605,0.269,0.286,0.238
1606,0.269,0.281,0.236
1607,0.271,0.282,0.234
1608,0.269,0.281,0.235
1609,0.268,0.281,0.234
1610,0.269,0.282,0.236
1611,0.269,0.282,0.24
1612,0.269,0.281,0.24
1613,0.27,0.284,0.243
1614,0.274,0.284,0.245
1615,0.274,0.283,0.246
1616,0.274,0.282,0.247
1617,0.273,0.282,0.247
1618,0.272,0.284,0.248
1619,0.272,0.284,0.247
1620,0.275,0.288,0.248
1621,0.273,0.288,0.247
1622,0.273,0.288,0.248
1623,0.273,0.287,0.249
1624,0.273,0.286,0.251
1625,0.276,0.286,0.252
1626,0.278,0.288,0.254
1627,0.276,0.288,0.253
1628,0.277,0.289,0.255
1629,0.28,0.288,0.256
1630,0.279,0.29,0.256
1631,0.28,0.29,0.255
1632,0.278,0.29,0.257
1633,0.277,0.291,0.256
1634,0.277,0.288,0.252
1635,0.275,0.291,0.248
1636,0.274,0.29,0.246
1637,0.274,0.29,0.244
1638,0.274,0.291,0.243
1639,0.276,0.291,0.245
1640,0.274,0.291,0.243
1641,0.276,0.29,0.243
1642,0.276,0.291,0.243
1643,0.277,0.29,0.241
1644,0.277,0.286,0.241
1645,0.275,0.288,0.238
1646,0.274,0.29,0.236
1647,0.277,0.285,0.239
1648,0.276,0.281,0.237
1649,0.276,0.278,0.236
1650,0.276,0.275,0.234
1651,0.276,0.275,0.233
1652,0.276,0.276,0.232
1653,0.273,0.274,0.235
1654,0.272,0.275,0.235
1655,0.273,0.278,0.234
1656,0.276,0.277,0.235
1657,0.275,0.274,0.237
1658,0.275,0.273,0.239
1659,0.271,0.275,0.238
1660,0.27,0.279,0.237
1661,0.273,0.278,0.237
1662,0.273,0.279,0.235
1663,0.271,0.279,0.236
1664,0.274,0.279,0.239
1665,0.277,0.278,0.237
1666,0.278,0.279,0.236
1667,0.28,0.279,0.235
1668,0.279,0.278,0.233
1669,0.277,0.278,0.233
1670,0.275,0.281,0.233
1671,0.275,0.282,0.232
1672,0.277,0.282,0.231
1673,0.277,0.28,0.229
1674,0.277,0.278,0.229
1675,0.277,0.28,0.23
1676,0.278,0.28,0.232
1677,0.275,0.28,0.234
1678,0.275,0.281,0.233
1679,0.275,0.28,0.237
1680,0.276,0.281,0.239
1681,0.277,0.282,0.238
1682,0.277,0.28,0.237
1683,0.278,0.283,0.233
1684,0.28,0.28,0.234
1685,0.28,0.278,0.233
1686,0.281,0.277,0.231
1687,0.279,0.278,0.23
1688,0.28,0.28,0.23
1689,0.281,0.28,0.227
1690,0.284,0.28,0.227
1691,0.285,0.279,0.228
1692,0.286,0.273,0.227
1693,0.284,0.271,0.224
1694,0.286,0.272,0.226
1695,0.284,0.272,0.23
1696,0.282,0.272,0.229
1697,0.282,0.272,0.23
1698,0.279,0.275,0.231
1699,0.274,0.274,0.231
1700,0.274,0.276,0.232
1701,0.274,0.279,0.233
1702,0.275,0.28,0.232
1703,0.274,0.28,0.232
1704,0.273,0.281,0.232
1705,0.273,0.28,0.234
1706,0.271,0.278,0.236
1707,0.272,0.276,0.236
1708,0.272,0.277,0.236
1709,0.272,0.275,0.234
1710,0.271,0.274,0.233
1711,0.269,0.274,0.231
1712,0.269,0.272,0.232
1713,0.269,0.271,0.231
1714,0.271,0.272,0.232
1715,0.272,0.272,0.231
1716,0.272,0.273,0.231
1717,0.268,0.273,0.228
1718,0.267,0.271,0.226
1719,0.267,0.273,0.224
1720,0.268,0.276,0.224
1721,0.269,0.275,0.221
1722,0.267,0.274,0.221
1723,0.27,0.271,0.219
1724,0.271,0.272,0.219
1725,0.27,0.272,0.22
1726,0.267,0.269,0.222
1727,0.266,0.269,0.224
1728,0.266,0.268,0.222
1729,0.268,0.267,0.219
1730,0.265,0.269,0.218
1731,0.262,0.267,0.218
1732,0.261,0.268,0.217
1733,0.259,0.27,0.218
1734,0.26,0.27,0.217
1735,0.258,0.268,0.219
1736,0.257,0.267,0.218
1737,0.256,0.266,0.219
1738,0.257,0.267,0.219
1739,0.257,0.266,0.219
1740,0.259,0.262,0.22
1741,0.259,0.263,0.22
1742,0.26,0.26,0.22
1743,0.259,0.262,0.216
1744,0.258,0.263,0.218
1745,0.26,0.264,0.217
1746,0.259,0.262,0.217
1747,0.258,0.261,0.213
1748,0.259,0.262,0.213
1749,0.259,0.259,0.214
1750,0.258,0.256,0.216
1751,0.257,0.257,0.216
1752,0.259,0.258,0.216
1753,0.26,0.258,0.215
1754,0.263,0.257,0.212
1755,0.264,0.26,0.21
1756,0.265,0.258,0.21
1757,0.264,0.259,0.212
1758,0.261,0.259,0.213
1759,0.262,0.259,0.211
1760,0.262,0.255,0.211
1761,0.261,0.254,0.212
1762,0.261,0.256,0.211
1763,0.26,0.256,0.21
1764,0.258,0.257,0.212
1765,0.257,0.258,0.213
1766,0.257,0.259,0.209
1767,0.257,0.262,0.208
1768,0.256,0.26,0.207
1769,0.253,0.259,0.206
1770,0.255,0.261,0.206
1771,0.254,0.263,0.208
1772,0.253,0.262,0.208
1773,0.253,0.261,0.208
1774,0.25,0.263,0.209
1775,0.251,0.262,0.208
1776,0.252,0.263,0.208
1777,0.254,0.263,0.207
1778,0.255,0.261,0.209
1779,0.254,0.261,0.209
1780,0.251,0.257,0.207
1781,0.251,0.257,0.205
1782,0.252,0.255,0.204
1783,0.251,0.255,0.206
1784,0.253,0.255,0.206
1785,0.255,0.253,0.205
1786,0.254,0.255,0.207
1787,0.252,0.254,0.204
1788,0.249,0.253,0.203
1789,0.248,0.254,0.204
1790,0.252,0.256,0.205
1791,0.254,0.257,0.205
1792,0.253,0.256,0.206
1793,0.252,0.256,0.208
1794,0.253,0.256,0.207
1795,0.251,0.256,0.209
1796,0.247,0.258,0.211
1797,0.246,0.256,0.21
1798,0.246,0.255,0.214
1799,0.244,0.257,0.213
1800,0.241,0.257,0.213
1801,0.241,0.258,0.217
1802,0.241,0.256,0.217
1803,0.243,0.256,0.218
1804,0.239,0.258,0.217
1805,0.237,0.257,0.219
1806,0.238,0.26,0.216
1807,0.237,0.26,0.216
1808,0.235,0.26,0.215
1809,0.235,0.259,0.214
1810,0.234,0.258,0.214
1811,0.236,0.258,0.216
1812,0.237,0.26,0.216
1813,0.237,0.259,0.217
1814,0.237,0.259,0.217
1815,0.236,0.258,0.211
1816,0.233,0.257,0.209
1817,0.232,0.256,0.208
1818,0.231,0.256,0.204
1819,0.232,0.257,0.206
1820,0.231,0.259,0.208
1821,0.23,0.258,0.206
1822,0.23,0.253,0.208
1823,0.231,0.254,0.209
1824,0.231,0.256,0.208
1825,0.231,0.255,0.209
1826,0.228,0.252,0.208
1827,0.226,0.252,0.207
1828,0.227,0.251,0.206
1829,0.227,0.253,0.202
1830,0.229,0.255,0.202
1831,0.229,0.255,0.202
1832,0.226,0.252,0.202
1833,0.226,0.251,0.199
1834,0.227,0.248,0.197
1835,0.226,0.25,0.198
1836,0.225,0.248,0.195
1837,0.226,0.246,0.195
1838,0.226,0.248,0.194
1839,0.224,0.247,0.195
1840,0.225,0.248,0.194
1841,0.224,0.25,0.193
1842,0.226,0.249,0.192
1843,0.227,0.25,0.19
1844,0.23,0.248,0.192
1845,0.231,0.25,0.191
1846,0.231,0.248,0.192
1847,0.231,0.248,0.191
1848,0.23,0.249,0.191
1849,0.231,0.251,0.191
1850,0.23,0.251,0.193
1851,0.232,0.252,0.192
1852,0.232,0.251,0.192
1853,0.233,0.253,0.191
1854,0.234,0.254,0.191
1855,0.234,0.251,0.192
1856,0.234,0.253,0.191
1857,0.232,0.254,0.19
1858,0.232,0.255,0.192
1859,0.232,0.255,0.193
1860,0.233,0.254,0.193
1861,0.231,0.254,0.194
1862,0.23,0.254,0.195
1863,0.23,0.254,0.196
1864,0.227,0.255,0.196
1865,0.226,0.254,0.197
1866,0.226,0.261,0.196
1867,0.224,0.261,0.195
1868,0.223,0.262,0.197
1869,0.222,0.26,0.198
1870,0.223,0.259,0.196
1871,0.222,0.259,0.196
1872,0.218,0.259,0.2
1873,0.216,0.261,0.201
1874,0.214,0.261,0.199
1875,0.212,0.261,0.198
1876,0.21,0.261,0.198
1877,0.21,0.265,0.197
1878,0.209,0.265,0.2
1879,0.208,0.265,0.2
1880,0.208,0.265,0.2
1881,0.208,0.264,0.199
1882,0.208,0.264,0.199
1883,0.208,0.261,0.196
1884,0.207,0.26,0.196
1885,0.207,0.259,0.195
1886,0.207,0.258,0.193
1887,0.205,0.256,0.192
1888,0.206,0.256,0.192
1889,0.206,0.255,0.192
1890,0.206,0.254,0.189
1891,0.208,0.252,0.189
1892,0.208,0.25,0.187
1893,0.214,0.252,0.188
1894,0.215,0.251,0.189
1895,0.215,0.251,0.189
1896,0.216,0.252,0.19
1897,0.215,0.251,0.193
1898,0.213,0.25,0.193
1899,0.214,0.248,0.192
1900,0.216,0.25,0.191
1901,0.217,0.251,0.19
1902,0.215,0.251,0.187
1903,0.213,0.252,0.186
1904,0.213,0.255,0.186
1905,0.216,0.255,0.188
1906,0.215,0.253,0.187
1907,0.213,0.254,0.187
1908,0.212,0.255,0.187
1909,0.21,0.254,0.187
1910,0.208,0.255,0.187
1911,0.207,0.256,0.187
1912,0.204,0.254,0.186
1913,0.203,0.253,0.186
1914,0.204,0.255,0.187
1915,0.206,0.252,0.185
1916,0.206,0.251,0.185
1917,0.206,0.249,0.185
1918,0.207,0.247,0.186
1919,0.208,0.247,0.185
1920,0.208,0.249,0.187
1921,0.208,0.247,0.186
1922,0.209,0.247,0.188
1923,0.207,0.247,0.187
1924,0.208,0.247,0.183
1925,0.208,0.247,0.182
1926,0.21,0.246,0.18
1927,0.209,0.244,0.179
1928,0.209,0.243,0.176
1929,0.21,0.243,0.174
1930,0.21,0.244,0.171
1931,0.209,0.244,0.172
1932,0.21,0.241,0.172
1933,0.21,0.241,0.171
1934,0.211,0.241,0.173
1935,0.212,0.24,0.173
1936,0.212,0.242,0.174
1937,0.213,0.243,0.174
1938,0.211,0.243,0.174
1939,0.209,0.244,0.174
1940,0.21,0.246,0.173
1941,0.211,0.244,0.173
1942,0.21,0.242,0.175
1943,0.211,0.242,0.174
1944,0.212,0.24,0.172
1945,0.21,0.24,0.172
1946,0.209,0.241,0.17
1947,0.211,0.242,0.17
1948,0.211,0.239,0.172
1949,0.21,0.238,0.171
1950,0.211,0.239,0.172
1951,0.211,0.239,0.172
1952,0.211,0.238,0.172
1953,0.211,0.238,0.171
1954,0.21,0.236,0.171
1955,0.209,0.234,0.17
1956,0.21,0.229,0.17
1957,0.208,0.227,0.168
1958,0.208,0.226,0.167
1959,0.21,0.226,0.168
1960,0.209,0.225,0.168
1961,0.209,0.226,0.168
1962,0.21,0.227,0.168
1963,0.209,0.228,0.168
1964,0.209,0.228,0.167
1965,0.21,0.229,0.167
1966,0.211,0.229,0.169
1967,0.211,0.228,0.169
1968,0.211,0.227,0.171
1969,0.209,0.226,0.171
1970,0.21,0.224,0.17
1971,0.209,0.226,0.17
1972,0.21,0.225,0.169
1973,0.208,0.222,0.17
1974,0.206,0.222,0.173
1975,0.206,0.223,0.171
1976,0.206,0.224,0.172
1977,0.205,0.227,0.173
1978,0.205,0.23,0.173
1979,0.205,0.229,0.172
1980,0.205,0.23,0.171
1981,0.206,0.232,0.171
1982,0.205,0.232,0.17
1983,0.205,0.232,0.167
1984,0.204,0.231,0.168
1985,0.202,0.232,0.168
1986,0.202,0.231,0.165
1987,0.201,0.231,0.165
1988,0.202,0.231,0.165
1989,0.202,0.228,0.165
1990,0.201,0.23,0.162
1991,0.2,0.229,0.161
1992,0.2,0.229,0.161
1993,0.201,0.228,0.162
1994,0.201,0.225,0.164
1995,0.202,0.226,0.164
1996,0.201,0.225,0.164
1997,0.199,0.228,0.163
1998,0.197,0.227,0.162
1999,0.199,0.227,0.161
2000,0.199,0.226,0.161
2001,0.198,0.227,0.163
2002,0.198,0.228,0.164
2003,0.199,0.229,0.164
2004,0.198,0.228,0.166
2005,0.199,0.228,0.166
2006,0.198,0.228,0.167
2007,0.199,0.227,0.167
2008,0.198,0.23,0.167
2009,0.198,0.23,0.165
2010,0.197,0.231,0.164
2011,0.195,0.229,0.162
2012,0.194,0.229,0.161
2013,0.194,0.229,0.161
2014,0.193,0.231,0.16
2015,0.192,0.231,0.159
2016,0.193,0.23,0.159
2017,0.194,0.227,0.161
2018,0.195,0.227,0.162
2019,0.19,0.227,0.161
2020,0.19,0.226,0.159
2021,0.191,0.226,0.158
2022,0.19,0.228,0.158
2023,0.189,0.228,0.158
2024,0.19,0.227,0.158
2025,0.19,0.227,0.158
2026,0.192,0.226,0.157
2027,0.195,0.225,0.156
2028,0.195,0.224,0.157
2029,0.195,0.226,0.157
2030,0.195,0.225,0.158
2031,0.197,0.223,0.158
2032,0.195,0.224,0.158
2033,0.196,0.223,0.158
2034,0.195,0.222,0.16
2035,0.196,0.223,0.161
2036,0.196,0.223,0.161
2037,0.196,0.224,0.161
2038,0.196,0.223,0.158
2039,0.196,0.224,0.159
2040,0.197,0.222,0.161
2041,0.198,0.223,0.16
2042,0.197,0.223,0.16
2043,0.197,0.222,0.161
2044,0.197,0.223,0.161
2045,0.196,0.224,0.162
2046,0.192,0.222,0.163
2047,0.196,0.225,0.163
2048,0.195,0.223,0.165
2049,0.194,0.222,0.165
2050,0.193,0.224,0.165
2051,0.194,0.224,0.165
2052,0.194,0.224,0.165
2053,0.194,0.222,0.165
2054,0.193,0.222,0.161
2055,0.193,0.222,0.163
2056,0.194,0.219,0.166
2057,0.194,0.22,0.167
2058,0.195,0.22,0.165
2059,0.196,0.222,0.165
2060,0.196,0.222,0.163
2061,0.195,0.221,0.163
2062,0.198,0.221,0.162
2063,0.198,0.222,0.164
2064,0.196,0.22,0.164
2065,0.197,0.218,0.166
2066,0.196,0.215,0.166
2067,0.194,0.215,0.165
2068,0.196,0.214,0.164
2069,0.195,0.215,0.164
2070,0.193,0.214,0.163
2071,0.192,0.215,0.163
2072,0.19,0.216,0.164
2073,0.188,0.217,0.164
2074,0.188,0.217,0.162
2075,0.191,0.216,0.159
2076,0.19,0.216,0.157
2077,0.188,0.214,0.157
2078,0.188,0.214,0.157
2079,0.188,0.211,0.157
2080,0.186,0.21,0.156
2081,0.185,0.211,0.157
2082,0.187,0.21,0.157
2083,0.186,0.212,0.156
2084,0.185,0.214,0.156
2085,0.183,0.214,0.157
2086,0.184,0.217,0.157
2087,0.185,0.218,0.159
2088,0.183,0.218,0.158
2089,0.182,0.219,0.159
2090,0.18,0.219,0.158
2091,0.181,0.217,0.157
2092,0.181,0.216,0.157
2093,0.181,0.214,0.16
2094,0.181,0.214,0.16
2095,0.181,0.215,0.159
2096,0.18,0.216,0.158
2097,0.181,0.215,0.158
2098,0.181,0.214,0.157
2099,0.181,0.215,0.157
2100,0.181,0.215,0.157
2101,0.18,0.215,0.157
2102,0.18,0.212,0.157
2103,0.182,0.209,0.157
2104,0.182,0.208,0.156
2105,0.18,0.206,0.156
2106,0.181,0.209,0.156
2107,0.183,0.209,0.155
2108,0.184,0.21,0.153
2109,0.184,0.209,0.155
2110,0.182,0.209,0.152
2111,0.182,0.21,0.154
2112,0.183,0.21,0.152
2113,0.182,0.209,0.153
2114,0.179,0.21,0.154
2115,0.179,0.208,0.153
2116,0.178,0.21,0.154
2117,0.179,0.209,0.152
2118,0.178,0.207,0.152
2119,0.178,0.208,0.15
2120,0.178,0.207,0.149
2121,0.178,0.204,0.149
2122,0.178,0.206,0.148
2123,0.179,0.207,0.149
2124,0.179,0.206,0.149
2125,0.18,0.204,0.148
2126,0.18,0.204,0.147
2127,0.182,0.203,0.146
2128,0.182,0.201,0.146
2129,0.181,0.202,0.146
2130,0.182,0.201,0.147
2131,0.18,0.2,0.148
2132,0.179,0.2,0.147
2133,0.179,0.202,0.145
2134,0.178,0.201,0.144
2135,0.178,0.202,0.142
2136,0.176,0.202,0.141
2137,0.178,0.203,0.141
2138,0.177,0.204,0.14
2139,0.179,0.205,0.141
2140,0.179,0.204,0.142
2141,0.181,0.204,0.141
2142,0.183,0.205,0.142
2143,0.181,0.204,0.141
2144,0.181,0.203,0.143
2145,0.181,0.204,0.143
2146,0.181,0.203,0.145
2147,0.181,0.205,0.145
2148,0.18,0.204,0.145
2149,0.181,0.204,0.144
2150,0.179,0.203,0.146
2151,0.177,0.202,0.145
2152,0.178,0.203,0.148
2153,0.176,0.204,0.148
2154,0.174,0.204,0.147
2155,0.173,0.206,0.147
2156,0.174,0.2,0.147
2157,0.173,0.2,0.147
2158,0.173,0.201,0.149
2159,0.172,0.202,0.149
2160,0.17,0.2,0.149
2161,0.17,0.199,0.15
2162,0.172,0.199,0.149
2163,0.173,0.2,0.15
2164,0.173,0.201,0.149
2165,0.173,0.201,0.15
2166,0.175,0.2,0.148
2167,0.176,0.199,0.15
2168,0.174,0.199,0.149
2169,0.173,0.202,0.151
2170,0.175,0.202,0.15
2171,0.174,0.203,0.149
2172,0.171,0.203,0.149
2173,0.171,0.203,0.149
2174,0.171,0.203,0.149
2175,0.172,0.202,0.149
2176,0.172,0.202,0.149
2177,0.172,0.204,0.148
2178,0.172,0.203,0.148
2179,0.171,0.204,0.148
2180,0.171,0.204,0.147
2181,0.17,0.204,0.147
2182,0.169,0.204,0.146
2183,0.167,0.203,0.149
2184,0.167,0.203,0.149
2185,0.165,0.201,0.15
2186,0.166,0.2,0.15
2187,0.166,0.199,0.148
2188,0.167,0.2,0.149
2189,0.166,0.2,0.148
2190,0.165,0.199,0.147
2191,0.164,0.199,0.147
2192,0.163,0.199,0.147
2193,0.163,0.199,0.148
2194,0.163,0.196,0.148
2195,0.164,0.195,0.149
2196,0.163,0.195,0.149
2197,0.165,0.194,0.149
2198,0.163,0.194,0.149
2199,0.162,0.193,0.149
2200,0.163,0.192,0.149
2201,0.163,0.192,0.15
2202,0.164,0.19,0.151
2203,0.163,0.192,0.151
2204,0.163,0.193,0.15
2205,0.161,0.194,0.149
2206,0.161,0.194,0.147
2207,0.161,0.194,0.146
2208,0.164,0.195,0.146
2209,0.163,0.194,0.146
2210,0.164,0.192,0.146
2211,0.163,0.191,0.146
2212,0.163,0.19,0.144
2213,0.164,0.19,0.143
2214,0.162,0.188,0.143
2215,0.161,0.188,0.14
2216,0.161,0.187,0.142
2217,0.16,0.189,0.142
2218,0.16,0.187,0.142
2219,0.16,0.187,0.142
2220,0.156,0.186,0.142
2221,0.155,0.186,0.141
2222,0.155,0.186,0.141
2223,0.156,0.185,0.142
2224,0.156,0.185,0.142
2225,0.157,0.183,0.143
2226,0.158,0.182,0.143
2227,0.159,0.184,0.144
2228,0.159,0.185,0.144
2229,0.159,0.186,0.145
2230,0.158,0.186,0.145
2231,0.158,0.184,0.143
2232,0.159,0.184,0.142
2233,0.161,0.183,0.143
2234,0.162,0.185,0.143
2235,0.163,0.185,0.143
2236,0.164,0.184,0.142
2237,0.165,0.186,0.143
2238,0.163,0.185,0.144
2239,0.163,0.184,0.143
2240,0.164,0.181,0.142
2241,0.163,0.181,0.141
2242,0.164,0.18,0.14
2243,0.162,0.18,0.139
2244,0.16,0.178,0.14
2245,0.16,0.178,0.141
2246,0.158,0.178,0.141
2247,0.158,0.178,0.141
2248,0.158,0.177,0.141
2249,0.157,0.175,0.141
2250,0.156,0.175,0.141
2251,0.156,0.175,0.14
2252,0.156,0.173,0.14
2253,0.155,0.172,0.142
2254,0.155,0.173,0.142
2255,0.156,0.175,0.142
2256,0.157,0.175,0.142
2257,0.154,0.175,0.141
2258,0.154,0.177,0.141
2259,0.157,0.176,0.141
2260,0.156,0.176,0.142
2261,0.158,0.175,0.142
2262,0.156,0.174,0.141
2263,0.156,0.174,0.14
2264,0.155,0.175,0.14
2265,0.155,0.176,0.139
2266,0.154,0.176,0.139
2267,0.154,0.174,0.14
2268,0.155,0.173,0.141
2269,0.155,0.172,0.14
2270,0.155,0.172,0.14
2271,0.155,0.171,0.139
2272,0.155,0.171,0.141
2273,0.154,0.171,0.142
2274,0.153,0.171,0.142
2275,0.154,0.169,0.141
2276,0.155,0.169,0.14
2277,0.155,0.169,0.138
2278,0.154,0.168,0.138
2279,0.154,0.168,0.138
2280,0.154,0.165,0.139
2281,0.152,0.167,0.138
2282,0.152,0.166,0.137
2283,0.152,0.165,0.136
2284,0.151,0.166,0.135
2285,0.15,0.165,0.135
2286,0.15,0.165,0.137
2287,0.15,0.166,0.137
2288,0.15,0.168,0.137
2289,0.151,0.17,0.135
2290,0.151,0.171,0.134
2291,0.151,0.17,0.133
2292,0.152,0.169,0.133
2293,0.152,0.172,0.133
2294,0.151,0.171,0.133
2295,0.153,0.171,0.132
2296,0.152,0.171,0.132
2297,0.153,0.169,0.132
2298,0.155,0.167,0.132
2299,0.155,0.166,0.132
2300,0.155,0.165,0.132
2301,0.155,0.165,0.133
2302,0.155,0.162,0.133
2303,0.153,0.161,0.133
2304,0.153,0.162,0.132
2305,0.153,0.162,0.131
2306,0.152,0.162,0.13
2307,0.152,0.162,0.131
2308,0.152,0.163,0.132
2309,0.149,0.163,0.132
2310,0.149,0.164,0.135
2311,0.151,0.163,0.136
2312,0.151,0.163,0.136
2313,0.149,0.163,0.135
2314,0.15,0.164,0.135
2315,0.149,0.163,0.135
2316,0.149,0.162,0.134
2317,0.147,0.162,0.134
2318,0.147,0.163,0.135
2319,0.146,0.163,0.131
2320,0.147,0.163,0.131
2321,0.148,0.165,0.131
2322,0.149,0.164,0.131
2323,0.149,0.164,0.131
2324,0.15,0.164,0.131
2325,0.149,0.165,0.131
2326,0.149,0.166,0.133
2327,0.152,0.167,0.132
2328,0.152,0.165,0.131
2329,0.152,0.164,0.131
2330,0.151,0.166,0.13
2331,0.15,0.165,0.132
2332,0.15,0.166,0.132
2333,0.15,0.166,0.134
2334,0.151,0.167,0.135
2335,0.15,0.169,0.135
2336,0.15,0.168,0.135
2337,0.15,0.168,0.135
2338,0.15,0.166,0.136
2339,0.149,0.163,0.136
2340,0.149,0.164,0.136
2341,0.15,0.163,0.134
2342,0.151,0.163,0.135
2343,0.152,0.162,0.135
2344,0.15,0.161,0.135
2345,0.151,0.161,0.135
2346,0.151,0.161,0.133
2347,0.151,0.16,0.133
2348,0.153,0.158,0.134
2349,0.153,0.158,0.134
2350,0.152,0.158,0.135
2351,0.152,0.158,0.135
2352,0.151,0.159,0.132
2353,0.152,0.159,0.131
2354,0.152,0.159,0.131
2355,0.152,0.16,0.129
2356,0.152,0.16,0.13
2357,0.152,0.159,0.13
2358,0.151,0.16,0.129
2359,0.149,0.161,0.13
2360,0.149,0.161,0.131
2361,0.148,0.162,0.131
2362,0.147,0.162,0.13
2363,0.146,0.163,0.13
2364,0.146,0.162,0.129
2365,0.145,0.161,0.13
2366,0.145,0.161,0.129
2367,0.144,0.159,0.129
2368,0.143,0.159,0.129
2369,0.14,0.161,0.128
2370,0.142,0.161,0.127
2371,0.142,0.16,0.128
2372,0.141,0.16,0.13
2373,0.141,0.159,0.131
2374,0.139,0.16,0.13
2375,0.139,0.16,0.131
2376,0.14,0.16,0.131
2377,0.14,0.158,0.132
2378,0.138,0.156,0.134
2379,0.14,0.157,0.132
2380,0.139,0.158,0.132
2381,0.138,0.156,0.131
2382,0.138,0.157,0.131
2383,0.138,0.155,0.132
2384,0.136,0.156,0.13
2385,0.137,0.157,0.129
2386,0.137,0.156,0.129
2387,0.136,0.155,0.13
2388,0.136,0.154,0.13
2389,0.136,0.154,0.131
2390,0.138,0.153,0.13
2391,0.137,0.153,0.13
2392,0.135,0.155,0.128
2393,0.135,0.155,0.127
2394,0.136,0.157,0.126
2395,0.133,0.156,0.126
2396,0.132,0.156,0.123
2397,0.13,0.157,0.123
2398,0.131,0.159,0.123
2399,0.13,0.156,0.123
2400,0.13,0.153,0.122
2401,0.132,0.152,0.123
2402,0.13,0.151,0.123
2403,0.13,0.15,0.122
2404,0.13,0.149,0.122
2405,0.131,0.149,0.121
2406,0.132,0.149,0.121
2407,0.132,0.153,0.121
2408,0.132,0.154,0.12
2409,0.132,0.155,0.121
2410,0.131,0.156,0.121
2411,0.131,0.156,0.121
2412,0.131,0.156,0.121
2413,0.131,0.157,0.123
2414,0.131,0.157,0.124
2415,0.132,0.157,0.125
2416,0.133,0.157,0.125
2417,0.131,0.158,0.126
2418,0.131,0.158,0.126
2419,0.13,0.154,0.127
2420,0.13,0.154,0.127
2421,0.13,0.154,0.127
2422,0.13,0.155,0.127
2423,0.128,0.154,0.127
2424,0.127,0.155,0.127
2425,0.127,0.154,0.127
2426,0.128,0.154,0.127
2427,0.129,0.152,0.128
2428,0.129,0.151,0.127
2429,0.127,0.15,0.126
2430,0.128,0.15,0.127
2431,0.13,0.151,0.127
2432,0.131,0.151,0.126
2433,0.131,0.15,0.127
2434,0.131,0.15,0.126
2435,0.131,0.149,0.127
2436,0.131,0.151,0.128
2437,0.132,0.152,0.128
2438,0.133,0.153,0.126
2439,0.133,0.154,0.125
2440,0.134,0.152,0.124
2441,0.133,0.153,0.124
2442,0.133,0.152,0.123
2443,0.134,0.152,0.123
2444,0.134,0.152,0.123
2445,0.135,0.151,0.124
2446,0.135,0.151,0.125
2447,0.136,0.15,0.124
2448,0.136,0.151,0.124
2449,0.136,0.151,0.125
2450,0.136,0.151,0.127
2451,0.138,0.151,0.127
2452,0.138,0.152,0.126
2453,0.138,0.152,0.127
2454,0.138,0.152,0.127
2455,0.138,0.153,0.124
2456,0.136,0.152,0.122
2457,0.136,0.152,0.122
2458,0.136,0.152,0.12
2459,0.135,0.152,0.12
2460,0.134,0.153,0.12
2461,0.135,0.153,0.12
2462,0.137,0.154,0.121
2463,0.137,0.157,0.121
2464,0.137,0.154,0.121
2465,0.137,0.155,0.121
2466,0.137,0.154,0.121
2467,0.137,0.153,0.121
2468,0.137,0.153,0.122
2469,0.135,0.152,0.122
2470,0.135,0.15,0.121
2471,0.136,0.148,0.122
2472,0.136,0.149,0.123
2473,0.133,0.148,0.123
2474,0.132,0.147,0.124
2475,0.132,0.146,0.124
2476,0.133,0.146,0.124
2477,0.133,0.146,0.122
2478,0.132,0.146,0.122
2479,0.132,0.146,0.122
2480,0.131,0.146,0.122
2481,0.131,0.146,0.122
2482,0.132,0.145,0.122
2483,0.133,0.145,0.12
2484,0.133,0.145,0.12
2485,0.133,0.144,0.12
2486,0.129,0.144,0.12
2487,0.129,0.144,0.12
2488,0.13,0.144,0.119
2489,0.131,0.145,0.118
2490,0.13,0.145,0.118
2491,0.13,0.144,0.119
2492,0.129,0.144,0.123
2493,0.126,0.146,0.123
2494,0.122,0.147,0.123
2495,0.122,0.148,0.124
2496,0.121,0.149,0.124
2497,0.121,0.148,0.124
2498,0.12,0.148,0.124
2499,0.123,0.148,0.123
2500,0.123,0.148,0.123
2501,0.123,0.148,0.124
2502,0.123,0.147,0.124
2503,0.122,0.146,0.122
2504,0.12,0.147,0.122
2505,0.12,0.145,0.121
2506,0.119,0.144,0.121
2507,0.119,0.144,0.121
2508,0.119,0.143,0.121
2509,0.119,0.145,0.121
2510,0.12,0.142,0.122
2511,0.12,0.141,0.121
2512,0.119,0.139,0.119
2513,0.119,0.137,0.119
2514,0.119,0.136,0.12
2515,0.119,0.135,0.119
2516,0.118,0.134,0.118
2517,0.117,0.135,0.118
2518,0.116,0.136,0.117
2519,0.116,0.136,0.117
2520,0.116,0.138,0.117
2521,0.116,0.139,0.117
2522,0.116,0.141,0.117
2523,0.116,0.14,0.117
2524,0.116,0.14,0.118
2525,0.118,0.14,0.118
2526,0.118,0.141,0.117
2527,0.118,0.14,0.118
2528,0.116,0.141,0.118
2529,0.117,0.14,0.118
2530,0.116,0.14,0.119
2531,0.117,0.14,0.119
2532,0.116,0.141,0.117
2533,0.117,0.14,0.117
2534,0.118,0.139,0.117
2535,0.119,0.139,0.116
2536,0.12,0.14,0.116
2537,0.12,0.14,0.116
2538,0.12,0.139,0.116
2539,0.12,0.139,0.118
2540,0.12,0.138,0.118
2541,0.12,0.141,0.118
2542,0.121,0.14,0.117
2543,0.123,0.138,0.116
2544,0.123,0.139,0.116
2545,0.124,0.139,0.116
2546,0.123,0.138,0.115
2547,0.122,0.139,0.116
2548,0.121,0.14,0.116
2549,0.12,0.138,0.116
2550,0.12,0.14,0.116
2551,0.12,0.14,0.116
2552,0.12,0.14,0.117
2553,0.119,0.142,0.116
2554,0.121,0.14,0.117
2555,0.121,0.139,0.117
2556,0.12,0.14,0.118
2557,0.12,0.141,0.117
2558,0.119,0.141,0.116
2559,0.119,0.141,0.117
2560,0.117,0.139,0.117
2561,0.118,0.138,0.118
2562,0.12,0.138,0.119
2563,0.121,0.138,0.118
2564,0.12,0.137,0.12
2565,0.12,0.137,0.118
2566,0.12,0.135,0.118
2567,0.12,0.135,0.118
2568,0.121,0.135,0.118
2569,0.12,0.135,0.119
2570,0.119,0.135,0.118
2571,0.118,0.137,0.119
2572,0.12,0.137,0.119
2573,0.12,0.137,0.119
2574,0.119,0.138,0.118
2575,0.118,0.139,0.119
2576,0.116,0.138,0.12
2577,0.116,0.138,0.12
2578,0.116,0.137,0.12
2579,0.117,0.136,0.119
2580,0.117,0.135,0.118
2581,0.117,0.135,0.118
2582,0.117,0.135,0.117
2583,0.116,0.134,0.117
2584,0.116,0.133,0.117
2585,0.116,0.135,0.118
2586,0.116,0.134,0.118
2587,0.116,0.135,0.117
2588,0.116,0.135,0.116
2589,0.117,0.135,0.115
2590,0.117,0.133,0.115
2591,0.117,0.132,0.115
2592,0.117,0.127,0.117
2593,0.117,0.127,0.116
2594,0.115,0.127,0.117
2595,0.114,0.126,0.116
2596,0.115,0.126,0.116
2597,0.115,0.127,0.114
2598,0.115,0.126,0.114
2599,0.115,0.126,0.114
2600,0.113,0.126,0.114
2601,0.113,0.126,0.113
2602,0.113,0.126,0.113
2603,0.114,0.123,0.113
2604,0.113,0.122,0.112
2605,0.113,0.122,0.112
2606,0.113,0.127,0.111
2607,0.114,0.126,0.112
2608,0.115,0.126,0.113
2609,0.115,0.127,0.114
2610,0.115,0.126,0.114
2611,0.115,0.125,0.113
2612,0.116,0.126,0.114
2613,0.117,0.127,0.113
2614,0.118,0.127,0.113
2615,0.118,0.128,0.112
2616,0.119,0.128,0.112
2617,0.119,0.128,0.111
2618,0.118,0.128,0.111
2619,0.121,0.128,0.111
2620,0.119,0.13,0.111
2621,0.119,0.132,0.111
2622,0.119,0.132,0.111
2623,0.118,0.132,0.112
2624,0.118,0.133,0.112
2625,0.118,0.133,0.112
2626,0.118,0.135,0.112
2627,0.118,0.135,0.111
2628,0.117,0.136,0.111
2629,0.117,0.135,0.11
2630,0.117,0.136,0.11
2631,0.117,0.135,0.11
2632,0.116,0.134,0.109
2633,0.115,0.133,0.108
2634,0.115,0.134,0.109
2635,0.114,0.135,0.111
2636,0.112,0.133,0.11
2637,0.113,0.132,0.11
2638,0.111,0.132,0.11
2639,0.111,0.132,0.108
2640,0.111,0.132,0.107
2641,0.11,0.131,0.107
2642,0.11,0.132,0.107
2643,0.109,0.132,0.107
2644,0.109,0.132,0.108
2645,0.108,0.132,0.108
2646,0.109,0.131,0.108
2647,0.107,0.131,0.109
2648,0.107,0.13,0.11
2649,0.108,0.128,0.11
2650,0.108,0.128,0.111
2651,0.109,0.129,0.109
2652,0.108,0.129,0.11
2653,0.11,0.129,0.111
2654,0.109,0.13,0.11
2655,0.11,0.131,0.11
2656,0.11,0.131,0.11
2657,0.111,0.13,0.109
2658,0.111,0.132,0.107
2659,0.111,0.133,0.108
2660,0.111,0.135,0.109
2661,0.111,0.135,0.109
2662,0.112,0.136,0.108
2663,0.112,0.135,0.108
2664,0.113,0.136,0.107
2665,0.112,0.134,0.109
2666,0.113,0.133,0.108
2667,0.111,0.132,0.107
2668,0.112,0.135,0.108
2669,0.11,0.135,0.109
2670,0.11,0.137,0.109
2671,0.11,0.136,0.107
2672,0.11,0.136,0.105
2673,0.11,0.136,0.105
2674,0.112,0.138,0.105
2675,0.111,0.138,0.105
2676,0.11,0.137,0.103
2677,0.11,0.136,0.102
2678,0.111,0.133,0.103
2679,0.112,0.133,0.102
2680,0.113,0.133,0.102
2681,0.113,0.132,0.101
2682,0.113,0.134,0.101
2683,0.113,0.134,0.101
2684,0.113,0.133,0.102
2685,0.114,0.133,0.103
2686,0.113,0.133,0.102
2687,0.113,0.133,0.103
2688,0.112,0.134,0.104
2689,0.111,0.132,0.104
2690,0.111,0.131,0.104
2691,0.111,0.13,0.104
2692,0.112,0.13,0.105
2693,0.112,0.13,0.105
2694,0.112,0.13,0.104
2695,0.111,0.129,0.105
2696,0.112,0.128,0.106
2697,0.112,0.128,0.106
2698,0.113,0.13,0.105
2699,0.114,0.129,0.105
2700,0.112,0.128,0.104
2701,0.111,0.13,0.103
2702,0.11,0.131,0.1
2703,0.108,0.131,0.0990000000000002
2704,0.108,0.131,0.0980000000000002
2705,0.108,0.13,0.0980000000000002
2706,0.107,0.13,0.1
2707,0.107,0.129,0.0990000000000002
2708,0.107,0.129,0.0990000000000002
2709,0.107,0.129,0.0990000000000002
2710,0.107,0.129,0.0990000000000002
2711,0.108,0.129,0.0990000000000002
2712,0.109,0.129,0.0990000000000002
2713,0.11,0.128,0.101
2714,0.11,0.128,0.101
2715,0.109,0.129,0.101
2716,0.108,0.13,0.101
2717,0.108,0.13,0.101
2718,0.107,0.13,0.1
2719,0.105,0.129,0.0980000000000002
2720,0.104,0.129,0.0990000000000002
2721,0.104,0.129,0.0990000000000002
2722,0.104,0.129,0.0980000000000002
2723,0.104,0.129,0.0980000000000002
2724,0.104,0.13,0.0970000000000002
2725,0.103,0.129,0.0960000000000002
2726,0.104,0.128,0.0970000000000002
2727,0.104,0.127,0.0980000000000002
2728,0.104,0.127,0.0990000000000002
2729,0.106,0.126,0.1
2730,0.106,0.126,0.1
2731,0.106,0.126,0.1
2732,0.106,0.126,0.0980000000000002
2733,0.105,0.124,0.0980000000000002
2734,0.105,0.123,0.0980000000000002
2735,0.105,0.122,0.0980000000000002
2736,0.105,0.123,0.1
2737,0.104,0.123,0.101
2738,0.105,0.122,0.101
2739,0.106,0.121,0.101
2740,0.106,0.119,0.101
2741,0.106,0.12,0.101
2742,0.106,0.121,0.101
2743,0.106,0.119,0.102
2744,0.106,0.118,0.102
2745,0.107,0.12,0.103
2746,0.107,0.121,0.103
2747,0.105,0.121,0.105
2748,0.105,0.122,0.104
2749,0.105,0.121,0.103
2750,0.104,0.122,0.102
2751,0.106,0.122,0.103
2752,0.106,0.123,0.103
2753,0.104,0.123,0.102
2754,0.105,0.124,0.102
2755,0.103,0.124,0.102
2756,0.102,0.124,0.1
2757,0.102,0.125,0.1
2758,0.102,0.125,0.1
2759,0.1,0.126,0.1
2760,0.1,0.128,0.1
2761,0.1,0.126,0.0990000000000002
2762,0.0990000000000002,0.127,0.0990000000000002
2763,0.0990000000000002,0.129,0.0970000000000002
2764,0.0990000000000002,0.129,0.0960000000000002
2765,0.0990000000000002,0.127,0.0960000000000002
2766,0.1,0.127,0.0960000000000002
2767,0.0990000000000002,0.127,0.0960000000000002
2768,0.0990000000000002,0.127,0.0970000000000002
2769,0.0990000000000002,0.126,0.0970000000000002
2770,0.1,0.126,0.0960000000000002
2771,0.0980000000000002,0.126,0.0970000000000002
2772,0.0960000000000002,0.126,0.0980000000000002
2773,0.0970000000000002,0.127,0.0990000000000002
2774,0.0970000000000002,0.127,0.0990000000000002
2775,0.0990000000000002,0.127,0.0990000000000002
2776,0.1,0.127,0.0990000000000002
2777,0.104,0.128,0.0990000000000002
2778,0.104,0.129,0.0990000000000002
2779,0.104,0.13,0.1
2780,0.104,0.129,0.1
2781,0.104,0.129,0.102
2782,0.105,0.128,0.101
2783,0.107,0.128,0.102
2784,0.107,0.129,0.102
2785,0.107,0.13,0.102
2786,0.107,0.13,0.102
2787,0.107,0.131,0.102
2788,0.108,0.132,0.101
2789,0.108,0.132,0.101
2790,0.107,0.131,0.101
2791,0.107,0.131,0.101
2792,0.107,0.131,0.101
2793,0.109,0.13,0.101
2794,0.109,0.13,0.102
2795,0.108,0.128,0.102
2796,0.108,0.128,0.102
2797,0.108,0.128,0.102
2798,0.107,0.128,0.102
2799,0.106,0.128,0.102
2800,0.105,0.128,0.101
2801,0.105,0.127,0.0990000000000002
2802,0.104,0.127,0.1
2803,0.105,0.124,0.1
2804,0.105,0.124,0.1
2805,0.105,0.122,0.101
2806,0.105,0.122,0.101
2807,0.105,0.122,0.1
2808,0.104,0.121,0.102
2809,0.104,0.12,0.102
2810,0.104,0.12,0.102
2811,0.102,0.121,0.101
2812,0.101,0.121,0.1
2813,0.1,0.121,0.0980000000000002
2814,0.101,0.121,0.0980000000000002
2815,0.1,0.122,0.0990000000000002
2816,0.1,0.122,0.0980000000000002
2817,0.101,0.122,0.0980000000000002
2818,0.101,0.122,0.0990000000000002
2819,0.101,0.123,0.0990000000000002
2820,0.102,0.124,0.0990000000000002
2821,0.101,0.124,0.101
2822,0.1,0.123,0.1
2823,0.0990000000000002,0.123,0.0990000000000002
2824,0.0990000000000002,0.124,0.0980000000000002
2825,0.0980000000000002,0.124,0.0960000000000002
2826,0.1,0.124,0.0960000000000002
2827,0.1,0.124,0.0950000000000002
2828,0.101,0.124,0.0970000000000002
2829,0.101,0.124,0.0960000000000002
2830,0.101,0.124,0.0960000000000002
2831,0.0990000000000002,0.124,0.0960000000000002
2832,0.0980000000000002,0.124,0.0950000000000002
2833,0.0980000000000002,0.125,0.0940000000000002
2834,0.0990000000000002,0.126,0.0930000000000002
2835,0.0990000000000002,0.126,0.0920000000000002
2836,0.0980000000000002,0.124,0.0910000000000002
2837,0.0980000000000002,0.124,0.0900000000000002
2838,0.0990000000000002,0.123,0.0890000000000002
2839,0.0980000000000002,0.123,0.0890000000000002
2840,0.0990000000000002,0.12,0.0890000000000002
2841,0.0980000000000002,0.121,0.0890000000000002
2842,0.0990000000000002,0.122,0.0880000000000002
2843,0.0970000000000002,0.122,0.0870000000000002
2844,0.0970000000000002,0.122,0.0860000000000002
2845,0.0960000000000002,0.122,0.0860000000000002
2846,0.0960000000000002,0.124,0.0860000000000002
2847,0.0960000000000002,0.124,0.0860000000000002
2848,0.0960000000000002,0.123,0.0860000000000002
2849,0.0960000000000002,0.123,0.0870000000000002
2850,0.0970000000000002,0.124,0.0870000000000002
2851,0.0970000000000002,0.124,0.0840000000000002
2852,0.0970000000000002,0.124,0.0850000000000002
2853,0.0970000000000002,0.124,0.0870000000000002
2854,0.0980000000000002,0.123,0.0870000000000002
2855,0.0990000000000002,0.123,0.0870000000000002
2856,0.101,0.124,0.0870000000000002
2857,0.1,0.123,0.0860000000000002
2858,0.1,0.122,0.0860000000000002
2859,0.101,0.123,0.0850000000000002
2860,0.1,0.124,0.0860000000000002
2861,0.0990000000000002,0.123,0.0870000000000002
2862,0.0980000000000002,0.122,0.0870000000000002
2863,0.0980000000000002,0.121,0.0880000000000002
2864,0.0980000000000002,0.121,0.0880000000000002
2865,0.0970000000000002,0.122,0.0870000000000002
2866,0.0970000000000002,0.121,0.0860000000000002
2867,0.0960000000000002,0.121,0.0870000000000002
2868,0.0950000000000002,0.12,0.0870000000000002
2869,0.0960000000000002,0.12,0.0870000000000002
2870,0.0940000000000002,0.121,0.0870000000000002
2871,0.0930000000000002,0.121,0.0880000000000002
2872,0.0920000000000002,0.122,0.0890000000000002
2873,0.0920000000000002,0.122,0.0890000000000002
2874,0.0920000000000002,0.121,0.0890000000000002
2875,0.0920000000000002,0.121,0.0900000000000002
2876,0.0920000000000002,0.121,0.0900000000000002
2877,0.0920000000000002,0.118,0.0900000000000002
2878,0.0920000000000002,0.119,0.0910000000000002
2879,0.0930000000000002,0.119,0.0910000000000002
2880,0.0930000000000002,0.119,0.0910000000000002
2881,0.0920000000000002,0.12,0.0910000000000002
2882,0.0920000000000002,0.12,0.0910000000000002
2883,0.0940000000000002,0.122,0.0910000000000002
2884,0.0930000000000002,0.122,0.0910000000000002
2885,0.0940000000000002,0.123,0.0930000000000002
2886,0.0960000000000002,0.122,0.0930000000000002
2887,0.0970000000000002,0.123,0.0930000000000002
2888,0.0970000000000002,0.124,0.0940000000000002
2889,0.0970000000000002,0.125,0.0940000000000002
2890,0.0970000000000002,0.124,0.0940000000000002
2891,0.0970000000000002,0.122,0.0930000000000002
2892,0.0970000000000002,0.122,0.0930000000000002
2893,0.0980000000000002,0.121,0.0930000000000002
2894,0.0980000000000002,0.121,0.0920000000000002
2895,0.0980000000000002,0.12,0.0920000000000002
2896,0.0970000000000002,0.121,0.0940000000000002
2897,0.0980000000000002,0.121,0.0940000000000002
2898,0.0980000000000002,0.122,0.0930000000000002
2899,0.0970000000000002,0.122,0.0930000000000002
2900,0.0970000000000002,0.121,0.0920000000000002
2901,0.0960000000000002,0.12,0.0910000000000002
2902,0.0950000000000002,0.12,0.0920000000000002
2903,0.0950000000000002,0.12,0.0920000000000002
2904,0.0940000000000002,0.12,0.0920000000000002
2905,0.0950000000000002,0.119,0.0910000000000002
2906,0.0910000000000002,0.119,0.0920000000000002
2907,0.0910000000000002,0.118,0.0920000000000002
2908,0.0900000000000002,0.116,0.0910000000000002
2909,0.0900000000000002,0.117,0.0900000000000002
2910,0.0890000000000002,0.116,0.0890000000000002
2911,0.0870000000000002,0.115,0.0900000000000002
2912,0.0870000000000002,0.116,0.0890000000000002
2913,0.0870000000000002,0.117,0.0880000000000002
2914,0.0870000000000002,0.117,0.0880000000000002
2915,0.0870000000000002,0.117,0.0880000000000002
2916,0.0880000000000002,0.117,0.0880000000000002
2917,0.0880000000000002,0.116,0.0890000000000002
2918,0.0900000000000002,0.114,0.0890000000000002
2919,0.0910000000000002,0.115,0.0890000000000002
2920,0.0910000000000002,0.116,0.0890000000000002
2921,0.0910000000000002,0.116,0.0890000000000002
2922,0.0920000000000002,0.116,0.0890000000000002
2923,0.0920000000000002,0.117,0.0900000000000002
2924,0.0910000000000002,0.117,0.0900000000000002
2925,0.0910000000000002,0.118,0.0900000000000002
2926,0.0930000000000002,0.116,0.0900000000000002
2927,0.0930000000000002,0.116,0.0900000000000002
2928,0.0930000000000002,0.115,0.0890000000000002
2929,0.0920000000000002,0.115,0.0890000000000002
2930,0.0920000000000002,0.115,0.0890000000000002
2931,0.0940000000000002,0.115,0.0880000000000002
2932,0.0940000000000002,0.114,0.0890000000000002
2933,0.0940000000000002,0.116,0.0880000000000002
2934,0.0960000000000002,0.116,0.0890000000000002
2935,0.0960000000000002,0.118,0.0890000000000002
2936,0.0980000000000002,0.117,0.0890000000000002
2937,0.0980000000000002,0.119,0.0890000000000002
2938,0.0980000000000002,0.118,0.0890000000000002
2939,0.0980000000000002,0.117,0.0890000000000002
2940,0.0980000000000002,0.117,0.0880000000000002
2941,0.0970000000000002,0.117,0.0900000000000002
2942,0.0970000000000002,0.116,0.0900000000000002
2943,0.0970000000000002,0.115,0.0900000000000002
2944,0.0990000000000002,0.115,0.0900000000000002
2945,0.102,0.117,0.0890000000000002
2946,0.102,0.118,0.0890000000000002
2947,0.101,0.119,0.0890000000000002
2948,0.102,0.119,0.0900000000000002
2949,0.103,0.119,0.0900000000000002
2950,0.103,0.118,0.0910000000000002
2951,0.103,0.118,0.0900000000000002
2952,0.103,0.118,0.0900000000000002
2953,0.103,0.12,0.0880000000000002
2954,0.103,0.12,0.0890000000000002
2955,0.103,0.12,0.0890000000000002
2956,0.104,0.119,0.0890000000000002
2957,0.106,0.119,0.0890000000000002
2958,0.105,0.12,0.0880000000000002
2959,0.104,0.119,0.0860000000000002
2960,0.105,0.116,0.0840000000000002
2961,0.104,0.114,0.0840000000000002
2962,0.103,0.113,0.0810000000000002
2963,0.103,0.112,0.0810000000000002
2964,0.102,0.113,0.0830000000000002
2965,0.102,0.113,0.0830000000000002
2966,0.104,0.113,0.0830000000000002
2967,0.104,0.113,0.0820000000000002
2968,0.105,0.113,0.0820000000000002
2969,0.104,0.112,0.0810000000000002
2970,0.105,0.11,0.0810000000000002
2971,0.106,0.111,0.0810000000000002
2972,0.106,0.111,0.0810000000000002
2973,0.105,0.111,0.0820000000000002
2974,0.105,0.111,0.0820000000000002
2975,0.105,0.111,0.0840000000000002
2976,0.106,0.111,0.0840000000000002
2977,0.106,0.11,0.0840000000000002
2978,0.106,0.109,0.0850000000000002
2979,0.106,0.109,0.0860000000000002
2980,0.107,0.109,0.0860000000000002
2981,0.107,0.11,0.0860000000000002
2982,0.107,0.11,0.0860000000000002
2983,0.108,0.107,0.0840000000000002
2984,0.108,0.107,0.0840000000000002
2985,0.108,0.108,0.0840000000000002
2986,0.109,0.108,0.0840000000000002
2987,0.108,0.108,0.0840000000000002
2988,0.105,0.108,0.0840000000000002
2989,0.104,0.108,0.0840000000000002
2990,0.103,0.108,0.0850000000000002
2991,0.103,0.108,0.0850000000000002
2992,0.102,0.109,0.0860000000000002
2993,0.102,0.109,0.0860000000000002
2994,0.101,0.108,0.0850000000000002
2995,0.1,0.109,0.0850000000000002
2996,0.101,0.107,0.0860000000000002
2997,0.101,0.105,0.0840000000000002
2998,0.101,0.105,0.0840000000000002
2999,0.101,0.105,0.0840000000000002
3000,0.101,0.105,0.0840000000000002
3001,0.101,0.106,0.0830000000000002
3002,0.101,0.107,0.0830000000000002
3003,0.101,0.108,0.0840000000000002
3004,0.101,0.108,0.0840000000000002
3005,0.101,0.109,0.0820000000000002
3006,0.102,0.11,0.0820000000000002
3007,0.102,0.107,0.0820000000000002
3008,0.103,0.108,0.0820000000000002
3009,0.103,0.108,0.0820000000000002
3010,0.103,0.109,0.0810000000000002
3011,0.105,0.109,0.0810000000000002
3012,0.104,0.109,0.0820000000000002
3013,0.103,0.108,0.0830000000000002
3014,0.103,0.108,0.0840000000000002
3015,0.103,0.108,0.0850000000000002
3016,0.103,0.109,0.0850000000000002
3017,0.102,0.108,0.0850000000000002
3018,0.102,0.108,0.0870000000000002
3019,0.101,0.107,0.0870000000000002
3020,0.101,0.108,0.0870000000000002
3021,0.1,0.109,0.0870000000000002
3022,0.1,0.108,0.0870000000000002
3023,0.0990000000000002,0.108,0.0870000000000002
3024,0.0990000000000002,0.108,0.0870000000000002
3025,0.101,0.108,0.0860000000000002
3026,0.101,0.107,0.0860000000000002
3027,0.1,0.108,0.0860000000000002
3028,0.1,0.108,0.0850000000000002
3029,0.1,0.108,0.0850000000000002
3030,0.1,0.107,0.0850000000000002
3031,0.101,0.106,0.0830000000000002
3032,0.101,0.106,0.0830000000000002
3033,0.101,0.106,0.0830000000000002
3034,0.1,0.106,0.0810000000000002
3035,0.1,0.108,0.0810000000000002
3036,0.0990000000000002,0.108,0.0810000000000002
3037,0.0990000000000002,0.107,0.0800000000000002
3038,0.0990000000000002,0.108,0.0790000000000002
3039,0.0980000000000002,0.108,0.0790000000000002
3040,0.0990000000000002,0.107,0.0790000000000002
3041,0.0980000000000002,0.108,0.0790000000000002
3042,0.0980000000000002,0.108,0.0790000000000002
3043,0.0980000000000002,0.107,0.0790000000000002
3044,0.0980000000000002,0.107,0.0790000000000002
3045,0.0980000000000002,0.107,0.0820000000000002
3046,0.0970000000000002,0.107,0.0820000000000002
3047,0.0970000000000002,0.107,0.0820000000000002
3048,0.0970000000000002,0.107,0.0810000000000002
3049,0.0950000000000002,0.108,0.0810000000000002
3050,0.0950000000000002,0.108,0.0790000000000002
3051,0.0960000000000002,0.107,0.0790000000000002
3052,0.0950000000000002,0.107,0.0790000000000002
3053,0.0960000000000002,0.108,0.0790000000000002
3054,0.0960000000000002,0.108,0.0800000000000002
3055,0.0950000000000002,0.109,0.0800000000000002
3056,0.0950000000000002,0.108,0.0800000000000002
3057,0.0950000000000002,0.109,0.0800000000000002
3058,0.0950000000000002,0.106,0.0800000000000002
3059,0.0940000000000002,0.106,0.0790000000000002
3060,0.0930000000000002,0.106,0.0780000000000002
3061,0.0930000000000002,0.107,0.0780000000000002
3062,0.0930000000000002,0.107,0.0780000000000002
3063,0.0930000000000002,0.108,0.0780000000000002
3064,0.0940000000000002,0.108,0.0780000000000002
3065,0.0960000000000002,0.106,0.0760000000000002
3066,0.0960000000000002,0.105,0.0760000000000002
3067,0.0970000000000002,0.104,0.0750000000000002
3068,0.0970000000000002,0.106,0.0750000000000002
3069,0.0970000000000002,0.106,0.0770000000000002
3070,0.0970000000000002,0.106,0.0760000000000002
3071,0.0970000000000002,0.106,0.0750000000000002
3072,0.0970000000000002,0.106,0.0760000000000002
3073,0.0970000000000002,0.108,0.0760000000000002
3074,0.0970000000000002,0.106,0.0760000000000002
3075,0.0970000000000002,0.106,0.0760000000000002
3076,0.0960000000000002,0.106,0.0760000000000002
3077,0.0960000000000002,0.107,0.0760000000000002
3078,0.0960000000000002,0.106,0.0760000000000002
3079,0.0960000000000002,0.106,0.0760000000000002
3080,0.0960000000000002,0.106,0.0760000000000002
3081,0.0970000000000002,0.106,0.0760000000000002
3082,0.0970000000000002,0.106,0.0760000000000002
3083,0.0970000000000002,0.107,0.0770000000000002
3084,0.0970000000000002,0.106,0.0770000000000002
3085,0.0970000000000002,0.106,0.0770000000000002
3086,0.0970000000000002,0.106,0.0770000000000002
3087,0.0970000000000002,0.107,0.0760000000000002
3088,0.0960000000000002,0.107,0.0760000000000002
3089,0.0960000000000002,0.107,0.0760000000000002
3090,0.0960000000000002,0.106,0.0760000000000002
3091,0.0960000000000002,0.105,0.0760000000000002
3092,0.0960000000000002,0.105,0.0750000000000002
3093,0.0970000000000002,0.105,0.0730000000000002
3094,0.0970000000000002,0.105,0.0730000000000002
3095,0.0970000000000002,0.103,0.0740000000000002
3096,0.0960000000000002,0.103,0.0740000000000002
3097,0.0940000000000002,0.101,0.0740000000000002
3098,0.0940000000000002,0.101,0.0740000000000002
3099,0.0940000000000002,0.1,0.0740000000000002
3100,0.0940000000000002,0.1,0.0730000000000002
3101,0.0950000000000002,0.1,0.0730000000000002
3102,0.0940000000000002,0.1,0.0730000000000002
3103,0.0940000000000002,0.1,0.0740000000000002
3104,0.0940000000000002,0.0990000000000002,0.0740000000000002
3105,0.0940000000000002,0.1,0.0750000000000002
3106,0.0940000000000002,0.1,0.0760000000000002
3107,0.0940000000000002,0.1,0.0760000000000002
3108,0.0930000000000002,0.1,0.0760000000000002
3109,0.0940000000000002,0.1,0.0760000000000002
3110,0.0930000000000002,0.0990000000000002,0.0750000000000002
3111,0.0930000000000002,0.0990000000000002,0.0740000000000002
3112,0.0930000000000002,0.1,0.0740000000000002
3113,0.0940000000000002,0.1,0.0740000000000002
3114,0.0950000000000002,0.1,0.0740000000000002
3115,0.0950000000000002,0.1,0.0730000000000002
3116,0.0930000000000002,0.1,0.0730000000000002
3117,0.0930000000000002,0.101,0.0730000000000002
3118,0.0930000000000002,0.101,0.0720000000000002
3119,0.0940000000000002,0.101,0.0720000000000002
3120,0.0950000000000002,0.101,0.0730000000000002
3121,0.0950000000000002,0.101,0.0720000000000002
3122,0.0950000000000002,0.0980000000000002,0.0720000000000002
3123,0.0950000000000002,0.0960000000000002,0.0720000000000002
3124,0.0960000000000002,0.0960000000000002,0.0720000000000002
3125,0.0950000000000002,0.0970000000000002,0.0720000000000002
3126,0.0950000000000002,0.0970000000000002,0.0730000000000002
3127,0.0950000000000002,0.0960000000000002,0.0730000000000002
3128,0.0940000000000002,0.0970000000000002,0.0730000000000002
3129,0.0930000000000002,0.0970000000000002,0.0730000000000002
3130,0.0930000000000002,0.0980000000000002,0.0730000000000002
3131,0.0930000000000002,0.0980000000000002,0.0720000000000002
3132,0.0930000000000002,0.0980000000000002,0.0730000000000002
3133,0.0940000000000002,0.1,0.0730000000000002
3134,0.0930000000000002,0.0990000000000002,0.0740000000000002
3135,0.0910000000000002,0.1,0.0730000000000002
3136,0.0910000000000002,0.1,0.0750000000000002
3137,0.0910000000000002,0.1,0.0750000000000002
3138,0.0910000000000002,0.1,0.0750000000000002
3139,0.0910000000000002,0.0990000000000002,0.0750000000000002
3140,0.0910000000000002,0.101,0.0750000000000002
3141,0.0910000000000002,0.101,0.0750000000000002
3142,0.0900000000000002,0.102,0.0750000000000002
3143,0.0890000000000002,0.104,0.0750000000000002
3144,0.0880000000000002,0.104,0.0740000000000002
3145,0.0890000000000002,0.104,0.0750000000000002
3146,0.0890000000000002,0.103,0.0750000000000002
3147,0.0880000000000002,0.102,0.0760000000000002
3148,0.0890000000000002,0.1,0.0760000000000002
3149,0.0890000000000002,0.1,0.0750000000000002
3150,0.0900000000000002,0.1,0.0750000000000002
3151,0.0900000000000002,0.1,0.0740000000000002
3152,0.0900000000000002,0.1,0.0740000000000002
3153,0.0900000000000002,0.1,0.0740000000000002
3154,0.0890000000000002,0.0990000000000002,0.0740000000000002
3155,0.0880000000000002,0.1,0.0740000000000002
3156,0.0880000000000002,0.1,0.0740000000000002
3157,0.0900000000000002,0.1,0.0740000000000002
3158,0.0900000000000002,0.0980000000000002,0.0740000000000002
3159,0.0890000000000002,0.0970000000000002,0.0740000000000002
3160,0.0880000000000002,0.0970000000000002,0.0740000000000002
3161,0.0880000000000002,0.0970000000000002,0.0720000000000002
3162,0.0870000000000002,0.0970000000000002,0.0730000000000002
3163,0.0870000000000002,0.0950000000000002,0.0730000000000002
3164,0.0870000000000002,0.0950000000000002,0.0730000000000002
3165,0.0870000000000002,0.0950000000000002,0.0720000000000002
3166,0.0890000000000002,0.0940000000000002,0.0720000000000002
3167,0.0890000000000002,0.0940000000000002,0.0720000000000002
3168,0.0890000000000002,0.0940000000000002,0.0710000000000002
3169,0.0880000000000002,0.0940000000000002,0.0700000000000002
3170,0.0880000000000002,0.0950000000000002,0.0700000000000002
3171,0.0880000000000002,0.0950000000000002,0.0700000000000002
3172,0.0880000000000002,0.0950000000000002,0.0700000000000002
3173,0.0880000000000002,0.0960000000000002,0.0700000000000002
3174,0.0900000000000002,0.0960000000000002,0.0700000000000002
3175,0.0900000000000002,0.0970000000000002,0.0700000000000002
3176,0.0880000000000002,0.0970000000000002,0.0710000000000002
3177,0.0880000000000002,0.0960000000000002,0.0720000000000002
3178,0.0880000000000002,0.0970000000000002,0.0730000000000002
3179,0.0890000000000002,0.0970000000000002,0.0730000000000002
3180,0.0900000000000002,0.0980000000000002,0.0720000000000002
3181,0.0900000000000002,0.0980000000000002,0.0710000000000002
3182,0.0900000000000002,0.0980000000000002,0.0700000000000002
3183,0.0900000000000002,0.0990000000000002,0.0690000000000002
3184,0.0900000000000002,0.0990000000000002,0.0700000000000002
3185,0.0900000000000002,0.0990000000000002,0.0700000000000002
3186,0.0890000000000002,0.1,0.0700000000000002
3187,0.0880000000000002,0.1,0.0700000000000002
3188,0.0880000000000002,0.1,0.0700000000000002
3189,0.0890000000000002,0.1,0.0700000000000002
3190,0.0890000000000002,0.1,0.0700000000000002
3191,0.0890000000000002,0.101,0.0700000000000002
3192,0.0870000000000002,0.101,0.0710000000000002
3193,0.0860000000000002,0.101,0.0710000000000002
3194,0.0870000000000002,0.101,0.0710000000000002
3195,0.0890000000000002,0.1,0.0710000000000002
3196,0.0880000000000002,0.1,0.0710000000000002
3197,0.0880000000000002,0.1,0.0710000000000002
3198,0.0880000000000002,0.0990000000000002,0.0720000000000002
3199,0.0870000000000002,0.0990000000000002,0.0720000000000002
3200,0.0880000000000002,0.0980000000000002,0.0720000000000002
3201,0.0880000000000002,0.0980000000000002,0.0720000000000002
3202,0.0890000000000002,0.0950000000000002,0.0740000000000002
3203,0.0900000000000002,0.0960000000000002,0.0740000000000002
3204,0.0890000000000002,0.0960000000000002,0.0740000000000002
3205,0.0890000000000002,0.0960000000000002,0.0740000000000002
3206,0.0880000000000002,0.0960000000000002,0.0740000000000002
3207,0.0870000000000002,0.0960000000000002,0.0740000000000002
3208,0.0870000000000002,0.0970000000000002,0.0740000000000002
3209,0.0870000000000002,0.0970000000000002,0.0740000000000002
3210,0.0880000000000002,0.0970000000000002,0.0740000000000002
3211,0.0880000000000002,0.0970000000000002,0.0740000000000002
3212,0.0880000000000002,0.0990000000000002,0.0740000000000002
3213,0.0880000000000002,0.0990000000000002,0.0730000000000002
3214,0.0870000000000002,0.0980000000000002,0.0730000000000002
3215,0.0860000000000002,0.0980000000000002,0.0730000000000002
3216,0.0850000000000002,0.0980000000000002,0.0730000000000002
3217,0.0830000000000002,0.0980000000000002,0.0730000000000002
3218,0.0840000000000002,0.0970000000000002,0.0730000000000002
3219,0.0840000000000002,0.0970000000000002,0.0730000000000002
3220,0.0830000000000002,0.0970000000000002,0.0730000000000002
3221,0.0820000000000002,0.0970000000000002,0.0730000000000002
3222,0.0810000000000002,0.0970000000000002,0.0740000000000002
3223,0.0810000000000002,0.0970000000000002,0.0750000000000002
3224,0.0810000000000002,0.0980000000000002,0.0760000000000002
3225,0.0810000000000002,0.0980000000000002,0.0760000000000002
3226,0.0810000000000002,0.0990000000000002,0.0760000000000002
3227,0.0820000000000002,0.0990000000000002,0.0760000000000002
3228,0.0820000000000002,0.1,0.0760000000000002
3229,0.0820000000000002,0.1,0.0760000000000002
3230,0.0830000000000002,0.1,0.0760000000000002
3231,0.0830000000000002,0.1,0.0770000000000002
3232,0.0830000000000002,0.0990000000000002,0.0770000000000002
3233,0.0830000000000002,0.0990000000000002,0.0760000000000002
3234,0.0840000000000002,0.0990000000000002,0.0770000000000002
3235,0.0850000000000002,0.0980000000000002,0.0770000000000002
3236,0.0850000000000002,0.0980000000000002,0.0760000000000002
3237,0.0850000000000002,0.0980000000000002,0.0760000000000002
3238,0.0850000000000002,0.0980000000000002,0.0750000000000002
3239,0.0830000000000002,0.0990000000000002,0.0750000000000002
3240,0.0830000000000002,0.0990000000000002,0.0750000000000002
3241,0.0850000000000002,0.0990000000000002,0.0750000000000002
3242,0.0860000000000002,0.0990000000000002,0.0740000000000002
3243,0.0860000000000002,0.0980000000000002,0.0740000000000002
3244,0.0860000000000002,0.0970000000000002,0.0740000000000002
3245,0.0860000000000002,0.0980000000000002,0.0750000000000002
3246,0.0840000000000002,0.0990000000000002,0.0740000000000002
3247,0.0840000000000002,0.0980000000000002,0.0740000000000002
3248,0.0830000000000002,0.0970000000000002,0.0740000000000002
3249,0.0830000000000002,0.0980000000000002,0.0750000000000002
3250,0.0830000000000002,0.0970000000000002,0.0750000000000002
3251,0.0830000000000002,0.0970000000000002,0.0740000000000002
3252,0.0840000000000002,0.0970000000000002,0.0740000000000002
3253,0.0840000000000002,0.0960000000000002,0.0740000000000002
3254,0.0840000000000002,0.0960000000000002,0.0750000000000002
3255,0.0840000000000002,0.0980000000000002,0.0750000000000002
3256,0.0840000000000002,0.0980000000000002,0.0750000000000002
3257,0.0840000000000002,0.0970000000000002,0.0750000000000002
3258,0.0830000000000002,0.0960000000000002,0.0750000000000002
3259,0.0830000000000002,0.0960000000000002,0.0750000000000002
3260,0.0830000000000002,0.0960000000000002,0.0750000000000002
3261,0.0830000000000002,0.0960000000000002,0.0750000000000002
3262,0.0830000000000002,0.0960000000000002,0.0760000000000002
3263,0.0830000000000002,0.0960000000000002,0.0760000000000002
3264,0.0850000000000002,0.0970000000000002,0.0770000000000002
3265,0.0840000000000002,0.0970000000000002,0.0770000000000002
3266,0.0840000000000002,0.0970000000000002,0.0770000000000002
3267,0.0840000000000002,0.0980000000000002,0.0770000000000002
3268,0.0860000000000002,0.0980000000000002,0.0760000000000002
3269,0.0870000000000002,0.0970000000000002,0.0760000000000002
3270,0.0870000000000002,0.0970000000000002,0.0760000000000002
3271,0.0880000000000002,0.0980000000000002,0.0760000000000002
3272,0.0880000000000002,0.0970000000000002,0.0760000000000002
3273,0.0880000000000002,0.0970000000000002,0.0760000000000002
3274,0.0860000000000002,0.0970000000000002,0.0770000000000002
3275,0.0850000000000002,0.0990000000000002,0.0770000000000002
3276,0.0850000000000002,0.1,0.0760000000000002
3277,0.0850000000000002,0.1,0.0760000000000002
3278,0.0840000000000002,0.1,0.0760000000000002
3279,0.0840000000000002,0.1,0.0760000000000002
3280,0.0840000000000002,0.0990000000000002,0.0760000000000002
3281,0.0840000000000002,0.0980000000000002,0.0760000000000002
3282,0.0850000000000002,0.0980000000000002,0.0760000000000002
3283,0.0840000000000002,0.0980000000000002,0.0750000000000002
3284,0.0840000000000002,0.0980000000000002,0.0750000000000002
3285,0.0840000000000002,0.0970000000000002,0.0750000000000002
3286,0.0840000000000002,0.0960000000000002,0.0750000000000002
3287,0.0830000000000002,0.0960000000000002,0.0750000000000002
3288,0.0820000000000002,0.0960000000000002,0.0750000000000002
3289,0.0820000000000002,0.0960000000000002,0.0750000000000002
3290,0.0820000000000002,0.0960000000000002,0.0750000000000002
3291,0.0810000000000002,0.0960000000000002,0.0750000000000002
3292,0.0820000000000002,0.0940000000000002,0.0750000000000002
3293,0.0820000000000002,0.0930000000000002,0.0750000000000002
3294,0.0820000000000002,0.0920000000000002,0.0760000000000002
3295,0.0820000000000002,0.0920000000000002,0.0760000000000002
3296,0.0820000000000002,0.0920000000000002,0.0760000000000002
3297,0.0820000000000002,0.0920000000000002,0.0760000000000002
3298,0.0820000000000002,0.0920000000000002,0.0760000000000002
3299,0.0810000000000002,0.0920000000000002,0.0760000000000002
3300,0.0810000000000002,0.0930000000000002,0.0760000000000002
3301,0.0810000000000002,0.0940000000000002,0.0760000000000002
3302,0.0780000000000002,0.0940000000000002,0.0760000000000002
3303,0.0760000000000002,0.0930000000000002,0.0760000000000002
3304,0.0760000000000002,0.0930000000000002,0.0760000000000002
3305,0.0760000000000002,0.0930000000000002,0.0750000000000002
3306,0.0760000000000002,0.0920000000000002,0.0750000000000002
3307,0.0760000000000002,0.0910000000000002,0.0750000000000002
3308,0.0760000000000002,0.0910000000000002,0.0750000000000002
3309,0.0760000000000002,0.0910000000000002,0.0740000000000002
3310,0.0760000000000002,0.0910000000000002,0.0740000000000002
3311,0.0750000000000002,0.0920000000000002,0.0720000000000002
3312,0.0760000000000002,0.0920000000000002,0.0730000000000002
3313,0.0760000000000002,0.0920000000000002,0.0730000000000002
3314,0.0770000000000002,0.0920000000000002,0.0730000000000002
3315,0.0760000000000002,0.0910000000000002,0.0730000000000002
3316,0.0760000000000002,0.0920000000000002,0.0730000000000002
3317,0.0760000000000002,0.0920000000000002,0.0730000000000002
3318,0.0760000000000002,0.0920000000000002,0.0730000000000002
3319,0.0760000000000002,0.0910000000000002,0.0730000000000002
3320,0.0750000000000002,0.0920000000000002,0.0730000000000002
3321,0.0750000000000002,0.0920000000000002,0.0730000000000002
3322,0.0750000000000002,0.0920000000000002,0.0740000000000002
3323,0.0750000000000002,0.0900000000000002,0.0740000000000002
3324,0.0750000000000002,0.0900000000000002,0.0740000000000002
3325,0.0760000000000002,0.0900000000000002,0.0740000000000002
3326,0.0760000000000002,0.0870000000000002,0.0740000000000002
3327,0.0760000000000002,0.0870000000000002,0.0720000000000002
3328,0.0760000000000002,0.0860000000000002,0.0720000000000002
3329,0.0760000000000002,0.0860000000000002,0.0710000000000002
3330,0.0760000000000002,0.0860000000000002,0.0710000000000002
3331,0.0760000000000002,0.0840000000000002,0.0710000000000002
3332,0.0760000000000002,0.0840000000000002,0.0710000000000002
3333,0.0770000000000002,0.0830000000000002,0.0710000000000002
3334,0.0770000000000002,0.0830000000000002,0.0710000000000002
3335,0.0770000000000002,0.0820000000000002,0.0710000000000002
3336,0.0760000000000002,0.0840000000000002,0.0710000000000002
3337,0.0760000000000002,0.0840000000000002,0.0720000000000002
3338,0.0760000000000002,0.0840000000000002,0.0720000000000002
3339,0.0770000000000002,0.0840000000000002,0.0720000000000002
3340,0.0770000000000002,0.0840000000000002,0.0720000000000002
3341,0.0770000000000002,0.0840000000000002,0.0720000000000002
3342,0.0770000000000002,0.0830000000000002,0.0720000000000002
3343,0.0770000000000002,0.0840000000000002,0.0720000000000002
3344,0.0760000000000002,0.0850000000000002,0.0730000000000002
3345,0.0760000000000002,0.0850000000000002,0.0730000000000002
3346,0.0750000000000002,0.0870000000000002,0.0730000000000002
3347,0.0750000000000002,0.0870000000000002,0.0720000000000002
3348,0.0750000000000002,0.0860000000000002,0.0710000000000002
3349,0.0750000000000002,0.0850000000000002,0.0710000000000002
3350,0.0760000000000002,0.0850000000000002,0.0710000000000002
3351,0.0760000000000002,0.0850000000000002,0.0710000000000002
3352,0.0760000000000002,0.0860000000000002,0.0720000000000002
3353,0.0750000000000002,0.0860000000000002,0.0720000000000002
3354,0.0750000000000002,0.0860000000000002,0.0700000000000002
3355,0.0740000000000002,0.0850000000000002,0.0690000000000002
3356,0.0730000000000002,0.0840000000000002,0.0680000000000002
3357,0.0740000000000002,0.0840000000000002,0.0680000000000002
3358,0.0740000000000002,0.0840000000000002,0.0680000000000002
3359,0.0760000000000002,0.0840000000000002,0.0680000000000002
3360,0.0760000000000002,0.0830000000000002,0.0680000000000002
3361,0.0750000000000002,0.0820000000000002,0.0680000000000002
3362,0.0750000000000002,0.0830000000000002,0.0690000000000002
3363,0.0750000000000002,0.0850000000000002,0.0690000000000002
3364,0.0750000000000002,0.0850000000000002,0.0690000000000002
3365,0.0750000000000002,0.0850000000000002,0.0690000000000002
3366,0.0740000000000002,0.0850000000000002,0.0690000000000002
3367,0.0750000000000002,0.0860000000000002,0.0690000000000002
3368,0.0760000000000002,0.0870000000000002,0.0680000000000002
3369,0.0760000000000002,0.0870000000000002,0.0660000000000002
3370,0.0750000000000002,0.0870000000000002,0.0660000000000002
3371,0.0750000000000002,0.0860000000000002,0.0660000000000002
3372,0.0750000000000002,0.0860000000000002,0.0660000000000002
3373,0.0740000000000002,0.0860000000000002,0.0660000000000002
3374,0.0740000000000002,0.0860000000000002,0.0660000000000002
3375,0.0740000000000002,0.0870000000000002,0.0670000000000002
3376,0.0740000000000002,0.0870000000000002,0.0670000000000002
3377,0.0740000000000002,0.0870000000000002,0.0660000000000002
3378,0.0740000000000002,0.0870000000000002,0.0660000000000002
3379,0.0730000000000002,0.0860000000000002,0.0660000000000002
3380,0.0740000000000002,0.0850000000000002,0.0650000000000002
3381,0.0740000000000002,0.0840000000000002,0.0650000000000002
3382,0.0740000000000002,0.0830000000000002,0.0650000000000002
3383,0.0750000000000002,0.0820000000000002,0.0650000000000002
3384,0.0750000000000002,0.0810000000000002,0.0660000000000002
3385,0.0750000000000002,0.0800000000000002,0.0650000000000002
3386,0.0750000000000002,0.0760000000000002,0.0660000000000002
3387,0.0750000000000002,0.0760000000000002,0.0660000000000002
3388,0.0750000000000002,0.0770000000000002,0.0660000000000002
3389,0.0740000000000002,0.0760000000000002,0.0660000000000002
3390,0.0740000000000002,0.0760000000000002,0.0650000000000002
3391,0.0730000000000002,0.0760000000000002,0.0650000000000002
3392,0.0740000000000002,0.0760000000000002,0.0650000000000002
3393,0.0740000000000002,0.0760000000000002,0.0650000000000002
3394,0.0740000000000002,0.0760000000000002,0.0650000000000002
3395,0.0740000000000002,0.0760000000000002,0.0650000000000002
3396,0.0740000000000002,0.0770000000000002,0.0640000000000002
3397,0.0740000000000002,0.0770000000000002,0.0640000000000002
3398,0.0760000000000002,0.0760000000000002,0.0640000000000002
3399,0.0760000000000002,0.0790000000000002,0.0640000000000002
3400,0.0760000000000002,0.0810000000000002,0.0640000000000002
3401,0.0770000000000002,0.0800000000000002,0.0640000000000002
3402,0.0770000000000002,0.0800000000000002,0.0640000000000002
3403,0.0770000000000002,0.0800000000000002,0.0640000000000002
3404,0.0760000000000002,0.0800000000000002,0.0640000000000002
3405,0.0770000000000002,0.0810000000000002,0.0630000000000002
3406,0.0760000000000002,0.0800000000000002,0.0630000000000002
3407,0.0760000000000002,0.0800000000000002,0.0620000000000002
3408,0.0760000000000002,0.0810000000000002,0.0620000000000002
3409,0.0760000000000002,0.0820000000000002,0.0620000000000002
3410,0.0760000000000002,0.0830000000000002,0.0630000000000002
3411,0.0770000000000002,0.0840000000000002,0.0630000000000002
3412,0.0780000000000002,0.0830000000000002,0.0630000000000002
3413,0.0780000000000002,0.0830000000000002,0.0630000000000002
3414,0.0790000000000002,0.0830000000000002,0.0630000000000002
3415,0.0790000000000002,0.0820000000000002,0.0630000000000002
3416,0.0780000000000002,0.0820000000000002,0.0630000000000002
3417,0.0780000000000002,0.0810000000000002,0.0640000000000002
3418,0.0780000000000002,0.0800000000000002,0.0640000000000002
3419,0.0780000000000002,0.0800000000000002,0.0640000000000002
3420,0.0780000000000002,0.0810000000000002,0.0640000000000002
3421,0.0780000000000002,0.0810000000000002,0.0640000000000002
3422,0.0780000000000002,0.0810000000000002,0.0630000000000002
3423,0.0780000000000002,0.0820000000000002,0.0620000000000002
3424,0.0780000000000002,0.0820000000000002,0.0620000000000002
3425,0.0770000000000002,0.0820000000000002,0.0620000000000002
3426,0.0770000000000002,0.0830000000000002,0.0620000000000002
3427,0.0790000000000002,0.0820000000000002,0.0620000000000002
3428,0.0800000000000002,0.0820000000000002,0.0630000000000002
3429,0.0800000000000002,0.0810000000000002,0.0630000000000002
3430,0.0800000000000002,0.0810000000000002,0.0630000000000002
3431,0.0800000000000002,0.0810000000000002,0.0620000000000002
3432,0.0790000000000002,0.0820000000000002,0.0620000000000002
3433,0.0790000000000002,0.0820000000000002,0.0620000000000002
3434,0.0790000000000002,0.0820000000000002,0.0620000000000002
3435,0.0800000000000002,0.0820000000000002,0.0620000000000002
3436,0.0800000000000002,0.0820000000000002,0.0610000000000002
3437,0.0800000000000002,0.0840000000000002,0.0610000000000002
3438,0.0800000000000002,0.0840000000000002,0.0610000000000002
3439,0.0800000000000002,0.0840000000000002,0.0610000000000002
3440,0.0800000000000002,0.0840000000000002,0.0610000000000002
3441,0.0810000000000002,0.0840000000000002,0.0620000000000002
3442,0.0810000000000002,0.0850000000000002,0.0620000000000002
3443,0.0810000000000002,0.0860000000000002,0.0620000000000002
3444,0.0790000000000002,0.0860000000000002,0.0620000000000002
3445,0.0790000000000002,0.0870000000000002,0.0620000000000002
3446,0.0790000000000002,0.0880000000000002,0.0620000000000002
3447,0.0790000000000002,0.0880000000000002,0.0620000000000002
3448,0.0780000000000002,0.0880000000000002,0.0620000000000002
3449,0.0780000000000002,0.0860000000000002,0.0620000000000002
3450,0.0790000000000002,0.0860000000000002,0.0620000000000002
3451,0.0780000000000002,0.0850000000000002,0.0630000000000002
3452,0.0790000000000002,0.0850000000000002,0.0630000000000002
3453,0.0790000000000002,0.0850000000000002,0.0640000000000002
3454,0.0780000000000002,0.0850000000000002,0.0640000000000002
3455,0.0780000000000002,0.0850000000000002,0.0650000000000002
3456,0.0780000000000002,0.0850000000000002,0.0650000000000002
3457,0.0780000000000002,0.0840000000000002,0.0640000000000002
3458,0.0790000000000002,0.0860000000000002,0.0630000000000002
3459,0.0800000000000002,0.0850000000000002,0.0630000000000002
3460,0.0810000000000002,0.0850000000000002,0.0630000000000002
3461,0.0810000000000002,0.0860000000000002,0.0640000000000002
3462,0.0800000000000002,0.0870000000000002,0.0640000000000002
3463,0.0780000000000002,0.0870000000000002,0.0640000000000002
3464,0.0800000000000002,0.0860000000000002,0.0640000000000002
3465,0.0790000000000002,0.0860000000000002,0.0640000000000002
3466,0.0790000000000002,0.0860000000000002,0.0640000000000002
3467,0.0790000000000002,0.0880000000000002,0.0640000000000002
3468,0.0790000000000002,0.0870000000000002,0.0630000000000002
3469,0.0790000000000002,0.0870000000000002,0.0630000000000002
3470,0.0790000000000002,0.0870000000000002,0.0630000000000002
3471,0.0780000000000002,0.0870000000000002,0.0630000000000002
3472,0.0770000000000002,0.0870000000000002,0.0630000000000002
3473,0.0770000000000002,0.0870000000000002,0.0630000000000002
3474,0.0760000000000002,0.0870000000000002,0.0620000000000002
3475,0.0760000000000002,0.0860000000000002,0.0620000000000002
3476,0.0760000000000002,0.0860000000000002,0.0620000000000002
3477,0.0760000000000002,0.0850000000000002,0.0620000000000002
3478,0.0760000000000002,0.0850000000000002,0.0610000000000002
3479,0.0770000000000002,0.0840000000000002,0.0610000000000002
3480,0.0770000000000002,0.0840000000000002,0.0610000000000002
3481,0.0760000000000002,0.0840000000000002,0.0610000000000002
3482,0.0760000000000002,0.0840000000000002,0.0610000000000002
3483,0.0760000000000002,0.0850000000000002,0.0610000000000002
3484,0.0770000000000002,0.0860000000000002,0.0600000000000002
3485,0.0760000000000002,0.0860000000000002,0.0600000000000002
3486,0.0750000000000002,0.0860000000000002,0.0590000000000002
3487,0.0750000000000002,0.0860000000000002,0.0590000000000002
3488,0.0750000000000002,0.0860000000000002,0.0580000000000002
3489,0.0760000000000002,0.0840000000000002,0.0570000000000002
3490,0.0770000000000002,0.0850000000000002,0.0570000000000002
3491,0.0770000000000002,0.0870000000000002,0.0570000000000002
3492,0.0780000000000002,0.0860000000000002,0.0570000000000002
3493,0.0780000000000002,0.0870000000000002,0.0570000000000002
3494,0.0780000000000002,0.0870000000000002,0.0560000000000002
3495,0.0790000000000002,0.0880000000000002,0.0550000000000002
3496,0.0780000000000002,0.0870000000000002,0.0550000000000002
3497,0.0770000000000002,0.0870000000000002,0.0550000000000002
3498,0.0760000000000002,0.0870000000000002,0.0550000000000002
3499,0.0750000000000002,0.0870000000000002,0.0560000000000002
3500,0.0740000000000002,0.0870000000000002,0.0560000000000002
3501,0.0720000000000002,0.0850000000000002,0.0560000000000002
3502,0.0720000000000002,0.0850000000000002,0.0560000000000002
3503,0.0720000000000002,0.0850000000000002,0.0560000000000002
3504,0.0720000000000002,0.0840000000000002,0.0560000000000002
3505,0.0720000000000002,0.0840000000000002,0.0560000000000002
3506,0.0720000000000002,0.0840000000000002,0.0560000000000002
3507,0.0720000000000002,0.0830000000000002,0.0560000000000002
3508,0.0720000000000002,0.0840000000000002,0.0560000000000002
3509,0.0720000000000002,0.0830000000000002,0.0560000000000002
3510,0.0740000000000002,0.0830000000000002,0.0590000000000002
3511,0.0750000000000002,0.0820000000000002,0.0590000000000002
3512,0.0750000000000002,0.0830000000000002,0.0580000000000002
3513,0.0740000000000002,0.0820000000000002,0.0570000000000002
3514,0.0740000000000002,0.0800000000000002,0.0570000000000002
3515,0.0740000000000002,0.0790000000000002,0.0570000000000002
3516,0.0740000000000002,0.0780000000000002,0.0560000000000002
3517,0.0740000000000002,0.0780000000000002,0.0560000000000002
3518,0.0740000000000002,0.0780000000000002,0.0560000000000002
3519,0.0740000000000002,0.0780000000000002,0.0560000000000002
3520,0.0750000000000002,0.0780000000000002,0.0560000000000002
3521,0.0760000000000002,0.0770000000000002,0.0560000000000002
3522,0.0760000000000002,0.0770000000000002,0.0560000000000002
3523,0.0770000000000002,0.0770000000000002,0.0560000000000002
3524,0.0780000000000002,0.0770000000000002,0.0570000000000002
3525,0.0780000000000002,0.0760000000000002,0.0570000000000002
3526,0.0780000000000002,0.0760000000000002,0.0570000000000002
3527,0.0780000000000002,0.0750000000000002,0.0570000000000002
3528,0.0770000000000002,0.0750000000000002,0.0570000000000002
3529,0.0770000000000002,0.0760000000000002,0.0560000000000002
3530,0.0770000000000002,0.0740000000000002,0.0550000000000002
3531,0.0780000000000002,0.0750000000000002,0.0530000000000002
3532,0.0780000000000002,0.0750000000000002,0.0540000000000002
3533,0.0780000000000002,0.0760000000000002,0.0530000000000002
3534,0.0770000000000002,0.0750000000000002,0.0540000000000002
3535,0.0780000000000002,0.0750000000000002,0.0540000000000002
3536,0.0780000000000002,0.0750000000000002,0.0540000000000002
3537,0.0770000000000002,0.0750000000000002,0.0540000000000002
3538,0.0780000000000002,0.0750000000000002,0.0540000000000002
3539,0.0780000000000002,0.0760000000000002,0.0530000000000002
3540,0.0780000000000002,0.0760000000000002,0.0530000000000002
3541,0.0780000000000002,0.0760000000000002,0.0530000000000002
3542,0.0770000000000002,0.0760000000000002,0.0530000000000002
3543,0.0770000000000002,0.0770000000000002,0.0530000000000002
3544,0.0770000000000002,0.0770000000000002,0.0530000000000002
3545,0.0770000000000002,0.0770000000000002,0.0520000000000002
3546,0.0760000000000002,0.0760000000000002,0.0520000000000002
3547,0.0760000000000002,0.0760000000000002,0.0520000000000002
3548,0.0740000000000002,0.0770000000000002,0.0520000000000002
3549,0.0750000000000002,0.0760000000000002,0.0520000000000002
3550,0.0730000000000002,0.0740000000000002,0.0520000000000002
3551,0.0730000000000002,0.0740000000000002,0.0520000000000002
3552,0.0730000000000002,0.0740000000000002,0.0520000000000002
3553,0.0730000000000002,0.0730000000000002,0.0520000000000002
3554,0.0730000000000002,0.0730000000000002,0.0510000000000002
3555,0.0730000000000002,0.0730000000000002,0.0550000000000002
3556,0.0720000000000002,0.0730000000000002,0.0550000000000002
3557,0.0720000000000002,0.0730000000000002,0.0550000000000002
3558,0.0730000000000002,0.0730000000000002,0.0550000000000002
3559,0.0730000000000002,0.0730000000000002,0.0550000000000002
3560,0.0730000000000002,0.0730000000000002,0.0560000000000002
3561,0.0730000000000002,0.0730000000000002,0.0560000000000002
3562,0.0720000000000002,0.0730000000000002,0.0560000000000002
3563,0.0710000000000002,0.0700000000000002,0.0560000000000002
3564,0.0710000000000002,0.0700000000000002,0.0560000000000002
3565,0.0720000000000002,0.0700000000000002,0.0560000000000002
3566,0.0720000000000002,0.0700000000000002,0.0560000000000002
3567,0.0720000000000002,0.0700000000000002,0.0580000000000002
3568,0.0720000000000002,0.0690000000000002,0.0580000000000002
3569,0.0720000000000002,0.0690000000000002,0.0590000000000002
3570,0.0720000000000002,0.0690000000000002,0.0590000000000002
3571,0.0720000000000002,0.0690000000000002,0.0590000000000002
3572,0.0720000000000002,0.0690000000000002,0.0590000000000002
3573,0.0700000000000002,0.0690000000000002,0.0590000000000002
3574,0.0700000000000002,0.0690000000000002,0.0590000000000002
3575,0.0700000000000002,0.0670000000000002,0.0590000000000002
3576,0.0700000000000002,0.0670000000000002,0.0590000000000002
3577,0.0700000000000002,0.0690000000000002,0.0590000000000002
3578,0.0690000000000002,0.0690000000000002,0.0590000000000002
3579,0.0680000000000002,0.0690000000000002,0.0590000000000002
3580,0.0680000000000002,0.0690000000000002,0.0590000000000002
3581,0.0680000000000002,0.0690000000000002,0.0590000000000002
3582,0.0680000000000002,0.0690000000000002,0.0590000000000002
3583,0.0670000000000002,0.0690000000000002,0.0590000000000002
3584,0.0670000000000002,0.0690000000000002,0.0590000000000002
3585,0.0670000000000002,0.0690000000000002,0.0580000000000002
3586,0.0700000000000002,0.0690000000000002,0.0580000000000002
3587,0.0700000000000002,0.0700000000000002,0.0580000000000002
3588,0.0700000000000002,0.0710000000000002,0.0570000000000002
3589,0.0700000000000002,0.0720000000000002,0.0570000000000002
3590,0.0710000000000002,0.0720000000000002,0.0570000000000002
3591,0.0720000000000002,0.0720000000000002,0.0570000000000002
3592,0.0720000000000002,0.0720000000000002,0.0580000000000002
3593,0.0720000000000002,0.0720000000000002,0.0590000000000002
3594,0.0720000000000002,0.0720000000000002,0.0590000000000002
3595,0.0720000000000002,0.0720000000000002,0.0590000000000002
3596,0.0720000000000002,0.0720000000000002,0.0580000000000002
3597,0.0720000000000002,0.0720000000000002,0.0580000000000002
3598,0.0720000000000002,0.0720000000000002,0.0580000000000002
3599,0.0720000000000002,0.0720000000000002,0.0580000000000002
3600,0.0720000000000002,0.0710000000000002,0.0590000000000002
3601,0.0720000000000002,0.0720000000000002,0.0590000000000002
3602,0.0720000000000002,0.0720000000000002,0.0590000000000002
3603,0.0730000000000002,0.0720000000000002,0.0590000000000002
3604,0.0730000000000002,0.0720000000000002,0.0580000000000002
3605,0.0730000000000002,0.0720000000000002,0.0580000000000002
3606,0.0720000000000002,0.0720000000000002,0.0580000000000002
3607,0.0720000000000002,0.0730000000000002,0.0580000000000002
3608,0.0710000000000002,0.0720000000000002,0.0580000000000002
3609,0.0710000000000002,0.0720000000000002,0.0590000000000002
3610,0.0710000000000002,0.0720000000000002,0.0590000000000002
3611,0.0710000000000002,0.0710000000000002,0.0590000000000002
3612,0.0710000000000002,0.0710000000000002,0.0590000000000002
3613,0.0710000000000002,0.0710000000000002,0.0580000000000002
3614,0.0710000000000002,0.0710000000000002,0.0570000000000002
3615,0.0700000000000002,0.0710000000000002,0.0570000000000002
3616,0.0690000000000002,0.0710000000000002,0.0560000000000002
3617,0.0690000000000002,0.0710000000000002,0.0560000000000002
3618,0.0700000000000002,0.0710000000000002,0.0560000000000002
3619,0.0700000000000002,0.0700000000000002,0.0550000000000002
3620,0.0710000000000002,0.0700000000000002,0.0550000000000002
3621,0.0710000000000002,0.0700000000000002,0.0550000000000002
3622,0.0720000000000002,0.0700000000000002,0.0550000000000002
3623,0.0720000000000002,0.0700000000000002,0.0540000000000002
3624,0.0720000000000002,0.0690000000000002,0.0540000000000002
3625,0.0710000000000002,0.0690000000000002,0.0540000000000002
3626,0.0720000000000002,0.0690000000000002,0.0530000000000002
3627,0.0720000000000002,0.0690000000000002,0.0530000000000002
3628,0.0720000000000002,0.0690000000000002,0.0530000000000002
3629,0.0730000000000002,0.0690000000000002,0.0530000000000002
3630,0.0730000000000002,0.0680000000000002,0.0530000000000002
3631,0.0740000000000002,0.0680000000000002,0.0530000000000002
3632,0.0740000000000002,0.0680000000000002,0.0530000000000002
3633,0.0730000000000002,0.0680000000000002,0.0540000000000002
3634,0.0730000000000002,0.0680000000000002,0.0540000000000002
3635,0.0730000000000002,0.0690000000000002,0.0540000000000002
3636,0.0720000000000002,0.0700000000000002,0.0530000000000002
3637,0.0710000000000002,0.0700000000000002,0.0530000000000002
3638,0.0700000000000002,0.0700000000000002,0.0530000000000002
3639,0.0700000000000002,0.0710000000000002,0.0530000000000002
3640,0.0690000000000002,0.0710000000000002,0.0530000000000002
3641,0.0690000000000002,0.0710000000000002,0.0520000000000002
3642,0.0700000000000002,0.0710000000000002,0.0520000000000002
3643,0.0700000000000002,0.0710000000000002,0.0520000000000002
3644,0.0700000000000002,0.0710000000000002,0.0520000000000002
3645,0.0700000000000002,0.0710000000000002,0.0510000000000002
3646,0.0690000000000002,0.0700000000000002,0.0510000000000002
3647,0.0680000000000002,0.0690000000000002,0.0510000000000002
3648,0.0690000000000002,0.0690000000000002,0.0520000000000002
3649,0.0690000000000002,0.0690000000000002,0.0520000000000002
3650,0.0680000000000002,0.0700000000000002,0.0520000000000002
3651,0.0680000000000002,0.0690000000000002,0.0520000000000002
3652,0.0680000000000002,0.0690000000000002,0.0520000000000002
3653,0.0680000000000002,0.0690000000000002,0.0510000000000002
3654,0.0680000000000002,0.0690000000000002,0.0510000000000002
3655,0.0680000000000002,0.0690000000000002,0.0510000000000002
3656,0.0670000000000002,0.0690000000000002,0.0500000000000002
3657,0.0660000000000002,0.0690000000000002,0.0500000000000002
3658,0.0670000000000002,0.0700000000000002,0.0500000000000002
3659,0.0670000000000002,0.0720000000000002,0.0500000000000002
3660,0.0660000000000002,0.0720000000000002,0.0500000000000002
3661,0.0660000000000002,0.0720000000000002,0.0500000000000002
3662,0.0670000000000002,0.0730000000000002,0.0500000000000002
3663,0.0670000000000002,0.0730000000000002,0.0500000000000002
3664,0.0670000000000002,0.0730000000000002,0.0500000000000002
3665,0.0670000000000002,0.0730000000000002,0.0500000000000002
3666,0.0660000000000002,0.0730000000000002,0.0500000000000002
3667,0.0660000000000002,0.0730000000000002,0.0500000000000002
3668,0.0660000000000002,0.0720000000000002,0.0500000000000002
3669,0.0660000000000002,0.0730000000000002,0.0500000000000002
3670,0.0670000000000002,0.0730000000000002,0.0500000000000002
3671,0.0680000000000002,0.0730000000000002,0.0500000000000002
3672,0.0670000000000002,0.0730000000000002,0.0510000000000002
3673,0.0670000000000002,0.0730000000000002,0.0510000000000002
3674,0.0670000000000002,0.0720000000000002,0.0510000000000002
3675,0.0680000000000002,0.0710000000000002,0.0510000000000002
3676,0.0680000000000002,0.0710000000000002,0.0500000000000002
3677,0.0680000000000002,0.0710000000000002,0.0500000000000002
3678,0.0680000000000002,0.0710000000000002,0.0500000000000002
3679,0.0680000000000002,0.0700000000000002,0.0500000000000002
3680,0.0690000000000002,0.0700000000000002,0.0500000000000002
3681,0.0680000000000002,0.0690000000000002,0.0500000000000002
3682,0.0690000000000002,0.0690000000000002,0.0510000000000002
3683,0.0690000000000002,0.0690000000000002,0.0510000000000002
3684,0.0690000000000002,0.0690000000000002,0.0510000000000002
3685,0.0690000000000002,0.0690000000000002,0.0510000000000002
3686,0.0680000000000002,0.0680000000000002,0.0510000000000002
3687,0.0680000000000002,0.0680000000000002,0.0510000000000002
3688,0.0680000000000002,0.0680000000000002,0.0510000000000002
3689,0.0670000000000002,0.0660000000000002,0.0510000000000002
3690,0.0680000000000002,0.0640000000000002,0.0510000000000002
3691,0.0680000000000002,0.0640000000000002,0.0510000000000002
3692,0.0680000000000002,0.0640000000000002,0.0510000000000002
3693,0.0670000000000002,0.0640000000000002,0.0510000000000002
3694,0.0670000000000002,0.0640000000000002,0.0500000000000002
3695,0.0670000000000002,0.0640000000000002,0.0500000000000002
3696,0.0670000000000002,0.0630000000000002,0.0500000000000002
3697,0.0660000000000002,0.0630000000000002,0.0500000000000002
3698,0.0660000000000002,0.0630000000000002,0.0480000000000002
3699,0.0660000000000002,0.0630000000000002,0.0480000000000002
3700,0.0660000000000002,0.0630000000000002,0.0480000000000002
3701,0.0670000000000002,0.0630000000000002,0.0480000000000002
3702,0.0680000000000002,0.0630000000000002,0.0490000000000002
3703,0.0700000000000002,0.0630000000000002,0.0480000000000002
3704,0.0700000000000002,0.0630000000000002,0.0480000000000002
3705,0.0700000000000002,0.0630000000000002,0.0490000000000002
3706,0.0700000000000002,0.0620000000000002,0.0490000000000002
3707,0.0710000000000002,0.0630000000000002,0.0500000000000002
3708,0.0720000000000002,0.0630000000000002,0.0500000000000002
3709,0.0720000000000002,0.0620000000000002,0.0500000000000002
3710,0.0720000000000002,0.0620000000000002,0.0500000000000002
3711,0.0720000000000002,0.0620000000000002,0.0500000000000002
3712,0.0720000000000002,0.0620000000000002,0.0500000000000002
3713,0.0720000000000002,0.0630000000000002,0.0500000000000002
3714,0.0720000000000002,0.0620000000000002,0.0500000000000002
3715,0.0720000000000002,0.0630000000000002,0.0500000000000002
3716,0.0720000000000002,0.0640000000000002,0.0500000000000002
3717,0.0720000000000002,0.0640000000000002,0.0500000000000002
3718,0.0720000000000002,0.0630000000000002,0.0500000000000002
3719,0.0730000000000002,0.0640000000000002,0.0500000000000002
3720,0.0730000000000002,0.0650000000000002,0.0510000000000002
3721,0.0710000000000002,0.0650000000000002,0.0510000000000002
3722,0.0710000000000002,0.0650000000000002,0.0510000000000002
3723,0.0710000000000002,0.0650000000000002,0.0510000000000002
3724,0.0710000000000002,0.0650000000000002,0.0510000000000002
3725,0.0720000000000002,0.0650000000000002,0.0510000000000002
3726,0.0710000000000002,0.0650000000000002,0.0500000000000002
3727,0.0700000000000002,0.0650000000000002,0.0520000000000002
3728,0.0680000000000002,0.0650000000000002,0.0510000000000002
3729,0.0690000000000002,0.0640000000000002,0.0510000000000002
3730,0.0690000000000002,0.0640000000000002,0.0510000000000002
3731,0.0690000000000002,0.0640000000000002,0.0510000000000002
3732,0.0690000000000002,0.0640000000000002,0.0510000000000002
3733,0.0690000000000002,0.0630000000000002,0.0510000000000002
3734,0.0690000000000002,0.0630000000000002,0.0500000000000002
3735,0.0680000000000002,0.0630000000000002,0.0500000000000002
3736,0.0670000000000002,0.0630000000000002,0.0500000000000002
3737,0.0670000000000002,0.0630000000000002,0.0500000000000002
3738,0.0650000000000002,0.0630000000000002,0.0500000000000002
3739,0.0650000000000002,0.0630000000000002,0.0500000000000002
3740,0.0640000000000002,0.0630000000000002,0.0500000000000002
3741,0.0640000000000002,0.0630000000000002,0.0500000000000002
3742,0.0640000000000002,0.0610000000000002,0.0500000000000002
3743,0.0630000000000002,0.0600000000000002,0.0500000000000002
3744,0.0630000000000002,0.0600000000000002,0.0500000000000002
3745,0.0630000000000002,0.0600000000000002,0.0500000000000002
3746,0.0620000000000002,0.0600000000000002,0.0500000000000002
3747,0.0610000000000002,0.0600000000000002,0.0500000000000002
3748,0.0610000000000002,0.0610000000000002,0.0490000000000002
3749,0.0610000000000002,0.0610000000000002,0.0490000000000002
3750,0.0600000000000002,0.0610000000000002,0.0490000000000002
3751,0.0610000000000002,0.0600000000000002,0.0490000000000002
3752,0.0600000000000002,0.0610000000000002,0.0490000000000002
3753,0.0600000000000002,0.0610000000000002,0.0480000000000002
3754,0.0600000000000002,0.0610000000000002,0.0480000000000002
3755,0.0600000000000002,0.0590000000000002,0.0480000000000002
3756,0.0620000000000002,0.0590000000000002,0.0480000000000002
3757,0.0620000000000002,0.0590000000000002,0.0470000000000002
3758,0.0620000000000002,0.0590000000000002,0.0460000000000002
3759,0.0630000000000002,0.0590000000000002,0.0460000000000002
3760,0.0630000000000002,0.0590000000000002,0.0460000000000002
3761,0.0630000000000002,0.0590000000000002,0.0460000000000002
3762,0.0630000000000002,0.0590000000000002,0.0460000000000002
3763,0.0630000000000002,0.0590000000000002,0.0460000000000002
3764,0.0650000000000002,0.0590000000000002,0.0470000000000002
3765,0.0650000000000002,0.0590000000000002,0.0470000000000002
3766,0.0650000000000002,0.0590000000000002,0.0470000000000002
3767,0.0670000000000002,0.0590000000000002,0.0470000000000002
3768,0.0670000000000002,0.0590000000000002,0.0470000000000002
3769,0.0670000000000002,0.0590000000000002,0.0460000000000002
3770,0.0670000000000002,0.0590000000000002,0.0460000000000002
3771,0.0670000000000002,0.0590000000000002,0.0460000000000002
3772,0.0680000000000002,0.0580000000000002,0.0470000000000002
3773,0.0670000000000002,0.0560000000000002,0.0470000000000002
3774,0.0670000000000002,0.0560000000000002,0.0480000000000002
3775,0.0660000000000002,0.0560000000000002,0.0480000000000002
3776,0.0660000000000002,0.0560000000000002,0.0480000000000002
3777,0.0650000000000002,0.0560000000000002,0.0470000000000002
3778,0.0650000000000002,0.0560000000000002,0.0470000000000002
3779,0.0660000000000002,0.0570000000000002,0.0470000000000002
3780,0.0660000000000002,0.0580000000000002,0.0470000000000002
3781,0.0670000000000002,0.0580000000000002,0.0470000000000002
3782,0.0670000000000002,0.0580000000000002,0.0470000000000002
3783,0.0670000000000002,0.0590000000000002,0.0470000000000002
3784,0.0670000000000002,0.0590000000000002,0.0470000000000002
3785,0.0670000000000002,0.0600000000000002,0.0470000000000002
3786,0.0670000000000002,0.0590000000000002,0.0480000000000002
3787,0.0660000000000002,0.0590000000000002,0.0480000000000002
3788,0.0660000000000002,0.0570000000000002,0.0490000000000002
3789,0.0650000000000002,0.0570000000000002,0.0490000000000002
3790,0.0640000000000002,0.0570000000000002,0.0490000000000002
3791,0.0640000000000002,0.0570000000000002,0.0490000000000002
3792,0.0640000000000002,0.0570000000000002,0.0490000000000002
3793,0.0640000000000002,0.0570000000000002,0.0490000000000002
3794,0.0640000000000002,0.0580000000000002,0.0500000000000002
3795,0.0650000000000002,0.0580000000000002,0.0500000000000002
3796,0.0650000000000002,0.0580000000000002,0.0510000000000002
3797,0.0650000000000002,0.0580000000000002,0.0510000000000002
3798,0.0640000000000002,0.0580000000000002,0.0510000000000002
3799,0.0630000000000002,0.0570000000000002,0.0510000000000002
3800,0.0630000000000002,0.0570000000000002,0.0490000000000002
3801,0.0620000000000002,0.0580000000000002,0.0490000000000002
3802,0.0620000000000002,0.0600000000000002,0.0490000000000002
3803,0.0630000000000002,0.0600000000000002,0.0490000000000002
3804,0.0630000000000002,0.0600000000000002,0.0490000000000002
3805,0.0630000000000002,0.0590000000000002,0.0490000000000002
3806,0.0630000000000002,0.0580000000000002,0.0490000000000002
3807,0.0630000000000002,0.0580000000000002,0.0490000000000002
3808,0.0630000000000002,0.0580000000000002,0.0480000000000002
3809,0.0620000000000002,0.0580000000000002,0.0480000000000002
3810,0.0620000000000002,0.0580000000000002,0.0480000000000002
3811,0.0600000000000002,0.0580000000000002,0.0470000000000002
3812,0.0600000000000002,0.0580000000000002,0.0470000000000002
3813,0.0580000000000002,0.0580000000000002,0.0480000000000002
3814,0.0580000000000002,0.0580000000000002,0.0480000000000002
3815,0.0580000000000002,0.0570000000000002,0.0480000000000002
3816,0.0580000000000002,0.0570000000000002,0.0480000000000002
3817,0.0570000000000002,0.0570000000000002,0.0480000000000002
3818,0.0570000000000002,0.0570000000000002,0.0480000000000002
3819,0.0580000000000002,0.0570000000000002,0.0480000000000002
3820,0.0580000000000002,0.0570000000000002,0.0480000000000002
3821,0.0590000000000002,0.0570000000000002,0.0480000000000002
3822,0.0590000000000002,0.0560000000000002,0.0480000000000002
3823,0.0580000000000002,0.0570000000000002,0.0480000000000002
3824,0.0580000000000002,0.0570000000000002,0.0490000000000002
3825,0.0570000000000002,0.0570000000000002,0.0490000000000002
3826,0.0560000000000002,0.0570000000000002,0.0490000000000002
3827,0.0560000000000002,0.0560000000000002,0.0480000000000002
3828,0.0560000000000002,0.0570000000000002,0.0480000000000002
3829,0.0560000000000002,0.0580000000000002,0.0480000000000002
3830,0.0560000000000002,0.0580000000000002,0.0480000000000002
3831,0.0570000000000002,0.0580000000000002,0.0490000000000002
3832,0.0570000000000002,0.0590000000000002,0.0480000000000002
3833,0.0570000000000002,0.0590000000000002,0.0480000000000002
3834,0.0570000000000002,0.0590000000000002,0.0480000000000002
3835,0.0570000000000002,0.0590000000000002,0.0480000000000002
3836,0.0570000000000002,0.0590000000000002,0.0480000000000002
3837,0.0570000000000002,0.0590000000000002,0.0480000000000002
3838,0.0570000000000002,0.0590000000000002,0.0480000000000002
3839,0.0570000000000002,0.0590000000000002,0.0480000000000002
3840,0.0560000000000002,0.0590000000000002,0.0480000000000002
3841,0.0560000000000002,0.0590000000000002,0.0480000000000002
3842,0.0560000000000002,0.0610000000000002,0.0480000000000002
3843,0.0560000000000002,0.0610000000000002,0.0490000000000002
3844,0.0560000000000002,0.0590000000000002,0.0480000000000002
3845,0.0570000000000002,0.0600000000000002,0.0480000000000002
3846,0.0570000000000002,0.0600000000000002,0.0480000000000002
3847,0.0570000000000002,0.0600000000000002,0.0480000000000002
3848,0.0570000000000002,0.0600000000000002,0.0480000000000002
3849,0.0570000000000002,0.0600000000000002,0.0480000000000002
3850,0.0570000000000002,0.0600000000000002,0.0480000000000002
3851,0.0580000000000002,0.0600000000000002,0.0480000000000002
3852,0.0580000000000002,0.0600000000000002,0.0480000000000002
3853,0.0580000000000002,0.0600000000000002,0.0470000000000002
3854,0.0580000000000002,0.0590000000000002,0.0470000000000002
3855,0.0600000000000002,0.0590000000000002,0.0470000000000002
3856,0.0600000000000002,0.0590000000000002,0.0470000000000002
3857,0.0600000000000002,0.0590000000000002,0.0470000000000002
3858,0.0600000000000002,0.0580000000000002,0.0460000000000002
3859,0.0600000000000002,0.0580000000000002,0.0460000000000002
3860,0.0590000000000002,0.0580000000000002,0.0460000000000002
3861,0.0590000000000002,0.0580000000000002,0.0460000000000002
3862,0.0590000000000002,0.0570000000000002,0.0470000000000002
3863,0.0580000000000002,0.0570000000000002,0.0470000000000002
3864,0.0590000000000002,0.0560000000000002,0.0470000000000002
3865,0.0590000000000002,0.0560000000000002,0.0470000000000002
3866,0.0580000000000002,0.0550000000000002,0.0460000000000002
3867,0.0590000000000002,0.0550000000000002,0.0450000000000002
3868,0.0590000000000002,0.0550000000000002,0.0450000000000002
3869,0.0590000000000002,0.0550000000000002,0.0440000000000002
3870,0.0590000000000002,0.0550000000000002,0.0450000000000002
3871,0.0590000000000002,0.0560000000000002,0.0450000000000002
3872,0.0580000000000002,0.0550000000000002,0.0450000000000002
3873,0.0580000000000002,0.0550000000000002,0.0450000000000002
3874,0.0570000000000002,0.0550000000000002,0.0450000000000002
3875,0.0570000000000002,0.0550000000000002,0.0450000000000002
3876,0.0570000000000002,0.0560000000000002,0.0450000000000002
3877,0.0570000000000002,0.0550000000000002,0.0450000000000002
3878,0.0560000000000002,0.0540000000000002,0.0450000000000002
3879,0.0550000000000002,0.0540000000000002,0.0450000000000002
3880,0.0560000000000002,0.0540000000000002,0.0450000000000002
3881,0.0540000000000002,0.0540000000000002,0.0450000000000002
3882,0.0540000000000002,0.0540000000000002,0.0450000000000002
3883,0.0540000000000002,0.0550000000000002,0.0470000000000002
3884,0.0540000000000002,0.0560000000000002,0.0470000000000002
3885,0.0540000000000002,0.0560000000000002,0.0470000000000002
3886,0.0540000000000002,0.0560000000000002,0.0470000000000002
3887,0.0540000000000002,0.0560000000000002,0.0470000000000002
3888,0.0540000000000002,0.0570000000000002,0.0470000000000002
3889,0.0540000000000002,0.0590000000000002,0.0470000000000002
3890,0.0540000000000002,0.0600000000000002,0.0470000000000002
3891,0.0540000000000002,0.0600000000000002,0.0470000000000002
3892,0.0540000000000002,0.0600000000000002,0.0480000000000002
3893,0.0540000000000002,0.0610000000000002,0.0480000000000002
3894,0.0540000000000002,0.0610000000000002,0.0480000000000002
3895,0.0550000000000002,0.0620000000000002,0.0480000000000002
3896,0.0550000000000002,0.0620000000000002,0.0470000000000002
3897,0.0550000000000002,0.0620000000000002,0.0470000000000002
3898,0.0550000000000002,0.0630000000000002,0.0460000000000002
3899,0.0540000000000002,0.0630000000000002,0.0460000000000002
3900,0.0540000000000002,0.0630000000000002,0.0470000000000002
3901,0.0550000000000002,0.0640000000000002,0.0470000000000002
3902,0.0550000000000002,0.0640000000000002,0.0470000000000002
3903,0.0550000000000002,0.0640000000000002,0.0470000000000002
3904,0.0550000000000002,0.0640000000000002,0.0470000000000002
3905,0.0550000000000002,0.0640000000000002,0.0460000000000002
3906,0.0550000000000002,0.0640000000000002,0.0460000000000002
3907,0.0560000000000002,0.0640000000000002,0.0460000000000002
3908,0.0560000000000002,0.0640000000000002,0.0450000000000002
3909,0.0560000000000002,0.0640000000000002,0.0450000000000002
3910,0.0550000000000002,0.0650000000000002,0.0450000000000002
3911,0.0550000000000002,0.0660000000000002,0.0450000000000002
3912,0.0560000000000002,0.0660000000000002,0.0440000000000002
3913,0.0560000000000002,0.0670000000000002,0.0440000000000002
3914,0.0560000000000002,0.0670000000000002,0.0440000000000002
3915,0.0560000000000002,0.0660000000000002,0.0430000000000001
3916,0.0570000000000002,0.0660000000000002,0.0430000000000001
3917,0.0570000000000002,0.0660000000000002,0.0430000000000001
3918,0.0560000000000002,0.0660000000000002,0.0430000000000001
3919,0.0550000000000002,0.0660000000000002,0.0430000000000001
3920,0.0550000000000002,0.0640000000000002,0.0430000000000001
3921,0.0540000000000002,0.0650000000000002,0.0430000000000001
3922,0.0540000000000002,0.0640000000000002,0.0420000000000001
3923,0.0550000000000002,0.0640000000000002,0.0420000000000001
3924,0.0550000000000002,0.0640000000000002,0.0420000000000001
3925,0.0560000000000002,0.0640000000000002,0.0420000000000001
3926,0.0560000000000002,0.0630000000000002,0.0420000000000001
3927,0.0550000000000002,0.0630000000000002,0.0410000000000001
3928,0.0550000000000002,0.0630000000000002,0.0410000000000001
3929,0.0560000000000002,0.0620000000000002,0.0410000000000001
3930,0.0560000000000002,0.0630000000000002,0.0410000000000001
3931,0.0560000000000002,0.0630000000000002,0.0420000000000001
3932,0.0560000000000002,0.0640000000000002,0.0420000000000001
3933,0.0560000000000002,0.0650000000000002,0.0420000000000001
3934,0.0560000000000002,0.0640000000000002,0.0420000000000001
3935,0.0560000000000002,0.0650000000000002,0.0420000000000001
3936,0.0560000000000002,0.0660000000000002,0.0420000000000001
3937,0.0560000000000002,0.0660000000000002,0.0420000000000001
3938,0.0570000000000002,0.0660000000000002,0.0420000000000001
3939,0.0570000000000002,0.0670000000000002,0.0420000000000001
3940,0.0580000000000002,0.0670000000000002,0.0420000000000001
3941,0.0570000000000002,0.0660000000000002,0.0420000000000001
3942,0.0570000000000002,0.0660000000000002,0.0420000000000001
3943,0.0570000000000002,0.0660000000000002,0.0420000000000001
3944,0.0570000000000002,0.0660000000000002,0.0420000000000001
3945,0.0580000000000002,0.0660000000000002,0.0420000000000001
3946,0.0580000000000002,0.0660000000000002,0.0410000000000001
3947,0.0580000000000002,0.0660000000000002,0.0410000000000001
3948,0.0570000000000002,0.0660000000000002,0.0410000000000001
3949,0.0560000000000002,0.0660000000000002,0.0410000000000001
3950,0.0560000000000002,0.0660000000000002,0.0410000000000001
3951,0.0570000000000002,0.0650000000000002,0.0410000000000001
3952,0.0570000000000002,0.0650000000000002,0.0420000000000001
3953,0.0570000000000002,0.0640000000000002,0.0430000000000001
3954,0.0560000000000002,0.0630000000000002,0.0430000000000001
3955,0.0560000000000002,0.0630000000000002,0.0430000000000001
3956,0.0560000000000002,0.0640000000000002,0.0430000000000001
3957,0.0570000000000002,0.0640000000000002,0.0430000000000001
3958,0.0560000000000002,0.0640000000000002,0.0430000000000001
3959,0.0560000000000002,0.0630000000000002,0.0430000000000001
3960,0.0560000000000002,0.0620000000000002,0.0430000000000001
3961,0.0560000000000002,0.0630000000000002,0.0430000000000001
3962,0.0560000000000002,0.0630000000000002,0.0430000000000001
3963,0.0550000000000002,0.0630000000000002,0.0440000000000002
3964,0.0560000000000002,0.0620000000000002,0.0440000000000002
3965,0.0560000000000002,0.0620000000000002,0.0450000000000002
3966,0.0560000000000002,0.0620000000000002,0.0440000000000002
3967,0.0550000000000002,0.0610000000000002,0.0440000000000002
3968,0.0550000000000002,0.0610000000000002,0.0440000000000002
3969,0.0550000000000002,0.0610000000000002,0.0440000000000002
3970,0.0550000000000002,0.0610000000000002,0.0450000000000002
3971,0.0550000000000002,0.0610000000000002,0.0450000000000002
3972,0.0540000000000002,0.0620000000000002,0.0450000000000002
3973,0.0530000000000002,0.0620000000000002,0.0450000000000002
3974,0.0530000000000002,0.0610000000000002,0.0460000000000002
3975,0.0530000000000002,0.0610000000000002,0.0470000000000002
3976,0.0530000000000002,0.0600000000000002,0.0470000000000002
3977,0.0540000000000002,0.0600000000000002,0.0470000000000002
3978,0.0540000000000002,0.0600000000000002,0.0470000000000002
3979,0.0540000000000002,0.0610000000000002,0.0470000000000002
3980,0.0540000000000002,0.0610000000000002,0.0470000000000002
3981,0.0540000000000002,0.0610000000000002,0.0470000000000002
3982,0.0530000000000002,0.0610000000000002,0.0470000000000002
3983,0.0550000000000002,0.0600000000000002,0.0470000000000002
3984,0.0550000000000002,0.0600000000000002,0.0470000000000002
3985,0.0550000000000002,0.0600000000000002,0.0470000000000002
3986,0.0550000000000002,0.0600000000000002,0.0470000000000002
3987,0.0550000000000002,0.0600000000000002,0.0470000000000002
3988,0.0550000000000002,0.0610000000000002,0.0480000000000002
3989,0.0550000000000002,0.0610000000000002,0.0490000000000002
3990,0.0550000000000002,0.0620000000000002,0.0500000000000002
3991,0.0550000000000002,0.0610000000000002,0.0500000000000002
3992,0.0550000000000002,0.0600000000000002,0.0500000000000002
3993,0.0540000000000002,0.0590000000000002,0.0500000000000002
3994,0.0540000000000002,0.0600000000000002,0.0510000000000002
3995,0.0540000000000002,0.0600000000000002,0.0510000000000002
3996,0.0520000000000002,0.0600000000000002,0.0510000000000002
3997,0.0520000000000002,0.0600000000000002,0.0510000000000002
3998,0.0520000000000002,0.0600000000000002,0.0480000000000002
3999,0.0520000000000002,0.0610000000000002,0.0480000000000002
4000,0.0520000000000002,0.0610000000000002,0.0480000000000002


==> data/PFS_Case14.csv <==
T,tot_pfs_BOLD,tot_pfs_gCEI,tot_pfs_krrBOLD,tot_pfs_BICO
1310,0.391,0.3899,0.3736,0.392799999999999
1311,0.391,0.3899,0.3736,0.3896
1312,0.391,0.3899,0.3736,0.3896
1313,0.391,0.3899,0.3736,0.3896
1314,0.391,0.3899,0.3736,0.3896
1315,0.391,0.3899,0.3736,0.3896
1316,0.391,0.3899,0.3736,0.3861
1317,0.391,0.3899,0.3736,0.3861
1318,0.391,0.3899,0.3736,0.3861
1319,0.391,0.3899,0.3736,0.3861
1320,0.391,0.3898,0.373300000000001,0.3861
1321,0.3909,0.3897,0.373400000000001,0.3862
1322,0.3909,0.3899,0.3735,0.3862
1323,0.391,0.3897,0.3736,0.3862
1324,0.3911,0.389,0.3732,0.3862
1325,0.3911,0.3882,0.373,0.3862
1326,0.39,0.3881,0.3725,0.3846
1327,0.3898,0.3867,0.373,0.3846
1328,0.3862,0.3834,0.372,0.3846
1329,0.3862,0.382,0.3715,0.3846
1330,0.3852,0.3804,0.3705,0.3846
1331,0.3848,0.3805,0.3689,0.3841
1332,0.3851,0.3809,0.3685,0.3841
1333,0.3855,0.381,0.3674,0.3841
1334,0.3855,0.3808,0.3674,0.3841
1335,0.3855,0.3806,0.3659,0.3841
1336,0.385,0.3803,0.366,0.3855
1337,0.3847,0.3802,0.3655,0.3855
1338,0.3847,0.38,0.3657,0.3855
1339,0.3845,0.3799,0.3661,0.3855
1340,0.3839,0.3795,0.3664,0.3855
1341,0.3837,0.3795,0.3665,0.3822
1342,0.383,0.3795,0.3668,0.3822
1343,0.3826,0.3788,0.3666,0.3822
1344,0.3815,0.3786,0.3664,0.3822
1345,0.381,0.3773,0.3655,0.3822
1346,0.3797,0.3766,0.3645,0.3793
1347,0.3774,0.3749,0.3633,0.3793
1348,0.3763,0.3745,0.3612,0.3793
1349,0.376,0.3756,0.3619,0.3793
1350,0.3745,0.3753,0.3596,0.3793
1351,0.3753,0.3748,0.3601,0.3765
1352,0.3745,0.3736,0.3587,0.3765
1353,0.3736,0.3734,0.359,0.3765
1354,0.3724,0.3718,0.3579,0.3765
1355,0.3718,0.3711,0.3577,0.3765
1356,0.3711,0.3706,0.356,0.3746
1357,0.3705,0.3691,0.3561,0.3746
1358,0.3701,0.3689,0.3566,0.3746
1359,0.3691,0.3675,0.3566,0.3746
1360,0.3686,0.3673,0.3576,0.3746
1361,0.3682,0.3668,0.3582,0.3742
1362,0.368,0.3662,0.3573,0.3742
1363,0.3682,0.3666,0.3565,0.3742
1364,0.3685,0.3666,0.3554,0.3742
1365,0.3677,0.3666,0.3555,0.3742
1366,0.3659,0.3663,0.3554,0.369899999999999
1367,0.3665,0.3657,0.3548,0.369899999999999
1368,0.3668,0.3647,0.3532,0.369899999999999
1369,0.366,0.3631,0.3529,0.369899999999999
1370,0.3659,0.3622,0.3519,0.369899999999999
1371,0.3651,0.362,0.3515,0.3684
1372,0.3643,0.3619,0.3493,0.3684
1373,0.3625,0.3614,0.349,0.3684
1374,0.3624,0.3604,0.3483,0.3684
1375,0.3624,0.3594,0.3476,0.3684
1376,0.3616,0.3594,0.3465,0.3668
1377,0.3602,0.3587,0.3468,0.3668
1378,0.3602,0.3582,0.3468,0.3668
1379,0.3606,0.3588,0.3465,0.3668
1380,0.3608,0.3588,0.3449,0.3668
1381,0.3597,0.3588,0.3445,0.366099999999999
1382,0.3594,0.3588,0.344,0.366099999999999
1383,0.359,0.3582,0.3416,0.366099999999999
1384,0.3586,0.3577,0.3414,0.366099999999999
1385,0.3576,0.3563,0.3412,0.366099999999999
1386,0.3556,0.3555,0.3409,0.3644
1387,0.3551,0.3539,0.3416,0.3644
1388,0.3541,0.3541,0.3415,0.3644
1389,0.3519,0.3527,0.3408,0.3644
1390,0.3521,0.3518,0.3408,0.3644
1391,0.3516,0.3513,0.341,0.3614
1392,0.3518,0.3512,0.3403,0.3614
1393,0.3504,0.3504,0.3399,0.3614
1394,0.3494,0.3498,0.3392,0.3614
1395,0.3503,0.3496,0.3393,0.3614
1396,0.3497,0.3494,0.3381,0.362
1397,0.3499,0.3487,0.3377,0.362
1398,0.3494,0.3481,0.3361,0.362
1399,0.3483,0.3472,0.3354,0.362
1400,0.3491,0.3472,0.3355,0.362
1401,0.3496,0.3466,0.3349,0.359
1402,0.3495,0.3468,0.334499999999999,0.359
1403,0.3504,0.346,0.3342,0.359
1404,0.3498,0.3457,0.334,0.359
1405,0.3504,0.3457,0.3335,0.359
1406,0.3499,0.345,0.3328,0.3567
1407,0.3504,0.3441,0.331999999999999,0.3567
1408,0.3506,0.3438,0.3312,0.3567
1409,0.3503,0.3444,0.3304,0.3567
1410,0.3496,0.3452,0.3298,0.3567
1411,0.3491,0.3451,0.3298,0.3536
1412,0.3489,0.3442,0.3294,0.3536
1413,0.348,0.3438,0.3283,0.3536
1414,0.3478,0.344,0.3282,0.3536
1415,0.3468,0.3433,0.3276,0.3536
1416,0.3459,0.3422,0.3283,0.354999999999999
1417,0.3464,0.3416,0.3278,0.354999999999999
1418,0.3449,0.3413,0.3284,0.354999999999999
1419,0.3445,0.3403,0.3274,0.354999999999999
1420,0.344,0.3396,0.3273,0.354999999999999
1421,0.3427,0.3393,0.3266,0.3568
1422,0.3413,0.338,0.326,0.3568
1423,0.3409,0.3374,0.3258,0.3568
1424,0.3411,0.3365,0.3237,0.3568
1425,0.3412,0.3369,0.323,0.3568
1426,0.3394,0.3367,0.3208,0.356299999999999
1427,0.3388,0.3349,0.3199,0.356299999999999
1428,0.3376,0.3346,0.3204,0.356299999999999
1429,0.3366,0.3347,0.3192,0.356299999999999
1430,0.3362,0.3346,0.3206,0.356299999999999
1431,0.3361,0.3346,0.32,0.357299999999999
1432,0.3356,0.3338,0.3187,0.357299999999999
1433,0.3353,0.3338,0.3192,0.357299999999999
1434,0.3344,0.3329,0.3189,0.357299999999999
1435,0.3327,0.3329,0.3185,0.357299999999999
1436,0.3326,0.331,0.3178,0.354499999999999
1437,0.3332,0.3309,0.318,0.354499999999999
1438,0.3337,0.3306,0.3179,0.354499999999999
1439,0.3326,0.3317,0.3181,0.354499999999999
1440,0.3324,0.3315,0.3182,0.354499999999999
1441,0.3328,0.3314,0.3195,0.354
1442,0.3332,0.3312,0.3189,0.354
1443,0.3333,0.3313,0.3187,0.354
1444,0.3328,0.3311,0.3175,0.354
1445,0.3333,0.3299,0.3175,0.354
1446,0.3337,0.3299,0.3168,0.3548
1447,0.3333,0.3312,0.3157,0.3548
1448,0.3331,0.3307,0.3157,0.3548
1449,0.333,0.3299,0.3152,0.3548
1450,0.3329,0.3292,0.3152,0.3548
1451,0.3318,0.3285,0.3133,0.3522
1452,0.3317,0.3272,0.3125,0.3522
1453,0.3307,0.3283,0.3115,0.3522
1454,0.3299,0.3274,0.311,0.3522
1455,0.3303,0.3266,0.31,0.3522
1456,0.3292,0.3249,0.3102,0.3521
1457,0.3288,0.3247,0.309,0.3521
1458,0.3284,0.3246,0.3083,0.3521
1459,0.3282,0.3247,0.308,0.3521
1460,0.3266,0.3241,0.3072,0.3521
1461,0.3259,0.3249,0.3057,0.3507
1462,0.3256,0.3238,0.3049,0.3507
1463,0.325,0.3233,0.3047,0.3507
1464,0.3246,0.3224,0.3042,0.3507
1465,0.3241,0.3215,0.3027,0.3507
1466,0.3231,0.3213,0.302,0.3497
1467,0.3236,0.3213,0.3017,0.3497
1468,0.3219,0.3203,0.3014,0.3497
1469,0.3211,0.3201,0.3012,0.3497
1470,0.321,0.3203,0.3004,0.3497
1471,0.3202,0.3198,0.3005,0.3481
1472,0.3188,0.3205,0.3,0.3481
1473,0.3185,0.3194,0.3005,0.3481
1474,0.3184,0.3201,0.2998,0.3481
1475,0.3187,0.3206,0.2991,0.3481
1476,0.3195,0.3207,0.2988,0.348299999999999
1477,0.3191,0.3203,0.2981,0.348299999999999
1478,0.3192,0.3199,0.2982,0.348299999999999
1479,0.3191,0.3198,0.2984,0.348299999999999
1480,0.319,0.3196,0.2983,0.348299999999999
1481,0.32,0.3191,0.2983,0.344299999999999
1482,0.3195,0.3195,0.2977,0.344299999999999
1483,0.3189,0.3191,0.2985,0.344299999999999
1484,0.3183,0.3181,0.2983,0.344299999999999
1485,0.3184,0.3182,0.2977,0.344299999999999
1486,0.3178,0.3185,0.2979,0.345699999999999
1487,0.3186,0.3174,0.2971,0.345699999999999
1488,0.3175,0.3172,0.296,0.345699999999999
1489,0.3181,0.3168,0.2953,0.345699999999999
1490,0.3171,0.3149,0.2955,0.345699999999999
1491,0.3159,0.3149,0.2949,0.3446
1492,0.315,0.3151,0.2939,0.3446
1493,0.3145,0.3137,0.2931,0.3446
1494,0.314,0.3137,0.293,0.3446
1495,0.3134,0.313,0.2925,0.3446
1496,0.3128,0.3132,0.2923,0.343399999999999
1497,0.3111,0.3125,0.2907,0.343399999999999
1498,0.3108,0.313,0.2907,0.343399999999999
1499,0.311,0.3124,0.2907,0.343399999999999
1500,0.3107,0.3113,0.2895,0.343399999999999
1501,0.3099,0.3109,0.2888,0.341599999999999
1502,0.3096,0.31,0.2883,0.341599999999999
1503,0.3093,0.3097,0.2881,0.341599999999999
1504,0.3081,0.3091,0.2884,0.341599999999999
1505,0.3076,0.3086,0.2877,0.341599999999999
1506,0.306,0.3081,0.2875,0.339299999999999
1507,0.3057,0.3069,0.2866,0.339299999999999
1508,0.3069,0.3063,0.2866,0.339299999999999
1509,0.3058,0.3053,0.2856,0.339299999999999
1510,0.3047,0.3054,0.2859,0.339299999999999
1511,0.3061,0.3047,0.2855,0.3408
1512,0.3063,0.3051,0.2856,0.3408
1513,0.307,0.3039,0.2846,0.3408
1514,0.3071,0.3039,0.2838,0.3408
1515,0.3066,0.3045,0.2837,0.3408
1516,0.3071,0.3035,0.2842,0.338
1517,0.3065,0.3035,0.2832,0.338
1518,0.3068,0.3032,0.2824,0.338
1519,0.307,0.3033,0.2823,0.338
1520,0.3075,0.3044,0.2817,0.338
1521,0.3071,0.3036,0.2817,0.338299999999999
1522,0.3071,0.3028,0.2821,0.338299999999999
1523,0.3069,0.3026,0.2818,0.338299999999999
1524,0.3079,0.3035,0.2821,0.338299999999999
1525,0.3074,0.3032,0.2817,0.338299999999999
1526,0.3068,0.303,0.2813,0.337499999999999
1527,0.3058,0.3015,0.2814,0.337499999999999
1528,0.3043,0.3007,0.2808,0.337499999999999
1529,0.3036,0.3,0.2792,0.337499999999999
1530,0.3032,0.2988,0.2781,0.337499999999999
1531,0.3027,0.2982,0.2784,0.337099999999999
1532,0.3019,0.2972,0.2788,0.337099999999999
1533,0.3024,0.2977,0.278,0.337099999999999
1534,0.3018,0.2976,0.278,0.337099999999999
1535,0.3015,0.2978,0.2771,0.337099999999999
1536,0.3005,0.2974,0.2776,0.3361
1537,0.3006,0.2971,0.2764,0.3361
1538,0.2998,0.2958,0.2769,0.3361
1539,0.2992,0.2962,0.2764,0.3361
1540,0.2985,0.2949,0.2758,0.3361
1541,0.2992,0.2941,0.276,0.335599999999999
1542,0.2981,0.2945,0.2755,0.335599999999999
1543,0.2973,0.2944,0.2739,0.335599999999999
1544,0.2959,0.2933,0.2744,0.335599999999999
1545,0.2954,0.2926,0.2741,0.335599999999999
1546,0.2951,0.2923,0.2728,0.334199999999999
1547,0.2952,0.292,0.2723,0.334199999999999
1548,0.2944,0.291,0.2721,0.334199999999999
1549,0.2931,0.2901,0.271,0.334199999999999
1550,0.2925,0.2901,0.2711,0.334199999999999
1551,0.2921,0.2898,0.2715,0.3328
1552,0.2917,0.2899,0.271,0.3328
1553,0.2913,0.2891,0.2708,0.3328
1554,0.2907,0.2888,0.2692,0.3328
1555,0.2915,0.2879,0.2685,0.3328
1556,0.292,0.2883,0.2685,0.330299999999999
1557,0.2927,0.2882,0.2686,0.330299999999999
1558,0.2922,0.2872,0.2681,0.330299999999999
1559,0.2922,0.2862,0.2669,0.330299999999999
1560,0.2929,0.2862,0.2673,0.330299999999999
1561,0.2922,0.2861,0.2665,0.328199999999999
1562,0.2911,0.2856,0.2657,0.328199999999999
1563,0.2906,0.2859,0.2655,0.328199999999999
1564,0.2905,0.2862,0.264,0.328199999999999
1565,0.2902,0.2861,0.2623,0.328199999999999
1566,0.2896,0.2861,0.2628,0.3258
1567,0.2898,0.2862,0.262,0.3258
1568,0.2897,0.2862,0.2605,0.3258
1569,0.2887,0.2858,0.2607,0.3258
1570,0.2877,0.2856,0.2595,0.3258
1571,0.2865,0.2856,0.2595,0.3258
1572,0.2865,0.2853,0.26,0.3258
1573,0.2867,0.2852,0.2591,0.3258
1574,0.2866,0.2848,0.2594,0.3258
1575,0.2863,0.284700000000001,0.2591,0.3258
1576,0.2857,0.2845,0.2593,0.3253
1577,0.285,0.2836,0.2591,0.3253
1578,0.2853,0.2836,0.2594,0.3253
1579,0.2849,0.2832,0.2594,0.3253
1580,0.2839,0.2819,0.2591,0.3253
1581,0.2832,0.2821,0.259,0.324299999999999
1582,0.283,0.2815,0.2578,0.324299999999999
1583,0.2823,0.2821,0.2576,0.324299999999999
1584,0.2811,0.2814,0.2577,0.324299999999999
1585,0.2794,0.2817,0.2584,0.324299999999999
1586,0.2799,0.2814,0.2583,0.325199999999999
1587,0.2794,0.2817,0.2579,0.325199999999999
1588,0.2794,0.2813,0.2574,0.325199999999999
1589,0.2796,0.2808,0.258,0.325199999999999
1590,0.2787,0.2806,0.2581,0.325199999999999
1591,0.2785,0.2814,0.2578,0.3232
1592,0.2779,0.2806,0.2575,0.3232
1593,0.2775,0.2789,0.2576,0.3232
1594,0.2775,0.2796,0.2568,0.3232
1595,0.2775,0.279,0.256,0.3232
1596,0.2766,0.2787,0.2557,0.3223
1597,0.2764,0.2791,0.2556,0.3223
1598,0.2762,0.2784,0.2556,0.3223
1599,0.2758,0.277,0.2559,0.3223
1600,0.2752,0.2771,0.255,0.3223
1601,0.2753,0.2767,0.2551,0.32
1602,0.2754,0.2754,0.2546,0.32
1603,0.2747,0.2747,0.254,0.32
1604,0.2743,0.2755,0.2541,0.32
1605,0.2736,0.2746,0.2543,0.32
1606,0.2725,0.275,0.2532,0.3198
1607,0.2726,0.2752,0.2523,0.3198
1608,0.2723,0.2748,0.252,0.3198
1609,0.2709,0.2745,0.2515,0.3198
1610,0.2706,0.2727,0.2515,0.3198
1611,0.2695,0.2718,0.2517,0.318499999999999
1612,0.2682,0.2723,0.251499999999999,0.318499999999999
1613,0.2673,0.2721,0.2512,0.318499999999999
1614,0.2668,0.2724,0.251,0.318499999999999
1615,0.2668,0.2727,0.2508,0.318499999999999
1616,0.2666,0.2723,0.2513,0.317299999999999
1617,0.2655,0.2713,0.2512,0.317299999999999
1618,0.2648,0.2712,0.2509,0.317299999999999
1619,0.2642,0.2718,0.2506,0.317299999999999
1620,0.2645,0.2724,0.2506,0.317299999999999
1621,0.264,0.2726,0.2504,0.314999999999999
1622,0.2642,0.2727,0.2497,0.314999999999999
1623,0.2634,0.2728,0.2498,0.314999999999999
1624,0.2636,0.2728,0.25,0.314999999999999
1625,0.2632,0.273,0.2489,0.314999999999999
1626,0.2623,0.2727,0.2485,0.3155
1627,0.2621,0.2718,0.2485,0.3155
1628,0.2623,0.2707,0.248,0.3155
1629,0.2624,0.2709,0.2486,0.3155
1630,0.2629,0.2705,0.2476,0.3155
1631,0.2632,0.2699,0.2479,0.314699999999999
1632,0.2635,0.2695,0.2469,0.314699999999999
1633,0.2631,0.2698,0.2473,0.314699999999999
1634,0.2632,0.2691,0.2465,0.314699999999999
1635,0.2626,0.2682,0.2463,0.314699999999999
1636,0.2622,0.2678,0.246,0.312599999999999
1637,0.2616,0.2675,0.2443,0.312599999999999
1638,0.2616,0.2671,0.2448,0.312599999999999
1639,0.2612,0.2664,0.2446,0.312599999999999
1640,0.2608,0.2654,0.2446,0.312599999999999
1641,0.2597,0.2662,0.244,0.310899999999999
1642,0.2593,0.2657,0.2438,0.310899999999999
1643,0.2584,0.2646,0.2431,0.310899999999999
1644,0.2581,0.2638,0.2419,0.310899999999999
1645,0.2587,0.2635,0.2421,0.310899999999999
1646,0.2582,0.2636,0.2415,0.311399999999999
1647,0.2578,0.2629,0.2416,0.311399999999999
1648,0.2574,0.2625,0.241,0.311399999999999
1649,0.2581,0.2625,0.240199999999999,0.311399999999999
1650,0.2585,0.2632,0.2391,0.311399999999999
1651,0.2583,0.2624,0.2393,0.310199999999999
1652,0.2586,0.2621,0.2398,0.310199999999999
1653,0.258,0.2618,0.2396,0.310199999999999
1654,0.2575,0.2619,0.2391,0.310199999999999
1655,0.2571,0.2626,0.2389,0.310199999999999
1656,0.2575,0.2617,0.2384,0.309099999999999
1657,0.2572,0.2617,0.237199999999999,0.309099999999999
1658,0.2571,0.2607,0.2361,0.309099999999999
1659,0.2564,0.2604,0.2356,0.309099999999999
1660,0.2562,0.2594,0.2353,0.309099999999999
1661,0.2558,0.2589,0.2345,0.308099999999999
1662,0.2562,0.2589,0.2338,0.308099999999999
1663,0.2563,0.2589,0.2336,0.308099999999999
1664,0.2559,0.2578,0.2328,0.308099999999999
1665,0.2562,0.2573,0.2331,0.308099999999999
1666,0.256599999999999,0.2569,0.2327,0.3074
1667,0.2572,0.2574,0.2318,0.3074
1668,0.2569,0.2577,0.2308,0.3074
1669,0.2563,0.2567,0.2304,0.3074
1670,0.256199999999999,0.2563,0.2306,0.3074
1671,0.2562,0.2564,0.231,0.3063
1672,0.2558,0.2564,0.2305,0.3063
1673,0.2553,0.257,0.2305,0.3063
1674,0.2538,0.2564,0.2301,0.3063
1675,0.253099999999999,0.2561,0.2306,0.3063
1676,0.2526,0.2568,0.2309,0.305399999999999
1677,0.252,0.2571,0.2316,0.305399999999999
1678,0.2513,0.2575,0.2316,0.305399999999999
1679,0.2511,0.2573,0.2315,0.305399999999999
1680,0.2512,0.257,0.231,0.305399999999999
1681,0.2512,0.2564,0.2309,0.3037
1682,0.2509,0.2557,0.2312,0.3037
1683,0.2504,0.2555,0.2316,0.3037
1684,0.2502,0.2548,0.2313,0.3037
1685,0.2497,0.2556,0.2308,0.3037
1686,0.2489,0.2541,0.2304,0.3029
1687,0.2488,0.2537,0.2301,0.3029
1688,0.2496,0.2522,0.2297,0.3029
1689,0.2491,0.2527,0.2295,0.3029
1690,0.2483,0.253,0.2299,0.3029
1691,0.2479,0.2531,0.2297,0.301099999999999
1692,0.2475,0.2525,0.2297,0.301099999999999
1693,0.247,0.2526,0.2292,0.301099999999999
1694,0.2461,0.253,0.2293,0.301099999999999
1695,0.2462,0.2522,0.2283,0.301099999999999
1696,0.2455,0.2523,0.2281,0.2992
1697,0.2447,0.2517,0.227100000000001,0.2992
1698,0.2451,0.251,0.2261,0.2992
1699,0.2461,0.2513,0.226,0.2992
1700,0.2455,0.2512,0.225200000000001,0.2992
1701,0.2447,0.2517,0.2254,0.2972
1702,0.2436,0.251,0.2253,0.2972
1703,0.2435,0.2503,0.2253,0.2972
1704,0.2431,0.2491,0.2248,0.2972
1705,0.2432,0.2493,0.2249,0.2972
1706,0.2442,0.2496,0.2243,0.298
1707,0.2437,0.2493,0.2245,0.298
1708,0.2429,0.2492,0.223,0.298
1709,0.2424,0.2498,0.2221,0.298
1710,0.2421,0.2499,0.2222,0.298
1711,0.2412,0.2506,0.2225,0.2968
1712,0.2404,0.2507,0.2221,0.2968
1713,0.2402,0.2499,0.2221,0.2968
1714,0.24,0.2499,0.2221,0.2968
1715,0.2392,0.2496,0.2214,0.2968
1716,0.2396,0.2496,0.2215,0.295499999999999
1717,0.239,0.2486,0.2215,0.295499999999999
1718,0.2393,0.2484,0.2219,0.295499999999999
1719,0.2401,0.247,0.2216,0.295499999999999
1720,0.2403,0.2471,0.2218,0.295499999999999
1721,0.2397,0.2457,0.2215,0.2956
1722,0.2393,0.2449,0.222,0.2956
1723,0.2391,0.2459,0.2219,0.2956
1724,0.2388,0.2455,0.2214,0.2956
1725,0.2384,0.2447,0.220800000000001,0.2956
1726,0.2386,0.2452,0.221000000000001,0.2942
1727,0.2388,0.2456,0.2205,0.2942
1728,0.239,0.245,0.2198,0.2942
1729,0.2389,0.2446,0.2194,0.2942
1730,0.239,0.2449,0.2191,0.2942
1731,0.2391,0.2447,0.2191,0.2934
1732,0.2384,0.2456,0.219,0.2934
1733,0.2386,0.2452,0.219400000000001,0.2934
1734,0.2391,0.245,0.217800000000001,0.2934
1735,0.2392,0.2448,0.218300000000001,0.2934
1736,0.2386,0.245,0.2182,0.2934
1737,0.2384,0.2446,0.217800000000001,0.2934
1738,0.2388,0.245,0.216900000000001,0.2934
1739,0.2391,0.2449,0.2169,0.2934
1740,0.2392,0.243899999999999,0.2163,0.2934
1741,0.2388,0.2448,0.216500000000001,0.2907
1742,0.2393,0.245099999999999,0.2157,0.2907
1743,0.2394,0.2451,0.215400000000001,0.2907
1744,0.239,0.2448,0.215,0.2907
1745,0.2393,0.2441,0.2145,0.2907
1746,0.2396,0.2437,0.2141,0.2901
1747,0.2393,0.2425,0.2142,0.2901
1748,0.238,0.2427,0.2144,0.2901
1749,0.2373,0.2428,0.2142,0.2901
1750,0.238,0.2418,0.2141,0.2901
1751,0.237,0.2409,0.2134,0.2911
1752,0.2363,0.2405,0.2127,0.2911
1753,0.2358,0.2401,0.2114,0.2911
1754,0.2357,0.239899999999999,0.211,0.2911
1755,0.2352,0.2394,0.21,0.2911
1756,0.2347,0.2387,0.2102,0.2902
1757,0.2344,0.2383,0.2095,0.2902
1758,0.2339,0.2373,0.2088,0.2902
1759,0.2335,0.2377,0.2093,0.2902
1760,0.233,0.2378,0.208,0.2902
1761,0.2336,0.2377,0.2077,0.2889
1762,0.2328,0.2379,0.2077,0.2889
1763,0.2318,0.2362,0.2073,0.2889
1764,0.232,0.2354,0.2061,0.2889
1765,0.2316,0.2352,0.2066,0.2889
1766,0.2313,0.2351,0.2061,0.2887
1767,0.2316,0.2355,0.206,0.2887
1768,0.231,0.2356,0.206,0.2887
1769,0.2315,0.2347,0.2062,0.2887
1770,0.232,0.235,0.2071,0.2887
1771,0.2318,0.2348,0.2075,0.2882
1772,0.2319,0.2344,0.2075,0.2882
1773,0.2318,0.2349,0.2072,0.2882
1774,0.2317,0.234599999999999,0.2071,0.2882
1775,0.2316,0.2346,0.2075,0.2882
1776,0.231000000000001,0.2356,0.2075,0.2875
1777,0.2309,0.234999999999999,0.2076,0.2875
1778,0.231,0.2346,0.2077,0.2875
1779,0.231,0.2336,0.2071,0.2875
1780,0.2296,0.233399999999999,0.2073,0.2875
1781,0.2295,0.232699999999999,0.207100000000001,0.2875
1782,0.2295,0.2327,0.206400000000001,0.2875
1783,0.2294,0.2325,0.205700000000001,0.2875
1784,0.229,0.2318,0.2045,0.2875
1785,0.2283,0.2311,0.204,0.2875
1786,0.2279,0.2302,0.2039,0.2872
1787,0.2283,0.2298,0.2042,0.2872
1788,0.2275,0.2301,0.2042,0.2872
1789,0.2268,0.2296,0.2036,0.2872
1790,0.2264,0.2292,0.2033,0.2872
1791,0.2262,0.2287,0.203,0.2834
1792,0.226,0.2292,0.2026,0.2834
1793,0.2243,0.229,0.2031,0.2834
1794,0.2243,0.2287,0.2029,0.2834
1795,0.2245,0.2276,0.2025,0.2834
1796,0.2237,0.2277,0.202,0.2824
1797,0.2236,0.2278,0.202,0.2824
1798,0.2237,0.2271,0.2016,0.2824
1799,0.2236,0.2267,0.2014,0.2824
1800,0.2236,0.2261,0.2009,0.2824
1801,0.2238,0.226,0.2005,0.2818
1802,0.2231,0.2256,0.1999,0.2818
1803,0.2228,0.2259,0.1998,0.2818
1804,0.2228,0.2266,0.1995,0.2818
1805,0.2218,0.228,0.1991,0.2818
1806,0.2217,0.2278,0.1986,0.2817
1807,0.221299999999999,0.2275,0.198199999999999,0.2817
1808,0.221,0.227699999999999,0.1983,0.2817
1809,0.221299999999999,0.227299999999999,0.1984,0.2817
1810,0.221,0.2271,0.198,0.2817
1811,0.2208,0.2276,0.1978,0.279999999999999
1812,0.2205,0.2275,0.198,0.279999999999999
1813,0.2202,0.2263,0.1972,0.279999999999999
1814,0.2196,0.226,0.1973,0.279999999999999
1815,0.2204,0.2265,0.1975,0.279999999999999
1816,0.2196,0.2265,0.1969,0.277399999999999
1817,0.219,0.2263,0.196,0.277399999999999
1818,0.2184,0.2266,0.1959,0.277399999999999
1819,0.2181,0.2262,0.1963,0.277399999999999
1820,0.2177,0.2255,0.1966,0.277399999999999
1821,0.2182,0.2251,0.1961,0.2767
1822,0.2187,0.2252,0.1962,0.2767
1823,0.2188,0.2246,0.196,0.2767
1824,0.2188,0.225,0.1955,0.2767
1825,0.2193,0.2241,0.1953,0.2767
1826,0.2191,0.2232,0.195,0.2762
1827,0.2186,0.2234,0.1947,0.2762
1828,0.2192,0.2238,0.1947,0.2762
1829,0.2191,0.2235,0.1944,0.2762
1830,0.2186,0.2223,0.1936,0.2762
1831,0.2184,0.222,0.193,0.2752
1832,0.2173,0.2211,0.1922,0.2752
1833,0.2173,0.221,0.1919,0.2752
1834,0.2161,0.2206,0.1916,0.2752
1835,0.2166,0.2196,0.1913,0.2752
1836,0.2157,0.2191,0.191,0.2738
1837,0.215,0.2185,0.1912,0.2738
1838,0.2145,0.218,0.191,0.2738
1839,0.2146,0.218099999999999,0.1905,0.2738
1840,0.2135,0.218899999999999,0.1903,0.2738
1841,0.2133,0.218399999999999,0.1904,0.2714
1842,0.2128,0.2178,0.1904,0.2714
1843,0.212,0.2182,0.1903,0.2714
1844,0.2102,0.217599999999999,0.1899,0.2714
1845,0.21,0.2168,0.1904,0.2714
1846,0.2093,0.2161,0.1899,0.2703
1847,0.2093,0.2158,0.1893,0.2703
1848,0.2093,0.2161,0.1893,0.2703
1849,0.2098,0.2157,0.1894,0.2703
1850,0.2097,0.2159,0.1904,0.2703
1851,0.2094,0.2151,0.1907,0.269599999999999
1852,0.2094,0.215,0.191,0.269599999999999
1853,0.2094,0.2146,0.1913,0.269599999999999
1854,0.2089,0.2151,0.1907,0.269599999999999
1855,0.2086,0.2153,0.1908,0.269599999999999
1856,0.2091,0.2154,0.1908,0.271
1857,0.2081,0.2149,0.1906,0.271
1858,0.2073,0.2134,0.191,0.271
1859,0.2069,0.2137,0.1913,0.271
1860,0.2068,0.2135,0.1904,0.271
1861,0.2059,0.214,0.1896,0.268999999999999
1862,0.2062,0.2141,0.1893,0.268999999999999
1863,0.206,0.2133,0.1893,0.268999999999999
1864,0.206,0.2125,0.1892,0.268999999999999
1865,0.2064,0.2111,0.1897,0.268999999999999
1866,0.206,0.2115,0.1887,0.2684
1867,0.2056,0.2118,0.1881,0.2684
1868,0.2057,0.2123,0.1879,0.2684
1869,0.2053,0.2119,0.1878,0.2684
1870,0.2054,0.2118,0.1881,0.2684
1871,0.2058,0.2123,0.1885,0.267699999999999
1872,0.205,0.2125,0.1872,0.267699999999999
1873,0.2052,0.2115,0.1871,0.267699999999999
1874,0.2042,0.2112,0.1863,0.267699999999999
1875,0.2043,0.2101,0.1857,0.267699999999999
1876,0.2044,0.2096,0.1846,0.267299999999999
1877,0.2038,0.2092,0.1844,0.267299999999999
1878,0.2043,0.2091,0.1842,0.267299999999999
1879,0.2044,0.2097,0.1841,0.267299999999999
1880,0.2039,0.2094,0.1842,0.267299999999999
1881,0.2039,0.21,0.1834,0.266299999999999
1882,0.2044,0.2097,0.1831,0.266299999999999
1883,0.2043,0.2097,0.1831,0.266299999999999
1884,0.2038,0.2102,0.1821,0.266299999999999
1885,0.204299999999999,0.2099,0.1816,0.266299999999999
1886,0.204199999999999,0.2094,0.1811,0.265499999999999
1887,0.203799999999999,0.2095,0.181,0.265499999999999
1888,0.204999999999999,0.2092,0.1814,0.265499999999999
1889,0.2051,0.2092,0.1806,0.265499999999999
1890,0.2044,0.2092,0.1803,0.265499999999999
1891,0.2041,0.2085,0.1793,0.264199999999999
1892,0.2035,0.2083,0.1796,0.264199999999999
1893,0.2034,0.2087,0.1799,0.264199999999999
1894,0.2038,0.2086,0.1794,0.264199999999999
1895,0.2032,0.2081,0.179600000000001,0.264199999999999
1896,0.2033,0.2083,0.1801,0.263699999999999
1897,0.2024,0.207,0.1803,0.263699999999999
1898,0.2015,0.2067,0.1807,0.263699999999999
1899,0.2013,0.207,0.1802,0.263699999999999
1900,0.2011,0.2069,0.18,0.263699999999999
1901,0.2007,0.2063,0.1801,0.261899999999999
1902,0.2001,0.2066,0.1796,0.261899999999999
1903,0.2,0.2067,0.1801,0.261899999999999
1904,0.2006,0.2065,0.1798,0.261899999999999
1905,0.1998,0.2052,0.1801,0.261899999999999
1906,0.1995,0.2057,0.1799,0.260999999999999
1907,0.1988,0.2055,0.1794,0.260999999999999
1908,0.1982,0.2049,0.1793,0.260999999999999
1909,0.1979,0.2043,0.1788,0.260999999999999
1910,0.1978,0.2036,0.1793,0.260999999999999
1911,0.1975,0.2033,0.1791,0.259799999999999
1912,0.1969,0.2032,0.1788,0.259799999999999
1913,0.1974,0.2029,0.1789,0.259799999999999
1914,0.1971,0.2027,0.1797,0.259799999999999
1915,0.1977,0.2036,0.1793,0.259799999999999
1916,0.1975,0.2041,0.1795,0.2589
1917,0.1968,0.2026,0.1791,0.2589
1918,0.196800000000001,0.2026,0.1793,0.2589
1919,0.196900000000001,0.2027,0.1786,0.2589
1920,0.1969,0.2032,0.1786,0.2589
1921,0.197300000000001,0.2039,0.1791,0.258799999999999
1922,0.198200000000001,0.2051,0.1792,0.258799999999999
1923,0.1984,0.2038,0.1793,0.258799999999999
1924,0.1967,0.2041,0.179,0.258799999999999
1925,0.196,0.2039,0.1799,0.258799999999999
1926,0.1959,0.2038,0.1796,0.256999999999999
1927,0.1953,0.2039,0.179299999999999,0.256999999999999
1928,0.1952,0.2037,0.1791,0.256999999999999
1929,0.1951,0.2033,0.1787,0.256999999999999
1930,0.1956,0.2024,0.1786,0.256999999999999
1931,0.1956,0.2024,0.1786,0.257199999999999
1932,0.195,0.2022,0.1788,0.257199999999999
1933,0.195,0.2018,0.1783,0.257199999999999
1934,0.1942,0.2013,0.1777,0.257199999999999
1935,0.194,0.2016,0.1769,0.257199999999999
1936,0.1939,0.2017,0.177,0.255899999999999
1937,0.1932,0.2014,0.1764,0.255899999999999
1938,0.1929,0.2006,0.1758,0.255899999999999
1939,0.1922,0.2003,0.175,0.255899999999999
1940,0.1923,0.2012,0.1745,0.255899999999999
1941,0.1921,0.2008,0.1742,0.254799999999999
1942,0.1921,0.2004,0.1731,0.254799999999999
1943,0.1923,0.1993,0.1732,0.254799999999999
1944,0.1916,0.199,0.1721,0.254799999999999
1945,0.1916,0.1992,0.1716,0.254799999999999
1946,0.191,0.1991,0.1719,0.253599999999999
1947,0.1907,0.1992,0.1713,0.253599999999999
1948,0.1904,0.1987,0.1709,0.253599999999999
1949,0.1907,0.199,0.1707,0.253599999999999
1950,0.1907,0.1991,0.1705,0.253599999999999
1951,0.1897,0.1986,0.1698,0.253399999999999
1952,0.1894,0.198199999999999,0.1692,0.253399999999999
1953,0.1899,0.1981,0.1688,0.253399999999999
1954,0.1903,0.1978,0.1687,0.253399999999999
1955,0.1897,0.1975,0.1681,0.253399999999999
1956,0.1901,0.1972,0.1681,0.252799999999999
1957,0.1901,0.1968,0.1677,0.252799999999999
1958,0.1899,0.1973,0.1684,0.252799999999999
1959,0.1894,0.1972,0.168599999999999,0.252799999999999
1960,0.1889,0.1968,0.1684,0.252799999999999
1961,0.1889,0.1968,0.1686,0.251799999999999
1962,0.1883,0.197,0.168399999999999,0.251799999999999
1963,0.1881,0.1961,0.1682,0.251799999999999
1964,0.1877,0.1958,0.1677,0.251799999999999
1965,0.1878,0.1949,0.1676,0.251799999999999
1966,0.1872,0.195,0.1676,0.251199999999999
1967,0.1867,0.195,0.166899999999999,0.251199999999999
1968,0.1872,0.1956,0.1664,0.251199999999999
1969,0.1881,0.1954,0.1659,0.251199999999999
1970,0.1877,0.1956,0.1653,0.251199999999999
1971,0.1885,0.1956,0.1651,0.249799999999999
1972,0.188,0.1955,0.1653,0.249799999999999
1973,0.1873,0.1954,0.1653,0.249799999999999
1974,0.1869,0.1957,0.1649,0.249799999999999
1975,0.1871,0.1957,0.1655,0.249799999999999
1976,0.1869,0.1957,0.1658,0.248899999999999
1977,0.1866,0.1957,0.1655,0.248899999999999
1978,0.1859,0.1952,0.1651,0.248899999999999
1979,0.1863,0.1952,0.1653,0.248899999999999
1980,0.1861,0.1948,0.1648,0.248899999999999
1981,0.1862,0.1941,0.1639,0.249199999999999
1982,0.1861,0.1936,0.1636,0.249199999999999
1983,0.1856,0.1933,0.164,0.249199999999999
1984,0.1854,0.1935,0.1635,0.249199999999999
1985,0.1849,0.1932,0.163700000000001,0.249199999999999
1986,0.1852,0.1932,0.1632,0.247499999999999
1987,0.184299999999999,0.1937,0.164,0.247499999999999
1988,0.1837,0.1933,0.1643,0.247499999999999
1989,0.1835,0.1929,0.1638,0.247499999999999
1990,0.1838,0.1931,0.1634,0.247499999999999
1991,0.1834,0.1928,0.1635,0.245699999999999
1992,0.1838,0.1927,0.1628,0.245699999999999
1993,0.1834,0.1923,0.1627,0.245699999999999
1994,0.1828,0.1915,0.163,0.245699999999999
1995,0.183,0.1913,0.1623,0.245699999999999
1996,0.1823,0.1908,0.1619,0.245099999999999
1997,0.1821,0.191,0.1622,0.245099999999999
1998,0.1827,0.1906,0.1622,0.245099999999999
1999,0.1819,0.1907,0.1623,0.245099999999999
2000,0.1818,0.1911,0.1615,0.245099999999999
2001,0.1812,0.1907,0.1612,0.242899999999999
2002,0.1811,0.1909,0.1606,0.242899999999999
2003,0.1805,0.1901,0.1602,0.242899999999999
2004,0.1802,0.1903,0.1597,0.242899999999999
2005,0.1804,0.1895,0.1599,0.242899999999999
2006,0.1804,0.1892,0.1597,0.241999999999999
2007,0.18,0.1889,0.159,0.241999999999999
2008,0.1799,0.1892,0.1586,0.241999999999999
2009,0.1799,0.1887,0.1588,0.241999999999999
2010,0.1796,0.1881,0.1588,0.241999999999999
2011,0.1795,0.1876,0.1582,0.240199999999999
2012,0.1792,0.1868,0.1575,0.240199999999999
2013,0.1798,0.1862,0.1576,0.240199999999999
2014,0.18,0.1862,0.1568,0.240199999999999
2015,0.1799,0.1863,0.1559,0.240199999999999
2016,0.1794,0.1863,0.1559,0.241299999999999
2017,0.1791,0.1858,0.1555,0.241299999999999
2018,0.1792,0.1858,0.1555,0.241299999999999
2019,0.179,0.1855,0.1549,0.241299999999999
2020,0.1788,0.1856,0.1545,0.241299999999999
2021,0.179600000000001,0.1853,0.1542,0.240099999999999
2022,0.1795,0.1858,0.1544,0.240099999999999
2023,0.1789,0.1856,0.1549,0.240099999999999
2024,0.1785,0.1858,0.1551,0.240099999999999
2025,0.1779,0.1856,0.1552,0.240099999999999
2026,0.1784,0.1847,0.1538,0.240299999999999
2027,0.178,0.1843,0.1541,0.240299999999999
2028,0.1784,0.1838,0.1539,0.240299999999999
2029,0.1781,0.1836,0.1535,0.240299999999999
2030,0.178800000000001,0.1832,0.1534,0.240299999999999
2031,0.1787,0.1835,0.1529,0.239299999999999
2032,0.1774,0.1838,0.1525,0.239299999999999
2033,0.1776,0.1832,0.1529,0.239299999999999
2034,0.1775,0.1832,0.152499999999999,0.239299999999999
2035,0.1767,0.1835,0.152899999999999,0.239299999999999
2036,0.1763,0.1833,0.1532,0.237699999999999
2037,0.1765,0.1826,0.1528,0.237699999999999
2038,0.1765,0.1812,0.1526,0.237699999999999
2039,0.176,0.1808,0.1531,0.237699999999999
2040,0.176,0.1808,0.1524,0.237699999999999
2041,0.1761,0.1805,0.152,0.237599999999999
2042,0.1746,0.1817,0.1519,0.237599999999999
2043,0.1748,0.181,0.1523,0.237599999999999
2044,0.1752,0.1806,0.1522,0.237599999999999
2045,0.1747,0.1811,0.1523,0.237599999999999
2046,0.1745,0.181,0.152099999999999,0.2359
2047,0.1747,0.1812,0.152299999999999,0.2359
2048,0.1748,0.1809,0.1515,0.2359
2049,0.1752,0.1807,0.151199999999999,0.2359
2050,0.1746,0.1806,0.1507,0.2359
2051,0.1742,0.1815,0.150799999999999,0.235099999999999
2052,0.1738,0.182,0.150499999999999,0.235099999999999
2053,0.1738,0.1823,0.1495,0.235099999999999
2054,0.1737,0.1823,0.148,0.235099999999999
2055,0.1737,0.1825,0.1484,0.235099999999999
2056,0.174,0.1828,0.1485,0.235299999999999
2057,0.174,0.1828,0.1486,0.235299999999999
2058,0.1736,0.1822,0.1487,0.235299999999999
2059,0.1736,0.1818,0.1488,0.235299999999999
2060,0.1735,0.1821,0.1483,0.235299999999999
2061,0.1729,0.1814,0.1479,0.231799999999999
2062,0.1728,0.1813,0.1477,0.231799999999999
2063,0.1721,0.1808,0.1471,0.231799999999999
2064,0.1726,0.1809,0.1468,0.231799999999999
2065,0.1725,0.1805,0.1466,0.231799999999999
2066,0.1726,0.1807,0.1468,0.230699999999999
2067,0.1728,0.1803,0.1464,0.230699999999999
2068,0.1736,0.180200000000001,0.1462,0.230699999999999
2069,0.1741,0.179600000000001,0.1459,0.230699999999999
2070,0.1739,0.179600000000001,0.146,0.230699999999999
2071,0.1739,0.1793,0.1453,0.229999999999999
2072,0.1736,0.1788,0.1455,0.229999999999999
2073,0.1732,0.1788,0.1445,0.229999999999999
2074,0.1725,0.178900000000001,0.1445,0.229999999999999
2075,0.1721,0.1786,0.1449,0.229999999999999
2076,0.1725,0.1787,0.1442,0.229299999999999
2077,0.1724,0.1779,0.1439,0.229299999999999
2078,0.1718,0.1772,0.1434,0.229299999999999
2079,0.1718,0.1764,0.143199999999999,0.229299999999999
2080,0.1712,0.1767,0.143199999999999,0.229299999999999
2081,0.171,0.1769,0.143199999999999,0.2281
2082,0.1704,0.1765,0.143099999999999,0.2281
2083,0.17,0.1763,0.143299999999999,0.2281
2084,0.17,0.1767,0.142899999999999,0.2281
2085,0.1698,0.1768,0.143199999999999,0.2281
2086,0.1699,0.177,0.143299999999999,0.2279
2087,0.1699,0.178,0.1429,0.2279
2088,0.169800000000001,0.178,0.1429,0.2279
2089,0.168700000000001,0.1779,0.1431,0.2279
2090,0.168300000000001,0.1777,0.1428,0.2279
2091,0.168000000000001,0.1775,0.1424,0.225699999999999
2092,0.168200000000001,0.1771,0.1421,0.225699999999999
2093,0.1679,0.1766,0.1415,0.225699999999999
2094,0.1679,0.1765,0.1412,0.225699999999999
2095,0.1681,0.1759,0.1416,0.225699999999999
2096,0.1679,0.1752,0.1413,0.224299999999999
2097,0.1674,0.1753,0.1415,0.224299999999999
2098,0.1679,0.1764,0.1414,0.224299999999999
2099,0.167600000000001,0.1762,0.1409,0.224299999999999
2100,0.167200000000001,0.1754,0.1415,0.224299999999999
2101,0.1672,0.1747,0.1413,0.2239
2102,0.1668,0.1749,0.1407,0.2239
2103,0.1672,0.1749,0.1401,0.2239
2104,0.167600000000001,0.1751,0.140300000000001,0.2239
2105,0.1673,0.1756,0.140100000000001,0.2239
2106,0.1671,0.1755,0.1399,0.221299999999999
2107,0.166800000000001,0.1753,0.1397,0.221299999999999
2108,0.1673,0.1745,0.1394,0.221299999999999
2109,0.1678,0.1739,0.1394,0.221299999999999
2110,0.1684,0.1743,0.139,0.221299999999999
2111,0.1683,0.1738,0.1386,0.2219
2112,0.167600000000001,0.1736,0.1384,0.2219
2113,0.1679,0.1731,0.1381,0.2219
2114,0.1675,0.1732,0.1381,0.2219
2115,0.1675,0.1734,0.1381,0.2219
2116,0.1667,0.1728,0.1386,0.2182
2117,0.1666,0.1735,0.1384,0.2182
2118,0.1663,0.1735,0.138,0.2182
2119,0.1662,0.1727,0.1385,0.2182
2120,0.1657,0.173,0.138000000000001,0.2182
2121,0.1651,0.1724,0.138000000000001,0.219299999999999
2122,0.1649,0.1724,0.1372,0.219299999999999
2123,0.1647,0.1715,0.136500000000001,0.219299999999999
2124,0.164,0.1718,0.1362,0.219299999999999
2125,0.164,0.1713,0.135800000000001,0.219299999999999
2126,0.1629,0.1713,0.1356,0.217799999999999
2127,0.1629,0.1726,0.1354,0.217799999999999
2128,0.1623,0.1723,0.136,0.217799999999999
2129,0.1626,0.1724,0.1367,0.217799999999999
2130,0.1625,0.1727,0.1368,0.217799999999999
2131,0.1622,0.1717,0.1361,0.216699999999999
2132,0.1614,0.1715,0.1364,0.216699999999999
2133,0.1623,0.1707,0.1369,0.216699999999999
2134,0.1622,0.1699,0.1366,0.216699999999999
2135,0.1622,0.1693,0.1364,0.216699999999999
2136,0.1624,0.1697,0.1366,0.215099999999999
2137,0.1621,0.169,0.1364,0.215099999999999
2138,0.1612,0.1696,0.1363,0.215099999999999
2139,0.1608,0.1692,0.1359,0.215099999999999
2140,0.1612,0.1689,0.1361,0.215099999999999
2141,0.1622,0.1686,0.1358,0.214599999999999
2142,0.1619,0.1683,0.1361,0.214599999999999
2143,0.162300000000001,0.1686,0.136,0.214599999999999
2144,0.162500000000001,0.1686,0.1358,0.214599999999999
2145,0.162500000000001,0.1686,0.1349,0.214599999999999
2146,0.1632,0.1684,0.135,0.212799999999999
2147,0.1629,0.1684,0.135,0.212799999999999
2148,0.1627,0.1674,0.1346,0.212799999999999
2149,0.1631,0.1669,0.1352,0.212799999999999
2150,0.1632,0.1668,0.1343,0.212799999999999
2151,0.1627,0.1663,0.1346,0.212799999999999
2152,0.1625,0.1663,0.1346,0.212799999999999
2153,0.1621,0.1666,0.1349,0.212799999999999
2154,0.1616,0.1662,0.1351,0.212799999999999
2155,0.1617,0.1666,0.1345,0.212799999999999
2156,0.1625,0.1664,0.1343,0.211199999999999
2157,0.1618,0.1655,0.1338,0.211199999999999
2158,0.1617,0.166,0.1331,0.211199999999999
2159,0.1611,0.165,0.1331,0.211199999999999
2160,0.1613,0.1651,0.133,0.211199999999999
2161,0.1609,0.1653,0.1326,0.208699999999999
2162,0.1603,0.1649,0.1329,0.208699999999999
2163,0.1606,0.1646,0.1326,0.208699999999999
2164,0.16,0.164,0.1326,0.208699999999999
2165,0.159600000000001,0.1643,0.1323,0.208699999999999
2166,0.1595,0.164,0.1318,0.207299999999999
2167,0.1588,0.1637,0.1316,0.207299999999999
2168,0.1582,0.164,0.1319,0.207299999999999
2169,0.1583,0.1634,0.1322,0.207299999999999
2170,0.157600000000001,0.1634,0.1315,0.207299999999999
2171,0.1581,0.1626,0.1315,0.2067
2172,0.1579,0.1625,0.1312,0.2067
2173,0.157700000000001,0.1618,0.1308,0.2067
2174,0.1577,0.1614,0.1306,0.2067
2175,0.1579,0.1609,0.1311,0.2067
2176,0.158,0.1607,0.1304,0.204899999999999
2177,0.1574,0.1603,0.1302,0.204899999999999
2178,0.1568,0.1601,0.130499999999999,0.204899999999999
2179,0.1566,0.1596,0.1304,0.204899999999999
2180,0.1572,0.1595,0.1305,0.204899999999999
2181,0.157399999999999,0.1596,0.130299999999999,0.204999999999999
2182,0.1567,0.1591,0.129999999999999,0.204999999999999
2183,0.1567,0.1589,0.129699999999999,0.204999999999999
2184,0.1566,0.1588,0.1293,0.204999999999999
2185,0.1559,0.1589,0.129399999999999,0.204999999999999
2186,0.1559,0.1589,0.1293,0.2055
2187,0.1561,0.1586,0.1295,0.2055
2188,0.1558,0.1586,0.1291,0.2055
2189,0.156,0.1586,0.1287,0.2055
2190,0.1559,0.1588,0.1289,0.2055
2191,0.156,0.1594,0.1284,0.203699999999999
2192,0.1554,0.1605,0.129,0.203699999999999
2193,0.1554,0.1599,0.1293,0.203699999999999
2194,0.1555,0.16,0.1294,0.203699999999999
2195,0.1558,0.1604,0.1297,0.203699999999999
2196,0.1551,0.16,0.1301,0.2032
2197,0.1551,0.1601,0.1298,0.2032
2198,0.1548,0.16,0.1298,0.2032
2199,0.1546,0.1598,0.13,0.2032
2200,0.1545,0.1603,0.13,0.2032
2201,0.1544,0.1603,0.1303,0.2026
2202,0.1541,0.1602,0.1299,0.2026
2203,0.1534,0.1607,0.1298,0.2026
2204,0.1539,0.1609,0.1304,0.2026
2205,0.1537,0.1604,0.1302,0.2026
2206,0.1534,0.1594,0.1303,0.2024
2207,0.1534,0.1594,0.1305,0.2024
2208,0.153100000000001,0.1592,0.1301,0.2024
2209,0.1541,0.1587,0.1293,0.2024
2210,0.1539,0.1578,0.129,0.2024
2211,0.1537,0.1586,0.1291,0.2014
2212,0.1543,0.1582,0.1288,0.2014
2213,0.1539,0.1579,0.129,0.2014
2214,0.1537,0.1588,0.1283,0.2014
2215,0.1536,0.1584,0.1278,0.2014
2216,0.152899999999999,0.158,0.1281,0.2009
2217,0.152299999999999,0.1578,0.1287,0.2009
2218,0.1531,0.1581,0.1285,0.2009
2219,0.1528,0.1589,0.1283,0.2009
2220,0.1525,0.1594,0.1281,0.2009
2221,0.1521,0.1586,0.1278,0.198199999999999
2222,0.152,0.1579,0.1274,0.198199999999999
2223,0.1519,0.1579,0.1273,0.198199999999999
2224,0.1516,0.1578,0.127,0.198199999999999
2225,0.1519,0.1576,0.1273,0.198199999999999
2226,0.152,0.1573,0.1265,0.197899999999999
2227,0.1519,0.1575,0.1258,0.197899999999999
2228,0.1518,0.1575,0.1251,0.197899999999999
2229,0.1517,0.1573,0.1247,0.197899999999999
2230,0.1512,0.1573,0.123999999999999,0.197899999999999
2231,0.1507,0.1572,0.1239,0.196699999999999
2232,0.1504,0.1568,0.1235,0.196699999999999
2233,0.1503,0.1566,0.1232,0.196699999999999
2234,0.1501,0.1558,0.1234,0.196699999999999
2235,0.15,0.1559,0.1233,0.196699999999999
2236,0.149,0.1558,0.122599999999999,0.1967
2237,0.148200000000001,0.1554,0.122499999999999,0.1967
2238,0.1481,0.1554,0.122,0.1967
2239,0.1473,0.1551,0.1221,0.1967
2240,0.1472,0.1552,0.1217,0.1967
2241,0.1467,0.1545,0.1217,0.1958
2242,0.1464,0.154,0.1213,0.1958
2243,0.1465,0.1534,0.1212,0.1958
2244,0.1463,0.1537,0.1207,0.1958
2245,0.1461,0.1536,0.1208,0.1958
2246,0.1458,0.1541,0.1213,0.193899999999999
2247,0.1455,0.1542,0.1212,0.193899999999999
2248,0.1453,0.1542,0.1214,0.193899999999999
2249,0.1448,0.154,0.1213,0.193899999999999
2250,0.1449,0.1534,0.1212,0.193899999999999
2251,0.1449,0.154,0.121099999999999,0.193599999999999
2252,0.1454,0.1538,0.121499999999999,0.193599999999999
2253,0.1456,0.1535,0.121699999999999,0.193599999999999
2254,0.1459,0.1534,0.1217,0.193599999999999
2255,0.1455,0.1532,0.1218,0.193599999999999
2256,0.1451,0.1527,0.1213,0.1927
2257,0.1446,0.1527,0.1217,0.1927
2258,0.1443,0.1527,0.1216,0.1927
2259,0.1446,0.1531,0.1218,0.1927
2260,0.1446,0.153,0.1215,0.1927
2261,0.144000000000001,0.1526,0.1216,0.190099999999999
2262,0.143400000000001,0.1519,0.1215,0.190099999999999
2263,0.1438,0.1516,0.1213,0.190099999999999
2264,0.144100000000001,0.1516,0.1213,0.190099999999999
2265,0.144,0.151199999999999,0.1212,0.190099999999999
2266,0.1436,0.1513,0.1212,0.1884
2267,0.144,0.1516,0.121,0.1884
2268,0.144400000000001,0.1511,0.1205,0.1884
2269,0.1438,0.1515,0.1203,0.1884
2270,0.1437,0.1509,0.119900000000001,0.1884
2271,0.1441,0.1507,0.1199,0.1871
2272,0.1436,0.1506,0.1198,0.1871
2273,0.1431,0.1507,0.1197,0.1871
2274,0.1426,0.1506,0.1197,0.1871
2275,0.1432,0.1506,0.1196,0.1871
2276,0.1428,0.1499,0.1193,0.1857
2277,0.1429,0.1495,0.1189,0.1857
2278,0.1427,0.1496,0.119,0.1857
2279,0.1432,0.1488,0.1192,0.1857
2280,0.1433,0.1488,0.1194,0.1857
2281,0.1428,0.1488,0.119,0.1853
2282,0.1423,0.1484,0.1189,0.1853
2283,0.143,0.1479,0.119,0.1853
2284,0.1429,0.148,0.1189,0.1853
2285,0.1423,0.1479,0.119,0.1853
2286,0.1423,0.1482,0.1191,0.1844
2287,0.1424,0.148,0.1187,0.1844
2288,0.1423,0.1473,0.1188,0.1844
2289,0.1417,0.1475,0.1188,0.1844
2290,0.1412,0.1478,0.1191,0.1844
2291,0.141,0.1471,0.1191,0.1825
2292,0.141,0.1464,0.1189,0.1825
2293,0.141,0.1455,0.1186,0.1825
2294,0.1403,0.145200000000001,0.1187,0.1825
2295,0.1403,0.1445,0.1181,0.1825
2296,0.1398,0.1441,0.1182,0.1821
2297,0.1394,0.1438,0.1179,0.1821
2298,0.1391,0.144,0.1182,0.1821
2299,0.1392,0.1433,0.1176,0.1821
2300,0.1391,0.1428,0.1176,0.1821
2301,0.1387,0.1428,0.1173,0.1818
2302,0.1387,0.1424,0.1175,0.1818
2303,0.1383,0.1422,0.1173,0.1818
2304,0.1374,0.1416,0.1167,0.1818
2305,0.1369,0.1412,0.1165,0.1818
2306,0.136,0.1417,0.1165,0.181
2307,0.1356,0.1411,0.1156,0.181
2308,0.134999999999999,0.1411,0.1156,0.181
2309,0.134999999999999,0.1411,0.116,0.181
2310,0.1351,0.1406,0.116,0.181
2311,0.1354,0.1411,0.1155,0.1812
2312,0.1361,0.141,0.1153,0.1812
2313,0.1369,0.1411,0.1149,0.1812
2314,0.137,0.1412,0.1147,0.1812
2315,0.1372,0.141,0.1148,0.1812
2316,0.1372,0.1407,0.1146,0.1803
2317,0.1373,0.1408,0.1142,0.1803
2318,0.1376,0.1406,0.1139,0.1803
2319,0.1373,0.1405,0.1139,0.1803
2320,0.1372,0.1403,0.1135,0.1803
2321,0.137,0.1401,0.1134,0.1791
2322,0.1369,0.1399,0.1131,0.1791
2323,0.1371,0.1397,0.1133,0.1791
2324,0.1373,0.1394,0.1131,0.1791
2325,0.137,0.1387,0.1127,0.1791
2326,0.1369,0.1384,0.1131,0.179099999999999
2327,0.1375,0.1386,0.1126,0.179099999999999
2328,0.1373,0.1387,0.1124,0.179099999999999
2329,0.1371,0.1381,0.112,0.179099999999999
2330,0.1372,0.1381,0.1117,0.179099999999999
2331,0.1368,0.1377,0.1111,0.177899999999999
2332,0.1364,0.1381,0.1109,0.177899999999999
2333,0.1362,0.1371,0.1101,0.177899999999999
2334,0.1357,0.1369,0.1105,0.177899999999999
2335,0.1358,0.1369,0.1101,0.177899999999999
2336,0.1356,0.1367,0.1097,0.1769
2337,0.1354,0.1367,0.1102,0.1769
2338,0.1348,0.1365,0.1109,0.1769
2339,0.1348,0.1367,0.1106,0.1769
2340,0.1342,0.1362,0.111,0.1769
2341,0.1341,0.1362,0.1109,0.1778
2342,0.1339,0.1359,0.1112,0.1778
2343,0.1335,0.1357,0.1116,0.1778
2344,0.1328,0.1359,0.1114,0.1778
2345,0.1335,0.1363,0.1116,0.1778
2346,0.1334,0.1354,0.1114,0.1769
2347,0.1331,0.1354,0.1117,0.1769
2348,0.1334,0.1349,0.1114,0.1769
2349,0.1329,0.1346,0.1114,0.1769
2350,0.1322,0.1341,0.111399999999999,0.1769
2351,0.1317,0.1341,0.111199999999999,0.176199999999999
2352,0.1315,0.134,0.111099999999999,0.176199999999999
2353,0.1318,0.134,0.110599999999999,0.176199999999999
2354,0.1321,0.1339,0.110399999999999,0.176199999999999
2355,0.132,0.1329,0.1101,0.176199999999999
2356,0.1321,0.1322,0.109,0.175
2357,0.1324,0.1317,0.1087,0.175
2358,0.1325,0.1319,0.1084,0.175
2359,0.1333,0.1319,0.1083,0.175
2360,0.1329,0.1323,0.1083,0.175
2361,0.1334,0.1329,0.1082,0.174099999999999
2362,0.1331,0.1327,0.1083,0.174099999999999
2363,0.1329,0.133,0.1077,0.174099999999999
2364,0.1324,0.1329,0.1075,0.174099999999999
2365,0.132,0.1329,0.1075,0.174099999999999
2366,0.1316,0.1328,0.1072,0.172699999999999
2367,0.1314,0.1331,0.1071,0.172699999999999
2368,0.1313,0.1334,0.1073,0.172699999999999
2369,0.1315,0.1334,0.1068,0.172699999999999
2370,0.1312,0.1341,0.1066,0.172699999999999
2371,0.1308,0.1341,0.1062,0.172999999999999
2372,0.1304,0.1341,0.1059,0.172999999999999
2373,0.1303,0.1343,0.1058,0.172999999999999
2374,0.1304,0.133999999999999,0.1064,0.172999999999999
2375,0.1303,0.133699999999999,0.106,0.172999999999999
2376,0.1298,0.133899999999999,0.1061,0.171999999999999
2377,0.1296,0.133299999999999,0.1062,0.171999999999999
2378,0.1294,0.132999999999999,0.1066,0.171999999999999
2379,0.129,0.132599999999999,0.1061,0.171999999999999
2380,0.128600000000001,0.1322,0.1061,0.171999999999999
2381,0.129300000000001,0.1316,0.1063,0.169999999999999
2382,0.1288,0.1314,0.1065,0.169999999999999
2383,0.1287,0.1313,0.1065,0.169999999999999
2384,0.1289,0.1311,0.1069,0.169999999999999
2385,0.1289,0.1314,0.106499999999999,0.169999999999999
2386,0.1294,0.1311,0.1065,0.169099999999999
2387,0.1294,0.1313,0.1066,0.169099999999999
2388,0.1291,0.1314,0.1059,0.169099999999999
2389,0.1286,0.1314,0.1059,0.169099999999999
2390,0.1288,0.131,0.1055,0.169099999999999
2391,0.128500000000001,0.13,0.1052,0.168399999999999
2392,0.128500000000001,0.1302,0.1052,0.168399999999999
2393,0.1284,0.1297,0.1055,0.168399999999999
2394,0.1281,0.1302,0.105,0.168399999999999
2395,0.128,0.1301,0.1047,0.168399999999999
2396,0.1285,0.129599999999999,0.1049,0.166399999999999
2397,0.1279,0.1297,0.1048,0.166399999999999
2398,0.1273,0.1298,0.1051,0.166399999999999
2399,0.1273,0.1302,0.1053,0.166399999999999
2400,0.1265,0.1302,0.1053,0.166399999999999
2401,0.1265,0.1303,0.1044,0.1668
2402,0.1264,0.1305,0.1039,0.1668
2403,0.126,0.131,0.1039,0.1668
2404,0.1259,0.130899999999999,0.1038,0.1668
2405,0.1257,0.130299999999999,0.1041,0.1668
2406,0.1248,0.129899999999999,0.1041,0.1662
2407,0.1247,0.128899999999999,0.103899999999999,0.1662
2408,0.1248,0.128399999999999,0.1038,0.1662
2409,0.1246,0.128599999999999,0.103499999999999,0.1662
2410,0.1247,0.1288,0.103,0.1662
2411,0.124899999999999,0.1289,0.102799999999999,0.165899999999999
2412,0.1251,0.1291,0.102299999999999,0.165899999999999
2413,0.125,0.1287,0.102699999999999,0.165899999999999
2414,0.125,0.128,0.1022,0.165899999999999
2415,0.1249,0.1277,0.1021,0.165899999999999
2416,0.1249,0.1279,0.1025,0.1645
2417,0.1246,0.1273,0.1025,0.1645
2418,0.1241,0.127,0.1024,0.1645
2419,0.124,0.1273,0.1028,0.1645
2420,0.1242,0.1271,0.1026,0.1645
2421,0.124,0.1271,0.1024,0.1642
2422,0.124,0.1271,0.102,0.1642
2423,0.1243,0.1263,0.102,0.1642
2424,0.1243,0.1263,0.102,0.1642
2425,0.1242,0.126099999999999,0.1016,0.1642
2426,0.1242,0.1261,0.1015,0.162999999999999
2427,0.124,0.1255,0.1014,0.162999999999999
2428,0.1237,0.125699999999999,0.1017,0.162999999999999
2429,0.1235,0.125899999999999,0.1013,0.162999999999999
2430,0.1232,0.125099999999999,0.1016,0.162999999999999
2431,0.1227,0.124699999999999,0.1017,0.161299999999999
2432,0.1218,0.1244,0.1021,0.161299999999999
2433,0.1212,0.1242,0.1015,0.161299999999999
2434,0.1211,0.1242,0.1012,0.161299999999999
2435,0.1209,0.1242,0.1008,0.161299999999999
2436,0.1215,0.124,0.1012,0.160999999999999
2437,0.1216,0.1245,0.101,0.160999999999999
2438,0.1215,0.1245,0.1011,0.160999999999999
2439,0.121300000000001,0.1238,0.101,0.160999999999999
2440,0.1211,0.1237,0.1011,0.160999999999999
2441,0.1206,0.1237,0.1008,0.159099999999999
2442,0.1201,0.1238,0.1009,0.159099999999999
2443,0.1203,0.123599999999999,0.1014,0.159099999999999
2444,0.1199,0.123799999999999,0.1009,0.159099999999999
2445,0.1191,0.124,0.101,0.159099999999999
2446,0.1188,0.1242,0.1011,0.159499999999999
2447,0.1188,0.1246,0.1006,0.159499999999999
2448,0.119,0.1241,0.1003,0.159499999999999
2449,0.1183,0.1239,0.1001,0.159499999999999
2450,0.1183,0.1238,0.0997999999999999,0.159499999999999
2451,0.118,0.1232,0.0996999999999999,0.159099999999999
2452,0.1181,0.1234,0.0991,0.159099999999999
2453,0.1178,0.1234,0.0988999999999999,0.159099999999999
2454,0.1179,0.1232,0.0982000000000001,0.159099999999999
2455,0.1175,0.1226,0.0982000000000002,0.159099999999999
2456,0.1174,0.1226,0.0980000000000003,0.158699999999999
2457,0.1172,0.1226,0.0976,0.158699999999999
2458,0.1169,0.1217,0.0975000000000001,0.158699999999999
2459,0.117,0.1219,0.0974000000000003,0.158699999999999
2460,0.1171,0.1213,0.0973000000000002,0.158699999999999
2461,0.1169,0.1217,0.0973000000000002,0.157199999999999
2462,0.1167,0.1218,0.0973000000000002,0.157199999999999
2463,0.1165,0.1213,0.0973999999999999,0.157199999999999
2464,0.1158,0.1208,0.0971,0.157199999999999
2465,0.1154,0.120200000000001,0.0969999999999999,0.157199999999999
2466,0.1157,0.1197,0.0967999999999999,0.155899999999999
2467,0.1156,0.1193,0.0967999999999999,0.155899999999999
2468,0.1157,0.119,0.0972999999999997,0.155899999999999
2469,0.1158,0.1185,0.0971999999999997,0.155899999999999
2470,0.115600000000001,0.118,0.0970999999999997,0.155899999999999
2471,0.115800000000001,0.118,0.0970999999999997,0.154099999999999
2472,0.1161,0.1177,0.0971999999999998,0.154099999999999
2473,0.1161,0.1182,0.0972999999999997,0.154099999999999
2474,0.1163,0.1179,0.0974999999999997,0.154099999999999
2475,0.1163,0.1179,0.0973999999999997,0.154099999999999
2476,0.1164,0.1185,0.0972999999999995,0.154799999999999
2477,0.1168,0.1188,0.0970999999999996,0.154799999999999
2478,0.1163,0.1189,0.0968999999999999,0.154799999999999
2479,0.117,0.1184,0.0966999999999999,0.154799999999999
2480,0.1169,0.1186,0.0968999999999997,0.154799999999999
2481,0.1167,0.1183,0.0973999999999995,0.153399999999999
2482,0.1167,0.1182,0.0977999999999994,0.153399999999999
2483,0.1172,0.1187,0.0972999999999996,0.153399999999999
2484,0.1167,0.1185,0.0976999999999997,0.153399999999999
2485,0.1164,0.1185,0.0973999999999999,0.153399999999999
2486,0.1158,0.1184,0.098,0.153399999999999
2487,0.1151,0.1187,0.0974999999999997,0.153399999999999
2488,0.1149,0.1183,0.0973999999999998,0.153399999999999
2489,0.1148,0.118,0.0969999999999998,0.153399999999999
2490,0.1147,0.1182,0.097,0.153399999999999
2491,0.1135,0.1179,0.097,0.153399999999999
2492,0.1133,0.1183,0.0971000000000001,0.153399999999999
2493,0.1133,0.1181,0.0967000000000003,0.153399999999999
2494,0.1137,0.118,0.0967000000000001,0.153399999999999
2495,0.1135,0.1176,0.0967,0.153399999999999
2496,0.1132,0.118,0.0960000000000001,0.152499999999999
2497,0.1133,0.1173,0.096,0.152499999999999
2498,0.1126,0.1171,0.0962999999999998,0.152499999999999
2499,0.113499999999999,0.1173,0.0964999999999998,0.152499999999999
2500,0.1132,0.1171,0.0963999999999998,0.152499999999999
2501,0.1133,0.1162,0.0960000000000001,0.151199999999999
2502,0.1128,0.1156,0.0958,0.151199999999999
2503,0.112499999999999,0.1154,0.0957999999999999,0.151199999999999
2504,0.1126,0.1159,0.0959999999999998,0.151199999999999
2505,0.1134,0.1153,0.0958999999999998,0.151199999999999
2506,0.1134,0.1151,0.0953999999999999,0.149899999999999
2507,0.1137,0.1146,0.095,0.149899999999999
2508,0.1133,0.1147,0.0947999999999999,0.149899999999999
2509,0.1129,0.1144,0.095,0.149899999999999
2510,0.1131,0.1142,0.0947999999999999,0.149899999999999
2511,0.1133,0.1144,0.0943000000000001,0.149999999999999
2512,0.1134,0.1137,0.0942999999999998,0.149999999999999
2513,0.1136,0.1133,0.0942999999999998,0.149999999999999
2514,0.1133,0.113,0.0943999999999999,0.149999999999999
2515,0.1129,0.1131,0.0943000000000001,0.149999999999999
2516,0.1124,0.1132,0.0950000000000002,0.148799999999999
2517,0.1121,0.1127,0.0945999999999999,0.148799999999999
2518,0.1122,0.1122,0.0943999999999998,0.148799999999999
2519,0.112,0.1121,0.0943999999999998,0.148799999999999
2520,0.1115,0.1114,0.0937,0.148799999999999
2521,0.1108,0.1115,0.0933000000000002,0.1486
2522,0.1106,0.1104,0.093,0.1486
2523,0.1102,0.1099,0.0925999999999999,0.1486
2524,0.1097,0.109399999999999,0.0926,0.1486
2525,0.1094,0.110299999999999,0.0925999999999999,0.1486
2526,0.1092,0.11,0.0922999999999999,0.147299999999999
2527,0.1087,0.1099,0.0918999999999999,0.147299999999999
2528,0.1081,0.1094,0.0919,0.147299999999999
2529,0.1078,0.1098,0.0921999999999999,0.147299999999999
2530,0.1077,0.1095,0.0919999999999999,0.147299999999999
2531,0.1078,0.1094,0.0917999999999999,0.147199999999999
2532,0.108,0.1096,0.0917999999999998,0.147199999999999
2533,0.108,0.1099,0.0920999999999996,0.147199999999999
2534,0.1079,0.1099,0.0919999999999997,0.147199999999999
2535,0.1079,0.1097,0.0914999999999998,0.147199999999999
2536,0.1072,0.1093,0.0912999999999998,0.145899999999999
2537,0.1068,0.1095,0.0911999999999995,0.145899999999999
2538,0.106300000000001,0.1097,0.0911999999999996,0.145899999999999
2539,0.106300000000001,0.1095,0.0911999999999996,0.145899999999999
2540,0.106000000000001,0.109,0.0908999999999998,0.145899999999999
2541,0.1068,0.1087,0.0908999999999998,0.146099999999999
2542,0.1067,0.1088,0.0905999999999998,0.146099999999999
2543,0.1065,0.109,0.0905999999999998,0.146099999999999
2544,0.1063,0.1091,0.0903999999999996,0.146099999999999
2545,0.1061,0.109,0.0900999999999995,0.146099999999999
2546,0.1058,0.1092,0.0899999999999997,0.144799999999999
2547,0.1058,0.1088,0.0900999999999997,0.144799999999999
2548,0.1057,0.1083,0.0899999999999999,0.144799999999999
2549,0.1059,0.1076,0.0902999999999998,0.144799999999999
2550,0.1058,0.1071,0.0899999999999997,0.144799999999999
2551,0.1055,0.1071,0.0900999999999996,0.143799999999999
2552,0.1052,0.1074,0.0900999999999997,0.143799999999999
2553,0.105,0.107,0.0898999999999995,0.143799999999999
2554,0.1047,0.107,0.0898999999999995,0.143799999999999
2555,0.1045,0.1072,0.0898999999999995,0.143799999999999
2556,0.1041,0.1073,0.0895999999999997,0.142799999999999
2557,0.1035,0.1068,0.0895999999999997,0.142799999999999
2558,0.1035,0.1072,0.0897999999999997,0.142799999999999
2559,0.1039,0.1072,0.0900999999999996,0.142799999999999
2560,0.1038,0.1068,0.0900999999999997,0.142799999999999
2561,0.1034,0.1063,0.0899999999999999,0.143199999999999
2562,0.1033,0.1061,0.0899,0.143199999999999
2563,0.103399999999999,0.1056,0.0895999999999999,0.143199999999999
2564,0.103,0.1061,0.0897999999999998,0.143199999999999
2565,0.103299999999999,0.1063,0.0893999999999998,0.143199999999999
2566,0.103499999999999,0.1061,0.0894999999999997,0.142899999999999
2567,0.103699999999999,0.1063,0.0893999999999998,0.142899999999999
2568,0.103699999999999,0.1066,0.0889999999999997,0.142899999999999
2569,0.1037,0.107,0.0886999999999997,0.142899999999999
2570,0.1032,0.107,0.0882999999999997,0.142899999999999
2571,0.1028,0.1063,0.0882999999999998,0.141999999999999
2572,0.1032,0.1063,0.0880999999999998,0.141999999999999
2573,0.1037,0.1063,0.0883999999999997,0.141999999999999
2574,0.1033,0.1065,0.0885999999999996,0.141999999999999
2575,0.1033,0.1063,0.0883999999999996,0.141999999999999
2576,0.1036,0.1064,0.0880999999999996,0.141499999999999
2577,0.1033,0.106,0.0882999999999996,0.141499999999999
2578,0.1032,0.1061,0.0875999999999993,0.141499999999999
2579,0.1031,0.1066,0.0875999999999993,0.141499999999999
2580,0.1029,0.1064,0.0873999999999994,0.141499999999999
2581,0.1026,0.1061,0.0871999999999994,0.140999999999999
2582,0.1025,0.1055,0.0866999999999994,0.140999999999999
2583,0.1027,0.1053,0.0865999999999996,0.140999999999999
2584,0.1025,0.105,0.0869999999999997,0.140999999999999
2585,0.1024,0.105,0.0868999999999999,0.140999999999999
2586,0.1019,0.1051,0.0867999999999998,0.140499999999999
2587,0.1017,0.1049,0.0866999999999999,0.140499999999999
2588,0.102,0.1049,0.0864999999999998,0.140499999999999
2589,0.1017,0.1052,0.0864999999999998,0.140499999999999
2590,0.1013,0.1052,0.0863999999999997,0.140499999999999
2591,0.1011,0.1055,0.0863999999999996,0.140099999999999
2592,0.1011,0.1057,0.0865999999999996,0.140099999999999
2593,0.101,0.105800000000001,0.0865999999999997,0.140099999999999
2594,0.1008,0.1054,0.0865999999999996,0.140099999999999
2595,0.1006,0.1058,0.0865999999999996,0.140099999999999
2596,0.1006,0.1054,0.0866999999999998,0.139299999999999
2597,0.1002,0.1056,0.0868999999999999,0.139299999999999
2598,0.1004,0.1056,0.0864999999999999,0.139299999999999
2599,0.1005,0.1049,0.0861000000000002,0.139299999999999
2600,0.1006,0.1049,0.0855000000000001,0.139299999999999
2601,0.101,0.1052,0.0850000000000002,0.139999999999999
2602,0.1009,0.1052,0.0853,0.139999999999999
2603,0.1008,0.1053,0.0849,0.139999999999999
2604,0.1005,0.1049,0.0845,0.139999999999999
2605,0.1003,0.1045,0.0845999999999999,0.139999999999999
2606,0.0999999999999998,0.1045,0.084,0.139799999999999
2607,0.1,0.1037,0.084,0.139799999999999
2608,0.1004,0.1032,0.0841,0.139799999999999
2609,0.0998999999999997,0.1031,0.0840000000000001,0.139799999999999
2610,0.0992999999999996,0.1027,0.0841999999999998,0.139799999999999
2611,0.0990999999999995,0.1029,0.0841999999999998,0.139199999999999
2612,0.0990999999999994,0.1027,0.0841999999999997,0.139199999999999
2613,0.0989999999999993,0.1024,0.0839999999999996,0.139199999999999
2614,0.0983999999999995,0.1024,0.0835999999999999,0.139199999999999
2615,0.0983999999999996,0.1028,0.0836999999999999,0.139199999999999
2616,0.0980999999999996,0.103,0.0832999999999999,0.138799999999999
2617,0.0985999999999997,0.1024,0.0832999999999999,0.138799999999999
2618,0.0980999999999997,0.1025,0.0835000000000001,0.138799999999999
2619,0.0981999999999996,0.1021,0.0837,0.138799999999999
2620,0.0979999999999995,0.1013,0.0839000000000002,0.138799999999999
2621,0.0978999999999997,0.101,0.0839000000000002,0.1369
2622,0.0975999999999994,0.1006,0.0839000000000002,0.1369
2623,0.0972999999999995,0.1008,0.0841000000000001,0.1369
2624,0.0974999999999996,0.1008,0.0842000000000002,0.1369
2625,0.0981999999999996,0.1006,0.0838,0.1369
2626,0.0984999999999995,0.1005,0.0839,0.1351
2627,0.0983999999999995,0.1005,0.0838,0.1351
2628,0.0980999999999996,0.1003,0.0839000000000002,0.1351
2629,0.0984999999999997,0.100599999999999,0.0841,0.1351
2630,0.0983999999999996,0.100299999999999,0.0840000000000002,0.1351
2631,0.0987999999999996,0.1008,0.0841999999999998,0.135399999999999
2632,0.0988999999999998,0.101,0.0840999999999998,0.135399999999999
2633,0.0986999999999996,0.101,0.0834,0.135399999999999
2634,0.0984999999999997,0.1009,0.0830000000000001,0.135399999999999
2635,0.0986999999999998,0.1006,0.0826000000000002,0.135399999999999
2636,0.0989999999999998,0.1007,0.0825000000000001,0.135799999999999
2637,0.0993999999999998,0.1004,0.0824000000000001,0.135799999999999
2638,0.0989999999999999,0.1003,0.0826,0.135799999999999
2639,0.0991,0.1002,0.0829000000000001,0.135799999999999
2640,0.0991,0.1004,0.0827,0.135799999999999
2641,0.0993000000000002,0.1004,0.0827,0.1352
2642,0.0992000000000003,0.1008,0.0823999999999998,0.1352
2643,0.0992000000000003,0.1008,0.0825999999999999,0.1352
2644,0.0993000000000002,0.1009,0.0822999999999999,0.1352
2645,0.0988000000000001,0.1011,0.0824999999999999,0.1352
2646,0.0981000000000001,0.1011,0.0822999999999996,0.1346
2647,0.0979999999999999,0.1012,0.0825999999999998,0.1346
2648,0.0980999999999996,0.1014,0.0822999999999996,0.1346
2649,0.0982999999999997,0.101,0.0823999999999998,0.1346
2650,0.0980999999999999,0.1009,0.0826999999999997,0.1346
2651,0.0983999999999997,0.1005,0.0823999999999998,0.133999999999999
2652,0.0977999999999998,0.1001,0.0822999999999997,0.133999999999999
2653,0.0981000000000001,0.0996000000000001,0.0823999999999998,0.133999999999999
2654,0.0981000000000001,0.0992000000000002,0.0820999999999998,0.133999999999999
2655,0.0981000000000001,0.0992999999999999,0.0818999999999999,0.133999999999999
2656,0.0976,0.0987,0.0816999999999999,0.133199999999999
2657,0.0969,0.0982000000000002,0.0818999999999999,0.133199999999999
2658,0.097,0.0982000000000004,0.0817999999999998,0.133199999999999
2659,0.0971,0.0983000000000002,0.0814999999999998,0.133199999999999
2660,0.0966000000000001,0.0982000000000001,0.0813999999999999,0.133199999999999
2661,0.0967,0.0974,0.0811999999999999,0.132999999999999
2662,0.0965,0.0972,0.0812999999999998,0.132999999999999
2663,0.0962000000000001,0.097,0.0812999999999997,0.132999999999999
2664,0.0964,0.0962999999999998,0.0812999999999997,0.132999999999999
2665,0.0963000000000003,0.0966999999999999,0.0809999999999996,0.132999999999999
2666,0.0958000000000004,0.0964999999999998,0.0808999999999996,0.132799999999999
2667,0.0959000000000003,0.0964999999999998,0.0805999999999999,0.132799999999999
2668,0.0959000000000004,0.0962999999999999,0.0803999999999999,0.132799999999999
2669,0.0953000000000004,0.0959,0.0799999999999998,0.132799999999999
2670,0.0953000000000006,0.0957000000000001,0.0794999999999999,0.132799999999999
2671,0.0953000000000006,0.0959000000000003,0.0796000000000001,0.1311
2672,0.0953000000000003,0.0959000000000002,0.0794,0.1311
2673,0.0959000000000002,0.0955000000000003,0.0794999999999999,0.1311
2674,0.0955000000000001,0.0953000000000002,0.0792999999999996,0.1311
2675,0.0956,0.0951,0.0791999999999997,0.1311
2676,0.0953000000000001,0.0950999999999997,0.0788999999999997,0.1317
2677,0.0954999999999998,0.0947999999999998,0.0787999999999996,0.1317
2678,0.0951,0.0945999999999998,0.0791999999999996,0.1317
2679,0.0950999999999997,0.0939999999999998,0.0793999999999997,0.1317
2680,0.0950999999999997,0.0939999999999996,0.0789999999999996,0.1317
2681,0.0949999999999995,0.0942999999999998,0.0788999999999997,0.1299
2682,0.0948999999999994,0.0944999999999997,0.0786999999999997,0.1299
2683,0.0946999999999995,0.0945999999999998,0.0786999999999997,0.1299
2684,0.0946999999999992,0.0944999999999997,0.0789999999999997,0.1299
2685,0.0942999999999994,0.0944999999999997,0.0789999999999997,0.1299
2686,0.0946999999999995,0.0944999999999997,0.0787999999999998,0.1295
2687,0.0945999999999994,0.0944999999999997,0.0786999999999999,0.1295
2688,0.0944999999999995,0.0945999999999999,0.0784999999999998,0.1295
2689,0.0940999999999995,0.0945999999999999,0.0784999999999997,0.1295
2690,0.0940999999999994,0.0946999999999997,0.0781999999999998,0.1295
2691,0.0935999999999997,0.0944999999999997,0.0777999999999999,0.129099999999999
2692,0.0935999999999997,0.0945999999999997,0.0777999999999998,0.129099999999999
2693,0.0932999999999997,0.0939999999999998,0.0779999999999995,0.129099999999999
2694,0.0930999999999996,0.0937999999999997,0.0781999999999996,0.129099999999999
2695,0.0930999999999996,0.0936999999999997,0.0775999999999997,0.129099999999999
2696,0.0935999999999997,0.0940999999999996,0.0772999999999995,0.127999999999999
2697,0.0934999999999997,0.0944999999999996,0.0774999999999992,0.127999999999999
2698,0.0930999999999996,0.0949999999999995,0.0769999999999992,0.127999999999999
2699,0.0932999999999996,0.0949999999999995,0.0770999999999993,0.127999999999999
2700,0.0931999999999996,0.0949999999999998,0.076899999999999,0.127999999999999
2701,0.0935999999999997,0.0942999999999996,0.076599999999999,0.126499999999999
2702,0.0936999999999998,0.0946999999999996,0.0764999999999989,0.126499999999999
2703,0.0938,0.0940999999999996,0.0764999999999992,0.126499999999999
2704,0.0930999999999997,0.0940999999999999,0.0764999999999992,0.126499999999999
2705,0.0931999999999995,0.0937999999999998,0.0766999999999992,0.126499999999999
2706,0.0926999999999996,0.0935999999999997,0.0765999999999991,0.126399999999999
2707,0.0927999999999995,0.0933999999999999,0.0767999999999991,0.126399999999999
2708,0.0920999999999995,0.093,0.0769999999999992,0.126399999999999
2709,0.0922999999999996,0.0925,0.0768999999999991,0.126399999999999
2710,0.0917999999999997,0.0926999999999996,0.0769999999999993,0.126399999999999
2711,0.0918999999999995,0.0926999999999998,0.0767999999999992,0.1253
2712,0.0923999999999997,0.0923999999999997,0.0766999999999993,0.1253
2713,0.0917999999999998,0.0919999999999999,0.0766999999999993,0.1253
2714,0.0916999999999998,0.0919,0.0764999999999993,0.1253
2715,0.0919999999999996,0.0921999999999999,0.0765999999999996,0.1253
2716,0.0918999999999995,0.0923999999999998,0.0762999999999995,0.1251
2717,0.0916999999999996,0.0918999999999996,0.0764999999999997,0.1251
2718,0.0913999999999997,0.0923999999999998,0.0765999999999998,0.1251
2719,0.0912000000000001,0.0919999999999997,0.0761999999999999,0.1251
2720,0.0911999999999997,0.0915999999999997,0.0762999999999999,0.1251
2721,0.0912000000000001,0.0914999999999998,0.0759999999999998,0.124299999999999
2722,0.0914000000000001,0.0913999999999997,0.0760999999999998,0.124299999999999
2723,0.0909,0.0911999999999996,0.0755999999999998,0.124299999999999
2724,0.0910999999999998,0.0910999999999998,0.0754999999999998,0.124299999999999
2725,0.0915,0.0912999999999998,0.0746999999999999,0.124299999999999
2726,0.0910000000000001,0.0915999999999998,0.0745999999999998,0.124
2727,0.0909000000000003,0.0917999999999998,0.0741999999999998,0.124
2728,0.0909000000000002,0.0917999999999997,0.0745999999999997,0.124
2729,0.0913,0.0916999999999996,0.0742999999999996,0.124
2730,0.0914999999999998,0.0920999999999996,0.0746999999999997,0.124
2731,0.0912999999999998,0.0914999999999995,0.0743999999999998,0.123299999999999
2732,0.0912999999999998,0.0911999999999995,0.0736999999999999,0.123299999999999
2733,0.0910999999999998,0.0908999999999996,0.0737000000000001,0.123299999999999
2734,0.0904999999999997,0.0898999999999996,0.0733999999999999,0.123299999999999
2735,0.0905,0.0897999999999997,0.0731999999999998,0.123299999999999
2736,0.0899999999999997,0.0893999999999998,0.0734999999999997,0.123399999999999
2737,0.0899999999999999,0.0894999999999997,0.0732999999999997,0.123399999999999
2738,0.0901999999999998,0.0892999999999998,0.0733999999999998,0.123399999999999
2739,0.0897999999999997,0.0893999999999997,0.0733999999999996,0.123399999999999
2740,0.0900999999999995,0.0892999999999996,0.0734999999999997,0.123399999999999
2741,0.0903999999999996,0.0893999999999996,0.0732999999999998,0.122599999999999
2742,0.0906999999999997,0.0892999999999999,0.0730999999999998,0.122599999999999
2743,0.0906999999999997,0.0886999999999999,0.0729999999999998,0.122599999999999
2744,0.0906999999999997,0.0889000000000002,0.0728999999999996,0.122599999999999
2745,0.0906999999999997,0.0889,0.0729999999999995,0.122599999999999
2746,0.0904999999999997,0.0888999999999999,0.0729999999999997,0.122599999999999
2747,0.0902999999999997,0.0886999999999998,0.0730999999999997,0.122599999999999
2748,0.0901999999999999,0.0881999999999998,0.0730999999999997,0.122599999999999
2749,0.0905999999999998,0.0882999999999998,0.0727999999999998,0.122599999999999
2750,0.0903999999999996,0.0878999999999998,0.0727999999999995,0.122599999999999
2751,0.0896999999999997,0.0880999999999998,0.0728999999999996,0.122399999999999
2752,0.0894999999999999,0.0882999999999998,0.0728999999999995,0.122399999999999
2753,0.0895999999999999,0.0885999999999999,0.0725999999999994,0.122399999999999
2754,0.0894999999999997,0.0887999999999997,0.0725999999999994,0.122399999999999
2755,0.0894999999999997,0.0887999999999997,0.0723999999999994,0.122399999999999
2756,0.0892999999999996,0.0888999999999998,0.0725999999999993,0.121599999999999
2757,0.0887999999999998,0.0888999999999995,0.0728999999999992,0.121599999999999
2758,0.0885999999999999,0.0888999999999994,0.0721999999999993,0.121599999999999
2759,0.0888999999999995,0.0893999999999994,0.0721999999999993,0.121599999999999
2760,0.0883999999999996,0.0890999999999995,0.0719999999999993,0.121599999999999
2761,0.0881999999999996,0.0890999999999997,0.0721999999999993,0.120599999999999
2762,0.0875999999999998,0.0894999999999996,0.0722999999999994,0.120599999999999
2763,0.0876999999999998,0.0891999999999996,0.0716999999999995,0.120599999999999
2764,0.0875999999999999,0.0885999999999997,0.0713999999999996,0.120599999999999
2765,0.0877,0.0882999999999996,0.0710999999999996,0.120599999999999
2766,0.0871999999999999,0.0883999999999995,0.0706999999999995,0.120499999999999
2767,0.0873,0.0881999999999996,0.0708999999999997,0.120499999999999
2768,0.0871999999999998,0.0883999999999996,0.0703999999999998,0.120499999999999
2769,0.0871,0.0887999999999998,0.0700999999999997,0.120499999999999
2770,0.0871999999999999,0.089,0.0697,0.120499999999999
2771,0.0871000000000001,0.0892000000000002,0.0695999999999998,0.1186
2772,0.0868000000000001,0.0892000000000001,0.0692999999999999,0.1186
2773,0.0868999999999999,0.0882999999999999,0.0691999999999996,0.1186
2774,0.0868999999999999,0.0878999999999998,0.0689999999999996,0.1186
2775,0.0871999999999997,0.0877999999999998,0.0688999999999996,0.1186
2776,0.0873999999999997,0.0878999999999996,0.0686999999999997,0.119299999999999
2777,0.0872999999999997,0.0879999999999994,0.0685999999999996,0.119299999999999
2778,0.0870999999999996,0.0884999999999995,0.0685999999999997,0.119299999999999
2779,0.0864999999999996,0.0886999999999997,0.0682999999999996,0.119299999999999
2780,0.0862999999999995,0.0879999999999996,0.0683999999999996,0.119299999999999
2781,0.0860999999999997,0.0881999999999998,0.0681999999999996,0.1184
2782,0.0860999999999998,0.0877999999999995,0.0683999999999996,0.1184
2783,0.0857999999999997,0.0876999999999992,0.0683999999999996,0.1184
2784,0.0854999999999997,0.0875999999999995,0.0683999999999996,0.1184
2785,0.0858999999999999,0.0879999999999995,0.0687999999999996,0.1184
2786,0.0856999999999997,0.0878999999999995,0.0691999999999999,0.1182
2787,0.0859999999999996,0.0878999999999995,0.0690999999999999,0.1182
2788,0.0860999999999996,0.0877999999999998,0.0690999999999999,0.1182
2789,0.0857999999999995,0.0878999999999996,0.0691999999999999,0.1182
2790,0.0858999999999993,0.0883999999999999,0.0688999999999997,0.1182
2791,0.0862999999999994,0.0885999999999999,0.0687999999999995,0.1167
2792,0.0858999999999994,0.0884,0.0683999999999996,0.1167
2793,0.0858999999999996,0.0881999999999999,0.0683999999999996,0.1167
2794,0.0857999999999999,0.0881999999999998,0.0685999999999996,0.1167
2795,0.0855999999999999,0.0881999999999998,0.0681999999999998,0.1167
2796,0.0853999999999999,0.0876999999999998,0.0681999999999999,0.1153
2797,0.0855999999999999,0.0873999999999998,0.0685999999999997,0.1153
2798,0.0854999999999998,0.0877,0.0687999999999996,0.1153
2799,0.0852999999999998,0.0874000000000001,0.0685999999999997,0.1153
2800,0.0851999999999999,0.0878,0.0684999999999998,0.1153
2801,0.0856000000000001,0.0871000000000001,0.0682999999999998,0.1147
2802,0.0858999999999999,0.0871999999999999,0.0681999999999998,0.1147
2803,0.0858999999999999,0.0874999999999999,0.0681999999999996,0.1147
2804,0.0860999999999997,0.0872999999999997,0.0678999999999997,0.1147
2805,0.0862999999999997,0.0873999999999998,0.0679999999999998,0.1147
2806,0.0853999999999995,0.0872999999999999,0.0680999999999998,0.114699999999999
2807,0.0851999999999997,0.0874999999999999,0.0675999999999999,0.114699999999999
2808,0.0849999999999999,0.0872999999999997,0.0676000000000001,0.114699999999999
2809,0.0850999999999997,0.0874999999999999,0.0673,0.114699999999999
2810,0.0849999999999997,0.0876999999999998,0.0671,0.114699999999999
2811,0.0847999999999998,0.0877,0.0664000000000001,0.113799999999999
2812,0.0843999999999997,0.0871999999999998,0.0665,0.113799999999999
2813,0.0839999999999995,0.0870999999999998,0.0665000000000002,0.113799999999999
2814,0.0837999999999995,0.0873999999999998,0.0664000000000001,0.113799999999999
2815,0.0838999999999995,0.0872999999999997,0.0661,0.113799999999999
2816,0.0837999999999997,0.0871999999999998,0.0661,0.1139
2817,0.0832999999999994,0.0869999999999997,0.0658999999999998,0.1139
2818,0.0829999999999997,0.0866999999999998,0.0657999999999999,0.1139
2819,0.0830999999999997,0.0867999999999995,0.0656,0.1139
2820,0.0829999999999995,0.0868999999999995,0.0656000000000002,0.1139
2821,0.0828999999999998,0.0869999999999997,0.0652000000000001,0.1141
2822,0.0828,0.0868999999999999,0.0654000000000002,0.1141
2823,0.0831000000000001,0.0867999999999998,0.0657000000000003,0.1141
2824,0.0828000000000002,0.0868999999999996,0.0655000000000002,0.1141
2825,0.0825000000000001,0.0871999999999997,0.0655,0.1141
2826,0.0821000000000001,0.0873999999999998,0.0656000000000002,0.1138
2827,0.0821000000000001,0.0870999999999996,0.0656000000000002,0.1138
2828,0.0820999999999998,0.0866999999999998,0.0653000000000001,0.1138
2829,0.0820999999999996,0.0863999999999998,0.0657000000000001,0.1138
2830,0.0820999999999996,0.0856999999999997,0.0654000000000002,0.1138
2831,0.0821999999999997,0.0853999999999995,0.0651999999999999,0.1139
2832,0.0816999999999996,0.0854999999999996,0.0650999999999999,0.1139
2833,0.0816999999999994,0.0853999999999995,0.0649999999999998,0.1139
2834,0.0816999999999996,0.0851999999999995,0.0647999999999997,0.1139
2835,0.0814999999999995,0.0847999999999997,0.0646999999999999,0.1139
2836,0.0813999999999995,0.0844999999999995,0.0646999999999999,0.1135
2837,0.0811999999999994,0.0844999999999995,0.0647,0.1135
2838,0.0809999999999994,0.0842999999999994,0.0647,0.1135
2839,0.0811999999999994,0.0842999999999995,0.0643999999999998,0.1135
2840,0.0810999999999994,0.0836999999999994,0.0640999999999998,0.1135
2841,0.0810999999999994,0.0837999999999994,0.0638999999999998,0.1123
2842,0.0810999999999997,0.0841999999999996,0.0640999999999998,0.1123
2843,0.0807999999999994,0.0839999999999996,0.0638999999999998,0.1123
2844,0.0810999999999994,0.0839999999999996,0.0638000000000001,0.1123
2845,0.0814999999999995,0.0837999999999997,0.0635000000000001,0.1123
2846,0.0811999999999995,0.0831999999999998,0.0636,0.1114
2847,0.0812999999999994,0.0828999999999998,0.0636000000000001,0.1114
2848,0.0811999999999996,0.0830999999999998,0.0629000000000002,0.1114
2849,0.0811999999999995,0.0826,0.0627000000000002,0.1114
2850,0.0813999999999995,0.0825,0.0627000000000004,0.1114
2851,0.0808999999999994,0.0825999999999999,0.0628000000000003,0.1108
2852,0.0805999999999993,0.0823999999999999,0.0629000000000004,0.1108
2853,0.0804999999999992,0.0821,0.0628000000000003,0.1108
2854,0.0800999999999994,0.0819999999999999,0.0633000000000001,0.1108
2855,0.0795999999999992,0.0818999999999999,0.0631000000000002,0.1108
2856,0.0794999999999991,0.0821999999999998,0.0629999999999999,0.111
2857,0.0794999999999993,0.0819999999999999,0.0629999999999998,0.111
2858,0.079299999999999,0.0817999999999999,0.0627999999999999,0.111
2859,0.0790999999999994,0.0818999999999996,0.0629,0.111
2860,0.0786999999999993,0.0818999999999995,0.0631,0.111
2861,0.0788999999999993,0.0814999999999995,0.0623999999999999,0.110199999999999
2862,0.0790999999999994,0.0813999999999995,0.0624000000000001,0.110199999999999
2863,0.0790999999999997,0.0806999999999995,0.0625000000000001,0.110199999999999
2864,0.0791999999999997,0.0804999999999996,0.0625,0.110199999999999
2865,0.0791999999999997,0.0798999999999994,0.0627,0.110199999999999
2866,0.0792999999999996,0.0797999999999993,0.0626999999999999,0.109
2867,0.0789999999999996,0.0797999999999993,0.0627,0.109
2868,0.0791999999999996,0.0800999999999995,0.0626999999999999,0.109
2869,0.0791999999999997,0.0798999999999995,0.0628,0.109
2870,0.0791999999999997,0.0799999999999996,0.0627999999999999,0.109
2871,0.0793999999999997,0.0797999999999996,0.0625999999999998,0.1083
2872,0.0795999999999997,0.0799999999999997,0.0623999999999999,0.1083
2873,0.0796999999999997,0.0795999999999997,0.0621999999999998,0.1083
2874,0.0797999999999996,0.0793999999999997,0.0617999999999997,0.1083
2875,0.0798999999999996,0.0790999999999998,0.0617999999999996,0.1083
2876,0.0798999999999996,0.0798999999999996,0.0616999999999996,0.1076
2877,0.0799999999999997,0.0796999999999999,0.0613999999999996,0.1076
2878,0.0799999999999997,0.0798999999999999,0.0615999999999995,0.1076
2879,0.0800999999999996,0.0799,0.0618999999999994,0.1076
2880,0.0797999999999994,0.0794000000000001,0.0620999999999995,0.1076
2881,0.0800999999999995,0.0790999999999999,0.0619999999999995,0.1072
2882,0.0796999999999997,0.0784,0.0616999999999998,0.1072
2883,0.0799999999999997,0.0781999999999999,0.0616999999999996,0.1072
2884,0.0797999999999998,0.0780999999999998,0.0617999999999996,0.1072
2885,0.0792999999999998,0.0781999999999999,0.0619999999999997,0.1072
2886,0.0792999999999999,0.0782999999999998,0.0618,0.1067
2887,0.0791999999999998,0.0783000000000001,0.0615999999999997,0.1067
2888,0.0795999999999999,0.0784000000000001,0.0616999999999999,0.1067
2889,0.0796999999999999,0.0783000000000001,0.0618,0.1067
2890,0.0797,0.0781000000000002,0.0620999999999998,0.1067
2891,0.0796000000000001,0.0781000000000002,0.0619,0.1071
2892,0.079,0.0779000000000001,0.0613999999999999,0.1071
2893,0.0786999999999999,0.0781999999999999,0.0611999999999999,0.1071
2894,0.0785999999999999,0.0787,0.0609999999999998,0.1071
2895,0.0783999999999998,0.0784,0.0608999999999996,0.1071
2896,0.0789999999999997,0.0783,0.0607999999999997,0.107
2897,0.0788999999999997,0.0783000000000001,0.0611,0.107
2898,0.0787999999999996,0.0783999999999999,0.0608999999999998,0.107
2899,0.0788999999999997,0.0783999999999999,0.0608999999999998,0.107
2900,0.0786999999999998,0.0786999999999999,0.0602999999999999,0.107
2901,0.0787999999999998,0.0785999999999999,0.0602000000000001,0.1065
2902,0.0784999999999997,0.0776999999999998,0.0601000000000002,0.1065
2903,0.0786999999999993,0.0779000000000001,0.0597000000000001,0.1065
2904,0.0784999999999996,0.0779,0.0599,0.1065
2905,0.0783999999999996,0.0781000000000001,0.0596000000000001,0.1065
2906,0.0783999999999995,0.078,0.0593,0.105899999999999
2907,0.0784999999999993,0.0778000000000002,0.0593,0.105899999999999
2908,0.0788999999999993,0.0777000000000001,0.0596000000000001,0.105899999999999
2909,0.0785999999999993,0.0773000000000001,0.0597000000000001,0.105899999999999
2910,0.0783999999999995,0.0775,0.0595000000000002,0.105899999999999
2911,0.0784999999999996,0.0777,0.0596000000000002,0.1052
2912,0.0782999999999996,0.0771999999999999,0.0596000000000002,0.1052
2913,0.0780999999999996,0.0773000000000001,0.0596000000000001,0.1052
2914,0.0779999999999995,0.0774000000000002,0.0597000000000003,0.1052
2915,0.0777999999999998,0.0769000000000001,0.0594000000000001,0.1052
2916,0.0781999999999996,0.0764000000000001,0.0593000000000002,0.1045
2917,0.0781999999999998,0.0760999999999998,0.0594000000000002,0.1045
2918,0.0787999999999998,0.0757999999999999,0.0594000000000005,0.1045
2919,0.0787999999999998,0.0756999999999998,0.0591000000000004,0.1045
2920,0.0786999999999999,0.0753999999999998,0.0590000000000002,0.1045
2921,0.0790999999999999,0.0754999999999998,0.0590000000000001,0.102399999999999
2922,0.0787999999999998,0.0753999999999998,0.0587000000000001,0.102399999999999
2923,0.0784999999999998,0.0750999999999997,0.0582999999999998,0.102399999999999
2924,0.0780999999999997,0.0745999999999999,0.0582,0.102399999999999
2925,0.0779,0.0739999999999997,0.0582999999999998,0.102399999999999
2926,0.0781999999999999,0.0738999999999997,0.0581,0.1027
2927,0.0782,0.0735999999999997,0.0582999999999998,0.1027
2928,0.0778000000000002,0.0740999999999998,0.0583000000000001,0.1027
2929,0.0774000000000001,0.0737999999999999,0.0583,0.1027
2930,0.0769,0.0736999999999998,0.0583000000000001,0.1027
2931,0.0764,0.0736,0.0584,0.101699999999999
2932,0.0770000000000001,0.0736,0.0582,0.101699999999999
2933,0.0769,0.0736,0.0577999999999999,0.101699999999999
2934,0.0768,0.0738000000000001,0.0577999999999999,0.101699999999999
2935,0.0767999999999998,0.0728999999999997,0.0579999999999999,0.101699999999999
2936,0.0765999999999998,0.0724999999999999,0.0579999999999999,0.100899999999999
2937,0.0760999999999999,0.0724999999999999,0.0580000000000002,0.100899999999999
2938,0.0762000000000002,0.0729999999999997,0.0579000000000001,0.100899999999999
2939,0.0764000000000002,0.0729999999999997,0.0575000000000001,0.100899999999999
2940,0.0760000000000004,0.0727999999999998,0.0575000000000001,0.100899999999999
2941,0.0758000000000004,0.0729999999999997,0.0576000000000002,0.1003
2942,0.0752000000000005,0.0731999999999996,0.0576000000000002,0.1003
2943,0.0755000000000003,0.0733999999999996,0.0576000000000002,0.1003
2944,0.0756000000000003,0.0733999999999996,0.0575000000000003,0.1003
2945,0.0756,0.0733999999999998,0.0573000000000001,0.1003
2946,0.0758,0.0733999999999998,0.0574000000000001,0.0992999999999996
2947,0.0761999999999999,0.0727999999999999,0.0575,0.0992999999999996
2948,0.0758000000000001,0.073,0.0573999999999998,0.0992999999999996
2949,0.0757000000000001,0.0727999999999999,0.0574999999999999,0.0992999999999996
2950,0.0755,0.0722999999999998,0.0571999999999998,0.0992999999999996
2951,0.0752999999999999,0.0726999999999995,0.0570999999999998,0.0996999999999993
2952,0.0749000000000001,0.0725999999999998,0.0570999999999998,0.0996999999999993
2953,0.0751999999999999,0.0724999999999996,0.0568,0.0996999999999993
2954,0.0748999999999999,0.0724999999999996,0.0566999999999999,0.0996999999999993
2955,0.0747999999999999,0.0720999999999994,0.0566,0.0996999999999993
2956,0.0749999999999997,0.0723999999999994,0.0565000000000001,0.0994999999999995
2957,0.0745999999999999,0.0722999999999991,0.0565000000000001,0.0994999999999995
2958,0.0742999999999999,0.0718999999999991,0.0562999999999998,0.0994999999999995
2959,0.0745999999999999,0.0714999999999992,0.0560999999999998,0.0994999999999995
2960,0.0745999999999998,0.0718999999999993,0.0562000000000001,0.0994999999999995
2961,0.0744999999999998,0.0719999999999993,0.0561999999999999,0.0986999999999996
2962,0.0744999999999996,0.0719999999999995,0.0561999999999999,0.0986999999999996
2963,0.0744999999999998,0.0720999999999995,0.0558000000000001,0.0986999999999996
2964,0.0740999999999998,0.0720999999999995,0.0556,0.0986999999999996
2965,0.0736999999999998,0.0719999999999997,0.0554000000000001,0.0986999999999996
2966,0.0737999999999999,0.0719999999999995,0.0550999999999999,0.0986999999999995
2967,0.0736999999999998,0.0723999999999996,0.0553000000000001,0.0986999999999995
2968,0.0737999999999999,0.0722999999999996,0.0551000000000001,0.0986999999999995
2969,0.0738999999999997,0.0718999999999994,0.0550000000000003,0.0986999999999995
2970,0.0737999999999996,0.0716999999999993,0.0550000000000003,0.0986999999999995
2971,0.0739999999999997,0.0714999999999993,0.0548000000000003,0.0970999999999996
2972,0.0736999999999999,0.0716999999999994,0.0546000000000003,0.0970999999999996
2973,0.0736,0.0713999999999996,0.0547000000000001,0.0970999999999996
2974,0.0733999999999999,0.0715999999999997,0.0548000000000002,0.0970999999999996
2975,0.073,0.0714999999999997,0.0546,0.0970999999999996
2976,0.0731000000000001,0.0713999999999995,0.0544999999999999,0.0974999999999996
2977,0.0731999999999999,0.0712999999999997,0.0547,0.0974999999999996
2978,0.0732,0.0709999999999998,0.0546,0.0974999999999996
2979,0.0731000000000002,0.0712999999999998,0.0544999999999998,0.0974999999999996
2980,0.0726000000000002,0.0707999999999999,0.0544999999999998,0.0974999999999996
2981,0.0726,0.0705999999999998,0.0545999999999996,0.0966999999999993
2982,0.0726,0.0705999999999998,0.0548999999999996,0.0966999999999993
2983,0.0718,0.0705999999999999,0.0545999999999998,0.0966999999999993
2984,0.0716999999999999,0.0704999999999998,0.0544999999999998,0.0966999999999993
2985,0.0714999999999998,0.0705,0.0543999999999998,0.0966999999999993
2986,0.0708999999999997,0.0705999999999999,0.0539999999999998,0.0967999999999994
2987,0.0708999999999997,0.0705999999999998,0.0539999999999998,0.0967999999999994
2988,0.0709999999999998,0.0706999999999998,0.0539999999999998,0.0967999999999994
2989,0.0711999999999996,0.0706999999999997,0.0538999999999996,0.0967999999999994
2990,0.0709999999999998,0.0700999999999999,0.0535999999999998,0.0967999999999994
2991,0.0711999999999999,0.0694,0.0535999999999995,0.0971999999999995
2992,0.0713999999999999,0.0694999999999996,0.0532999999999996,0.0971999999999995
2993,0.0708999999999997,0.0691999999999996,0.0534999999999997,0.0971999999999995
2994,0.0705,0.0695999999999996,0.0529999999999995,0.0971999999999995
2995,0.07,0.0692999999999995,0.0526999999999996,0.0971999999999995
2996,0.0702000000000002,0.0691999999999997,0.0524,0.0969999999999998
2997,0.0705000000000001,0.0693999999999998,0.0525,0.0969999999999998
2998,0.0705,0.069,0.0524,0.0969999999999998
2999,0.0702000000000002,0.0694999999999998,0.0525999999999999,0.0969999999999998
3000,0.0703,0.0691999999999996,0.0525999999999999,0.0969999999999998
3001,0.0701000000000001,0.0688999999999999,0.0525999999999998,0.0960999999999995
3002,0.0702000000000002,0.0687999999999999,0.0523999999999998,0.0960999999999995
3003,0.0699000000000001,0.0683999999999998,0.0520999999999999,0.0960999999999995
3004,0.0699000000000001,0.0683999999999996,0.0518999999999999,0.0960999999999995
3005,0.0702000000000003,0.0682999999999997,0.0518999999999999,0.0960999999999995
3006,0.0704,0.0679999999999998,0.0520999999999999,0.0957999999999996
3007,0.0703,0.0674999999999996,0.0518999999999999,0.0957999999999996
3008,0.0705000000000001,0.0675999999999998,0.0517,0.0957999999999996
3009,0.0707000000000001,0.0675999999999994,0.0516999999999999,0.0957999999999996
3010,0.0707999999999998,0.0674999999999997,0.0519999999999999,0.0957999999999996
3011,0.0705999999999996,0.0672999999999998,0.0521,0.0956999999999996
3012,0.0701999999999994,0.0671999999999998,0.0522000000000001,0.0956999999999996
3013,0.0699999999999994,0.0666999999999998,0.0521,0.0956999999999996
3014,0.0698999999999995,0.0666999999999995,0.0524,0.0956999999999996
3015,0.0699999999999996,0.0664999999999997,0.0525,0.0956999999999996
3016,0.0701999999999994,0.0665999999999997,0.0524999999999999,0.0955999999999996
3017,0.0698999999999992,0.0664999999999997,0.0522,0.0955999999999996
3018,0.069699999999999,0.0663999999999999,0.0521,0.0955999999999996
3019,0.0701999999999994,0.0664999999999999,0.0519000000000002,0.0955999999999996
3020,0.0707999999999995,0.0664,0.0518000000000001,0.0955999999999996
3021,0.0713999999999996,0.0662999999999999,0.0516,0.0949999999999996
3022,0.0710999999999996,0.0664,0.0513999999999999,0.0949999999999996
3023,0.0703999999999997,0.0659999999999999,0.0513999999999997,0.0949999999999996
3024,0.0703999999999997,0.0660999999999997,0.0512999999999998,0.0949999999999996
3025,0.0705999999999998,0.0661999999999996,0.0513999999999997,0.0949999999999996
3026,0.0704999999999998,0.0659999999999994,0.0515999999999995,0.0943999999999998
3027,0.0703999999999999,0.0661999999999996,0.0510999999999996,0.0943999999999998
3028,0.0706999999999997,0.0660999999999998,0.0507999999999997,0.0943999999999998
3029,0.0709999999999996,0.0655,0.0506999999999996,0.0943999999999998
3030,0.0708999999999996,0.0656,0.0503999999999997,0.0943999999999998
3031,0.0706,0.0661,0.0504999999999995,0.0943999999999998
3032,0.0703999999999999,0.0659999999999999,0.0504999999999995,0.0943999999999998
3033,0.0705,0.0658999999999998,0.0501999999999997,0.0943999999999998
3034,0.0705999999999999,0.0659999999999999,0.0499999999999997,0.0943999999999998
3035,0.0705,0.0661999999999999,0.0498999999999996,0.0943999999999998
3036,0.0698000000000001,0.0662999999999999,0.0496999999999997,0.0938999999999998
3037,0.0695000000000001,0.0662999999999999,0.0496999999999999,0.0938999999999998
3038,0.0694000000000001,0.0658999999999998,0.0499999999999997,0.0938999999999998
3039,0.0687000000000003,0.0658000000000001,0.0501999999999998,0.0938999999999998
3040,0.0685000000000003,0.0655000000000001,0.0502999999999999,0.0938999999999998
3041,0.0679000000000002,0.0649,0.05,0.0933999999999998
3042,0.0682000000000003,0.0646000000000001,0.0500999999999999,0.0933999999999998
3043,0.0680000000000001,0.0644,0.0499999999999998,0.0933999999999998
3044,0.0679000000000002,0.0649999999999998,0.0500999999999998,0.0933999999999998
3045,0.0676000000000002,0.0650999999999999,0.0504999999999997,0.0933999999999998
3046,0.0674000000000001,0.0652999999999999,0.0504999999999997,0.0924999999999997
3047,0.0672000000000001,0.0651999999999999,0.0498999999999996,0.0924999999999997
3048,0.0671,0.0652999999999999,0.0496999999999995,0.0924999999999997
3049,0.0671,0.0650999999999999,0.0498999999999995,0.0924999999999997
3050,0.0666000000000002,0.0650999999999999,0.0500999999999996,0.0924999999999997
3051,0.0662,0.0646,0.0503999999999997,0.0921999999999998
3052,0.0663000000000001,0.0643999999999998,0.0497999999999995,0.0921999999999998
3053,0.0664999999999999,0.0644999999999999,0.0496999999999994,0.0921999999999998
3054,0.0660999999999997,0.0642999999999999,0.0492999999999995,0.0921999999999998
3055,0.0665999999999998,0.0639999999999997,0.0488999999999994,0.0921999999999998
3056,0.0664,0.0639999999999997,0.0486999999999996,0.0917999999999999
3057,0.0658,0.0637000000000001,0.0485999999999995,0.0917999999999999
3058,0.0657,0.0636999999999999,0.0485999999999998,0.0917999999999999
3059,0.0653999999999998,0.0640000000000001,0.0484999999999997,0.0917999999999999
3060,0.0652999999999997,0.0639000000000002,0.0487999999999998,0.0917999999999999
3061,0.0650999999999997,0.0642000000000001,0.0486999999999997,0.0909
3062,0.0646999999999995,0.0638000000000002,0.0485999999999998,0.0909
3063,0.0644999999999996,0.0639000000000002,0.0484999999999998,0.0909
3064,0.0643999999999997,0.0639000000000002,0.0482999999999998,0.0909
3065,0.0645999999999998,0.0639,0.0481999999999998,0.0909
3066,0.0646999999999998,0.0640000000000001,0.0482999999999998,0.0905999999999999
3067,0.0648999999999996,0.0641000000000002,0.0478000000000001,0.0905999999999999
3068,0.0644999999999998,0.0636000000000001,0.0479000000000001,0.0905999999999999
3069,0.0644999999999998,0.0630000000000003,0.0479999999999999,0.0905999999999999
3070,0.0645999999999998,0.0633000000000001,0.0481,0.0905999999999999
3071,0.0644999999999999,0.0637000000000002,0.0481999999999999,0.0898
3072,0.0645999999999998,0.0637000000000003,0.0480999999999999,0.0898
3073,0.0645999999999998,0.0637000000000003,0.0478999999999998,0.0898
3074,0.0641999999999997,0.0635000000000002,0.0476999999999996,0.0898
3075,0.0647999999999999,0.0636000000000003,0.0475999999999998,0.0898
3076,0.0645,0.0636000000000001,0.0478999999999998,0.0893
3077,0.0642,0.0642000000000003,0.0476999999999999,0.0893
3078,0.0637999999999999,0.0642000000000003,0.0475999999999999,0.0893
3079,0.0636999999999998,0.0643000000000004,0.0475999999999999,0.0893
3080,0.0638999999999998,0.0642000000000003,0.0474999999999999,0.0893
3081,0.0638999999999998,0.0642000000000001,0.0474,0.0894999999999999
3082,0.0637999999999999,0.0640000000000002,0.0471999999999998,0.0894999999999999
3083,0.0642999999999998,0.0637000000000001,0.0472999999999998,0.0894999999999999
3084,0.0638999999999997,0.0636000000000001,0.0470999999999997,0.0894999999999999
3085,0.0636999999999998,0.0634,0.0472999999999996,0.0894999999999999
3086,0.0639999999999997,0.0633999999999999,0.0474999999999995,0.0890999999999998
3087,0.0641999999999997,0.0633,0.0472999999999996,0.0890999999999998
3088,0.0640999999999998,0.0636,0.0475999999999996,0.0890999999999998
3089,0.0642999999999999,0.0636000000000001,0.0475999999999996,0.0890999999999998
3090,0.0640999999999999,0.0637000000000001,0.0476999999999994,0.0890999999999998
3091,0.0640999999999998,0.0637000000000001,0.0476999999999995,0.0887999999999999
3092,0.0641999999999997,0.0639,0.0477999999999996,0.0887999999999999
3093,0.0642999999999998,0.0636999999999999,0.0475999999999996,0.0887999999999999
3094,0.0640999999999998,0.0636999999999999,0.0473999999999997,0.0887999999999999
3095,0.0642999999999997,0.0636,0.0473999999999997,0.0887999999999999
3096,0.0641999999999997,0.0632999999999998,0.0475999999999998,0.0888
3097,0.0643999999999998,0.0634999999999998,0.0473999999999997,0.0888
3098,0.0644,0.0632999999999997,0.0473999999999997,0.0888
3099,0.0645,0.0632999999999998,0.0473999999999997,0.0888
3100,0.0646000000000001,0.0632999999999998,0.0473999999999998,0.0888
3101,0.0642,0.0630999999999999,0.0472999999999998,0.0880000000000001
3102,0.0642999999999998,0.0633000000000001,0.0472,0.0880000000000001
3103,0.0641999999999997,0.0633000000000001,0.047,0.0880000000000001
3104,0.0641999999999997,0.0633999999999999,0.047,0.0880000000000001
3105,0.0641999999999997,0.0629999999999997,0.047,0.0880000000000001
3106,0.0638999999999998,0.0629999999999998,0.0467,0.0873999999999999
3107,0.0638999999999998,0.0633,0.0469000000000002,0.0873999999999999
3108,0.0634999999999999,0.0634999999999999,0.0463000000000002,0.0873999999999999
3109,0.0635000000000001,0.0632,0.0466000000000002,0.0873999999999999
3110,0.0634,0.0637000000000001,0.0467000000000003,0.0873999999999999
3111,0.0629,0.0636000000000001,0.0465000000000003,0.0867999999999999
3112,0.0628,0.0637000000000001,0.0466000000000002,0.0867999999999999
3113,0.0627,0.0636999999999999,0.0466000000000002,0.0867999999999999
3114,0.0625,0.0633,0.0470000000000002,0.0867999999999999
3115,0.0622000000000001,0.0639000000000002,0.0470000000000003,0.0867999999999999
3116,0.0620000000000002,0.0639,0.0471000000000004,0.0862999999999999
3117,0.0620000000000002,0.0638,0.0473000000000002,0.0862999999999999
3118,0.0619000000000004,0.0635999999999999,0.0470000000000003,0.0862999999999999
3119,0.0616000000000004,0.0634999999999998,0.0471000000000003,0.0862999999999999
3120,0.0615000000000004,0.0635999999999999,0.0471,0.0862999999999999
3121,0.0615000000000001,0.0636,0.0468999999999999,0.0854
3122,0.0614000000000003,0.0637000000000002,0.0468999999999999,0.0854
3123,0.0613000000000001,0.0637000000000002,0.0468,0.0854
3124,0.0607000000000001,0.0635000000000001,0.0469999999999999,0.0854
3125,0.0605,0.0635000000000001,0.0470999999999998,0.0854
3126,0.0605999999999999,0.0633,0.0471999999999998,0.0857
3127,0.0605,0.0632,0.0468,0.0857
3128,0.0604,0.0629000000000002,0.0469999999999999,0.0857
3129,0.0602000000000003,0.0626000000000003,0.0470999999999998,0.0857
3130,0.0602000000000001,0.0621000000000003,0.0471999999999998,0.0857
3131,0.0600000000000001,0.0622000000000001,0.0472999999999999,0.0852999999999999
3132,0.0601,0.0625000000000003,0.0471999999999998,0.0852999999999999
3133,0.0604,0.0627000000000001,0.0472999999999998,0.0852999999999999
3134,0.0604,0.0627000000000001,0.0471999999999998,0.0852999999999999
3135,0.0599000000000001,0.0627,0.0472999999999998,0.0852999999999999
3136,0.0601,0.0619000000000001,0.0472999999999999,0.0845
3137,0.0599000000000001,0.0619,0.0472999999999999,0.0845
3138,0.0600000000000003,0.0617999999999997,0.0471999999999998,0.0845
3139,0.0602000000000003,0.0616000000000001,0.0472,0.0845
3140,0.0601,0.0614000000000001,0.0471,0.0845
3141,0.0598000000000001,0.0616000000000001,0.0469000000000002,0.0828
3142,0.0597000000000001,0.0614000000000001,0.0468000000000001,0.0828
3143,0.0595,0.0615000000000002,0.0466,0.0828
3144,0.0592999999999999,0.0614000000000001,0.0466,0.0828
3145,0.0592999999999998,0.0612,0.0464,0.0828
3146,0.0591999999999997,0.0613000000000001,0.0458999999999999,0.0824
3147,0.0589999999999997,0.0614,0.0455,0.0824
3148,0.0585999999999999,0.0612999999999999,0.0453999999999999,0.0824
3149,0.0588,0.0616000000000001,0.045,0.0824
3150,0.0588,0.0614,0.045,0.0824
3151,0.0587000000000001,0.0616,0.0448999999999999,0.0823999999999999
3152,0.0586999999999998,0.0616,0.0446000000000001,0.0823999999999999
3153,0.0585,0.0609999999999996,0.0444,0.0823999999999999
3154,0.0583,0.0607,0.0443000000000001,0.0823999999999999
3155,0.0583000000000001,0.0603999999999998,0.0440999999999999,0.0823999999999999
3156,0.0582000000000003,0.0607,0.0438,0.0824999999999999
3157,0.0578000000000003,0.0606999999999998,0.0437999999999998,0.0824999999999999
3158,0.0580000000000003,0.0611999999999998,0.0439000000000001,0.0824999999999999
3159,0.0579000000000002,0.0613999999999995,0.0436,0.0824999999999999
3160,0.0582000000000004,0.0609999999999996,0.0439999999999999,0.0824999999999999
3161,0.0581000000000005,0.0612999999999997,0.0440999999999999,0.0825999999999999
3162,0.0582000000000004,0.0610999999999998,0.0440999999999999,0.0825999999999999
3163,0.0584000000000003,0.0607999999999999,0.0440999999999998,0.0825999999999999
3164,0.0588000000000004,0.0603999999999999,0.0439999999999999,0.0825999999999999
3165,0.0590000000000005,0.0601,0.0437999999999998,0.0825999999999999
3166,0.0590000000000004,0.0598000000000001,0.0438999999999998,0.0824999999999997
3167,0.0589000000000003,0.0597999999999997,0.0438999999999998,0.0824999999999997
3168,0.0589000000000003,0.0596999999999998,0.0439999999999998,0.0824999999999997
3169,0.0590000000000004,0.0593999999999998,0.0439999999999996,0.0824999999999997
3170,0.0591000000000004,0.0589999999999999,0.0439999999999996,0.0824999999999997
3171,0.0587000000000003,0.0593999999999998,0.0438999999999997,0.0826999999999998
3172,0.0588000000000002,0.0594999999999998,0.0435999999999998,0.0826999999999998
3173,0.0589,0.0596999999999998,0.0434999999999997,0.0826999999999998
3174,0.0589,0.0598999999999996,0.0433999999999998,0.0826999999999998
3175,0.0587000000000001,0.0596999999999998,0.0435999999999998,0.0826999999999998
3176,0.0587999999999999,0.0597999999999996,0.0434999999999997,0.0817999999999998
3177,0.0586999999999998,0.0596999999999995,0.0434999999999997,0.0817999999999998
3178,0.0582999999999998,0.0592999999999998,0.0433999999999997,0.0817999999999998
3179,0.0579999999999998,0.0591999999999999,0.0432999999999997,0.0817999999999998
3180,0.0583,0.0591999999999997,0.0430999999999997,0.0817999999999998
3181,0.0580999999999997,0.0593999999999998,0.0428999999999998,0.0810999999999996
3182,0.0580999999999997,0.0597999999999997,0.0427999999999997,0.0810999999999996
3183,0.0573999999999997,0.0595999999999998,0.0429999999999998,0.0810999999999996
3184,0.0575999999999997,0.0597999999999997,0.0429999999999998,0.0810999999999996
3185,0.0574999999999997,0.0595999999999998,0.0429999999999999,0.0810999999999996
3186,0.0572999999999998,0.0592999999999997,0.0428999999999999,0.0804999999999997
3187,0.0572,0.0591999999999996,0.0425999999999999,0.0804999999999997
3188,0.0569999999999999,0.0592999999999997,0.0424999999999999,0.0804999999999997
3189,0.0566,0.0590999999999995,0.0426999999999998,0.0804999999999997
3190,0.0564999999999998,0.0592999999999995,0.0428999999999999,0.0804999999999997
3191,0.0562999999999999,0.0593999999999996,0.0429999999999998,0.0806
3192,0.0561000000000001,0.0599999999999996,0.0429999999999998,0.0806
3193,0.0561000000000001,0.0601999999999994,0.0428999999999998,0.0806
3194,0.0558,0.0601999999999994,0.0426999999999998,0.0806
3195,0.0556000000000002,0.0600999999999996,0.0424999999999998,0.0806
3196,0.0553,0.0599999999999996,0.0426999999999998,0.0799
3197,0.0553999999999999,0.0596999999999999,0.0426999999999998,0.0799
3198,0.0553,0.0593999999999997,0.0423999999999998,0.0799
3199,0.055,0.0595999999999997,0.0422999999999999,0.0799
3200,0.0548999999999999,0.0597999999999997,0.0419999999999997,0.0799
3201,0.055,0.0598999999999994,0.0419999999999997,0.0797999999999999
3202,0.0547999999999998,0.0598999999999996,0.0417999999999998,0.0797999999999999
3203,0.0545000000000002,0.0593999999999997,0.0418999999999997,0.0797999999999999
3204,0.0546000000000002,0.0595,0.0418999999999997,0.0797999999999999
3205,0.0547000000000003,0.0599,0.0417999999999996,0.0797999999999999
3206,0.0544000000000002,0.0599000000000001,0.0416999999999996,0.0790000000000001
3207,0.0541000000000003,0.0600000000000002,0.0417999999999996,0.0790000000000001
3208,0.0543000000000002,0.0596000000000001,0.0418999999999997,0.0790000000000001
3209,0.0546000000000003,0.0590000000000001,0.0418999999999997,0.0790000000000001
3210,0.0545000000000003,0.0590999999999999,0.0418999999999997,0.0790000000000001
3211,0.0548000000000005,0.0587000000000001,0.0417999999999998,0.0792
3212,0.0548000000000005,0.0586,0.0417999999999996,0.0792
3213,0.0549000000000005,0.0586999999999999,0.0416999999999997,0.0792
3214,0.0552000000000006,0.0589999999999999,0.0416999999999997,0.0792
3215,0.0555000000000002,0.0589,0.0416999999999998,0.0792
3216,0.0554000000000003,0.0584,0.0417999999999998,0.0780999999999999
3217,0.0552000000000004,0.0582,0.0418999999999997,0.0780999999999999
3218,0.0554000000000001,0.0583999999999999,0.0419999999999997,0.0780999999999999
3219,0.0551999999999999,0.0582999999999998,0.0418999999999997,0.0780999999999999
3220,0.055,0.0588,0.0416999999999997,0.0780999999999999
3221,0.0547000000000004,0.0587999999999999,0.0417999999999998,0.0767
3222,0.0545000000000003,0.0582999999999997,0.0414999999999998,0.0767
3223,0.0546000000000003,0.0583999999999998,0.0412999999999998,0.0767
3224,0.0546000000000003,0.0582999999999997,0.0410999999999998,0.0767
3225,0.0549000000000004,0.0582999999999996,0.0411,0.0767
3226,0.0550000000000006,0.0585999999999995,0.0412,0.0760999999999999
3227,0.0551000000000004,0.0585999999999999,0.0409999999999999,0.0760999999999999
3228,0.0552000000000006,0.0583999999999999,0.0409999999999999,0.0760999999999999
3229,0.0555000000000002,0.0585,0.0413,0.0760999999999999
3230,0.0553000000000001,0.0584999999999998,0.0413,0.0760999999999999
3231,0.0554000000000002,0.0583999999999999,0.0412999999999998,0.0751999999999999
3232,0.0550000000000003,0.0584999999999996,0.0413,0.0751999999999999
3233,0.0548000000000003,0.0585999999999995,0.0413,0.0751999999999999
3234,0.0548000000000005,0.0588999999999997,0.0413999999999999,0.0751999999999999
3235,0.0545000000000002,0.0583999999999998,0.0415999999999999,0.0751999999999999
3236,0.0544000000000002,0.0587000000000001,0.0413999999999998,0.0744999999999999
3237,0.0546000000000002,0.0585000000000002,0.0412999999999998,0.0744999999999999
3238,0.0545000000000002,0.0583000000000002,0.0415999999999999,0.0744999999999999
3239,0.0540000000000002,0.0582000000000003,0.0413999999999999,0.0744999999999999
3240,0.0538000000000001,0.0578000000000003,0.0408999999999999,0.0744999999999999
3241,0.0537000000000002,0.0578000000000004,0.0409999999999999,0.0745999999999999
3242,0.0534000000000002,0.0578000000000003,0.0410999999999998,0.0745999999999999
3243,0.0537000000000002,0.0578000000000002,0.0414999999999999,0.0745999999999999
3244,0.0538,0.0577000000000001,0.0413,0.0745999999999999
3245,0.0536000000000001,0.0576000000000001,0.0412,0.0745999999999999
3246,0.0538000000000001,0.0576999999999999,0.0411999999999999,0.075
3247,0.0536000000000001,0.0575999999999998,0.0413999999999999,0.075
3248,0.0532000000000002,0.0574999999999997,0.0413999999999999,0.075
3249,0.0529000000000004,0.0573999999999997,0.0413999999999999,0.075
3250,0.0530000000000004,0.0571999999999997,0.0413999999999999,0.075
3251,0.0528000000000004,0.0568999999999997,0.0413999999999999,0.0744999999999997
3252,0.0528000000000006,0.0565999999999997,0.0410999999999997,0.0744999999999997
3253,0.0527000000000006,0.0562999999999996,0.0409999999999998,0.0744999999999997
3254,0.0526000000000006,0.0564999999999993,0.0409999999999998,0.0744999999999997
3255,0.0527000000000005,0.0563999999999995,0.0407999999999998,0.0744999999999997
3256,0.0525000000000005,0.0561999999999995,0.0410999999999997,0.0743
3257,0.0524000000000006,0.0559999999999995,0.0409999999999998,0.0743
3258,0.0525000000000007,0.0560999999999996,0.0406999999999997,0.0743
3259,0.0527000000000005,0.0562999999999996,0.0407999999999998,0.0743
3260,0.0523000000000006,0.0564999999999994,0.0406999999999997,0.0743
3261,0.0524000000000007,0.0561999999999995,0.0405999999999999,0.074
3262,0.0527000000000006,0.0558999999999995,0.0405999999999999,0.074
3263,0.0525000000000007,0.0560999999999994,0.0403999999999998,0.074
3264,0.0522000000000007,0.0562999999999994,0.0402999999999998,0.074
3265,0.0523000000000006,0.0555999999999993,0.0403999999999998,0.074
3266,0.0523000000000006,0.0553999999999994,0.0406,0.0737
3267,0.0524000000000007,0.0550999999999995,0.0407000000000001,0.0737
3268,0.0525000000000004,0.0551999999999994,0.0407000000000001,0.0737
3269,0.0521000000000005,0.0553999999999994,0.0407999999999999,0.0737
3270,0.0521000000000004,0.0554999999999995,0.0407000000000002,0.0737
3271,0.0522000000000002,0.0554999999999994,0.0406000000000002,0.0738
3272,0.0523000000000003,0.0553999999999994,0.0406000000000003,0.0738
3273,0.0521000000000005,0.0556999999999994,0.0409000000000002,0.0738
3274,0.0518000000000005,0.0557999999999995,0.0407000000000001,0.0738
3275,0.0517000000000006,0.0556999999999996,0.0409,0.0738
3276,0.0517000000000006,0.0557999999999998,0.0407000000000001,0.0738000000000001
3277,0.0513000000000006,0.0557,0.0406000000000002,0.0738000000000001
3278,0.0513000000000006,0.0559999999999999,0.0408000000000003,0.0738000000000001
3279,0.0512000000000005,0.0555,0.0408000000000003,0.0738000000000001
3280,0.0509000000000003,0.0551,0.0407000000000001,0.0738000000000001
3281,0.0510000000000004,0.0553000000000001,0.0403,0.0735000000000001
3282,0.0510000000000004,0.0548000000000002,0.0402,0.0735000000000001
3283,0.0513000000000002,0.0549000000000001,0.0401,0.0735000000000001
3284,0.051,0.0549000000000001,0.0400000000000001,0.0735000000000001
3285,0.0508,0.0549000000000001,0.0398000000000005,0.0735000000000001
3286,0.0509999999999999,0.0549000000000001,0.0397000000000004,0.0738999999999999
3287,0.0512999999999999,0.0548000000000002,0.0398000000000002,0.0738999999999999
3288,0.0514,0.0547000000000003,0.0399,0.0738999999999999
3289,0.0516000000000001,0.0543,0.0396000000000002,0.0738999999999999
3290,0.0519000000000002,0.0542999999999999,0.0394000000000001,0.0738999999999999
3291,0.0517,0.0546,0.0394000000000001,0.0740000000000003
3292,0.0517,0.0544999999999999,0.0394000000000001,0.0740000000000003
3293,0.0516000000000001,0.0547,0.0392000000000003,0.0740000000000003
3294,0.0517000000000002,0.0548000000000001,0.0388000000000004,0.0740000000000003
3295,0.052,0.0555000000000002,0.0388000000000004,0.0740000000000003
3296,0.0517000000000003,0.0554000000000001,0.0387000000000005,0.0730000000000001
3297,0.0515000000000002,0.0550000000000002,0.0387000000000001,0.0730000000000001
3298,0.0516000000000002,0.0548000000000002,0.0387000000000001,0.0730000000000001
3299,0.0519000000000004,0.0544000000000001,0.0386000000000002,0.0730000000000001
3300,0.0520000000000003,0.0545000000000002,0.0384000000000002,0.0730000000000001
3301,0.0516000000000002,0.0544,0.0382000000000003,0.0731999999999998
3302,0.0517000000000003,0.0544999999999999,0.0382000000000003,0.0731999999999998
3303,0.0516000000000002,0.0544999999999998,0.0382000000000003,0.0731999999999998
3304,0.0516000000000001,0.0545999999999996,0.0382000000000003,0.0731999999999998
3305,0.0514000000000001,0.0546999999999997,0.0384000000000003,0.0731999999999998
3306,0.0514000000000001,0.0542999999999997,0.0380000000000004,0.0724999999999996
3307,0.0514000000000003,0.0541999999999996,0.0381000000000005,0.0724999999999996
3308,0.0509000000000005,0.0539999999999996,0.0383000000000004,0.0724999999999996
3309,0.0508000000000005,0.0539999999999998,0.0378000000000004,0.0724999999999996
3310,0.0507000000000005,0.0538999999999997,0.0376000000000006,0.0724999999999996
3311,0.0504000000000003,0.0540999999999999,0.0377000000000006,0.0716999999999997
3312,0.0502000000000004,0.0542999999999999,0.0374000000000005,0.0716999999999997
3313,0.0501000000000004,0.0540999999999998,0.0373000000000006,0.0716999999999997
3314,0.0495000000000003,0.0537999999999998,0.0372000000000006,0.0716999999999997
3315,0.0496000000000002,0.0537999999999998,0.0374000000000007,0.0716999999999997
3316,0.0498000000000002,0.0537999999999995,0.0375000000000005,0.0707999999999996
3317,0.0497000000000001,0.0538999999999997,0.0377000000000005,0.0707999999999996
3318,0.0496000000000002,0.0539999999999999,0.0376000000000005,0.0707999999999996
3319,0.0493000000000002,0.0543,0.0378000000000004,0.0707999999999996
3320,0.0495000000000003,0.0540999999999998,0.0378000000000003,0.0707999999999996
3321,0.0495000000000003,0.0540999999999997,0.0379000000000004,0.0706999999999995
3322,0.0495000000000003,0.0542999999999999,0.0379000000000005,0.0706999999999995
3323,0.0497000000000003,0.0538999999999998,0.0379000000000004,0.0706999999999995
3324,0.0496000000000002,0.0538999999999998,0.0380000000000006,0.0706999999999995
3325,0.0497000000000003,0.0541999999999997,0.0376000000000006,0.0706999999999995
3326,0.0496000000000003,0.0543999999999997,0.0375000000000008,0.0700999999999995
3327,0.0493000000000003,0.0541999999999999,0.0375000000000005,0.0700999999999995
3328,0.0487000000000005,0.0541999999999999,0.0375000000000005,0.0700999999999995
3329,0.0491000000000004,0.0539999999999999,0.0375000000000005,0.0700999999999995
3330,0.0487000000000003,0.054,0.0373000000000004,0.0700999999999995
3331,0.0487000000000003,0.0539000000000002,0.0375000000000004,0.0702999999999997
3332,0.0488000000000001,0.0538000000000003,0.0373000000000006,0.0702999999999997
3333,0.0486000000000001,0.0540000000000004,0.0372000000000006,0.0702999999999997
3334,0.0487000000000002,0.0542000000000002,0.0373000000000004,0.0702999999999997
3335,0.0490000000000002,0.0536000000000004,0.0373000000000003,0.0702999999999997
3336,0.0491000000000003,0.0536000000000005,0.0372000000000006,0.0697999999999996
3337,0.0489000000000003,0.0536000000000008,0.0371000000000005,0.0697999999999996
3338,0.0490000000000004,0.0535000000000008,0.0366000000000005,0.0697999999999996
3339,0.0489000000000002,0.0529000000000005,0.0367000000000004,0.0697999999999996
3340,0.0487000000000002,0.0528000000000006,0.0367000000000006,0.0697999999999996
3341,0.0485000000000003,0.0525000000000004,0.0366000000000006,0.0697999999999996
3342,0.0489000000000002,0.0525000000000004,0.0364000000000008,0.0697999999999996
3343,0.0490999999999999,0.0521000000000005,0.0366000000000006,0.0697999999999996
3344,0.0492,0.0519000000000004,0.0369000000000007,0.0697999999999996
3345,0.0494000000000001,0.0520000000000005,0.0369000000000007,0.0697999999999996
3346,0.0496000000000001,0.0518000000000004,0.0370000000000007,0.0697999999999996
3347,0.0493000000000001,0.0520000000000003,0.0369000000000007,0.0697999999999996
3348,0.0489999999999999,0.0517000000000002,0.0367000000000007,0.0697999999999996
3349,0.0489000000000002,0.0514,0.0367000000000007,0.0697999999999996
3350,0.0487000000000003,0.0516000000000001,0.0368000000000006,0.0697999999999996
3351,0.0487000000000003,0.0519000000000002,0.0370000000000006,0.0688999999999995
3352,0.0489000000000003,0.0519000000000002,0.0371000000000005,0.0688999999999995
3353,0.0490000000000002,0.0522,0.0370000000000005,0.0688999999999995
3354,0.0491000000000003,0.0525000000000001,0.0365000000000005,0.0688999999999995
3355,0.0490000000000002,0.0525,0.0363000000000007,0.0688999999999995
3356,0.0490000000000004,0.0523,0.0362000000000006,0.0686999999999998
3357,0.0493000000000005,0.0524,0.0361000000000007,0.0686999999999998
3358,0.0496000000000003,0.0525999999999998,0.0362000000000006,0.0686999999999998
3359,0.0494000000000004,0.0528999999999999,0.0361000000000006,0.0686999999999998
3360,0.0492000000000004,0.0528,0.0357000000000006,0.0686999999999998
3361,0.0490000000000004,0.0526000000000001,0.0355000000000006,0.0684999999999998
3362,0.0492000000000001,0.0527000000000001,0.0353000000000006,0.0684999999999998
3363,0.0491000000000001,0.0527000000000001,0.0353000000000006,0.0684999999999998
3364,0.0489000000000001,0.0527000000000001,0.0353000000000004,0.0684999999999998
3365,0.0492999999999999,0.0529999999999999,0.0353000000000004,0.0684999999999998
3366,0.0488999999999998,0.0534000000000002,0.0351000000000004,0.0679999999999996
3367,0.0488999999999998,0.0536000000000003,0.0347000000000003,0.0679999999999996
3368,0.0489999999999999,0.0535000000000002,0.0344000000000002,0.0679999999999996
3369,0.0491000000000001,0.0534000000000002,0.0345000000000003,0.0679999999999996
3370,0.049,0.0536000000000001,0.0347000000000003,0.0679999999999996
3371,0.0486000000000001,0.0532,0.0347000000000003,0.0670999999999999
3372,0.0483,0.0530000000000002,0.0348000000000002,0.0670999999999999
3373,0.0483999999999999,0.0529000000000002,0.0349,0.0670999999999999
3374,0.0481999999999999,0.0527000000000002,0.0351,0.0670999999999999
3375,0.0483999999999999,0.0523000000000002,0.0353999999999999,0.0670999999999999
3376,0.0480999999999999,0.0523000000000003,0.0353999999999999,0.0672999999999999
3377,0.0483,0.0520000000000005,0.0352,0.0672999999999999
3378,0.0485000000000001,0.0521000000000004,0.035,0.0672999999999999
3379,0.0483000000000001,0.0522000000000005,0.0350999999999999,0.0672999999999999
3380,0.0482000000000002,0.0522000000000005,0.035,0.0672999999999999
3381,0.0482000000000005,0.0521000000000004,0.0349,0.0669
3382,0.0481000000000005,0.0521000000000004,0.0346000000000001,0.0669
3383,0.0479000000000006,0.0521000000000005,0.0346,0.0669
3384,0.0479000000000005,0.0515000000000004,0.0348000000000001,0.0669
3385,0.0478000000000007,0.0511000000000006,0.0349,0.0669
3386,0.0480000000000007,0.0509000000000006,0.0348000000000001,0.0667000000000001
3387,0.0479000000000007,0.0510000000000005,0.0347999999999999,0.0667000000000001
3388,0.0476000000000006,0.0513000000000002,0.0348000000000001,0.0667000000000001
3389,0.0473000000000006,0.0513000000000001,0.0347000000000002,0.0667000000000001
3390,0.0475000000000004,0.0513000000000001,0.0347000000000002,0.0667000000000001
3391,0.0475000000000003,0.0512999999999999,0.0347000000000002,0.0659000000000001
3392,0.0475000000000001,0.0510999999999998,0.0346000000000001,0.0659000000000001
3393,0.0473000000000002,0.0513000000000001,0.0345000000000002,0.0659000000000001
3394,0.0475000000000001,0.0517,0.0345000000000002,0.0659000000000001
3395,0.0476000000000002,0.0518,0.0344000000000001,0.0659000000000001
3396,0.0475000000000003,0.0520999999999999,0.0344000000000001,0.0657000000000001
3397,0.0470000000000003,0.052,0.0343000000000001,0.0657000000000001
3398,0.0468999999999999,0.0520999999999998,0.0343000000000001,0.0657000000000001
3399,0.0468999999999999,0.0518,0.0341000000000001,0.0657000000000001
3400,0.0470999999999999,0.0513999999999999,0.0339,0.0657000000000001
3401,0.0474000000000001,0.0515999999999999,0.034,0.0652000000000001
3402,0.0475,0.0518999999999997,0.0338000000000001,0.0652000000000001
3403,0.0473000000000002,0.0519999999999996,0.0338000000000003,0.0652000000000001
3404,0.0470000000000003,0.0520999999999997,0.034,0.0652000000000001
3405,0.0470000000000005,0.0518999999999995,0.0341000000000001,0.0652000000000001
3406,0.0469000000000004,0.0515999999999996,0.0341000000000001,0.0656000000000002
3407,0.0471000000000005,0.0514999999999998,0.0341000000000001,0.0656000000000002
3408,0.0473000000000003,0.0512999999999999,0.0341000000000001,0.0656000000000002
3409,0.0471000000000007,0.051,0.034,0.0656000000000002
3410,0.0469000000000007,0.0509000000000003,0.0342,0.0656000000000002
3411,0.0469000000000007,0.0511000000000004,0.0341000000000001,0.0652999999999999
3412,0.0466000000000006,0.0508000000000005,0.0343000000000001,0.0652999999999999
3413,0.0467000000000006,0.0506000000000004,0.0341000000000002,0.0652999999999999
3414,0.0467000000000006,0.0507000000000004,0.0339000000000002,0.0652999999999999
3415,0.0469000000000007,0.0505000000000002,0.0338000000000001,0.0652999999999999
3416,0.0465000000000007,0.0503000000000003,0.0339000000000002,0.0653000000000001
3417,0.0462000000000006,0.0500000000000003,0.0341000000000001,0.0653000000000001
3418,0.0462000000000005,0.0499000000000003,0.0341000000000002,0.0653000000000001
3419,0.0461000000000005,0.0499000000000001,0.0341000000000002,0.0653000000000001
3420,0.0464000000000004,0.0497,0.0340000000000003,0.0653000000000001
3421,0.0465000000000004,0.0493999999999999,0.0338000000000003,0.0642
3422,0.0466000000000005,0.0494999999999999,0.0339000000000003,0.0642
3423,0.0470000000000005,0.0497999999999998,0.0338000000000003,0.0642
3424,0.0471000000000005,0.0496,0.0338000000000004,0.0642
3425,0.0470000000000005,0.0495999999999998,0.0337000000000003,0.0642
3426,0.0467000000000004,0.0498999999999999,0.0337000000000003,0.0653
3427,0.0465000000000003,0.0497999999999998,0.0336000000000003,0.0653
3428,0.0467000000000003,0.0496999999999999,0.0337000000000002,0.0653
3429,0.0466000000000002,0.0496,0.0337000000000002,0.0653
3430,0.0468000000000004,0.0495999999999998,0.0337000000000002,0.0653
3431,0.0470000000000002,0.0496999999999997,0.0337000000000005,0.0641999999999998
3432,0.0466000000000002,0.0498999999999996,0.0338000000000004,0.0641999999999998
3433,0.0463000000000002,0.0497999999999996,0.0338000000000005,0.0641999999999998
3434,0.0465000000000002,0.0494999999999997,0.0339000000000005,0.0641999999999998
3435,0.0465000000000002,0.0496999999999997,0.0339000000000005,0.0641999999999998
3436,0.0464,0.0492999999999997,0.0337000000000005,0.0637000000000001
3437,0.0462,0.0489999999999996,0.0337000000000005,0.0637000000000001
3438,0.0461000000000001,0.0490999999999997,0.0337000000000005,0.0637000000000001
3439,0.0459000000000005,0.0490999999999994,0.0338000000000004,0.0637000000000001
3440,0.0460000000000004,0.0492999999999997,0.0338000000000004,0.0637000000000001
3441,0.0454000000000002,0.0490999999999996,0.0337000000000003,0.0639999999999999
3442,0.0452000000000002,0.0489999999999998,0.0339000000000005,0.0639999999999999
3443,0.0456000000000003,0.0486999999999996,0.0341000000000004,0.0639999999999999
3444,0.0456000000000003,0.0487999999999996,0.0339000000000005,0.0639999999999999
3445,0.0457000000000004,0.0484999999999995,0.0341000000000004,0.0639999999999999
3446,0.0456000000000003,0.0485999999999995,0.0339000000000005,0.0635999999999999
3447,0.0457000000000004,0.0483999999999996,0.0338000000000004,0.0635999999999999
3448,0.0459000000000005,0.0486999999999997,0.0337000000000005,0.0635999999999999
3449,0.0460000000000003,0.0488999999999998,0.0335000000000004,0.0635999999999999
3450,0.0457000000000002,0.0490999999999997,0.0334000000000004,0.0635999999999999
3451,0.0459000000000002,0.0489999999999998,0.0333000000000004,0.0632999999999999
3452,0.0461000000000001,0.0487999999999996,0.0332000000000003,0.0632999999999999
3453,0.0461000000000001,0.0487999999999996,0.0333000000000004,0.0632999999999999
3454,0.0462000000000002,0.0486999999999996,0.0334000000000003,0.0632999999999999
3455,0.0459000000000002,0.0486,0.0333000000000004,0.0632999999999999
3456,0.0461000000000001,0.0485000000000001,0.0333000000000002,0.0629000000000001
3457,0.0461000000000001,0.0483,0.0333000000000002,0.0629000000000001
3458,0.0463000000000002,0.0484000000000002,0.0332000000000002,0.0629000000000001
3459,0.0464000000000004,0.0484000000000002,0.0331000000000004,0.0629000000000001
3460,0.0464000000000004,0.0480000000000003,0.0330000000000004,0.0629000000000001
3461,0.0462000000000004,0.0480000000000003,0.0330000000000003,0.0622999999999999
3462,0.0460000000000005,0.0481,0.0328000000000003,0.0622999999999999
3463,0.0458000000000005,0.0484,0.0327000000000003,0.0622999999999999
3464,0.0458000000000005,0.0481000000000001,0.0327000000000003,0.0622999999999999
3465,0.0456000000000004,0.0482000000000002,0.0326000000000003,0.0622999999999999
3466,0.0456000000000003,0.0481000000000001,0.0327000000000005,0.0613999999999998
3467,0.0457000000000002,0.0482000000000002,0.0328000000000004,0.0613999999999998
3468,0.0457000000000002,0.0482000000000002,0.0327000000000005,0.0613999999999998
3469,0.0458000000000002,0.0484000000000002,0.0327000000000005,0.0613999999999998
3470,0.0459000000000002,0.0480000000000002,0.0327000000000005,0.0613999999999998
3471,0.0461000000000001,0.0482,0.0329000000000005,0.0614999999999998
3472,0.0461000000000003,0.0479000000000002,0.0329000000000005,0.0614999999999998
3473,0.0458000000000002,0.0478000000000001,0.0328000000000006,0.0614999999999998
3474,0.0457000000000002,0.0479000000000001,0.0329000000000005,0.0614999999999998
3475,0.0455000000000001,0.0478000000000001,0.0328000000000004,0.0614999999999998
3476,0.045,0.0477,0.0328000000000004,0.0610999999999998
3477,0.0448,0.0479999999999999,0.0329000000000005,0.0610999999999998
3478,0.0445,0.0479000000000001,0.0327000000000005,0.0610999999999998
3479,0.0441999999999999,0.0479999999999999,0.0328000000000006,0.0610999999999998
3480,0.0444999999999999,0.0479999999999999,0.0328000000000007,0.0610999999999998
3481,0.0448000000000001,0.0477999999999998,0.0328000000000007,0.0609999999999999
3482,0.0451,0.0479999999999999,0.0327000000000006,0.0609999999999999
3483,0.0447,0.0477000000000001,0.0328000000000006,0.0609999999999999
3484,0.0444000000000001,0.0478000000000001,0.0327000000000006,0.0609999999999999
3485,0.0443000000000001,0.0477000000000001,0.0329000000000006,0.0609999999999999
3486,0.044,0.0480000000000002,0.0327000000000005,0.0597000000000001
3487,0.0441000000000001,0.0477000000000001,0.0326000000000005,0.0597000000000001
3488,0.0439000000000002,0.0473000000000002,0.0325000000000004,0.0597000000000001
3489,0.0441000000000003,0.0471,0.0325000000000004,0.0597000000000001
3490,0.0438000000000003,0.0472,0.0324000000000004,0.0597000000000001
3491,0.0434000000000002,0.0471999999999998,0.0324000000000002,0.0593
3492,0.0431000000000004,0.0469999999999999,0.0323000000000003,0.0593
3493,0.0428000000000002,0.0469999999999999,0.0321000000000004,0.0593
3494,0.0428000000000001,0.0467,0.0319000000000004,0.0593
3495,0.0427000000000001,0.0464,0.0318000000000005,0.0593
3496,0.0427000000000001,0.0463,0.0317000000000006,0.0598999999999998
3497,0.0430000000000001,0.046,0.0316000000000006,0.0598999999999998
3498,0.0430000000000001,0.046,0.0316000000000006,0.0598999999999998
3499,0.0434,0.0457000000000002,0.0316000000000006,0.0598999999999998
3500,0.0430000000000001,0.046,0.0316000000000006,0.0598999999999998
3501,0.0429,0.0459000000000001,0.0315000000000006,0.0594999999999999
3502,0.0433,0.0458000000000002,0.0315000000000006,0.0594999999999999
3503,0.0436,0.0464000000000001,0.0315000000000006,0.0594999999999999
3504,0.0435000000000001,0.0464,0.0314000000000008,0.0594999999999999
3505,0.0433,0.0462,0.0316000000000008,0.0594999999999999
3506,0.0430999999999999,0.0459999999999999,0.0317000000000008,0.0591999999999999
3507,0.0431,0.0456,0.0318000000000008,0.0591999999999999
3508,0.0430999999999999,0.0452000000000001,0.0318000000000006,0.0591999999999999
3509,0.0432000000000001,0.0449000000000001,0.0319000000000007,0.0591999999999999
3510,0.0432000000000001,0.0451000000000004,0.0317000000000006,0.0591999999999999
3511,0.0429,0.0449000000000003,0.0319000000000007,0.0587
3512,0.0431,0.0452000000000002,0.0316000000000006,0.0587
3513,0.0430000000000001,0.0451000000000001,0.0318000000000006,0.0587
3514,0.0428000000000002,0.0452000000000002,0.0317000000000006,0.0587
3515,0.0427000000000001,0.0451000000000001,0.0317000000000006,0.0587
3516,0.0427,0.0454000000000001,0.0320000000000006,0.0582999999999998
3517,0.0427999999999998,0.0456000000000002,0.0320000000000006,0.0582999999999998
3518,0.0425999999999999,0.0457000000000001,0.0320000000000006,0.0582999999999998
3519,0.0425999999999999,0.0456,0.0320000000000006,0.0582999999999998
3520,0.0428000000000002,0.0457000000000001,0.0319000000000006,0.0582999999999998
3521,0.0428000000000002,0.0456000000000002,0.0317000000000006,0.0571999999999999
3522,0.0428000000000002,0.0453000000000001,0.0318000000000006,0.0571999999999999
3523,0.0430000000000004,0.0452000000000002,0.0317000000000006,0.0571999999999999
3524,0.0431000000000004,0.0452000000000001,0.0315000000000006,0.0571999999999999
3525,0.0432000000000002,0.0451,0.0315000000000006,0.0571999999999999
3526,0.0432000000000003,0.0449000000000001,0.0313000000000008,0.0574999999999999
3527,0.0434000000000003,0.0446000000000001,0.0313000000000007,0.0574999999999999
3528,0.0434000000000004,0.0446000000000001,0.0316000000000006,0.0574999999999999
3529,0.0437000000000002,0.0442000000000001,0.0317000000000007,0.0574999999999999
3530,0.0438000000000003,0.0440000000000004,0.0317000000000007,0.0574999999999999
3531,0.0439000000000002,0.0439000000000004,0.0318000000000008,0.0560999999999998
3532,0.0437000000000001,0.0438000000000005,0.0318000000000006,0.0560999999999998
3533,0.0434,0.0440000000000005,0.0319000000000007,0.0560999999999998
3534,0.0434,0.0441000000000004,0.0319000000000007,0.0560999999999998
3535,0.0431999999999999,0.0438000000000004,0.0320000000000006,0.0560999999999998
3536,0.0429999999999999,0.0434000000000002,0.0320000000000006,0.0561999999999997
3537,0.0428999999999999,0.0432000000000003,0.0318000000000006,0.0561999999999997
3538,0.0428999999999999,0.0433000000000004,0.0319000000000007,0.0561999999999997
3539,0.0428000000000001,0.0432000000000002,0.0319000000000007,0.0561999999999997
3540,0.0426000000000001,0.0436000000000001,0.0319000000000007,0.0561999999999997
3541,0.0425,0.0441000000000001,0.0320000000000006,0.0562999999999996
3542,0.0423,0.0441000000000001,0.0322000000000006,0.0562999999999996
3543,0.0422,0.0442000000000001,0.0322000000000006,0.0562999999999996
3544,0.0418000000000001,0.0442,0.0321000000000005,0.0562999999999996
3545,0.0417000000000001,0.0442999999999999,0.0321000000000005,0.0562999999999996
3546,0.0416000000000001,0.0444999999999998,0.0319000000000006,0.0556999999999997
3547,0.0413000000000001,0.0443999999999997,0.0317000000000006,0.0556999999999997
3548,0.0414000000000001,0.0449999999999998,0.0318000000000005,0.0556999999999997
3549,0.0413000000000002,0.0449999999999997,0.0316000000000004,0.0556999999999997
3550,0.0413000000000001,0.0451999999999998,0.0314000000000005,0.0556999999999997
3551,0.0414000000000001,0.0448999999999999,0.0313000000000007,0.0555999999999995
3552,0.0413000000000001,0.0448999999999999,0.0313000000000007,0.0555999999999995
3553,0.0415000000000001,0.0448,0.0313000000000007,0.0555999999999995
3554,0.0417000000000003,0.0446,0.0312000000000006,0.0555999999999995
3555,0.0417000000000003,0.0446,0.0310000000000007,0.0555999999999995
3556,0.0416000000000004,0.0446,0.0309000000000007,0.0558999999999995
3557,0.0415000000000003,0.0441999999999999,0.0308000000000007,0.0558999999999995
3558,0.0412000000000003,0.0439999999999998,0.0306000000000007,0.0558999999999995
3559,0.0409000000000003,0.0439999999999998,0.0305000000000006,0.0558999999999995
3560,0.0408000000000003,0.0437999999999998,0.0303000000000008,0.0558999999999995
3561,0.0408000000000004,0.0435999999999998,0.0303000000000008,0.0549999999999994
3562,0.0410000000000004,0.0436999999999997,0.0302000000000007,0.0549999999999994
3563,0.0412000000000003,0.0433999999999997,0.0301000000000006,0.0549999999999994
3564,0.0412000000000002,0.0433999999999998,0.0301000000000006,0.0549999999999994
3565,0.0413000000000002,0.0436999999999996,0.0298000000000006,0.0549999999999994
3566,0.0411000000000005,0.0436999999999999,0.0296000000000006,0.0550999999999996
3567,0.0410000000000004,0.0433999999999999,0.0293000000000007,0.0550999999999996
3568,0.0413000000000006,0.0430999999999999,0.0296000000000006,0.0550999999999996
3569,0.0410000000000005,0.0430999999999997,0.0295000000000007,0.0550999999999996
3570,0.0413000000000003,0.0429999999999998,0.0295000000000007,0.0550999999999996
3571,0.0412000000000003,0.0430999999999999,0.0292000000000006,0.0547
3572,0.0411000000000005,0.0429999999999998,0.0292000000000006,0.0547
3573,0.0413000000000006,0.0428999999999998,0.0292000000000006,0.0547
3574,0.0411000000000005,0.0429999999999998,0.0289000000000006,0.0547
3575,0.0411000000000002,0.0427999999999997,0.0289000000000006,0.0547
3576,0.0411000000000002,0.0427999999999997,0.0288000000000005,0.0541
3577,0.0412000000000002,0.0429999999999999,0.0288000000000005,0.0541
3578,0.0413000000000001,0.0429999999999999,0.0288000000000005,0.0541
3579,0.0417000000000002,0.0428999999999998,0.0288000000000005,0.0541
3580,0.0419000000000002,0.0425999999999997,0.0288000000000007,0.0541
3581,0.0420000000000001,0.0424999999999998,0.0289000000000006,0.0532999999999999
3582,0.0418000000000002,0.0425999999999999,0.0289000000000006,0.0532999999999999
3583,0.0415000000000002,0.0428999999999999,0.0285000000000005,0.0532999999999999
3584,0.0415000000000002,0.0431,0.0285000000000005,0.0532999999999999
3585,0.0413000000000001,0.0429999999999999,0.0287000000000003,0.0532999999999999
3586,0.0413000000000001,0.0431,0.0287000000000003,0.0537999999999998
3587,0.0411000000000001,0.0429999999999999,0.0289000000000003,0.0537999999999998
3588,0.0409000000000002,0.0430999999999997,0.0289000000000003,0.0537999999999998
3589,0.0407999999999999,0.0431999999999999,0.0290000000000002,0.0537999999999998
3590,0.0406000000000002,0.0432999999999999,0.0290000000000002,0.0537999999999998
3591,0.0404000000000003,0.0431999999999999,0.0288000000000003,0.0534999999999999
3592,0.0403000000000003,0.0432999999999999,0.0287000000000002,0.0534999999999999
3593,0.0404000000000003,0.0430999999999997,0.0286000000000003,0.0534999999999999
3594,0.0405000000000001,0.0428999999999998,0.0284000000000003,0.0534999999999999
3595,0.0402000000000002,0.0428999999999998,0.0286000000000003,0.0534999999999999
3596,0.0403000000000001,0.0426999999999998,0.0286000000000003,0.0524
3597,0.0402000000000002,0.0426999999999998,0.0285000000000004,0.0524
3598,0.0403000000000003,0.0427999999999998,0.0286000000000003,0.0524
3599,0.0402000000000003,0.0428999999999999,0.0286000000000003,0.0524
3600,0.0404000000000003,0.0427000000000001,0.0286000000000003,0.0524
3601,0.0400000000000003,0.0429,0.0286000000000003,0.0525
3602,0.0399000000000003,0.0429,0.0286000000000003,0.0525
3603,0.0400000000000003,0.0429999999999999,0.0286000000000003,0.0525
3604,0.0399000000000003,0.0431,0.0285000000000004,0.0525
3605,0.0400000000000001,0.0428000000000001,0.0284000000000003,0.0525
3606,0.0399000000000003,0.0431,0.0285000000000002,0.0529999999999998
3607,0.0399000000000003,0.0429999999999999,0.0285000000000002,0.0529999999999998
3608,0.0398000000000003,0.0428000000000001,0.0284000000000002,0.0529999999999998
3609,0.0398000000000003,0.0427,0.0284000000000002,0.0529999999999998
3610,0.0396000000000002,0.0427000000000001,0.0285000000000002,0.0529999999999998
3611,0.0396000000000002,0.0429999999999999,0.0286000000000003,0.0517999999999996
3612,0.0395000000000002,0.0429,0.0285000000000002,0.0517999999999996
3613,0.0395000000000002,0.0427000000000001,0.0285000000000001,0.0517999999999996
3614,0.0394000000000002,0.0426000000000001,0.0285000000000001,0.0517999999999996
3615,0.0394000000000001,0.0424999999999999,0.0284,0.0517999999999996
3616,0.0394000000000001,0.0428999999999998,0.0282000000000001,0.0516999999999997
3617,0.0394000000000001,0.0427999999999997,0.0281000000000001,0.0516999999999997
3618,0.0394000000000001,0.0427999999999997,0.0281000000000001,0.0516999999999997
3619,0.0393000000000001,0.0428999999999998,0.0280000000000001,0.0516999999999997
3620,0.0389000000000002,0.0427999999999998,0.0279000000000003,0.0516999999999997
3621,0.0387000000000002,0.0425999999999999,0.0278000000000003,0.0517999999999993
3622,0.0387000000000002,0.0424,0.0278000000000003,0.0517999999999993
3623,0.0386000000000002,0.0421999999999998,0.0277000000000004,0.0517999999999993
3624,0.0385000000000004,0.0420999999999998,0.0278000000000003,0.0517999999999993
3625,0.0381000000000005,0.0420999999999998,0.0278000000000003,0.0517999999999993
3626,0.0378000000000004,0.0417999999999999,0.0279000000000004,0.0516999999999995
3627,0.0377000000000003,0.0417999999999999,0.0279000000000004,0.0516999999999995
3628,0.0376000000000003,0.0415999999999999,0.0279000000000004,0.0516999999999995
3629,0.0377000000000003,0.0417999999999998,0.0278000000000005,0.0516999999999995
3630,0.0375000000000001,0.0418999999999998,0.0277000000000004,0.0516999999999995
3631,0.0376000000000002,0.0423999999999998,0.0278000000000003,0.0512999999999996
3632,0.0376000000000001,0.0421999999999998,0.0279000000000004,0.0512999999999996
3633,0.0376000000000001,0.042,0.0275000000000003,0.0512999999999996
3634,0.0376000000000001,0.0418999999999999,0.0275000000000003,0.0512999999999996
3635,0.0375,0.0419999999999999,0.0276000000000002,0.0512999999999996
3636,0.0372000000000002,0.0416999999999998,0.0276000000000002,0.0507999999999997
3637,0.0371000000000002,0.0415999999999999,0.0277000000000001,0.0507999999999997
3638,0.0370000000000001,0.0412999999999998,0.0277000000000001,0.0507999999999997
3639,0.0368000000000004,0.0413,0.0277000000000003,0.0507999999999997
3640,0.0369000000000004,0.0413999999999999,0.0277000000000003,0.0507999999999997
3641,0.0370000000000004,0.0410999999999997,0.0278000000000002,0.0506999999999995
3642,0.0369000000000003,0.0409999999999998,0.0274000000000002,0.0506999999999995
3643,0.0367000000000003,0.0408999999999997,0.0274000000000002,0.0506999999999995
3644,0.0369000000000002,0.0409999999999998,0.0271000000000003,0.0506999999999995
3645,0.0368000000000002,0.0407999999999998,0.0270000000000005,0.0506999999999995
3646,0.0368999999999999,0.0405999999999999,0.0269000000000004,0.0503999999999992
3647,0.0372,0.0405999999999999,0.0269000000000004,0.0503999999999992
3648,0.0373,0.0402999999999999,0.0269000000000004,0.0503999999999992
3649,0.0370000000000001,0.0403,0.0270000000000005,0.0503999999999992
3650,0.0372,0.04,0.0270000000000005,0.0503999999999992
3651,0.0372000000000001,0.0400999999999999,0.0270000000000005,0.0493999999999994
3652,0.0372,0.0393999999999997,0.0271000000000005,0.0493999999999994
3653,0.0374,0.0394999999999999,0.0271000000000005,0.0493999999999994
3654,0.0369999999999997,0.0392999999999998,0.0269000000000006,0.0493999999999994
3655,0.0368999999999998,0.0392999999999998,0.0269000000000007,0.0493999999999994
3656,0.0369999999999999,0.0391999999999999,0.0271000000000007,0.0495999999999994
3657,0.0367999999999998,0.0394999999999998,0.0271000000000008,0.0495999999999994
3658,0.0367999999999998,0.0394999999999998,0.0270000000000007,0.0495999999999994
3659,0.0365999999999999,0.0392999999999998,0.0270000000000007,0.0495999999999994
3660,0.0365000000000001,0.0389999999999998,0.0268000000000008,0.0495999999999994
3661,0.0369000000000002,0.0391999999999997,0.0266000000000006,0.0496999999999991
3662,0.0367000000000002,0.0390999999999998,0.0265000000000006,0.0496999999999991
3663,0.0367000000000003,0.0390999999999998,0.0267000000000007,0.0496999999999991
3664,0.0371000000000005,0.0388999999999998,0.0268000000000006,0.0496999999999991
3665,0.0376000000000005,0.0389999999999999,0.0267000000000006,0.0496999999999991
3666,0.0377000000000005,0.039,0.0267000000000006,0.0491999999999992
3667,0.0376000000000005,0.039,0.0265000000000006,0.0491999999999992
3668,0.0372000000000006,0.0392000000000001,0.0265000000000007,0.0491999999999992
3669,0.0371000000000005,0.039,0.0265000000000007,0.0491999999999992
3670,0.0372000000000006,0.0391999999999999,0.0265000000000007,0.0491999999999992
3671,0.0369000000000006,0.0390999999999998,0.0265000000000007,0.0497999999999994
3672,0.0368000000000005,0.0390999999999998,0.0265000000000007,0.0497999999999994
3673,0.0365000000000006,0.0388999999999998,0.0266000000000006,0.0497999999999994
3674,0.0364000000000005,0.0387999999999998,0.0264000000000008,0.0497999999999994
3675,0.0364000000000004,0.0387,0.0263000000000007,0.0497999999999994
3676,0.0363000000000006,0.0387,0.0262000000000008,0.0491999999999994
3677,0.0363000000000006,0.0387000000000001,0.0260000000000008,0.0491999999999994
3678,0.0361000000000006,0.0385000000000001,0.0259000000000007,0.0491999999999994
3679,0.0361000000000008,0.0386000000000002,0.0260000000000008,0.0491999999999994
3680,0.0360000000000008,0.0387000000000002,0.0259000000000007,0.0491999999999994
3681,0.0359000000000006,0.0387000000000001,0.0259000000000007,0.0490999999999995
3682,0.0359000000000006,0.0388000000000001,0.0257000000000008,0.0490999999999995
3683,0.0360000000000007,0.0389000000000002,0.0256000000000007,0.0490999999999995
3684,0.0359000000000006,0.0392000000000001,0.0254000000000005,0.0490999999999995
3685,0.0360000000000007,0.0395,0.0254000000000005,0.0490999999999995
3686,0.0358000000000005,0.039,0.0256000000000006,0.0485999999999995
3687,0.0354000000000005,0.0387999999999999,0.0256000000000006,0.0485999999999995
3688,0.0354000000000003,0.0385999999999999,0.0256000000000006,0.0485999999999995
3689,0.0354000000000003,0.0379999999999998,0.0256000000000006,0.0485999999999995
3690,0.0354000000000003,0.0377999999999998,0.0255000000000005,0.0485999999999995
3691,0.0352000000000003,0.0378000000000002,0.0253000000000005,0.0483999999999996
3692,0.0352000000000002,0.0377000000000001,0.0250000000000006,0.0483999999999996
3693,0.0352000000000002,0.0380000000000001,0.0250000000000006,0.0483999999999996
3694,0.0352000000000002,0.0381000000000001,0.0248000000000006,0.0483999999999996
3695,0.0352000000000001,0.0381000000000001,0.0250000000000006,0.0483999999999996
3696,0.0350000000000001,0.0379000000000002,0.0249000000000005,0.0487999999999996
3697,0.0348000000000002,0.0376000000000002,0.0251000000000006,0.0487999999999996
3698,0.0348000000000002,0.0377000000000001,0.0250000000000006,0.0487999999999996
3699,0.0348000000000002,0.0379,0.0250000000000006,0.0487999999999996
3700,0.0353000000000001,0.0377000000000001,0.0249000000000005,0.0487999999999996
3701,0.0353000000000001,0.0377000000000001,0.0250000000000006,0.0485999999999995
3702,0.0353000000000001,0.0377000000000004,0.0248000000000006,0.0485999999999995
3703,0.0355000000000003,0.0378000000000003,0.0249000000000007,0.0485999999999995
3704,0.0355000000000003,0.0376000000000003,0.0251000000000005,0.0485999999999995
3705,0.0355000000000004,0.0376000000000003,0.0254000000000005,0.0485999999999995
3706,0.0353000000000003,0.0376000000000003,0.0252000000000006,0.0480999999999996
3707,0.0348000000000003,0.0376000000000003,0.0253000000000004,0.0480999999999996
3708,0.0349000000000003,0.0376000000000003,0.0252000000000003,0.0480999999999996
3709,0.0350000000000003,0.0375000000000003,0.0254000000000003,0.0480999999999996
3710,0.0348000000000003,0.0375000000000001,0.0253000000000003,0.0480999999999996
3711,0.0348000000000005,0.0375000000000001,0.0254000000000002,0.0477999999999995
3712,0.0347000000000005,0.0381000000000001,0.0255000000000003,0.0477999999999995
3713,0.0348000000000006,0.0381000000000001,0.0255000000000003,0.0477999999999995
3714,0.0348000000000005,0.0380000000000001,0.0256000000000003,0.0477999999999995
3715,0.0348000000000003,0.0381,0.0255000000000003,0.0477999999999995
3716,0.0349,0.0379,0.0255000000000003,0.0470999999999994
3717,0.0348000000000002,0.0376000000000001,0.0252000000000002,0.0470999999999994
3718,0.0350000000000001,0.0378000000000002,0.0254000000000002,0.0470999999999994
3719,0.0350000000000001,0.0377000000000001,0.0254000000000002,0.0470999999999994
3720,0.0349,0.0382000000000002,0.0252000000000002,0.0470999999999994
3721,0.0347000000000002,0.0382000000000002,0.0255000000000003,0.0472999999999996
3722,0.0345000000000002,0.0383000000000002,0.0257000000000002,0.0472999999999996
3723,0.0345000000000002,0.0383000000000004,0.0258000000000003,0.0472999999999996
3724,0.0344000000000002,0.0383000000000004,0.0258000000000003,0.0472999999999996
3725,0.0347,0.0385000000000004,0.0256000000000003,0.0472999999999996
3726,0.0348000000000001,0.0388000000000005,0.0256000000000003,0.0465999999999995
3727,0.0348000000000002,0.0387000000000005,0.0256000000000003,0.0465999999999995
3728,0.0347000000000002,0.0389000000000006,0.0255000000000003,0.0465999999999995
3729,0.0349,0.0386000000000005,0.0255000000000004,0.0465999999999995
3730,0.0348000000000002,0.0387000000000005,0.0256000000000004,0.0465999999999995
3731,0.0349000000000003,0.0385000000000004,0.0256000000000004,0.0467999999999996
3732,0.0344000000000002,0.0382000000000003,0.0254000000000005,0.0467999999999996
3733,0.0345000000000003,0.0381000000000004,0.0253000000000004,0.0467999999999996
3734,0.0346000000000001,0.0380000000000003,0.0253000000000004,0.0467999999999996
3735,0.0345,0.0380000000000003,0.0253000000000004,0.0467999999999996
3736,0.0345,0.0381000000000001,0.0253000000000005,0.0469999999999997
3737,0.0348000000000002,0.0376000000000001,0.0254000000000006,0.0469999999999997
3738,0.0348000000000002,0.0375,0.0254000000000006,0.0469999999999997
3739,0.0349000000000003,0.0374000000000001,0.0254000000000006,0.0469999999999997
3740,0.0351000000000002,0.0375000000000001,0.0252000000000007,0.0469999999999997
3741,0.0351000000000002,0.0377000000000003,0.0252000000000006,0.0460999999999994
3742,0.0350000000000003,0.0375000000000001,0.0250000000000005,0.0460999999999994
3743,0.0350000000000005,0.0377000000000001,0.0250000000000005,0.0460999999999994
3744,0.0352000000000003,0.0377000000000003,0.0249000000000004,0.0460999999999994
3745,0.0352000000000006,0.0375000000000003,0.0247000000000003,0.0460999999999994
3746,0.0351000000000005,0.0376000000000002,0.0247000000000003,0.0461999999999994
3747,0.0348000000000006,0.0377000000000003,0.0247000000000003,0.0461999999999994
3748,0.0347000000000005,0.0377000000000003,0.0247000000000003,0.0461999999999994
3749,0.0347000000000004,0.0378000000000002,0.0249000000000003,0.0461999999999994
3750,0.0346000000000004,0.0377000000000001,0.0250000000000001,0.0461999999999994
3751,0.0344000000000004,0.0376000000000001,0.0250000000000001,0.0454999999999993
3752,0.0343000000000003,0.0375,0.0249000000000003,0.0454999999999993
3753,0.0343000000000003,0.0373,0.0249000000000003,0.0454999999999993
3754,0.0344000000000002,0.0372000000000001,0.0248000000000004,0.0454999999999993
3755,0.0346000000000002,0.0370000000000001,0.0249000000000003,0.0454999999999993
3756,0.0347000000000003,0.0370000000000001,0.0247000000000003,0.0451999999999992
3757,0.0346000000000002,0.0373000000000002,0.0244000000000003,0.0451999999999992
3758,0.0345,0.0373,0.0244000000000003,0.0451999999999992
3759,0.0345,0.0374000000000002,0.0245000000000003,0.0451999999999992
3760,0.0346000000000001,0.0376000000000002,0.0245000000000003,0.0451999999999992
3761,0.0348000000000001,0.0374000000000002,0.0244000000000004,0.0452999999999995
3762,0.0348000000000001,0.0371000000000002,0.0241000000000006,0.0452999999999995
3763,0.0344000000000001,0.0370000000000004,0.0241000000000006,0.0452999999999995
3764,0.0347000000000002,0.0370000000000004,0.0241000000000006,0.0452999999999995
3765,0.0345,0.0367000000000004,0.0241000000000006,0.0452999999999995
3766,0.0345,0.0365000000000005,0.0240000000000005,0.0447999999999995
3767,0.0345,0.0362000000000005,0.0240000000000005,0.0447999999999995
3768,0.0346000000000001,0.0364000000000004,0.0236000000000007,0.0447999999999995
3769,0.0346000000000001,0.0366000000000005,0.0236000000000007,0.0447999999999995
3770,0.0347000000000002,0.0367000000000006,0.0235000000000006,0.0447999999999995
3771,0.0348000000000001,0.0366000000000004,0.0235000000000006,0.0439999999999995
3772,0.0349,0.0363000000000003,0.0234000000000008,0.0439999999999995
3773,0.0349,0.0366000000000005,0.0234000000000006,0.0439999999999995
3774,0.0348000000000001,0.0366000000000006,0.0234000000000006,0.0439999999999995
3775,0.0347000000000002,0.0366000000000006,0.0234000000000006,0.0439999999999995
3776,0.0346000000000001,0.0367000000000006,0.0236000000000005,0.0431999999999992
3777,0.0347000000000002,0.0366000000000005,0.0237000000000006,0.0431999999999992
3778,0.0346000000000001,0.0367000000000006,0.0236000000000005,0.0431999999999992
3779,0.0347000000000002,0.0368000000000005,0.0234000000000004,0.0431999999999992
3780,0.0347000000000003,0.0368000000000006,0.0232000000000007,0.0431999999999992
3781,0.0347000000000002,0.0368000000000005,0.0232000000000007,0.0428999999999993
3782,0.0347000000000002,0.0369000000000004,0.0234000000000008,0.0428999999999993
3783,0.0346000000000002,0.0366000000000004,0.0234000000000006,0.0428999999999993
3784,0.0345000000000002,0.0367000000000003,0.0235000000000006,0.0428999999999993
3785,0.0344000000000001,0.0367000000000003,0.0234000000000006,0.0428999999999993
3786,0.0347000000000003,0.0368000000000002,0.0234000000000006,0.0435999999999993
3787,0.0348000000000003,0.0369000000000002,0.0234000000000006,0.0435999999999993
3788,0.0347000000000003,0.0368000000000001,0.0234000000000006,0.0435999999999993
3789,0.0345000000000002,0.0372000000000001,0.0232000000000007,0.0435999999999993
3790,0.0347000000000002,0.0372000000000001,0.0233000000000007,0.0435999999999993
3791,0.0349000000000003,0.0370000000000001,0.0235000000000007,0.0433999999999993
3792,0.0349000000000003,0.0373000000000003,0.0235000000000007,0.0433999999999993
3793,0.0349000000000003,0.0374000000000002,0.0235000000000006,0.0433999999999993
3794,0.0350000000000001,0.0374000000000003,0.0234000000000008,0.0433999999999993
3795,0.0349,0.0371000000000005,0.0233000000000009,0.0433999999999993
3796,0.0346000000000001,0.0371000000000007,0.0232000000000007,0.0429999999999994
3797,0.0346000000000001,0.0368000000000006,0.0231000000000006,0.0429999999999994
3798,0.0347,0.0366000000000006,0.0231000000000006,0.0429999999999994
3799,0.0347999999999999,0.0367000000000007,0.0230000000000004,0.0429999999999994
3800,0.0348999999999998,0.0368000000000006,0.0229000000000005,0.0429999999999994
3801,0.0347,0.0367000000000006,0.0228000000000005,0.0422999999999994
3802,0.0347999999999999,0.0364000000000008,0.0229000000000005,0.0422999999999994
3803,0.0348000000000001,0.0362000000000008,0.0228000000000006,0.0422999999999994
3804,0.0348999999999999,0.0365000000000008,0.0229000000000006,0.0422999999999994
3805,0.0348000000000001,0.0364000000000008,0.0228000000000006,0.0422999999999994
3806,0.0345,0.0365000000000006,0.0227000000000007,0.0420999999999994
3807,0.0342999999999999,0.0363000000000006,0.0227000000000007,0.0420999999999994
3808,0.0342999999999999,0.0363000000000006,0.0226000000000007,0.0420999999999994
3809,0.0342,0.0360000000000005,0.0226000000000007,0.0420999999999994
3810,0.0341999999999999,0.0361000000000005,0.0226000000000007,0.0420999999999994
3811,0.0339999999999999,0.0359000000000003,0.0225000000000007,0.0415999999999993
3812,0.0339999999999999,0.0362000000000005,0.0225000000000007,0.0415999999999993
3813,0.0338000000000001,0.0362000000000005,0.0225000000000007,0.0415999999999993
3814,0.0333000000000002,0.0360000000000005,0.0225000000000007,0.0415999999999993
3815,0.0332000000000003,0.0359000000000003,0.0224000000000006,0.0415999999999993
3816,0.0331000000000004,0.0357000000000004,0.0223000000000008,0.040899999999999
3817,0.0331000000000004,0.0358000000000003,0.0222000000000009,0.040899999999999
3818,0.0332000000000003,0.0360000000000003,0.0222000000000009,0.040899999999999
3819,0.0330000000000004,0.0358000000000003,0.0222000000000007,0.040899999999999
3820,0.0330000000000004,0.0358000000000002,0.0223000000000007,0.040899999999999
3821,0.0329000000000004,0.0359000000000002,0.0224000000000006,0.0405999999999987
3822,0.0331000000000004,0.0359000000000002,0.0224000000000006,0.0405999999999987
3823,0.0331000000000004,0.0354000000000002,0.0223000000000007,0.0405999999999987
3824,0.0330000000000003,0.0354000000000003,0.0224000000000005,0.0405999999999987
3825,0.0328000000000003,0.0351000000000002,0.0223000000000007,0.0405999999999987
3826,0.0329000000000002,0.0351000000000004,0.0222000000000006,0.0409999999999989
3827,0.0328000000000003,0.0350000000000003,0.0222000000000006,0.0409999999999989
3828,0.0325000000000003,0.0350000000000003,0.0221000000000007,0.0409999999999989
3829,0.0323000000000002,0.0350000000000005,0.0220000000000006,0.0409999999999989
3830,0.0323,0.0348000000000005,0.0218000000000006,0.0409999999999989
3831,0.0325000000000002,0.0346000000000004,0.0218000000000006,0.0403999999999988
3832,0.0328000000000002,0.0346000000000004,0.0218000000000006,0.0403999999999988
3833,0.0328000000000002,0.0348000000000003,0.0217000000000006,0.0403999999999988
3834,0.0326000000000002,0.0345000000000003,0.0214000000000008,0.0403999999999988
3835,0.0328000000000002,0.0344000000000004,0.0215000000000006,0.0403999999999988
3836,0.0328000000000002,0.0345000000000004,0.0216000000000005,0.0403999999999989
3837,0.0326000000000002,0.0343000000000004,0.0215000000000006,0.0403999999999989
3838,0.0327000000000001,0.0342000000000003,0.0214000000000005,0.0403999999999989
3839,0.0328000000000002,0.0344000000000002,0.0215000000000006,0.0403999999999989
3840,0.0330000000000003,0.0345000000000003,0.0217000000000007,0.0403999999999989
3841,0.0331000000000005,0.0343000000000004,0.0218000000000008,0.0396999999999988
3842,0.0330000000000004,0.0344000000000004,0.0217000000000007,0.0396999999999988
3843,0.0326000000000006,0.0345000000000004,0.0219000000000008,0.0396999999999988
3844,0.0329000000000006,0.0343000000000004,0.0218000000000008,0.0396999999999988
3845,0.0328000000000007,0.0342000000000006,0.0219000000000007,0.0396999999999988
3846,0.0325000000000008,0.0342000000000006,0.0219000000000007,0.0398999999999987
3847,0.0324000000000007,0.0341000000000006,0.0219000000000008,0.0398999999999987
3848,0.0327000000000005,0.0342000000000006,0.0219000000000008,0.0398999999999987
3849,0.0323000000000007,0.0342000000000006,0.0219000000000008,0.0398999999999987
3850,0.0321000000000007,0.0342000000000006,0.0219000000000008,0.0398999999999987
3851,0.0320000000000007,0.0340000000000006,0.0219000000000008,0.0398999999999988
3852,0.0320000000000006,0.0338000000000007,0.0220000000000009,0.0398999999999988
3853,0.0318000000000005,0.0335000000000006,0.0220000000000009,0.0398999999999988
3854,0.0319000000000007,0.0336000000000007,0.0222000000000009,0.0398999999999988
3855,0.0316000000000006,0.0337000000000006,0.0222000000000009,0.0398999999999988
3856,0.0313000000000007,0.0338000000000005,0.0222000000000009,0.0392999999999992
3857,0.0314000000000008,0.0337000000000005,0.0223000000000009,0.0392999999999992
3858,0.0314000000000009,0.0337000000000005,0.0221000000000009,0.0392999999999992
3859,0.0314000000000008,0.0336000000000004,0.022000000000001,0.0392999999999992
3860,0.0315000000000007,0.0334000000000004,0.0219000000000009,0.0392999999999992
3861,0.0318000000000008,0.0333000000000006,0.0219000000000008,0.0392999999999992
3862,0.031600000000001,0.0334000000000007,0.0220000000000009,0.0392999999999992
3863,0.0314000000000009,0.0334000000000004,0.0221000000000009,0.0392999999999992
3864,0.0315000000000007,0.0335000000000004,0.0221000000000009,0.0392999999999992
3865,0.0317000000000007,0.0334000000000004,0.022000000000001,0.0392999999999992
3866,0.0312000000000008,0.0333000000000006,0.022000000000001,0.038699999999999
3867,0.0314000000000008,0.0334000000000007,0.0219000000000009,0.038699999999999
3868,0.0317000000000006,0.0334000000000007,0.0219000000000009,0.038699999999999
3869,0.0312000000000006,0.0334000000000007,0.0219000000000009,0.038699999999999
3870,0.0312000000000008,0.0334000000000004,0.0219000000000009,0.038699999999999
3871,0.0312000000000008,0.0336000000000004,0.0219000000000009,0.0386999999999987
3872,0.0312000000000008,0.0335000000000005,0.0219000000000009,0.0386999999999987
3873,0.0311000000000007,0.0334000000000004,0.022000000000001,0.0386999999999987
3874,0.0312000000000008,0.0331000000000005,0.0218000000000009,0.0386999999999987
3875,0.0311000000000007,0.0329000000000005,0.0217000000000008,0.0386999999999987
3876,0.0309000000000006,0.0329000000000005,0.0218000000000008,0.0381999999999991
3877,0.0308000000000006,0.0329000000000004,0.0217000000000007,0.0381999999999991
3878,0.0310000000000004,0.0329000000000005,0.0217000000000007,0.0381999999999991
3879,0.0310000000000004,0.0331000000000005,0.0217000000000007,0.0381999999999991
3880,0.0310000000000004,0.0331000000000005,0.0217000000000007,0.0381999999999991
3881,0.0310000000000004,0.0327000000000005,0.0218000000000008,0.0381999999999989
3882,0.0311000000000002,0.0327000000000005,0.0216000000000008,0.0381999999999989
3883,0.0308000000000003,0.0327000000000004,0.0215000000000007,0.0381999999999989
3884,0.0308000000000003,0.0327000000000004,0.0214000000000009,0.0381999999999989
3885,0.0308000000000002,0.0326000000000003,0.0213000000000007,0.0381999999999989
3886,0.0305,0.0324000000000004,0.0213000000000007,0.0388999999999989
3887,0.0305000000000003,0.0324000000000004,0.0212000000000008,0.0388999999999989
3888,0.0304000000000002,0.0325000000000004,0.0213000000000007,0.0388999999999989
3889,0.0307000000000001,0.0325000000000004,0.0212000000000007,0.0388999999999989
3890,0.0307999999999999,0.0326000000000003,0.0216000000000005,0.0388999999999989
3891,0.0307999999999999,0.0325000000000004,0.0216000000000005,0.0379999999999988
3892,0.0310000000000001,0.0324000000000004,0.0215000000000005,0.0379999999999988
3893,0.0312,0.0324000000000004,0.0215000000000005,0.0379999999999988
3894,0.0312,0.0324000000000005,0.0215000000000005,0.0379999999999988
3895,0.0312,0.0324000000000005,0.0214000000000005,0.0379999999999988
3896,0.0311000000000001,0.0323000000000004,0.0212000000000007,0.0386999999999991
3897,0.0310000000000001,0.0323000000000004,0.0212000000000007,0.0386999999999991
3898,0.0307000000000001,0.0320000000000006,0.0210000000000007,0.0386999999999991
3899,0.0307999999999999,0.0320000000000006,0.0209000000000006,0.0386999999999991
3900,0.0309,0.0320000000000006,0.0208000000000006,0.0386999999999991
3901,0.0309,0.0322000000000005,0.0208000000000007,0.0382999999999989
3902,0.0308000000000002,0.0319000000000003,0.0209000000000006,0.0382999999999989
3903,0.0309999999999999,0.0321000000000002,0.0209000000000006,0.0382999999999989
3904,0.0310999999999999,0.0320000000000004,0.0210000000000007,0.0382999999999989
3905,0.0310999999999999,0.0320000000000004,0.0211000000000006,0.0382999999999989
3906,0.0311,0.0323000000000003,0.0210000000000007,0.0376999999999991
3907,0.0312,0.0323000000000003,0.0210000000000007,0.0376999999999991
3908,0.0313000000000001,0.0325000000000004,0.0209000000000007,0.0376999999999991
3909,0.0311,0.0325000000000004,0.0209000000000007,0.0376999999999991
3910,0.0310999999999999,0.0325000000000003,0.0207000000000008,0.0376999999999991
3911,0.0311999999999998,0.0326000000000003,0.0205000000000009,0.0368999999999988
3912,0.0309999999999998,0.0323000000000002,0.0205000000000009,0.0368999999999988
3913,0.0305999999999998,0.0321000000000004,0.0205000000000006,0.0368999999999988
3914,0.0302,0.0322000000000005,0.0205000000000006,0.0368999999999988
3915,0.0300999999999999,0.0321000000000004,0.0204000000000006,0.0368999999999988
3916,0.0302999999999999,0.0322000000000002,0.0204000000000008,0.0369999999999988
3917,0.0301999999999998,0.0323000000000003,0.0205000000000009,0.0369999999999988
3918,0.0300999999999998,0.0321000000000005,0.0205000000000009,0.0369999999999988
3919,0.0303999999999998,0.0320000000000005,0.0205000000000009,0.0369999999999988
3920,0.0303999999999999,0.0320000000000005,0.0205000000000009,0.0369999999999988
3921,0.0304999999999999,0.0319000000000004,0.0204000000000008,0.0362999999999987
3922,0.0304999999999999,0.0320000000000005,0.0205000000000006,0.0362999999999987
3923,0.0305999999999998,0.0317000000000004,0.0205000000000006,0.0362999999999987
3924,0.0305999999999998,0.0317000000000006,0.0205000000000006,0.0362999999999987
3925,0.0306000000000002,0.0318000000000005,0.0205000000000006,0.0362999999999987
3926,0.0303000000000003,0.0319000000000007,0.0206000000000007,0.0356999999999986
3927,0.0302000000000003,0.0317000000000006,0.0206000000000007,0.0356999999999986
3928,0.0301000000000003,0.0314000000000005,0.0204000000000008,0.0356999999999986
3929,0.0301000000000003,0.0310000000000005,0.0203000000000008,0.0356999999999986
3930,0.0304000000000005,0.0310000000000005,0.0202000000000008,0.0356999999999986
3931,0.0304000000000002,0.0310000000000005,0.0202000000000008,0.0358999999999987
3932,0.0300000000000002,0.0310000000000005,0.0203000000000008,0.0358999999999987
3933,0.0300000000000002,0.0310000000000002,0.0204000000000008,0.0358999999999987
3934,0.0302000000000002,0.0307000000000001,0.0203000000000008,0.0358999999999987
3935,0.0300000000000005,0.0308000000000002,0.0204000000000008,0.0358999999999987
3936,0.0301000000000005,0.0305,0.0206000000000006,0.0350999999999987
3937,0.0301000000000005,0.0303999999999999,0.0205000000000005,0.0350999999999987
3938,0.0297000000000004,0.0304999999999999,0.0204000000000006,0.0350999999999987
3939,0.0297000000000004,0.0302999999999999,0.0205000000000005,0.0350999999999987
3940,0.0295000000000004,0.0299999999999997,0.0206000000000006,0.0350999999999987
3941,0.0295000000000004,0.0301999999999998,0.0207000000000008,0.0343999999999985
3942,0.0295000000000004,0.0302999999999999,0.0207000000000008,0.0343999999999985
3943,0.0293000000000003,0.0302,0.0207000000000008,0.0343999999999985
3944,0.0293000000000005,0.0299999999999998,0.0207000000000008,0.0343999999999985
3945,0.0291000000000006,0.03,0.0208000000000007,0.0343999999999985
3946,0.0291000000000003,0.0300000000000001,0.0209000000000006,0.0343999999999985
3947,0.0294000000000005,0.0299000000000003,0.0208000000000006,0.0343999999999985
3948,0.0294000000000005,0.0301,0.0208000000000006,0.0343999999999985
3949,0.0295000000000004,0.0303000000000001,0.0208000000000006,0.0343999999999985
3950,0.0295000000000004,0.0301,0.0208000000000006,0.0343999999999985
3951,0.0294000000000004,0.0300000000000001,0.0208000000000006,0.0342999999999983
3952,0.0294000000000003,0.0303000000000001,0.0207000000000006,0.0342999999999983
3953,0.0294000000000003,0.0303000000000001,0.0207000000000006,0.0342999999999983
3954,0.0295000000000001,0.0303000000000001,0.0207000000000006,0.0342999999999983
3955,0.0294,0.0303000000000001,0.0209000000000006,0.0342999999999983
3956,0.0296000000000001,0.0301000000000002,0.0210000000000005,0.0341999999999983
3957,0.0297000000000002,0.0301000000000002,0.0210000000000005,0.0341999999999983
3958,0.0298000000000002,0.0300000000000002,0.0208000000000007,0.0341999999999983
3959,0.0299,0.0299000000000004,0.0208000000000007,0.0341999999999983
3960,0.0296000000000002,0.0298000000000005,0.0208000000000007,0.0341999999999983
3961,0.0298000000000002,0.0299000000000005,0.0208000000000007,0.0335999999999983
3962,0.0297000000000004,0.0298000000000005,0.0208000000000007,0.0335999999999983
3963,0.0296000000000004,0.0296000000000004,0.0209000000000006,0.0335999999999983
3964,0.0294000000000004,0.0295000000000004,0.0209000000000006,0.0335999999999983
3965,0.0294000000000004,0.0294000000000003,0.0209000000000006,0.0335999999999983
3966,0.0294000000000004,0.0296000000000004,0.0207000000000008,0.0338999999999984
3967,0.0295000000000003,0.0296000000000002,0.0206000000000008,0.0338999999999984
3968,0.0295000000000004,0.0292000000000003,0.0207000000000009,0.0338999999999984
3969,0.0292000000000006,0.0293000000000003,0.0208000000000008,0.0338999999999984
3970,0.0293000000000005,0.0290000000000005,0.0207000000000009,0.0338999999999984
3971,0.0291000000000006,0.0289000000000005,0.0206000000000008,0.0334999999999984
3972,0.0290000000000005,0.0287000000000005,0.020500000000001,0.0334999999999984
3973,0.0290000000000006,0.0288000000000004,0.0206000000000011,0.0334999999999984
3974,0.0290000000000006,0.0288000000000003,0.0206000000000011,0.0334999999999984
3975,0.0291000000000006,0.0289000000000003,0.020500000000001,0.0334999999999984
3976,0.0292000000000006,0.0288000000000003,0.020500000000001,0.0334999999999984
3977,0.0291000000000008,0.0288000000000004,0.0207000000000011,0.0334999999999984
3978,0.0293000000000008,0.0287000000000005,0.0206000000000011,0.0334999999999984
3979,0.0292000000000006,0.0288000000000005,0.0204000000000011,0.0334999999999984
3980,0.0296000000000005,0.0288000000000005,0.0204000000000011,0.0334999999999984
3981,0.0296000000000006,0.0287000000000006,0.0204000000000011,0.0325999999999985
3982,0.0298000000000006,0.0286000000000007,0.0204000000000011,0.0325999999999985
3983,0.0297000000000005,0.0285000000000006,0.020500000000001,0.0325999999999985
3984,0.0298000000000005,0.0283000000000005,0.020300000000001,0.0325999999999985
3985,0.0299000000000004,0.0284000000000006,0.0204000000000011,0.0325999999999985
3986,0.0299000000000004,0.0282000000000004,0.0206000000000011,0.0335999999999984
3987,0.0298000000000003,0.0283000000000007,0.0207000000000009,0.0335999999999984
3988,0.0296999999999999,0.0283000000000005,0.020500000000001,0.0335999999999984
3989,0.0296,0.0281000000000007,0.020500000000001,0.0335999999999984
3990,0.0296999999999999,0.0280000000000007,0.020500000000001,0.0335999999999984
3991,0.0296,0.0279000000000005,0.0204000000000009,0.0331999999999981
3992,0.0294999999999999,0.0283000000000004,0.0204000000000009,0.0331999999999981
3993,0.0296,0.0284000000000004,0.0204000000000009,0.0331999999999981
3994,0.0296000000000001,0.0285000000000004,0.0204000000000009,0.0331999999999981
3995,0.0296000000000001,0.0282000000000003,0.0202000000000008,0.0331999999999981
3996,0.0296999999999999,0.0282000000000004,0.0201000000000008,0.0329999999999983
3997,0.0295000000000001,0.0283000000000004,0.0201000000000008,0.0329999999999983
3998,0.0294999999999999,0.0281000000000005,0.0203000000000008,0.0329999999999983
3999,0.0294,0.0280000000000004,0.0206000000000007,0.0329999999999983
4000,0.0294999999999999,0.0283000000000004,0.0205000000000009,0.0329999999999983


==> data/PFS_Case15.csv <==
T,tot_pfs_krr,tot_pfs_krrnew,tot_pfs_krrPS,tot_pfs_BICOconti
1310,0.3141,0.3288,0.2646,0.288999999999999
1311,0.3141,0.3288,0.2646,0.2884
1312,0.3141,0.3288,0.2646,0.2884
1313,0.3141,0.3288,0.2646,0.2884
1314,0.3141,0.3288,0.2646,0.2884
1315,0.3141,0.3288,0.2646,0.2884
1316,0.3141,0.3288,0.2646,0.283799999999999
1317,0.3141,0.3288,0.2646,0.283799999999999
1318,0.3141,0.3288,0.2647,0.283799999999999
1319,0.3141,0.3287,0.2646,0.283799999999999
1320,0.3143,0.3286,0.2644,0.283799999999999
1321,0.3143,0.3285,0.2643,0.2826
1322,0.3145,0.3286,0.2641,0.2826
1323,0.3143,0.328,0.2632,0.2826
1324,0.3147,0.3269,0.2623,0.2826
1325,0.3151,0.3267,0.2609,0.2826
1326,0.315,0.3264,0.2598,0.2864
1327,0.3135,0.3246,0.2585,0.2864
1328,0.3125,0.324,0.2566,0.2864
1329,0.3116,0.3195,0.2561,0.2864
1330,0.3079,0.3145,0.2529,0.2864
1331,0.3053,0.3105,0.2514,0.286199999999999
1332,0.3051,0.3107,0.2507,0.286199999999999
1333,0.3048,0.3111,0.2498,0.286199999999999
1334,0.3045,0.3116,0.2496,0.286199999999999
1335,0.3026,0.3123,0.2486,0.286199999999999
1336,0.3019,0.3118,0.2483,0.2807
1337,0.3015,0.3112,0.2477,0.2807
1338,0.3015,0.3112,0.2479,0.2807
1339,0.3014,0.3109,0.2476,0.2807
1340,0.3012,0.3104,0.2478,0.2807
1341,0.3013,0.3101,0.2479,0.2742
1342,0.3004,0.309,0.2473,0.2742
1343,0.3009,0.3085,0.2468,0.2742
1344,0.2996,0.3075,0.2461,0.2742
1345,0.2985,0.3067,0.2466,0.2742
1346,0.2984,0.308,0.2462,0.2738
1347,0.2982,0.306,0.2451,0.2738
1348,0.2972,0.3053,0.2438,0.2738
1349,0.2989,0.3034,0.2424,0.2738
1350,0.2966,0.3013,0.24,0.2738
1351,0.2958,0.2994,0.2397,0.2687
1352,0.2943,0.3001,0.2364,0.2687
1353,0.2926,0.2996,0.2359,0.2687
1354,0.2909,0.2986,0.2358,0.2687
1355,0.2894,0.2985,0.2347,0.2687
1356,0.2889,0.2979,0.2334,0.266
1357,0.2891,0.2976,0.2327,0.266
1358,0.2886,0.2975,0.2312,0.266
1359,0.2892,0.2973,0.2309,0.266
1360,0.2884,0.297,0.2299,0.266
1361,0.2889,0.2965,0.2295,0.262599999999999
1362,0.2878,0.2966,0.2295,0.262599999999999
1363,0.289,0.2957,0.2291,0.262599999999999
1364,0.289,0.296,0.2288,0.262599999999999
1365,0.2891,0.2956,0.2281,0.262599999999999
1366,0.2876,0.2928,0.228,0.2612
1367,0.2873,0.2916,0.2291,0.2612
1368,0.2851,0.2916,0.2285,0.2612
1369,0.2848,0.2896,0.229,0.2612
1370,0.2826,0.2899,0.2293,0.2612
1371,0.2819,0.2888,0.2297,0.257
1372,0.2806,0.2863,0.2281,0.257
1373,0.2805,0.2852,0.2277,0.257
1374,0.2809,0.2843,0.2261,0.257
1375,0.2803,0.2835,0.2252,0.257
1376,0.2789,0.2825,0.2239,0.2557
1377,0.2782,0.2822,0.2239,0.2557
1378,0.2779,0.2817,0.2231,0.2557
1379,0.2782,0.281,0.2227,0.2557
1380,0.2773,0.2802,0.2227,0.2557
1381,0.2776,0.2791,0.2231,0.2525
1382,0.277,0.2777,0.2225,0.2525
1383,0.2771,0.2765,0.2222,0.2525
1384,0.2763,0.2754,0.2223,0.2525
1385,0.2756,0.2752,0.2203,0.2525
1386,0.2744,0.2737,0.2192,0.2506
1387,0.2734,0.2732,0.2171,0.2506
1388,0.2734,0.2728,0.2161,0.2506
1389,0.2726,0.2716,0.2149,0.2506
1390,0.2711,0.2713,0.2142,0.2506
1391,0.2709,0.271,0.2132,0.2489
1392,0.2702,0.2695,0.2121,0.2489
1393,0.2694,0.2681,0.2105,0.2489
1394,0.2689,0.2666,0.2103,0.2489
1395,0.2687,0.2659,0.2097,0.2489
1396,0.2693,0.2659,0.2092,0.2424
1397,0.2685,0.2663,0.2093,0.2424
1398,0.2686,0.2658,0.2095,0.2424
1399,0.2667,0.2657,0.2082,0.2424
1400,0.2666,0.2658,0.208,0.2424
1401,0.2656,0.2659,0.207,0.2422
1402,0.265,0.2647,0.2059,0.2422
1403,0.263699999999999,0.2646,0.2064,0.2422
1404,0.2626,0.2646,0.2064,0.2422
1405,0.2622,0.2628,0.2055,0.2422
1406,0.2615,0.2617,0.204,0.239799999999999
1407,0.2605,0.261,0.203,0.239799999999999
1408,0.2596,0.2597,0.2028,0.239799999999999
1409,0.258,0.2583,0.2015,0.239799999999999
1410,0.2573,0.2577,0.2005,0.239799999999999
1411,0.2571,0.2576,0.2004,0.239299999999999
1412,0.2569,0.2567,0.2003,0.239299999999999
1413,0.2566,0.2564,0.2002,0.239299999999999
1414,0.2565,0.2568,0.2003,0.239299999999999
1415,0.2556,0.2555,0.1999,0.239299999999999
1416,0.255,0.2546,0.1995,0.237099999999999
1417,0.2547,0.2548,0.1994,0.237099999999999
1418,0.2544,0.2549,0.1994,0.237099999999999
1419,0.2542,0.2546,0.1992,0.237099999999999
1420,0.2546,0.2552,0.1989,0.237099999999999
1421,0.2546,0.2546,0.1985,0.2384
1422,0.2532,0.2539,0.1975,0.2384
1423,0.2516,0.2537,0.1974,0.2384
1424,0.2524,0.253,0.197,0.2384
1425,0.2508,0.2517,0.1969,0.2384
1426,0.25,0.2523,0.1963,0.232799999999999
1427,0.2488,0.2512,0.195,0.232799999999999
1428,0.249,0.2497,0.1944,0.232799999999999
1429,0.2477,0.2501,0.1942,0.232799999999999
1430,0.2474,0.25,0.1931,0.232799999999999
1431,0.2462,0.2493,0.193,0.2284
1432,0.2454,0.2482,0.1923,0.2284
1433,0.2454,0.2482,0.191500000000001,0.2284
1434,0.2452,0.2494,0.191600000000001,0.2284
1435,0.2448,0.2484,0.190600000000001,0.2284
1436,0.244,0.2477,0.190200000000001,0.224099999999999
1437,0.2433,0.2473,0.189,0.224099999999999
1438,0.2413,0.247,0.1876,0.224099999999999
1439,0.2423,0.2472,0.1873,0.224099999999999
1440,0.2411,0.2458,0.1862,0.224099999999999
1441,0.2406,0.2453,0.1857,0.224
1442,0.2406,0.245,0.1848,0.224
1443,0.2409,0.2452,0.1843,0.224
1444,0.2398,0.2447,0.1844,0.224
1445,0.2392,0.2441,0.1839,0.224
1446,0.2399,0.2437,0.1843,0.2198
1447,0.2394,0.2424,0.1837,0.2198
1448,0.2394,0.2421,0.1832,0.2198
1449,0.2387,0.2411,0.1825,0.2198
1450,0.2383,0.2415,0.1814,0.2198
1451,0.2384,0.2407,0.1812,0.221299999999999
1452,0.239,0.2402,0.1799,0.221299999999999
1453,0.2388,0.2388,0.1792,0.221299999999999
1454,0.2381,0.2385,0.1795,0.221299999999999
1455,0.2373,0.2374,0.1788,0.221299999999999
1456,0.2377,0.2368,0.1791,0.2187
1457,0.2367,0.2356,0.1786,0.2187
1458,0.2368,0.2358,0.1779,0.2187
1459,0.236,0.2353,0.1779,0.2187
1460,0.235,0.2352,0.1776,0.2187
1461,0.2351,0.2346,0.1775,0.217
1462,0.2347,0.2348,0.1775,0.217
1463,0.2338,0.2338,0.1775,0.217
1464,0.2328,0.2334,0.1756,0.217
1465,0.2314,0.2333,0.1758,0.217
1466,0.2325,0.232,0.1754,0.214099999999999
1467,0.2322,0.2312,0.1743,0.214099999999999
1468,0.2329,0.2319,0.1741,0.214099999999999
1469,0.2319,0.2311,0.1735,0.214099999999999
1470,0.232,0.2316,0.1731,0.214099999999999
1471,0.2305,0.2306,0.1727,0.217099999999999
1472,0.2304,0.2308,0.1717,0.217099999999999
1473,0.2309,0.2289,0.1713,0.217099999999999
1474,0.2307,0.2284,0.1716,0.217099999999999
1475,0.2307,0.2284,0.1716,0.217099999999999
1476,0.2307,0.2285,0.1712,0.213599999999999
1477,0.2297,0.2285,0.1715,0.213599999999999
1478,0.2288,0.2273,0.1707,0.213599999999999
1479,0.228499999999999,0.2264,0.1704,0.213599999999999
1480,0.2277,0.2264,0.1703,0.213599999999999
1481,0.227,0.2268,0.169899999999999,0.210099999999999
1482,0.2257,0.2259,0.1699,0.210099999999999
1483,0.2251,0.2246,0.1695,0.210099999999999
1484,0.2246,0.2243,0.1699,0.210099999999999
1485,0.2237,0.2238,0.1698,0.210099999999999
1486,0.2227,0.2238,0.1697,0.208599999999999
1487,0.2227,0.2222,0.17,0.208599999999999
1488,0.2221,0.2207,0.1694,0.208599999999999
1489,0.2216,0.2203,0.1686,0.208599999999999
1490,0.2221,0.2198,0.169,0.208599999999999
1491,0.2215,0.219,0.1696,0.207299999999999
1492,0.2209,0.2189,0.1688,0.207299999999999
1493,0.2203,0.2184,0.1681,0.207299999999999
1494,0.2201,0.2186,0.1678,0.207299999999999
1495,0.2186,0.2184,0.1667,0.207299999999999
1496,0.2175,0.218,0.1665,0.2051
1497,0.2178,0.2174,0.1657,0.2051
1498,0.2183,0.2165,0.1653,0.2051
1499,0.2187,0.2158,0.1657,0.2051
1500,0.2186,0.2149,0.1651,0.2051
1501,0.2177,0.2137,0.1633,0.2045
1502,0.2164,0.212199999999999,0.1632,0.2045
1503,0.2167,0.2114,0.162,0.2045
1504,0.2159,0.21,0.1615,0.2045
1505,0.2153,0.2096,0.1611,0.2045
1506,0.2148,0.2089,0.1601,0.203399999999999
1507,0.2145,0.2085,0.1603,0.203399999999999
1508,0.2131,0.2076,0.1602,0.203399999999999
1509,0.2127,0.2068,0.1596,0.203399999999999
1510,0.212,0.2072,0.1586,0.203399999999999
1511,0.2115,0.2066,0.1585,0.199299999999999
1512,0.2115,0.2053,0.1582,0.199299999999999
1513,0.2116,0.2057,0.158,0.199299999999999
1514,0.211,0.2049,0.1577,0.199299999999999
1515,0.2115,0.2035,0.1574,0.199299999999999
1516,0.2115,0.2029,0.1572,0.196299999999999
1517,0.2108,0.203,0.157799999999999,0.196299999999999
1518,0.2115,0.2036,0.157899999999999,0.196299999999999
1519,0.2112,0.2022,0.157699999999999,0.196299999999999
1520,0.2107,0.2016,0.157899999999999,0.196299999999999
1521,0.2115,0.2014,0.1578,0.194999999999999
1522,0.2116,0.201,0.1572,0.194999999999999
1523,0.2116,0.2015,0.1573,0.194999999999999
1524,0.2108,0.2006,0.1574,0.194999999999999
1525,0.210400000000001,0.2011,0.1572,0.194999999999999
1526,0.210900000000001,0.201,0.157,0.194299999999999
1527,0.2109,0.2002,0.1561,0.194299999999999
1528,0.2103,0.199700000000001,0.1555,0.194299999999999
1529,0.2101,0.198900000000001,0.1552,0.194299999999999
1530,0.21,0.196700000000001,0.1555,0.194299999999999
1531,0.2092,0.1965,0.155,0.193699999999999
1532,0.2092,0.1959,0.1548,0.193699999999999
1533,0.2091,0.194700000000001,0.1541,0.193699999999999
1534,0.2082,0.1944,0.1535,0.193699999999999
1535,0.2085,0.1927,0.1531,0.193699999999999
1536,0.208,0.1927,0.152500000000001,0.1923
1537,0.207,0.1925,0.152200000000001,0.1923
1538,0.2057,0.1924,0.1514,0.1923
1539,0.206,0.1927,0.1507,0.1923
1540,0.2055,0.1929,0.149,0.1923
1541,0.2059,0.1926,0.1478,0.1903
1542,0.2058,0.1914,0.1475,0.1903
1543,0.2049,0.190499999999999,0.1472,0.1903
1544,0.2039,0.1895,0.1465,0.1903
1545,0.203,0.1892,0.1459,0.1903
1546,0.2026,0.1883,0.1456,0.1898
1547,0.2024,0.1888,0.1456,0.1898
1548,0.2023,0.1882,0.1453,0.1898
1549,0.2027,0.1876,0.1453,0.1898
1550,0.202,0.1858,0.1447,0.1898
1551,0.2013,0.185,0.1442,0.1874
1552,0.2007,0.1846,0.1442,0.1874
1553,0.2002,0.1841,0.1437,0.1874
1554,0.2001,0.1836,0.1437,0.1874
1555,0.2,0.1832,0.1431,0.1874
1556,0.1987,0.1823,0.1426,0.184
1557,0.1982,0.1813,0.1424,0.184
1558,0.1977,0.1811,0.1425,0.184
1559,0.1972,0.1806,0.1429,0.184
1560,0.1972,0.1802,0.1421,0.184
1561,0.1968,0.1803,0.142,0.183499999999999
1562,0.1964,0.1798,0.1413,0.183499999999999
1563,0.1959,0.1792,0.1405,0.183499999999999
1564,0.1963,0.179,0.1405,0.183499999999999
1565,0.1946,0.179,0.1403,0.183499999999999
1566,0.1949,0.1792,0.1395,0.1829
1567,0.1949,0.1801,0.1391,0.1829
1568,0.1932,0.1799,0.1392,0.1829
1569,0.1932,0.1797,0.1397,0.1829
1570,0.1927,0.1786,0.1387,0.1829
1571,0.1922,0.1787,0.1384,0.1818
1572,0.1916,0.1785,0.1379,0.1818
1573,0.1916,0.1777,0.1379,0.1818
1574,0.1914,0.1778,0.1376,0.1818
1575,0.1917,0.1776,0.1369,0.1818
1576,0.1911,0.1774,0.1368,0.1785
1577,0.1906,0.1773,0.1362,0.1785
1578,0.1906,0.1768,0.1356,0.1785
1579,0.1903,0.1765,0.1347,0.1785
1580,0.1911,0.1767,0.1346,0.1785
1581,0.1908,0.1762,0.1337,0.1776
1582,0.1906,0.1763,0.133,0.1776
1583,0.1901,0.1764,0.1317,0.1776
1584,0.1896,0.1762,0.1316,0.1776
1585,0.1892,0.1755,0.1318,0.1776
1586,0.1892,0.1751,0.1317,0.178199999999999
1587,0.1889,0.1745,0.1317,0.178199999999999
1588,0.1884,0.1744,0.1316,0.178199999999999
1589,0.1879,0.1739,0.1313,0.178199999999999
1590,0.1878,0.1735,0.1301,0.178199999999999
1591,0.1871,0.1739,0.1297,0.1744
1592,0.1868,0.1736,0.1297,0.1744
1593,0.1863,0.1736,0.1296,0.1744
1594,0.1861,0.1731,0.129,0.1744
1595,0.1855,0.1727,0.1284,0.1744
1596,0.1853,0.172,0.1286,0.1718
1597,0.1854,0.1709,0.1287,0.1718
1598,0.1857,0.1716,0.1287,0.1718
1599,0.1859,0.1724,0.129,0.1718
1600,0.1856,0.1722,0.1286,0.1718
1601,0.1852,0.1712,0.1276,0.172899999999999
1602,0.1852,0.1703,0.127,0.172899999999999
1603,0.1851,0.1694,0.1272,0.172899999999999
1604,0.1837,0.168,0.1274,0.172899999999999
1605,0.1836,0.1675,0.127,0.172899999999999
1606,0.1833,0.1677,0.1267,0.171899999999999
1607,0.184,0.167700000000001,0.1265,0.171899999999999
1608,0.1842,0.166800000000001,0.127,0.171899999999999
1609,0.1836,0.166,0.1266,0.171899999999999
1610,0.1842,0.1658,0.1255,0.171899999999999
1611,0.184,0.1658,0.1253,0.170899999999999
1612,0.1829,0.1651,0.1246,0.170899999999999
1613,0.1825,0.1651,0.1242,0.170899999999999
1614,0.1822,0.1646,0.1249,0.170899999999999
1615,0.1821,0.1644,0.1244,0.170899999999999
1616,0.181,0.1641,0.1244,0.1712
1617,0.1816,0.1637,0.1243,0.1712
1618,0.1811,0.1631,0.1248,0.1712
1619,0.1807,0.1627,0.1239,0.1712
1620,0.1801,0.1628,0.1231,0.1712
1621,0.18,0.1636,0.1223,0.168999999999999
1622,0.1802,0.1637,0.1229,0.168999999999999
1623,0.18,0.1637,0.123,0.168999999999999
1624,0.18,0.1638,0.1227,0.168999999999999
1625,0.18,0.1626,0.1222,0.168999999999999
1626,0.179,0.162,0.1223,0.1689
1627,0.179,0.1618,0.122,0.1689
1628,0.1788,0.1614,0.123,0.1689
1629,0.1785,0.1619,0.122,0.1689
1630,0.1783,0.1609,0.122,0.1689
1631,0.1783,0.1608,0.1219,0.165299999999999
1632,0.1776,0.1614,0.1213,0.165299999999999
1633,0.1782,0.1611,0.1209,0.165299999999999
1634,0.1783,0.1611,0.1207,0.165299999999999
1635,0.178,0.1606,0.1196,0.165299999999999
1636,0.1785,0.1598,0.1194,0.164199999999999
1637,0.178,0.1588,0.1196,0.164199999999999
1638,0.1772,0.1589,0.1186,0.164199999999999
1639,0.177600000000001,0.1582,0.1182,0.164199999999999
1640,0.1775,0.158000000000001,0.1179,0.164199999999999
1641,0.1781,0.158300000000001,0.1177,0.163399999999999
1642,0.1771,0.158100000000001,0.1174,0.163399999999999
1643,0.1763,0.1582,0.116200000000001,0.163399999999999
1644,0.176,0.158,0.1156,0.163399999999999
1645,0.1761,0.1576,0.1162,0.163399999999999
1646,0.1757,0.157,0.1163,0.162999999999999
1647,0.1764,0.1576,0.1164,0.162999999999999
1648,0.1763,0.1566,0.1165,0.162999999999999
1649,0.1769,0.1572,0.1159,0.162999999999999
1650,0.1768,0.1571,0.116300000000001,0.162999999999999
1651,0.1769,0.157,0.1166,0.1614
1652,0.1766,0.1569,0.1158,0.1614
1653,0.1763,0.1566,0.1153,0.1614
1654,0.1763,0.1559,0.1147,0.1614
1655,0.1762,0.1559,0.1145,0.1614
1656,0.1765,0.155,0.1142,0.162499999999999
1657,0.1755,0.155,0.1133,0.162499999999999
1658,0.1763,0.155,0.1129,0.162499999999999
1659,0.1761,0.1551,0.1124,0.162499999999999
1660,0.1754,0.1539,0.1121,0.162499999999999
1661,0.1747,0.153500000000001,0.1123,0.1593
1662,0.1749,0.1533,0.1123,0.1593
1663,0.1754,0.1535,0.1119,0.1593
1664,0.1754,0.1529,0.1123,0.1593
1665,0.1751,0.152800000000001,0.1117,0.1593
1666,0.1746,0.152800000000001,0.1118,0.1577
1667,0.1742,0.152,0.1116,0.1577
1668,0.1739,0.1511,0.1106,0.1577
1669,0.173100000000001,0.1508,0.11,0.1577
1670,0.1728,0.1508,0.1099,0.1577
1671,0.1727,0.1507,0.1093,0.157199999999999
1672,0.1725,0.1504,0.1094,0.157199999999999
1673,0.1724,0.1493,0.1086,0.157199999999999
1674,0.1715,0.1483,0.1091,0.157199999999999
1675,0.1712,0.148200000000001,0.1093,0.157199999999999
1676,0.1707,0.147600000000001,0.1097,0.158099999999999
1677,0.17,0.146500000000001,0.1094,0.158099999999999
1678,0.1694,0.145700000000001,0.1093,0.158099999999999
1679,0.1692,0.1451,0.1088,0.158099999999999
1680,0.1694,0.1458,0.1081,0.158099999999999
1681,0.1687,0.1454,0.1078,0.1584
1682,0.1683,0.1456,0.1078,0.1584
1683,0.168,0.1456,0.1082,0.1584
1684,0.1686,0.1457,0.1078,0.1584
1685,0.1683,0.1448,0.1069,0.1584
1686,0.1679,0.145200000000001,0.1074,0.1569
1687,0.1679,0.1447,0.1072,0.1569
1688,0.1674,0.1443,0.1071,0.1569
1689,0.1672,0.1439,0.107,0.1569
1690,0.1661,0.1431,0.1063,0.1569
1691,0.1663,0.143,0.1066,0.1557
1692,0.1659,0.1429,0.1061,0.1557
1693,0.1655,0.1424,0.1055,0.1557
1694,0.1647,0.1422,0.1048,0.1557
1695,0.1637,0.1418,0.1044,0.1557
1696,0.1629,0.1415,0.1038,0.155
1697,0.162200000000001,0.1417,0.1033,0.155
1698,0.162,0.1412,0.1031,0.155
1699,0.1621,0.1407,0.1028,0.155
1700,0.1624,0.1406,0.1029,0.155
1701,0.1621,0.1401,0.1028,0.154099999999999
1702,0.1624,0.1396,0.1018,0.154099999999999
1703,0.162600000000001,0.1393,0.1018,0.154099999999999
1704,0.162,0.1392,0.1017,0.154099999999999
1705,0.1618,0.1386,0.1013,0.154099999999999
1706,0.1618,0.1389,0.101,0.1519
1707,0.1616,0.1385,0.0999999999999999,0.1519
1708,0.1612,0.1388,0.0998,0.1519
1709,0.161,0.1382,0.0998000000000003,0.1519
1710,0.1607,0.138,0.1,0.1519
1711,0.1602,0.138,0.1003,0.1515
1712,0.1598,0.1383,0.1001,0.1515
1713,0.1602,0.1382,0.0997,0.1515
1714,0.1598,0.1381,0.0997,0.1515
1715,0.1607,0.1377,0.0995,0.1515
1716,0.1602,0.1373,0.0995999999999999,0.152699999999999
1717,0.1599,0.1372,0.0995999999999997,0.152699999999999
1718,0.1593,0.1367,0.0990999999999996,0.152699999999999
1719,0.1583,0.1369,0.0991999999999998,0.152699999999999
1720,0.1583,0.1375,0.0990999999999999,0.152699999999999
1721,0.1582,0.138,0.0988,0.1492
1722,0.1573,0.1386,0.0986999999999999,0.1492
1723,0.1571,0.1385,0.0988000000000001,0.1492
1724,0.1575,0.1384,0.0988,0.1492
1725,0.1576,0.1383,0.0986999999999998,0.1492
1726,0.158,0.1382,0.0984999999999997,0.1494
1727,0.157899999999999,0.138,0.0983999999999996,0.1494
1728,0.1578,0.1377,0.0980999999999997,0.1494
1729,0.158,0.137,0.0976999999999998,0.1494
1730,0.1575,0.1366,0.0976,0.1494
1731,0.1577,0.1364,0.0976,0.1511
1732,0.1573,0.1358,0.0972999999999999,0.1511
1733,0.1575,0.1353,0.0978999999999999,0.1511
1734,0.1575,0.1351,0.0977,0.1511
1735,0.1571,0.1339,0.0975999999999999,0.1511
1736,0.156599999999999,0.1335,0.0967999999999999,0.1478
1737,0.155999999999999,0.1331,0.0969999999999999,0.1478
1738,0.155999999999999,0.1327,0.0964999999999996,0.1478
1739,0.1556,0.1323,0.0964999999999998,0.1478
1740,0.1552,0.1327,0.0960999999999995,0.1478
1741,0.1552,0.1318,0.0957999999999999,0.1472
1742,0.1559,0.1313,0.0957999999999999,0.1472
1743,0.1548,0.1307,0.0953999999999998,0.1472
1744,0.1549,0.1302,0.0949999999999998,0.1472
1745,0.1549,0.1302,0.0953999999999998,0.1472
1746,0.1543,0.1299,0.0949999999999999,0.1486
1747,0.154499999999999,0.1299,0.0949,0.1486
1748,0.1546,0.1297,0.0942999999999999,0.1486
1749,0.1544,0.1294,0.0941,0.1486
1750,0.1541,0.129,0.0934000000000001,0.1486
1751,0.1539,0.1294,0.0933000000000002,0.146999999999999
1752,0.1547,0.129,0.0935000000000001,0.146999999999999
1753,0.1549,0.1289,0.0938,0.146999999999999
1754,0.1537,0.1294,0.0936,0.146999999999999
1755,0.1537,0.1286,0.0933999999999999,0.146999999999999
1756,0.1532,0.128,0.0928999999999999,0.143799999999999
1757,0.1525,0.1286,0.0926999999999998,0.143799999999999
1758,0.152,0.1282,0.0929999999999999,0.143799999999999
1759,0.1517,0.1282,0.0926999999999998,0.143799999999999
1760,0.1516,0.1281,0.0926999999999998,0.143799999999999
1761,0.1513,0.1277,0.0922999999999999,0.1449
1762,0.1509,0.127,0.0919000000000003,0.1449
1763,0.1511,0.1262,0.0916000000000001,0.1449
1764,0.1503,0.1263,0.0910000000000001,0.1449
1765,0.1509,0.1263,0.0903999999999999,0.1449
1766,0.1504,0.1262,0.0901999999999999,0.1419
1767,0.1505,0.1263,0.0897999999999998,0.1419
1768,0.1496,0.1257,0.0897999999999998,0.1419
1769,0.1494,0.1259,0.0897999999999997,0.1419
1770,0.1495,0.1257,0.0893999999999997,0.1419
1771,0.1491,0.1256,0.0890999999999995,0.143599999999999
1772,0.1481,0.125,0.0886999999999994,0.143599999999999
1773,0.1486,0.1252,0.0883999999999996,0.143599999999999
1774,0.1481,0.1247,0.0877999999999999,0.143599999999999
1775,0.1479,0.1243,0.0871999999999998,0.143599999999999
1776,0.147300000000001,0.124,0.0868999999999999,0.14
1777,0.1468,0.1243,0.0864999999999996,0.14
1778,0.1462,0.1243,0.0859999999999996,0.14
1779,0.1463,0.1233,0.0862999999999998,0.14
1780,0.1465,0.1231,0.0858999999999998,0.14
1781,0.1468,0.1227,0.0858999999999996,0.1405
1782,0.1468,0.1219,0.0853999999999996,0.1405
1783,0.1468,0.1219,0.0853999999999996,0.1405
1784,0.1461,0.1221,0.0849999999999997,0.1405
1785,0.146,0.1227,0.0846999999999997,0.1405
1786,0.1457,0.1225,0.0851999999999995,0.1387
1787,0.1449,0.1227,0.0860999999999993,0.1387
1788,0.1441,0.1227,0.0860999999999996,0.1387
1789,0.1445,0.1224,0.0858999999999994,0.1387
1790,0.1445,0.1225,0.0860999999999996,0.1387
1791,0.1442,0.122,0.0861999999999996,0.1384
1792,0.1437,0.1211,0.0865999999999997,0.1384
1793,0.1426,0.121,0.0864999999999999,0.1384
1794,0.1423,0.1203,0.0864999999999999,0.1384
1795,0.1423,0.1197,0.0863999999999998,0.1384
1796,0.142,0.1183,0.0861999999999999,0.1361
1797,0.1414,0.1178,0.0857999999999997,0.1361
1798,0.1411,0.1172,0.0856999999999998,0.1361
1799,0.1414,0.1171,0.0854999999999998,0.1361
1800,0.1407,0.1171,0.0853999999999998,0.1361
1801,0.1401,0.1175,0.0845999999999998,0.133199999999999
1802,0.1394,0.1172,0.0845999999999998,0.133199999999999
1803,0.1397,0.1169,0.0846999999999996,0.133199999999999
1804,0.1406,0.116999999999999,0.0844999999999996,0.133199999999999
1805,0.1406,0.1165,0.0840999999999998,0.133199999999999
1806,0.1401,0.1167,0.0833999999999996,0.136
1807,0.1392,0.1167,0.0826999999999996,0.136
1808,0.1387,0.1168,0.0825999999999997,0.136
1809,0.1386,0.1161,0.0824999999999995,0.136
1810,0.1383,0.1155,0.0819999999999996,0.136
1811,0.1383,0.1151,0.0813999999999996,0.1354
1812,0.1371,0.1145,0.0815999999999996,0.1354
1813,0.1369,0.1144,0.0808999999999996,0.1354
1814,0.137,0.1143,0.0811000000000002,0.1354
1815,0.1369,0.1146,0.0805000000000001,0.1354
1816,0.1368,0.1147,0.0796999999999999,0.1319
1817,0.1361,0.1147,0.0791999999999997,0.1319
1818,0.1363,0.1147,0.0787999999999996,0.1319
1819,0.1364,0.1142,0.0787999999999996,0.1319
1820,0.1363,0.1136,0.0789999999999995,0.1319
1821,0.1364,0.114,0.0788999999999994,0.1296
1822,0.1356,0.1141,0.0785999999999994,0.1296
1823,0.1356,0.1144,0.0786999999999994,0.1296
1824,0.1351,0.1141,0.0787999999999996,0.1296
1825,0.135,0.1142,0.0789999999999995,0.1296
1826,0.135,0.113,0.0789999999999993,0.1295
1827,0.135,0.1129,0.0790999999999994,0.1295
1828,0.1353,0.1128,0.0788999999999994,0.1295
1829,0.1351,0.1119,0.0784999999999998,0.1295
1830,0.1348,0.1112,0.0783999999999999,0.1295
1831,0.1347,0.1111,0.0776999999999997,0.1287
1832,0.1348,0.1114,0.0773999999999997,0.1287
1833,0.1342,0.1114,0.0771999999999996,0.1287
1834,0.1338,0.1115,0.0771999999999996,0.1287
1835,0.1337,0.1114,0.0766999999999995,0.1287
1836,0.1335,0.111,0.0762999999999998,0.1288
1837,0.1337,0.1102,0.0760999999999998,0.1288
1838,0.1335,0.1101,0.0756999999999997,0.1288
1839,0.133,0.1093,0.0757999999999999,0.1288
1840,0.1327,0.1088,0.076,0.1288
1841,0.1326,0.1082,0.0757000000000001,0.1295
1842,0.1325,0.108,0.0754000000000002,0.1295
1843,0.1324,0.108,0.0755000000000002,0.1295
1844,0.1321,0.1077,0.0758000000000003,0.1295
1845,0.1317,0.1076,0.0756000000000001,0.1295
1846,0.1305,0.1074,0.0756000000000001,0.125299999999999
1847,0.1305,0.1067,0.0756000000000003,0.125299999999999
1848,0.1304,0.1062,0.0754000000000002,0.125299999999999
1849,0.1305,0.1062,0.0752000000000003,0.125299999999999
1850,0.1303,0.1066,0.0752000000000003,0.125299999999999
1851,0.1302,0.1069,0.0745000000000001,0.1247
1852,0.131,0.106,0.0745,0.1247
1853,0.1305,0.1062,0.0744000000000001,0.1247
1854,0.1298,0.1058,0.0741000000000001,0.1247
1855,0.1291,0.1052,0.0741000000000001,0.1247
1856,0.1289,0.1051,0.0740000000000002,0.1245
1857,0.1289,0.1046,0.0738000000000001,0.1245
1858,0.1286,0.1042,0.0728000000000002,0.1245
1859,0.1285,0.1042,0.0727000000000002,0.1245
1860,0.1291,0.1036,0.0725000000000001,0.1245
1861,0.1293,0.1033,0.0722999999999999,0.124099999999999
1862,0.129,0.1032,0.0723,0.124099999999999
1863,0.1287,0.1027,0.0723000000000001,0.124099999999999
1864,0.1289,0.1025,0.0720000000000002,0.124099999999999
1865,0.1284,0.1028,0.0717000000000002,0.124099999999999
1866,0.1284,0.1027,0.0709000000000002,0.1227
1867,0.1288,0.1021,0.0710000000000002,0.1227
1868,0.128,0.1016,0.0708000000000003,0.1227
1869,0.1271,0.1011,0.0711000000000003,0.1227
1870,0.1274,0.1014,0.0709000000000001,0.1227
1871,0.1271,0.1008,0.0711000000000002,0.1222
1872,0.1269,0.1009,0.0708,0.1222
1873,0.1273,0.1008,0.0711999999999996,0.1222
1874,0.1272,0.1006,0.0711999999999996,0.1222
1875,0.1261,0.101,0.0711999999999996,0.1222
1876,0.126,0.1015,0.0712999999999997,0.1198
1877,0.1253,0.1012,0.0709999999999996,0.1198
1878,0.124,0.1017,0.0710999999999997,0.1198
1879,0.1238,0.1022,0.0713999999999996,0.1198
1880,0.1243,0.1027,0.0715999999999994,0.1198
1881,0.1235,0.1031,0.0717999999999993,0.119799999999999
1882,0.1236,0.1027,0.0719999999999996,0.119799999999999
1883,0.1242,0.1028,0.0717999999999995,0.119799999999999
1884,0.1237,0.1024,0.0719999999999995,0.119799999999999
1885,0.1241,0.1022,0.0722999999999996,0.119799999999999
1886,0.1236,0.102,0.0723999999999997,0.119599999999999
1887,0.1236,0.102,0.0725999999999994,0.119599999999999
1888,0.1238,0.1021,0.0725999999999997,0.119599999999999
1889,0.1237,0.1023,0.0724999999999997,0.119599999999999
1890,0.124,0.1023,0.0723999999999996,0.119599999999999
1891,0.1242,0.1024,0.0720999999999995,0.1177
1892,0.1242,0.102,0.0722999999999995,0.1177
1893,0.1242,0.1019,0.0717999999999995,0.1177
1894,0.1243,0.1016,0.0718999999999994,0.1177
1895,0.1243,0.1008,0.0716999999999994,0.1177
1896,0.1242,0.1003,0.0712999999999995,0.1185
1897,0.1243,0.1005,0.0718999999999994,0.1185
1898,0.1245,0.0999999999999995,0.0717999999999993,0.1185
1899,0.125,0.0992999999999996,0.0718999999999995,0.1185
1900,0.1249,0.0987999999999998,0.0716999999999994,0.1185
1901,0.1251,0.0982999999999997,0.0714999999999998,0.114399999999999
1902,0.1251,0.0974999999999995,0.0715999999999998,0.114399999999999
1903,0.1248,0.0969999999999996,0.0712999999999998,0.114399999999999
1904,0.124,0.0971999999999997,0.0713999999999999,0.114399999999999
1905,0.1242,0.0963999999999997,0.0712999999999997,0.114399999999999
1906,0.1242,0.0958999999999998,0.0703999999999999,0.116599999999999
1907,0.1246,0.0952999999999998,0.0703999999999999,0.116599999999999
1908,0.1243,0.0941999999999998,0.0701999999999999,0.116599999999999
1909,0.1238,0.0939999999999999,0.0691999999999999,0.116599999999999
1910,0.1243,0.0933999999999999,0.0688,0.116599999999999
1911,0.1237,0.0933999999999999,0.0688000000000001,0.1165
1912,0.1236,0.0932999999999997,0.0686,0.1165
1913,0.1237,0.0934999999999997,0.0683,0.1165
1914,0.1235,0.0933999999999997,0.0684000000000001,0.1165
1915,0.1244,0.0934999999999997,0.0682000000000003,0.1165
1916,0.1249,0.0930999999999997,0.0681000000000005,0.1143
1917,0.1244,0.0934999999999998,0.0680000000000003,0.1143
1918,0.1245,0.0929999999999996,0.0675000000000003,0.1143
1919,0.1243,0.0928999999999995,0.0675000000000007,0.1143
1920,0.1245,0.0920999999999995,0.0677000000000005,0.1143
1921,0.1248,0.0918999999999991,0.0674000000000006,0.1139
1922,0.1244,0.0915999999999992,0.0674000000000002,0.1139
1923,0.1239,0.0917999999999995,0.0683,0.1139
1924,0.1238,0.0913999999999996,0.0686000000000001,0.1139
1925,0.1235,0.0909999999999994,0.0691000000000002,0.1139
1926,0.1232,0.0912999999999994,0.0688,0.1132
1927,0.1233,0.0911999999999997,0.0685999999999999,0.1132
1928,0.1229,0.0909999999999997,0.0686999999999999,0.1132
1929,0.123,0.0912999999999999,0.0688,0.1132
1930,0.1219,0.091,0.0691999999999997,0.1132
1931,0.1221,0.0906,0.0692999999999999,0.1115
1932,0.1221,0.0903,0.0688000000000001,0.1115
1933,0.1217,0.0901999999999998,0.0687000000000002,0.1115
1934,0.1218,0.0900999999999996,0.0692,0.1115
1935,0.1212,0.0897999999999999,0.0694999999999999,0.1115
1936,0.121,0.0895999999999999,0.0688999999999999,0.110399999999999
1937,0.1205,0.0891999999999997,0.0687999999999999,0.110399999999999
1938,0.1201,0.0894999999999999,0.0688,0.110399999999999
1939,0.1194,0.0891999999999997,0.0685000000000001,0.110399999999999
1940,0.1188,0.0895999999999998,0.0682,0.110399999999999
1941,0.119400000000001,0.0897999999999998,0.0684000000000001,0.109499999999999
1942,0.1192,0.0893999999999997,0.0680000000000005,0.109499999999999
1943,0.1194,0.0896999999999997,0.0681000000000005,0.109499999999999
1944,0.1194,0.0894999999999997,0.0683000000000002,0.109499999999999
1945,0.1192,0.0889999999999996,0.0682000000000004,0.109499999999999
1946,0.1198,0.0886999999999997,0.0678000000000004,0.107199999999999
1947,0.1199,0.0883999999999996,0.0676000000000004,0.107199999999999
1948,0.1198,0.0881999999999995,0.0678000000000004,0.107199999999999
1949,0.1198,0.0876999999999996,0.0682000000000006,0.107199999999999
1950,0.1189,0.0870999999999998,0.0683000000000006,0.107199999999999
1951,0.1189,0.0867999999999998,0.0679000000000005,0.1072
1952,0.1189,0.0865999999999997,0.0679000000000001,0.1072
1953,0.1184,0.0864999999999998,0.0677,0.1072
1954,0.1188,0.0864,0.0669999999999997,0.1072
1955,0.1188,0.0866,0.0667999999999997,0.1072
1956,0.1185,0.0864000000000001,0.0664999999999998,0.108499999999999
1957,0.1185,0.0864000000000003,0.0662999999999999,0.108499999999999
1958,0.1183,0.0856999999999999,0.0663999999999999,0.108499999999999
1959,0.119,0.0861,0.0659999999999999,0.108499999999999
1960,0.1194,0.0859000000000002,0.0661999999999998,0.108499999999999
1961,0.1193,0.0862000000000002,0.0654999999999996,0.1052
1962,0.1194,0.0862000000000001,0.0653999999999995,0.1052
1963,0.1187,0.0862000000000001,0.0649999999999994,0.1052
1964,0.1186,0.0855999999999999,0.0649999999999996,0.1052
1965,0.119,0.0852999999999998,0.0649999999999994,0.1052
1966,0.1185,0.0846999999999999,0.0646999999999994,0.105799999999999
1967,0.1184,0.0842999999999999,0.0646999999999994,0.105799999999999
1968,0.1184,0.0839,0.0649999999999994,0.105799999999999
1969,0.1179,0.0834999999999999,0.0653999999999997,0.105799999999999
1970,0.1174,0.0835000000000002,0.0653999999999997,0.105799999999999
1971,0.1168,0.0835999999999999,0.0654999999999997,0.106699999999999
1972,0.1169,0.0836999999999998,0.0651999999999995,0.106699999999999
1973,0.1171,0.0830999999999997,0.0649999999999996,0.106699999999999
1974,0.1167,0.0824999999999999,0.0652999999999996,0.106699999999999
1975,0.1174,0.0819999999999997,0.0651999999999998,0.106699999999999
1976,0.1168,0.0821999999999997,0.0649999999999998,0.106399999999999
1977,0.1167,0.0820999999999996,0.0655,0.106399999999999
1978,0.1171,0.0817999999999997,0.0653999999999999,0.106399999999999
1979,0.1167,0.0822999999999996,0.0653999999999998,0.106399999999999
1980,0.1164,0.0818999999999996,0.0650999999999999,0.106399999999999
1981,0.1164,0.0816999999999998,0.0653999999999998,0.1032
1982,0.1159,0.0811999999999997,0.0652999999999999,0.1032
1983,0.1157,0.0810999999999997,0.0648999999999998,0.1032
1984,0.1157,0.0804999999999996,0.0649,0.1032
1985,0.1155,0.0805999999999998,0.0647000000000001,0.1032
1986,0.116,0.0806999999999998,0.0643,0.101899999999999
1987,0.1159,0.0802999999999998,0.0642,0.101899999999999
1988,0.1159,0.0806999999999998,0.0642000000000001,0.101899999999999
1989,0.1165,0.0805999999999998,0.0643000000000004,0.101899999999999
1990,0.1162,0.0806999999999999,0.0642000000000003,0.101899999999999
1991,0.1153,0.0806999999999999,0.0644000000000005,0.102599999999999
1992,0.1154,0.081,0.0643,0.102599999999999
1993,0.1149,0.0806999999999999,0.0636999999999999,0.102599999999999
1994,0.1147,0.0806,0.0635999999999999,0.102599999999999
1995,0.1148,0.0803999999999998,0.0636999999999998,0.102599999999999
1996,0.114800000000001,0.0801999999999997,0.0633999999999998,0.103899999999999
1997,0.1145,0.0798999999999996,0.0635999999999999,0.103899999999999
1998,0.1143,0.0799999999999997,0.0631999999999999,0.103899999999999
1999,0.1143,0.0793999999999996,0.0627,0.103899999999999
2000,0.1134,0.0786999999999997,0.0625000000000001,0.103899999999999
2001,0.1132,0.0783999999999998,0.0627000000000002,0.100699999999999
2002,0.1133,0.0785999999999997,0.0629000000000001,0.100699999999999
2003,0.1134,0.0785999999999997,0.0631999999999999,0.100699999999999
2004,0.1136,0.0783999999999999,0.0629,0.100699999999999
2005,0.1139,0.0788999999999999,0.0628,0.100699999999999
2006,0.1138,0.0786999999999999,0.0622999999999999,0.102399999999999
2007,0.1134,0.0785999999999994,0.0622999999999999,0.102399999999999
2008,0.1133,0.0790999999999994,0.0622,0.102399999999999
2009,0.1129,0.0788999999999992,0.0620999999999999,0.102399999999999
2010,0.113,0.0788999999999993,0.0614999999999999,0.102399999999999
2011,0.1125,0.0780999999999995,0.0612000000000001,0.1008
2012,0.1119,0.0782999999999994,0.0612999999999999,0.1008
2013,0.112,0.0787999999999995,0.0614000000000001,0.1008
2014,0.1113,0.0788999999999994,0.0609000000000002,0.1008
2015,0.1108,0.0788999999999995,0.0614,0.1008
2016,0.1108,0.0788999999999995,0.0611,0.0995999999999991
2017,0.1098,0.0786999999999997,0.0608000000000001,0.0995999999999991
2018,0.1091,0.0787999999999998,0.0607000000000001,0.0995999999999991
2019,0.1085,0.0791999999999998,0.0608,0.0995999999999991
2020,0.1088,0.0791999999999998,0.0605999999999999,0.0995999999999991
2021,0.1083,0.0788,0.0601999999999997,0.100199999999999
2022,0.1081,0.0790999999999999,0.0599999999999996,0.100199999999999
2023,0.108,0.0791999999999998,0.0596999999999998,0.100199999999999
2024,0.1085,0.0788000000000001,0.0600000000000001,0.100199999999999
2025,0.1083,0.0784999999999999,0.0601,0.100199999999999
2026,0.1083,0.0779000000000002,0.0601,0.0981999999999996
2027,0.108,0.0779999999999998,0.0606,0.0981999999999996
2028,0.1074,0.0777999999999999,0.0605,0.0981999999999996
2029,0.1069,0.0777,0.0605999999999999,0.0981999999999996
2030,0.1067,0.0772999999999999,0.0606999999999998,0.0981999999999996
2031,0.1067,0.0772999999999999,0.0602999999999997,0.0964999999999994
2032,0.1072,0.0770000000000001,0.0599999999999997,0.0964999999999994
2033,0.1072,0.0768999999999997,0.0601999999999997,0.0964999999999994
2034,0.1068,0.0771999999999996,0.0601999999999998,0.0964999999999994
2035,0.1064,0.0772999999999996,0.0600999999999999,0.0964999999999994
2036,0.1061,0.0769999999999995,0.0603,0.0978999999999987
2037,0.1062,0.0767999999999995,0.0603,0.0978999999999987
2038,0.1062,0.0765999999999996,0.0600999999999999,0.0978999999999987
2039,0.1059,0.0760999999999996,0.0602000000000001,0.0978999999999987
2040,0.1054,0.0761999999999995,0.0597999999999999,0.0978999999999987
2041,0.1058,0.0760999999999997,0.0598999999999998,0.0963999999999998
2042,0.1055,0.0761999999999997,0.0596999999999999,0.0963999999999998
2043,0.1052,0.0758,0.0589999999999996,0.0963999999999998
2044,0.104499999999999,0.0757000000000001,0.0591999999999996,0.0963999999999998
2045,0.104399999999999,0.0753000000000001,0.0594999999999996,0.0963999999999998
2046,0.104199999999999,0.0755000000000002,0.0595999999999998,0.0950999999999992
2047,0.1041,0.0754,0.0596999999999999,0.0950999999999992
2048,0.1045,0.0755,0.0596,0.0950999999999992
2049,0.1047,0.0755,0.0599000000000003,0.0950999999999992
2050,0.1052,0.0751000000000001,0.0601999999999999,0.0950999999999992
2051,0.105,0.0752999999999997,0.0597999999999999,0.0937999999999992
2052,0.105199999999999,0.0749,0.0592999999999999,0.0937999999999992
2053,0.105299999999999,0.0751999999999998,0.0592999999999999,0.0937999999999992
2054,0.104899999999999,0.0754,0.0589999999999999,0.0937999999999992
2055,0.104999999999999,0.075,0.0588,0.0937999999999992
2056,0.104799999999999,0.0754999999999998,0.0584999999999998,0.092799999999999
2057,0.1044,0.075,0.0585999999999999,0.092799999999999
2058,0.104,0.0749999999999998,0.0580999999999999,0.092799999999999
2059,0.1037,0.0752999999999997,0.0578,0.092799999999999
2060,0.1036,0.0752999999999997,0.0575,0.092799999999999
2061,0.1038,0.0747999999999996,0.0574999999999999,0.0930999999999994
2062,0.1036,0.0748999999999995,0.0572999999999999,0.0930999999999994
2063,0.103299999999999,0.0744999999999998,0.0570999999999999,0.0930999999999994
2064,0.103199999999999,0.0744999999999998,0.0574000000000001,0.0930999999999994
2065,0.1033,0.0745999999999998,0.0576000000000001,0.0930999999999994
2066,0.103099999999999,0.0741999999999998,0.0570999999999998,0.0921999999999993
2067,0.1024,0.0742999999999998,0.0567999999999997,0.0921999999999993
2068,0.1016,0.0744999999999998,0.0564999999999999,0.0921999999999993
2069,0.1015,0.0747999999999999,0.0561000000000001,0.0921999999999993
2070,0.1016,0.0743,0.0559000000000002,0.0921999999999993
2071,0.1013,0.0744000000000001,0.0558999999999998,0.0904999999999991
2072,0.101,0.0740000000000002,0.0553999999999999,0.0904999999999991
2073,0.1012,0.0739000000000003,0.0553,0.0904999999999991
2074,0.1013,0.0737000000000002,0.0555,0.0904999999999991
2075,0.101,0.0734000000000001,0.0553,0.0904999999999991
2076,0.1014,0.0733000000000001,0.0546000000000001,0.0918999999999993
2077,0.100599999999999,0.0733000000000001,0.0544999999999999,0.0918999999999993
2078,0.1008,0.0730000000000001,0.0540999999999998,0.0918999999999993
2079,0.1005,0.0731000000000002,0.0539999999999998,0.0918999999999993
2080,0.1001,0.0729000000000002,0.0540999999999999,0.0918999999999993
2081,0.0997999999999998,0.0727000000000002,0.0535999999999998,0.0904999999999988
2082,0.0999999999999999,0.0726000000000002,0.0536999999999997,0.0904999999999988
2083,0.1003,0.0727000000000001,0.0535999999999999,0.0904999999999988
2084,0.0995999999999997,0.0726000000000002,0.0538,0.0904999999999988
2085,0.0998999999999997,0.0725000000000001,0.0537000000000002,0.0904999999999988
2086,0.0995,0.0724000000000001,0.0535000000000001,0.0895999999999991
2087,0.0995999999999999,0.0718000000000001,0.0535000000000001,0.0895999999999991
2088,0.0996999999999999,0.0718000000000001,0.054,0.0895999999999991
2089,0.0995999999999998,0.0719000000000001,0.0540999999999999,0.0895999999999991
2090,0.0992000000000001,0.0719,0.0536999999999999,0.0895999999999991
2091,0.0990000000000001,0.0716,0.0539000000000001,0.0884999999999995
2092,0.0986999999999999,0.0714000000000002,0.054,0.0884999999999995
2093,0.0988,0.0709000000000001,0.0538,0.0884999999999995
2094,0.0985000000000003,0.0704,0.0535000000000002,0.0884999999999995
2095,0.0987000000000002,0.0701000000000001,0.0535000000000002,0.0884999999999995
2096,0.0984,0.0695,0.0537000000000003,0.0881999999999992
2097,0.0981999999999998,0.0694999999999999,0.0536000000000005,0.0881999999999992
2098,0.0984999999999998,0.0695,0.0538000000000005,0.0881999999999992
2099,0.0981999999999998,0.0692000000000002,0.0538000000000005,0.0881999999999992
2100,0.0977,0.0686000000000003,0.0535000000000003,0.0881999999999992
2101,0.0977,0.0684000000000003,0.0535000000000002,0.0877999999999992
2102,0.0975,0.0683000000000004,0.0530000000000003,0.0877999999999992
2103,0.0977,0.0682000000000003,0.0530000000000004,0.0877999999999992
2104,0.0975999999999999,0.0682,0.0527000000000002,0.0877999999999992
2105,0.0969999999999999,0.0678,0.0527000000000002,0.0877999999999992
2106,0.0972999999999997,0.0674999999999999,0.0527000000000004,0.0879999999999991
2107,0.0967000000000001,0.0677999999999997,0.0527000000000004,0.0879999999999991
2108,0.097,0.0672,0.0529000000000005,0.0879999999999991
2109,0.0968999999999997,0.0672,0.0530000000000004,0.0879999999999991
2110,0.0964999999999996,0.0670999999999998,0.0528000000000004,0.0879999999999991
2111,0.0966999999999998,0.0669999999999997,0.0527000000000004,0.0886999999999988
2112,0.0964999999999996,0.0671999999999996,0.0526000000000003,0.0886999999999988
2113,0.0964999999999996,0.0667999999999995,0.0528000000000006,0.0886999999999988
2114,0.0955999999999996,0.0667999999999996,0.0526000000000004,0.0886999999999988
2115,0.0962,0.0667999999999995,0.0523000000000003,0.0886999999999988
2116,0.0962999999999999,0.0666999999999998,0.0519000000000004,0.0850999999999993
2117,0.0961000000000002,0.0664999999999997,0.0518000000000004,0.0850999999999993
2118,0.0961,0.0669999999999997,0.0522000000000005,0.0850999999999993
2119,0.0962000000000001,0.0666999999999999,0.0524000000000006,0.0850999999999993
2120,0.0963000000000003,0.0664999999999998,0.0523000000000005,0.0850999999999993
2121,0.0960000000000002,0.0662999999999999,0.0523000000000005,0.0846999999999993
2122,0.0962000000000005,0.0666000000000001,0.0520000000000005,0.0846999999999993
2123,0.0959000000000003,0.0662000000000004,0.0520000000000003,0.0846999999999993
2124,0.0955000000000001,0.0659000000000005,0.0513000000000007,0.0846999999999993
2125,0.0954999999999998,0.0659000000000005,0.0512000000000006,0.0846999999999993
2126,0.0951,0.0660000000000004,0.0511000000000006,0.0853999999999994
2127,0.0949,0.0662000000000005,0.0509000000000003,0.0853999999999994
2128,0.0947999999999999,0.0658000000000004,0.0509000000000003,0.0853999999999994
2129,0.0945999999999999,0.0661000000000003,0.0506000000000002,0.0853999999999994
2130,0.0947,0.0660000000000004,0.0504000000000002,0.0853999999999994
2131,0.0949999999999998,0.0661000000000003,0.0498000000000001,0.0836999999999992
2132,0.0943999999999997,0.0661000000000002,0.0498999999999998,0.0836999999999992
2133,0.0941999999999997,0.0655,0.0492,0.0836999999999992
2134,0.0944999999999997,0.0653000000000001,0.0490000000000002,0.0836999999999992
2135,0.0941000000000003,0.0653000000000001,0.0490000000000002,0.0836999999999992
2136,0.0944000000000003,0.0657000000000003,0.0486000000000004,0.0828999999999995
2137,0.0943999999999999,0.0659000000000002,0.0483000000000005,0.0828999999999995
2138,0.0949,0.0657000000000001,0.0480000000000004,0.0828999999999995
2139,0.0946999999999999,0.0654999999999998,0.0483,0.0828999999999995
2140,0.0943999999999998,0.0655999999999999,0.0477000000000001,0.0828999999999995
2141,0.0937,0.0651999999999998,0.0475,0.0825999999999992
2142,0.0938000000000001,0.0654999999999998,0.0477,0.0825999999999992
2143,0.0935999999999999,0.0655,0.0475999999999999,0.0825999999999992
2144,0.0934999999999999,0.0658,0.0478000000000002,0.0825999999999992
2145,0.0938,0.0657999999999999,0.0474000000000002,0.0825999999999992
2146,0.0942000000000001,0.0655,0.0471000000000004,0.0827999999999992
2147,0.0947,0.0656,0.0470000000000005,0.0827999999999992
2148,0.0949,0.0653000000000001,0.0473000000000006,0.0827999999999992
2149,0.0946999999999999,0.0649000000000001,0.0474000000000002,0.0827999999999992
2150,0.0944999999999997,0.0650000000000002,0.0472000000000001,0.0827999999999992
2151,0.0946999999999999,0.0645000000000002,0.0470000000000002,0.0823999999999989
2152,0.0943999999999996,0.0641000000000002,0.0468,0.0823999999999989
2153,0.0943999999999997,0.0640000000000002,0.0469000000000002,0.0823999999999989
2154,0.0938999999999999,0.0638000000000002,0.0467000000000002,0.0823999999999989
2155,0.0933999999999996,0.0633,0.0465000000000003,0.0823999999999989
2156,0.0929999999999995,0.0629000000000001,0.0464000000000003,0.0812999999999989
2157,0.0926999999999997,0.0629000000000001,0.0463000000000002,0.0812999999999989
2158,0.0922999999999997,0.0626000000000001,0.0463000000000001,0.0812999999999989
2159,0.0919999999999997,0.0627999999999999,0.0462000000000002,0.0812999999999989
2160,0.0921999999999996,0.0627999999999999,0.0459000000000002,0.0812999999999989
2161,0.0919999999999997,0.0627,0.046,0.0822999999999992
2162,0.0922999999999995,0.0627000000000001,0.0462,0.0822999999999992
2163,0.0926999999999993,0.0623999999999999,0.0463,0.0822999999999992
2164,0.0923999999999994,0.0622999999999999,0.0463,0.0822999999999992
2165,0.0922999999999996,0.0618999999999998,0.0463000000000001,0.0822999999999992
2166,0.0920999999999998,0.0619,0.0466,0.0824999999999997
2167,0.0922999999999999,0.0618999999999998,0.0463000000000001,0.0824999999999997
2168,0.0924999999999998,0.0614999999999999,0.0458,0.0824999999999997
2169,0.0923999999999998,0.0618,0.0454000000000001,0.0824999999999997
2170,0.0926999999999998,0.0623,0.0448999999999999,0.0824999999999997
2171,0.0922999999999999,0.0623999999999999,0.0453,0.0782999999999997
2172,0.0924999999999998,0.0623999999999998,0.0451999999999999,0.0782999999999997
2173,0.0922999999999999,0.0623999999999998,0.0455,0.0782999999999997
2174,0.0928999999999996,0.0619999999999996,0.0456,0.0782999999999997
2175,0.0929999999999996,0.0621999999999994,0.0451999999999999,0.0782999999999997
2176,0.0926999999999998,0.0620999999999995,0.0448999999999999,0.0798999999999995
2177,0.0926000000000002,0.0620999999999996,0.0448000000000001,0.0798999999999995
2178,0.0926000000000003,0.0615999999999995,0.0455,0.0798999999999995
2179,0.0926,0.0612999999999996,0.0451999999999998,0.0798999999999995
2180,0.0926,0.0615999999999995,0.0452999999999996,0.0798999999999995
2181,0.0922999999999999,0.0613999999999995,0.0448999999999997,0.0784999999999992
2182,0.0922999999999999,0.0612999999999996,0.0447999999999996,0.0784999999999992
2183,0.0918000000000001,0.0611999999999996,0.0447999999999997,0.0784999999999992
2184,0.0919999999999999,0.0607999999999995,0.0450999999999998,0.0784999999999992
2185,0.0921999999999997,0.0607999999999995,0.0449999999999997,0.0784999999999992
2186,0.0917999999999997,0.0607999999999994,0.0448999999999997,0.0795999999999993
2187,0.0919999999999997,0.0599999999999998,0.0448,0.0795999999999993
2188,0.0914999999999996,0.0597999999999996,0.0448000000000001,0.0795999999999993
2189,0.0915999999999996,0.0594999999999998,0.0444999999999999,0.0795999999999993
2190,0.0916999999999994,0.0591999999999999,0.0442,0.0795999999999993
2191,0.0919999999999992,0.0592,0.0438,0.0780999999999992
2192,0.0917999999999995,0.0591000000000002,0.0439000000000001,0.0780999999999992
2193,0.0916999999999994,0.0588000000000001,0.0438000000000001,0.0780999999999992
2194,0.0910999999999994,0.0587000000000001,0.0434000000000002,0.0780999999999992
2195,0.0910999999999994,0.0583,0.0434000000000002,0.0780999999999992
2196,0.0907999999999995,0.0583,0.0433000000000001,0.0798999999999991
2197,0.0905999999999998,0.0583,0.0432000000000002,0.0798999999999991
2198,0.0901999999999997,0.0579999999999999,0.0431000000000004,0.0798999999999991
2199,0.0907999999999997,0.0580999999999999,0.0428000000000003,0.0798999999999991
2200,0.0904999999999998,0.0581999999999999,0.0425000000000003,0.0798999999999991
2201,0.0901999999999997,0.0579999999999999,0.0426000000000002,0.0773999999999994
2202,0.0899999999999997,0.0579,0.0424000000000002,0.0773999999999994
2203,0.0896999999999997,0.0578999999999997,0.0418000000000002,0.0773999999999994
2204,0.0896999999999994,0.0571999999999998,0.0416000000000001,0.0773999999999994
2205,0.0895999999999995,0.0569999999999999,0.0418000000000001,0.0773999999999994
2206,0.0899999999999994,0.0570999999999998,0.0421,0.0783999999999994
2207,0.0898999999999995,0.0568999999999998,0.0420999999999999,0.0783999999999994
2208,0.0896999999999999,0.0571,0.0420999999999998,0.0783999999999994
2209,0.0899,0.0570000000000002,0.0424000000000001,0.0783999999999994
2210,0.0899000000000001,0.0573000000000001,0.0422000000000001,0.0783999999999994
2211,0.0902000000000001,0.0573000000000004,0.0422000000000001,0.0756999999999995
2212,0.0897,0.0570000000000003,0.0417000000000002,0.0756999999999995
2213,0.0906,0.0571,0.0416000000000001,0.0756999999999995
2214,0.0904999999999998,0.0570000000000002,0.0413000000000001,0.0756999999999995
2215,0.0901,0.0565000000000001,0.0413000000000001,0.0756999999999995
2216,0.0901,0.0560999999999998,0.0409999999999999,0.0755999999999992
2217,0.0898999999999998,0.0562,0.0409,0.0755999999999992
2218,0.0899999999999999,0.0561,0.0412000000000002,0.0755999999999992
2219,0.0895999999999999,0.0565000000000001,0.0413000000000002,0.0755999999999992
2220,0.0891999999999998,0.0566999999999999,0.0415000000000002,0.0755999999999992
2221,0.0892999999999999,0.0566999999999999,0.0414,0.0755999999999989
2222,0.0895999999999999,0.0564999999999998,0.0417000000000001,0.0755999999999989
2223,0.0889,0.0563999999999997,0.0415000000000001,0.0755999999999989
2224,0.0887000000000002,0.0561999999999996,0.0413000000000001,0.0755999999999989
2225,0.0889000000000002,0.0558999999999996,0.0413000000000001,0.0755999999999989
2226,0.0884999999999999,0.0557999999999997,0.0412,0.0731999999999996
2227,0.0884999999999998,0.0555999999999998,0.0408000000000003,0.0731999999999996
2228,0.0886999999999998,0.0556999999999997,0.0408000000000003,0.0731999999999996
2229,0.0885999999999999,0.0555999999999998,0.0407000000000002,0.0731999999999996
2230,0.0885999999999999,0.0553999999999997,0.0404000000000003,0.0731999999999996
2231,0.0878999999999998,0.0550999999999996,0.0405000000000002,0.0729999999999993
2232,0.0879999999999999,0.0546999999999997,0.0405000000000001,0.0729999999999993
2233,0.0876999999999998,0.0540999999999998,0.0406000000000002,0.0729999999999993
2234,0.0875999999999998,0.0538999999999996,0.0405000000000002,0.0729999999999993
2235,0.0878999999999996,0.0537999999999996,0.0400000000000003,0.0729999999999993
2236,0.0874999999999999,0.0536999999999997,0.0399000000000003,0.0718999999999993
2237,0.0870999999999998,0.0538999999999998,0.0399000000000003,0.0718999999999993
2238,0.0870999999999998,0.0536000000000001,0.0400000000000005,0.0718999999999993
2239,0.0871,0.0535000000000001,0.0400000000000005,0.0718999999999993
2240,0.0872999999999999,0.0535000000000001,0.0398000000000003,0.0718999999999993
2241,0.0867999999999999,0.0533000000000001,0.0396000000000004,0.0709000000000001
2242,0.0869000000000001,0.0534000000000002,0.0394000000000001,0.0709000000000001
2243,0.0873999999999999,0.0532000000000002,0.0391000000000001,0.0709000000000001
2244,0.0873999999999999,0.0533000000000001,0.0392000000000001,0.0709000000000001
2245,0.0871000000000001,0.0533000000000002,0.039,0.0709000000000001
2246,0.0871,0.0534000000000003,0.0386000000000002,0.0716999999999994
2247,0.0866999999999999,0.0534000000000002,0.0385000000000002,0.0716999999999994
2248,0.0869999999999996,0.0531,0.0382000000000002,0.0716999999999994
2249,0.0871999999999996,0.0527999999999998,0.0378000000000001,0.0716999999999994
2250,0.0867999999999997,0.0525999999999999,0.0377,0.0716999999999994
2251,0.0870999999999995,0.0525999999999998,0.0377,0.0724999999999997
2252,0.0869999999999997,0.0525999999999998,0.0374,0.0724999999999997
2253,0.0865999999999997,0.0523999999999997,0.0375999999999999,0.0724999999999997
2254,0.0864999999999998,0.0524999999999998,0.0377,0.0724999999999997
2255,0.0864999999999999,0.0524999999999995,0.0377,0.0724999999999997
2256,0.0861,0.0525999999999993,0.0376000000000001,0.0712999999999993
2257,0.0859999999999999,0.0521999999999995,0.0372000000000001,0.0712999999999993
2258,0.0856999999999999,0.0521999999999996,0.0375,0.0712999999999993
2259,0.0852999999999997,0.0522999999999996,0.0374000000000001,0.0712999999999993
2260,0.0853999999999998,0.0522999999999998,0.0376000000000002,0.0712999999999993
2261,0.0849999999999999,0.052,0.0380000000000004,0.071399999999999
2262,0.0851999999999998,0.0515000000000001,0.0379000000000005,0.071399999999999
2263,0.0851,0.0516000000000001,0.0375000000000003,0.071399999999999
2264,0.0849999999999999,0.0515000000000002,0.0370999999999999,0.071399999999999
2265,0.0845999999999999,0.0514,0.037,0.071399999999999
2266,0.0844,0.0512,0.0369999999999999,0.0704999999999995
2267,0.0845999999999999,0.0507000000000002,0.0368999999999998,0.0704999999999995
2268,0.0849000000000001,0.0505000000000004,0.0365000000000001,0.0704999999999995
2269,0.0851999999999999,0.0503000000000003,0.036,0.0704999999999995
2270,0.0849999999999999,0.0501000000000001,0.0358999999999999,0.0704999999999995
2271,0.0841999999999997,0.05,0.0363999999999999,0.0699999999999992
2272,0.0845999999999999,0.0501999999999998,0.0363,0.0699999999999992
2273,0.0849999999999997,0.0497999999999997,0.0361000000000001,0.0699999999999992
2274,0.0851999999999995,0.0499999999999997,0.0362000000000002,0.0699999999999992
2275,0.0854999999999996,0.0499999999999997,0.0363000000000001,0.0699999999999992
2276,0.0856999999999997,0.0498999999999998,0.0358000000000002,0.0696999999999991
2277,0.0854999999999996,0.0495999999999998,0.0358000000000002,0.0696999999999991
2278,0.0855999999999999,0.0497999999999997,0.0360000000000003,0.0696999999999991
2279,0.0854999999999998,0.0498999999999998,0.0357000000000004,0.0696999999999991
2280,0.0852999999999998,0.0494999999999999,0.0355000000000004,0.0696999999999991
2281,0.0855,0.0493999999999997,0.0353000000000006,0.0668999999999995
2282,0.0852999999999998,0.0491999999999996,0.0354000000000007,0.0668999999999995
2283,0.0852999999999998,0.0490999999999996,0.0353000000000006,0.0668999999999995
2284,0.0849999999999999,0.0491999999999996,0.0352000000000006,0.0668999999999995
2285,0.0853,0.0488999999999996,0.0356000000000004,0.0668999999999995
2286,0.0855,0.0485999999999998,0.0355000000000003,0.0690999999999994
2287,0.0861,0.0485999999999998,0.0354000000000003,0.0690999999999994
2288,0.0860000000000001,0.0490999999999997,0.0352000000000003,0.0690999999999994
2289,0.0862999999999999,0.0489999999999996,0.0349000000000003,0.0690999999999994
2290,0.0861000000000002,0.0491999999999997,0.0347000000000003,0.0690999999999994
2291,0.0864000000000001,0.0492999999999997,0.0348000000000003,0.0661999999999988
2292,0.0862999999999999,0.0488999999999998,0.0346000000000004,0.0661999999999988
2293,0.0866,0.0486999999999999,0.0347000000000004,0.0661999999999988
2294,0.0864999999999999,0.0486,0.0345000000000003,0.0661999999999988
2295,0.0861999999999999,0.0486999999999999,0.0347000000000003,0.0661999999999988
2296,0.0857999999999997,0.0486999999999999,0.0347000000000004,0.0693999999999995
2297,0.0855,0.0484,0.0346000000000005,0.0693999999999995
2298,0.0854000000000003,0.0483999999999999,0.0349000000000004,0.0693999999999995
2299,0.0851000000000002,0.0480999999999999,0.0349000000000004,0.0693999999999995
2300,0.0851000000000001,0.0478999999999996,0.0347000000000004,0.0693999999999995
2301,0.085,0.0475999999999995,0.0345000000000003,0.0657999999999995
2302,0.0850999999999997,0.0477999999999996,0.0350000000000005,0.0657999999999995
2303,0.0847999999999999,0.0477999999999997,0.0349000000000004,0.0657999999999995
2304,0.0847999999999999,0.0474999999999998,0.0349000000000004,0.0657999999999995
2305,0.0846999999999999,0.0473999999999997,0.0350000000000005,0.0657999999999995
2306,0.0846999999999997,0.0469999999999996,0.0348000000000005,0.0649999999999992
2307,0.0844999999999999,0.0464999999999998,0.0345000000000006,0.0649999999999992
2308,0.0844999999999998,0.0468999999999998,0.0345000000000006,0.0649999999999992
2309,0.0847999999999999,0.0465000000000001,0.0343000000000004,0.0649999999999992
2310,0.0847999999999997,0.0463999999999999,0.0343000000000004,0.0649999999999992
2311,0.0842999999999996,0.0463999999999999,0.0345000000000004,0.0651999999999993
2312,0.0836999999999997,0.0466999999999997,0.0344000000000004,0.0651999999999993
2313,0.0834999999999998,0.0467999999999996,0.0346000000000005,0.0651999999999993
2314,0.0834999999999999,0.0467999999999996,0.0343000000000004,0.0651999999999993
2315,0.0837999999999998,0.0469999999999995,0.0344000000000005,0.0651999999999993
2316,0.0839999999999996,0.0469999999999995,0.0342000000000005,0.0658999999999991
2317,0.0839999999999995,0.0471999999999992,0.0340000000000004,0.0658999999999991
2318,0.0840999999999997,0.0475999999999995,0.0338000000000004,0.0658999999999991
2319,0.0837999999999997,0.0473999999999996,0.0338000000000003,0.0658999999999991
2320,0.0836999999999997,0.0476999999999994,0.0338000000000003,0.0658999999999991
2321,0.0833999999999996,0.0472999999999995,0.0339000000000002,0.0642999999999997
2322,0.0834999999999997,0.0473999999999997,0.0336000000000003,0.0642999999999997
2323,0.0831999999999996,0.0473999999999996,0.0335000000000002,0.0642999999999997
2324,0.0831999999999996,0.0472999999999995,0.0334000000000003,0.0642999999999997
2325,0.0831999999999995,0.0473999999999997,0.0332000000000002,0.0642999999999997
2326,0.0831999999999995,0.0472999999999996,0.0336000000000003,0.0645999999999991
2327,0.0820999999999995,0.0472999999999998,0.0337000000000003,0.0645999999999991
2328,0.0813999999999995,0.0472999999999996,0.0335000000000002,0.0645999999999991
2329,0.0809999999999996,0.0473999999999996,0.0336000000000002,0.0645999999999991
2330,0.0810999999999997,0.0469999999999995,0.0335000000000002,0.0645999999999991
2331,0.0810999999999996,0.0469999999999995,0.0335000000000002,0.0644999999999994
2332,0.0813999999999996,0.0471999999999996,0.0336000000000003,0.0644999999999994
2333,0.0808999999999996,0.0471999999999996,0.0340000000000003,0.0644999999999994
2334,0.0806999999999998,0.0472999999999995,0.0342000000000001,0.0644999999999994
2335,0.0802999999999998,0.0474999999999995,0.0343000000000002,0.0644999999999994
2336,0.0799999999999997,0.0472999999999995,0.0342000000000003,0.0620999999999996
2337,0.0799999999999997,0.0471999999999995,0.0342000000000003,0.0620999999999996
2338,0.0796999999999997,0.0473999999999996,0.0343000000000003,0.0620999999999996
2339,0.0797999999999998,0.0470999999999994,0.0340000000000005,0.0620999999999996
2340,0.0798999999999996,0.0466999999999994,0.0339000000000006,0.0620999999999996
2341,0.0798999999999995,0.0463999999999994,0.0341000000000006,0.0630999999999993
2342,0.0798999999999995,0.0460999999999996,0.0338000000000007,0.0630999999999993
2343,0.0802999999999997,0.0458999999999995,0.0335000000000005,0.0630999999999993
2344,0.0806,0.0460999999999996,0.0336000000000004,0.0630999999999993
2345,0.0804,0.0461999999999998,0.0334000000000007,0.0630999999999993
2346,0.0801999999999998,0.0459999999999999,0.0333000000000006,0.0631999999999993
2347,0.0800999999999996,0.0460999999999998,0.0333000000000004,0.0631999999999993
2348,0.0799999999999996,0.0462999999999996,0.0333000000000004,0.0631999999999993
2349,0.0799999999999994,0.0464999999999997,0.0330000000000006,0.0631999999999993
2350,0.0803999999999995,0.0467999999999996,0.0332000000000005,0.0631999999999993
2351,0.0801999999999995,0.0466999999999997,0.0332000000000007,0.062499999999999
2352,0.0801999999999995,0.0464999999999999,0.0334000000000008,0.062499999999999
2353,0.0802999999999996,0.0464999999999998,0.0334000000000008,0.062499999999999
2354,0.0793999999999998,0.0466999999999999,0.0332000000000007,0.062499999999999
2355,0.0794,0.0467999999999996,0.0334000000000007,0.062499999999999
2356,0.0793999999999998,0.0465999999999996,0.0333000000000006,0.0611999999999994
2357,0.0791999999999998,0.0466999999999996,0.0331000000000006,0.0611999999999994
2358,0.0797,0.0468999999999997,0.0330000000000007,0.0611999999999994
2359,0.0799999999999998,0.0466999999999994,0.0328000000000007,0.0611999999999994
2360,0.0795999999999997,0.0464999999999997,0.0329000000000008,0.0611999999999994
2361,0.0795999999999997,0.0468999999999998,0.0328000000000007,0.0612999999999991
2362,0.0788999999999995,0.0467999999999997,0.0330000000000006,0.0612999999999991
2363,0.0788999999999997,0.0463999999999998,0.0328000000000007,0.0612999999999991
2364,0.0789999999999997,0.0458999999999999,0.0329000000000008,0.0612999999999991
2365,0.0786999999999999,0.0457999999999998,0.0328000000000004,0.0612999999999991
2366,0.0787,0.0455,0.0325000000000005,0.0616999999999994
2367,0.0785000000000001,0.0455999999999999,0.0325000000000004,0.0616999999999994
2368,0.0788,0.0453,0.0326000000000005,0.0616999999999994
2369,0.0789,0.0451999999999998,0.0328000000000004,0.0616999999999994
2370,0.078,0.0448999999999997,0.0329000000000004,0.0616999999999994
2371,0.0779,0.0446999999999999,0.0327000000000004,0.0614999999999991
2372,0.0775999999999999,0.0446999999999999,0.0326000000000003,0.0614999999999991
2373,0.0777999999999999,0.0443999999999999,0.0324000000000005,0.0614999999999991
2374,0.0772999999999999,0.0446,0.0324000000000005,0.0614999999999991
2375,0.0770999999999999,0.0446,0.0324000000000005,0.0614999999999991
2376,0.0767999999999998,0.0444,0.0319000000000006,0.0602999999999995
2377,0.0771999999999997,0.0441000000000003,0.0318000000000006,0.0602999999999995
2378,0.0770999999999998,0.0443000000000002,0.0317000000000007,0.0602999999999995
2379,0.0768999999999995,0.0439000000000002,0.0318000000000006,0.0602999999999995
2380,0.0767999999999995,0.0441000000000004,0.0320000000000006,0.0602999999999995
2381,0.0766999999999994,0.0438000000000004,0.0319000000000007,0.0620999999999995
2382,0.0764999999999995,0.0438000000000004,0.0317000000000006,0.0620999999999995
2383,0.0763999999999995,0.0438000000000004,0.0318000000000006,0.0620999999999995
2384,0.0764999999999993,0.0439000000000003,0.0318000000000008,0.0620999999999995
2385,0.0769999999999993,0.0440000000000005,0.0316000000000006,0.0620999999999995
2386,0.0770999999999993,0.0435000000000005,0.0314000000000008,0.0596999999999995
2387,0.0766999999999994,0.0433000000000002,0.0316000000000008,0.0596999999999995
2388,0.0768999999999997,0.0434000000000003,0.0318000000000006,0.0596999999999995
2389,0.0772999999999997,0.0435000000000003,0.0315000000000006,0.0596999999999995
2390,0.0775999999999998,0.0433000000000002,0.0314000000000008,0.0596999999999995
2391,0.0774999999999999,0.0431000000000004,0.0310000000000007,0.0613999999999993
2392,0.0778999999999996,0.0431000000000001,0.0312000000000006,0.0613999999999993
2393,0.078,0.0431000000000004,0.0310000000000004,0.0613999999999993
2394,0.0779999999999998,0.0436000000000003,0.0311000000000005,0.0613999999999993
2395,0.0776999999999998,0.0436000000000003,0.0309000000000005,0.0613999999999993
2396,0.0776999999999998,0.0441000000000003,0.0306000000000004,0.0585999999999994
2397,0.0782999999999997,0.0436000000000003,0.0304000000000005,0.0585999999999994
2398,0.0781999999999996,0.0435000000000002,0.0304000000000005,0.0585999999999994
2399,0.0780999999999996,0.0431,0.0302000000000003,0.0585999999999994
2400,0.0783999999999995,0.0433000000000001,0.0303000000000004,0.0585999999999994
2401,0.0781999999999995,0.0436000000000001,0.0302000000000003,0.0593999999999996
2402,0.0781999999999998,0.0437000000000002,0.0302000000000003,0.0593999999999996
2403,0.0781999999999998,0.0437000000000001,0.0304000000000005,0.0593999999999996
2404,0.0783999999999999,0.0435000000000001,0.0303000000000005,0.0593999999999996
2405,0.0781999999999998,0.0430999999999999,0.0304000000000006,0.0593999999999996
2406,0.0778999999999996,0.0428000000000002,0.0300000000000006,0.0585999999999998
2407,0.0775999999999994,0.0428000000000002,0.0301000000000005,0.0585999999999998
2408,0.0772999999999996,0.0431000000000004,0.0303000000000005,0.0585999999999998
2409,0.0769999999999998,0.0428000000000004,0.0302000000000007,0.0585999999999998
2410,0.0767,0.0426000000000006,0.0302000000000006,0.0585999999999998
2411,0.0764,0.0420000000000006,0.0305000000000005,0.0589999999999995
2412,0.0758999999999999,0.0420000000000005,0.0303000000000005,0.0589999999999995
2413,0.0757999999999996,0.0417000000000004,0.0304000000000005,0.0589999999999995
2414,0.0760999999999997,0.0418000000000005,0.0302000000000006,0.0589999999999995
2415,0.0761999999999997,0.0417000000000006,0.0303000000000004,0.0589999999999995
2416,0.0765999999999996,0.0415000000000006,0.0304000000000005,0.0583999999999996
2417,0.0769999999999996,0.0414000000000005,0.0307000000000006,0.0583999999999996
2418,0.0765999999999997,0.0413000000000006,0.0306000000000006,0.0583999999999996
2419,0.0761999999999999,0.0414000000000004,0.0306000000000007,0.0583999999999996
2420,0.0754999999999998,0.0411000000000005,0.0306000000000006,0.0583999999999996
2421,0.0760999999999996,0.0411000000000005,0.0305000000000005,0.0567999999999991
2422,0.0759999999999995,0.0409000000000005,0.0303000000000005,0.0567999999999991
2423,0.0760999999999996,0.0408000000000004,0.0302000000000006,0.0567999999999991
2424,0.0762999999999997,0.0406000000000003,0.0303000000000005,0.0567999999999991
2425,0.0762999999999995,0.0408000000000003,0.0303000000000005,0.0567999999999991
2426,0.0759999999999996,0.0409,0.0302000000000007,0.0564999999999993
2427,0.0758999999999996,0.0407,0.0302000000000007,0.0564999999999993
2428,0.0756999999999995,0.0404999999999999,0.0302000000000006,0.0564999999999993
2429,0.0757999999999994,0.0401,0.0301000000000006,0.0564999999999993
2430,0.0755999999999994,0.0402000000000001,0.0300000000000005,0.0564999999999993
2431,0.0753999999999995,0.0402000000000001,0.0299000000000005,0.0561999999999996
2432,0.0754999999999997,0.0401,0.0299000000000005,0.0561999999999996
2433,0.0753999999999998,0.0402000000000002,0.0301000000000003,0.0561999999999996
2434,0.0748999999999996,0.0402000000000001,0.0298,0.0561999999999996
2435,0.0746999999999999,0.0403,0.0298000000000002,0.0561999999999996
2436,0.0748999999999999,0.0404000000000001,0.0298000000000002,0.0552999999999996
2437,0.0745999999999999,0.0402000000000001,0.0297000000000002,0.0552999999999996
2438,0.0747000000000001,0.0404000000000001,0.0295000000000001,0.0552999999999996
2439,0.0747000000000001,0.0401,0.0296,0.0552999999999996
2440,0.0748000000000001,0.0403999999999999,0.0295000000000001,0.0552999999999996
2441,0.0744,0.0403,0.0294000000000001,0.0574999999999994
2442,0.0745999999999999,0.04,0.0297000000000002,0.0574999999999994
2443,0.0743999999999998,0.0397000000000002,0.0296000000000001,0.0574999999999994
2444,0.0745,0.0396000000000002,0.0296000000000001,0.0574999999999994
2445,0.0742000000000002,0.0394000000000002,0.0296999999999999,0.0574999999999994
2446,0.074,0.0393000000000002,0.0298999999999999,0.0569999999999993
2447,0.0740999999999999,0.0393000000000002,0.0296,0.0569999999999993
2448,0.0739999999999997,0.0397000000000002,0.0294,0.0569999999999993
2449,0.0736999999999999,0.0396000000000001,0.0294,0.0569999999999993
2450,0.0735000000000001,0.0394,0.0296999999999998,0.0569999999999993
2451,0.0737000000000001,0.0394,0.0297999999999999,0.0547999999999997
2452,0.0736,0.0392,0.0298999999999998,0.0547999999999997
2453,0.0737000000000001,0.039,0.03,0.0547999999999997
2454,0.0734,0.0393000000000001,0.03,0.0547999999999997
2455,0.0732,0.0393000000000001,0.0298999999999998,0.0547999999999997
2456,0.0732000000000003,0.0391000000000002,0.0298999999999998,0.0557999999999985
2457,0.0732000000000004,0.0386000000000003,0.0300999999999999,0.0557999999999985
2458,0.0733000000000003,0.0388000000000004,0.0297999999999999,0.0557999999999985
2459,0.0731000000000003,0.0389000000000004,0.0296999999999998,0.0557999999999985
2460,0.0731000000000005,0.0389000000000003,0.0294,0.0557999999999985
2461,0.0731000000000005,0.0388000000000004,0.0295000000000001,0.0555999999999992
2462,0.0733000000000004,0.0387000000000006,0.0292999999999999,0.0555999999999992
2463,0.0724000000000004,0.0387000000000005,0.0294,0.0555999999999992
2464,0.0721000000000004,0.0386000000000004,0.0292000000000001,0.0555999999999992
2465,0.0714000000000005,0.0387000000000003,0.0293000000000001,0.0555999999999992
2466,0.0713000000000003,0.0386000000000003,0.0293000000000001,0.0544999999999989
2467,0.0713000000000001,0.0387000000000003,0.0293000000000002,0.0544999999999989
2468,0.0713000000000001,0.0387000000000003,0.0296000000000004,0.0544999999999989
2469,0.0712999999999999,0.0385000000000002,0.0295000000000004,0.0544999999999989
2470,0.0718,0.0384000000000003,0.0296000000000005,0.0544999999999989
2471,0.0718,0.0383000000000004,0.0291000000000007,0.0564999999999994
2472,0.0715000000000002,0.0379000000000004,0.0291000000000007,0.0564999999999994
2473,0.071,0.0377000000000004,0.0296000000000006,0.0564999999999994
2474,0.0708999999999999,0.0377000000000004,0.0295000000000004,0.0564999999999994
2475,0.0711999999999999,0.0380000000000004,0.0297000000000004,0.0564999999999994
2476,0.0713999999999997,0.0377000000000005,0.0294000000000005,0.0558999999999995
2477,0.0711999999999997,0.0377000000000004,0.0294000000000005,0.0558999999999995
2478,0.0711999999999999,0.0376000000000003,0.0294000000000005,0.0558999999999995
2479,0.0705,0.0375000000000004,0.0294000000000005,0.0558999999999995
2480,0.0705000000000001,0.0372000000000005,0.0294000000000005,0.0558999999999995
2481,0.0701000000000002,0.0377000000000004,0.0295000000000006,0.0538999999999992
2482,0.0697,0.0375000000000005,0.0294000000000005,0.0538999999999992
2483,0.0697000000000001,0.0374000000000005,0.0293000000000007,0.0538999999999992
2484,0.0697000000000001,0.0371000000000004,0.0292000000000006,0.0538999999999992
2485,0.0695,0.0371000000000004,0.0292000000000008,0.0538999999999992
2486,0.0698000000000001,0.0372000000000005,0.0290000000000006,0.0545999999999992
2487,0.0692999999999998,0.0367000000000006,0.0291000000000007,0.0545999999999992
2488,0.0692999999999998,0.0367000000000004,0.0290000000000008,0.0545999999999992
2489,0.0694999999999999,0.0369000000000004,0.0291000000000008,0.0545999999999992
2490,0.0691999999999999,0.0370000000000004,0.0292000000000008,0.0545999999999992
2491,0.0691999999999997,0.0367000000000003,0.0291000000000007,0.0528999999999995
2492,0.0691999999999997,0.0365000000000005,0.0287000000000007,0.0528999999999995
2493,0.0690999999999997,0.0368000000000004,0.0284000000000008,0.0528999999999995
2494,0.0690999999999995,0.0369000000000006,0.0283000000000009,0.0528999999999995
2495,0.0685999999999996,0.0367000000000006,0.0282000000000009,0.0528999999999995
2496,0.0683999999999996,0.0365000000000005,0.0282000000000009,0.0543999999999989
2497,0.0683999999999995,0.0362000000000005,0.0281000000000007,0.0543999999999989
2498,0.0681999999999995,0.0360000000000005,0.0281000000000009,0.0543999999999989
2499,0.0679999999999995,0.0358000000000005,0.0279000000000008,0.0543999999999989
2500,0.0679999999999997,0.0357000000000004,0.0282000000000008,0.0543999999999989
2501,0.0683999999999998,0.0355000000000004,0.0281000000000007,0.0536999999999995
2502,0.0681999999999996,0.0354000000000005,0.0281000000000007,0.0536999999999995
2503,0.0682999999999997,0.0354000000000003,0.0283000000000005,0.0536999999999995
2504,0.0679999999999999,0.0356000000000004,0.0285000000000005,0.0536999999999995
2505,0.0683,0.0353000000000006,0.0283000000000005,0.0536999999999995
2506,0.0687000000000002,0.0350000000000006,0.0281000000000005,0.0539999999999992
2507,0.0688000000000001,0.0348000000000005,0.0278000000000005,0.0539999999999992
2508,0.0686,0.0347000000000005,0.0278000000000005,0.0539999999999992
2509,0.0684999999999999,0.0349000000000004,0.0278000000000005,0.0539999999999992
2510,0.0684999999999998,0.0348000000000003,0.0275000000000004,0.0539999999999992
2511,0.0680999999999998,0.0347000000000003,0.0273000000000004,0.0520999999999993
2512,0.0680999999999998,0.0346000000000004,0.0273000000000004,0.0520999999999993
2513,0.0680999999999998,0.0349000000000005,0.0271000000000003,0.0520999999999993
2514,0.0686999999999999,0.0348000000000005,0.0268000000000004,0.0520999999999993
2515,0.0683999999999999,0.0350000000000006,0.0266000000000004,0.0520999999999993
2516,0.0684999999999999,0.0351000000000006,0.0267000000000004,0.0523999999999988
2517,0.0679999999999999,0.0351000000000006,0.0266000000000005,0.0523999999999988
2518,0.0679999999999999,0.0349000000000005,0.0265000000000006,0.0523999999999988
2519,0.0681,0.0349000000000005,0.0265000000000006,0.0523999999999988
2520,0.0681999999999999,0.0353000000000006,0.0268000000000005,0.0523999999999988
2521,0.0679000000000001,0.0350000000000008,0.0264000000000005,0.0513999999999991
2522,0.0679,0.0352000000000008,0.0262000000000004,0.0513999999999991
2523,0.0678999999999997,0.0351000000000008,0.0262000000000007,0.0513999999999991
2524,0.0678999999999997,0.0351000000000008,0.0260000000000005,0.0513999999999991
2525,0.0675999999999998,0.0356000000000006,0.0260000000000005,0.0513999999999991
2526,0.0670999999999995,0.0355000000000006,0.0260000000000005,0.0514999999999992
2527,0.0667999999999996,0.0351000000000005,0.0260000000000005,0.0514999999999992
2528,0.0667999999999996,0.0351000000000005,0.0260000000000005,0.0514999999999992
2529,0.0670999999999996,0.0350000000000005,0.0259000000000005,0.0514999999999992
2530,0.0669999999999995,0.0351000000000005,0.0261000000000005,0.0514999999999992
2531,0.0669999999999995,0.0350000000000005,0.0262000000000003,0.0513999999999996
2532,0.0667999999999997,0.0354000000000007,0.0262000000000003,0.0513999999999996
2533,0.0669999999999996,0.0356000000000007,0.0262000000000003,0.0513999999999996
2534,0.0666999999999995,0.0355000000000006,0.0261000000000002,0.0513999999999996
2535,0.0663999999999996,0.0355000000000006,0.0261000000000005,0.0513999999999996
2536,0.0663999999999996,0.0354000000000005,0.0261000000000005,0.0516999999999996
2537,0.0661999999999996,0.0350000000000005,0.0260000000000004,0.0516999999999996
2538,0.0659999999999998,0.0349000000000004,0.0261000000000005,0.0516999999999996
2539,0.0659999999999998,0.0347000000000004,0.0263000000000002,0.0516999999999996
2540,0.0662999999999999,0.0346000000000004,0.0260000000000002,0.0516999999999996
2541,0.0659000000000001,0.0346000000000005,0.0260000000000002,0.0513999999999999
2542,0.0659000000000001,0.0343000000000007,0.0262000000000002,0.0513999999999999
2543,0.0659999999999999,0.0345000000000006,0.0261000000000001,0.0513999999999999
2544,0.0660999999999997,0.0345000000000006,0.0260000000000002,0.0513999999999999
2545,0.0661999999999996,0.0342000000000006,0.0261000000000001,0.0513999999999999
2546,0.0666999999999995,0.0341000000000006,0.0263000000000002,0.0513999999999996
2547,0.0668999999999997,0.0342000000000006,0.0259000000000004,0.0513999999999996
2548,0.0668999999999997,0.0338000000000005,0.0258000000000003,0.0513999999999996
2549,0.0667999999999997,0.0337000000000006,0.0260000000000002,0.0513999999999996
2550,0.0666,0.0339000000000006,0.0260000000000002,0.0513999999999996
2551,0.0663999999999999,0.0335000000000006,0.0260000000000002,0.0513999999999991
2552,0.0658999999999997,0.0332000000000005,0.0260000000000001,0.0513999999999991
2553,0.0655999999999998,0.0330000000000004,0.0256000000000002,0.0513999999999991
2554,0.0649999999999998,0.0330000000000004,0.0256000000000002,0.0513999999999991
2555,0.0645999999999998,0.0326000000000005,0.0257000000000002,0.0513999999999991
2556,0.0644999999999994,0.0323000000000004,0.0256000000000003,0.0502999999999993
2557,0.0645999999999995,0.0322000000000005,0.0255000000000003,0.0502999999999993
2558,0.0643999999999997,0.0320000000000004,0.0255000000000003,0.0502999999999993
2559,0.0643999999999996,0.0321000000000004,0.0254000000000002,0.0502999999999993
2560,0.0645999999999995,0.0324000000000004,0.0254000000000002,0.0502999999999993
2561,0.0644999999999993,0.0325000000000004,0.0255000000000001,0.0487999999999994
2562,0.0646999999999993,0.0324000000000005,0.0250000000000005,0.0487999999999994
2563,0.0647999999999992,0.0324000000000005,0.0251000000000005,0.0487999999999994
2564,0.0645999999999992,0.0324000000000004,0.0251000000000006,0.0487999999999994
2565,0.0643999999999991,0.0328000000000004,0.0251000000000005,0.0487999999999994
2566,0.0642999999999992,0.0327000000000005,0.0250000000000005,0.0497999999999993
2567,0.0643999999999995,0.0325000000000004,0.0247000000000003,0.0497999999999993
2568,0.0641999999999995,0.0324000000000004,0.0247000000000003,0.0497999999999993
2569,0.0641999999999995,0.0324000000000004,0.0248000000000004,0.0497999999999993
2570,0.0641999999999996,0.0322000000000006,0.0247000000000003,0.0497999999999993
2571,0.0642999999999997,0.0325000000000008,0.0247000000000002,0.0495999999999991
2572,0.0650999999999995,0.0325000000000008,0.0244000000000003,0.0495999999999991
2573,0.0649999999999994,0.0325000000000008,0.0241000000000002,0.0495999999999991
2574,0.0652999999999992,0.0324000000000005,0.0242000000000003,0.0495999999999991
2575,0.0650999999999995,0.0323000000000007,0.0241000000000001,0.0495999999999991
2576,0.0650999999999996,0.0324000000000005,0.0239000000000001,0.0488999999999998
2577,0.0651999999999995,0.0324000000000005,0.0238,0.0488999999999998
2578,0.0650999999999996,0.0326000000000005,0.024,0.0488999999999998
2579,0.0647999999999997,0.0327000000000005,0.0239,0.0488999999999998
2580,0.0649999999999997,0.0327000000000006,0.0238,0.0488999999999998
2581,0.0648999999999998,0.0328000000000007,0.0236000000000002,0.0503999999999992
2582,0.0649999999999998,0.0327000000000008,0.0234000000000001,0.0503999999999992
2583,0.0648999999999998,0.0326000000000007,0.0234000000000001,0.0503999999999992
2584,0.0649999999999999,0.0324000000000007,0.0231999999999999,0.0503999999999992
2585,0.0649,0.0323000000000007,0.0233,0.0503999999999992
2586,0.0648999999999996,0.0320000000000007,0.0234000000000001,0.0475999999999992
2587,0.0647999999999997,0.0318000000000006,0.0233000000000003,0.0475999999999992
2588,0.0646999999999995,0.0319000000000007,0.0231000000000003,0.0475999999999992
2589,0.0645999999999997,0.0322000000000007,0.0231000000000003,0.0475999999999992
2590,0.0642999999999999,0.0321000000000009,0.0231000000000003,0.0475999999999992
2591,0.0640999999999998,0.0321000000000009,0.0232000000000003,0.0488999999999997
2592,0.0638,0.0319000000000008,0.0230000000000004,0.0488999999999997
2593,0.0630999999999999,0.0319000000000008,0.0228000000000005,0.0488999999999997
2594,0.0633,0.0316000000000006,0.0228000000000005,0.0488999999999997
2595,0.0632999999999997,0.0312000000000006,0.0227000000000005,0.0488999999999997
2596,0.0633999999999996,0.0310000000000005,0.0227000000000004,0.0480999999999996
2597,0.0630999999999995,0.0308000000000006,0.0227000000000004,0.0480999999999996
2598,0.0628999999999996,0.0302000000000007,0.0227000000000004,0.0480999999999996
2599,0.0625999999999994,0.0301000000000006,0.0228000000000003,0.0480999999999996
2600,0.0624999999999994,0.0300000000000006,0.0228000000000003,0.0480999999999996
2601,0.0624999999999996,0.0298000000000006,0.0227000000000003,0.0478999999999994
2602,0.0621999999999996,0.0296000000000006,0.0228000000000003,0.0478999999999994
2603,0.0619999999999996,0.0296000000000006,0.0227000000000004,0.0478999999999994
2604,0.0619999999999997,0.0296000000000006,0.0227000000000004,0.0478999999999994
2605,0.0617999999999997,0.0297000000000007,0.0228000000000005,0.0478999999999994
2606,0.0616999999999998,0.0297000000000007,0.0231000000000001,0.0474999999999995
2607,0.0613999999999997,0.0297000000000005,0.0231000000000001,0.0474999999999995
2608,0.0614999999999999,0.0298000000000006,0.0232000000000001,0.0474999999999995
2609,0.0614,0.0297000000000005,0.0233,0.0474999999999995
2610,0.0610999999999997,0.0298000000000006,0.0233,0.0474999999999995
2611,0.0606999999999998,0.0297000000000005,0.0231999999999999,0.0468999999999999
2612,0.0603,0.0298000000000006,0.023,0.0468999999999999
2613,0.0604,0.0298000000000007,0.023,0.0468999999999999
2614,0.0606,0.0298000000000009,0.0230999999999999,0.0468999999999999
2615,0.0609999999999998,0.030000000000001,0.0230999999999999,0.0468999999999999
2616,0.0606999999999995,0.030000000000001,0.0233,0.0459000000000003
2617,0.0604999999999996,0.0300000000000008,0.0233,0.0459000000000003
2618,0.0606999999999995,0.0300000000000008,0.0234000000000002,0.0459000000000003
2619,0.0607,0.0303000000000009,0.0232000000000002,0.0459000000000003
2620,0.0605,0.0302000000000008,0.0232000000000002,0.0459000000000003
2621,0.0605000000000001,0.0302000000000008,0.0231000000000001,0.045599999999999
2622,0.0606999999999998,0.0301000000000008,0.0229,0.045599999999999
2623,0.0608,0.0301000000000008,0.0229,0.045599999999999
2624,0.0609999999999999,0.0301000000000006,0.0228000000000003,0.045599999999999
2625,0.0610000000000001,0.0302000000000007,0.0227000000000003,0.045599999999999
2626,0.0609999999999999,0.0300000000000006,0.0228000000000003,0.0466999999999994
2627,0.0606000000000002,0.0300000000000005,0.0226000000000002,0.0466999999999994
2628,0.0605000000000001,0.0298000000000005,0.0226000000000003,0.0466999999999994
2629,0.0606999999999996,0.0300000000000005,0.0226000000000003,0.0466999999999994
2630,0.0609999999999998,0.0300000000000006,0.0226000000000003,0.0466999999999994
2631,0.0607999999999997,0.0302000000000006,0.0225000000000002,0.046299999999999
2632,0.0605999999999999,0.0302000000000006,0.0224000000000002,0.046299999999999
2633,0.0606999999999995,0.0302000000000006,0.0223000000000002,0.046299999999999
2634,0.0605999999999994,0.0302000000000006,0.0219000000000003,0.046299999999999
2635,0.0603999999999993,0.0300000000000006,0.0221000000000003,0.046299999999999
2636,0.0603999999999993,0.0301000000000005,0.0220000000000004,0.0447999999999995
2637,0.0607999999999995,0.0299000000000007,0.0220000000000004,0.0447999999999995
2638,0.0605999999999994,0.0299000000000007,0.0220000000000004,0.0447999999999995
2639,0.0605999999999994,0.0297000000000005,0.0220000000000004,0.0447999999999995
2640,0.0605999999999995,0.0293000000000005,0.0220000000000004,0.0447999999999995
2641,0.0603999999999998,0.0293000000000005,0.0219000000000006,0.0439999999999998
2642,0.0602999999999999,0.0294000000000004,0.0218000000000006,0.0439999999999998
2643,0.0599,0.0296000000000005,0.0216000000000007,0.0439999999999998
2644,0.0602999999999999,0.0294000000000005,0.0215000000000006,0.0439999999999998
2645,0.0601,0.0297000000000005,0.0216000000000007,0.0439999999999998
2646,0.0600000000000001,0.0297000000000004,0.0218000000000006,0.0453999999999998
2647,0.0599,0.0293000000000005,0.0220000000000007,0.0453999999999998
2648,0.0598999999999998,0.0292000000000004,0.0221000000000007,0.0453999999999998
2649,0.0597,0.0290000000000005,0.0220000000000007,0.0453999999999998
2650,0.0596000000000001,0.0290000000000005,0.0217000000000007,0.0453999999999998
2651,0.0600000000000003,0.0293000000000003,0.0217000000000007,0.0444999999999993
2652,0.0602000000000003,0.0292000000000004,0.0216000000000005,0.0444999999999993
2653,0.0601000000000002,0.0292000000000003,0.0217000000000005,0.0444999999999993
2654,0.0601000000000004,0.0290000000000004,0.0215000000000005,0.0444999999999993
2655,0.0597000000000003,0.0289000000000003,0.0215000000000003,0.0444999999999993
2656,0.0597000000000003,0.0289000000000005,0.0216000000000003,0.0448999999999997
2657,0.0591000000000002,0.0288000000000004,0.0215000000000003,0.0448999999999997
2658,0.0588000000000002,0.0290000000000004,0.0215000000000002,0.0448999999999997
2659,0.0585000000000002,0.0292000000000004,0.0215000000000002,0.0448999999999997
2660,0.0581000000000002,0.0289000000000003,0.0214000000000003,0.0448999999999997
2661,0.0585000000000003,0.0288000000000004,0.0213000000000002,0.0435999999999993
2662,0.0590000000000002,0.0284000000000003,0.0213000000000002,0.0435999999999993
2663,0.0588000000000001,0.0278000000000003,0.0213000000000002,0.0435999999999993
2664,0.0584000000000002,0.0275000000000004,0.0213000000000002,0.0435999999999993
2665,0.0585000000000002,0.0276000000000005,0.0212000000000002,0.0435999999999993
2666,0.0581,0.0274000000000005,0.0210000000000001,0.0431999999999992
2667,0.0587999999999999,0.0273000000000004,0.0209000000000004,0.0431999999999992
2668,0.0588,0.0272000000000006,0.0208000000000003,0.0431999999999992
2669,0.0588999999999998,0.0272000000000006,0.0207000000000004,0.0431999999999992
2670,0.0589999999999996,0.0274000000000006,0.0208000000000003,0.0431999999999992
2671,0.0588999999999997,0.0271000000000005,0.0210000000000004,0.0433999999999994
2672,0.0588999999999998,0.0270000000000005,0.0209000000000005,0.0433999999999994
2673,0.0585999999999999,0.0270000000000006,0.0209000000000006,0.0433999999999994
2674,0.0586999999999999,0.0269000000000004,0.0209000000000006,0.0433999999999994
2675,0.0587000000000002,0.0265000000000005,0.0206000000000004,0.0433999999999994
2676,0.0586000000000001,0.0262000000000004,0.0208000000000004,0.0422999999999998
2677,0.0585000000000001,0.0262000000000004,0.0209000000000005,0.0422999999999998
2678,0.0588,0.0260000000000005,0.0208000000000006,0.0422999999999998
2679,0.0589999999999999,0.0263000000000004,0.0207000000000004,0.0422999999999998
2680,0.0583999999999999,0.0263000000000004,0.0206000000000004,0.0422999999999998
2681,0.0580999999999997,0.0265000000000003,0.0207000000000004,0.0417999999999991
2682,0.0580999999999999,0.0266000000000004,0.0205000000000003,0.0417999999999991
2683,0.0578999999999997,0.0268000000000004,0.0205000000000003,0.0417999999999991
2684,0.0576999999999999,0.0270000000000006,0.0207000000000002,0.0417999999999991
2685,0.0575999999999998,0.0271000000000005,0.0205000000000001,0.0417999999999991
2686,0.0577999999999997,0.0272000000000006,0.0204000000000002,0.0404999999999994
2687,0.0575999999999998,0.0271000000000005,0.0204000000000002,0.0404999999999994
2688,0.0573999999999998,0.0271000000000007,0.0202000000000002,0.0404999999999994
2689,0.0574999999999999,0.0270000000000005,0.0200000000000001,0.0404999999999994
2690,0.0575999999999997,0.0270000000000005,0.0199000000000003,0.0404999999999994
2691,0.0578999999999997,0.0270000000000005,0.0201000000000002,0.0405999999999992
2692,0.0577999999999997,0.0267000000000006,0.0198000000000004,0.0405999999999992
2693,0.0572999999999998,0.0265000000000005,0.0198000000000004,0.0405999999999992
2694,0.0568999999999998,0.0265000000000005,0.0198000000000004,0.0405999999999992
2695,0.0572999999999998,0.0264000000000004,0.0195000000000004,0.0405999999999992
2696,0.0572999999999996,0.0263000000000004,0.0194000000000003,0.0413999999999995
2697,0.0574999999999997,0.0262000000000003,0.0193000000000003,0.0413999999999995
2698,0.0572999999999996,0.0264000000000003,0.0194000000000003,0.0413999999999995
2699,0.0574999999999997,0.0264000000000004,0.0194000000000003,0.0413999999999995
2700,0.0574999999999997,0.0263000000000002,0.0192000000000003,0.0413999999999995
2701,0.0575999999999997,0.0263000000000002,0.0190000000000003,0.0407999999999995
2702,0.0577999999999997,0.0262000000000002,0.0187000000000004,0.0407999999999995
2703,0.0579,0.0263000000000001,0.0190000000000003,0.0407999999999995
2704,0.0579999999999999,0.0259000000000001,0.0191000000000002,0.0407999999999995
2705,0.0581999999999999,0.0260000000000004,0.0192000000000003,0.0407999999999995
2706,0.0582999999999998,0.0262000000000004,0.0193000000000002,0.0397999999999996
2707,0.0581999999999998,0.0264000000000004,0.0192000000000003,0.0397999999999996
2708,0.0577999999999999,0.0263000000000005,0.0192000000000003,0.0397999999999996
2709,0.0577999999999999,0.0262000000000004,0.0190000000000003,0.0397999999999996
2710,0.0575999999999998,0.0258000000000004,0.0191000000000003,0.0397999999999996
2711,0.0574999999999999,0.0257000000000004,0.0190000000000003,0.0403999999999999
2712,0.0571999999999998,0.0258000000000004,0.0189000000000002,0.0403999999999999
2713,0.0571999999999998,0.0258000000000004,0.0188000000000004,0.0403999999999999
2714,0.0572999999999999,0.0256000000000004,0.0188000000000004,0.0403999999999999
2715,0.0570000000000001,0.0256000000000004,0.0188000000000003,0.0403999999999999
2716,0.0568,0.0255000000000005,0.0188000000000005,0.0412999999999992
2717,0.0570000000000001,0.0254000000000003,0.0187000000000005,0.0412999999999992
2718,0.0569,0.0253000000000003,0.0187000000000005,0.0412999999999992
2719,0.0573,0.0254000000000002,0.0188000000000004,0.0412999999999992
2720,0.0570000000000002,0.0255000000000003,0.0189000000000002,0.0412999999999992
2721,0.0573000000000001,0.0253000000000004,0.0188000000000004,0.0387999999999993
2722,0.0566000000000004,0.0254000000000003,0.0190000000000003,0.0387999999999993
2723,0.0565000000000003,0.0253000000000004,0.0190000000000003,0.0387999999999993
2724,0.0569000000000003,0.0254000000000003,0.0190000000000003,0.0387999999999993
2725,0.0564000000000001,0.0253000000000003,0.0190000000000003,0.0387999999999993
2726,0.0566000000000002,0.0251000000000005,0.0188000000000003,0.0395999999999995
2727,0.0566000000000001,0.0249000000000005,0.0188000000000004,0.0395999999999995
2728,0.0566000000000001,0.0246000000000005,0.0187000000000004,0.0395999999999995
2729,0.0566,0.0247000000000006,0.0186000000000003,0.0395999999999995
2730,0.0559000000000001,0.0246000000000005,0.0188000000000003,0.0395999999999995
2731,0.0559999999999999,0.0248000000000006,0.0186000000000003,0.0409999999999994
2732,0.0558999999999997,0.0248000000000005,0.0184000000000003,0.0409999999999994
2733,0.0560999999999998,0.0249000000000005,0.0184000000000003,0.0409999999999994
2734,0.0564,0.0248000000000005,0.0184000000000002,0.0409999999999994
2735,0.0564,0.0248000000000005,0.0183000000000003,0.0409999999999994
2736,0.0563999999999997,0.0246000000000006,0.0184000000000002,0.0393999999999997
2737,0.0562999999999998,0.0244000000000006,0.0186000000000003,0.0393999999999997
2738,0.0562999999999998,0.0242000000000008,0.0187999999999999,0.0393999999999997
2739,0.0561999999999999,0.0244000000000006,0.0189,0.0393999999999997
2740,0.0559999999999999,0.0244000000000005,0.0188000000000001,0.0393999999999997
2741,0.0561,0.0243000000000005,0.0188000000000001,0.0404999999999995
2742,0.0568000000000002,0.0244000000000005,0.0187,0.0404999999999995
2743,0.0570000000000001,0.0243000000000007,0.0187,0.0404999999999995
2744,0.0572,0.0241000000000006,0.0187,0.0404999999999995
2745,0.0578,0.0240000000000008,0.0187000000000002,0.0404999999999995
2746,0.0577000000000001,0.0241000000000007,0.0186000000000003,0.0394000000000001
2747,0.0576000000000001,0.0243000000000005,0.0183000000000003,0.0394000000000001
2748,0.0577,0.0243000000000005,0.0184000000000002,0.0394000000000001
2749,0.0575,0.0242000000000006,0.0184000000000002,0.0394000000000001
2750,0.0574000000000001,0.0240000000000006,0.0184000000000002,0.0394000000000001
2751,0.0576000000000001,0.0236000000000007,0.0185000000000001,0.0395
2752,0.0578000000000002,0.0236000000000007,0.0183000000000001,0.0395
2753,0.0575,0.0236000000000007,0.0181,0.0395
2754,0.0573,0.0238000000000005,0.0182000000000001,0.0395
2755,0.0573000000000001,0.0240000000000005,0.0181,0.0395
2756,0.0571000000000003,0.0240000000000005,0.0182000000000001,0.0383999999999992
2757,0.0568000000000001,0.0240000000000005,0.0179000000000004,0.0383999999999992
2758,0.0571,0.0238000000000004,0.0177000000000004,0.0383999999999992
2759,0.0572000000000001,0.0241000000000002,0.0176000000000005,0.0383999999999992
2760,0.0573,0.0240000000000002,0.0177000000000005,0.0383999999999992
2761,0.0574000000000002,0.0239000000000001,0.0180000000000003,0.0383999999999994
2762,0.0569000000000002,0.0240000000000002,0.0181000000000004,0.0383999999999994
2763,0.0563000000000001,0.0238000000000004,0.0179000000000004,0.0383999999999994
2764,0.0563000000000002,0.0236000000000003,0.0181000000000004,0.0383999999999994
2765,0.0564000000000001,0.0236000000000003,0.0180000000000006,0.0383999999999994
2766,0.0562000000000001,0.0238000000000003,0.0179000000000004,0.0385999999999995
2767,0.0559000000000002,0.0237000000000002,0.0178000000000003,0.0385999999999995
2768,0.0557000000000002,0.0236000000000003,0.0181000000000003,0.0385999999999995
2769,0.0557000000000002,0.0234000000000002,0.0181000000000003,0.0385999999999995
2770,0.0559000000000002,0.0232000000000002,0.0182000000000003,0.0385999999999995
2771,0.0558000000000003,0.0230000000000001,0.0183000000000003,0.0393999999999997
2772,0.0555000000000005,0.0230000000000001,0.0183000000000004,0.0393999999999997
2773,0.0554000000000004,0.0230000000000001,0.0184000000000003,0.0393999999999997
2774,0.0552000000000006,0.0231000000000001,0.0184000000000003,0.0393999999999997
2775,0.0550000000000006,0.0227000000000003,0.0183000000000004,0.0393999999999997
2776,0.0546000000000003,0.0229,0.0183000000000004,0.0384999999999992
2777,0.0544000000000004,0.0229000000000003,0.0183000000000004,0.0384999999999992
2778,0.0543000000000005,0.0229000000000004,0.0183000000000004,0.0384999999999992
2779,0.0541000000000007,0.0231000000000003,0.0181000000000003,0.0384999999999992
2780,0.0540000000000005,0.0231000000000003,0.0180000000000002,0.0384999999999992
2781,0.0540000000000004,0.0233000000000004,0.0179000000000004,0.0374999999999994
2782,0.0540000000000002,0.0233000000000004,0.0179000000000004,0.0374999999999994
2783,0.0536000000000003,0.0232000000000003,0.0180000000000003,0.0374999999999994
2784,0.0537000000000002,0.0232000000000006,0.0178000000000003,0.0374999999999994
2785,0.0535000000000001,0.0232000000000006,0.0178000000000003,0.0374999999999994
2786,0.0534,0.0233000000000004,0.0179000000000002,0.0389999999999995
2787,0.0536000000000001,0.0232000000000003,0.0178000000000003,0.0389999999999995
2788,0.0535999999999999,0.0232000000000006,0.0178000000000005,0.0389999999999995
2789,0.0539000000000001,0.0232000000000006,0.0178000000000005,0.0389999999999995
2790,0.0535,0.0233000000000005,0.0177000000000004,0.0389999999999995
2791,0.0532,0.0230000000000006,0.0178000000000005,0.0380999999999999
2792,0.0534,0.0230000000000006,0.0178000000000005,0.0380999999999999
2793,0.0532,0.0228000000000006,0.0172000000000004,0.0380999999999999
2794,0.0535999999999999,0.0226000000000006,0.0173000000000006,0.0380999999999999
2795,0.0533999999999998,0.0224000000000006,0.0173000000000006,0.0380999999999999
2796,0.0534999999999998,0.0226000000000006,0.0173000000000006,0.0382999999999999
2797,0.0534999999999998,0.0227000000000005,0.0172000000000007,0.0382999999999999
2798,0.0535999999999999,0.0227000000000005,0.0172000000000007,0.0382999999999999
2799,0.0535999999999999,0.0225000000000005,0.0173000000000006,0.0382999999999999
2800,0.0532999999999998,0.0224000000000006,0.0173000000000008,0.0382999999999999
2801,0.0528999999999999,0.0223000000000007,0.0171000000000007,0.0379999999999996
2802,0.0528999999999997,0.0222000000000007,0.0175000000000005,0.0379999999999996
2803,0.0528999999999997,0.0225000000000004,0.0175000000000005,0.0379999999999996
2804,0.0530999999999999,0.0225000000000004,0.0172000000000007,0.0379999999999996
2805,0.0528999999999997,0.0226000000000003,0.0173000000000008,0.0379999999999996
2806,0.0527999999999997,0.0225000000000004,0.0170000000000006,0.0366999999999997
2807,0.0524999999999995,0.0227000000000004,0.0170000000000006,0.0366999999999997
2808,0.0524999999999995,0.0225000000000004,0.0171000000000006,0.0366999999999997
2809,0.0522999999999996,0.0223000000000003,0.0170000000000005,0.0366999999999997
2810,0.0522999999999999,0.0222000000000002,0.0169000000000004,0.0366999999999997
2811,0.0521999999999997,0.0220000000000001,0.0169000000000004,0.0376999999999995
2812,0.0521999999999998,0.0220000000000001,0.0171000000000006,0.0376999999999995
2813,0.0521999999999998,0.0218000000000004,0.0171000000000006,0.0376999999999995
2814,0.0523999999999997,0.0216000000000005,0.0170000000000006,0.0376999999999995
2815,0.0524999999999999,0.0216000000000007,0.0171000000000006,0.0376999999999995
2816,0.0522999999999999,0.0215000000000007,0.0170000000000005,0.0373999999999995
2817,0.0523999999999998,0.0219000000000008,0.0169000000000004,0.0373999999999995
2818,0.0522999999999998,0.0219000000000008,0.0168000000000005,0.0373999999999995
2819,0.0518999999999998,0.0218000000000008,0.0169000000000006,0.0373999999999995
2820,0.0516999999999996,0.0219000000000008,0.0171000000000003,0.0373999999999995
2821,0.0516999999999996,0.0220000000000007,0.0171000000000003,0.0374999999999995
2822,0.0517999999999996,0.0218000000000008,0.0170000000000005,0.0374999999999995
2823,0.0516999999999997,0.0213000000000008,0.0169000000000004,0.0374999999999995
2824,0.0512999999999997,0.021500000000001,0.0167000000000005,0.0374999999999995
2825,0.0511999999999998,0.0212000000000007,0.0165000000000005,0.0374999999999995
2826,0.0512999999999998,0.0212000000000007,0.0164000000000005,0.0364
2827,0.0511999999999999,0.0212000000000008,0.0165000000000006,0.0364
2828,0.0513999999999999,0.0213000000000008,0.0164000000000005,0.0364
2829,0.0515999999999999,0.0213000000000007,0.0164000000000005,0.0364
2830,0.0520999999999998,0.0213000000000007,0.0166000000000005,0.0364
2831,0.0522999999999999,0.0215000000000007,0.0168000000000005,0.0363999999999998
2832,0.0523999999999998,0.0217000000000007,0.0164000000000005,0.0363999999999998
2833,0.0524,0.0218000000000006,0.0165000000000005,0.0363999999999998
2834,0.0522,0.0218000000000006,0.0164000000000007,0.0363999999999998
2835,0.052,0.0219000000000007,0.0164000000000007,0.0363999999999998
2836,0.0522,0.0219000000000007,0.0164000000000007,0.0363
2837,0.0522000000000001,0.0217000000000006,0.0168000000000008,0.0363
2838,0.0525,0.0216000000000007,0.0168000000000008,0.0363
2839,0.0527999999999998,0.0217000000000006,0.0168000000000008,0.0363
2840,0.0531999999999997,0.0219000000000007,0.0169000000000008,0.0363
2841,0.0530999999999997,0.0217000000000007,0.0170000000000008,0.0361999999999998
2842,0.0531999999999999,0.0217000000000006,0.0170000000000008,0.0361999999999998
2843,0.0531999999999999,0.0218000000000006,0.0172000000000007,0.0361999999999998
2844,0.0534,0.0218000000000006,0.0173000000000008,0.0361999999999998
2845,0.0535000000000001,0.0218000000000008,0.0173000000000009,0.0361999999999998
2846,0.0533000000000001,0.0217000000000007,0.017500000000001,0.0352999999999996
2847,0.0530000000000003,0.0218000000000008,0.0176000000000011,0.0352999999999996
2848,0.0530000000000002,0.0218000000000008,0.017400000000001,0.0352999999999996
2849,0.0530000000000003,0.0217000000000007,0.0172000000000009,0.0352999999999996
2850,0.0531000000000001,0.0217000000000008,0.0170000000000009,0.0352999999999996
2851,0.0529000000000002,0.0218000000000008,0.0169000000000008,0.0355999999999996
2852,0.0525000000000001,0.0219000000000008,0.0168000000000008,0.0355999999999996
2853,0.0528000000000002,0.0217000000000007,0.0166000000000008,0.0355999999999996
2854,0.0530000000000002,0.0217000000000007,0.0166000000000008,0.0355999999999996
2855,0.0531000000000003,0.0217000000000007,0.0165000000000007,0.0355999999999996
2856,0.0528000000000002,0.0215000000000006,0.0165000000000007,0.0349999999999997
2857,0.0528000000000002,0.0212000000000007,0.0164000000000009,0.0349999999999997
2858,0.0525000000000001,0.0214000000000008,0.0163000000000008,0.0349999999999997
2859,0.0528000000000002,0.0212000000000008,0.0161000000000009,0.0349999999999997
2860,0.0524,0.0212000000000007,0.0161000000000007,0.0349999999999997
2861,0.0525,0.0212000000000007,0.0160000000000008,0.0357999999999994
2862,0.0520000000000002,0.0211000000000007,0.0157000000000008,0.0357999999999994
2863,0.0521000000000003,0.0213000000000007,0.0155000000000008,0.0357999999999994
2864,0.0520000000000002,0.0213000000000005,0.0154000000000007,0.0357999999999994
2865,0.0521,0.0212000000000004,0.0155000000000008,0.0357999999999994
2866,0.052,0.0212000000000004,0.0156000000000007,0.0352999999999996
2867,0.0517,0.0212000000000004,0.0155000000000007,0.0352999999999996
2868,0.0518000000000001,0.0213000000000004,0.0154000000000007,0.0352999999999996
2869,0.0519999999999999,0.0212000000000004,0.0154000000000007,0.0352999999999996
2870,0.0517999999999997,0.0212000000000004,0.0154000000000007,0.0352999999999996
2871,0.0518,0.0211000000000005,0.0154000000000007,0.0341999999999998
2872,0.0516999999999999,0.0211000000000005,0.0155000000000008,0.0341999999999998
2873,0.0518999999999998,0.0211000000000005,0.0156000000000008,0.0341999999999998
2874,0.0515999999999996,0.0212000000000004,0.0156000000000008,0.0341999999999998
2875,0.0515999999999996,0.0210000000000004,0.0156000000000008,0.0341999999999998
2876,0.0516999999999996,0.0212000000000003,0.0156000000000008,0.0325999999999996
2877,0.0516999999999997,0.0212000000000003,0.0155000000000007,0.0325999999999996
2878,0.0514999999999998,0.0212000000000003,0.0153000000000008,0.0325999999999996
2879,0.0513999999999999,0.0210000000000004,0.0154000000000007,0.0325999999999996
2880,0.0517999999999997,0.0209000000000005,0.0152000000000008,0.0325999999999996
2881,0.0515999999999999,0.0211000000000006,0.0153000000000008,0.0342999999999997
2882,0.0513999999999997,0.0210000000000005,0.0151000000000009,0.0342999999999997
2883,0.0515999999999999,0.0211000000000006,0.0152000000000008,0.0342999999999997
2884,0.0519999999999997,0.0214000000000005,0.0151000000000009,0.0342999999999997
2885,0.0519999999999999,0.0213000000000007,0.0151000000000009,0.0342999999999997
2886,0.0521,0.0213000000000007,0.015200000000001,0.0332999999999999
2887,0.052,0.0212000000000008,0.015200000000001,0.0332999999999999
2888,0.0522,0.0211000000000009,0.015000000000001,0.0332999999999999
2889,0.0518999999999998,0.0208000000000008,0.0151000000000009,0.0332999999999999
2890,0.0518999999999998,0.0207000000000008,0.0150000000000009,0.0332999999999999
2891,0.0517999999999997,0.0208000000000008,0.0151000000000008,0.0339999999999994
2892,0.0522,0.0208000000000007,0.0150000000000007,0.0339999999999994
2893,0.0521,0.0209000000000006,0.0151000000000007,0.0339999999999994
2894,0.0521,0.0207000000000008,0.0149000000000007,0.0339999999999994
2895,0.0519000000000002,0.0209000000000006,0.0153000000000008,0.0339999999999994
2896,0.0518000000000001,0.0209000000000005,0.0155000000000008,0.0325999999999995
2897,0.0520000000000002,0.0208000000000006,0.0155000000000008,0.0325999999999995
2898,0.0517000000000002,0.0205000000000006,0.0156000000000008,0.0325999999999995
2899,0.052,0.0206000000000007,0.0157000000000006,0.0325999999999995
2900,0.0524000000000001,0.0206000000000007,0.0158000000000007,0.0325999999999995
2901,0.0522,0.0208000000000007,0.0160000000000007,0.0340999999999992
2902,0.0521,0.0208000000000007,0.0160000000000007,0.0340999999999992
2903,0.0516000000000001,0.0207000000000006,0.0163000000000006,0.0340999999999992
2904,0.0517000000000002,0.0206000000000007,0.0164000000000005,0.0340999999999992
2905,0.0518000000000001,0.0206000000000007,0.0164000000000005,0.0340999999999992
2906,0.0517000000000002,0.0206000000000007,0.0163000000000005,0.0327999999999996
2907,0.0519000000000002,0.0208000000000006,0.0166000000000005,0.0327999999999996
2908,0.0514000000000001,0.0208000000000006,0.0165000000000006,0.0327999999999996
2909,0.0515000000000002,0.0208000000000004,0.0161000000000006,0.0327999999999996
2910,0.0512,0.0208000000000006,0.0162000000000007,0.0327999999999996
2911,0.0516000000000001,0.0209000000000006,0.0163000000000006,0.0322999999999998
2912,0.0514000000000001,0.0207000000000005,0.0165000000000005,0.0322999999999998
2913,0.0510000000000003,0.0208000000000006,0.0165000000000006,0.0322999999999998
2914,0.0505000000000001,0.0208000000000006,0.0164000000000005,0.0322999999999998
2915,0.0511,0.0207000000000005,0.0166000000000005,0.0322999999999998
2916,0.0514,0.0206000000000006,0.0166000000000005,0.0323
2917,0.0513000000000001,0.0206000000000004,0.0165000000000006,0.0323
2918,0.0511000000000003,0.0205000000000005,0.0162000000000007,0.0323
2919,0.0511000000000003,0.0203000000000004,0.0162000000000007,0.0323
2920,0.0510000000000003,0.0204000000000006,0.0160000000000007,0.0323
2921,0.0508000000000003,0.0205000000000005,0.0160000000000007,0.0340999999999997
2922,0.0508000000000002,0.0207000000000004,0.0158000000000006,0.0340999999999997
2923,0.0508999999999999,0.0207000000000005,0.0157000000000006,0.0340999999999997
2924,0.0509000000000001,0.0207000000000005,0.0154000000000005,0.0340999999999997
2925,0.0511,0.0206000000000006,0.0153000000000005,0.0340999999999997
2926,0.0511999999999999,0.0206000000000006,0.0152000000000005,0.0321999999999999
2927,0.0508999999999999,0.0207000000000006,0.0153000000000004,0.0321999999999999
2928,0.0508999999999999,0.0206000000000007,0.0152000000000004,0.0321999999999999
2929,0.0505,0.0206000000000007,0.0152000000000004,0.0321999999999999
2930,0.0505,0.0207000000000006,0.0152000000000004,0.0321999999999999
2931,0.0509999999999999,0.0207000000000006,0.0151000000000003,0.0303999999999996
2932,0.0507999999999998,0.0208000000000008,0.0151000000000003,0.0303999999999996
2933,0.0507000000000002,0.0208000000000008,0.0150000000000002,0.0303999999999996
2934,0.0507000000000001,0.0206000000000011,0.0149000000000004,0.0303999999999996
2935,0.0507,0.020500000000001,0.0149000000000004,0.0303999999999996
2936,0.0505999999999999,0.020500000000001,0.0149000000000004,0.0314999999999995
2937,0.0508999999999999,0.0204000000000009,0.0150000000000002,0.0314999999999995
2938,0.0512999999999997,0.0203000000000009,0.0150000000000002,0.0314999999999995
2939,0.0510999999999997,0.0204000000000008,0.0150000000000005,0.0314999999999995
2940,0.0510999999999997,0.0205000000000006,0.0151000000000003,0.0314999999999995
2941,0.0511999999999998,0.0203000000000009,0.0152000000000002,0.0310999999999996
2942,0.0510999999999997,0.0202000000000008,0.0152000000000004,0.0310999999999996
2943,0.0506999999999996,0.0204000000000008,0.0153000000000003,0.0310999999999996
2944,0.0508999999999996,0.0204000000000008,0.0153000000000003,0.0310999999999996
2945,0.0507999999999995,0.0202000000000007,0.0153000000000003,0.0310999999999996
2946,0.0508999999999997,0.0201000000000008,0.0154000000000002,0.0314000000000003
2947,0.0506999999999997,0.0200000000000007,0.0155000000000003,0.0314000000000003
2948,0.0507999999999995,0.0199000000000008,0.0156000000000003,0.0314000000000003
2949,0.0508999999999996,0.0197000000000007,0.0157000000000004,0.0314000000000003
2950,0.0509999999999995,0.0194000000000006,0.0156000000000003,0.0314000000000003
2951,0.0508999999999995,0.0195000000000007,0.0158000000000003,0.0315999999999994
2952,0.0503999999999997,0.0194000000000006,0.0158000000000003,0.0315999999999994
2953,0.0499999999999997,0.0193000000000006,0.0156000000000003,0.0315999999999994
2954,0.0496999999999997,0.0194000000000005,0.0154000000000003,0.0315999999999994
2955,0.0492999999999999,0.0193000000000006,0.0154000000000003,0.0315999999999994
2956,0.0491999999999999,0.0193000000000006,0.0152000000000004,0.0298999999999998
2957,0.0494,0.0191000000000007,0.0152000000000004,0.0298999999999998
2958,0.0493000000000001,0.0191000000000007,0.0154000000000003,0.0298999999999998
2959,0.0490999999999998,0.0191000000000007,0.0152000000000002,0.0298999999999998
2960,0.0491999999999997,0.0192000000000008,0.0153000000000003,0.0298999999999998
2961,0.0492999999999998,0.0191000000000007,0.0153000000000003,0.0290999999999996
2962,0.0491999999999996,0.0189000000000006,0.0154000000000003,0.0290999999999996
2963,0.0492999999999997,0.0189000000000006,0.0151000000000003,0.0290999999999996
2964,0.0495999999999998,0.0189000000000006,0.0151000000000003,0.0290999999999996
2965,0.0495999999999998,0.0190000000000006,0.0151000000000003,0.0290999999999996
2966,0.0496000000000001,0.0190000000000006,0.0150000000000002,0.0302999999999998
2967,0.0496000000000001,0.0190000000000006,0.0148000000000001,0.0302999999999998
2968,0.0494000000000002,0.0188000000000004,0.0147000000000003,0.0302999999999998
2969,0.0493000000000002,0.0188000000000004,0.0147000000000003,0.0302999999999998
2970,0.0493000000000002,0.0185000000000005,0.0145000000000003,0.0302999999999998
2971,0.0494000000000001,0.0183000000000005,0.0149000000000004,0.0291000000000001
2972,0.0497000000000003,0.0181000000000006,0.0150000000000002,0.0291000000000001
2973,0.0498000000000001,0.0180000000000007,0.0150000000000002,0.0291000000000001
2974,0.0500999999999999,0.0181000000000008,0.0150000000000002,0.0291000000000001
2975,0.0500999999999999,0.0182000000000008,0.0150000000000002,0.0291000000000001
2976,0.0497999999999997,0.0179000000000008,0.0150000000000002,0.0306999999999998
2977,0.0498999999999998,0.0179000000000008,0.0149000000000002,0.0306999999999998
2978,0.0498999999999998,0.0179000000000008,0.0148000000000004,0.0306999999999998
2979,0.0495999999999998,0.0180000000000008,0.0146000000000002,0.0306999999999998
2980,0.0494999999999999,0.0180000000000008,0.0146000000000004,0.0306999999999998
2981,0.0492999999999998,0.0181000000000008,0.0145000000000003,0.0289999999999999
2982,0.0494999999999998,0.0181000000000008,0.0143000000000002,0.0289999999999999
2983,0.0494999999999998,0.0182000000000008,0.0142000000000003,0.0289999999999999
2984,0.0493999999999997,0.0186000000000006,0.0143000000000002,0.0289999999999999
2985,0.0491999999999997,0.0185000000000006,0.0143000000000002,0.0289999999999999
2986,0.0491999999999997,0.0188000000000005,0.0145000000000002,0.0296999999999996
2987,0.0491999999999997,0.0186000000000006,0.0144000000000003,0.0296999999999996
2988,0.0489999999999996,0.0185000000000005,0.0145000000000002,0.0296999999999996
2989,0.0484999999999997,0.0185000000000005,0.0143000000000002,0.0296999999999996
2990,0.0483999999999999,0.0186000000000004,0.0141000000000002,0.0296999999999996
2991,0.0486,0.0185000000000005,0.0141000000000002,0.0291999999999993
2992,0.0485,0.0185000000000005,0.0141000000000002,0.0291999999999993
2993,0.0486,0.0185000000000005,0.0139000000000002,0.0291999999999993
2994,0.0486999999999999,0.0185000000000005,0.0139000000000002,0.0291999999999993
2995,0.0486,0.0185000000000005,0.0139000000000002,0.0291999999999993
2996,0.0489000000000001,0.0187000000000006,0.0139000000000002,0.0285999999999997
2997,0.0492999999999999,0.0186000000000004,0.0138000000000003,0.0285999999999997
2998,0.0497999999999997,0.0187000000000005,0.0137000000000004,0.0285999999999997
2999,0.0495999999999998,0.0186000000000004,0.0138000000000004,0.0285999999999997
3000,0.0492999999999998,0.0185000000000004,0.0137000000000004,0.0285999999999997
3001,0.0496999999999999,0.0185000000000004,0.0137000000000004,0.0280999999999993
3002,0.0499999999999998,0.0184000000000004,0.0136000000000004,0.0280999999999993
3003,0.0500999999999999,0.0185000000000005,0.0136000000000004,0.0280999999999993
3004,0.0500999999999999,0.0182000000000005,0.0136000000000004,0.0280999999999993
3005,0.0499999999999997,0.0181000000000006,0.0136000000000004,0.0280999999999993
3006,0.0500999999999998,0.0181000000000006,0.0136000000000004,0.028099999999999
3007,0.0498999999999998,0.0178000000000008,0.0136000000000004,0.028099999999999
3008,0.0497999999999997,0.0178000000000008,0.0137000000000004,0.028099999999999
3009,0.0498999999999998,0.0178000000000007,0.0137000000000004,0.028099999999999
3010,0.0496999999999999,0.0180000000000006,0.0137000000000004,0.028099999999999
3011,0.0497999999999998,0.0178000000000006,0.0135000000000005,0.0301999999999996
3012,0.0496,0.0177000000000007,0.0135000000000005,0.0301999999999996
3013,0.0495,0.0176000000000006,0.0136000000000006,0.0301999999999996
3014,0.0499000000000001,0.0176000000000005,0.0134000000000006,0.0301999999999996
3015,0.0494000000000002,0.0175000000000004,0.0134000000000006,0.0301999999999996
3016,0.0495000000000002,0.0175000000000004,0.0134000000000006,0.0283999999999993
3017,0.0497000000000001,0.0175000000000003,0.0133000000000005,0.0283999999999993
3018,0.0494000000000002,0.0173000000000003,0.0133000000000005,0.0283999999999993
3019,0.0491000000000001,0.0172000000000001,0.0134000000000007,0.0283999999999993
3020,0.0492,0.0169000000000001,0.0134000000000009,0.0283999999999993
3021,0.0489999999999999,0.0169000000000001,0.0132000000000008,0.0290999999999991
3022,0.0488999999999998,0.0168000000000003,0.0131000000000008,0.0290999999999991
3023,0.0481999999999999,0.0169000000000001,0.0130000000000007,0.0290999999999991
3024,0.0483,0.0166000000000003,0.0130000000000007,0.0290999999999991
3025,0.0484,0.0166000000000003,0.0128000000000008,0.0290999999999991
3026,0.0484,0.0166000000000003,0.0130000000000007,0.0278999999999995
3027,0.0483000000000001,0.0166000000000003,0.0132000000000005,0.0278999999999995
3028,0.0479000000000001,0.0164000000000002,0.0132000000000005,0.0278999999999995
3029,0.0478999999999999,0.0163000000000001,0.0132000000000005,0.0278999999999995
3030,0.0478000000000001,0.0162000000000002,0.0131000000000006,0.0278999999999995
3031,0.0479999999999999,0.0162000000000002,0.0130000000000007,0.0266999999999995
3032,0.0481,0.0163000000000001,0.0130000000000007,0.0266999999999995
3033,0.0485000000000001,0.0163000000000001,0.0130000000000007,0.0266999999999995
3034,0.0483,0.0161000000000001,0.0128000000000007,0.0266999999999995
3035,0.0483000000000001,0.0163000000000002,0.0127000000000008,0.0266999999999995
3036,0.0480999999999999,0.0163000000000002,0.0126000000000009,0.0286999999999995
3037,0.0480999999999999,0.0162000000000002,0.0125000000000008,0.0286999999999995
3038,0.0478999999999998,0.0162000000000002,0.0124000000000009,0.0286999999999995
3039,0.0481999999999998,0.0162000000000002,0.0123000000000008,0.0286999999999995
3040,0.0481999999999998,0.0162000000000002,0.0125000000000007,0.0286999999999995
3041,0.0477999999999996,0.0163000000000002,0.0126000000000007,0.0276999999999998
3042,0.0476999999999996,0.0161000000000002,0.0125000000000006,0.0276999999999998
3043,0.0483999999999998,0.0159000000000004,0.0125000000000006,0.0276999999999998
3044,0.0481999999999998,0.0162000000000002,0.0123000000000008,0.0276999999999998
3045,0.0480999999999997,0.0164000000000003,0.0123000000000008,0.0276999999999998
3046,0.0479999999999998,0.0163000000000004,0.0123000000000008,0.0265999999999995
3047,0.0476999999999999,0.0161000000000002,0.0124000000000006,0.0265999999999995
3048,0.0479999999999999,0.0162000000000004,0.0123000000000008,0.0265999999999995
3049,0.0478999999999999,0.0161000000000004,0.0123000000000008,0.0265999999999995
3050,0.0477999999999998,0.0161000000000004,0.0122000000000007,0.0265999999999995
3051,0.0481,0.0162000000000004,0.0122000000000007,0.0271999999999994
3052,0.0479000000000001,0.0160000000000005,0.0123000000000008,0.0271999999999994
3053,0.0476999999999999,0.0162000000000003,0.0123000000000008,0.0271999999999994
3054,0.0475999999999999,0.0161000000000004,0.0123000000000008,0.0271999999999994
3055,0.0473999999999998,0.0162000000000003,0.0122000000000007,0.0271999999999994
3056,0.0475999999999998,0.0160000000000002,0.0121000000000007,0.0264999999999996
3057,0.0474999999999998,0.0161000000000004,0.0121000000000007,0.0264999999999996
3058,0.0470999999999998,0.0161000000000004,0.0123000000000004,0.0264999999999996
3059,0.0472999999999999,0.0161000000000002,0.0123000000000004,0.0264999999999996
3060,0.0473999999999998,0.0161000000000004,0.0125000000000006,0.0264999999999996
3061,0.0472999999999999,0.0160000000000002,0.0127000000000005,0.0272
3062,0.0468000000000001,0.0159000000000001,0.0127000000000005,0.0272
3063,0.0464,0.0159000000000004,0.0126000000000005,0.0272
3064,0.0466,0.0160000000000002,0.0128000000000006,0.0272
3065,0.0463,0.0159000000000004,0.0128000000000006,0.0272
3066,0.0462,0.0162000000000003,0.0129000000000006,0.0261999999999997
3067,0.0462,0.0162000000000003,0.0129000000000006,0.0261999999999997
3068,0.0462000000000002,0.0160000000000002,0.0128000000000006,0.0261999999999997
3069,0.0465000000000002,0.0159000000000001,0.0126000000000006,0.0261999999999997
3070,0.0464,0.0161,0.0127000000000005,0.0261999999999997
3071,0.0462,0.0161999999999999,0.0127000000000005,0.0271999999999996
3072,0.0462000000000002,0.0161,0.0129000000000005,0.0271999999999996
3073,0.0461000000000003,0.0159999999999999,0.0130000000000006,0.0271999999999996
3074,0.0459000000000003,0.0158999999999999,0.0129000000000006,0.0271999999999996
3075,0.0459000000000005,0.0162,0.0126000000000006,0.0271999999999996
3076,0.0456000000000002,0.0162,0.0125000000000007,0.0268999999999998
3077,0.0454000000000002,0.0159999999999999,0.0125000000000007,0.0268999999999998
3078,0.0453000000000003,0.0158999999999999,0.0124000000000006,0.0268999999999998
3079,0.0452000000000002,0.0157999999999998,0.0125000000000007,0.0268999999999998
3080,0.0454000000000003,0.0159,0.0124000000000009,0.0268999999999998
3081,0.0457000000000002,0.0159999999999999,0.0122000000000009,0.0269999999999995
3082,0.0463000000000003,0.0159999999999999,0.0120000000000008,0.0269999999999995
3083,0.0465000000000004,0.0158,0.0118000000000008,0.0269999999999995
3084,0.0467000000000004,0.0156000000000001,0.0118000000000008,0.0269999999999995
3085,0.0470000000000002,0.0157,0.0117000000000007,0.0269999999999995
3086,0.0471,0.0158000000000001,0.0115000000000006,0.0257999999999998
3087,0.0472,0.0157000000000003,0.0115000000000006,0.0257999999999998
3088,0.0472999999999999,0.0156000000000003,0.0115000000000006,0.0257999999999998
3089,0.0470999999999999,0.0156000000000003,0.0115000000000005,0.0257999999999998
3090,0.047,0.0156000000000003,0.0115000000000005,0.0257999999999998
3091,0.0472999999999999,0.0156000000000003,0.0113000000000006,0.0246999999999996
3092,0.0472,0.0157000000000004,0.0113000000000006,0.0246999999999996
3093,0.047,0.0157000000000005,0.0112000000000007,0.0246999999999996
3094,0.047,0.0157000000000005,0.0111000000000006,0.0246999999999996
3095,0.0472,0.0156000000000005,0.0111000000000006,0.0246999999999996
3096,0.0474000000000001,0.0157000000000005,0.0110000000000006,0.025299999999999
3097,0.0475,0.0156000000000005,0.0108000000000004,0.025299999999999
3098,0.047,0.0156000000000005,0.0110000000000006,0.025299999999999
3099,0.0469999999999999,0.0155000000000005,0.0112000000000004,0.025299999999999
3100,0.0468999999999999,0.0154000000000005,0.0111000000000004,0.025299999999999
3101,0.0466,0.0157000000000006,0.0111000000000004,0.0255999999999994
3102,0.0466,0.0157000000000006,0.0111000000000004,0.0255999999999994
3103,0.0463999999999999,0.0157000000000005,0.0111000000000004,0.0255999999999994
3104,0.0463999999999999,0.0156000000000006,0.0111000000000004,0.0255999999999994
3105,0.0466999999999997,0.0156000000000005,0.0111000000000004,0.0255999999999994
3106,0.0468999999999998,0.0155000000000004,0.0112000000000003,0.0245999999999996
3107,0.0468999999999998,0.0154000000000005,0.0115000000000003,0.0245999999999996
3108,0.047,0.0153000000000004,0.0116000000000004,0.0245999999999996
3109,0.0465000000000001,0.0152000000000004,0.0116000000000004,0.0245999999999996
3110,0.0464999999999999,0.0151000000000004,0.0116000000000004,0.0245999999999996
3111,0.0466,0.0151000000000004,0.0116000000000003,0.0252999999999998
3112,0.0465000000000001,0.0150000000000006,0.0116000000000003,0.0252999999999998
3113,0.0466,0.0150000000000006,0.0117000000000005,0.0252999999999998
3114,0.0467,0.0152000000000004,0.0118000000000004,0.0252999999999998
3115,0.0469000000000002,0.0152000000000004,0.0116000000000005,0.0252999999999998
3116,0.0468,0.0152000000000004,0.0117000000000006,0.0257999999999997
3117,0.0468999999999999,0.0152000000000004,0.0118000000000006,0.0257999999999997
3118,0.0472,0.0152000000000004,0.0118000000000006,0.0257999999999997
3119,0.0470000000000002,0.0152000000000002,0.0116000000000005,0.0257999999999997
3120,0.0470000000000002,0.0153000000000003,0.0117000000000006,0.0257999999999997
3121,0.0472000000000002,0.0153000000000003,0.0115000000000005,0.0251999999999994
3122,0.0471,0.0153000000000003,0.0114000000000004,0.0251999999999994
3123,0.0470999999999999,0.0155000000000004,0.0115000000000006,0.0251999999999994
3124,0.0474000000000001,0.0154000000000003,0.0115000000000006,0.0251999999999994
3125,0.0474000000000001,0.0154000000000003,0.0114000000000007,0.0251999999999994
3126,0.0468999999999999,0.0154000000000003,0.0113000000000006,0.0254999999999993
3127,0.0472,0.0153000000000003,0.0114000000000007,0.0254999999999993
3128,0.0468000000000001,0.0153000000000002,0.0115000000000006,0.0254999999999993
3129,0.0467000000000002,0.0155000000000001,0.0115000000000006,0.0254999999999993
3130,0.0465000000000002,0.0155000000000003,0.0115000000000006,0.0254999999999993
3131,0.0461,0.0155000000000003,0.0114000000000005,0.0253999999999996
3132,0.0459000000000001,0.0155000000000001,0.0115000000000006,0.0253999999999996
3133,0.0461000000000001,0.0155000000000001,0.0115000000000006,0.0253999999999996
3134,0.0461000000000001,0.0154000000000001,0.0113000000000005,0.0253999999999996
3135,0.0457000000000001,0.0152000000000001,0.0112000000000004,0.0253999999999996
3136,0.0455000000000001,0.0153000000000002,0.0112000000000004,0.0248999999999997
3137,0.0456,0.0153000000000002,0.0111000000000004,0.0248999999999997
3138,0.0452999999999997,0.0154000000000001,0.0111000000000004,0.0248999999999997
3139,0.0452999999999996,0.0151000000000002,0.0112000000000004,0.0248999999999997
3140,0.0455999999999998,0.0150000000000002,0.0112000000000004,0.0248999999999997
3141,0.0455999999999998,0.0151000000000003,0.0112000000000004,0.0234999999999996
3142,0.0453999999999997,0.0150000000000002,0.0113000000000005,0.0234999999999996
3143,0.0456999999999996,0.0150000000000002,0.0112000000000007,0.0234999999999996
3144,0.0453999999999997,0.0150000000000002,0.0112000000000007,0.0234999999999996
3145,0.0452999999999997,0.0150000000000002,0.0111000000000007,0.0234999999999996
3146,0.0454999999999999,0.0148000000000004,0.0111000000000007,0.0241999999999999
3147,0.0457999999999997,0.0148000000000004,0.0112000000000007,0.0241999999999999
3148,0.0458999999999997,0.0149000000000002,0.0111000000000006,0.0241999999999999
3149,0.0457999999999995,0.0149000000000004,0.0110000000000006,0.0241999999999999
3150,0.0460999999999996,0.0148000000000006,0.0109000000000006,0.0241999999999999
3151,0.0458999999999995,0.0149000000000005,0.0108000000000006,0.0235999999999998
3152,0.0456999999999996,0.0149000000000005,0.0108000000000006,0.0235999999999998
3153,0.0455999999999996,0.0149000000000005,0.0108000000000006,0.0235999999999998
3154,0.0453999999999997,0.0149000000000005,0.0108000000000006,0.0235999999999998
3155,0.0453999999999998,0.0148000000000005,0.0108000000000006,0.0235999999999998
3156,0.0451999999999998,0.0147000000000004,0.0108000000000006,0.0234999999999996
3157,0.0453999999999998,0.0147000000000004,0.0108000000000004,0.0234999999999996
3158,0.0451999999999998,0.0147000000000004,0.0107000000000004,0.0234999999999996
3159,0.0452999999999999,0.0147000000000004,0.0106000000000005,0.0234999999999996
3160,0.0449999999999998,0.0146000000000005,0.0106000000000003,0.0234999999999996
3161,0.045,0.0146000000000005,0.0105000000000004,0.0230999999999999
3162,0.0450000000000002,0.0144000000000004,0.0105000000000003,0.0230999999999999
3163,0.0448000000000001,0.0144000000000004,0.0106000000000003,0.0230999999999999
3164,0.0449000000000003,0.0144000000000005,0.0105000000000003,0.0230999999999999
3165,0.0450000000000002,0.0145000000000006,0.0107000000000004,0.0230999999999999
3166,0.0450000000000002,0.0143000000000006,0.0107000000000004,0.0227999999999995
3167,0.0448000000000002,0.0142000000000005,0.0107000000000004,0.0227999999999995
3168,0.0446000000000001,0.0139000000000006,0.0107000000000004,0.0227999999999995
3169,0.0448000000000003,0.0139000000000006,0.0106000000000003,0.0227999999999995
3170,0.0450000000000003,0.0139000000000007,0.0105000000000004,0.0227999999999995
3171,0.0450000000000002,0.0139000000000007,0.0105000000000004,0.0230999999999995
3172,0.0449000000000001,0.0139000000000007,0.0105000000000004,0.0230999999999995
3173,0.0448000000000003,0.0140000000000008,0.0105000000000004,0.0230999999999995
3174,0.0451000000000001,0.0140000000000008,0.0105000000000004,0.0230999999999995
3175,0.0454000000000002,0.0139000000000007,0.0105000000000004,0.0230999999999995
3176,0.0455000000000002,0.0139000000000007,0.0105000000000004,0.0243999999999995
3177,0.0452000000000002,0.0139000000000007,0.0105000000000004,0.0243999999999995
3178,0.0455000000000001,0.0138000000000008,0.0103000000000004,0.0243999999999995
3179,0.0453999999999999,0.0139000000000007,0.0103000000000004,0.0243999999999995
3180,0.0451999999999999,0.0137000000000006,0.0103000000000004,0.0243999999999995
3181,0.0449000000000001,0.0137000000000006,0.0103000000000004,0.0224
3182,0.045,0.0137000000000005,0.0103000000000004,0.0224
3183,0.0448000000000001,0.0137000000000005,0.0101000000000004,0.0224
3184,0.0450000000000002,0.0136000000000004,0.0100000000000006,0.0224
3185,0.0450000000000002,0.0136000000000003,0.0100000000000006,0.0224
3186,0.0444000000000002,0.0134000000000003,0.00980000000000047,0.0234000000000001
3187,0.0441000000000001,0.0134000000000003,0.0100000000000005,0.0234000000000001
3188,0.0434000000000003,0.0134000000000003,0.0101000000000003,0.0234000000000001
3189,0.0435000000000002,0.0135000000000002,0.0101000000000004,0.0234000000000001
3190,0.0434000000000002,0.0131000000000001,0.0101000000000004,0.0234000000000001
3191,0.0432000000000001,0.0131000000000001,0.0102000000000004,0.0231999999999996
3192,0.0429000000000002,0.0131000000000003,0.0103000000000003,0.0231999999999996
3193,0.0426000000000002,0.0134000000000004,0.0102000000000004,0.0231999999999996
3194,0.0428000000000002,0.0134000000000004,0.0102000000000004,0.0231999999999996
3195,0.0426000000000002,0.0134000000000004,0.0102000000000004,0.0231999999999996
3196,0.0423000000000002,0.0134000000000004,0.0103000000000005,0.0231999999999993
3197,0.0423000000000004,0.0134000000000004,0.0102000000000007,0.0231999999999993
3198,0.0423000000000003,0.0133000000000005,0.0102000000000007,0.0231999999999993
3199,0.0422000000000002,0.0133000000000005,0.0101000000000007,0.0231999999999993
3200,0.0423,0.0133000000000004,0.0101000000000007,0.0231999999999993
3201,0.0424,0.0132000000000003,0.0101000000000004,0.0219999999999996
3202,0.0424,0.0133000000000004,0.0101000000000004,0.0219999999999996
3203,0.0420999999999998,0.0134000000000004,0.0101000000000004,0.0219999999999996
3204,0.0420999999999998,0.0134000000000004,0.0101000000000004,0.0219999999999996
3205,0.0419999999999997,0.0134000000000006,0.0100000000000006,0.0219999999999996
3206,0.0421999999999998,0.0135000000000006,0.00990000000000046,0.0217999999999998
3207,0.0424999999999998,0.0132000000000007,0.0098000000000007,0.0217999999999998
3208,0.0424999999999999,0.0133000000000005,0.0098000000000007,0.0217999999999998
3209,0.0424999999999998,0.0133000000000004,0.00990000000000069,0.0217999999999998
3210,0.0420999999999997,0.0133000000000005,0.00980000000000059,0.0217999999999998
3211,0.0422999999999998,0.0133000000000005,0.0097000000000006,0.0220999999999993
3212,0.0423999999999998,0.0134000000000006,0.0097000000000006,0.0220999999999993
3213,0.0426999999999996,0.0133000000000004,0.00960000000000061,0.0220999999999993
3214,0.0427999999999997,0.0131000000000003,0.00950000000000062,0.0220999999999993
3215,0.0425999999999999,0.0130000000000002,0.00950000000000062,0.0220999999999993
3216,0.0424999999999998,0.0129000000000002,0.00940000000000052,0.0220999999999998
3217,0.0425999999999997,0.0128000000000001,0.00930000000000053,0.0220999999999998
3218,0.0425999999999997,0.0129000000000002,0.00920000000000043,0.0220999999999998
3219,0.0422999999999998,0.0128000000000005,0.00910000000000044,0.0220999999999998
3220,0.0425999999999996,0.0129000000000004,0.00910000000000044,0.0220999999999998
3221,0.0427999999999996,0.0127000000000004,0.00920000000000032,0.0208999999999995
3222,0.0426999999999998,0.0128000000000003,0.00920000000000032,0.0208999999999995
3223,0.0424999999999998,0.0125000000000004,0.00920000000000032,0.0208999999999995
3224,0.0423999999999998,0.0128000000000005,0.0093000000000002,0.0208999999999995
3225,0.0420999999999998,0.0127000000000005,0.0093000000000002,0.0208999999999995
3226,0.0424999999999999,0.0127000000000005,0.0094000000000003,0.0214999999999997
3227,0.0424999999999999,0.0128000000000005,0.0094000000000003,0.0214999999999997
3228,0.0420999999999999,0.0129000000000005,0.0094000000000003,0.0214999999999997
3229,0.0418999999999998,0.0129000000000005,0.00920000000000032,0.0214999999999997
3230,0.0417999999999999,0.0129000000000005,0.00920000000000032,0.0214999999999997
3231,0.0418999999999998,0.0129000000000005,0.00920000000000032,0.0219999999999996
3232,0.0415999999999999,0.0129000000000005,0.00910000000000044,0.0219999999999996
3233,0.0415999999999999,0.0130000000000006,0.00920000000000043,0.0219999999999996
3234,0.0414999999999998,0.0130000000000006,0.00920000000000043,0.0219999999999996
3235,0.0413999999999998,0.0130000000000006,0.00910000000000044,0.0219999999999996
3236,0.0413999999999998,0.0130000000000006,0.00920000000000043,0.0209999999999997
3237,0.0417999999999995,0.0130000000000006,0.00910000000000055,0.0209999999999997
3238,0.0419999999999996,0.0130000000000006,0.00910000000000055,0.0209999999999997
3239,0.0418999999999997,0.0130000000000003,0.00910000000000055,0.0209999999999997
3240,0.0421999999999998,0.0129000000000005,0.00900000000000067,0.0209999999999997
3241,0.0420999999999999,0.0129000000000005,0.00900000000000067,0.0211999999999994
3242,0.0421999999999998,0.0129000000000005,0.00890000000000046,0.0211999999999994
3243,0.0424999999999998,0.0129000000000005,0.00890000000000046,0.0211999999999994
3244,0.0421999999999997,0.0128000000000006,0.00890000000000046,0.0211999999999994
3245,0.0424999999999999,0.0127000000000005,0.00900000000000067,0.0211999999999994
3246,0.0423999999999998,0.0127000000000005,0.00900000000000067,0.0210999999999999
3247,0.0423999999999998,0.0127000000000007,0.00910000000000055,0.0210999999999999
3248,0.0421999999999997,0.0125000000000007,0.00900000000000067,0.0210999999999999
3249,0.0420999999999998,0.0124000000000006,0.00900000000000067,0.0210999999999999
3250,0.0422999999999999,0.0121000000000006,0.00890000000000046,0.0210999999999999
3251,0.0424000000000001,0.0121000000000006,0.00890000000000046,0.0212999999999997
3252,0.0421,0.0122000000000005,0.00890000000000057,0.0212999999999997
3253,0.0422000000000001,0.0121000000000006,0.00890000000000057,0.0212999999999997
3254,0.0422000000000001,0.0119000000000006,0.00910000000000066,0.0212999999999997
3255,0.0422000000000001,0.0118000000000005,0.00910000000000066,0.0212999999999997
3256,0.0426000000000002,0.0116000000000005,0.00920000000000076,0.0205999999999996
3257,0.0427000000000001,0.0116000000000005,0.00920000000000076,0.0205999999999996
3258,0.0429,0.0116000000000005,0.00920000000000076,0.0205999999999996
3259,0.0427000000000001,0.0114000000000005,0.00920000000000076,0.0205999999999996
3260,0.0426000000000001,0.0114000000000005,0.00920000000000076,0.0205999999999996
3261,0.0426000000000001,0.0114000000000005,0.00920000000000076,0.0187999999999998
3262,0.0426000000000001,0.0113000000000006,0.00920000000000076,0.0187999999999998
3263,0.0422999999999999,0.0113000000000006,0.00920000000000076,0.0187999999999998
3264,0.0425999999999999,0.0112000000000008,0.00900000000000079,0.0187999999999998
3265,0.0428999999999999,0.0112000000000008,0.00900000000000079,0.0187999999999998
3266,0.0428999999999999,0.0112000000000008,0.00890000000000091,0.0205999999999993
3267,0.0425,0.0112000000000007,0.00890000000000091,0.0205999999999993
3268,0.0425999999999999,0.0110000000000007,0.00890000000000091,0.0205999999999993
3269,0.0428999999999999,0.0109000000000006,0.00890000000000091,0.0205999999999993
3270,0.0431,0.0110000000000006,0.00890000000000091,0.0205999999999993
3271,0.0426000000000001,0.0112000000000007,0.00910000000000077,0.0204999999999999
3272,0.0429999999999999,0.0110000000000006,0.00910000000000077,0.0204999999999999
3273,0.0430000000000001,0.0111000000000006,0.00910000000000077,0.0204999999999999
3274,0.0431,0.0111000000000006,0.00890000000000069,0.0204999999999999
3275,0.0428000000000001,0.0112000000000004,0.0088000000000007,0.0204999999999999
3276,0.0426000000000001,0.0113000000000005,0.0087000000000006,0.0206999999999996
3277,0.0422999999999999,0.0111000000000006,0.0087000000000006,0.0206999999999996
3278,0.0421999999999998,0.0110000000000006,0.0087000000000006,0.0206999999999996
3279,0.0421,0.0111000000000006,0.0087000000000006,0.0206999999999996
3280,0.0422999999999999,0.0112000000000007,0.0088000000000007,0.0206999999999996
3281,0.0416999999999997,0.0113000000000006,0.0087000000000006,0.0199999999999996
3282,0.0415999999999999,0.0112000000000008,0.00860000000000061,0.0199999999999996
3283,0.0411999999999998,0.0110000000000007,0.00860000000000061,0.0199999999999996
3284,0.0408999999999999,0.0110000000000007,0.00860000000000061,0.0199999999999996
3285,0.0405999999999997,0.0109000000000005,0.00840000000000063,0.0199999999999996
3286,0.0402999999999999,0.0109000000000005,0.00870000000000049,0.0197999999999996
3287,0.0399999999999998,0.0109000000000005,0.00850000000000051,0.0197999999999996
3288,0.0403999999999999,0.0110000000000006,0.00830000000000042,0.0197999999999996
3289,0.0399999999999998,0.0110000000000006,0.00830000000000042,0.0197999999999996
3290,0.0397999999999999,0.0110000000000006,0.00830000000000042,0.0197999999999996
3291,0.0395,0.0112000000000004,0.00820000000000054,0.0196999999999993
3292,0.0392999999999999,0.0112000000000007,0.00840000000000041,0.0196999999999993
3293,0.0392,0.0112000000000007,0.00850000000000051,0.0196999999999993
3294,0.0393000000000001,0.0112000000000007,0.00860000000000061,0.0196999999999993
3295,0.0395,0.0114000000000005,0.00860000000000061,0.0196999999999993
3296,0.0394,0.0114000000000005,0.00850000000000051,0.0193999999999993
3297,0.0392,0.0112000000000007,0.00850000000000051,0.0193999999999993
3298,0.0392999999999998,0.0112000000000007,0.00850000000000051,0.0193999999999993
3299,0.0392999999999998,0.0112000000000007,0.00840000000000041,0.0193999999999993
3300,0.0393999999999999,0.0111000000000006,0.00830000000000053,0.0193999999999993
3301,0.0392999999999999,0.0111000000000006,0.00830000000000053,0.0198999999999998
3302,0.0394999999999999,0.0112000000000007,0.00830000000000053,0.0198999999999998
3303,0.0397999999999999,0.0112000000000007,0.00830000000000053,0.0198999999999998
3304,0.0397999999999999,0.0110000000000006,0.00830000000000053,0.0198999999999998
3305,0.0398000000000001,0.0110000000000006,0.00830000000000053,0.0198999999999998
3306,0.0394000000000001,0.0111000000000006,0.00830000000000053,0.0185999999999994
3307,0.0392000000000001,0.0111000000000006,0.00830000000000053,0.0185999999999994
3308,0.0393000000000001,0.0111000000000004,0.00840000000000063,0.0185999999999994
3309,0.0392,0.0110000000000006,0.00820000000000054,0.0185999999999994
3310,0.0392,0.0109000000000006,0.00820000000000054,0.0185999999999994
3311,0.0392999999999999,0.0109000000000006,0.00820000000000054,0.0186999999999995
3312,0.0391000000000001,0.0110000000000007,0.00830000000000042,0.0186999999999995
3313,0.0392000000000001,0.0110000000000007,0.00820000000000054,0.0186999999999995
3314,0.0390000000000001,0.0109000000000008,0.00800000000000045,0.0186999999999995
3315,0.039,0.0107000000000006,0.00800000000000045,0.0186999999999995
3316,0.0391000000000001,0.0109000000000006,0.00810000000000044,0.0180999999999996
3317,0.0386,0.0109000000000006,0.00820000000000032,0.0180999999999996
3318,0.0387000000000001,0.0110000000000007,0.00810000000000033,0.0180999999999996
3319,0.0381999999999999,0.0111000000000007,0.00810000000000033,0.0180999999999996
3320,0.0386000000000002,0.0114000000000007,0.00810000000000033,0.0180999999999996
3321,0.0389000000000002,0.0112000000000008,0.00810000000000033,0.0184999999999995
3322,0.0389,0.0109000000000006,0.00810000000000033,0.0184999999999995
3323,0.039,0.0110000000000007,0.00810000000000033,0.0184999999999995
3324,0.0392,0.0111000000000009,0.00820000000000032,0.0184999999999995
3325,0.0389000000000002,0.0111000000000007,0.00800000000000023,0.0184999999999995
3326,0.0390000000000001,0.0111000000000007,0.00800000000000023,0.0182999999999999
3327,0.0388000000000001,0.0111000000000007,0.00810000000000033,0.0182999999999999
3328,0.0386000000000002,0.0110000000000007,0.00810000000000033,0.0182999999999999
3329,0.0386000000000002,0.0110000000000007,0.00800000000000045,0.0182999999999999
3330,0.0388000000000001,0.0110000000000007,0.00800000000000045,0.0182999999999999
3331,0.0389000000000002,0.0111000000000007,0.00800000000000045,0.0187999999999995
3332,0.0390999999999999,0.0111000000000006,0.00790000000000024,0.0187999999999995
3333,0.0390999999999998,0.0109000000000006,0.00790000000000024,0.0187999999999995
3334,0.0392999999999997,0.0111000000000006,0.00780000000000025,0.0187999999999995
3335,0.0391999999999997,0.0110000000000007,0.00780000000000025,0.0187999999999995
3336,0.0391999999999999,0.0109000000000006,0.00790000000000024,0.0178999999999995
3337,0.0387999999999999,0.0109000000000006,0.00790000000000024,0.0178999999999995
3338,0.039,0.0109000000000006,0.00790000000000024,0.0178999999999995
3339,0.0389,0.0111000000000006,0.00790000000000024,0.0178999999999995
3340,0.0391999999999999,0.0111000000000006,0.00790000000000024,0.0178999999999995
3341,0.0388999999999998,0.0111000000000006,0.00790000000000024,0.0186999999999997
3342,0.0390999999999998,0.0111000000000006,0.00800000000000023,0.0186999999999997
3343,0.0393999999999999,0.0111000000000006,0.00790000000000024,0.0186999999999997
3344,0.0393999999999999,0.0111000000000006,0.00790000000000024,0.0186999999999997
3345,0.0394999999999999,0.0109000000000006,0.00780000000000025,0.0186999999999997
3346,0.0398999999999998,0.0109000000000006,0.00780000000000025,0.0175000000000002
3347,0.0398999999999999,0.0109000000000006,0.00780000000000025,0.0175000000000002
3348,0.04,0.0109000000000006,0.00770000000000026,0.0175000000000002
3349,0.0399000000000003,0.0108000000000006,0.00770000000000026,0.0175000000000002
3350,0.0399000000000003,0.0109000000000006,0.00760000000000016,0.0175000000000002
3351,0.0400000000000005,0.0110000000000006,0.00760000000000016,0.0178999999999998
3352,0.0396000000000002,0.0110000000000006,0.00750000000000017,0.0178999999999998
3353,0.0397000000000004,0.0110000000000006,0.00750000000000017,0.0178999999999998
3354,0.0399000000000004,0.0111000000000006,0.00780000000000025,0.0178999999999998
3355,0.0399000000000005,0.0110000000000007,0.00780000000000025,0.0178999999999998
3356,0.0400000000000006,0.0110000000000007,0.00790000000000035,0.0185000000000001
3357,0.0398000000000003,0.0111000000000007,0.00790000000000035,0.0185000000000001
3358,0.0400000000000005,0.0111000000000007,0.00800000000000045,0.0185000000000001
3359,0.0397000000000005,0.0109000000000006,0.00800000000000045,0.0185000000000001
3360,0.0396000000000005,0.0108000000000007,0.00790000000000035,0.0185000000000001
3361,0.0395000000000004,0.0107000000000006,0.00790000000000035,0.0186000000000002
3362,0.0394000000000005,0.0106000000000006,0.00810000000000044,0.0186000000000002
3363,0.0393000000000007,0.0105000000000007,0.00800000000000045,0.0186000000000002
3364,0.0392000000000005,0.0104000000000006,0.00800000000000045,0.0186000000000002
3365,0.0392000000000005,0.0105000000000007,0.00790000000000046,0.0186000000000002
3366,0.0392000000000005,0.0105000000000007,0.00790000000000046,0.0177999999999998
3367,0.0393000000000003,0.0104000000000005,0.00800000000000045,0.0177999999999998
3368,0.0392000000000003,0.0104000000000005,0.00800000000000045,0.0177999999999998
3369,0.0396000000000002,0.0104000000000005,0.00800000000000045,0.0177999999999998
3370,0.0393000000000002,0.0105000000000005,0.00810000000000033,0.0177999999999998
3371,0.0395,0.0105000000000005,0.00810000000000033,0.0179999999999996
3372,0.0395000000000002,0.0105000000000005,0.00790000000000046,0.0179999999999996
3373,0.0397,0.0104000000000006,0.00790000000000035,0.0179999999999996
3374,0.0396000000000001,0.0106000000000007,0.00790000000000035,0.0179999999999996
3375,0.0396000000000001,0.0105000000000007,0.00790000000000035,0.0179999999999996
3376,0.0396000000000001,0.0105000000000007,0.00780000000000025,0.0168999999999998
3377,0.0397000000000002,0.0105000000000007,0.00780000000000025,0.0168999999999998
3378,0.0397000000000002,0.0105000000000007,0.00780000000000025,0.0168999999999998
3379,0.0399000000000003,0.0104000000000006,0.00780000000000025,0.0168999999999998
3380,0.0399,0.0102000000000007,0.00770000000000037,0.0168999999999998
3381,0.0398000000000003,0.0102000000000007,0.00770000000000037,0.0183999999999999
3382,0.0395000000000003,0.0100000000000007,0.00760000000000038,0.0183999999999999
3383,0.0394000000000002,0.0100000000000007,0.00740000000000041,0.0183999999999999
3384,0.0394000000000002,0.00990000000000069,0.0076000000000005,0.0183999999999999
3385,0.0395000000000002,0.00990000000000069,0.0076000000000005,0.0183999999999999
3386,0.0394000000000002,0.00990000000000069,0.0076000000000005,0.0168999999999996
3387,0.0393000000000002,0.0101000000000007,0.0075000000000004,0.0168999999999996
3388,0.0395000000000002,0.0101000000000007,0.0075000000000004,0.0168999999999996
3389,0.0397000000000002,0.0101000000000007,0.00750000000000062,0.0168999999999996
3390,0.0396,0.00990000000000046,0.00750000000000062,0.0168999999999996
3391,0.0394999999999999,0.00990000000000046,0.00740000000000052,0.0164000000000002
3392,0.0398999999999999,0.00980000000000059,0.00750000000000062,0.0164000000000002
3393,0.0397000000000002,0.00980000000000059,0.00740000000000052,0.0164000000000002
3394,0.0395,0.00990000000000046,0.00750000000000062,0.0164000000000002
3395,0.0393999999999999,0.0100000000000006,0.00750000000000062,0.0164000000000002
3396,0.0392,0.00990000000000046,0.00750000000000062,0.0171999999999999
3397,0.0390999999999999,0.00980000000000047,0.00760000000000061,0.0171999999999999
3398,0.0389,0.00980000000000047,0.00770000000000048,0.0171999999999999
3399,0.0386000000000002,0.00980000000000047,0.00770000000000048,0.0171999999999999
3400,0.0388000000000003,0.00980000000000047,0.0076000000000005,0.0171999999999999
3401,0.0385000000000002,0.00980000000000047,0.0076000000000005,0.0176999999999997
3402,0.0386,0.00980000000000047,0.0076000000000005,0.0176999999999997
3403,0.0385000000000001,0.00970000000000037,0.0076000000000005,0.0176999999999997
3404,0.0385000000000001,0.00970000000000037,0.00740000000000041,0.0176999999999997
3405,0.0379,0.00970000000000037,0.00740000000000041,0.0176999999999997
3406,0.0375,0.00950000000000029,0.00740000000000041,0.0157999999999996
3407,0.0373999999999998,0.00970000000000026,0.00740000000000041,0.0157999999999996
3408,0.0374999999999998,0.00970000000000026,0.00740000000000041,0.0157999999999996
3409,0.0373999999999998,0.00970000000000026,0.00740000000000041,0.0157999999999996
3410,0.0373999999999998,0.00960000000000027,0.00730000000000042,0.0157999999999996
3411,0.0377999999999998,0.00960000000000027,0.00730000000000042,0.0162999999999998
3412,0.0378999999999999,0.00960000000000027,0.00730000000000042,0.0162999999999998
3413,0.0378999999999998,0.00960000000000027,0.00730000000000042,0.0162999999999998
3414,0.0380999999999999,0.00950000000000017,0.0075000000000004,0.0162999999999998
3415,0.0377,0.00950000000000017,0.0076000000000005,0.0162999999999998
3416,0.0378999999999999,0.00950000000000017,0.00770000000000037,0.0155999999999997
3417,0.0379999999999999,0.00950000000000017,0.00770000000000037,0.0155999999999997
3418,0.0383000000000001,0.00950000000000017,0.00770000000000037,0.0155999999999997
3419,0.0384000000000002,0.00950000000000017,0.0076000000000005,0.0155999999999997
3420,0.0387000000000001,0.00940000000000007,0.0076000000000005,0.0155999999999997
3421,0.0388000000000001,0.00960000000000027,0.0075000000000004,0.0166999999999995
3422,0.0385000000000002,0.00960000000000027,0.00760000000000038,0.0166999999999995
3423,0.0389000000000002,0.00960000000000027,0.00760000000000038,0.0166999999999995
3424,0.0390000000000001,0.00960000000000027,0.00770000000000026,0.0166999999999995
3425,0.0395000000000003,0.00970000000000015,0.00770000000000026,0.0166999999999995
3426,0.0396000000000002,0.00960000000000027,0.00770000000000026,0.0166999999999997
3427,0.0399,0.00940000000000007,0.00780000000000025,0.0166999999999997
3428,0.0397000000000003,0.00940000000000007,0.00780000000000025,0.0166999999999997
3429,0.0397000000000003,0.00940000000000007,0.00780000000000025,0.0166999999999997
3430,0.0395000000000003,0.00940000000000007,0.00770000000000037,0.0166999999999997
3431,0.0393000000000003,0.00939999999999996,0.00770000000000037,0.0154999999999998
3432,0.0393000000000003,0.00930000000000009,0.00780000000000047,0.0154999999999998
3433,0.0396000000000005,0.00930000000000009,0.00780000000000047,0.0154999999999998
3434,0.0395000000000006,0.00920000000000021,0.00780000000000047,0.0154999999999998
3435,0.0395000000000006,0.00910000000000022,0.00780000000000047,0.0154999999999998
3436,0.0396000000000006,0.00900000000000034,0.00770000000000048,0.0152999999999998
3437,0.0397000000000004,0.00890000000000024,0.00780000000000058,0.0152999999999998
3438,0.0398000000000003,0.00890000000000024,0.00770000000000048,0.0152999999999998
3439,0.0397000000000003,0.00890000000000024,0.00770000000000048,0.0152999999999998
3440,0.0396000000000002,0.00890000000000024,0.00770000000000048,0.0152999999999998
3441,0.0399,0.00890000000000024,0.00770000000000048,0.0166999999999996
3442,0.0400000000000001,0.00880000000000025,0.00770000000000048,0.0166999999999996
3443,0.0398999999999999,0.00880000000000025,0.00770000000000048,0.0166999999999996
3444,0.0398000000000001,0.00890000000000024,0.00770000000000048,0.0166999999999996
3445,0.0398000000000002,0.00900000000000034,0.00770000000000048,0.0166999999999996
3446,0.0397000000000002,0.00900000000000034,0.00740000000000052,0.0157999999999997
3447,0.0401,0.00890000000000024,0.00730000000000042,0.0157999999999997
3448,0.0402000000000001,0.00890000000000046,0.00730000000000042,0.0157999999999997
3449,0.0401,0.00900000000000045,0.00720000000000032,0.0157999999999997
3450,0.0402000000000001,0.00890000000000057,0.00720000000000043,0.0157999999999997
3451,0.0402000000000001,0.00890000000000057,0.00720000000000043,0.0159
3452,0.0403000000000001,0.00870000000000037,0.00710000000000033,0.0159
3453,0.0408000000000003,0.00870000000000037,0.00700000000000034,0.0159
3454,0.0408000000000003,0.00870000000000037,0.00700000000000034,0.0159
3455,0.0406000000000003,0.00870000000000037,0.00700000000000034,0.0159
3456,0.0406000000000003,0.00870000000000037,0.00690000000000035,0.0147999999999996
3457,0.0404000000000003,0.00880000000000036,0.00690000000000035,0.0147999999999996
3458,0.0402000000000003,0.00870000000000049,0.00690000000000035,0.0147999999999996
3459,0.0399000000000003,0.00880000000000036,0.00690000000000035,0.0147999999999996
3460,0.0397000000000003,0.00870000000000049,0.00690000000000035,0.0147999999999996
3461,0.0398000000000003,0.00870000000000049,0.00680000000000047,0.0165999999999995
3462,0.0396000000000004,0.00860000000000039,0.00680000000000058,0.0165999999999995
3463,0.0396000000000004,0.00870000000000049,0.00680000000000058,0.0165999999999995
3464,0.0396000000000002,0.00870000000000049,0.00680000000000058,0.0165999999999995
3465,0.0396000000000005,0.00850000000000051,0.00660000000000049,0.0165999999999995
3466,0.0396000000000004,0.00860000000000039,0.00650000000000051,0.0149999999999996
3467,0.0394000000000004,0.0085000000000004,0.00640000000000041,0.0149999999999996
3468,0.0394000000000004,0.0085000000000004,0.00640000000000041,0.0149999999999996
3469,0.0393000000000004,0.00850000000000017,0.00640000000000041,0.0149999999999996
3470,0.0391000000000004,0.00850000000000017,0.00640000000000041,0.0149999999999996
3471,0.0392000000000003,0.00850000000000017,0.00640000000000041,0.0161999999999999
3472,0.0393000000000002,0.00840000000000019,0.00640000000000041,0.0161999999999999
3473,0.0390000000000001,0.0085000000000004,0.00640000000000041,0.0161999999999999
3474,0.0390000000000001,0.00840000000000041,0.00640000000000041,0.0161999999999999
3475,0.0390000000000001,0.00840000000000041,0.00640000000000041,0.0161999999999999
3476,0.0388000000000003,0.00840000000000041,0.00640000000000041,0.0164999999999997
3477,0.0387000000000003,0.00840000000000041,0.00650000000000039,0.0164999999999997
3478,0.0388000000000003,0.00840000000000041,0.00640000000000029,0.0164999999999997
3479,0.0384000000000003,0.00840000000000041,0.00640000000000029,0.0164999999999997
3480,0.0386000000000003,0.00830000000000042,0.00640000000000029,0.0164999999999997
3481,0.0385000000000002,0.00830000000000042,0.00650000000000017,0.0149999999999997
3482,0.0387000000000001,0.00840000000000041,0.00640000000000018,0.0149999999999997
3483,0.0389999999999999,0.00840000000000041,0.00630000000000019,0.0149999999999997
3484,0.0388999999999998,0.00840000000000041,0.00630000000000019,0.0149999999999997
3485,0.0387999999999999,0.00840000000000041,0.00630000000000019,0.0149999999999997
3486,0.0387,0.00830000000000042,0.00620000000000021,0.0158999999999999
3487,0.0387000000000001,0.00820000000000054,0.00620000000000021,0.0158999999999999
3488,0.0386000000000002,0.00820000000000054,0.00620000000000021,0.0158999999999999
3489,0.0386000000000002,0.00840000000000041,0.00620000000000021,0.0158999999999999
3490,0.0387000000000002,0.00840000000000041,0.00620000000000021,0.0158999999999999
3491,0.0387000000000002,0.00840000000000041,0.00640000000000029,0.0160999999999994
3492,0.0387000000000001,0.00840000000000041,0.00640000000000029,0.0160999999999994
3493,0.0386,0.00850000000000051,0.00640000000000029,0.0160999999999994
3494,0.0389000000000002,0.00850000000000051,0.00640000000000029,0.0160999999999994
3495,0.0387000000000001,0.00860000000000061,0.00640000000000029,0.0160999999999994
3496,0.0385000000000001,0.0087000000000006,0.00640000000000029,0.0153999999999995
3497,0.0385,0.0087000000000006,0.00630000000000019,0.0153999999999995
3498,0.0386,0.00850000000000051,0.00640000000000041,0.0153999999999995
3499,0.0386,0.00860000000000061,0.00640000000000041,0.0153999999999995
3500,0.0385,0.00860000000000061,0.00640000000000063,0.0153999999999995
3501,0.0383999999999999,0.00860000000000061,0.00640000000000063,0.0159999999999998
3502,0.0381999999999998,0.0087000000000006,0.00640000000000063,0.0159999999999998
3503,0.0380999999999997,0.0087000000000006,0.00640000000000063,0.0159999999999998
3504,0.0377999999999998,0.00850000000000051,0.00640000000000063,0.0159999999999998
3505,0.0378000000000001,0.00840000000000063,0.00630000000000053,0.0159999999999998
3506,0.0378000000000001,0.00840000000000063,0.00630000000000053,0.0148999999999994
3507,0.0379999999999999,0.00850000000000051,0.00630000000000053,0.0148999999999994
3508,0.0378000000000001,0.00860000000000039,0.00630000000000053,0.0148999999999994
3509,0.0378000000000001,0.00870000000000037,0.00630000000000053,0.0148999999999994
3510,0.0377000000000001,0.00870000000000037,0.00630000000000053,0.0148999999999994
3511,0.0374000000000001,0.00870000000000037,0.00630000000000053,0.0161999999999997
3512,0.0375000000000003,0.00860000000000027,0.00630000000000053,0.0161999999999997
3513,0.0374000000000002,0.00860000000000027,0.00630000000000053,0.0161999999999997
3514,0.0372000000000001,0.00840000000000041,0.00640000000000041,0.0161999999999997
3515,0.0370999999999999,0.00850000000000051,0.00630000000000042,0.0161999999999997
3516,0.0368999999999998,0.00860000000000061,0.00620000000000032,0.0148999999999995
3517,0.0368999999999998,0.00860000000000061,0.00640000000000041,0.0148999999999995
3518,0.0368999999999998,0.00850000000000051,0.00650000000000039,0.0148999999999995
3519,0.0366999999999998,0.00840000000000063,0.00640000000000041,0.0148999999999995
3520,0.0367000000000001,0.00830000000000053,0.00650000000000039,0.0148999999999995
3521,0.0367000000000001,0.00830000000000053,0.00640000000000029,0.0157999999999998
3522,0.0366999999999998,0.00820000000000065,0.00640000000000029,0.0157999999999998
3523,0.0366999999999998,0.00820000000000065,0.00650000000000017,0.0157999999999998
3524,0.0364999999999999,0.00820000000000065,0.00650000000000017,0.0157999999999998
3525,0.0361999999999999,0.00810000000000055,0.00650000000000017,0.0157999999999998
3526,0.0363999999999998,0.00800000000000056,0.00660000000000027,0.0144999999999998
3527,0.0361999999999998,0.00790000000000046,0.00660000000000027,0.0144999999999998
3528,0.0358999999999999,0.00790000000000046,0.00660000000000027,0.0144999999999998
3529,0.0356000000000001,0.00790000000000046,0.00660000000000027,0.0144999999999998
3530,0.0355999999999999,0.00790000000000046,0.00660000000000027,0.0144999999999998
3531,0.0356999999999998,0.00790000000000046,0.00660000000000027,0.0140999999999996
3532,0.0357999999999998,0.00750000000000073,0.00660000000000027,0.0140999999999996
3533,0.0356999999999998,0.00750000000000073,0.00650000000000039,0.0140999999999996
3534,0.0352000000000001,0.00730000000000064,0.00650000000000017,0.0140999999999996
3535,0.0354000000000001,0.00720000000000054,0.00650000000000017,0.0140999999999996
3536,0.0354000000000001,0.00710000000000066,0.00660000000000027,0.0145999999999996
3537,0.0353,0.00700000000000045,0.00660000000000027,0.0145999999999996
3538,0.0353000000000001,0.00710000000000033,0.00660000000000027,0.0145999999999996
3539,0.0352000000000002,0.00700000000000034,0.00660000000000016,0.0145999999999996
3540,0.0353,0.00700000000000034,0.00660000000000016,0.0145999999999996
3541,0.0353,0.00700000000000056,0.00660000000000016,0.0139
3542,0.0355,0.00700000000000056,0.00660000000000016,0.0139
3543,0.0353999999999999,0.00720000000000065,0.00650000000000017,0.0139
3544,0.0357999999999999,0.00720000000000065,0.00650000000000017,0.0139
3545,0.0357000000000001,0.00720000000000065,0.00650000000000017,0.0139
3546,0.0357999999999999,0.00730000000000064,0.00650000000000017,0.0142999999999995
3547,0.0357,0.00730000000000064,0.00630000000000008,0.0142999999999995
3548,0.0355000000000001,0.00730000000000064,0.00630000000000008,0.0142999999999995
3549,0.0355000000000001,0.00730000000000064,0.00620000000000021,0.0142999999999995
3550,0.0352000000000001,0.00730000000000064,0.00620000000000021,0.0142999999999995
3551,0.0353000000000001,0.00720000000000065,0.00610000000000033,0.0141999999999999
3552,0.0352000000000002,0.00720000000000065,0.00620000000000032,0.0141999999999999
3553,0.0352000000000002,0.00720000000000065,0.00620000000000032,0.0141999999999999
3554,0.0355,0.00720000000000065,0.00620000000000032,0.0141999999999999
3555,0.0352,0.00730000000000064,0.00610000000000033,0.0141999999999999
3556,0.0350999999999999,0.00730000000000064,0.00590000000000013,0.0142999999999995
3557,0.0351,0.00740000000000063,0.00590000000000013,0.0142999999999995
3558,0.0346000000000001,0.00740000000000063,0.00580000000000014,0.0142999999999995
3559,0.0345,0.00740000000000063,0.00560000000000016,0.0142999999999995
3560,0.0345,0.00750000000000073,0.00560000000000016,0.0142999999999995
3561,0.0345,0.00740000000000052,0.00560000000000016,0.0140999999999998
3562,0.0342,0.00730000000000064,0.00560000000000016,0.0140999999999998
3563,0.0341999999999999,0.00730000000000064,0.00560000000000016,0.0140999999999998
3564,0.0338999999999998,0.00730000000000064,0.00560000000000016,0.0140999999999998
3565,0.0339,0.00730000000000064,0.00550000000000006,0.0140999999999998
3566,0.0339,0.00720000000000054,0.00560000000000016,0.0141999999999998
3567,0.0342999999999998,0.00720000000000054,0.00560000000000016,0.0141999999999998
3568,0.0345999999999997,0.00730000000000042,0.00560000000000016,0.0141999999999998
3569,0.0345999999999997,0.00720000000000043,0.00540000000000018,0.0141999999999998
3570,0.0344999999999998,0.00710000000000055,0.00540000000000018,0.0141999999999998
3571,0.0344999999999998,0.00710000000000055,0.00540000000000018,0.0148999999999994
3572,0.0344999999999996,0.00720000000000054,0.00540000000000018,0.0148999999999994
3573,0.0345999999999996,0.00740000000000052,0.00540000000000029,0.0148999999999994
3574,0.0346999999999994,0.00730000000000064,0.00540000000000029,0.0148999999999994
3575,0.0344999999999996,0.00730000000000064,0.00540000000000029,0.0148999999999994
3576,0.0345999999999995,0.00720000000000054,0.00540000000000029,0.0139999999999995
3577,0.0342999999999997,0.00730000000000064,0.00550000000000039,0.0139999999999995
3578,0.0345999999999996,0.00720000000000054,0.00550000000000039,0.0139999999999995
3579,0.0352999999999996,0.00730000000000064,0.00550000000000039,0.0139999999999995
3580,0.0350999999999996,0.00720000000000054,0.00550000000000039,0.0139999999999995
3581,0.0350999999999998,0.00720000000000054,0.00570000000000037,0.0134999999999994
3582,0.0348999999999998,0.00740000000000063,0.00590000000000046,0.0134999999999994
3583,0.0350999999999998,0.00750000000000073,0.00590000000000046,0.0134999999999994
3584,0.0350999999999999,0.00750000000000073,0.00590000000000046,0.0134999999999994
3585,0.0352999999999999,0.00760000000000072,0.00580000000000058,0.0134999999999994
3586,0.0353999999999999,0.00760000000000072,0.00580000000000058,0.0141999999999994
3587,0.0354999999999999,0.00760000000000072,0.00580000000000058,0.0141999999999994
3588,0.0353999999999999,0.00760000000000072,0.00580000000000058,0.0141999999999994
3589,0.0353,0.00750000000000073,0.00580000000000058,0.0141999999999994
3590,0.0352000000000001,0.00740000000000063,0.00560000000000049,0.0141999999999994
3591,0.0351,0.00740000000000063,0.00550000000000039,0.0144999999999997
3592,0.0350000000000001,0.00700000000000056,0.00540000000000029,0.0144999999999997
3593,0.0351,0.00690000000000068,0.00550000000000028,0.0144999999999997
3594,0.0351000000000002,0.00680000000000058,0.00550000000000028,0.0144999999999997
3595,0.0352000000000003,0.00680000000000081,0.00550000000000028,0.0144999999999997
3596,0.0352000000000003,0.00690000000000068,0.00550000000000028,0.0143
3597,0.0349000000000005,0.00690000000000068,0.00560000000000049,0.0143
3598,0.0351000000000004,0.00680000000000058,0.00560000000000049,0.0143
3599,0.0352000000000003,0.00680000000000058,0.00550000000000028,0.0143
3600,0.0351000000000002,0.00680000000000058,0.00550000000000028,0.0143
3601,0.0352000000000002,0.00680000000000058,0.00550000000000028,0.0131999999999992
3602,0.0351000000000002,0.00660000000000072,0.00560000000000049,0.0131999999999992
3603,0.0350000000000001,0.00660000000000072,0.00550000000000028,0.0131999999999992
3604,0.0348000000000002,0.00660000000000072,0.00550000000000028,0.0131999999999992
3605,0.0349000000000003,0.00650000000000073,0.00540000000000018,0.0131999999999992
3606,0.0351000000000004,0.00640000000000085,0.00540000000000018,0.0144999999999993
3607,0.0352000000000002,0.00650000000000073,0.00540000000000018,0.0144999999999993
3608,0.0352000000000002,0.00640000000000074,0.00540000000000018,0.0144999999999993
3609,0.0351000000000002,0.00650000000000073,0.00540000000000018,0.0144999999999993
3610,0.0353000000000001,0.00650000000000073,0.00540000000000018,0.0144999999999993
3611,0.0355000000000003,0.00660000000000083,0.00550000000000028,0.0136999999999994
3612,0.0353000000000001,0.00660000000000083,0.00550000000000028,0.0136999999999994
3613,0.0350000000000001,0.00650000000000073,0.00550000000000028,0.0136999999999994
3614,0.0349,0.00650000000000073,0.00550000000000028,0.0136999999999994
3615,0.0345,0.00660000000000072,0.00550000000000028,0.0136999999999994
3616,0.0345000000000002,0.00660000000000049,0.00550000000000028,0.0134999999999998
3617,0.0344000000000002,0.00660000000000049,0.00550000000000028,0.0134999999999998
3618,0.0343000000000002,0.00670000000000059,0.00540000000000018,0.0134999999999998
3619,0.0343000000000002,0.00650000000000051,0.00550000000000006,0.0134999999999998
3620,0.0341000000000002,0.00640000000000041,0.00550000000000006,0.0134999999999998
3621,0.034,0.00650000000000051,0.00550000000000006,0.0137999999999993
3622,0.0342,0.00650000000000051,0.00550000000000006,0.0137999999999993
3623,0.0343000000000001,0.00640000000000041,0.00550000000000006,0.0137999999999993
3624,0.0345000000000002,0.00640000000000063,0.00550000000000006,0.0137999999999993
3625,0.0346000000000002,0.00630000000000053,0.00550000000000006,0.0137999999999993
3626,0.0347000000000002,0.00640000000000063,0.00550000000000006,0.0137999999999993
3627,0.0347,0.00640000000000063,0.00550000000000006,0.0137999999999993
3628,0.0346000000000001,0.00640000000000063,0.00550000000000006,0.0137999999999993
3629,0.0347,0.00640000000000063,0.00550000000000006,0.0137999999999993
3630,0.0346,0.00650000000000062,0.00550000000000006,0.0137999999999993
3631,0.0346000000000001,0.00640000000000074,0.00550000000000006,0.0139999999999995
3632,0.0347,0.00640000000000074,0.00550000000000006,0.0139999999999995
3633,0.0347,0.00640000000000074,0.00550000000000006,0.0139999999999995
3634,0.0344,0.00650000000000073,0.00560000000000016,0.0139999999999995
3635,0.0343000000000001,0.00660000000000083,0.00550000000000006,0.0139999999999995
3636,0.0344000000000001,0.00670000000000082,0.00550000000000006,0.0134999999999994
3637,0.0348000000000001,0.00670000000000104,0.00550000000000006,0.0134999999999994
3638,0.0348000000000001,0.00680000000000103,0.00530000000000019,0.0134999999999994
3639,0.0341999999999999,0.00670000000000104,0.00510000000000033,0.0134999999999994
3640,0.0344999999999999,0.00640000000000085,0.00510000000000033,0.0134999999999994
3641,0.0345,0.00640000000000085,0.0052000000000002,0.0124999999999994
3642,0.0344,0.00620000000000109,0.00500000000000045,0.0124999999999994
3643,0.0342,0.00620000000000109,0.00500000000000045,0.0124999999999994
3644,0.0344000000000001,0.00610000000000099,0.00500000000000045,0.0124999999999994
3645,0.0345,0.00600000000000112,0.00500000000000045,0.0124999999999994
3646,0.0346000000000002,0.00600000000000112,0.00510000000000033,0.0121999999999997
3647,0.0347000000000004,0.00610000000000099,0.00510000000000033,0.0121999999999997
3648,0.0346000000000004,0.00610000000000099,0.00520000000000043,0.0121999999999997
3649,0.0348000000000003,0.00610000000000099,0.00520000000000043,0.0121999999999997
3650,0.0349000000000004,0.00620000000000087,0.00520000000000043,0.0121999999999997
3651,0.0347000000000003,0.00620000000000087,0.00520000000000043,0.0117999999999994
3652,0.0350000000000003,0.00610000000000099,0.00520000000000043,0.0117999999999994
3653,0.0353000000000003,0.00620000000000109,0.00510000000000033,0.0117999999999994
3654,0.0357000000000004,0.00620000000000109,0.00500000000000045,0.0117999999999994
3655,0.0354000000000003,0.00630000000000097,0.00500000000000045,0.0117999999999994
3656,0.0352000000000002,0.00640000000000096,0.00510000000000033,0.0119999999999993
3657,0.0350000000000003,0.00650000000000095,0.00510000000000033,0.0119999999999993
3658,0.0352000000000002,0.00660000000000094,0.0052000000000002,0.0119999999999993
3659,0.0354000000000002,0.00660000000000094,0.0052000000000002,0.0119999999999993
3660,0.0352000000000002,0.00660000000000094,0.00530000000000019,0.0119999999999993
3661,0.0353000000000003,0.00660000000000094,0.0052000000000002,0.0122999999999996
3662,0.0352000000000003,0.00660000000000083,0.00510000000000033,0.0122999999999996
3663,0.0351000000000004,0.00670000000000104,0.00510000000000033,0.0122999999999996
3664,0.0350000000000005,0.00670000000000104,0.00510000000000033,0.0122999999999996
3665,0.0350000000000003,0.00660000000000083,0.00510000000000033,0.0122999999999996
3666,0.0345000000000002,0.00660000000000083,0.00510000000000033,0.0125999999999995
3667,0.0341000000000004,0.00650000000000095,0.00500000000000034,0.0125999999999995
3668,0.0344000000000002,0.00650000000000095,0.00500000000000034,0.0125999999999995
3669,0.0345000000000002,0.00640000000000085,0.00510000000000033,0.0125999999999995
3670,0.0347000000000002,0.00640000000000085,0.00510000000000033,0.0125999999999995
3671,0.0350000000000001,0.00630000000000097,0.00490000000000024,0.0131999999999997
3672,0.0355000000000001,0.00620000000000087,0.00490000000000024,0.0131999999999997
3673,0.0354000000000001,0.00600000000000078,0.00490000000000024,0.0131999999999997
3674,0.0355000000000001,0.00590000000000079,0.00490000000000024,0.0131999999999997
3675,0.0356000000000001,0.00590000000000079,0.00490000000000024,0.0131999999999997
3676,0.0358000000000002,0.00570000000000059,0.00490000000000024,0.0123999999999999
3677,0.0359000000000002,0.00570000000000059,0.00490000000000024,0.0123999999999999
3678,0.0358000000000002,0.00560000000000072,0.00490000000000024,0.0123999999999999
3679,0.0355,0.00550000000000073,0.00490000000000024,0.0123999999999999
3680,0.0355,0.00540000000000063,0.00490000000000024,0.0123999999999999
3681,0.0355,0.00540000000000063,0.00490000000000024,0.0131999999999997
3682,0.0356000000000001,0.00540000000000063,0.00480000000000014,0.0131999999999997
3683,0.0357000000000001,0.00540000000000063,0.00470000000000026,0.0131999999999997
3684,0.0355,0.00550000000000073,0.00470000000000026,0.0131999999999997
3685,0.0355,0.00540000000000063,0.00470000000000026,0.0131999999999997
3686,0.0356000000000001,0.00540000000000063,0.00450000000000028,0.0122999999999998
3687,0.0357999999999999,0.00540000000000063,0.00450000000000028,0.0122999999999998
3688,0.0357000000000001,0.0056000000000006,0.00450000000000028,0.0122999999999998
3689,0.0357999999999999,0.0056000000000006,0.00450000000000028,0.0122999999999998
3690,0.0354999999999999,0.00570000000000059,0.00450000000000028,0.0122999999999998
3691,0.0352999999999999,0.00580000000000069,0.00450000000000028,0.0122999999999993
3692,0.0350999999999999,0.00590000000000079,0.00440000000000029,0.0122999999999993
3693,0.0350999999999999,0.00600000000000078,0.00440000000000029,0.0122999999999993
3694,0.0350999999999999,0.00600000000000078,0.00440000000000029,0.0122999999999993
3695,0.0347999999999999,0.00600000000000078,0.00440000000000029,0.0122999999999993
3696,0.0347,0.00600000000000078,0.00440000000000029,0.0122999999999994
3697,0.0346,0.0058000000000008,0.00440000000000029,0.0122999999999994
3698,0.0345,0.0058000000000008,0.00440000000000029,0.0122999999999994
3699,0.0342999999999999,0.0058000000000008,0.00440000000000029,0.0122999999999994
3700,0.0344,0.00580000000000069,0.00450000000000017,0.0122999999999994
3701,0.0345,0.00570000000000082,0.00450000000000017,0.0127999999999997
3702,0.0342,0.00570000000000082,0.00450000000000017,0.0127999999999997
3703,0.0343000000000001,0.00570000000000082,0.00460000000000038,0.0127999999999997
3704,0.0343000000000002,0.00570000000000082,0.00460000000000038,0.0127999999999997
3705,0.0341000000000001,0.00570000000000082,0.00460000000000038,0.0127999999999997
3706,0.0340000000000003,0.00570000000000059,0.00460000000000038,0.0118999999999996
3707,0.0339000000000002,0.00580000000000069,0.00450000000000017,0.0118999999999996
3708,0.0337000000000002,0.00580000000000069,0.00450000000000017,0.0118999999999996
3709,0.0333000000000001,0.00580000000000069,0.00450000000000017,0.0118999999999996
3710,0.0331999999999999,0.00580000000000069,0.00450000000000017,0.0118999999999996
3711,0.0328999999999999,0.00580000000000069,0.00450000000000017,0.0117999999999998
3712,0.0326000000000001,0.00580000000000069,0.00450000000000017,0.0117999999999998
3713,0.0328000000000002,0.00580000000000069,0.00450000000000017,0.0117999999999998
3714,0.0327000000000001,0.00590000000000057,0.00450000000000017,0.0117999999999998
3715,0.0327,0.00590000000000057,0.00450000000000017,0.0117999999999998
3716,0.0326000000000001,0.00590000000000057,0.00450000000000017,0.0120999999999992
3717,0.0324000000000002,0.00600000000000067,0.00450000000000017,0.0120999999999992
3718,0.0326000000000002,0.00610000000000066,0.00440000000000029,0.0120999999999992
3719,0.0327000000000004,0.00600000000000067,0.00440000000000029,0.0120999999999992
3720,0.0326000000000003,0.00600000000000067,0.00440000000000029,0.0120999999999992
3721,0.0326000000000003,0.00610000000000055,0.00450000000000017,0.0115999999999998
3722,0.0324000000000004,0.00600000000000056,0.00450000000000017,0.0115999999999998
3723,0.0324000000000004,0.00610000000000055,0.00440000000000029,0.0115999999999998
3724,0.0325000000000004,0.00610000000000055,0.00440000000000029,0.0115999999999998
3725,0.0327000000000004,0.00600000000000056,0.00440000000000029,0.0115999999999998
3726,0.0327000000000004,0.00600000000000056,0.0042000000000002,0.0116999999999998
3727,0.0328000000000004,0.00590000000000046,0.0043000000000003,0.0116999999999998
3728,0.0328000000000007,0.00590000000000046,0.0043000000000003,0.0116999999999998
3729,0.0329000000000008,0.00590000000000046,0.0043000000000003,0.0116999999999998
3730,0.0327000000000006,0.00580000000000036,0.0043000000000003,0.0116999999999998
3731,0.0329000000000006,0.00580000000000036,0.0043000000000003,0.0116999999999998
3732,0.0327000000000005,0.00580000000000036,0.0043000000000003,0.0116999999999998
3733,0.0326000000000006,0.00580000000000036,0.00440000000000029,0.0116999999999998
3734,0.0324000000000005,0.00570000000000048,0.00440000000000029,0.0116999999999998
3735,0.0323000000000007,0.00570000000000048,0.00440000000000029,0.0116999999999998
3736,0.0324000000000005,0.00570000000000048,0.00440000000000029,0.0117999999999998
3737,0.0324000000000007,0.00560000000000049,0.00440000000000029,0.0117999999999998
3738,0.0326000000000006,0.00560000000000049,0.00440000000000029,0.0117999999999998
3739,0.0324000000000005,0.00560000000000049,0.00450000000000017,0.0117999999999998
3740,0.0324000000000005,0.00540000000000052,0.00450000000000017,0.0117999999999998
3741,0.0324000000000004,0.0055000000000005,0.00440000000000029,0.0117999999999996
3742,0.0323000000000003,0.0055000000000005,0.00440000000000029,0.0117999999999996
3743,0.0322000000000005,0.0055000000000005,0.00440000000000029,0.0117999999999996
3744,0.0320000000000004,0.0055000000000005,0.00440000000000029,0.0117999999999996
3745,0.0322000000000002,0.00550000000000073,0.00440000000000029,0.0117999999999996
3746,0.0321000000000004,0.00550000000000073,0.00440000000000029,0.0115999999999993
3747,0.0319000000000004,0.00550000000000073,0.00440000000000029,0.0115999999999993
3748,0.0321000000000004,0.00540000000000063,0.00440000000000029,0.0115999999999993
3749,0.0319000000000003,0.00540000000000063,0.00440000000000029,0.0115999999999993
3750,0.0321000000000004,0.00540000000000063,0.00440000000000029,0.0115999999999993
3751,0.0320000000000001,0.00540000000000063,0.00440000000000029,0.0112999999999996
3752,0.0321000000000002,0.00530000000000053,0.0043000000000003,0.0112999999999996
3753,0.0320000000000001,0.00530000000000053,0.0043000000000003,0.0112999999999996
3754,0.0320000000000004,0.00540000000000052,0.0043000000000003,0.0112999999999996
3755,0.0323,0.00540000000000052,0.0043000000000003,0.0112999999999996
3756,0.0322,0.00540000000000052,0.0043000000000003,0.0114999999999994
3757,0.0321000000000001,0.00530000000000053,0.0043000000000003,0.0114999999999994
3758,0.0322,0.0056000000000006,0.0043000000000003,0.0114999999999994
3759,0.0322999999999999,0.00570000000000048,0.0043000000000003,0.0114999999999994
3760,0.0320999999999999,0.00560000000000049,0.0043000000000003,0.0114999999999994
3761,0.0318999999999999,0.00560000000000049,0.0043000000000003,0.0104999999999997
3762,0.0318000000000001,0.00560000000000049,0.00440000000000029,0.0104999999999997
3763,0.0318999999999999,0.00560000000000049,0.00440000000000029,0.0104999999999997
3764,0.0323,0.00560000000000049,0.00440000000000029,0.0104999999999997
3765,0.0321000000000001,0.0055000000000005,0.00440000000000029,0.0104999999999997
3766,0.0322000000000001,0.00540000000000063,0.00440000000000029,0.0101
3767,0.0323,0.00540000000000063,0.00440000000000029,0.0101
3768,0.0323,0.00550000000000073,0.00440000000000029,0.0101
3769,0.0324000000000001,0.00550000000000073,0.00440000000000029,0.0101
3770,0.0326000000000002,0.00550000000000073,0.0042000000000002,0.0101
3771,0.0327000000000003,0.00550000000000073,0.0041000000000001,0.0115999999999998
3772,0.0327000000000001,0.0055000000000005,0.00420000000000031,0.0115999999999998
3773,0.0327000000000001,0.0055000000000005,0.0041000000000001,0.0115999999999998
3774,0.0328000000000002,0.0055000000000005,0.0041000000000001,0.0115999999999998
3775,0.0327000000000001,0.0055000000000005,0.0041000000000001,0.0115999999999998
3776,0.0329,0.00530000000000075,0.0041000000000001,0.0108999999999996
3777,0.0327,0.00540000000000074,0.0041000000000001,0.0108999999999996
3778,0.0327000000000003,0.00530000000000053,0.0041000000000001,0.0108999999999996
3779,0.0324000000000002,0.00530000000000053,0.0041000000000001,0.0108999999999996
3780,0.0321000000000004,0.00520000000000054,0.0041000000000001,0.0108999999999996
3781,0.0320000000000004,0.00520000000000054,0.0041000000000001,0.0104
3782,0.0318000000000004,0.00520000000000054,0.00400000000000023,0.0104
3783,0.0318000000000004,0.00520000000000054,0.00400000000000023,0.0104
3784,0.0316000000000004,0.00520000000000054,0.00400000000000023,0.0104
3785,0.0313000000000003,0.00510000000000044,0.00400000000000023,0.0104
3786,0.0313000000000003,0.00500000000000056,0.00390000000000024,0.00939999999999996
3787,0.0316000000000004,0.00500000000000056,0.00390000000000024,0.00939999999999996
3788,0.0314000000000005,0.00490000000000057,0.00400000000000034,0.00939999999999996
3789,0.0313000000000007,0.00490000000000057,0.00400000000000034,0.00939999999999996
3790,0.0311000000000006,0.00510000000000044,0.00400000000000034,0.00939999999999996
3791,0.0311000000000007,0.00520000000000065,0.00400000000000034,0.00999999999999956
3792,0.0309000000000006,0.00520000000000065,0.00400000000000034,0.00999999999999956
3793,0.0310000000000007,0.00510000000000066,0.00400000000000034,0.00999999999999956
3794,0.0310000000000005,0.00510000000000066,0.00410000000000044,0.00999999999999956
3795,0.0308000000000006,0.00500000000000056,0.00410000000000044,0.00999999999999956
3796,0.0307000000000006,0.00500000000000056,0.00410000000000044,0.0104
3797,0.0304000000000006,0.00490000000000057,0.00410000000000044,0.0104
3798,0.0299000000000007,0.00460000000000049,0.00410000000000044,0.0104
3799,0.0298000000000006,0.00470000000000059,0.00410000000000044,0.0104
3800,0.0298000000000006,0.00470000000000059,0.00410000000000044,0.0104
3801,0.0296000000000005,0.00470000000000059,0.00410000000000044,0.0102000000000001
3802,0.0298000000000005,0.00470000000000059,0.00410000000000044,0.0102000000000001
3803,0.0298000000000005,0.00460000000000049,0.00410000000000044,0.0102000000000001
3804,0.0301000000000006,0.00460000000000049,0.00410000000000044,0.0102000000000001
3805,0.0302000000000007,0.00470000000000059,0.00410000000000044,0.0102000000000001
3806,0.0300000000000007,0.00470000000000059,0.00410000000000044,0.01
3807,0.0297000000000007,0.00480000000000058,0.00410000000000044,0.01
3808,0.0299000000000005,0.00480000000000058,0.00410000000000044,0.01
3809,0.0298000000000005,0.00470000000000059,0.00410000000000044,0.01
3810,0.0298000000000003,0.0046000000000006,0.00410000000000044,0.01
3811,0.0297000000000004,0.00440000000000051,0.00410000000000044,0.0109
3812,0.0297000000000004,0.00440000000000051,0.00410000000000044,0.0109
3813,0.0300000000000005,0.00440000000000051,0.00410000000000044,0.0109
3814,0.0300000000000005,0.00440000000000051,0.00410000000000044,0.0109
3815,0.0301000000000003,0.00450000000000061,0.00410000000000044,0.0109
3816,0.0301000000000005,0.00450000000000061,0.00420000000000043,0.00959999999999994
3817,0.0302000000000006,0.00450000000000061,0.00420000000000043,0.00959999999999994
3818,0.0302000000000003,0.00440000000000051,0.00420000000000043,0.00959999999999994
3819,0.0303000000000004,0.00440000000000051,0.00420000000000043,0.00959999999999994
3820,0.0305000000000003,0.00440000000000051,0.00410000000000044,0.00959999999999994
3821,0.0306000000000003,0.00440000000000051,0.00410000000000044,0.00969999999999982
3822,0.0308000000000003,0.00440000000000074,0.00410000000000044,0.00969999999999982
3823,0.0305000000000004,0.00450000000000061,0.00410000000000044,0.00969999999999982
3824,0.0304000000000005,0.00450000000000061,0.00410000000000044,0.00969999999999982
3825,0.0303000000000004,0.00450000000000061,0.00410000000000044,0.00969999999999982
3826,0.0304000000000003,0.00450000000000061,0.00410000000000044,0.0103999999999997
3827,0.0300000000000005,0.00450000000000061,0.00410000000000044,0.0103999999999997
3828,0.0297000000000004,0.00450000000000061,0.00410000000000044,0.0103999999999997
3829,0.0297000000000004,0.00450000000000061,0.00410000000000044,0.0103999999999997
3830,0.0300000000000002,0.00450000000000061,0.00410000000000044,0.0103999999999997
3831,0.0301000000000003,0.00450000000000061,0.00410000000000044,0.00909999999999966
3832,0.0300000000000002,0.0046000000000006,0.00410000000000044,0.00909999999999966
3833,0.0299000000000004,0.00450000000000061,0.00410000000000044,0.00909999999999966
3834,0.0298000000000002,0.00450000000000061,0.00410000000000044,0.00909999999999966
3835,0.0299000000000003,0.00450000000000061,0.00420000000000043,0.00909999999999966
3836,0.0299000000000004,0.00440000000000051,0.00410000000000044,0.00989999999999969
3837,0.0296000000000004,0.00440000000000051,0.00390000000000024,0.00989999999999969
3838,0.0299000000000004,0.00440000000000051,0.00390000000000024,0.00989999999999969
3839,0.0301000000000003,0.00440000000000051,0.00390000000000024,0.00989999999999969
3840,0.0295000000000002,0.00440000000000051,0.00390000000000024,0.00989999999999969
3841,0.0293000000000001,0.00450000000000061,0.00400000000000034,0.0100999999999998
3842,0.0293000000000001,0.00450000000000061,0.00400000000000034,0.0100999999999998
3843,0.0295000000000001,0.00450000000000061,0.00400000000000034,0.0100999999999998
3844,0.0295000000000001,0.0046000000000006,0.00400000000000034,0.0100999999999998
3845,0.0296999999999999,0.0046000000000006,0.00400000000000034,0.0100999999999998
3846,0.0296000000000002,0.0046000000000006,0.00400000000000034,0.0091
3847,0.0298000000000003,0.0046000000000006,0.00400000000000034,0.0091
3848,0.0298000000000003,0.00450000000000073,0.00390000000000046,0.0091
3849,0.0295000000000003,0.00450000000000073,0.00390000000000046,0.0091
3850,0.0295000000000003,0.00430000000000075,0.00390000000000046,0.0091
3851,0.0297000000000003,0.00430000000000075,0.00390000000000046,0.00969999999999971
3852,0.0296000000000004,0.00430000000000075,0.00390000000000046,0.00969999999999971
3853,0.0294000000000005,0.00430000000000075,0.00390000000000046,0.00969999999999971
3854,0.0295000000000004,0.00430000000000075,0.00390000000000046,0.00969999999999971
3855,0.0292000000000004,0.00430000000000075,0.00380000000000036,0.00969999999999971
3856,0.0292000000000003,0.00430000000000075,0.00380000000000036,0.00949999999999929
3857,0.0293000000000003,0.00430000000000075,0.00380000000000036,0.00949999999999929
3858,0.0293000000000003,0.00430000000000075,0.00370000000000037,0.00949999999999929
3859,0.0290000000000004,0.00430000000000075,0.00370000000000037,0.00949999999999929
3860,0.0294000000000004,0.00430000000000075,0.00360000000000038,0.00949999999999929
3861,0.0295000000000003,0.00430000000000075,0.00360000000000038,0.00939999999999996
3862,0.0296000000000002,0.00440000000000085,0.00360000000000038,0.00939999999999996
3863,0.0296000000000002,0.00440000000000085,0.00360000000000038,0.00939999999999996
3864,0.0296000000000001,0.00440000000000085,0.00370000000000048,0.00939999999999996
3865,0.0295000000000002,0.00450000000000073,0.00370000000000048,0.00939999999999996
3866,0.0294000000000001,0.00450000000000073,0.00370000000000048,0.00949999999999984
3867,0.0293000000000001,0.00450000000000073,0.00370000000000048,0.00949999999999984
3868,0.0292000000000001,0.00450000000000073,0.00370000000000048,0.00949999999999984
3869,0.0293000000000001,0.00460000000000083,0.00370000000000048,0.00949999999999984
3870,0.0295000000000002,0.0046000000000006,0.00370000000000048,0.00949999999999984
3871,0.0295000000000001,0.0046000000000006,0.00370000000000048,0.00889999999999991
3872,0.0293000000000001,0.0046000000000006,0.00370000000000048,0.00889999999999991
3873,0.0294000000000001,0.0046000000000006,0.00370000000000048,0.00889999999999991
3874,0.0293000000000001,0.00470000000000059,0.00370000000000048,0.00889999999999991
3875,0.0291,0.00470000000000059,0.00370000000000048,0.00889999999999991
3876,0.0291,0.00480000000000058,0.00370000000000048,0.00909999999999977
3877,0.0291,0.00470000000000059,0.00370000000000048,0.00909999999999977
3878,0.0293000000000001,0.00460000000000049,0.00370000000000048,0.00909999999999977
3879,0.0294999999999999,0.00460000000000049,0.00370000000000048,0.00909999999999977
3880,0.0294,0.00460000000000049,0.00360000000000038,0.00909999999999977
3881,0.0294,0.00460000000000049,0.00360000000000038,0.0096999999999996
3882,0.0295000000000001,0.00460000000000049,0.00360000000000038,0.0096999999999996
3883,0.0296,0.00460000000000049,0.00360000000000038,0.0096999999999996
3884,0.0296,0.00460000000000049,0.00350000000000039,0.0096999999999996
3885,0.0297000000000002,0.00460000000000049,0.00350000000000039,0.0096999999999996
3886,0.0294000000000001,0.00460000000000049,0.00350000000000039,0.00819999999999965
3887,0.0295000000000002,0.00460000000000049,0.00350000000000039,0.00819999999999965
3888,0.0296000000000001,0.00460000000000049,0.00350000000000039,0.00819999999999965
3889,0.0294000000000001,0.00470000000000059,0.00350000000000039,0.00819999999999965
3890,0.0293000000000002,0.00470000000000059,0.00340000000000029,0.00819999999999965
3891,0.0292000000000001,0.00470000000000059,0.00340000000000029,0.00869999999999971
3892,0.0291999999999998,0.00470000000000059,0.00350000000000039,0.00869999999999971
3893,0.0288999999999998,0.00470000000000059,0.00350000000000039,0.00869999999999971
3894,0.0289999999999999,0.0046000000000006,0.00350000000000039,0.00869999999999971
3895,0.0292,0.0046000000000006,0.00350000000000039,0.00869999999999971
3896,0.029,0.0046000000000006,0.00350000000000039,0.0089999999999999
3897,0.0292,0.0047000000000007,0.00350000000000039,0.0089999999999999
3898,0.0293000000000001,0.0047000000000007,0.00350000000000039,0.0089999999999999
3899,0.0291000000000002,0.00480000000000058,0.00350000000000039,0.0089999999999999
3900,0.0288,0.00480000000000058,0.00350000000000039,0.0089999999999999
3901,0.0287000000000001,0.00480000000000058,0.00350000000000039,0.00919999999999987
3902,0.0283000000000001,0.00490000000000068,0.00350000000000039,0.00919999999999987
3903,0.0282000000000001,0.00490000000000068,0.00350000000000039,0.00919999999999987
3904,0.0277000000000004,0.00480000000000058,0.00350000000000039,0.00919999999999987
3905,0.0276000000000003,0.00480000000000058,0.00350000000000039,0.00919999999999987
3906,0.0277000000000004,0.00480000000000058,0.00340000000000029,0.0089999999999999
3907,0.0277000000000004,0.00480000000000058,0.00340000000000029,0.0089999999999999
3908,0.0277000000000004,0.00470000000000059,0.00340000000000029,0.0089999999999999
3909,0.0280000000000002,0.00470000000000059,0.00340000000000029,0.0089999999999999
3910,0.0279000000000004,0.0046000000000006,0.00340000000000029,0.0089999999999999
3911,0.0280000000000001,0.0046000000000006,0.00340000000000029,0.00969999999999982
3912,0.0284000000000002,0.0047000000000007,0.00340000000000029,0.00969999999999982
3913,0.0284000000000003,0.0047000000000007,0.0033000000000003,0.00969999999999982
3914,0.0284000000000002,0.0047000000000007,0.0033000000000003,0.00969999999999982
3915,0.0285000000000004,0.0047000000000007,0.00340000000000029,0.00969999999999982
3916,0.0286000000000003,0.0047000000000007,0.00350000000000039,0.00930000000000009
3917,0.0285000000000002,0.00450000000000061,0.00350000000000039,0.00930000000000009
3918,0.0283000000000004,0.00450000000000061,0.00350000000000039,0.00930000000000009
3919,0.0280000000000004,0.00440000000000074,0.00350000000000039,0.00930000000000009
3920,0.0279000000000005,0.00440000000000074,0.00350000000000039,0.00930000000000009
3921,0.0282000000000004,0.00440000000000074,0.00350000000000039,0.00949999999999984
3922,0.0283000000000007,0.00430000000000064,0.00350000000000039,0.00949999999999984
3923,0.0285000000000005,0.00430000000000064,0.00350000000000039,0.00949999999999984
3924,0.0285000000000005,0.00430000000000064,0.00350000000000039,0.00949999999999984
3925,0.0287000000000003,0.00430000000000064,0.00350000000000039,0.00949999999999984
3926,0.0288000000000004,0.00430000000000064,0.00350000000000039,0.00869999999999993
3927,0.0286000000000003,0.00430000000000064,0.00350000000000039,0.00869999999999993
3928,0.0287000000000003,0.00410000000000055,0.00350000000000039,0.00869999999999993
3929,0.0288000000000003,0.00410000000000055,0.00350000000000039,0.00869999999999993
3930,0.0287000000000002,0.00420000000000054,0.00350000000000039,0.00869999999999993
3931,0.0288000000000003,0.00420000000000054,0.00350000000000039,0.00909999999999944
3932,0.0286000000000003,0.00410000000000066,0.00350000000000039,0.00909999999999944
3933,0.0285000000000002,0.00390000000000057,0.00340000000000029,0.00909999999999944
3934,0.0282000000000003,0.00400000000000067,0.00340000000000029,0.00909999999999944
3935,0.0282000000000003,0.00400000000000067,0.00340000000000029,0.00909999999999944
3936,0.0282000000000003,0.00400000000000067,0.0033000000000003,0.00959999999999961
3937,0.0282000000000003,0.00400000000000067,0.0033000000000003,0.00959999999999961
3938,0.0283000000000004,0.00400000000000067,0.0033000000000003,0.00959999999999961
3939,0.0287000000000003,0.00400000000000067,0.0033000000000003,0.00959999999999961
3940,0.0288000000000004,0.00400000000000067,0.0033000000000003,0.00959999999999961
3941,0.0286000000000003,0.00400000000000067,0.00320000000000009,0.0096999999999996
3942,0.0285000000000004,0.00420000000000076,0.00320000000000009,0.0096999999999996
3943,0.0286000000000003,0.00420000000000076,0.00320000000000009,0.0096999999999996
3944,0.0289000000000005,0.00420000000000076,0.00320000000000009,0.0096999999999996
3945,0.0287000000000005,0.00420000000000076,0.00310000000000021,0.0096999999999996
3946,0.0286000000000005,0.00410000000000066,0.00320000000000009,0.00899999999999967
3947,0.0290000000000005,0.00410000000000066,0.00320000000000009,0.00899999999999967
3948,0.0290000000000005,0.00410000000000066,0.00320000000000009,0.00899999999999967
3949,0.0290000000000004,0.00410000000000066,0.00320000000000009,0.00899999999999967
3950,0.0291000000000002,0.00410000000000066,0.00320000000000009,0.00899999999999967
3951,0.0289000000000003,0.00410000000000066,0.00320000000000009,0.00869999999999971
3952,0.0290000000000004,0.00410000000000066,0.00310000000000021,0.00869999999999971
3953,0.0289000000000003,0.00410000000000066,0.00310000000000021,0.00869999999999971
3954,0.0286000000000003,0.00410000000000066,0.00300000000000022,0.00869999999999971
3955,0.0287000000000003,0.00410000000000066,0.00300000000000022,0.00869999999999971
3956,0.0287000000000003,0.00430000000000075,0.00300000000000022,0.00889999999999969
3957,0.0286000000000002,0.00430000000000075,0.00300000000000022,0.00889999999999969
3958,0.0287000000000002,0.00420000000000076,0.00300000000000022,0.00889999999999969
3959,0.0287000000000002,0.00420000000000076,0.00300000000000022,0.00889999999999969
3960,0.0289,0.00420000000000087,0.00300000000000022,0.00889999999999969
3961,0.0287000000000002,0.00420000000000087,0.00300000000000022,0.00839999999999974
3962,0.0288,0.00410000000000066,0.00300000000000022,0.00839999999999974
3963,0.0287999999999999,0.00410000000000066,0.00300000000000022,0.00839999999999974
3964,0.0287000000000001,0.00410000000000066,0.00300000000000022,0.00839999999999974
3965,0.0287999999999999,0.00410000000000066,0.00290000000000024,0.00839999999999974
3966,0.0288,0.00390000000000068,0.00290000000000024,0.00979999999999948
3967,0.0288,0.00390000000000068,0.00290000000000024,0.00979999999999948
3968,0.0289000000000003,0.00390000000000068,0.00280000000000014,0.00979999999999948
3969,0.0288000000000004,0.00390000000000068,0.00290000000000001,0.00979999999999948
3970,0.0285000000000004,0.00400000000000078,0.00290000000000001,0.00979999999999948
3971,0.0285000000000004,0.00400000000000078,0.00290000000000001,0.00899999999999967
3972,0.0286000000000003,0.00400000000000078,0.00290000000000001,0.00899999999999967
3973,0.0287000000000003,0.00410000000000066,0.00290000000000001,0.00899999999999967
3974,0.0287000000000003,0.00400000000000067,0.00290000000000001,0.00899999999999967
3975,0.0286000000000004,0.00390000000000057,0.00300000000000022,0.00899999999999967
3976,0.0289000000000005,0.00400000000000067,0.00300000000000022,0.00979999999999992
3977,0.0288000000000005,0.00400000000000067,0.00300000000000022,0.00979999999999992
3978,0.0284000000000004,0.00400000000000067,0.00300000000000022,0.00979999999999992
3979,0.0281000000000006,0.00390000000000057,0.00300000000000022,0.00979999999999992
3980,0.0286000000000007,0.00380000000000047,0.00300000000000022,0.00979999999999992
3981,0.0286000000000007,0.00370000000000048,0.00310000000000032,0.00829999999999986
3982,0.0285000000000007,0.00370000000000048,0.0033000000000003,0.00829999999999986
3983,0.0287000000000006,0.00370000000000048,0.0033000000000003,0.00829999999999986
3984,0.0284000000000006,0.00380000000000047,0.0033000000000003,0.00829999999999986
3985,0.0282000000000007,0.00380000000000047,0.0033000000000003,0.00829999999999986
3986,0.0282000000000007,0.00380000000000047,0.0033000000000003,0.00869999999999949
3987,0.0283000000000007,0.00380000000000047,0.0033000000000003,0.00869999999999949
3988,0.0285000000000007,0.00390000000000057,0.00340000000000029,0.00869999999999949
3989,0.0287000000000007,0.00400000000000067,0.00340000000000029,0.00869999999999949
3990,0.0287000000000006,0.00400000000000067,0.0033000000000003,0.00869999999999949
3991,0.0287000000000006,0.00400000000000067,0.0033000000000003,0.00829999999999953
3992,0.0287000000000006,0.00400000000000067,0.0033000000000003,0.00829999999999953
3993,0.0287000000000006,0.00400000000000067,0.0033000000000003,0.00829999999999953
3994,0.0287000000000006,0.00400000000000067,0.0033000000000003,0.00829999999999953
3995,0.0287000000000006,0.00400000000000067,0.0033000000000003,0.00829999999999953
3996,0.0287000000000006,0.00400000000000067,0.0033000000000003,0.00819999999999999
3997,0.0287000000000006,0.00400000000000067,0.0033000000000003,0.00819999999999999
3998,0.0287000000000006,0.00400000000000067,0.0033000000000003,0.00819999999999999
3999,0.0287000000000006,0.00400000000000067,0.0033000000000003,0.00819999999999999
4000,0.0287000000000006,0.00400000000000067,0.0033000000000003,0.00819999999999999


==> data/PFS_Case20.csv <==
T,tot_pfs_krr,tot_pfs_krrnew,tot_pfs_krrPS,tot_pfs_BICOconti
1310,0.3156,0.3288,0.2646,0.288999999999999
1311,0.3156,0.3288,0.2646,0.2884
1312,0.3156,0.3288,0.2646,0.2884
1313,0.3156,0.3288,0.2646,0.2884
1314,0.3156,0.3288,0.2646,0.2884
1315,0.3156,0.3288,0.2646,0.2884
1316,0.3156,0.3288,0.2646,0.283799999999999
1317,0.3156,0.3288,0.2646,0.283799999999999
1318,0.3157,0.3288,0.2647,0.283799999999999
1319,0.3158,0.3287,0.2646,0.283799999999999
1320,0.3158,0.3285,0.2644,0.283799999999999
1321,0.3157,0.3282,0.2643,0.2826
1322,0.3159,0.328,0.2641,0.2826
1323,0.3171,0.3274,0.2635,0.2826
1324,0.3171,0.3265,0.2627,0.2826
1325,0.3166,0.3259,0.2612,0.2826
1326,0.3167,0.3253,0.2602,0.2864
1327,0.3167,0.3229,0.2572,0.2864
1328,0.3146,0.3215,0.2552,0.2864
1329,0.3122,0.317,0.2537,0.2864
1330,0.3099,0.3122,0.2499,0.2864
1331,0.308,0.3091,0.2486,0.286199999999999
1332,0.3065,0.3088,0.2472,0.286199999999999
1333,0.3051,0.309,0.2462,0.286199999999999
1334,0.3047,0.3096,0.2453,0.286199999999999
1335,0.304,0.3098,0.2443,0.286199999999999
1336,0.3043,0.3095,0.2437,0.2807
1337,0.3036,0.3089,0.2425,0.2807
1338,0.3037,0.3085,0.243,0.2807
1339,0.3041,0.3082,0.2428,0.2807
1340,0.3034,0.3078,0.243,0.2807
1341,0.3025,0.3068,0.2429,0.2742
1342,0.3023,0.3055,0.243,0.2742
1343,0.3016,0.3055,0.2419,0.2742
1344,0.3008,0.3035,0.241,0.2742
1345,0.2997,0.3031,0.2413,0.2742
1346,0.298299999999999,0.3033,0.2413,0.2738
1347,0.296699999999999,0.3011,0.2409,0.2738
1348,0.2954,0.3003,0.2411,0.2738
1349,0.2954,0.2989,0.2401,0.2738
1350,0.2948,0.2968,0.2381,0.2738
1351,0.2937,0.2955,0.238,0.2687
1352,0.2918,0.2953,0.2358,0.2687
1353,0.2909,0.2941,0.2364,0.2687
1354,0.291,0.2942,0.2356,0.2687
1355,0.2901,0.2938,0.235,0.2687
1356,0.2909,0.2936,0.2345,0.266
1357,0.2904,0.2925,0.2349,0.266
1358,0.2903,0.2922,0.2344,0.266
1359,0.2897,0.293,0.234,0.266
1360,0.2895,0.2932,0.2332,0.266
1361,0.2889,0.293,0.2334,0.262599999999999
1362,0.2878,0.2936,0.2335,0.262599999999999
1363,0.2869,0.2933,0.2328,0.262599999999999
1364,0.2867,0.2922,0.2326,0.262599999999999
1365,0.2857,0.2925,0.2323,0.262599999999999
1366,0.2842,0.2907,0.2315,0.2612
1367,0.2822,0.2901,0.2313,0.2612
1368,0.2813,0.2907,0.2305,0.2612
1369,0.2816,0.2903,0.230100000000001,0.2612
1370,0.2807,0.2902,0.228900000000001,0.2612
1371,0.2809,0.2893,0.227600000000001,0.257
1372,0.2794,0.2883,0.2263,0.257
1373,0.279,0.2879,0.226,0.257
1374,0.2782,0.2875,0.2248,0.257
1375,0.2778,0.2867,0.2239,0.257
1376,0.2772,0.2865,0.2222,0.2557
1377,0.2766,0.2856,0.2229,0.2557
1378,0.2773,0.284600000000001,0.2229,0.2557
1379,0.2775,0.2844,0.222,0.2557
1380,0.2765,0.2838,0.2212,0.2557
1381,0.276,0.2826,0.2205,0.2525
1382,0.2756,0.2807,0.2197,0.2525
1383,0.2761,0.2798,0.2196,0.2525
1384,0.2755,0.2785,0.2192,0.2525
1385,0.2754,0.2788,0.2175,0.2525
1386,0.2757,0.2782,0.2179,0.2506
1387,0.2746,0.2771,0.2156,0.2506
1388,0.2741,0.2756,0.2155,0.2506
1389,0.2739,0.2751,0.2147,0.2506
1390,0.2743,0.2745,0.2153,0.2506
1391,0.2741,0.2748,0.2138,0.2489
1392,0.2729,0.2746,0.2141,0.2489
1393,0.2712,0.2735,0.2127,0.2489
1394,0.2709,0.2726,0.212,0.2489
1395,0.2695,0.272,0.2114,0.2489
1396,0.2685,0.2716,0.2102,0.2424
1397,0.2675,0.2713,0.2103,0.2424
1398,0.2667,0.2709,0.2098,0.2424
1399,0.2657,0.2703,0.2084,0.2424
1400,0.2653,0.2701,0.2082,0.2424
1401,0.265,0.2694,0.2078,0.2422
1402,0.2652,0.2681,0.207799999999999,0.2422
1403,0.2634,0.2681,0.208499999999999,0.2422
1404,0.2633,0.2687,0.209,0.2422
1405,0.2637,0.2675,0.2077,0.2422
1406,0.263,0.2667,0.2064,0.239799999999999
1407,0.2626,0.2663,0.2058,0.239799999999999
1408,0.2627,0.2637,0.2054,0.239799999999999
1409,0.2625,0.2633,0.2049,0.239799999999999
1410,0.2623,0.2628,0.204,0.239799999999999
1411,0.2616,0.262,0.2036,0.239299999999999
1412,0.2611,0.2606,0.2031,0.239299999999999
1413,0.2612,0.2605,0.2024,0.239299999999999
1414,0.2601,0.2597,0.2021,0.239299999999999
1415,0.2596,0.2593,0.2017,0.239299999999999
1416,0.2597,0.2588,0.201,0.237099999999999
1417,0.2603,0.259,0.2003,0.237099999999999
1418,0.2611,0.2577,0.2002,0.237099999999999
1419,0.2601,0.2576,0.2,0.237099999999999
1420,0.2593,0.2577,0.1989,0.237099999999999
1421,0.2593,0.2575,0.1983,0.2384
1422,0.2591,0.257,0.197,0.2384
1423,0.259,0.2569,0.1968,0.2384
1424,0.2581,0.256,0.1963,0.2384
1425,0.2568,0.2548,0.1954,0.2384
1426,0.2559,0.2541,0.1954,0.232799999999999
1427,0.2551,0.2529,0.195,0.232799999999999
1428,0.2549,0.2515,0.1942,0.232799999999999
1429,0.2528,0.2511,0.1944,0.232799999999999
1430,0.2522,0.2505,0.1933,0.232799999999999
1431,0.2513,0.2499,0.1924,0.2284
1432,0.250700000000001,0.2495,0.1913,0.2284
1433,0.2501,0.2479,0.19,0.2284
1434,0.2497,0.2475,0.1899,0.2284
1435,0.2489,0.2469,0.1898,0.2284
1436,0.2477,0.2467,0.1889,0.224099999999999
1437,0.2468,0.2463,0.188099999999999,0.224099999999999
1438,0.2459,0.245300000000001,0.187399999999999,0.224099999999999
1439,0.2454,0.2446,0.187,0.224099999999999
1440,0.2455,0.244300000000001,0.187,0.224099999999999
1441,0.2455,0.2424,0.1865,0.224
1442,0.2453,0.2421,0.1856,0.224
1443,0.2442,0.2425,0.1858,0.224
1444,0.2439,0.2419,0.1852,0.224
1445,0.2434,0.2419,0.1854,0.224
1446,0.2435,0.2411,0.1855,0.2198
1447,0.2428,0.24,0.1845,0.2198
1448,0.2418,0.2389,0.1836,0.2198
1449,0.2415,0.2387,0.1832,0.2198
1450,0.2409,0.2386,0.183,0.2198
1451,0.2407,0.2379,0.1828,0.221299999999999
1452,0.2407,0.2378,0.1816,0.221299999999999
1453,0.24,0.2365,0.1814,0.221299999999999
1454,0.2391,0.2356,0.1813,0.221299999999999
1455,0.2386,0.2345,0.1802,0.221299999999999
1456,0.2389,0.2337,0.18,0.2187
1457,0.2394,0.234,0.1797,0.2187
1458,0.2393,0.2331,0.18,0.2187
1459,0.2397,0.2325,0.1793,0.2187
1460,0.2392,0.2325,0.1787,0.2187
1461,0.2381,0.2322,0.1779,0.217
1462,0.2384,0.232,0.1786,0.217
1463,0.2373,0.2311,0.178,0.217
1464,0.2371,0.2318,0.1772,0.217
1465,0.2359,0.2306,0.177,0.217
1466,0.2352,0.2307,0.1765,0.214099999999999
1467,0.2349,0.2294,0.176,0.214099999999999
1468,0.2347,0.231,0.1757,0.214099999999999
1469,0.2338,0.23,0.1753,0.214099999999999
1470,0.2339,0.229,0.1744,0.214099999999999
1471,0.2332,0.2281,0.1741,0.217099999999999
1472,0.2332,0.2279,0.1738,0.217099999999999
1473,0.2329,0.228,0.174,0.217099999999999
1474,0.2322,0.2265,0.1729,0.217099999999999
1475,0.2315,0.2259,0.1728,0.217099999999999
1476,0.2316,0.2255,0.1724,0.213599999999999
1477,0.2313,0.224,0.1722,0.213599999999999
1478,0.2323,0.2237,0.1726,0.213599999999999
1479,0.232,0.2233,0.1726,0.213599999999999
1480,0.2322,0.2223,0.1715,0.213599999999999
1481,0.2328,0.2215,0.1707,0.210099999999999
1482,0.2324,0.2212,0.1708,0.210099999999999
1483,0.2311,0.2199,0.1705,0.210099999999999
1484,0.2313,0.2209,0.1708,0.210099999999999
1485,0.2301,0.2206,0.171,0.210099999999999
1486,0.2306,0.2199,0.1704,0.208599999999999
1487,0.2298,0.2188,0.1702,0.208599999999999
1488,0.2298,0.2187,0.1698,0.208599999999999
1489,0.2295,0.2177,0.1697,0.208599999999999
1490,0.2286,0.2174,0.1702,0.208599999999999
1491,0.2284,0.2173,0.1702,0.207299999999999
1492,0.2282,0.2173,0.1697,0.207299999999999
1493,0.2271,0.216,0.169,0.207299999999999
1494,0.2269,0.216,0.1688,0.207299999999999
1495,0.2264,0.2166,0.1683,0.207299999999999
1496,0.2255,0.2156,0.1677,0.2051
1497,0.225,0.2149,0.168,0.2051
1498,0.2242,0.2149,0.168,0.2051
1499,0.2237,0.2144,0.1685,0.2051
1500,0.2231,0.214,0.1678,0.2051
1501,0.2221,0.2129,0.1669,0.2045
1502,0.2217,0.2118,0.1666,0.2045
1503,0.2218,0.2115,0.1662,0.2045
1504,0.2209,0.2115,0.1654,0.2045
1505,0.2205,0.2108,0.1642,0.2045
1506,0.2201,0.2103,0.1639,0.203399999999999
1507,0.2203,0.2099,0.164,0.203399999999999
1508,0.22,0.2078,0.1632,0.203399999999999
1509,0.22,0.2078,0.1622,0.203399999999999
1510,0.2198,0.2076,0.1619,0.203399999999999
1511,0.2191,0.2072,0.1605,0.199299999999999
1512,0.2179,0.2071,0.1601,0.199299999999999
1513,0.217900000000001,0.2068,0.1604,0.199299999999999
1514,0.217600000000001,0.2063,0.1597,0.199299999999999
1515,0.218300000000001,0.207,0.1601,0.199299999999999
1516,0.217700000000001,0.2068,0.1588,0.196299999999999
1517,0.2164,0.2057,0.1588,0.196299999999999
1518,0.2163,0.2057,0.158,0.196299999999999
1519,0.2168,0.2045,0.1582,0.196299999999999
1520,0.216,0.2039,0.1567,0.196299999999999
1521,0.2157,0.2034,0.1561,0.194999999999999
1522,0.2153,0.2024,0.1556,0.194999999999999
1523,0.2152,0.2027,0.1553,0.194999999999999
1524,0.2143,0.2023,0.1547,0.194999999999999
1525,0.213,0.2024,0.1543,0.194999999999999
1526,0.2128,0.201,0.1535,0.194299999999999
1527,0.2123,0.1996,0.1526,0.194299999999999
1528,0.2116,0.1986,0.1517,0.194299999999999
1529,0.2115,0.1987,0.1506,0.194299999999999
1530,0.2107,0.1983,0.1505,0.194299999999999
1531,0.2104,0.1976,0.1502,0.193699999999999
1532,0.2094,0.1966,0.1502,0.193699999999999
1533,0.2081,0.1959,0.1494,0.193699999999999
1534,0.2076,0.195,0.1497,0.193699999999999
1535,0.2069,0.1948,0.1496,0.193699999999999
1536,0.2065,0.1947,0.1495,0.1923
1537,0.2061,0.1935,0.1498,0.1923
1538,0.206,0.1934,0.1485,0.1923
1539,0.2056,0.1927,0.148,0.1923
1540,0.2054,0.192799999999999,0.1474,0.1923
1541,0.2062,0.1925,0.1468,0.1903
1542,0.2066,0.1913,0.1468,0.1903
1543,0.2061,0.1916,0.1467,0.1903
1544,0.2052,0.1913,0.1463,0.1903
1545,0.2053,0.1912,0.146,0.1903
1546,0.2055,0.1906,0.147,0.1898
1547,0.2056,0.19,0.1462,0.1898
1548,0.2045,0.1907,0.1462,0.1898
1549,0.2037,0.1903,0.1459,0.1898
1550,0.2025,0.1902,0.1466,0.1898
1551,0.2023,0.1894,0.1457,0.1874
1552,0.2018,0.1887,0.1462,0.1874
1553,0.201199999999999,0.1884,0.147,0.1874
1554,0.2008,0.1879,0.147,0.1874
1555,0.2009,0.1883,0.1466,0.1874
1556,0.2002,0.1886,0.1465,0.184
1557,0.1997,0.1881,0.1465,0.184
1558,0.1992,0.188299999999999,0.1463,0.184
1559,0.1988,0.188,0.146100000000001,0.184
1560,0.1976,0.1879,0.145700000000001,0.184
1561,0.1968,0.1877,0.1453,0.183499999999999
1562,0.1967,0.1864,0.1455,0.183499999999999
1563,0.1964,0.1865,0.1454,0.183499999999999
1564,0.196,0.185,0.1451,0.183499999999999
1565,0.195,0.1849,0.1439,0.183499999999999
1566,0.1941,0.1846,0.1434,0.1829
1567,0.1936,0.1838,0.1436,0.1829
1568,0.1931,0.1835,0.144,0.1829
1569,0.1929,0.1833,0.1439,0.1829
1570,0.1935,0.1827,0.1436,0.1829
1571,0.1931,0.1824,0.1433,0.1818
1572,0.1926,0.1818,0.1427,0.1818
1573,0.192,0.1811,0.1427,0.1818
1574,0.1922,0.1808,0.1417,0.1818
1575,0.1914,0.1803,0.1406,0.1818
1576,0.1919,0.1793,0.1402,0.1785
1577,0.1916,0.1789,0.1394,0.1785
1578,0.1911,0.1789,0.1384,0.1785
1579,0.191,0.1789,0.1373,0.1785
1580,0.1914,0.1799,0.1367,0.1785
1581,0.192,0.1792,0.1366,0.1776
1582,0.1921,0.1787,0.1363,0.1776
1583,0.1919,0.1782,0.1355,0.1776
1584,0.1916,0.178,0.1349,0.1776
1585,0.1909,0.1781,0.1344,0.1776
1586,0.1912,0.1776,0.1338,0.178199999999999
1587,0.1908,0.1778,0.1342,0.178199999999999
1588,0.191,0.1776,0.1338,0.178199999999999
1589,0.1903,0.1776,0.1332,0.178199999999999
1590,0.1906,0.1778,0.1333,0.178199999999999
1591,0.1907,0.1778,0.1337,0.1744
1592,0.1897,0.1772,0.1328,0.1744
1593,0.1896,0.1772,0.1328,0.1744
1594,0.1891,0.1766,0.1329,0.1744
1595,0.1891,0.1759,0.1322,0.1744
1596,0.1878,0.1753,0.1318,0.1718
1597,0.188,0.1747,0.1315,0.1718
1598,0.1873,0.1744,0.1315,0.1718
1599,0.1872,0.1743,0.1319,0.1718
1600,0.1869,0.1748,0.1315,0.1718
1601,0.185800000000001,0.1738,0.1316,0.172899999999999
1602,0.186,0.1734,0.1315,0.172899999999999
1603,0.184900000000001,0.1729,0.1311,0.172899999999999
1604,0.1853,0.1728,0.131,0.172899999999999
1605,0.184900000000001,0.172,0.1307,0.172899999999999
1606,0.1849,0.1722,0.1298,0.171899999999999
1607,0.1847,0.1719,0.129900000000001,0.171899999999999
1608,0.1848,0.1714,0.129000000000001,0.171899999999999
1609,0.1836,0.1705,0.1289,0.171899999999999
1610,0.182500000000001,0.1697,0.128600000000001,0.171899999999999
1611,0.182200000000001,0.1692,0.128000000000001,0.170899999999999
1612,0.182800000000001,0.1689,0.1288,0.170899999999999
1613,0.1832,0.1682,0.1279,0.170899999999999
1614,0.1829,0.1672,0.1269,0.170899999999999
1615,0.1827,0.1666,0.1268,0.170899999999999
1616,0.1836,0.1665,0.1269,0.1712
1617,0.1839,0.1662,0.1269,0.1712
1618,0.1838,0.1662,0.126000000000001,0.1712
1619,0.1837,0.1665,0.1252,0.1712
1620,0.1833,0.1663,0.125200000000001,0.1712
1621,0.1825,0.1663,0.1251,0.168999999999999
1622,0.1817,0.1664,0.124900000000001,0.168999999999999
1623,0.1813,0.1664,0.124400000000001,0.168999999999999
1624,0.1803,0.1655,0.1243,0.168999999999999
1625,0.1807,0.1656,0.1239,0.168999999999999
1626,0.1803,0.1649,0.124,0.1689
1627,0.18,0.1651,0.1228,0.1689
1628,0.1792,0.1649,0.1228,0.1689
1629,0.1782,0.1651,0.1224,0.1689
1630,0.177099999999999,0.1647,0.1225,0.1689
1631,0.1771,0.1648,0.1231,0.165299999999999
1632,0.1773,0.1649,0.1225,0.165299999999999
1633,0.177,0.1649,0.1228,0.165299999999999
1634,0.1769,0.1649,0.1221,0.165299999999999
1635,0.1767,0.1654,0.122500000000001,0.165299999999999
1636,0.1762,0.1647,0.1217,0.164199999999999
1637,0.175300000000001,0.1639,0.122,0.164199999999999
1638,0.1747,0.1637,0.1214,0.164199999999999
1639,0.1749,0.1632,0.1211,0.164199999999999
1640,0.1743,0.1627,0.1212,0.164199999999999
1641,0.1744,0.1634,0.1212,0.163399999999999
1642,0.1742,0.1635,0.1212,0.163399999999999
1643,0.1741,0.1631,0.1217,0.163399999999999
1644,0.1736,0.1626,0.1215,0.163399999999999
1645,0.1729,0.1624,0.1205,0.163399999999999
1646,0.173,0.1622,0.1196,0.162999999999999
1647,0.1731,0.1616,0.1197,0.162999999999999
1648,0.1726,0.1614,0.1193,0.162999999999999
1649,0.1724,0.1611,0.1193,0.162999999999999
1650,0.1725,0.1606,0.1194,0.162999999999999
1651,0.172,0.1602,0.119,0.1614
1652,0.1718,0.1595,0.119,0.1614
1653,0.1718,0.1589,0.1186,0.1614
1654,0.1718,0.159,0.118600000000001,0.1614
1655,0.1721,0.1587,0.1184,0.1614
1656,0.172,0.1575,0.1179,0.162499999999999
1657,0.172600000000001,0.1563,0.1176,0.162499999999999
1658,0.1724,0.1557,0.1172,0.162499999999999
1659,0.1724,0.1558,0.1165,0.162499999999999
1660,0.1716,0.1554,0.1167,0.162499999999999
1661,0.1715,0.1553,0.1158,0.1593
1662,0.1707,0.1548,0.1156,0.1593
1663,0.171,0.1545,0.1157,0.1593
1664,0.1715,0.1541,0.1161,0.1593
1665,0.1717,0.1533,0.1159,0.1593
1666,0.1709,0.1532,0.1165,0.1577
1667,0.1712,0.1526,0.1162,0.1577
1668,0.1708,0.1531,0.116,0.1577
1669,0.1707,0.1527,0.1159,0.1577
1670,0.1705,0.152,0.1161,0.1577
1671,0.1697,0.152,0.1158,0.157199999999999
1672,0.1694,0.1515,0.1159,0.157199999999999
1673,0.1693,0.1514,0.1157,0.157199999999999
1674,0.1693,0.151,0.1158,0.157199999999999
1675,0.1687,0.1511,0.1156,0.157199999999999
1676,0.1692,0.1507,0.1151,0.158099999999999
1677,0.1682,0.1509,0.1146,0.158099999999999
1678,0.1684,0.151,0.1151,0.158099999999999
1679,0.168,0.1508,0.1154,0.158099999999999
1680,0.1675,0.1506,0.1149,0.158099999999999
1681,0.167,0.1502,0.115,0.1584
1682,0.1667,0.1498,0.1142,0.1584
1683,0.1662,0.1501,0.1143,0.1584
1684,0.1656,0.1506,0.1144,0.1584
1685,0.1659,0.1503,0.114,0.1584
1686,0.1647,0.1509,0.114,0.1569
1687,0.164,0.1506,0.1141,0.1569
1688,0.1644,0.15,0.1141,0.1569
1689,0.163900000000001,0.1494,0.1139,0.1569
1690,0.1638,0.1489,0.1136,0.1569
1691,0.1645,0.1483,0.1131,0.1557
1692,0.1644,0.1475,0.1127,0.1557
1693,0.1637,0.1467,0.1117,0.1557
1694,0.1639,0.1456,0.1121,0.1557
1695,0.163,0.1459,0.1115,0.1557
1696,0.1626,0.1456,0.1113,0.155
1697,0.1627,0.1454,0.1108,0.155
1698,0.1629,0.145,0.1106,0.155
1699,0.1622,0.1449,0.1104,0.155
1700,0.162,0.1453,0.11,0.155
1701,0.1616,0.1447,0.1093,0.154099999999999
1702,0.1616,0.1448,0.108399999999999,0.154099999999999
1703,0.1615,0.1444,0.107999999999999,0.154099999999999
1704,0.161,0.143500000000001,0.1073,0.154099999999999
1705,0.1602,0.1429,0.1067,0.154099999999999
1706,0.1602,0.1429,0.107199999999999,0.1519
1707,0.1599,0.1423,0.106899999999999,0.1519
1708,0.1597,0.1414,0.106699999999999,0.1519
1709,0.1595,0.1405,0.106499999999999,0.1519
1710,0.1594,0.1405,0.105699999999999,0.1519
1711,0.1595,0.1401,0.104799999999999,0.1515
1712,0.1594,0.1398,0.104099999999999,0.1515
1713,0.1591,0.1397,0.104199999999999,0.1515
1714,0.1582,0.1392,0.104199999999999,0.1515
1715,0.1582,0.1382,0.104299999999999,0.1515
1716,0.1579,0.1377,0.103499999999999,0.152699999999999
1717,0.1575,0.137500000000001,0.1032,0.152699999999999
1718,0.1576,0.1373,0.1027,0.152699999999999
1719,0.1577,0.1372,0.102599999999999,0.152699999999999
1720,0.156799999999999,0.1371,0.1024,0.152699999999999
1721,0.156,0.1366,0.1021,0.1492
1722,0.1564,0.1357,0.1019,0.1492
1723,0.156,0.136,0.1019,0.1492
1724,0.1563,0.1353,0.1024,0.1492
1725,0.1562,0.135,0.1022,0.1492
1726,0.1564,0.1341,0.1028,0.1494
1727,0.1567,0.1338,0.1029,0.1494
1728,0.1561,0.1332,0.1027,0.1494
1729,0.1557,0.1325,0.1027,0.1494
1730,0.155700000000001,0.1324,0.1026,0.1494
1731,0.1553,0.1326,0.1023,0.1511
1732,0.1554,0.1323,0.1025,0.1511
1733,0.1562,0.1321,0.1025,0.1511
1734,0.1555,0.1312,0.1026,0.1511
1735,0.1553,0.1316,0.1017,0.1511
1736,0.1555,0.1311,0.1021,0.1478
1737,0.1558,0.1304,0.1022,0.1478
1738,0.1558,0.13,0.1014,0.1478
1739,0.1564,0.1296,0.1015,0.1478
1740,0.1559,0.129200000000001,0.1011,0.1478
1741,0.1557,0.129100000000001,0.101,0.1472
1742,0.1554,0.1286,0.1007,0.1472
1743,0.1554,0.1283,0.1002,0.1472
1744,0.1548,0.1284,0.1007,0.1472
1745,0.1554,0.1272,0.0999,0.1472
1746,0.1551,0.1273,0.0997999999999998,0.1486
1747,0.1552,0.1276,0.0993999999999997,0.1486
1748,0.1554,0.1273,0.0991999999999997,0.1486
1749,0.1562,0.1264,0.0989999999999999,0.1486
1750,0.1564,0.126,0.0985999999999998,0.1486
1751,0.1562,0.126,0.0982999999999998,0.146999999999999
1752,0.1561,0.1261,0.0981999999999998,0.146999999999999
1753,0.1556,0.1268,0.0975999999999999,0.146999999999999
1754,0.154,0.1264,0.0977999999999999,0.146999999999999
1755,0.1538,0.1257,0.0970999999999996,0.146999999999999
1756,0.1527,0.1259,0.0967999999999997,0.143799999999999
1757,0.1525,0.1255,0.0969999999999996,0.143799999999999
1758,0.1522,0.1249,0.0962999999999998,0.143799999999999
1759,0.1511,0.1247,0.0962,0.143799999999999
1760,0.151,0.1248,0.0964999999999999,0.143799999999999
1761,0.1498,0.1245,0.0964999999999999,0.1449
1762,0.1494,0.1247,0.0970999999999996,0.1449
1763,0.1488,0.1242,0.0967999999999996,0.1449
1764,0.1482,0.1229,0.0963999999999995,0.1449
1765,0.1477,0.1231,0.0966999999999993,0.1449
1766,0.1467,0.1231,0.0961999999999993,0.1419
1767,0.1464,0.1236,0.0966999999999991,0.1419
1768,0.1465,0.1237,0.0961999999999992,0.1419
1769,0.1465,0.1238,0.0970999999999992,0.1419
1770,0.146,0.1242,0.0965999999999991,0.1419
1771,0.1457,0.1244,0.0960999999999993,0.143599999999999
1772,0.1459,0.1239,0.0954999999999997,0.143599999999999
1773,0.1463,0.1238,0.0954999999999994,0.143599999999999
1774,0.1462,0.1234,0.0958999999999997,0.143599999999999
1775,0.1464,0.1233,0.0953999999999998,0.143599999999999
1776,0.1463,0.123,0.0946999999999997,0.14
1777,0.1453,0.122499999999999,0.0939999999999996,0.14
1778,0.1449,0.121999999999999,0.0941999999999997,0.14
1779,0.1446,0.1221,0.0941,0.14
1780,0.1451,0.1217,0.0942000000000001,0.14
1781,0.1449,0.1219,0.0942000000000002,0.1405
1782,0.1452,0.1218,0.0941000000000001,0.1405
1783,0.145,0.1221,0.0938,0.1405
1784,0.145,0.121,0.0932999999999998,0.1405
1785,0.1454,0.1211,0.0931999999999998,0.1405
1786,0.1455,0.1212,0.0930999999999998,0.1387
1787,0.1457,0.1215,0.0918999999999996,0.1387
1788,0.1459,0.1214,0.0919999999999996,0.1387
1789,0.1451,0.1209,0.0922999999999997,0.1387
1790,0.1449,0.1207,0.0925999999999996,0.1387
1791,0.1443,0.1199,0.0925999999999998,0.1384
1792,0.1438,0.1197,0.0926999999999998,0.1384
1793,0.1442,0.1192,0.0929999999999999,0.1384
1794,0.1434,0.1187,0.0933999999999999,0.1384
1795,0.1431,0.1182,0.0930999999999997,0.1384
1796,0.1423,0.1183,0.0925999999999999,0.1361
1797,0.142,0.1181,0.0927,0.1361
1798,0.1423,0.118,0.0923999999999999,0.1361
1799,0.1421,0.1177,0.0921,0.1361
1800,0.141300000000001,0.1176,0.0921999999999998,0.1361
1801,0.1412,0.1172,0.0917,0.133199999999999
1802,0.1405,0.117,0.0917999999999999,0.133199999999999
1803,0.1402,0.1166,0.0918999999999996,0.133199999999999
1804,0.1399,0.116,0.0917999999999997,0.133199999999999
1805,0.1396,0.1152,0.0916999999999999,0.133199999999999
1806,0.1401,0.1153,0.0919999999999996,0.136
1807,0.1397,0.115,0.0915999999999996,0.136
1808,0.1394,0.115,0.0916999999999998,0.136
1809,0.1396,0.114500000000001,0.0915999999999997,0.136
1810,0.1392,0.114300000000001,0.0915999999999997,0.136
1811,0.1396,0.114300000000001,0.0906999999999997,0.1354
1812,0.1394,0.1137,0.0910999999999997,0.1354
1813,0.139,0.113400000000001,0.0907999999999997,0.1354
1814,0.1391,0.1136,0.0912999999999998,0.1354
1815,0.138799999999999,0.113400000000001,0.0903999999999998,0.1354
1816,0.1389,0.1136,0.0900999999999996,0.1319
1817,0.1381,0.1133,0.0895999999999997,0.1319
1818,0.1381,0.1127,0.0893999999999997,0.1319
1819,0.1377,0.1128,0.0893999999999997,0.1319
1820,0.138,0.1135,0.0892999999999996,0.1319
1821,0.138,0.1129,0.0887999999999997,0.1296
1822,0.1373,0.1127,0.0886999999999999,0.1296
1823,0.1371,0.1129,0.0885999999999999,0.1296
1824,0.1362,0.113,0.0887999999999998,0.1296
1825,0.136,0.1122,0.0887999999999998,0.1296
1826,0.1353,0.112,0.0884999999999998,0.1295
1827,0.1349,0.1118,0.0883999999999996,0.1295
1828,0.1346,0.112,0.0876999999999997,0.1295
1829,0.1347,0.1117,0.0878999999999996,0.1295
1830,0.1344,0.1115,0.0879999999999996,0.1295
1831,0.1342,0.1109,0.0876999999999996,0.1287
1832,0.1342,0.1105,0.0878999999999995,0.1287
1833,0.1341,0.1105,0.0875999999999995,0.1287
1834,0.1339,0.1104,0.0866999999999994,0.1287
1835,0.1346,0.1105,0.0868999999999995,0.1287
1836,0.1341,0.1097,0.0862999999999995,0.1288
1837,0.1333,0.1097,0.0866999999999994,0.1288
1838,0.1334,0.1094,0.0863999999999997,0.1288
1839,0.1337,0.1094,0.0858999999999998,0.1288
1840,0.1339,0.1091,0.0855999999999998,0.1288
1841,0.134,0.1081,0.0853999999999996,0.1295
1842,0.1342,0.1078,0.0857999999999994,0.1295
1843,0.1345,0.1079,0.0862999999999993,0.1295
1844,0.1346,0.1077,0.0862999999999994,0.1295
1845,0.1346,0.1082,0.0860999999999993,0.1295
1846,0.1345,0.1082,0.0857999999999993,0.125299999999999
1847,0.1344,0.1082,0.0852999999999992,0.125299999999999
1848,0.1344,0.1084,0.0850999999999991,0.125299999999999
1849,0.1336,0.1082,0.0849999999999992,0.125299999999999
1850,0.1332,0.1081,0.0852999999999992,0.125299999999999
1851,0.1327,0.1082,0.0853999999999994,0.1247
1852,0.1323,0.1078,0.0858999999999996,0.1247
1853,0.1316,0.1074,0.0853999999999995,0.1247
1854,0.1313,0.106600000000001,0.0852999999999993,0.1247
1855,0.1315,0.106200000000001,0.0856999999999993,0.1247
1856,0.1322,0.106300000000001,0.0856999999999993,0.1245
1857,0.1319,0.106200000000001,0.0852999999999995,0.1245
1858,0.1313,0.1058,0.0851999999999994,0.1245
1859,0.1315,0.1055,0.0846999999999996,0.1245
1860,0.1316,0.1049,0.0845999999999998,0.1245
1861,0.1324,0.1045,0.0843999999999998,0.124099999999999
1862,0.1315,0.105,0.0844,0.124099999999999
1863,0.1314,0.1045,0.0840999999999998,0.124099999999999
1864,0.1306,0.1041,0.0842999999999998,0.124099999999999
1865,0.1306,0.104,0.0841999999999998,0.124099999999999
1866,0.1302,0.1037,0.0840999999999998,0.1227
1867,0.1301,0.103,0.0843999999999998,0.1227
1868,0.13,0.102700000000001,0.0838999999999999,0.1227
1869,0.1298,0.1022,0.0834000000000001,0.1227
1870,0.1296,0.102,0.0837,0.1227
1871,0.1292,0.1013,0.0834999999999999,0.1222
1872,0.1293,0.101,0.0827,0.1222
1873,0.1298,0.1008,0.0832999999999998,0.1222
1874,0.1296,0.1006,0.0827999999999999,0.1222
1875,0.1297,0.1003,0.0828999999999998,0.1222
1876,0.1298,0.1009,0.0823999999999997,0.1198
1877,0.1301,0.1003,0.0827999999999995,0.1198
1878,0.13,0.1001,0.0823999999999997,0.1198
1879,0.1295,0.0994000000000002,0.0821999999999996,0.1198
1880,0.129,0.0984,0.0823999999999994,0.1198
1881,0.1285,0.0984000000000002,0.0820999999999995,0.119799999999999
1882,0.1283,0.0979000000000002,0.0813999999999995,0.119799999999999
1883,0.1281,0.0978000000000004,0.0813999999999995,0.119799999999999
1884,0.128,0.0977000000000003,0.0809999999999995,0.119799999999999
1885,0.1276,0.0980000000000005,0.0805999999999996,0.119799999999999
1886,0.1268,0.0980000000000004,0.0804999999999997,0.119599999999999
1887,0.1269,0.0982000000000004,0.0802999999999998,0.119599999999999
1888,0.1273,0.0987000000000002,0.0804999999999998,0.119599999999999
1889,0.1271,0.0994000000000003,0.0805999999999999,0.119599999999999
1890,0.1271,0.0989000000000003,0.0806999999999998,0.119599999999999
1891,0.1269,0.0987000000000003,0.0808999999999999,0.1177
1892,0.1267,0.0983000000000003,0.081,0.1177
1893,0.1261,0.0981000000000003,0.0805999999999998,0.1177
1894,0.1262,0.0978000000000001,0.0804999999999998,0.1177
1895,0.1256,0.0976999999999998,0.0799999999999998,0.1177
1896,0.1251,0.0972,0.0808999999999996,0.1185
1897,0.1247,0.0971,0.0803999999999996,0.1185
1898,0.1255,0.0970000000000003,0.0801999999999997,0.1185
1899,0.1256,0.0968000000000003,0.0797999999999996,0.1185
1900,0.1256,0.0963000000000004,0.0797999999999998,0.1185
1901,0.1259,0.0968000000000001,0.0793999999999997,0.114399999999999
1902,0.125699999999999,0.0962000000000001,0.0795999999999998,0.114399999999999
1903,0.1252,0.0962000000000002,0.0792999999999999,0.114399999999999
1904,0.1247,0.0959000000000003,0.0784999999999998,0.114399999999999
1905,0.1245,0.0959000000000002,0.0786,0.114399999999999
1906,0.1245,0.0950000000000002,0.0779,0.116599999999999
1907,0.1247,0.0954000000000002,0.0777999999999999,0.116599999999999
1908,0.1242,0.0949000000000004,0.0777,0.116599999999999
1909,0.1241,0.0948000000000002,0.0773999999999999,0.116599999999999
1910,0.1235,0.0946000000000001,0.0770999999999998,0.116599999999999
1911,0.1237,0.0948000000000002,0.0773999999999999,0.1165
1912,0.124,0.0947000000000002,0.0773999999999998,0.1165
1913,0.124,0.0948,0.0772999999999999,0.1165
1914,0.1238,0.0941999999999998,0.0773,0.1165
1915,0.1232,0.0942999999999999,0.0773000000000001,0.1165
1916,0.1231,0.0936999999999998,0.0768000000000002,0.1143
1917,0.1227,0.0946000000000001,0.0761000000000003,0.1143
1918,0.1227,0.0945999999999999,0.0760000000000002,0.1143
1919,0.1227,0.0944999999999999,0.0762,0.1143
1920,0.1225,0.0945,0.0762999999999999,0.1143
1921,0.1226,0.0947,0.0762,0.1139
1922,0.1214,0.0945000000000001,0.0763000000000001,0.1139
1923,0.1208,0.0942000000000003,0.0759000000000001,0.1139
1924,0.12,0.0942000000000002,0.0761000000000002,0.1139
1925,0.1199,0.0943000000000002,0.0762999999999999,0.1139
1926,0.1192,0.0943000000000001,0.0763000000000001,0.1132
1927,0.1192,0.0945,0.0757000000000002,0.1132
1928,0.1191,0.0941,0.0754,0.1132
1929,0.1189,0.0942000000000001,0.0756000000000001,0.1132
1930,0.1186,0.0941000000000003,0.0751000000000002,0.1132
1931,0.1188,0.0942000000000001,0.0746000000000001,0.1115
1932,0.119,0.0934000000000001,0.075,0.1115
1933,0.1192,0.0932000000000002,0.0753999999999999,0.1115
1934,0.1188,0.0930000000000001,0.0753999999999998,0.1115
1935,0.1186,0.0934000000000001,0.0751999999999997,0.1115
1936,0.118400000000001,0.0939000000000001,0.0745999999999998,0.110399999999999
1937,0.1183,0.0941000000000001,0.0738999999999999,0.110399999999999
1938,0.1187,0.0942000000000003,0.0740999999999997,0.110399999999999
1939,0.1182,0.0937000000000002,0.0743999999999998,0.110399999999999
1940,0.118,0.0942000000000003,0.0747999999999998,0.110399999999999
1941,0.1175,0.0937000000000002,0.0741999999999997,0.109499999999999
1942,0.1179,0.0935000000000001,0.0739999999999996,0.109499999999999
1943,0.118,0.093,0.0736999999999997,0.109499999999999
1944,0.1188,0.0927999999999999,0.0737999999999999,0.109499999999999
1945,0.1186,0.0927999999999999,0.0734999999999997,0.109499999999999
1946,0.1185,0.0926999999999998,0.0735999999999997,0.107199999999999
1947,0.1185,0.0920999999999998,0.0732999999999998,0.107199999999999
1948,0.1187,0.0916999999999999,0.0731999999999996,0.107199999999999
1949,0.1178,0.0919999999999997,0.0732999999999998,0.107199999999999
1950,0.1184,0.0914999999999998,0.0733999999999999,0.107199999999999
1951,0.1177,0.0911999999999996,0.0732999999999997,0.1072
1952,0.1181,0.0909999999999995,0.0730999999999997,0.1072
1953,0.1178,0.0906999999999996,0.0734999999999996,0.1072
1954,0.1175,0.0905999999999993,0.0733999999999998,0.1072
1955,0.1173,0.0898999999999995,0.0729999999999998,0.1072
1956,0.117,0.0898999999999995,0.0729999999999998,0.108499999999999
1957,0.1169,0.0899999999999995,0.0726999999999997,0.108499999999999
1958,0.1164,0.0892999999999996,0.0722999999999996,0.108499999999999
1959,0.1158,0.0885999999999997,0.0717999999999996,0.108499999999999
1960,0.1152,0.0883999999999997,0.0716999999999998,0.108499999999999
1961,0.1154,0.0880999999999996,0.0713000000000001,0.1052
1962,0.1152,0.0877999999999998,0.0713000000000003,0.1052
1963,0.1152,0.0873999999999998,0.0708,0.1052
1964,0.1148,0.0874999999999996,0.0703999999999999,0.1052
1965,0.1145,0.0867999999999997,0.0702999999999999,0.1052
1966,0.1145,0.0865999999999996,0.0700999999999997,0.105799999999999
1967,0.1147,0.0864999999999995,0.0701999999999997,0.105799999999999
1968,0.1145,0.0866999999999994,0.0700999999999996,0.105799999999999
1969,0.1139,0.0860999999999996,0.0700999999999997,0.105799999999999
1970,0.1143,0.0862999999999995,0.07,0.105799999999999
1971,0.1139,0.0861999999999996,0.0696999999999999,0.106699999999999
1972,0.1134,0.0861999999999996,0.0699000000000002,0.106699999999999
1973,0.1131,0.0864999999999996,0.0697000000000001,0.106699999999999
1974,0.1132,0.0866999999999998,0.0697000000000003,0.106699999999999
1975,0.1129,0.0863999999999997,0.0694000000000002,0.106699999999999
1976,0.1125,0.0859999999999999,0.0688000000000001,0.106399999999999
1977,0.1121,0.0854999999999998,0.0687000000000001,0.106399999999999
1978,0.1119,0.0850999999999996,0.0684,0.106399999999999
1979,0.1121,0.0848999999999996,0.0682999999999998,0.106399999999999
1980,0.1117,0.0843999999999997,0.0683,0.106399999999999
1981,0.1117,0.0836999999999999,0.0675999999999998,0.1032
1982,0.1114,0.0832999999999998,0.0673999999999999,0.1032
1983,0.1113,0.0830999999999998,0.0672000000000001,0.1032
1984,0.1113,0.0828,0.0669,0.1032
1985,0.1107,0.0827999999999999,0.0670000000000001,0.1032
1986,0.1106,0.0828999999999998,0.0668,0.101899999999999
1987,0.1106,0.0826999999999998,0.0664,0.101899999999999
1988,0.1105,0.0816999999999998,0.0659000000000001,0.101899999999999
1989,0.1107,0.0816999999999998,0.0658,0.101899999999999
1990,0.1102,0.0816999999999999,0.0658,0.101899999999999
1991,0.1104,0.0810999999999997,0.0658,0.102599999999999
1992,0.1107,0.0806999999999998,0.0657,0.102599999999999
1993,0.1107,0.0803999999999998,0.0657,0.102599999999999
1994,0.111,0.0801999999999998,0.0657,0.102599999999999
1995,0.1106,0.0807000000000001,0.0659000000000001,0.102599999999999
1996,0.1111,0.0799999999999997,0.0656999999999998,0.103899999999999
1997,0.111,0.0799999999999997,0.0652999999999999,0.103899999999999
1998,0.1112,0.0800999999999996,0.0656,0.103899999999999
1999,0.1106,0.0802999999999997,0.0659000000000001,0.103899999999999
2000,0.1116,0.0799999999999996,0.0660999999999998,0.103899999999999
2001,0.1116,0.0798999999999996,0.0658999999999998,0.100699999999999
2002,0.1115,0.0798999999999996,0.0655999999999999,0.100699999999999
2003,0.1112,0.0799999999999997,0.0651999999999997,0.100699999999999
2004,0.1118,0.0801999999999995,0.0650999999999997,0.100699999999999
2005,0.1118,0.0801999999999995,0.0650999999999997,0.100699999999999
2006,0.1118,0.0802999999999996,0.0655,0.102399999999999
2007,0.1116,0.0806999999999997,0.0657000000000001,0.102399999999999
2008,0.1114,0.0808999999999997,0.0658,0.102399999999999
2009,0.112,0.0805999999999998,0.0655999999999999,0.102399999999999
2010,0.1121,0.0814999999999999,0.0652999999999997,0.102399999999999
2011,0.1122,0.0813999999999999,0.0651999999999997,0.1008
2012,0.112,0.0807999999999996,0.0651999999999999,0.1008
2013,0.1114,0.0802999999999996,0.0652999999999997,0.1008
2014,0.1111,0.0803999999999996,0.0649999999999994,0.1008
2015,0.1113,0.0800999999999997,0.0653999999999995,0.1008
2016,0.1111,0.0794999999999999,0.0653999999999995,0.0995999999999991
2017,0.1105,0.0795,0.0648999999999995,0.0995999999999991
2018,0.1104,0.0792,0.0649999999999996,0.0995999999999991
2019,0.1105,0.0793,0.0646999999999995,0.0995999999999991
2020,0.1103,0.0789000000000002,0.0646999999999995,0.0995999999999991
2021,0.11,0.0783,0.0647999999999996,0.100199999999999
2022,0.11,0.0783000000000001,0.0645999999999995,0.100199999999999
2023,0.11,0.0778,0.0642999999999995,0.100199999999999
2024,0.1095,0.0777999999999998,0.0646999999999994,0.100199999999999
2025,0.1096,0.0771999999999996,0.0646999999999994,0.100199999999999
2026,0.1096,0.0769999999999993,0.0642999999999997,0.0981999999999996
2027,0.1092,0.0768999999999995,0.0642999999999995,0.0981999999999996
2028,0.1093,0.0768999999999995,0.0644999999999994,0.0981999999999996
2029,0.1096,0.0764999999999993,0.0642999999999995,0.0981999999999996
2030,0.1095,0.0762999999999995,0.0643999999999996,0.0981999999999996
2031,0.1093,0.0761999999999997,0.0640999999999995,0.0964999999999994
2032,0.1096,0.0763999999999996,0.0636999999999996,0.0964999999999994
2033,0.1098,0.0757999999999999,0.0636999999999996,0.0964999999999994
2034,0.1092,0.0757999999999999,0.0633999999999998,0.0964999999999994
2035,0.1091,0.0760999999999997,0.0634999999999998,0.0964999999999994
2036,0.1086,0.0760999999999997,0.0632999999999998,0.0978999999999987
2037,0.1086,0.076,0.0634999999999997,0.0978999999999987
2038,0.1086,0.0766999999999998,0.0635999999999997,0.0978999999999987
2039,0.1089,0.0763999999999999,0.0634999999999997,0.0978999999999987
2040,0.1083,0.0758999999999997,0.0634999999999996,0.0978999999999987
2041,0.1082,0.0755999999999998,0.0630999999999996,0.0963999999999998
2042,0.1085,0.0753,0.0625999999999997,0.0963999999999998
2043,0.1088,0.0749,0.0621999999999994,0.0963999999999998
2044,0.1086,0.0750000000000002,0.0620999999999998,0.0963999999999998
2045,0.1079,0.0751000000000002,0.0619999999999997,0.0963999999999998
2046,0.1075,0.0748000000000001,0.0613999999999996,0.0950999999999992
2047,0.1075,0.0747000000000001,0.0612999999999997,0.0950999999999992
2048,0.108,0.0744000000000002,0.0609000000000001,0.0950999999999992
2049,0.108,0.0742000000000002,0.0604999999999998,0.0950999999999992
2050,0.1075,0.0745,0.0607999999999997,0.0950999999999992
2051,0.1071,0.0742999999999998,0.0611999999999996,0.0937999999999992
2052,0.1069,0.0741000000000001,0.0608999999999995,0.0937999999999992
2053,0.1061,0.0739000000000002,0.0607999999999995,0.0937999999999992
2054,0.1058,0.0739,0.0604999999999994,0.0937999999999992
2055,0.1057,0.0737999999999999,0.0602999999999997,0.0937999999999992
2056,0.1062,0.0735999999999997,0.0601999999999998,0.092799999999999
2057,0.106,0.0732999999999996,0.0604999999999998,0.092799999999999
2058,0.1063,0.0725999999999998,0.0599999999999997,0.092799999999999
2059,0.1066,0.0727999999999998,0.0591999999999997,0.092799999999999
2060,0.1062,0.073,0.0589999999999997,0.092799999999999
2061,0.1058,0.073,0.0588999999999996,0.0930999999999994
2062,0.1053,0.0729999999999998,0.0588999999999996,0.0930999999999994
2063,0.1056,0.0727999999999999,0.0590999999999995,0.0930999999999994
2064,0.1057,0.0734999999999999,0.0593999999999996,0.0930999999999994
2065,0.1059,0.0738,0.0589999999999999,0.0930999999999994
2066,0.1061,0.0734999999999998,0.0590000000000001,0.0921999999999993
2067,0.1056,0.0734999999999998,0.0587000000000001,0.0921999999999993
2068,0.1053,0.0730999999999998,0.0587000000000001,0.0921999999999993
2069,0.1048,0.0729000000000001,0.0587000000000001,0.0921999999999993
2070,0.1051,0.0725999999999999,0.0587000000000001,0.0921999999999993
2071,0.1044,0.0725999999999997,0.0587999999999999,0.0904999999999991
2072,0.1043,0.0723999999999997,0.0592000000000001,0.0904999999999991
2073,0.104399999999999,0.0721999999999996,0.0593,0.0904999999999991
2074,0.104299999999999,0.0719999999999996,0.0593,0.0904999999999991
2075,0.103999999999999,0.0718999999999997,0.0594999999999999,0.0904999999999991
2076,0.1036,0.0721999999999996,0.0597999999999997,0.0918999999999993
2077,0.1035,0.0721999999999996,0.0595999999999995,0.0918999999999993
2078,0.1031,0.0718999999999997,0.0592999999999995,0.0918999999999993
2079,0.1028,0.0716,0.0590999999999998,0.0918999999999993
2080,0.1028,0.0716,0.0588999999999998,0.0918999999999993
2081,0.103,0.0715999999999998,0.0586999999999999,0.0904999999999988
2082,0.1033,0.0714,0.0581999999999998,0.0904999999999988
2083,0.1029,0.0714999999999999,0.0579999999999997,0.0904999999999988
2084,0.1031,0.0711999999999999,0.0580999999999996,0.0904999999999988
2085,0.1029,0.0707999999999998,0.0582999999999997,0.0904999999999988
2086,0.1026,0.0706999999999997,0.0587999999999996,0.0895999999999991
2087,0.1021,0.0701999999999998,0.0587999999999995,0.0895999999999991
2088,0.1017,0.0698999999999999,0.0584999999999996,0.0895999999999991
2089,0.1018,0.0695999999999998,0.0585999999999998,0.0895999999999991
2090,0.1017,0.0692999999999999,0.0584999999999998,0.0895999999999991
2091,0.1018,0.0689,0.0582999999999996,0.0884999999999995
2092,0.1012,0.0693,0.0582999999999996,0.0884999999999995
2093,0.1007,0.0692999999999999,0.0585999999999998,0.0884999999999995
2094,0.1012,0.0690999999999998,0.0584999999999998,0.0884999999999995
2095,0.1012,0.0694,0.0579,0.0884999999999995
2096,0.1007,0.0693,0.0579999999999999,0.0881999999999992
2097,0.1004,0.0693,0.0575999999999998,0.0881999999999992
2098,0.1004,0.0689000000000002,0.0570999999999998,0.0881999999999992
2099,0.1006,0.0687000000000001,0.0566999999999999,0.0881999999999992
2100,0.1003,0.0685999999999999,0.0565999999999999,0.0881999999999992
2101,0.1,0.0685999999999999,0.0566999999999998,0.0877999999999992
2102,0.0999,0.0678999999999997,0.0565999999999997,0.0877999999999992
2103,0.0992000000000001,0.0675999999999998,0.0563999999999997,0.0877999999999992
2104,0.0992000000000001,0.0674999999999997,0.0562999999999997,0.0877999999999992
2105,0.0993999999999999,0.0673999999999996,0.0564,0.0877999999999992
2106,0.0995,0.0670999999999996,0.0561000000000001,0.0879999999999991
2107,0.1,0.0673999999999997,0.0561000000000001,0.0879999999999991
2108,0.1004,0.0673999999999998,0.0562000000000001,0.0879999999999991
2109,0.1001,0.0672999999999998,0.0565000000000003,0.0879999999999991
2110,0.1004,0.0677999999999997,0.0561000000000003,0.0879999999999991
2111,0.1006,0.0675999999999998,0.0557000000000003,0.0886999999999988
2112,0.1007,0.0673999999999998,0.0552000000000002,0.0886999999999988
2113,0.1002,0.0671999999999998,0.0548000000000003,0.0886999999999988
2114,0.1003,0.0674999999999999,0.0550000000000002,0.0886999999999988
2115,0.1001,0.0671999999999997,0.0547000000000001,0.0886999999999988
2116,0.0996999999999999,0.0668999999999997,0.0544000000000001,0.0850999999999993
2117,0.0999999999999999,0.0665999999999997,0.0545,0.0850999999999993
2118,0.0995999999999999,0.0665999999999997,0.0545,0.0850999999999993
2119,0.0994000000000003,0.0665999999999997,0.0544000000000001,0.0850999999999993
2120,0.0997000000000001,0.0663999999999997,0.0536999999999999,0.0850999999999993
2121,0.0995,0.0663999999999997,0.0538999999999997,0.0846999999999993
2122,0.0996000000000002,0.0660999999999998,0.0538,0.0846999999999993
2123,0.1,0.0657999999999997,0.0538999999999998,0.0846999999999993
2124,0.0997000000000002,0.0653999999999997,0.0537999999999998,0.0846999999999993
2125,0.0991000000000004,0.0654999999999997,0.0532999999999997,0.0846999999999993
2126,0.0987000000000003,0.0656999999999998,0.0531999999999997,0.0853999999999994
2127,0.0985000000000003,0.0654999999999998,0.0528999999999997,0.0853999999999994
2128,0.0994000000000004,0.0655,0.0533999999999999,0.0853999999999994
2129,0.0994000000000006,0.0653999999999999,0.0537999999999998,0.0853999999999994
2130,0.0999000000000003,0.0654999999999998,0.0537999999999998,0.0853999999999994
2131,0.1,0.0652999999999997,0.0537999999999998,0.0836999999999992
2132,0.0998000000000003,0.0652999999999999,0.0541999999999997,0.0836999999999992
2133,0.0999000000000002,0.0653999999999998,0.0546999999999997,0.0836999999999992
2134,0.1003,0.0654999999999996,0.0544999999999999,0.0836999999999992
2135,0.1009,0.0655999999999993,0.0542999999999999,0.0836999999999992
2136,0.1002,0.0656999999999993,0.0545000000000002,0.0828999999999995
2137,0.1003,0.0654999999999992,0.0546000000000001,0.0828999999999995
2138,0.0999999999999999,0.0652999999999992,0.0546000000000002,0.0828999999999995
2139,0.1001,0.0651999999999993,0.0547000000000004,0.0828999999999995
2140,0.0995999999999998,0.0652999999999997,0.0548000000000002,0.0828999999999995
2141,0.0995999999999997,0.0648999999999995,0.0546000000000002,0.0825999999999992
2142,0.0996999999999999,0.0647999999999996,0.0548000000000001,0.0825999999999992
2143,0.0995999999999998,0.0647999999999997,0.0549999999999998,0.0825999999999992
2144,0.0992999999999998,0.0647999999999997,0.0545999999999998,0.0825999999999992
2145,0.0994999999999999,0.0646,0.0549999999999998,0.0825999999999992
2146,0.0993999999999997,0.0638999999999998,0.0549999999999998,0.0827999999999992
2147,0.0986999999999998,0.0634999999999999,0.0547999999999997,0.0827999999999992
2148,0.0988999999999998,0.0638999999999998,0.0544999999999998,0.0827999999999992
2149,0.0979999999999999,0.0639,0.0543999999999997,0.0827999999999992
2150,0.0980999999999997,0.0636000000000001,0.0544999999999994,0.0827999999999992
2151,0.0971999999999998,0.0634,0.0541999999999994,0.0823999999999989
2152,0.0973999999999997,0.0631999999999999,0.0544999999999994,0.0823999999999989
2153,0.0969999999999998,0.0630000000000002,0.0543999999999994,0.0823999999999989
2154,0.0968999999999999,0.0622,0.0541999999999995,0.0823999999999989
2155,0.0966999999999999,0.0620000000000001,0.0541999999999996,0.0823999999999989
2156,0.0968000000000001,0.0618000000000001,0.0538999999999996,0.0812999999999989
2157,0.0965000000000005,0.0614000000000005,0.0535999999999995,0.0812999999999989
2158,0.0959000000000003,0.0617000000000003,0.0534999999999995,0.0812999999999989
2159,0.0964000000000002,0.0616000000000004,0.0534999999999995,0.0812999999999989
2160,0.0955999999999999,0.0615000000000003,0.0533999999999996,0.0812999999999989
2161,0.0956,0.0615000000000002,0.0531999999999997,0.0822999999999992
2162,0.0951999999999998,0.0616000000000004,0.0530999999999997,0.0822999999999992
2163,0.0949999999999999,0.0614000000000003,0.0531,0.0822999999999992
2164,0.0945999999999998,0.0613000000000002,0.0531999999999999,0.0822999999999992
2165,0.0952999999999997,0.0609000000000006,0.0528000000000002,0.0822999999999992
2166,0.0946999999999999,0.0609000000000006,0.0530000000000002,0.0824999999999997
2167,0.0945999999999998,0.0608000000000005,0.0528999999999999,0.0824999999999997
2168,0.0949999999999999,0.0607000000000006,0.0527,0.0824999999999997
2169,0.0945999999999998,0.0608000000000004,0.0525999999999999,0.0824999999999997
2170,0.0944999999999997,0.0610000000000006,0.0528000000000002,0.0824999999999997
2171,0.0942999999999996,0.0610000000000005,0.0525000000000001,0.0782999999999997
2172,0.0941999999999997,0.0612000000000005,0.0518000000000002,0.0782999999999997
2173,0.0939999999999996,0.0611000000000004,0.0518000000000002,0.0782999999999997
2174,0.0938999999999998,0.0608000000000005,0.0515000000000002,0.0782999999999997
2175,0.0943999999999996,0.0599000000000004,0.0514000000000003,0.0782999999999997
2176,0.0946999999999999,0.0599000000000005,0.0512000000000004,0.0798999999999995
2177,0.0949,0.0601000000000006,0.0512000000000001,0.0798999999999995
2178,0.0945999999999999,0.0601000000000005,0.0515000000000001,0.0798999999999995
2179,0.0941999999999998,0.0600000000000003,0.0508000000000003,0.0798999999999995
2180,0.0943000000000001,0.0600000000000003,0.0510000000000003,0.0798999999999995
2181,0.0942999999999999,0.0598000000000001,0.0509000000000003,0.0784999999999992
2182,0.0941999999999997,0.0594,0.0506000000000003,0.0784999999999992
2183,0.0942999999999999,0.0593,0.0504000000000002,0.0784999999999992
2184,0.0943999999999998,0.0597,0.0504000000000002,0.0784999999999992
2185,0.0943999999999999,0.0599000000000001,0.0504000000000002,0.0784999999999992
2186,0.0942999999999999,0.0598000000000002,0.0505,0.0795999999999993
2187,0.0941,0.0597,0.0502999999999999,0.0795999999999993
2188,0.0938,0.0596,0.05,0.0795999999999993
2189,0.0941000000000001,0.0595,0.0498999999999999,0.0795999999999993
2190,0.0946000000000002,0.0594000000000001,0.0494999999999999,0.0795999999999993
2191,0.0948,0.0589000000000002,0.0493000000000001,0.0780999999999992
2192,0.0946000000000001,0.0585000000000002,0.0492,0.0780999999999992
2193,0.0947000000000001,0.0584000000000002,0.0492999999999998,0.0780999999999992
2194,0.0945000000000004,0.0583000000000001,0.0492999999999998,0.0780999999999992
2195,0.0936000000000002,0.0579000000000001,0.0495999999999998,0.0780999999999992
2196,0.0938000000000001,0.0572,0.0501999999999997,0.0798999999999991
2197,0.0935999999999999,0.0570999999999999,0.0498999999999998,0.0798999999999991
2198,0.0933999999999999,0.0570999999999999,0.0500999999999996,0.0798999999999991
2199,0.0927000000000001,0.0567999999999997,0.0501999999999997,0.0798999999999991
2200,0.0925000000000001,0.0568999999999998,0.0499999999999997,0.0798999999999991
2201,0.0933000000000002,0.0567999999999997,0.0493999999999999,0.0773999999999994
2202,0.0934,0.0567999999999997,0.0492999999999998,0.0773999999999994
2203,0.0930999999999998,0.0566999999999999,0.0491999999999997,0.0773999999999994
2204,0.0926999999999997,0.0565999999999999,0.0490000000000002,0.0773999999999994
2205,0.0928999999999996,0.0560000000000003,0.0489000000000002,0.0773999999999994
2206,0.0922999999999995,0.0557000000000002,0.0487000000000001,0.0783999999999994
2207,0.0916999999999996,0.0555000000000002,0.0486000000000001,0.0783999999999994
2208,0.0909999999999996,0.0556000000000002,0.0488000000000003,0.0783999999999994
2209,0.0908999999999998,0.0553000000000001,0.0486000000000001,0.0783999999999994
2210,0.0909999999999997,0.0551000000000001,0.0482,0.0783999999999994
2211,0.0907999999999997,0.0550000000000002,0.0478000000000002,0.0756999999999995
2212,0.0907999999999997,0.0551,0.0478999999999999,0.0756999999999995
2213,0.0911999999999997,0.0549000000000001,0.0474999999999999,0.0756999999999995
2214,0.0913999999999998,0.055,0.0474999999999999,0.0756999999999995
2215,0.0914,0.0551,0.0477,0.0756999999999995
2216,0.0914000000000001,0.0553,0.0477000000000001,0.0755999999999992
2217,0.0921,0.0551,0.0476000000000001,0.0755999999999992
2218,0.0913999999999998,0.0553999999999999,0.0475000000000001,0.0755999999999992
2219,0.0906999999999999,0.0555,0.0475000000000003,0.0755999999999992
2220,0.0903999999999999,0.0556000000000002,0.0475000000000003,0.0755999999999992
2221,0.0904999999999998,0.0554999999999999,0.0473000000000003,0.0755999999999989
2222,0.0902999999999997,0.0556,0.0471000000000004,0.0755999999999989
2223,0.0897999999999998,0.0555000000000001,0.0471000000000004,0.0755999999999989
2224,0.0894999999999997,0.0556,0.0474000000000002,0.0755999999999989
2225,0.0899999999999999,0.0555,0.0473000000000002,0.0755999999999989
2226,0.0898,0.0552000000000001,0.0476000000000002,0.0731999999999996
2227,0.0894999999999999,0.0546000000000001,0.0477000000000003,0.0731999999999996
2228,0.0891999999999998,0.0548000000000001,0.0476000000000002,0.0731999999999996
2229,0.0894999999999997,0.0545,0.0473,0.0731999999999996
2230,0.0890999999999995,0.0541999999999999,0.0471,0.0731999999999996
2231,0.0895999999999998,0.0542999999999999,0.0471000000000003,0.0729999999999993
2232,0.0891999999999998,0.0542,0.0471000000000003,0.0729999999999993
2233,0.0886999999999998,0.0542000000000001,0.0471000000000004,0.0729999999999993
2234,0.0888999999999998,0.0542000000000001,0.0470000000000003,0.0729999999999993
2235,0.0891999999999998,0.0538999999999997,0.0468000000000001,0.0729999999999993
2236,0.0895999999999999,0.0535999999999999,0.0466000000000002,0.0718999999999993
2237,0.0890999999999998,0.0530999999999999,0.0468000000000001,0.0718999999999993
2238,0.0891999999999997,0.0528999999999997,0.0465000000000001,0.0718999999999993
2239,0.0892999999999996,0.0525999999999999,0.0461,0.0718999999999993
2240,0.0888999999999998,0.0526000000000001,0.0463999999999999,0.0718999999999993
2241,0.0887999999999995,0.0520999999999999,0.0462999999999998,0.0709000000000001
2242,0.0889999999999997,0.0524000000000001,0.0458999999999999,0.0709000000000001
2243,0.0892999999999995,0.0522000000000001,0.0456999999999997,0.0709000000000001
2244,0.0891999999999996,0.0522000000000001,0.0458999999999997,0.0709000000000001
2245,0.0892999999999996,0.0517000000000002,0.0456999999999997,0.0709000000000001
2246,0.0894999999999997,0.0517,0.0454999999999997,0.0716999999999994
2247,0.0890999999999995,0.0520000000000003,0.0452999999999999,0.0716999999999994
2248,0.0887999999999995,0.0525000000000004,0.0452999999999999,0.0716999999999994
2249,0.0885999999999995,0.0521000000000003,0.0456,0.0716999999999994
2250,0.0895999999999997,0.0522000000000001,0.0459000000000001,0.0716999999999994
2251,0.0891999999999997,0.0524,0.0461,0.0724999999999997
2252,0.0885999999999997,0.0522999999999999,0.0464,0.0724999999999997
2253,0.0884999999999995,0.0520999999999999,0.0464000000000001,0.0724999999999997
2254,0.0884999999999998,0.0522,0.0462,0.0724999999999997
2255,0.0882999999999999,0.0519000000000002,0.0461999999999999,0.0724999999999997
2256,0.0888999999999999,0.0518,0.0463,0.0712999999999993
2257,0.0888999999999999,0.0515999999999999,0.0463,0.0712999999999993
2258,0.0891000000000001,0.0511999999999998,0.0455999999999998,0.0712999999999993
2259,0.0890000000000003,0.0510999999999997,0.0454999999999999,0.0712999999999993
2260,0.0884000000000001,0.0513999999999999,0.0451999999999998,0.0712999999999993
2261,0.0882000000000001,0.0513999999999999,0.0451,0.071399999999999
2262,0.0886,0.0512999999999999,0.0447,0.071399999999999
2263,0.0886999999999999,0.0506,0.0448000000000001,0.071399999999999
2264,0.0888999999999999,0.0503999999999998,0.0441999999999999,0.071399999999999
2265,0.0883999999999997,0.0500999999999998,0.0437999999999998,0.071399999999999
2266,0.0881999999999996,0.0500999999999998,0.0440999999999997,0.0704999999999995
2267,0.0873999999999995,0.0501999999999998,0.0443999999999999,0.0704999999999995
2268,0.0868999999999994,0.0502999999999999,0.0444999999999999,0.0704999999999995
2269,0.0862999999999995,0.0501999999999998,0.0444999999999999,0.0704999999999995
2270,0.0861999999999995,0.0497999999999997,0.0444,0.0704999999999995
2271,0.0863999999999995,0.0498999999999998,0.0438,0.0699999999999992
2272,0.0864999999999995,0.0495999999999998,0.0436999999999996,0.0699999999999992
2273,0.0868999999999995,0.0493999999999997,0.0434999999999998,0.0699999999999992
2274,0.0870999999999995,0.0494999999999999,0.0429999999999998,0.0699999999999992
2275,0.0863999999999995,0.0492999999999999,0.0427999999999997,0.0699999999999992
2276,0.0852999999999995,0.0491000000000001,0.0427999999999998,0.0696999999999991
2277,0.0848999999999995,0.0492000000000001,0.0428999999999999,0.0696999999999991
2278,0.0846999999999996,0.0489999999999999,0.0431999999999998,0.0696999999999991
2279,0.0842999999999995,0.0491000000000001,0.0434999999999998,0.0696999999999991
2280,0.0845999999999996,0.0489000000000003,0.0437999999999998,0.0696999999999991
2281,0.0840999999999997,0.0490000000000002,0.0436999999999999,0.0668999999999995
2282,0.0843999999999998,0.0490000000000002,0.0436999999999997,0.0668999999999995
2283,0.0834999999999998,0.0487000000000002,0.0439999999999999,0.0668999999999995
2284,0.0841,0.0486000000000003,0.0436999999999997,0.0668999999999995
2285,0.0844,0.0489000000000003,0.0433999999999998,0.0668999999999995
2286,0.0850999999999997,0.0489000000000004,0.0433999999999998,0.0690999999999994
2287,0.0854,0.0489000000000003,0.0432999999999997,0.0690999999999994
2288,0.0859999999999999,0.0490000000000004,0.0431999999999997,0.0690999999999994
2289,0.0865999999999997,0.0485000000000003,0.0428999999999996,0.0690999999999994
2290,0.0862999999999995,0.0489000000000002,0.0424999999999998,0.0690999999999994
2291,0.0862999999999997,0.0491000000000001,0.0426999999999996,0.0661999999999988
2292,0.0856999999999997,0.049,0.0426999999999998,0.0661999999999988
2293,0.0855999999999996,0.0485999999999999,0.0426999999999998,0.0661999999999988
2294,0.0853999999999995,0.0481999999999999,0.0426999999999996,0.0661999999999988
2295,0.0857999999999995,0.0487000000000001,0.0428999999999996,0.0661999999999988
2296,0.0854999999999997,0.0488000000000001,0.0428999999999996,0.0693999999999995
2297,0.0853999999999998,0.0487000000000001,0.0428999999999996,0.0693999999999995
2298,0.0852000000000001,0.0483,0.0429999999999996,0.0693999999999995
2299,0.0844000000000001,0.0484,0.0426999999999996,0.0693999999999995
2300,0.0841000000000001,0.0480000000000002,0.0423999999999997,0.0693999999999995
2301,0.0841999999999998,0.0479000000000001,0.0421999999999998,0.0657999999999995
2302,0.0840999999999998,0.0478000000000001,0.0421999999999997,0.0657999999999995
2303,0.0837999999999997,0.0475,0.0418999999999997,0.0657999999999995
2304,0.0832999999999997,0.0474000000000001,0.0420999999999995,0.0657999999999995
2305,0.0832999999999997,0.0474000000000001,0.0418999999999998,0.0657999999999995
2306,0.0830999999999996,0.0474000000000001,0.0418999999999998,0.0649999999999992
2307,0.0835999999999996,0.0473,0.0419999999999999,0.0649999999999992
2308,0.0836999999999998,0.0473000000000002,0.0418999999999999,0.0649999999999992
2309,0.0830999999999997,0.0471000000000004,0.0419000000000002,0.0649999999999992
2310,0.0830999999999996,0.0470000000000002,0.0416999999999998,0.0649999999999992
2311,0.0829999999999997,0.0471,0.0419999999999999,0.0651999999999993
2312,0.0830999999999997,0.0468999999999999,0.0418999999999999,0.0651999999999993
2313,0.0834999999999997,0.0467000000000002,0.0419999999999999,0.0651999999999993
2314,0.0830999999999996,0.0466000000000002,0.0415999999999999,0.0651999999999993
2315,0.0829999999999993,0.0466000000000002,0.0410999999999997,0.0651999999999993
2316,0.0830999999999993,0.0468000000000004,0.0408999999999996,0.0658999999999991
2317,0.0833999999999994,0.0462000000000002,0.0405999999999996,0.0658999999999991
2318,0.0835999999999996,0.0462000000000004,0.0407999999999997,0.0658999999999991
2319,0.0833999999999995,0.0460000000000003,0.0409999999999998,0.0658999999999991
2320,0.0832999999999996,0.0461,0.0407999999999998,0.0658999999999991
2321,0.0837999999999997,0.0458,0.0406999999999997,0.0642999999999997
2322,0.0831999999999995,0.0453999999999998,0.0401999999999998,0.0642999999999997
2323,0.0824999999999996,0.0452999999999999,0.0398999999999999,0.0642999999999997
2324,0.0821999999999996,0.0449999999999998,0.0398999999999999,0.0642999999999997
2325,0.0821999999999996,0.0453999999999998,0.0397,0.0642999999999997
2326,0.0821999999999994,0.0448999999999999,0.0396,0.0645999999999991
2327,0.0822999999999995,0.0448,0.0395,0.0645999999999991
2328,0.0823999999999997,0.0447,0.0394999999999999,0.0645999999999991
2329,0.0822999999999995,0.0447000000000002,0.0394,0.0645999999999991
2330,0.0819999999999994,0.0445000000000003,0.0392,0.0645999999999991
2331,0.0824999999999992,0.0442000000000001,0.0389999999999999,0.0644999999999994
2332,0.0821999999999994,0.0442,0.0387999999999999,0.0644999999999994
2333,0.0816999999999996,0.0445,0.0389,0.0644999999999994
2334,0.0816999999999996,0.0446000000000001,0.0390999999999999,0.0644999999999994
2335,0.0814999999999995,0.0443000000000003,0.0392999999999999,0.0644999999999994
2336,0.0812999999999994,0.0438000000000001,0.0392,0.0620999999999996
2337,0.0811999999999996,0.0437000000000001,0.0390999999999999,0.0620999999999996
2338,0.0814999999999994,0.0433000000000001,0.0393000000000001,0.0620999999999996
2339,0.0814999999999994,0.0435000000000002,0.0392000000000003,0.0620999999999996
2340,0.0817999999999997,0.0436000000000003,0.0389000000000002,0.0620999999999996
2341,0.0819999999999996,0.0438000000000004,0.0390000000000001,0.0630999999999993
2342,0.0821999999999996,0.0436000000000004,0.0391000000000001,0.0630999999999993
2343,0.0820999999999998,0.0439000000000003,0.0390000000000001,0.0630999999999993
2344,0.0818999999999995,0.0436000000000004,0.0387000000000002,0.0630999999999993
2345,0.0820999999999996,0.0432000000000003,0.0388000000000003,0.0630999999999993
2346,0.0820999999999995,0.0430000000000004,0.0387000000000002,0.0631999999999993
2347,0.0823999999999994,0.0429000000000005,0.0386000000000003,0.0631999999999993
2348,0.0818999999999995,0.0431000000000006,0.0386000000000003,0.0631999999999993
2349,0.0812999999999997,0.0427000000000004,0.0384000000000003,0.0631999999999993
2350,0.0813999999999997,0.0424000000000002,0.0381000000000004,0.0631999999999993
2351,0.0818999999999996,0.0427000000000001,0.0381000000000001,0.062499999999999
2352,0.0818999999999996,0.0429999999999999,0.0381000000000001,0.062499999999999
2353,0.0822999999999995,0.0430999999999999,0.0378000000000002,0.062499999999999
2354,0.0818999999999995,0.0426000000000001,0.0377000000000001,0.062499999999999
2355,0.0817999999999993,0.0426000000000001,0.0374000000000001,0.062499999999999
2356,0.0813999999999995,0.0430000000000003,0.0370999999999999,0.0611999999999994
2357,0.0814999999999997,0.0430000000000003,0.0370000000000001,0.0611999999999994
2358,0.0811999999999997,0.0428000000000002,0.0365000000000002,0.0611999999999994
2359,0.0814999999999998,0.0432000000000002,0.0366000000000001,0.0611999999999994
2360,0.0817999999999995,0.0429000000000002,0.0363000000000002,0.0611999999999994
2361,0.0815999999999996,0.0429000000000002,0.0365000000000003,0.0612999999999991
2362,0.0818999999999995,0.0429000000000004,0.0363000000000003,0.0612999999999991
2363,0.0816999999999994,0.0430000000000001,0.0364000000000003,0.0612999999999991
2364,0.0815999999999996,0.0428000000000002,0.0360000000000004,0.0612999999999991
2365,0.0814999999999997,0.0424000000000001,0.0357000000000004,0.0612999999999991
2366,0.0814999999999995,0.0421000000000002,0.0359000000000005,0.0616999999999994
2367,0.0807999999999995,0.0420000000000001,0.0359000000000005,0.0616999999999994
2368,0.0806999999999993,0.0421000000000002,0.0359000000000003,0.0616999999999994
2369,0.0805999999999993,0.0418000000000002,0.0359000000000003,0.0616999999999994
2370,0.0806999999999993,0.0415000000000001,0.0354000000000002,0.0616999999999994
2371,0.0804999999999993,0.0417000000000002,0.0353000000000003,0.0614999999999991
2372,0.0807999999999993,0.0416000000000001,0.0350000000000006,0.0614999999999991
2373,0.0802999999999993,0.0417000000000001,0.0346000000000004,0.0614999999999991
2374,0.0802999999999995,0.0418000000000001,0.0346000000000005,0.0614999999999991
2375,0.0802999999999995,0.0417000000000001,0.0345000000000004,0.0614999999999991
2376,0.0805999999999994,0.0411999999999999,0.0349000000000005,0.0602999999999995
2377,0.0805999999999996,0.0408999999999999,0.0348000000000005,0.0602999999999995
2378,0.0807999999999995,0.0407999999999998,0.0346000000000005,0.0602999999999995
2379,0.0801999999999997,0.0407999999999999,0.0345000000000004,0.0602999999999995
2380,0.0794999999999996,0.0407000000000001,0.0345000000000004,0.0602999999999995
2381,0.0791999999999995,0.0404999999999999,0.0345000000000004,0.0620999999999995
2382,0.0790999999999994,0.0405,0.0343000000000004,0.0620999999999995
2383,0.0790999999999994,0.0404000000000001,0.0343000000000004,0.0620999999999995
2384,0.0790999999999993,0.0403000000000001,0.0342000000000005,0.0620999999999995
2385,0.0788999999999995,0.0405000000000002,0.0340000000000004,0.0620999999999995
2386,0.0788999999999995,0.0407000000000002,0.0340000000000004,0.0596999999999995
2387,0.0789999999999996,0.0406000000000003,0.0342000000000005,0.0596999999999995
2388,0.0791999999999995,0.0404000000000003,0.0342000000000003,0.0596999999999995
2389,0.0793999999999997,0.0403000000000003,0.0342000000000001,0.0596999999999995
2390,0.0793999999999994,0.0405000000000002,0.0342,0.0596999999999995
2391,0.0791999999999998,0.0405000000000002,0.0344000000000001,0.0613999999999993
2392,0.0788,0.0408000000000002,0.0343000000000001,0.0613999999999993
2393,0.0785999999999999,0.0409,0.0342,0.0613999999999993
2394,0.0786999999999999,0.0407000000000001,0.0342,0.0613999999999993
2395,0.079,0.0405000000000002,0.0342,0.0613999999999993
2396,0.0788,0.0408000000000003,0.0340000000000003,0.0585999999999994
2397,0.0787,0.0412000000000003,0.0343000000000003,0.0585999999999994
2398,0.0788000000000001,0.0410000000000004,0.0341000000000002,0.0585999999999994
2399,0.0790000000000002,0.0408000000000004,0.0339,0.0585999999999994
2400,0.0790000000000003,0.0408000000000005,0.0339,0.0585999999999994
2401,0.0791000000000004,0.0404000000000003,0.0338000000000001,0.0593999999999996
2402,0.0793000000000003,0.0409000000000003,0.0337000000000002,0.0593999999999996
2403,0.0796000000000002,0.0409000000000003,0.0338000000000003,0.0593999999999996
2404,0.0796000000000003,0.0412000000000003,0.0335000000000002,0.0593999999999996
2405,0.0796000000000002,0.0412000000000003,0.0334000000000003,0.0593999999999996
2406,0.0795000000000003,0.0413000000000003,0.0337000000000002,0.0585999999999998
2407,0.0794000000000004,0.0408000000000004,0.0334000000000003,0.0585999999999998
2408,0.0791000000000003,0.0407000000000004,0.0337000000000001,0.0585999999999998
2409,0.0790000000000003,0.0409000000000002,0.0338000000000001,0.0585999999999998
2410,0.0789000000000004,0.0412000000000002,0.0337000000000002,0.0585999999999998
2411,0.0789000000000004,0.0415000000000002,0.0334000000000002,0.0589999999999995
2412,0.0789000000000005,0.0414000000000001,0.0334000000000002,0.0589999999999995
2413,0.0791000000000005,0.0416000000000001,0.0334000000000002,0.0589999999999995
2414,0.0787000000000003,0.0413,0.0334000000000002,0.0589999999999995
2415,0.0787000000000004,0.0407999999999999,0.0334000000000002,0.0589999999999995
2416,0.0788000000000005,0.0407999999999999,0.0333000000000001,0.0583999999999996
2417,0.0786000000000002,0.0407000000000001,0.0331000000000001,0.0583999999999996
2418,0.0783,0.0406,0.0330000000000003,0.0583999999999996
2419,0.0783000000000001,0.0408000000000002,0.0328000000000004,0.0583999999999996
2420,0.0782,0.0409,0.0326000000000005,0.0583999999999996
2421,0.0779999999999998,0.0406,0.0326000000000005,0.0567999999999991
2422,0.0779999999999998,0.0403000000000001,0.0325000000000003,0.0567999999999991
2423,0.0780999999999997,0.0404000000000002,0.0323000000000002,0.0567999999999991
2424,0.0777999999999998,0.0402000000000001,0.0322000000000001,0.0567999999999991
2425,0.0781999999999995,0.0401000000000002,0.0323000000000003,0.0567999999999991
2426,0.0782999999999996,0.0401000000000004,0.0321000000000004,0.0564999999999993
2427,0.0778999999999996,0.0398000000000002,0.0323000000000003,0.0564999999999993
2428,0.0777999999999998,0.0398000000000002,0.0323000000000003,0.0564999999999993
2429,0.0773999999999998,0.0398000000000001,0.0323000000000003,0.0564999999999993
2430,0.0770999999999996,0.0395,0.0323000000000003,0.0564999999999993
2431,0.0761999999999999,0.0395,0.0322000000000002,0.0561999999999996
2432,0.0757999999999999,0.0390999999999999,0.0320000000000005,0.0561999999999996
2433,0.0749999999999997,0.039,0.0320000000000004,0.0561999999999996
2434,0.0745999999999998,0.0390999999999999,0.0317000000000003,0.0561999999999996
2435,0.0745999999999998,0.0392000000000001,0.0314000000000004,0.0561999999999996
2436,0.0744999999999998,0.0391000000000002,0.0313000000000003,0.0552999999999996
2437,0.0743999999999997,0.0392000000000001,0.0313000000000003,0.0552999999999996
2438,0.0742999999999998,0.0391000000000002,0.0312000000000004,0.0552999999999996
2439,0.0744999999999995,0.0390000000000001,0.0308000000000006,0.0552999999999996
2440,0.0740999999999997,0.0386000000000002,0.0306000000000004,0.0552999999999996
2441,0.0742999999999996,0.0382000000000002,0.0305000000000005,0.0574999999999994
2442,0.0741999999999997,0.0380000000000001,0.0306000000000006,0.0574999999999994
2443,0.0739999999999997,0.0382000000000002,0.0306000000000007,0.0574999999999994
2444,0.0736999999999998,0.0385000000000002,0.0304000000000006,0.0574999999999994
2445,0.0736999999999999,0.0384000000000002,0.0301000000000006,0.0574999999999994
2446,0.0735999999999997,0.0385000000000002,0.0302000000000007,0.0569999999999993
2447,0.0738999999999997,0.0377000000000003,0.0304000000000006,0.0569999999999993
2448,0.0737999999999999,0.0379000000000002,0.0306000000000006,0.0569999999999993
2449,0.0740999999999999,0.0381000000000004,0.0306000000000006,0.0569999999999993
2450,0.0739,0.0383000000000002,0.0308000000000006,0.0569999999999993
2451,0.0744999999999999,0.0384000000000002,0.0306000000000006,0.0547999999999997
2452,0.0743999999999998,0.0384000000000003,0.0306000000000006,0.0547999999999997
2453,0.0740999999999995,0.0385000000000004,0.0304000000000003,0.0547999999999997
2454,0.0740999999999995,0.0384000000000002,0.0304000000000003,0.0547999999999997
2455,0.0744999999999993,0.0380000000000004,0.0303000000000003,0.0547999999999997
2456,0.0745999999999993,0.0379000000000005,0.0302000000000003,0.0557999999999985
2457,0.0743999999999994,0.0376000000000005,0.0303000000000004,0.0557999999999985
2458,0.0743999999999992,0.0378000000000004,0.0303000000000004,0.0557999999999985
2459,0.0744999999999995,0.0378000000000007,0.0303000000000004,0.0557999999999985
2460,0.0745999999999996,0.0378000000000007,0.0302000000000006,0.0557999999999985
2461,0.0743999999999996,0.0380000000000007,0.0308000000000007,0.0555999999999992
2462,0.0742999999999995,0.0376000000000007,0.0306000000000006,0.0555999999999992
2463,0.0743999999999992,0.0379000000000006,0.0303000000000004,0.0555999999999992
2464,0.0741999999999995,0.0377000000000006,0.0303000000000004,0.0555999999999992
2465,0.0742999999999994,0.0373000000000004,0.0301000000000003,0.0555999999999992
2466,0.0739999999999996,0.0374000000000005,0.0303000000000003,0.0544999999999989
2467,0.0745999999999993,0.0375000000000005,0.0302000000000002,0.0544999999999989
2468,0.0748999999999992,0.0375000000000005,0.0299,0.0544999999999989
2469,0.0750999999999994,0.0370000000000005,0.0300000000000001,0.0544999999999989
2470,0.0750999999999994,0.0370000000000006,0.0301000000000002,0.0544999999999989
2471,0.0752999999999995,0.0370000000000005,0.0301,0.0564999999999994
2472,0.0748999999999995,0.0369000000000004,0.0301000000000002,0.0564999999999994
2473,0.0744999999999995,0.0369000000000004,0.0301000000000002,0.0564999999999994
2474,0.0742999999999995,0.0367000000000006,0.0303000000000003,0.0564999999999994
2475,0.0737999999999995,0.0368000000000005,0.0300000000000005,0.0564999999999994
2476,0.0736999999999997,0.0368000000000005,0.0300000000000005,0.0558999999999995
2477,0.0736999999999998,0.0371000000000005,0.0298000000000005,0.0558999999999995
2478,0.0740999999999999,0.0372000000000006,0.0301000000000002,0.0558999999999995
2479,0.0738999999999999,0.0371000000000005,0.0299000000000003,0.0558999999999995
2480,0.0738,0.0372000000000007,0.0296000000000002,0.0558999999999995
2481,0.0739999999999997,0.0370000000000005,0.0296000000000002,0.0538999999999992
2482,0.0738999999999999,0.0372000000000005,0.0295000000000003,0.0538999999999992
2483,0.0736999999999999,0.0368000000000005,0.0295000000000003,0.0538999999999992
2484,0.0733999999999999,0.0368000000000002,0.0297000000000003,0.0538999999999992
2485,0.0727,0.0368000000000002,0.0296000000000004,0.0538999999999992
2486,0.0727,0.0366000000000003,0.0297000000000003,0.0545999999999992
2487,0.0725999999999999,0.0367000000000003,0.0296000000000001,0.0545999999999992
2488,0.0718999999999999,0.0365000000000002,0.0298000000000002,0.0545999999999992
2489,0.0718999999999997,0.0367000000000002,0.0298000000000003,0.0545999999999992
2490,0.0711999999999996,0.0366000000000001,0.0299000000000003,0.0545999999999992
2491,0.0715999999999998,0.0364000000000001,0.0301000000000002,0.0528999999999995
2492,0.0715999999999998,0.0365000000000002,0.0302000000000002,0.0528999999999995
2493,0.0721999999999997,0.0363000000000001,0.0302,0.0528999999999995
2494,0.0719999999999996,0.0365000000000002,0.0303000000000001,0.0528999999999995
2495,0.0721999999999997,0.0361000000000001,0.0298000000000002,0.0528999999999995
2496,0.0718999999999997,0.0363000000000001,0.0295000000000002,0.0543999999999989
2497,0.0719999999999997,0.0361,0.0296000000000002,0.0543999999999989
2498,0.0720999999999996,0.0361999999999999,0.0298000000000003,0.0543999999999989
2499,0.0718999999999995,0.0359999999999999,0.0298000000000003,0.0543999999999989
2500,0.0718,0.0362,0.0298000000000002,0.0543999999999989
2501,0.0714999999999998,0.0363,0.0295000000000003,0.0536999999999995
2502,0.0714999999999997,0.0363000000000001,0.0295000000000002,0.0536999999999995
2503,0.0714999999999997,0.0363000000000001,0.0294000000000004,0.0536999999999995
2504,0.0717999999999996,0.0362,0.0291000000000003,0.0536999999999995
2505,0.0718999999999997,0.0363000000000001,0.0293000000000005,0.0536999999999995
2506,0.0718999999999997,0.0364000000000001,0.0293000000000005,0.0539999999999992
2507,0.0717999999999995,0.0366000000000001,0.0294000000000004,0.0539999999999992
2508,0.0717999999999995,0.0366000000000001,0.0293000000000003,0.0539999999999992
2509,0.0714999999999995,0.0368000000000001,0.0291000000000003,0.0539999999999992
2510,0.0711999999999995,0.0366,0.0292000000000004,0.0539999999999992
2511,0.0707999999999998,0.0364,0.0293000000000005,0.0520999999999993
2512,0.0706999999999997,0.0361999999999999,0.0292000000000004,0.0520999999999993
2513,0.0703999999999998,0.0362,0.0292000000000006,0.0520999999999993
2514,0.0703999999999998,0.036,0.0289000000000005,0.0520999999999993
2515,0.0707999999999998,0.0359,0.0291000000000003,0.0520999999999993
2516,0.0703999999999994,0.0359,0.0293000000000003,0.0523999999999988
2517,0.0703999999999997,0.0357999999999999,0.0292000000000003,0.0523999999999988
2518,0.0709999999999996,0.0359999999999999,0.0292000000000004,0.0523999999999988
2519,0.0713999999999996,0.0359999999999999,0.0292000000000004,0.0523999999999988
2520,0.0718999999999995,0.0359999999999999,0.0293000000000005,0.0523999999999988
2521,0.0720999999999995,0.0359999999999999,0.0292000000000004,0.0513999999999991
2522,0.0724999999999993,0.0356999999999998,0.0288000000000007,0.0513999999999991
2523,0.0720999999999994,0.0353999999999997,0.0285000000000006,0.0513999999999991
2524,0.0718999999999994,0.0351999999999998,0.0284000000000006,0.0513999999999991
2525,0.0721999999999993,0.0352999999999998,0.0283000000000005,0.0513999999999991
2526,0.0723999999999996,0.0348999999999995,0.0283000000000005,0.0514999999999992
2527,0.0721999999999996,0.0346999999999995,0.0282000000000007,0.0514999999999992
2528,0.0720999999999995,0.0345999999999996,0.0282000000000007,0.0514999999999992
2529,0.0723999999999998,0.0348999999999997,0.0283000000000005,0.0514999999999992
2530,0.0725999999999998,0.0347999999999997,0.0282000000000007,0.0514999999999992
2531,0.0725999999999997,0.0348999999999998,0.0281000000000006,0.0513999999999996
2532,0.0724999999999996,0.035,0.0284000000000003,0.0513999999999996
2533,0.0722999999999995,0.0351999999999998,0.0284000000000003,0.0513999999999996
2534,0.0720999999999995,0.0348000000000001,0.0285000000000004,0.0513999999999996
2535,0.0723999999999996,0.0352,0.0285000000000004,0.0513999999999996
2536,0.0718999999999997,0.0352000000000001,0.0287000000000003,0.0516999999999996
2537,0.0721999999999997,0.0350000000000001,0.0287000000000003,0.0516999999999996
2538,0.0715999999999997,0.0349000000000003,0.0285000000000004,0.0516999999999996
2539,0.0714999999999998,0.0351000000000004,0.0285000000000004,0.0516999999999996
2540,0.0710999999999999,0.0350000000000003,0.0287000000000003,0.0516999999999996
2541,0.0710999999999997,0.0348000000000003,0.0284000000000003,0.0513999999999999
2542,0.0712999999999998,0.0344000000000002,0.0285000000000004,0.0513999999999999
2543,0.0712999999999997,0.0342000000000003,0.0286000000000004,0.0513999999999999
2544,0.0715999999999996,0.0344000000000002,0.0281000000000006,0.0513999999999999
2545,0.0715999999999996,0.0345000000000004,0.0279000000000005,0.0513999999999999
2546,0.0711999999999995,0.0344000000000004,0.0281000000000006,0.0513999999999996
2547,0.0708999999999995,0.0347000000000004,0.0280000000000006,0.0513999999999996
2548,0.0704999999999995,0.0346000000000004,0.0281000000000006,0.0513999999999996
2549,0.0700999999999994,0.0347000000000004,0.0279000000000005,0.0513999999999996
2550,0.0696999999999991,0.0346000000000004,0.0278000000000007,0.0513999999999996
2551,0.0692999999999994,0.0344000000000005,0.0281000000000007,0.0513999999999991
2552,0.0696999999999994,0.0344000000000004,0.0283000000000007,0.0513999999999991
2553,0.0693999999999991,0.0345000000000003,0.0284000000000008,0.0513999999999991
2554,0.0694999999999992,0.0341000000000004,0.0286000000000007,0.0513999999999991
2555,0.0690999999999992,0.0343000000000003,0.0289000000000006,0.0513999999999991
2556,0.0688999999999992,0.0339000000000003,0.0288000000000007,0.0502999999999993
2557,0.0689999999999987,0.0339000000000003,0.0287000000000007,0.0502999999999993
2558,0.068599999999999,0.0338000000000003,0.0287000000000006,0.0502999999999993
2559,0.0686999999999989,0.0338000000000003,0.0284000000000006,0.0502999999999993
2560,0.0685999999999993,0.0337000000000003,0.0285000000000006,0.0502999999999993
2561,0.0687999999999992,0.0337000000000002,0.0285000000000006,0.0487999999999994
2562,0.0683999999999994,0.0339000000000002,0.0285000000000005,0.0487999999999994
2563,0.0678999999999994,0.0339000000000002,0.0286000000000005,0.0487999999999994
2564,0.0680999999999992,0.0338000000000003,0.0288000000000005,0.0487999999999994
2565,0.0680999999999993,0.0337000000000002,0.0287000000000005,0.0487999999999994
2566,0.0683999999999994,0.0336000000000002,0.0289000000000005,0.0497999999999993
2567,0.0681999999999994,0.0335000000000002,0.0287000000000005,0.0497999999999993
2568,0.0679999999999994,0.0335000000000001,0.0286000000000005,0.0497999999999993
2569,0.0676999999999994,0.0335000000000001,0.0283000000000005,0.0497999999999993
2570,0.0682999999999993,0.0331000000000004,0.0280000000000007,0.0497999999999993
2571,0.0679999999999992,0.0332000000000002,0.0280000000000008,0.0495999999999991
2572,0.0676999999999994,0.0333000000000002,0.0278000000000008,0.0495999999999991
2573,0.0678999999999995,0.0331000000000004,0.0279000000000008,0.0495999999999991
2574,0.0683999999999995,0.0329000000000004,0.0277000000000008,0.0495999999999991
2575,0.0680999999999997,0.0332000000000003,0.0275000000000007,0.0495999999999991
2576,0.0679999999999997,0.0328000000000004,0.0274000000000008,0.0488999999999998
2577,0.0679999999999997,0.0329000000000004,0.0275000000000009,0.0488999999999998
2578,0.0675999999999997,0.0328000000000003,0.0274000000000008,0.0488999999999998
2579,0.0673999999999993,0.0324000000000004,0.0270000000000009,0.0488999999999998
2580,0.0675999999999997,0.0325000000000003,0.0267000000000006,0.0488999999999998
2581,0.0673999999999997,0.0323000000000003,0.0263000000000005,0.0503999999999992
2582,0.0670999999999995,0.0324000000000004,0.0263000000000005,0.0503999999999992
2583,0.0668999999999994,0.0324000000000002,0.0263000000000007,0.0503999999999992
2584,0.0666999999999995,0.0327000000000001,0.0258000000000006,0.0503999999999992
2585,0.0663999999999997,0.0326000000000002,0.0258000000000004,0.0503999999999992
2586,0.0661999999999998,0.0328000000000002,0.0260000000000004,0.0475999999999992
2587,0.0661999999999998,0.0328000000000003,0.0257000000000002,0.0475999999999992
2588,0.0663999999999996,0.0327000000000003,0.0259000000000004,0.0475999999999992
2589,0.0663999999999996,0.0326000000000002,0.0256000000000003,0.0475999999999992
2590,0.0661999999999995,0.0324000000000002,0.0255000000000004,0.0475999999999992
2591,0.0664999999999998,0.0324000000000001,0.0254000000000005,0.0488999999999997
2592,0.0665999999999998,0.0323000000000002,0.0257000000000004,0.0488999999999997
2593,0.0661999999999999,0.0321000000000002,0.0258000000000003,0.0488999999999997
2594,0.0657999999999997,0.0319000000000003,0.0258000000000003,0.0488999999999997
2595,0.0653999999999999,0.0320000000000004,0.0257000000000002,0.0488999999999997
2596,0.0653999999999999,0.0319000000000003,0.0258000000000003,0.0480999999999996
2597,0.0658000000000001,0.0322000000000002,0.0257000000000002,0.0480999999999996
2598,0.0661,0.0325000000000003,0.0259000000000004,0.0480999999999996
2599,0.0658999999999998,0.0325,0.0262000000000003,0.0480999999999996
2600,0.0653999999999999,0.0323,0.0262000000000003,0.0480999999999996
2601,0.0655000000000001,0.0324000000000001,0.0261000000000002,0.0478999999999994
2602,0.0655,0.0324000000000001,0.0261000000000002,0.0478999999999994
2603,0.0659999999999996,0.0323000000000002,0.0263000000000004,0.0478999999999994
2604,0.0662999999999998,0.0323000000000002,0.0263000000000002,0.0478999999999994
2605,0.0662999999999998,0.0322000000000001,0.0265000000000002,0.0478999999999994
2606,0.0657999999999999,0.0318000000000002,0.0266000000000001,0.0474999999999995
2607,0.0654999999999997,0.0317000000000004,0.0267000000000002,0.0474999999999995
2608,0.0656999999999998,0.0315000000000003,0.0267000000000003,0.0474999999999995
2609,0.0655999999999998,0.0313000000000003,0.0266000000000003,0.0474999999999995
2610,0.0651999999999998,0.0313000000000007,0.0268000000000004,0.0474999999999995
2611,0.0655,0.0312000000000006,0.0271000000000003,0.0468999999999999
2612,0.0652999999999999,0.0314000000000005,0.0270000000000004,0.0468999999999999
2613,0.0650999999999999,0.0314000000000005,0.0271000000000003,0.0468999999999999
2614,0.0651999999999998,0.0312000000000006,0.0271000000000003,0.0468999999999999
2615,0.0650999999999997,0.0313000000000005,0.0269000000000004,0.0468999999999999
2616,0.0652999999999999,0.0311000000000005,0.0267000000000004,0.0459000000000003
2617,0.0658,0.0310000000000005,0.0264000000000005,0.0459000000000003
2618,0.0657000000000001,0.0310000000000005,0.0265000000000006,0.0459000000000003
2619,0.0657000000000003,0.0307000000000004,0.0262000000000008,0.0459000000000003
2620,0.0657000000000005,0.0307000000000004,0.0263000000000008,0.0459000000000003
2621,0.0655000000000004,0.0308000000000003,0.0263000000000008,0.045599999999999
2622,0.0654000000000002,0.0307000000000002,0.0262000000000009,0.045599999999999
2623,0.0655000000000002,0.0306000000000002,0.0259000000000007,0.045599999999999
2624,0.0651,0.0307000000000002,0.0259000000000007,0.045599999999999
2625,0.0651,0.0307999999999999,0.0262000000000008,0.045599999999999
2626,0.0649000000000002,0.0308000000000002,0.0259000000000007,0.0466999999999994
2627,0.0648000000000001,0.0306000000000002,0.0259000000000007,0.0466999999999994
2628,0.0642999999999999,0.0305,0.0258000000000007,0.0466999999999994
2629,0.0644,0.0305,0.0257000000000008,0.0466999999999994
2630,0.0645,0.0304000000000001,0.0255000000000009,0.0466999999999994
2631,0.0638000000000001,0.0302000000000002,0.0256000000000008,0.046299999999999
2632,0.0639000000000002,0.0305000000000001,0.0255000000000009,0.046299999999999
2633,0.0640999999999999,0.0304000000000001,0.0255000000000009,0.046299999999999
2634,0.0640999999999999,0.0301,0.0254000000000008,0.046299999999999
2635,0.0642999999999998,0.0298,0.0252000000000007,0.046299999999999
2636,0.0639999999999999,0.0298000000000002,0.0254000000000006,0.0447999999999995
2637,0.0636999999999998,0.0300000000000001,0.0257000000000005,0.0447999999999995
2638,0.0637999999999996,0.0298000000000002,0.0256000000000003,0.0447999999999995
2639,0.0639999999999997,0.0296000000000004,0.0251000000000002,0.0447999999999995
2640,0.0637999999999996,0.0295000000000002,0.0248000000000004,0.0447999999999995
2641,0.0636999999999999,0.0294000000000003,0.0247000000000004,0.0439999999999998
2642,0.0631999999999999,0.0295000000000003,0.0244000000000003,0.0439999999999998
2643,0.0629,0.0297000000000002,0.0243000000000002,0.0439999999999998
2644,0.0631,0.0298000000000002,0.0244000000000003,0.0439999999999998
2645,0.0631,0.0296000000000001,0.0245000000000003,0.0439999999999998
2646,0.0631999999999999,0.0294000000000001,0.0245000000000004,0.0453999999999998
2647,0.0631000000000002,0.0292000000000001,0.0244000000000003,0.0453999999999998
2648,0.0632000000000003,0.0291000000000002,0.0244000000000003,0.0453999999999998
2649,0.0629000000000004,0.0292000000000003,0.0244000000000003,0.0453999999999998
2650,0.0628000000000002,0.0291000000000002,0.0245000000000003,0.0453999999999998
2651,0.0626000000000002,0.0291000000000002,0.0245000000000002,0.0444999999999993
2652,0.0625000000000001,0.0291000000000003,0.0246000000000002,0.0444999999999993
2653,0.0625000000000001,0.0291000000000003,0.0248000000000004,0.0444999999999993
2654,0.0625000000000001,0.0291000000000003,0.0246000000000004,0.0444999999999993
2655,0.0623,0.0294000000000003,0.0246000000000004,0.0444999999999993
2656,0.0619000000000001,0.0286000000000002,0.0244000000000003,0.0448999999999997
2657,0.0622000000000001,0.0282000000000002,0.0244000000000003,0.0448999999999997
2658,0.0621000000000003,0.0280000000000001,0.0245000000000002,0.0448999999999997
2659,0.0625000000000003,0.0279000000000003,0.0245000000000002,0.0448999999999997
2660,0.0628000000000004,0.0280000000000002,0.0245000000000002,0.0448999999999997
2661,0.0631000000000005,0.0279000000000004,0.0244000000000001,0.0435999999999993
2662,0.0630000000000003,0.0280000000000004,0.0243000000000002,0.0435999999999993
2663,0.0628000000000003,0.0281000000000003,0.0242000000000001,0.0435999999999993
2664,0.0627000000000002,0.0280000000000004,0.0242000000000004,0.0435999999999993
2665,0.0623000000000001,0.0279000000000005,0.0242000000000004,0.0435999999999993
2666,0.0622000000000001,0.0280000000000006,0.0242000000000003,0.0431999999999992
2667,0.0624000000000001,0.0278000000000006,0.0242000000000003,0.0431999999999992
2668,0.0616000000000002,0.0277000000000004,0.0242000000000003,0.0431999999999992
2669,0.0612,0.0277000000000005,0.0241000000000003,0.0431999999999992
2670,0.0614,0.0276000000000006,0.0242000000000003,0.0431999999999992
2671,0.0616000000000001,0.0276000000000007,0.0242000000000003,0.0433999999999994
2672,0.0614000000000003,0.0276000000000007,0.0239000000000005,0.0433999999999994
2673,0.0611000000000004,0.0276000000000005,0.0238000000000007,0.0433999999999994
2674,0.0611000000000004,0.0276000000000005,0.0237000000000005,0.0433999999999994
2675,0.0609000000000005,0.0276000000000003,0.0234000000000006,0.0433999999999994
2676,0.0609000000000003,0.0271000000000002,0.0235000000000006,0.0422999999999998
2677,0.0608000000000001,0.0272000000000002,0.0232000000000008,0.0422999999999998
2678,0.0605000000000002,0.0272000000000002,0.0231000000000008,0.0422999999999998
2679,0.0607000000000002,0.0270000000000001,0.0230000000000007,0.0422999999999998
2680,0.0603000000000001,0.0272000000000002,0.0230000000000007,0.0422999999999998
2681,0.0604000000000003,0.0270000000000004,0.0229000000000008,0.0417999999999991
2682,0.0598000000000002,0.0271000000000002,0.0227000000000011,0.0417999999999991
2683,0.0600000000000002,0.0270000000000001,0.0226000000000011,0.0417999999999991
2684,0.0599000000000003,0.0269000000000003,0.0227000000000011,0.0417999999999991
2685,0.0605000000000002,0.0269000000000001,0.0226000000000011,0.0417999999999991
2686,0.0603000000000002,0.0269000000000003,0.0227000000000009,0.0404999999999994
2687,0.0603,0.0268000000000004,0.0224000000000008,0.0404999999999994
2688,0.0600999999999999,0.0266000000000004,0.0226000000000007,0.0404999999999994
2689,0.0599,0.0263000000000004,0.0226000000000007,0.0404999999999994
2690,0.0600000000000003,0.0263000000000004,0.0226000000000007,0.0404999999999994
2691,0.0600000000000002,0.0264000000000003,0.0223000000000009,0.0405999999999992
2692,0.0599000000000003,0.0262000000000003,0.0225000000000007,0.0405999999999992
2693,0.0602000000000003,0.0260000000000004,0.0223000000000007,0.0405999999999992
2694,0.0602000000000001,0.0261000000000001,0.0222000000000007,0.0405999999999992
2695,0.0606000000000003,0.0261000000000001,0.0223000000000008,0.0405999999999992
2696,0.0606000000000002,0.0257999999999999,0.0225000000000007,0.0413999999999995
2697,0.0609999999999999,0.0259,0.0223000000000008,0.0413999999999995
2698,0.0607999999999999,0.0256000000000001,0.0222000000000007,0.0413999999999995
2699,0.0607999999999999,0.0257000000000002,0.0225000000000007,0.0413999999999995
2700,0.0604999999999998,0.0256000000000002,0.0225000000000007,0.0413999999999995
2701,0.0608,0.0258000000000003,0.0224000000000008,0.0407999999999995
2702,0.0606999999999998,0.0259000000000004,0.0224000000000006,0.0407999999999995
2703,0.0609999999999999,0.0257000000000002,0.0224000000000006,0.0407999999999995
2704,0.0612999999999999,0.0258000000000002,0.0224000000000006,0.0407999999999995
2705,0.0612999999999999,0.0253000000000001,0.0223000000000008,0.0407999999999995
2706,0.0615000000000002,0.0255000000000003,0.0222000000000009,0.0397999999999996
2707,0.0618000000000001,0.0252000000000002,0.0219000000000007,0.0397999999999996
2708,0.0618000000000002,0.0253000000000003,0.0218000000000008,0.0397999999999996
2709,0.0621,0.0253000000000003,0.0218000000000008,0.0397999999999996
2710,0.0623999999999999,0.0255000000000004,0.0216000000000008,0.0397999999999996
2711,0.0622999999999999,0.0255000000000004,0.021600000000001,0.0403999999999999
2712,0.0618,0.0252000000000003,0.021500000000001,0.0403999999999999
2713,0.0618,0.0251000000000003,0.021600000000001,0.0403999999999999
2714,0.0615999999999999,0.0251000000000003,0.021500000000001,0.0403999999999999
2715,0.0612999999999997,0.0252000000000002,0.0216000000000008,0.0403999999999999
2716,0.0606999999999998,0.0251000000000003,0.0218000000000008,0.0412999999999992
2717,0.0602999999999999,0.0249000000000003,0.0216000000000005,0.0412999999999992
2718,0.0603999999999998,0.0247000000000004,0.0215000000000006,0.0412999999999992
2719,0.0605999999999999,0.0245000000000004,0.0217000000000005,0.0412999999999992
2720,0.0601999999999997,0.0246000000000005,0.0214000000000004,0.0412999999999992
2721,0.0603999999999998,0.0246000000000005,0.0216000000000003,0.0387999999999993
2722,0.0606999999999996,0.0245000000000004,0.0218000000000003,0.0387999999999993
2723,0.0606999999999998,0.0245000000000004,0.0216000000000003,0.0387999999999993
2724,0.0609999999999998,0.0246000000000005,0.0216000000000003,0.0387999999999993
2725,0.0603999999999998,0.0246000000000004,0.0216000000000003,0.0387999999999993
2726,0.0599000000000001,0.0244000000000003,0.0212000000000003,0.0395999999999995
2727,0.0601,0.0242000000000003,0.0212000000000003,0.0395999999999995
2728,0.0598000000000002,0.0245000000000003,0.0211000000000002,0.0395999999999995
2729,0.0598000000000003,0.0241000000000003,0.0208000000000006,0.0395999999999995
2730,0.0596000000000005,0.0242000000000004,0.0208000000000006,0.0395999999999995
2731,0.0593000000000004,0.0242000000000004,0.0209000000000006,0.0409999999999994
2732,0.0597000000000004,0.0243000000000005,0.0210000000000005,0.0409999999999994
2733,0.0595000000000004,0.0244000000000005,0.0213000000000005,0.0409999999999994
2734,0.0598000000000005,0.0245000000000004,0.0213000000000005,0.0409999999999994
2735,0.0599000000000003,0.0245000000000004,0.0213000000000005,0.0409999999999994
2736,0.0598000000000003,0.0247000000000004,0.0212000000000007,0.0393999999999997
2737,0.0599000000000001,0.0246000000000005,0.0213000000000005,0.0393999999999997
2738,0.0597999999999999,0.0246000000000004,0.0212000000000007,0.0393999999999997
2739,0.0593999999999997,0.0246000000000004,0.0209000000000006,0.0393999999999997
2740,0.0592999999999999,0.0247000000000004,0.0207000000000005,0.0393999999999997
2741,0.0593999999999998,0.0245000000000003,0.0208000000000006,0.0404999999999995
2742,0.0589999999999997,0.0245000000000003,0.0208000000000006,0.0404999999999995
2743,0.0589999999999997,0.0244000000000003,0.0208000000000006,0.0404999999999995
2744,0.0586999999999999,0.0245000000000004,0.0209000000000006,0.0404999999999995
2745,0.0588,0.0247000000000004,0.0209000000000006,0.0404999999999995
2746,0.0590999999999998,0.0245000000000004,0.0210000000000007,0.0394000000000001
2747,0.0591999999999999,0.0241000000000003,0.0209000000000007,0.0394000000000001
2748,0.0592999999999999,0.0243000000000003,0.0206000000000006,0.0394000000000001
2749,0.0595,0.0243000000000003,0.0207000000000005,0.0394000000000001
2750,0.0593999999999998,0.0240000000000004,0.0207000000000005,0.0394000000000001
2751,0.0592999999999998,0.0242000000000003,0.0210000000000005,0.0395
2752,0.0590999999999998,0.0242000000000001,0.0209000000000005,0.0395
2753,0.0592999999999998,0.0245000000000003,0.0210000000000004,0.0395
2754,0.0593999999999998,0.0245000000000003,0.0207000000000005,0.0395
2755,0.0600999999999999,0.0243000000000003,0.0206000000000006,0.0395
2756,0.0598999999999998,0.0242000000000003,0.0208000000000007,0.0383999999999992
2757,0.0597999999999997,0.0240000000000004,0.0208000000000007,0.0383999999999992
2758,0.0591999999999997,0.0236000000000004,0.0207000000000006,0.0383999999999992
2759,0.0591999999999997,0.0237000000000003,0.0207000000000006,0.0383999999999992
2760,0.0592999999999998,0.0239000000000003,0.0205000000000006,0.0383999999999992
2761,0.0593999999999998,0.0237000000000003,0.0207000000000008,0.0383999999999994
2762,0.0594,0.0238000000000004,0.0208000000000009,0.0383999999999994
2763,0.0593999999999998,0.0237000000000003,0.0207000000000011,0.0383999999999994
2764,0.0597999999999997,0.0236000000000003,0.0206000000000012,0.0383999999999994
2765,0.0597999999999996,0.0240000000000005,0.0203000000000011,0.0383999999999994
2766,0.0596999999999998,0.0240000000000006,0.0202000000000012,0.0385999999999995
2767,0.0598999999999995,0.0241000000000007,0.0201000000000012,0.0385999999999995
2768,0.0603999999999997,0.0241000000000006,0.0201000000000012,0.0385999999999995
2769,0.0602999999999997,0.0238000000000005,0.020100000000001,0.0385999999999995
2770,0.0603999999999998,0.0236000000000005,0.0199000000000009,0.0385999999999995
2771,0.0604999999999998,0.0235000000000006,0.0201000000000009,0.0393999999999997
2772,0.0603,0.0236000000000007,0.0201000000000009,0.0393999999999997
2773,0.0599,0.0238000000000007,0.0200000000000009,0.0393999999999997
2774,0.0597999999999999,0.0238000000000007,0.0199000000000007,0.0393999999999997
2775,0.0598999999999998,0.0238000000000008,0.0199000000000007,0.0393999999999997
2776,0.0599999999999998,0.0239000000000006,0.0201000000000008,0.0384999999999992
2777,0.0600000000000001,0.0240000000000005,0.0197000000000007,0.0384999999999992
2778,0.0598000000000002,0.0240000000000005,0.0194000000000006,0.0384999999999992
2779,0.0599000000000001,0.0239000000000005,0.0193000000000006,0.0384999999999992
2780,0.0594999999999999,0.0236000000000004,0.0193000000000006,0.0384999999999992
2781,0.0595,0.0235000000000005,0.0195000000000006,0.0374999999999994
2782,0.0596999999999999,0.0232000000000003,0.0197000000000006,0.0374999999999994
2783,0.0594999999999998,0.0234000000000004,0.0197000000000006,0.0374999999999994
2784,0.0591999999999997,0.0236000000000004,0.0197000000000006,0.0374999999999994
2785,0.0592,0.0232000000000002,0.0196000000000006,0.0374999999999994
2786,0.0586999999999999,0.0233000000000003,0.0196000000000006,0.0389999999999995
2787,0.0589999999999999,0.0233000000000003,0.0197000000000006,0.0389999999999995
2788,0.0588999999999998,0.0233000000000001,0.0195000000000007,0.0389999999999995
2789,0.0590999999999998,0.0232000000000001,0.0196000000000006,0.0389999999999995
2790,0.0586,0.0233000000000001,0.0194000000000006,0.0389999999999995
2791,0.0592999999999999,0.0233000000000001,0.0193000000000006,0.0380999999999999
2792,0.0592999999999998,0.0233000000000001,0.0194000000000005,0.0380999999999999
2793,0.0594,0.0232000000000001,0.0194000000000005,0.0380999999999999
2794,0.0592999999999999,0.0231000000000001,0.0194000000000005,0.0380999999999999
2795,0.0591999999999999,0.0233000000000003,0.0192000000000005,0.0380999999999999
2796,0.0588,0.0233000000000003,0.0192000000000008,0.0382999999999999
2797,0.0589999999999997,0.0233000000000003,0.0191000000000007,0.0382999999999999
2798,0.0587999999999996,0.0230000000000002,0.0189000000000007,0.0382999999999999
2799,0.0585999999999994,0.0231000000000003,0.0189000000000007,0.0382999999999999
2800,0.0583999999999993,0.0232000000000002,0.0191000000000007,0.0382999999999999
2801,0.0584999999999993,0.0231000000000003,0.0190000000000008,0.0379999999999996
2802,0.0580999999999993,0.0232000000000003,0.0191000000000007,0.0379999999999996
2803,0.0576999999999994,0.0230000000000004,0.0191000000000007,0.0379999999999996
2804,0.0575999999999997,0.0229000000000006,0.0192000000000008,0.0379999999999996
2805,0.0576999999999995,0.0229000000000006,0.0193000000000008,0.0379999999999996
2806,0.0577999999999996,0.0228000000000005,0.0194000000000006,0.0366999999999997
2807,0.0575999999999997,0.0229000000000005,0.0194000000000006,0.0366999999999997
2808,0.0571999999999996,0.0229000000000005,0.0195000000000007,0.0366999999999997
2809,0.0571999999999997,0.0230000000000004,0.0193000000000008,0.0366999999999997
2810,0.0571999999999997,0.0230000000000004,0.0194000000000009,0.0366999999999997
2811,0.0573999999999998,0.0229000000000004,0.0194000000000009,0.0376999999999995
2812,0.0575999999999998,0.0227000000000005,0.0195000000000007,0.0376999999999995
2813,0.0575999999999997,0.0224000000000005,0.0195000000000007,0.0376999999999995
2814,0.0574999999999997,0.0223000000000007,0.0194000000000009,0.0376999999999995
2815,0.0575999999999998,0.0221000000000005,0.0194000000000009,0.0376999999999995
2816,0.0576999999999999,0.0219000000000006,0.0193000000000008,0.0373999999999995
2817,0.0578999999999997,0.0217000000000006,0.0191000000000008,0.0373999999999995
2818,0.0573999999999999,0.0219000000000007,0.0192000000000008,0.0373999999999995
2819,0.0570999999999998,0.0220000000000006,0.0195000000000007,0.0373999999999995
2820,0.0568999999999998,0.0219000000000006,0.0194000000000006,0.0373999999999995
2821,0.0566999999999999,0.0217000000000003,0.0196000000000006,0.0374999999999995
2822,0.0566,0.0215000000000003,0.0194000000000005,0.0374999999999995
2823,0.0566999999999996,0.0214000000000004,0.0194000000000005,0.0374999999999995
2824,0.0565999999999997,0.0212000000000004,0.0191000000000007,0.0374999999999995
2825,0.0562999999999997,0.0213000000000004,0.0192000000000005,0.0374999999999995
2826,0.0560999999999996,0.0214000000000004,0.0191000000000007,0.0364
2827,0.0561999999999996,0.0215000000000003,0.0193000000000006,0.0364
2828,0.0560999999999997,0.0214000000000004,0.0194000000000005,0.0364
2829,0.0562999999999998,0.0213000000000004,0.0193000000000005,0.0364
2830,0.0560999999999998,0.0214000000000004,0.0193000000000005,0.0364
2831,0.0561999999999998,0.0213000000000005,0.0193000000000005,0.0363999999999998
2832,0.0560999999999998,0.0213000000000005,0.0194000000000005,0.0363999999999998
2833,0.0562999999999999,0.0213000000000005,0.0195000000000006,0.0363999999999998
2834,0.0557000000000001,0.0210000000000007,0.0196000000000006,0.0363999999999998
2835,0.0557,0.0210000000000007,0.0196000000000006,0.0363999999999998
2836,0.0557999999999998,0.0207000000000006,0.0195000000000006,0.0363
2837,0.0555999999999999,0.0209000000000006,0.0192000000000004,0.0363
2838,0.0553999999999998,0.0208000000000007,0.0193000000000005,0.0363
2839,0.0553999999999998,0.0209000000000006,0.0195000000000004,0.0363
2840,0.0553999999999998,0.0208000000000006,0.0195000000000003,0.0363
2841,0.0554999999999999,0.0206000000000006,0.0194000000000003,0.0361999999999998
2842,0.0554999999999999,0.0208000000000007,0.0192000000000001,0.0361999999999998
2843,0.0556,0.0208000000000008,0.0192000000000001,0.0361999999999998
2844,0.0559000000000001,0.0209000000000007,0.0192000000000003,0.0361999999999998
2845,0.0555999999999999,0.0209000000000007,0.0193000000000002,0.0361999999999998
2846,0.0556,0.0210000000000008,0.0192000000000001,0.0352999999999996
2847,0.0556,0.0208000000000008,0.0191000000000002,0.0352999999999996
2848,0.0554000000000002,0.0209000000000007,0.0191000000000002,0.0352999999999996
2849,0.0554000000000001,0.0208000000000007,0.0191000000000002,0.0352999999999996
2850,0.0557000000000002,0.0207000000000008,0.0190000000000003,0.0352999999999996
2851,0.0556,0.0207000000000008,0.0189000000000005,0.0355999999999996
2852,0.0557000000000001,0.0207000000000008,0.0188000000000004,0.0355999999999996
2853,0.0564999999999998,0.0207000000000008,0.0188000000000004,0.0355999999999996
2854,0.0568,0.0208000000000008,0.0189000000000005,0.0355999999999996
2855,0.0571,0.0206000000000008,0.0189000000000002,0.0355999999999996
2856,0.0569000000000002,0.0206000000000008,0.0188000000000004,0.0349999999999997
2857,0.0565000000000001,0.0206000000000008,0.0186000000000004,0.0349999999999997
2858,0.0566000000000002,0.0206000000000011,0.0186000000000004,0.0349999999999997
2859,0.0566000000000002,0.0208000000000008,0.0186000000000006,0.0349999999999997
2860,0.0567000000000003,0.0208000000000008,0.0186000000000006,0.0349999999999997
2861,0.0569000000000002,0.0208000000000008,0.0187000000000006,0.0357999999999994
2862,0.0571,0.0208000000000008,0.0186000000000008,0.0357999999999994
2863,0.0570000000000001,0.0208000000000008,0.0185000000000008,0.0357999999999994
2864,0.0562,0.0208000000000008,0.0186000000000008,0.0357999999999994
2865,0.0561999999999999,0.0206000000000008,0.0183000000000009,0.0357999999999994
2866,0.0559999999999999,0.0208000000000008,0.0183000000000009,0.0352999999999996
2867,0.0559000000000001,0.0206000000000008,0.0181000000000009,0.0352999999999996
2868,0.0561,0.0207000000000008,0.0180000000000008,0.0352999999999996
2869,0.0559000000000001,0.0208000000000008,0.0179000000000009,0.0352999999999996
2870,0.0555,0.0207000000000009,0.0179000000000009,0.0352999999999996
2871,0.056,0.0208000000000008,0.0178000000000008,0.0341999999999998
2872,0.0565000000000001,0.0207000000000008,0.0178000000000008,0.0341999999999998
2873,0.056,0.0207000000000008,0.0178000000000008,0.0341999999999998
2874,0.0559999999999999,0.0208000000000007,0.0178000000000008,0.0341999999999998
2875,0.0555999999999999,0.0209000000000006,0.0177000000000008,0.0341999999999998
2876,0.0555999999999999,0.0207000000000008,0.0176000000000007,0.0325999999999996
2877,0.0558999999999997,0.0209000000000007,0.0176000000000009,0.0325999999999996
2878,0.0561999999999999,0.0208000000000007,0.0177000000000008,0.0325999999999996
2879,0.056,0.0210000000000005,0.0176000000000007,0.0325999999999996
2880,0.0558000000000001,0.0209000000000005,0.0175000000000008,0.0325999999999996
2881,0.0559000000000001,0.0209000000000005,0.0176000000000007,0.0342999999999997
2882,0.0559000000000001,0.0209000000000006,0.0177000000000008,0.0342999999999997
2883,0.0559000000000001,0.0209000000000006,0.0177000000000008,0.0342999999999997
2884,0.0557,0.0209000000000005,0.0177000000000008,0.0342999999999997
2885,0.0559999999999999,0.0207000000000002,0.017400000000001,0.0342999999999997
2886,0.0559000000000001,0.0205000000000003,0.0173000000000009,0.0332999999999999
2887,0.0562999999999999,0.0206000000000003,0.0173000000000009,0.0332999999999999
2888,0.0561999999999998,0.0204000000000003,0.0173000000000009,0.0332999999999999
2889,0.0558999999999997,0.0205000000000004,0.017400000000001,0.0332999999999999
2890,0.0554999999999999,0.0202000000000002,0.017500000000001,0.0332999999999999
2891,0.0555999999999998,0.0202000000000002,0.0176000000000011,0.0339999999999994
2892,0.0552999999999997,0.0200000000000002,0.017500000000001,0.0339999999999994
2893,0.0555999999999996,0.0201000000000002,0.0176000000000011,0.0339999999999994
2894,0.0556999999999996,0.0200000000000002,0.017500000000001,0.0339999999999994
2895,0.0559999999999996,0.0200000000000002,0.0174000000000011,0.0339999999999994
2896,0.0559999999999996,0.0201000000000003,0.0174000000000011,0.0325999999999995
2897,0.0559999999999998,0.0202000000000002,0.0174000000000011,0.0325999999999995
2898,0.0558999999999997,0.0202000000000001,0.0176000000000009,0.0325999999999995
2899,0.0561999999999996,0.0200000000000001,0.0175000000000008,0.0325999999999995
2900,0.0563999999999996,0.0202000000000002,0.017400000000001,0.0325999999999995
2901,0.0564999999999994,0.0202000000000001,0.017400000000001,0.0340999999999992
2902,0.0563999999999993,0.0201000000000002,0.0173000000000009,0.0340999999999992
2903,0.0568999999999994,0.0200000000000002,0.017200000000001,0.0340999999999992
2904,0.0567999999999996,0.0200000000000001,0.017200000000001,0.0340999999999992
2905,0.0564999999999998,0.0202000000000002,0.017200000000001,0.0340999999999992
2906,0.0559999999999998,0.0199000000000003,0.0172000000000009,0.0327999999999996
2907,0.0559999999999999,0.0197000000000003,0.0172000000000009,0.0327999999999996
2908,0.0557000000000001,0.0196000000000004,0.0173000000000008,0.0327999999999996
2909,0.0560999999999998,0.0197000000000004,0.0175000000000007,0.0327999999999996
2910,0.0558999999999998,0.0197000000000004,0.0175000000000007,0.0327999999999996
2911,0.056,0.0192000000000003,0.0175000000000007,0.0322999999999998
2912,0.0559000000000001,0.0193000000000003,0.0175000000000007,0.0322999999999998
2913,0.0557999999999998,0.0194000000000003,0.0175000000000005,0.0322999999999998
2914,0.0558999999999997,0.0192000000000003,0.0177000000000007,0.0322999999999998
2915,0.0557,0.0191000000000003,0.0177000000000007,0.0322999999999998
2916,0.0556,0.0192000000000004,0.0174000000000007,0.0323
2917,0.0555000000000001,0.0193000000000003,0.0175000000000008,0.0323
2918,0.055,0.0192000000000003,0.0174000000000007,0.0323
2919,0.0548999999999999,0.0192000000000003,0.017500000000001,0.0323
2920,0.0546000000000001,0.0192000000000003,0.017400000000001,0.0323
2921,0.0545000000000002,0.0192000000000003,0.017300000000001,0.0340999999999997
2922,0.0542999999999998,0.0191000000000006,0.017300000000001,0.0340999999999997
2923,0.0543999999999997,0.0191000000000006,0.0171000000000011,0.0340999999999997
2924,0.0542999999999997,0.0189000000000005,0.0170000000000011,0.0340999999999997
2925,0.0539999999999998,0.0186000000000006,0.0168000000000013,0.0340999999999997
2926,0.0542999999999998,0.0184000000000004,0.0167000000000012,0.0321999999999999
2927,0.0545999999999998,0.0185000000000004,0.0166000000000011,0.0321999999999999
2928,0.0547999999999998,0.0185000000000004,0.0165000000000011,0.0321999999999999
2929,0.0549999999999998,0.0186000000000003,0.0164000000000012,0.0321999999999999
2930,0.0547999999999998,0.0185000000000002,0.0164000000000012,0.0321999999999999
2931,0.0547000000000001,0.0185000000000002,0.0165000000000011,0.0303999999999996
2932,0.0551,0.0185999999999999,0.0165000000000011,0.0303999999999996
2933,0.0548999999999999,0.0185000000000001,0.016200000000001,0.0303999999999996
2934,0.0542999999999999,0.0185999999999999,0.016300000000001,0.0303999999999996
2935,0.0542999999999998,0.0184000000000002,0.016200000000001,0.0303999999999996
2936,0.0541999999999996,0.0185000000000001,0.0162000000000009,0.0314999999999995
2937,0.0543999999999997,0.0187000000000002,0.0162000000000009,0.0314999999999995
2938,0.0547,0.0187000000000002,0.0162000000000009,0.0314999999999995
2939,0.0546,0.0186000000000002,0.016200000000001,0.0314999999999995
2940,0.0547999999999998,0.0185999999999999,0.016300000000001,0.0314999999999995
2941,0.0545999999999998,0.0185999999999999,0.0166000000000009,0.0310999999999996
2942,0.0551999999999998,0.0184000000000001,0.0165000000000011,0.0310999999999996
2943,0.0550999999999999,0.0183,0.0164000000000009,0.0310999999999996
2944,0.0559000000000001,0.0182000000000001,0.0163000000000008,0.0310999999999996
2945,0.0565000000000001,0.0181,0.0162000000000009,0.0310999999999996
2946,0.0562999999999999,0.0180000000000001,0.0163000000000008,0.0314000000000003
2947,0.0567000000000002,0.0180000000000001,0.0164000000000009,0.0314000000000003
2948,0.0564999999999999,0.0180000000000001,0.0163000000000008,0.0314000000000003
2949,0.0564,0.0181,0.0161000000000007,0.0314000000000003
2950,0.0561000000000001,0.0181,0.0163000000000008,0.0314000000000003
2951,0.0563000000000002,0.0182000000000001,0.0165000000000007,0.0315999999999994
2952,0.0566,0.0182000000000002,0.0164000000000007,0.0315999999999994
2953,0.0566,0.0182000000000002,0.0164000000000007,0.0315999999999994
2954,0.0564,0.0182000000000002,0.0161000000000009,0.0315999999999994
2955,0.0566,0.0181000000000003,0.016300000000001,0.0315999999999994
2956,0.0562999999999999,0.0179000000000002,0.0164000000000009,0.0298999999999998
2957,0.056,0.0178000000000001,0.0164000000000009,0.0298999999999998
2958,0.0561000000000001,0.0178000000000001,0.016500000000001,0.0298999999999998
2959,0.0560000000000003,0.0178000000000001,0.0164000000000009,0.0298999999999998
2960,0.0563000000000001,0.0178000000000001,0.0167000000000007,0.0298999999999998
2961,0.0559000000000002,0.0177,0.0166000000000007,0.0290999999999996
2962,0.0556000000000002,0.0181000000000003,0.0165000000000007,0.0290999999999996
2963,0.0557000000000003,0.0181000000000001,0.0164000000000009,0.0290999999999996
2964,0.0554000000000003,0.0178000000000003,0.0164000000000007,0.0290999999999996
2965,0.0551000000000001,0.0179000000000004,0.0163000000000006,0.0290999999999996
2966,0.0550000000000003,0.0180000000000003,0.0162000000000007,0.0302999999999998
2967,0.0549000000000004,0.0180000000000006,0.0162000000000008,0.0302999999999998
2968,0.0548000000000003,0.0180000000000003,0.0164000000000007,0.0302999999999998
2969,0.0549000000000003,0.0180000000000003,0.0165000000000006,0.0302999999999998
2970,0.0547000000000001,0.0179000000000004,0.0166000000000007,0.0302999999999998
2971,0.0549000000000003,0.0179000000000004,0.0164000000000009,0.0291000000000001
2972,0.0549000000000003,0.0176000000000003,0.0166000000000008,0.0291000000000001
2973,0.0550000000000002,0.0176000000000002,0.0167000000000008,0.0291000000000001
2974,0.0551999999999998,0.0176000000000003,0.0167000000000008,0.0291000000000001
2975,0.0552999999999999,0.0174000000000004,0.0164000000000009,0.0291000000000001
2976,0.0547999999999998,0.0174000000000004,0.0164000000000009,0.0306999999999998
2977,0.0547999999999998,0.0173000000000004,0.0164000000000009,0.0306999999999998
2978,0.0551,0.0174000000000004,0.0164000000000009,0.0306999999999998
2979,0.0550000000000002,0.0174000000000004,0.0164000000000009,0.0306999999999998
2980,0.0550000000000003,0.0172000000000004,0.0165000000000007,0.0306999999999998
2981,0.0549000000000004,0.0174000000000002,0.0166000000000008,0.0289999999999999
2982,0.0547000000000001,0.0174000000000002,0.0167000000000008,0.0289999999999999
2983,0.0545000000000002,0.0174000000000004,0.0167000000000008,0.0289999999999999
2984,0.0549000000000001,0.0173000000000003,0.0165000000000007,0.0289999999999999
2985,0.0546999999999997,0.0171000000000003,0.0166000000000008,0.0289999999999999
2986,0.0545999999999998,0.0172000000000004,0.0166000000000008,0.0296999999999996
2987,0.0542999999999998,0.0173000000000004,0.0166000000000008,0.0296999999999996
2988,0.0544999999999998,0.0172000000000005,0.0166000000000008,0.0296999999999996
2989,0.0540999999999997,0.0170000000000006,0.0167000000000007,0.0296999999999996
2990,0.0540999999999997,0.0172000000000007,0.0167000000000007,0.0296999999999996
2991,0.0539999999999996,0.0173000000000008,0.0164000000000005,0.0291999999999993
2992,0.0540999999999997,0.0174000000000006,0.0162000000000007,0.0291999999999993
2993,0.0538999999999997,0.0174000000000006,0.0162000000000008,0.0291999999999993
2994,0.0537999999999995,0.0172000000000007,0.0161000000000007,0.0291999999999993
2995,0.0536999999999995,0.0172000000000007,0.0161000000000007,0.0291999999999993
2996,0.0535999999999994,0.0173000000000006,0.0158000000000007,0.0285999999999997
2997,0.0535999999999998,0.0173000000000006,0.0157000000000006,0.0285999999999997
2998,0.0533999999999996,0.0174000000000005,0.0156000000000005,0.0285999999999997
2999,0.0533999999999998,0.0171000000000006,0.0154000000000005,0.0285999999999997
3000,0.0534999999999998,0.0170000000000005,0.0153000000000005,0.0285999999999997
3001,0.0531999999999998,0.0171000000000003,0.0152000000000005,0.0280999999999993
3002,0.0528999999999997,0.0169000000000004,0.0151000000000008,0.0280999999999993
3003,0.0530999999999999,0.0167000000000005,0.0152000000000008,0.0280999999999993
3004,0.0525000000000001,0.0166000000000004,0.0153000000000008,0.0280999999999993
3005,0.0523,0.0165000000000005,0.0153000000000008,0.0280999999999993
3006,0.052,0.0166000000000004,0.0152000000000007,0.028099999999999
3007,0.0518000000000001,0.0164000000000003,0.0152000000000007,0.028099999999999
3008,0.0517,0.0163000000000002,0.0149000000000009,0.028099999999999
3009,0.0514000000000001,0.0162000000000002,0.0149000000000009,0.028099999999999
3010,0.0514000000000001,0.0165000000000003,0.0151000000000008,0.028099999999999
3011,0.0513000000000002,0.0162000000000002,0.0151000000000009,0.0301999999999996
3012,0.0512999999999999,0.0161000000000001,0.0154000000000007,0.0301999999999996
3013,0.0514999999999999,0.0163000000000001,0.0154000000000007,0.0301999999999996
3014,0.0514,0.0161000000000002,0.0155000000000007,0.0301999999999996
3015,0.0514000000000001,0.0162000000000003,0.0155000000000008,0.0301999999999996
3016,0.0511000000000001,0.0163000000000002,0.0155000000000008,0.0283999999999993
3017,0.0511,0.0162000000000002,0.0156000000000007,0.0283999999999993
3018,0.0513000000000001,0.0158000000000001,0.0154000000000006,0.0283999999999993
3019,0.0512000000000001,0.0160000000000001,0.0157000000000006,0.0283999999999993
3020,0.051,0.0161,0.0156000000000006,0.0283999999999993
3021,0.0511,0.0161,0.0157000000000006,0.0290999999999991
3022,0.0511000000000001,0.0159,0.0158000000000007,0.0290999999999991
3023,0.0511000000000001,0.0158000000000001,0.0155000000000008,0.0290999999999991
3024,0.0507000000000001,0.0158000000000003,0.0154000000000007,0.0290999999999991
3025,0.0509000000000002,0.0157000000000003,0.0153000000000008,0.0290999999999991
3026,0.0508000000000002,0.0157000000000003,0.0155000000000005,0.0278999999999995
3027,0.0508000000000002,0.0156000000000002,0.0151000000000004,0.0278999999999995
3028,0.0509000000000002,0.0156000000000002,0.0151000000000004,0.0278999999999995
3029,0.0509000000000001,0.0157,0.0151000000000004,0.0278999999999995
3030,0.0509999999999999,0.0157,0.0150000000000006,0.0278999999999995
3031,0.0508000000000002,0.0157,0.0150000000000006,0.0266999999999995
3032,0.0504000000000003,0.0158,0.0149000000000005,0.0266999999999995
3033,0.0503000000000003,0.0157,0.0148000000000006,0.0266999999999995
3034,0.0506000000000003,0.0155000000000001,0.0149000000000007,0.0266999999999995
3035,0.0504000000000002,0.0155000000000001,0.0150000000000007,0.0266999999999995
3036,0.0508000000000002,0.0154000000000002,0.0149000000000007,0.0286999999999995
3037,0.0508000000000003,0.0153000000000003,0.0151000000000009,0.0286999999999995
3038,0.0510000000000003,0.0155000000000003,0.0152000000000008,0.0286999999999995
3039,0.0509000000000002,0.0155000000000004,0.0150000000000009,0.0286999999999995
3040,0.0513000000000002,0.0156000000000005,0.0149000000000009,0.0286999999999995
3041,0.0511000000000003,0.0155000000000004,0.0149000000000009,0.0276999999999998
3042,0.0512000000000004,0.0156000000000005,0.0149000000000009,0.0276999999999998
3043,0.0515000000000003,0.0154000000000005,0.0148000000000009,0.0276999999999998
3044,0.0517000000000002,0.0154000000000006,0.0146000000000008,0.0276999999999998
3045,0.0517000000000003,0.0155000000000007,0.0145000000000008,0.0276999999999998
3046,0.0517000000000002,0.0154000000000006,0.014400000000001,0.0265999999999995
3047,0.0514000000000001,0.0152000000000005,0.0146000000000009,0.0265999999999995
3048,0.0510000000000004,0.0151000000000004,0.0145000000000008,0.0265999999999995
3049,0.0507000000000002,0.0148000000000006,0.0145000000000008,0.0265999999999995
3050,0.0505000000000001,0.0149000000000005,0.0145000000000008,0.0265999999999995
3051,0.0500999999999999,0.0152000000000007,0.0144000000000009,0.0271999999999994
3052,0.0507,0.0152000000000007,0.0144000000000009,0.0271999999999994
3053,0.0509000000000001,0.0152000000000005,0.014200000000001,0.0271999999999994
3054,0.0505000000000001,0.0151000000000004,0.0144000000000009,0.0271999999999994
3055,0.0504000000000001,0.0150000000000005,0.0143000000000008,0.0271999999999994
3056,0.0503,0.0149000000000004,0.0144000000000009,0.0264999999999996
3057,0.0499999999999998,0.0148000000000005,0.0144000000000009,0.0264999999999996
3058,0.0498999999999998,0.0148000000000005,0.0143000000000008,0.0264999999999996
3059,0.0500999999999999,0.0148000000000005,0.0145000000000008,0.0264999999999996
3060,0.0503,0.0149000000000004,0.0145000000000008,0.0264999999999996
3061,0.05,0.0148000000000005,0.0146000000000009,0.0272
3062,0.0503,0.0149000000000004,0.0145000000000008,0.0272
3063,0.0503,0.0150000000000005,0.0144000000000009,0.0272
3064,0.0501999999999999,0.0151000000000007,0.0143000000000009,0.0272
3065,0.0501999999999999,0.0153000000000004,0.0143000000000009,0.0272
3066,0.0501,0.0157000000000006,0.014400000000001,0.0261999999999997
3067,0.0503999999999999,0.0158000000000007,0.0145000000000008,0.0261999999999997
3068,0.0505,0.0155000000000007,0.0144000000000009,0.0261999999999997
3069,0.0502000000000002,0.0153000000000004,0.0145000000000008,0.0261999999999997
3070,0.0502000000000001,0.0156000000000006,0.0145000000000007,0.0261999999999997
3071,0.0500000000000002,0.0158000000000007,0.0143000000000008,0.0271999999999996
3072,0.0495000000000002,0.0159000000000006,0.0142000000000009,0.0271999999999996
3073,0.0496000000000003,0.0160000000000005,0.0142000000000009,0.0271999999999996
3074,0.0495000000000003,0.0158000000000007,0.0141000000000007,0.0271999999999996
3075,0.0494000000000004,0.0160000000000007,0.0141000000000007,0.0271999999999996
3076,0.0494000000000004,0.0163000000000008,0.0142000000000005,0.0268999999999998
3077,0.0491000000000004,0.0163000000000008,0.0140000000000007,0.0268999999999998
3078,0.0489000000000004,0.0165000000000007,0.0141000000000006,0.0268999999999998
3079,0.0486000000000001,0.0164000000000009,0.0141000000000006,0.0268999999999998
3080,0.0487000000000003,0.0164000000000009,0.0141000000000006,0.0268999999999998
3081,0.0489000000000004,0.0164000000000009,0.0142000000000004,0.0269999999999995
3082,0.0486000000000003,0.0164000000000009,0.0142000000000004,0.0269999999999995
3083,0.0485000000000002,0.0164000000000009,0.0143000000000003,0.0269999999999995
3084,0.0488000000000003,0.0164000000000009,0.0143000000000003,0.0269999999999995
3085,0.0486000000000003,0.0163000000000008,0.0143000000000003,0.0269999999999995
3086,0.0487000000000002,0.0162000000000008,0.0143000000000003,0.0257999999999998
3087,0.0487000000000002,0.0161000000000007,0.0142000000000003,0.0257999999999998
3088,0.0487000000000003,0.0159000000000007,0.0140000000000002,0.0257999999999998
3089,0.0485000000000003,0.0159000000000007,0.0140000000000002,0.0257999999999998
3090,0.0487000000000003,0.0159000000000007,0.0140000000000002,0.0257999999999998
3091,0.0488000000000004,0.0157000000000008,0.0139000000000001,0.0246999999999996
3092,0.0490000000000004,0.0158000000000008,0.0139000000000001,0.0246999999999996
3093,0.0487000000000003,0.0158000000000008,0.0138000000000003,0.0246999999999996
3094,0.0487000000000005,0.0159000000000006,0.0138000000000003,0.0246999999999996
3095,0.0489000000000003,0.0158000000000007,0.0139000000000001,0.0246999999999996
3096,0.0488000000000004,0.0158000000000007,0.0139000000000001,0.025299999999999
3097,0.0489000000000004,0.0155000000000005,0.0138000000000003,0.025299999999999
3098,0.0487000000000003,0.0155000000000007,0.0137000000000004,0.025299999999999
3099,0.0485000000000007,0.0154000000000007,0.0137000000000005,0.025299999999999
3100,0.0488000000000005,0.0153000000000005,0.0132000000000003,0.025299999999999
3101,0.0488000000000006,0.0153000000000005,0.0133000000000004,0.0255999999999994
3102,0.0490000000000006,0.0153000000000005,0.0131000000000004,0.0255999999999994
3103,0.0488000000000006,0.0155000000000007,0.0131000000000004,0.0255999999999994
3104,0.0485000000000007,0.0153000000000005,0.0129000000000006,0.0255999999999994
3105,0.0484000000000006,0.0151000000000008,0.0129000000000006,0.0255999999999994
3106,0.0487000000000005,0.0151000000000008,0.0127000000000005,0.0245999999999996
3107,0.0489000000000004,0.0153000000000005,0.0128000000000007,0.0245999999999996
3108,0.0489000000000004,0.0153000000000008,0.0125000000000006,0.0245999999999996
3109,0.0484000000000004,0.0153000000000008,0.0126000000000005,0.0245999999999996
3110,0.0487000000000005,0.0155000000000007,0.0127000000000005,0.0245999999999996
3111,0.0487000000000005,0.0154000000000006,0.0127000000000005,0.0252999999999998
3112,0.0481000000000001,0.0154000000000006,0.0127000000000005,0.0252999999999998
3113,0.0479000000000002,0.0151000000000007,0.0127000000000005,0.0252999999999998
3114,0.0479000000000001,0.0151000000000007,0.0131000000000003,0.0252999999999998
3115,0.0478000000000002,0.0152000000000005,0.0132000000000003,0.0252999999999998
3116,0.0478000000000002,0.0153000000000005,0.0132000000000003,0.0257999999999997
3117,0.0481,0.0154000000000006,0.0132000000000002,0.0257999999999997
3118,0.0481,0.0157000000000008,0.0132000000000002,0.0257999999999997
3119,0.0482,0.0157000000000008,0.0133000000000001,0.0257999999999997
3120,0.0479999999999999,0.0158000000000007,0.0132000000000002,0.0257999999999997
3121,0.0480999999999999,0.0158000000000007,0.0132000000000002,0.0251999999999994
3122,0.0482999999999998,0.0157000000000008,0.0131000000000001,0.0251999999999994
3123,0.0483999999999999,0.0157000000000006,0.0130000000000001,0.0251999999999994
3124,0.0483999999999999,0.0156000000000007,0.0129,0.0251999999999994
3125,0.0485,0.0156000000000007,0.0128,0.0251999999999994
3126,0.0482999999999998,0.0155000000000008,0.0128,0.0254999999999993
3127,0.0481,0.0154000000000007,0.0129,0.0254999999999993
3128,0.0479000000000001,0.0154000000000007,0.0129,0.0254999999999993
3129,0.0476000000000001,0.0154000000000007,0.0129,0.0254999999999993
3130,0.0472,0.0152000000000007,0.0129,0.0254999999999993
3131,0.0469999999999999,0.0152000000000008,0.0129,0.0253999999999996
3132,0.0467,0.0150000000000009,0.0127000000000003,0.0253999999999996
3133,0.047,0.0151000000000008,0.0125000000000002,0.0253999999999996
3134,0.0468999999999999,0.0147000000000007,0.0126000000000002,0.0253999999999996
3135,0.0469999999999999,0.0146000000000008,0.0125000000000003,0.0253999999999996
3136,0.0468999999999999,0.0147000000000008,0.0126000000000004,0.0248999999999997
3137,0.0468999999999999,0.0146000000000008,0.0126000000000005,0.0248999999999997
3138,0.0464999999999998,0.0143000000000008,0.0125000000000004,0.0248999999999997
3139,0.0462999999999996,0.0141000000000008,0.0125000000000004,0.0248999999999997
3140,0.0458999999999996,0.0141000000000008,0.0127000000000004,0.0248999999999997
3141,0.0454999999999997,0.0139000000000007,0.0124000000000005,0.0234999999999996
3142,0.0452999999999999,0.0138000000000007,0.0124000000000005,0.0234999999999996
3143,0.0453999999999999,0.0140000000000007,0.0123000000000004,0.0234999999999996
3144,0.0455999999999998,0.0140000000000007,0.0126000000000006,0.0234999999999996
3145,0.0459999999999997,0.0141000000000007,0.0126000000000006,0.0234999999999996
3146,0.0458999999999997,0.0142000000000008,0.0126000000000006,0.0241999999999999
3147,0.0457999999999998,0.0141000000000008,0.0124000000000006,0.0241999999999999
3148,0.0457,0.0139000000000009,0.0122000000000007,0.0241999999999999
3149,0.0457000000000001,0.0142000000000009,0.0121000000000007,0.0241999999999999
3150,0.0456000000000002,0.0142000000000009,0.0122000000000005,0.0241999999999999
3151,0.0455,0.0141000000000008,0.0122000000000005,0.0235999999999998
3152,0.0457,0.014100000000001,0.0120000000000005,0.0235999999999998
3153,0.046,0.0142000000000009,0.0120000000000005,0.0235999999999998
3154,0.0461,0.0142000000000009,0.0120000000000005,0.0235999999999998
3155,0.0464,0.0143000000000008,0.0120000000000005,0.0235999999999998
3156,0.0460000000000003,0.0142000000000008,0.0119000000000004,0.0234999999999996
3157,0.046,0.0140000000000008,0.0119000000000004,0.0234999999999996
3158,0.0463000000000003,0.0141000000000007,0.0118000000000005,0.0234999999999996
3159,0.0465000000000003,0.0142000000000008,0.0118000000000005,0.0234999999999996
3160,0.0466000000000005,0.0140000000000007,0.0118000000000005,0.0234999999999996
3161,0.0464000000000004,0.0138000000000007,0.0118000000000006,0.0230999999999999
3162,0.0459000000000005,0.0139000000000007,0.0118000000000006,0.0230999999999999
3163,0.0463000000000006,0.0139000000000007,0.0118000000000006,0.0230999999999999
3164,0.0459000000000003,0.0138000000000007,0.0117000000000005,0.0230999999999999
3165,0.0460000000000004,0.0140000000000007,0.0114000000000007,0.0230999999999999
3166,0.0457000000000002,0.0141000000000004,0.0113000000000005,0.0227999999999995
3167,0.0458000000000002,0.0141000000000004,0.0113000000000005,0.0227999999999995
3168,0.0455000000000002,0.0142000000000004,0.0113000000000005,0.0227999999999995
3169,0.0455000000000002,0.0141000000000004,0.0111000000000006,0.0227999999999995
3170,0.0457000000000002,0.0142000000000004,0.0110000000000007,0.0227999999999995
3171,0.0459000000000002,0.0142000000000004,0.0111000000000006,0.0230999999999995
3172,0.0461000000000001,0.0140000000000005,0.0110000000000006,0.0230999999999995
3173,0.046,0.0140000000000005,0.0110000000000006,0.0230999999999995
3174,0.046,0.0140000000000005,0.0111000000000004,0.0230999999999995
3175,0.0455,0.0140000000000005,0.0111000000000004,0.0230999999999995
3176,0.0454000000000002,0.0140000000000005,0.0111000000000004,0.0243999999999995
3177,0.0459000000000002,0.0140000000000007,0.0111000000000004,0.0243999999999995
3178,0.0459000000000005,0.0137000000000007,0.0113000000000004,0.0243999999999995
3179,0.0459000000000005,0.0137000000000007,0.0112000000000003,0.0243999999999995
3180,0.0458000000000004,0.0137000000000009,0.0113000000000002,0.0243999999999995
3181,0.0458000000000005,0.0137000000000007,0.0111000000000004,0.0224
3182,0.0459000000000007,0.0137000000000009,0.0111000000000004,0.0224
3183,0.0459000000000006,0.0138000000000009,0.0111000000000004,0.0224
3184,0.0461000000000007,0.0138000000000011,0.0112000000000002,0.0224
3185,0.0461000000000005,0.0137000000000009,0.0113000000000002,0.0224
3186,0.0461000000000005,0.0139000000000009,0.0113000000000002,0.0234000000000001
3187,0.0463000000000006,0.0140000000000009,0.0114000000000003,0.0234000000000001
3188,0.0464000000000004,0.0140000000000009,0.0115000000000003,0.0234000000000001
3189,0.0461000000000003,0.0139000000000009,0.0116000000000004,0.0234000000000001
3190,0.0457000000000004,0.0137000000000009,0.0117000000000005,0.0234000000000001
3191,0.0452000000000004,0.0136000000000009,0.0117000000000005,0.0231999999999996
3192,0.0452000000000006,0.0136000000000009,0.0118000000000005,0.0231999999999996
3193,0.0452000000000002,0.0133000000000009,0.0119000000000004,0.0231999999999996
3194,0.0450000000000004,0.0132000000000008,0.0118000000000004,0.0231999999999996
3195,0.0449000000000004,0.0131000000000008,0.0119000000000004,0.0231999999999996
3196,0.0452000000000004,0.0131000000000006,0.0118000000000005,0.0231999999999993
3197,0.0449000000000005,0.0131000000000006,0.0118000000000005,0.0231999999999993
3198,0.0447000000000005,0.0129000000000006,0.0117000000000005,0.0231999999999993
3199,0.0447000000000005,0.0129000000000006,0.0116000000000005,0.0231999999999993
3200,0.0448000000000005,0.0129000000000006,0.0116000000000005,0.0231999999999993
3201,0.0449000000000003,0.0129000000000006,0.0116000000000005,0.0219999999999996
3202,0.0448000000000002,0.0129000000000006,0.0115000000000006,0.0219999999999996
3203,0.0446000000000004,0.0128000000000007,0.0115000000000006,0.0219999999999996
3204,0.0444000000000001,0.0127000000000007,0.0116000000000007,0.0219999999999996
3205,0.0441000000000003,0.0127000000000007,0.0116000000000007,0.0219999999999996
3206,0.0440000000000004,0.0125000000000007,0.0114000000000007,0.0217999999999998
3207,0.0443000000000002,0.0125000000000007,0.0114000000000007,0.0217999999999998
3208,0.0441000000000003,0.0125000000000008,0.0114000000000007,0.0217999999999998
3209,0.0439000000000003,0.012400000000001,0.0114000000000007,0.0217999999999998
3210,0.0442000000000001,0.012200000000001,0.0111000000000006,0.0217999999999998
3211,0.0442000000000004,0.012200000000001,0.0111000000000006,0.0220999999999993
3212,0.0441000000000003,0.0120000000000009,0.0109000000000005,0.0220999999999993
3213,0.0443000000000003,0.0120000000000009,0.0108000000000004,0.0220999999999993
3214,0.0442000000000001,0.011900000000001,0.0109000000000006,0.0220999999999993
3215,0.0443000000000001,0.012000000000001,0.0109000000000006,0.0220999999999993
3216,0.0441000000000003,0.0120000000000009,0.0109000000000006,0.0220999999999998
3217,0.0440000000000004,0.0119000000000008,0.0110000000000007,0.0220999999999998
3218,0.0436000000000004,0.0119000000000008,0.0109000000000008,0.0220999999999998
3219,0.0436000000000004,0.0119000000000008,0.0108000000000008,0.0220999999999998
3220,0.0435000000000005,0.0119000000000008,0.0108000000000008,0.0220999999999998
3221,0.0434000000000004,0.0121000000000008,0.0109000000000008,0.0208999999999995
3222,0.0435000000000002,0.0120000000000009,0.0109000000000008,0.0208999999999995
3223,0.0435000000000002,0.0118000000000008,0.0109000000000008,0.0208999999999995
3224,0.0434000000000002,0.0118000000000008,0.0109000000000008,0.0208999999999995
3225,0.0434000000000003,0.0116000000000008,0.0111000000000007,0.0208999999999995
3226,0.0435000000000003,0.0117000000000008,0.0110000000000008,0.0214999999999997
3227,0.0433000000000004,0.0118000000000008,0.0110000000000008,0.0214999999999997
3228,0.0433000000000006,0.0117000000000007,0.0109000000000008,0.0214999999999997
3229,0.0431000000000005,0.0119000000000007,0.0108000000000008,0.0214999999999997
3230,0.0430000000000004,0.0119000000000007,0.0108000000000008,0.0214999999999997
3231,0.0430000000000004,0.0118000000000006,0.0107000000000006,0.0219999999999996
3232,0.0437000000000003,0.0117000000000006,0.0106000000000006,0.0219999999999996
3233,0.0434000000000003,0.0118000000000006,0.0108000000000006,0.0219999999999996
3234,0.0431000000000001,0.0116000000000007,0.0108000000000006,0.0219999999999996
3235,0.0429000000000002,0.0116000000000007,0.0107000000000005,0.0219999999999996
3236,0.0430000000000001,0.0116000000000005,0.0107000000000005,0.0209999999999997
3237,0.0432000000000001,0.0115000000000005,0.0106000000000005,0.0209999999999997
3238,0.0436,0.0116000000000005,0.0107000000000004,0.0209999999999997
3239,0.0437000000000001,0.0119000000000006,0.0107000000000004,0.0209999999999997
3240,0.0435,0.0118000000000005,0.0107000000000003,0.0209999999999997
3241,0.0436,0.0117000000000006,0.0107000000000003,0.0211999999999994
3242,0.0437000000000001,0.0117000000000006,0.0106000000000002,0.0211999999999994
3243,0.0437000000000001,0.0118000000000006,0.0104000000000003,0.0211999999999994
3244,0.0436000000000003,0.0119000000000007,0.0104000000000002,0.0211999999999994
3245,0.0432000000000002,0.0118000000000006,0.0105000000000001,0.0211999999999994
3246,0.0433000000000001,0.0117000000000006,0.0104000000000001,0.0210999999999999
3247,0.0429999999999999,0.0119000000000004,0.0103,0.0210999999999999
3248,0.0432999999999999,0.0119000000000004,0.0104000000000001,0.0210999999999999
3249,0.0431999999999998,0.0117000000000005,0.0103000000000002,0.0210999999999999
3250,0.0433999999999999,0.0117000000000005,0.0102000000000002,0.0210999999999999
3251,0.0431999999999998,0.0117000000000005,0.0101000000000003,0.0212999999999997
3252,0.0430000000000001,0.0118000000000005,0.0101000000000003,0.0212999999999997
3253,0.0427000000000001,0.0120000000000005,0.00990000000000024,0.0212999999999997
3254,0.0429999999999999,0.0120000000000006,0.0100000000000001,0.0212999999999997
3255,0.0436000000000001,0.0120000000000006,0.0101000000000003,0.0212999999999997
3256,0.0437000000000003,0.0120000000000006,0.0101000000000003,0.0205999999999996
3257,0.0438000000000003,0.0120000000000006,0.0103000000000003,0.0205999999999996
3258,0.0436000000000001,0.0120000000000006,0.0103000000000003,0.0205999999999996
3259,0.0441000000000001,0.0120000000000006,0.0103000000000004,0.0205999999999996
3260,0.0443000000000001,0.0119000000000006,0.0102000000000004,0.0205999999999996
3261,0.0443000000000001,0.0119000000000004,0.0102000000000004,0.0187999999999998
3262,0.0442,0.0120000000000005,0.0102000000000004,0.0187999999999998
3263,0.0444,0.0120000000000005,0.0103000000000004,0.0187999999999998
3264,0.0448,0.0118000000000004,0.0105000000000004,0.0187999999999998
3265,0.0448999999999998,0.0120000000000005,0.0105000000000004,0.0187999999999998
3266,0.0449999999999998,0.0122000000000005,0.0106000000000005,0.0205999999999993
3267,0.0451999999999998,0.0121000000000007,0.0106000000000005,0.0205999999999993
3268,0.0455999999999999,0.0120000000000006,0.0107000000000005,0.0205999999999993
3269,0.0453999999999998,0.0120000000000006,0.0106000000000006,0.0205999999999993
3270,0.0452999999999999,0.0120000000000006,0.0106000000000006,0.0205999999999993
3271,0.0453999999999998,0.0119000000000006,0.0106000000000007,0.0204999999999999
3272,0.0450999999999995,0.0120000000000006,0.0106000000000007,0.0204999999999999
3273,0.0444999999999997,0.0119000000000007,0.0106000000000007,0.0204999999999999
3274,0.0441999999999997,0.0118000000000006,0.0107000000000006,0.0204999999999999
3275,0.0442999999999999,0.0116000000000005,0.0106000000000006,0.0204999999999999
3276,0.0440999999999999,0.0116000000000005,0.0106000000000006,0.0206999999999996
3277,0.0438999999999998,0.0117000000000006,0.0107000000000005,0.0206999999999996
3278,0.0437000000000001,0.0117000000000006,0.0107000000000005,0.0206999999999996
3279,0.0434000000000002,0.0115000000000006,0.0108000000000006,0.0206999999999996
3280,0.0430000000000001,0.0113000000000006,0.0109000000000005,0.0206999999999996
3281,0.0426000000000003,0.0113000000000005,0.0109000000000005,0.0199999999999996
3282,0.0427000000000003,0.0114000000000005,0.0108000000000006,0.0199999999999996
3283,0.0425000000000001,0.0111000000000006,0.0109000000000006,0.0199999999999996
3284,0.0425000000000001,0.0110000000000007,0.0107000000000006,0.0199999999999996
3285,0.0422000000000002,0.0111000000000007,0.0107000000000006,0.0199999999999996
3286,0.0419000000000003,0.0111000000000007,0.0105000000000007,0.0197999999999996
3287,0.0418000000000002,0.0110000000000007,0.0108000000000006,0.0197999999999996
3288,0.0411999999999999,0.0111000000000006,0.0108000000000006,0.0197999999999996
3289,0.041,0.0111000000000007,0.0107000000000005,0.0197999999999996
3290,0.0408000000000002,0.0110000000000007,0.0108000000000004,0.0197999999999996
3291,0.0406000000000002,0.0110000000000006,0.0108000000000004,0.0196999999999993
3292,0.0403000000000001,0.0110000000000006,0.0107000000000005,0.0196999999999993
3293,0.0398000000000002,0.0110000000000006,0.0106000000000005,0.0196999999999993
3294,0.0395000000000003,0.0109000000000005,0.0107000000000005,0.0196999999999993
3295,0.0393000000000004,0.0110000000000006,0.0106000000000006,0.0196999999999993
3296,0.0396000000000004,0.0108000000000006,0.0105000000000007,0.0193999999999993
3297,0.0393000000000002,0.0108000000000004,0.0104000000000006,0.0193999999999993
3298,0.0390000000000001,0.0108000000000004,0.0105000000000005,0.0193999999999993
3299,0.0392000000000003,0.0108000000000004,0.0105000000000005,0.0193999999999993
3300,0.0392000000000001,0.0106000000000003,0.0105000000000005,0.0193999999999993
3301,0.0394000000000002,0.0105000000000003,0.0105000000000005,0.0198999999999998
3302,0.0392000000000003,0.0101000000000003,0.0105000000000005,0.0198999999999998
3303,0.0391000000000002,0.0102000000000002,0.0105000000000005,0.0198999999999998
3304,0.0392000000000001,0.0100000000000005,0.0103000000000004,0.0198999999999998
3305,0.0395000000000002,0.0100000000000005,0.0101000000000007,0.0198999999999998
3306,0.0397000000000002,0.00990000000000024,0.0098000000000007,0.0185999999999994
3307,0.0400000000000001,0.00990000000000024,0.0098000000000007,0.0185999999999994
3308,0.0401000000000002,0.00970000000000026,0.00960000000000061,0.0185999999999994
3309,0.0404000000000002,0.00960000000000039,0.00960000000000061,0.0185999999999994
3310,0.0406000000000003,0.00950000000000029,0.0096000000000005,0.0185999999999994
3311,0.0410000000000003,0.00950000000000029,0.00940000000000041,0.0186999999999995
3312,0.0408000000000002,0.00950000000000029,0.00930000000000031,0.0186999999999995
3313,0.0412000000000002,0.00930000000000031,0.00940000000000041,0.0186999999999995
3314,0.0414000000000004,0.00920000000000032,0.00950000000000051,0.0186999999999995
3315,0.0418000000000004,0.00920000000000021,0.00950000000000051,0.0186999999999995
3316,0.0418000000000005,0.00910000000000022,0.00950000000000051,0.0180999999999996
3317,0.0420000000000005,0.00940000000000007,0.00950000000000051,0.0180999999999996
3318,0.0416000000000005,0.00910000000000022,0.00950000000000051,0.0180999999999996
3319,0.0415000000000006,0.00910000000000022,0.00950000000000051,0.0180999999999996
3320,0.0416000000000006,0.00900000000000023,0.00940000000000052,0.0180999999999996
3321,0.0415000000000005,0.00910000000000022,0.00940000000000052,0.0184999999999995
3322,0.0415000000000006,0.0093000000000002,0.00940000000000052,0.0184999999999995
3323,0.0413000000000003,0.0093000000000002,0.00930000000000053,0.0184999999999995
3324,0.0412000000000003,0.0093000000000002,0.00930000000000031,0.0184999999999995
3325,0.0415000000000003,0.00950000000000017,0.00930000000000053,0.0184999999999995
3326,0.0415000000000003,0.00950000000000017,0.00930000000000053,0.0182999999999999
3327,0.0413000000000006,0.00960000000000027,0.00930000000000053,0.0182999999999999
3328,0.0411000000000005,0.00960000000000027,0.00950000000000051,0.0182999999999999
3329,0.0412000000000005,0.00960000000000027,0.00950000000000051,0.0182999999999999
3330,0.0410000000000005,0.00950000000000017,0.0096000000000005,0.0182999999999999
3331,0.0415000000000005,0.00950000000000006,0.0096000000000005,0.0187999999999995
3332,0.0411000000000005,0.00940000000000007,0.0096000000000005,0.0187999999999995
3333,0.0410000000000004,0.00940000000000007,0.00950000000000051,0.0187999999999995
3334,0.0412000000000005,0.00940000000000007,0.00950000000000051,0.0187999999999995
3335,0.0413000000000003,0.0093000000000002,0.00960000000000039,0.0187999999999995
3336,0.0412000000000005,0.0094000000000003,0.00960000000000039,0.0178999999999995
3337,0.0410000000000005,0.00930000000000031,0.00970000000000037,0.0178999999999995
3338,0.0407000000000005,0.00930000000000053,0.00990000000000024,0.0178999999999995
3339,0.0408000000000005,0.00950000000000051,0.00990000000000024,0.0178999999999995
3340,0.0404000000000007,0.00950000000000051,0.0101000000000003,0.0178999999999995
3341,0.0408000000000005,0.0096000000000005,0.0103000000000003,0.0186999999999997
3342,0.0407000000000007,0.0096000000000005,0.0103000000000003,0.0186999999999997
3343,0.0405000000000006,0.00950000000000051,0.0103000000000003,0.0186999999999997
3344,0.0408000000000005,0.00960000000000039,0.0103000000000003,0.0186999999999997
3345,0.0405000000000004,0.00970000000000026,0.0102000000000002,0.0186999999999997
3346,0.0405000000000005,0.00970000000000026,0.0102000000000002,0.0175000000000002
3347,0.0407000000000005,0.00970000000000026,0.0102000000000001,0.0175000000000002
3348,0.0404000000000007,0.00960000000000039,0.0101000000000002,0.0175000000000002
3349,0.0407000000000004,0.00960000000000039,0.0100000000000001,0.0175000000000002
3350,0.0408000000000004,0.00950000000000051,0.00990000000000024,0.0175000000000002
3351,0.0405000000000004,0.00950000000000051,0.00970000000000026,0.0178999999999998
3352,0.0405000000000004,0.00950000000000051,0.00970000000000015,0.0178999999999998
3353,0.0402000000000003,0.0096000000000005,0.00960000000000027,0.0178999999999998
3354,0.0401000000000004,0.0096000000000005,0.00970000000000026,0.0178999999999998
3355,0.0399000000000004,0.0096000000000005,0.00970000000000026,0.0178999999999998
3356,0.0398000000000005,0.00970000000000037,0.00970000000000026,0.0185000000000001
3357,0.0397000000000003,0.0096000000000005,0.00960000000000039,0.0185000000000001
3358,0.0398000000000002,0.0096000000000005,0.00960000000000039,0.0185000000000001
3359,0.0400000000000001,0.00940000000000041,0.00980000000000014,0.0185000000000001
3360,0.0401,0.00920000000000043,0.00960000000000027,0.0185000000000001
3361,0.0401,0.00920000000000043,0.00960000000000027,0.0186000000000002
3362,0.0400000000000001,0.00900000000000034,0.00960000000000027,0.0186000000000002
3363,0.0399,0.00890000000000046,0.0094000000000003,0.0186000000000002
3364,0.0399000000000003,0.00880000000000036,0.0094000000000003,0.0186000000000002
3365,0.0397000000000003,0.00900000000000034,0.0093000000000002,0.0186000000000002
3366,0.0400000000000005,0.00890000000000024,0.0093000000000002,0.0177999999999998
3367,0.0400000000000003,0.00890000000000024,0.0093000000000002,0.0177999999999998
3368,0.0398000000000003,0.00890000000000024,0.00920000000000021,0.0177999999999998
3369,0.0397000000000005,0.00880000000000036,0.0093000000000002,0.0177999999999998
3370,0.0396000000000006,0.00880000000000036,0.00940000000000007,0.0177999999999998
3371,0.0395000000000006,0.00880000000000036,0.00910000000000022,0.0179999999999996
3372,0.0399000000000007,0.00880000000000036,0.0093000000000002,0.0179999999999996
3373,0.0402000000000007,0.00880000000000036,0.0094000000000003,0.0179999999999996
3374,0.0408000000000004,0.00880000000000036,0.00950000000000017,0.0179999999999996
3375,0.0409000000000003,0.00880000000000036,0.00950000000000017,0.0179999999999996
3376,0.0407000000000004,0.00880000000000036,0.00940000000000007,0.0168999999999998
3377,0.0406000000000003,0.00880000000000036,0.00940000000000007,0.0168999999999998
3378,0.0406000000000004,0.00880000000000036,0.00950000000000017,0.0168999999999998
3379,0.0404000000000004,0.00880000000000036,0.00950000000000017,0.0168999999999998
3380,0.0404000000000004,0.00880000000000025,0.0094000000000003,0.0168999999999998
3381,0.0405000000000004,0.00880000000000025,0.00940000000000007,0.0183999999999999
3382,0.0405000000000004,0.00880000000000025,0.0094000000000003,0.0183999999999999
3383,0.0405000000000004,0.00890000000000046,0.00930000000000031,0.0183999999999999
3384,0.0404000000000003,0.00890000000000046,0.00910000000000055,0.0183999999999999
3385,0.0404000000000003,0.00890000000000046,0.00910000000000055,0.0183999999999999
3386,0.0403000000000003,0.00890000000000046,0.00910000000000055,0.0168999999999996
3387,0.0404000000000002,0.00880000000000025,0.00890000000000046,0.0168999999999996
3388,0.0404000000000002,0.00860000000000027,0.00890000000000046,0.0168999999999996
3389,0.0405000000000001,0.00860000000000027,0.00890000000000046,0.0168999999999996
3390,0.0404000000000002,0.00870000000000037,0.00890000000000046,0.0168999999999996
3391,0.0404000000000002,0.00870000000000037,0.00920000000000032,0.0164000000000002
3392,0.0402000000000001,0.00860000000000039,0.00920000000000032,0.0164000000000002
3393,0.0400000000000001,0.00860000000000039,0.00910000000000022,0.0164000000000002
3394,0.0398000000000002,0.00860000000000039,0.00910000000000022,0.0164000000000002
3395,0.0398000000000002,0.00860000000000039,0.00890000000000046,0.0164000000000002
3396,0.0400000000000003,0.00860000000000039,0.00890000000000024,0.0171999999999999
3397,0.0403000000000003,0.00860000000000039,0.00900000000000023,0.0171999999999999
3398,0.0401000000000004,0.00840000000000019,0.00900000000000023,0.0171999999999999
3399,0.0400000000000005,0.00840000000000019,0.00900000000000023,0.0171999999999999
3400,0.0402000000000002,0.00840000000000019,0.00900000000000023,0.0171999999999999
3401,0.0399000000000003,0.00840000000000019,0.00920000000000021,0.0176999999999997
3402,0.0398000000000003,0.00840000000000019,0.0093000000000002,0.0176999999999997
3403,0.0395000000000003,0.00840000000000019,0.0093000000000002,0.0176999999999997
3404,0.0396000000000004,0.00830000000000031,0.0093000000000002,0.0176999999999997
3405,0.0396000000000004,0.00830000000000031,0.00940000000000007,0.0176999999999997
3406,0.0395000000000002,0.00820000000000032,0.00950000000000017,0.0157999999999996
3407,0.0396000000000002,0.00810000000000044,0.00960000000000005,0.0157999999999996
3408,0.0396000000000002,0.00810000000000044,0.00950000000000006,0.0157999999999996
3409,0.0396000000000001,0.00800000000000045,0.00939999999999996,0.0157999999999996
3410,0.0395,0.00800000000000045,0.00939999999999996,0.0157999999999996
3411,0.04,0.00760000000000016,0.00930000000000009,0.0162999999999998
3412,0.0403,0.00750000000000028,0.00919999999999999,0.0162999999999998
3413,0.0402,0.00760000000000016,0.0091,0.0162999999999998
3414,0.0403999999999999,0.00750000000000028,0.00929999999999997,0.0162999999999998
3415,0.0403999999999999,0.00770000000000037,0.00929999999999997,0.0162999999999998
3416,0.0408999999999999,0.00770000000000037,0.00919999999999987,0.0155999999999997
3417,0.0409999999999998,0.00760000000000038,0.00900000000000001,0.0155999999999997
3418,0.0409999999999998,0.00760000000000016,0.00920000000000021,0.0155999999999997
3419,0.0408999999999997,0.00770000000000015,0.00930000000000009,0.0155999999999997
3420,0.0410999999999998,0.00770000000000015,0.00920000000000021,0.0155999999999997
3421,0.041,0.00770000000000015,0.00920000000000021,0.0166999999999995
3422,0.0412000000000002,0.00770000000000015,0.00920000000000021,0.0166999999999995
3423,0.0413000000000002,0.00770000000000026,0.0093000000000002,0.0166999999999995
3424,0.0415000000000002,0.00770000000000026,0.00930000000000031,0.0166999999999995
3425,0.0413,0.00770000000000026,0.00920000000000032,0.0166999999999995
3426,0.0413000000000001,0.00770000000000026,0.00930000000000031,0.0166999999999997
3427,0.0413000000000002,0.00770000000000026,0.00930000000000031,0.0166999999999997
3428,0.0411,0.00760000000000038,0.00930000000000031,0.0166999999999997
3429,0.0408000000000002,0.00770000000000037,0.00910000000000044,0.0166999999999997
3430,0.0407000000000002,0.00770000000000037,0.00910000000000055,0.0166999999999997
3431,0.0407000000000001,0.00760000000000038,0.00910000000000055,0.0154999999999998
3432,0.0407000000000002,0.00770000000000037,0.00920000000000054,0.0154999999999998
3433,0.0403000000000003,0.00770000000000037,0.00910000000000055,0.0154999999999998
3434,0.0404000000000004,0.00780000000000047,0.00910000000000055,0.0154999999999998
3435,0.0401000000000005,0.00790000000000046,0.00930000000000053,0.0154999999999998
3436,0.0403000000000006,0.00790000000000068,0.00940000000000052,0.0152999999999998
3437,0.0401000000000006,0.00790000000000068,0.00940000000000052,0.0152999999999998
3438,0.0401000000000006,0.0078000000000007,0.00930000000000053,0.0152999999999998
3439,0.0404000000000007,0.0078000000000007,0.00920000000000054,0.0152999999999998
3440,0.0408000000000007,0.00760000000000072,0.00910000000000055,0.0152999999999998
3441,0.0404000000000008,0.00750000000000073,0.00920000000000054,0.0166999999999996
3442,0.0404000000000007,0.00750000000000073,0.00900000000000045,0.0166999999999996
3443,0.0403000000000006,0.00760000000000061,0.0087000000000006,0.0166999999999996
3444,0.0403000000000006,0.00750000000000073,0.0087000000000006,0.0166999999999996
3445,0.0402000000000003,0.00730000000000075,0.00860000000000061,0.0166999999999996
3446,0.0401000000000005,0.00730000000000075,0.00860000000000061,0.0157999999999997
3447,0.0400000000000006,0.00730000000000075,0.00860000000000061,0.0157999999999997
3448,0.0401000000000005,0.00730000000000064,0.00870000000000049,0.0157999999999997
3449,0.0400000000000006,0.00730000000000064,0.00850000000000062,0.0157999999999997
3450,0.0401000000000005,0.00740000000000063,0.00860000000000061,0.0157999999999997
3451,0.0401000000000006,0.00730000000000064,0.00850000000000051,0.0159
3452,0.0398000000000006,0.00750000000000062,0.00840000000000063,0.0159
3453,0.0401000000000005,0.00750000000000062,0.00830000000000053,0.0159
3454,0.0401000000000004,0.00760000000000061,0.00830000000000053,0.0159
3455,0.0399000000000004,0.00760000000000061,0.00820000000000054,0.0159
3456,0.0402000000000003,0.00760000000000061,0.00810000000000044,0.0147999999999996
3457,0.0402000000000002,0.00770000000000048,0.00810000000000044,0.0147999999999996
3458,0.0400000000000003,0.0076000000000005,0.00810000000000044,0.0147999999999996
3459,0.0403000000000001,0.0076000000000005,0.00810000000000044,0.0147999999999996
3460,0.0398000000000003,0.00750000000000062,0.00810000000000044,0.0147999999999996
3461,0.0400000000000001,0.00750000000000062,0.00810000000000044,0.0165999999999995
3462,0.0401000000000002,0.00740000000000052,0.00830000000000031,0.0165999999999995
3463,0.0400000000000001,0.00750000000000062,0.00830000000000031,0.0165999999999995
3464,0.0400000000000001,0.00750000000000062,0.0084000000000003,0.0165999999999995
3465,0.0395000000000002,0.0076000000000005,0.0084000000000003,0.0165999999999995
3466,0.0392,0.0075000000000004,0.0084000000000003,0.0149999999999996
3467,0.0393000000000001,0.0075000000000004,0.00860000000000027,0.0149999999999996
3468,0.0395,0.0075000000000004,0.00890000000000024,0.0149999999999996
3469,0.0392,0.0075000000000004,0.00880000000000036,0.0149999999999996
3470,0.0388000000000001,0.0075000000000004,0.00870000000000049,0.0149999999999996
3471,0.0389000000000003,0.0075000000000004,0.00870000000000049,0.0161999999999999
3472,0.0391000000000002,0.00730000000000064,0.00870000000000049,0.0161999999999999
3473,0.0392000000000001,0.00730000000000064,0.0087000000000006,0.0161999999999999
3474,0.0392000000000005,0.00730000000000042,0.0087000000000006,0.0161999999999999
3475,0.0393000000000007,0.00730000000000031,0.00850000000000051,0.0161999999999999
3476,0.0389000000000004,0.00750000000000017,0.00850000000000051,0.0164999999999997
3477,0.0387000000000005,0.00740000000000007,0.00850000000000051,0.0164999999999997
3478,0.0389000000000004,0.00740000000000007,0.00850000000000051,0.0164999999999997
3479,0.0394000000000005,0.00750000000000028,0.00850000000000051,0.0164999999999997
3480,0.0395000000000006,0.00750000000000028,0.00860000000000039,0.0164999999999997
3481,0.0395000000000006,0.00750000000000028,0.00860000000000039,0.0149999999999997
3482,0.0395000000000004,0.00760000000000016,0.00860000000000039,0.0149999999999997
3483,0.0398000000000003,0.00760000000000016,0.00860000000000039,0.0149999999999997
3484,0.0400000000000005,0.00760000000000016,0.0085000000000004,0.0149999999999997
3485,0.0403000000000003,0.00770000000000015,0.0085000000000004,0.0149999999999997
3486,0.0410000000000004,0.00770000000000015,0.0084000000000003,0.0158999999999999
3487,0.0407000000000004,0.00770000000000015,0.00830000000000042,0.0158999999999999
3488,0.0408000000000004,0.00770000000000015,0.00840000000000041,0.0158999999999999
3489,0.0404000000000003,0.00770000000000015,0.00850000000000051,0.0158999999999999
3490,0.0407000000000004,0.00780000000000014,0.0085000000000004,0.0158999999999999
3491,0.0408000000000004,0.00770000000000026,0.00820000000000032,0.0160999999999994
3492,0.0408000000000003,0.00770000000000026,0.00830000000000042,0.0160999999999994
3493,0.0410000000000003,0.00770000000000026,0.00820000000000032,0.0160999999999994
3494,0.0409000000000002,0.00770000000000026,0.00820000000000032,0.0160999999999994
3495,0.0406,0.00790000000000024,0.00830000000000042,0.0160999999999994
3496,0.0402000000000002,0.00790000000000024,0.00830000000000042,0.0153999999999995
3497,0.0403000000000001,0.00780000000000014,0.00830000000000042,0.0153999999999995
3498,0.0403,0.00780000000000014,0.00830000000000042,0.0153999999999995
3499,0.0402000000000001,0.00780000000000014,0.00830000000000042,0.0153999999999995
3500,0.0402,0.00770000000000026,0.00820000000000054,0.0153999999999995
3501,0.0398999999999999,0.00760000000000038,0.00810000000000044,0.0159999999999998
3502,0.0397999999999999,0.00770000000000037,0.00800000000000056,0.0159999999999998
3503,0.0396000000000001,0.00770000000000037,0.00800000000000056,0.0159999999999998
3504,0.0391999999999999,0.00780000000000025,0.00790000000000046,0.0159999999999998
3505,0.0389,0.00780000000000025,0.00770000000000037,0.0159999999999998
3506,0.0388000000000001,0.00780000000000025,0.00770000000000037,0.0148999999999994
3507,0.0389000000000002,0.00780000000000047,0.00770000000000037,0.0148999999999994
3508,0.0392000000000003,0.00790000000000035,0.00780000000000047,0.0148999999999994
3509,0.0393000000000003,0.00790000000000035,0.00780000000000047,0.0148999999999994
3510,0.0394000000000002,0.00780000000000047,0.00800000000000045,0.0148999999999994
3511,0.0395000000000003,0.00780000000000047,0.00800000000000045,0.0161999999999997
3512,0.0395000000000002,0.00770000000000037,0.00800000000000045,0.0161999999999997
3513,0.0395000000000002,0.00780000000000047,0.00800000000000045,0.0161999999999997
3514,0.0393000000000003,0.00780000000000047,0.00820000000000032,0.0161999999999997
3515,0.0391000000000006,0.00780000000000047,0.00820000000000032,0.0161999999999997
3516,0.0391000000000004,0.00780000000000047,0.00820000000000032,0.0148999999999995
3517,0.0388000000000003,0.00780000000000047,0.00820000000000032,0.0148999999999995
3518,0.0390000000000001,0.00760000000000038,0.00850000000000051,0.0148999999999995
3519,0.0385000000000001,0.00760000000000038,0.00840000000000063,0.0148999999999995
3520,0.0381999999999999,0.00770000000000037,0.00810000000000055,0.0148999999999995
3521,0.0377999999999998,0.00770000000000037,0.00810000000000055,0.0157999999999998
3522,0.0377,0.00760000000000038,0.00830000000000053,0.0157999999999998
3523,0.0381,0.00760000000000038,0.00830000000000053,0.0157999999999998
3524,0.0381,0.00760000000000038,0.00840000000000041,0.0157999999999998
3525,0.0383000000000001,0.0075000000000004,0.00830000000000042,0.0157999999999998
3526,0.0383000000000001,0.00740000000000052,0.00830000000000042,0.0144999999999998
3527,0.0382000000000001,0.00770000000000048,0.00820000000000054,0.0144999999999998
3528,0.0379,0.00780000000000047,0.00820000000000054,0.0144999999999998
3529,0.0375000000000001,0.00780000000000047,0.00820000000000054,0.0144999999999998
3530,0.0374000000000002,0.00770000000000048,0.00800000000000056,0.0144999999999998
3531,0.0373000000000004,0.00760000000000038,0.00790000000000046,0.0140999999999996
3532,0.0372000000000005,0.00770000000000037,0.00790000000000046,0.0140999999999996
3533,0.0369000000000004,0.0075000000000004,0.00790000000000046,0.0140999999999996
3534,0.0368000000000005,0.0075000000000004,0.00790000000000046,0.0140999999999996
3535,0.0368000000000005,0.0075000000000004,0.00790000000000046,0.0140999999999996
3536,0.0366000000000004,0.0076000000000005,0.00790000000000046,0.0145999999999996
3537,0.0362000000000002,0.0075000000000004,0.00790000000000046,0.0145999999999996
3538,0.0365000000000002,0.00770000000000048,0.00780000000000058,0.0145999999999996
3539,0.0366000000000003,0.00770000000000048,0.00780000000000058,0.0145999999999996
3540,0.0364000000000003,0.00770000000000048,0.00780000000000047,0.0145999999999996
3541,0.0365000000000003,0.00770000000000048,0.00770000000000037,0.0139
3542,0.0365000000000005,0.00770000000000048,0.00770000000000037,0.0139
3543,0.0366000000000005,0.00770000000000048,0.00780000000000025,0.0139
3544,0.0365000000000005,0.00780000000000058,0.00770000000000037,0.0139
3545,0.0363000000000006,0.00760000000000061,0.0075000000000004,0.0139
3546,0.0363000000000007,0.00760000000000061,0.00760000000000038,0.0142999999999995
3547,0.0364000000000008,0.00760000000000061,0.00760000000000038,0.0142999999999995
3548,0.0362000000000008,0.00780000000000058,0.00760000000000038,0.0142999999999995
3549,0.0363000000000008,0.00770000000000048,0.00770000000000026,0.0142999999999995
3550,0.0365000000000008,0.00760000000000061,0.00760000000000016,0.0142999999999995
3551,0.0365000000000009,0.00760000000000061,0.00760000000000016,0.0141999999999999
3552,0.0365000000000008,0.00760000000000061,0.00760000000000016,0.0141999999999999
3553,0.0364000000000009,0.00750000000000062,0.00760000000000016,0.0141999999999999
3554,0.0367000000000007,0.00740000000000063,0.00750000000000017,0.0141999999999999
3555,0.0369000000000007,0.00720000000000054,0.00760000000000016,0.0141999999999999
3556,0.0370000000000007,0.00710000000000055,0.00750000000000017,0.0142999999999995
3557,0.0369000000000008,0.00690000000000057,0.00740000000000018,0.0142999999999995
3558,0.0370000000000009,0.00690000000000057,0.00740000000000018,0.0142999999999995
3559,0.037500000000001,0.00710000000000055,0.00740000000000018,0.0142999999999995
3560,0.037400000000001,0.00710000000000055,0.00750000000000028,0.0142999999999995
3561,0.0374000000000012,0.00710000000000055,0.00760000000000038,0.0140999999999998
3562,0.0374000000000011,0.00710000000000055,0.00750000000000028,0.0140999999999998
3563,0.0372000000000011,0.00710000000000055,0.00740000000000018,0.0140999999999998
3564,0.037100000000001,0.00710000000000055,0.00740000000000018,0.0140999999999998
3565,0.037300000000001,0.00710000000000055,0.00740000000000018,0.0140999999999998
3566,0.0375000000000011,0.00710000000000055,0.00740000000000018,0.0141999999999998
3567,0.037100000000001,0.00710000000000055,0.00740000000000018,0.0141999999999998
3568,0.037100000000001,0.00710000000000066,0.00740000000000018,0.0141999999999998
3569,0.037100000000001,0.00700000000000056,0.00720000000000032,0.0141999999999998
3570,0.0372000000000011,0.00700000000000056,0.00720000000000032,0.0141999999999998
3571,0.0368000000000011,0.00690000000000068,0.0073000000000002,0.0148999999999994
3572,0.0365000000000009,0.00690000000000068,0.00740000000000018,0.0148999999999994
3573,0.036600000000001,0.00690000000000068,0.00750000000000017,0.0148999999999994
3574,0.0362000000000009,0.00680000000000081,0.00760000000000016,0.0148999999999994
3575,0.036200000000001,0.00680000000000081,0.00770000000000026,0.0148999999999994
3576,0.036400000000001,0.00690000000000068,0.00780000000000014,0.0139999999999995
3577,0.0365000000000009,0.00680000000000058,0.00780000000000014,0.0139999999999995
3578,0.0365000000000009,0.00670000000000071,0.00780000000000014,0.0139999999999995
3579,0.0362000000000008,0.00680000000000047,0.00780000000000014,0.0139999999999995
3580,0.0362000000000008,0.00670000000000059,0.00780000000000014,0.0139999999999995
3581,0.0361000000000008,0.00660000000000049,0.00790000000000024,0.0134999999999994
3582,0.036300000000001,0.00660000000000049,0.00790000000000024,0.0134999999999994
3583,0.0361000000000007,0.00650000000000039,0.00790000000000024,0.0134999999999994
3584,0.0362000000000006,0.00650000000000039,0.00800000000000023,0.0134999999999994
3585,0.0360000000000007,0.00650000000000039,0.00800000000000023,0.0134999999999994
3586,0.0358000000000007,0.00640000000000029,0.00800000000000023,0.0141999999999994
3587,0.0356000000000006,0.00630000000000042,0.0082000000000001,0.0141999999999994
3588,0.0356000000000003,0.00630000000000042,0.00830000000000009,0.0141999999999994
3589,0.0355000000000004,0.00610000000000033,0.00830000000000009,0.0141999999999994
3590,0.0355000000000005,0.00590000000000035,0.00830000000000009,0.0141999999999994
3591,0.0362000000000005,0.00590000000000035,0.00820000000000021,0.0144999999999997
3592,0.0360000000000004,0.00590000000000035,0.00810000000000033,0.0144999999999997
3593,0.0363000000000003,0.00590000000000035,0.00810000000000033,0.0144999999999997
3594,0.0365000000000005,0.00590000000000035,0.00810000000000033,0.0144999999999997
3595,0.0367000000000006,0.00590000000000035,0.00810000000000033,0.0144999999999997
3596,0.0367000000000004,0.00600000000000034,0.00810000000000033,0.0143
3597,0.0364000000000004,0.00610000000000044,0.00800000000000045,0.0143
3598,0.0366000000000006,0.00610000000000044,0.00800000000000045,0.0143
3599,0.0366000000000006,0.00600000000000034,0.00790000000000035,0.0143
3600,0.0364000000000009,0.00590000000000035,0.00790000000000046,0.0143
3601,0.0359000000000009,0.00590000000000035,0.00790000000000046,0.0131999999999992
3602,0.0360000000000009,0.00570000000000037,0.00790000000000046,0.0131999999999992
3603,0.0361000000000008,0.00570000000000037,0.00790000000000046,0.0131999999999992
3604,0.0360000000000008,0.00570000000000037,0.00790000000000046,0.0131999999999992
3605,0.0359000000000006,0.00580000000000036,0.00780000000000047,0.0131999999999992
3606,0.0362000000000006,0.00580000000000036,0.00790000000000035,0.0144999999999993
3607,0.0361000000000007,0.00570000000000037,0.00770000000000026,0.0144999999999993
3608,0.0364000000000009,0.00580000000000025,0.00760000000000038,0.0144999999999993
3609,0.0365000000000009,0.00580000000000025,0.00760000000000038,0.0144999999999993
3610,0.0365000000000009,0.00580000000000025,0.00750000000000028,0.0144999999999993
3611,0.0365000000000009,0.00580000000000025,0.00740000000000041,0.0136999999999994
3612,0.036400000000001,0.00580000000000025,0.00720000000000043,0.0136999999999994
3613,0.0365000000000011,0.00580000000000036,0.00710000000000033,0.0136999999999994
3614,0.036400000000001,0.00580000000000036,0.00720000000000043,0.0136999999999994
3615,0.0364000000000009,0.00580000000000036,0.00720000000000043,0.0136999999999994
3616,0.0361000000000008,0.00600000000000023,0.00720000000000043,0.0134999999999998
3617,0.0357000000000006,0.00600000000000023,0.00720000000000043,0.0134999999999998
3618,0.0357000000000006,0.00600000000000023,0.00730000000000042,0.0134999999999998
3619,0.0356000000000007,0.00610000000000033,0.00730000000000042,0.0134999999999998
3620,0.0358000000000007,0.00610000000000033,0.00720000000000043,0.0134999999999998
3621,0.0359000000000007,0.00610000000000033,0.00710000000000033,0.0137999999999993
3622,0.0358000000000007,0.00610000000000033,0.00700000000000045,0.0137999999999993
3623,0.0359000000000006,0.00600000000000034,0.00700000000000045,0.0137999999999993
3624,0.0358000000000007,0.00600000000000034,0.00700000000000045,0.0137999999999993
3625,0.0361000000000006,0.00600000000000034,0.00690000000000035,0.0137999999999993
3626,0.0358000000000007,0.00590000000000035,0.00680000000000058,0.0137999999999993
3627,0.0358000000000007,0.00590000000000035,0.00660000000000072,0.0137999999999993
3628,0.0359000000000006,0.00580000000000025,0.00660000000000072,0.0137999999999993
3629,0.0360000000000005,0.00580000000000025,0.00640000000000063,0.0137999999999993
3630,0.0362000000000005,0.00580000000000025,0.00650000000000051,0.0137999999999993
3631,0.0362000000000003,0.00590000000000035,0.00650000000000051,0.0139999999999995
3632,0.0359000000000005,0.00590000000000035,0.00640000000000063,0.0139999999999995
3633,0.0356000000000004,0.00590000000000035,0.00630000000000064,0.0139999999999995
3634,0.0354000000000005,0.00590000000000035,0.00630000000000064,0.0139999999999995
3635,0.0355000000000006,0.00580000000000036,0.00630000000000064,0.0139999999999995
3636,0.0359000000000006,0.00590000000000046,0.00620000000000065,0.0134999999999994
3637,0.0362000000000005,0.00600000000000056,0.00620000000000065,0.0134999999999994
3638,0.0360000000000007,0.00600000000000056,0.00620000000000065,0.0134999999999994
3639,0.0361000000000005,0.00570000000000037,0.00620000000000065,0.0134999999999994
3640,0.0359000000000005,0.00570000000000037,0.00620000000000065,0.0134999999999994
3641,0.0357000000000005,0.00570000000000037,0.00600000000000056,0.0124999999999994
3642,0.0355000000000005,0.00570000000000037,0.00600000000000056,0.0124999999999994
3643,0.0353000000000006,0.00580000000000036,0.00600000000000056,0.0124999999999994
3644,0.0353000000000006,0.00600000000000056,0.00610000000000044,0.0124999999999994
3645,0.0354000000000007,0.00610000000000055,0.00610000000000044,0.0124999999999994
3646,0.0355000000000005,0.00600000000000034,0.00610000000000044,0.0121999999999997
3647,0.0355000000000004,0.00580000000000058,0.00610000000000044,0.0121999999999997
3648,0.0357000000000004,0.00570000000000037,0.00610000000000044,0.0121999999999997
3649,0.0358000000000003,0.00580000000000058,0.00610000000000044,0.0121999999999997
3650,0.0358000000000002,0.00590000000000046,0.00600000000000034,0.0121999999999997
3651,0.0357000000000004,0.00590000000000046,0.00600000000000034,0.0117999999999994
3652,0.0361000000000005,0.00590000000000046,0.00610000000000033,0.0117999999999994
3653,0.0360000000000004,0.00600000000000034,0.00610000000000011,0.0117999999999994
3654,0.0361000000000002,0.00590000000000046,0.00610000000000011,0.0117999999999994
3655,0.0359000000000003,0.00590000000000046,0.00610000000000011,0.0117999999999994
3656,0.0359000000000002,0.00580000000000036,0.00630000000000019,0.0119999999999993
3657,0.0357000000000001,0.00590000000000046,0.00630000000000019,0.0119999999999993
3658,0.0360000000000003,0.00590000000000046,0.00630000000000019,0.0119999999999993
3659,0.0362,0.00600000000000034,0.00630000000000019,0.0119999999999993
3660,0.0362000000000002,0.00600000000000034,0.00620000000000021,0.0119999999999993
3661,0.0363000000000002,0.00610000000000055,0.00620000000000021,0.0122999999999996
3662,0.0362000000000003,0.00610000000000055,0.00630000000000019,0.0122999999999996
3663,0.0361000000000005,0.00600000000000056,0.00640000000000029,0.0122999999999996
3664,0.0360000000000005,0.00600000000000056,0.00640000000000029,0.0122999999999996
3665,0.0356000000000003,0.00600000000000056,0.00640000000000029,0.0122999999999996
3666,0.0358000000000004,0.00610000000000055,0.00640000000000029,0.0125999999999995
3667,0.0359000000000006,0.00590000000000046,0.00650000000000039,0.0125999999999995
3668,0.0358000000000005,0.00590000000000046,0.00650000000000039,0.0125999999999995
3669,0.0355000000000009,0.00590000000000046,0.00630000000000053,0.0125999999999995
3670,0.0354000000000009,0.00580000000000058,0.00630000000000053,0.0125999999999995
3671,0.0350000000000008,0.00570000000000059,0.00630000000000053,0.0131999999999997
3672,0.0348000000000007,0.00570000000000059,0.00630000000000053,0.0131999999999997
3673,0.0346000000000007,0.00570000000000059,0.00640000000000041,0.0131999999999997
3674,0.0349000000000008,0.00570000000000059,0.00630000000000053,0.0131999999999997
3675,0.0345000000000009,0.00570000000000059,0.00620000000000065,0.0131999999999997
3676,0.0342000000000011,0.00580000000000058,0.00630000000000064,0.0123999999999999
3677,0.0346000000000011,0.00580000000000058,0.00630000000000064,0.0123999999999999
3678,0.0349000000000008,0.00580000000000058,0.00620000000000065,0.0123999999999999
3679,0.0350000000000008,0.00570000000000059,0.00610000000000055,0.0123999999999999
3680,0.0349000000000008,0.00570000000000048,0.00610000000000055,0.0123999999999999
3681,0.0353000000000008,0.0056000000000006,0.00600000000000056,0.0131999999999997
3682,0.0353000000000008,0.0056000000000006,0.00610000000000044,0.0131999999999997
3683,0.0355000000000005,0.00570000000000048,0.00590000000000046,0.0131999999999997
3684,0.0356000000000006,0.00570000000000048,0.00590000000000046,0.0131999999999997
3685,0.0356000000000006,0.00570000000000048,0.00580000000000036,0.0131999999999997
3686,0.0352000000000006,0.00570000000000048,0.00590000000000046,0.0122999999999998
3687,0.0353000000000004,0.00570000000000048,0.00580000000000025,0.0122999999999998
3688,0.0353000000000004,0.0056000000000006,0.00580000000000025,0.0122999999999998
3689,0.0354000000000003,0.0056000000000006,0.00560000000000049,0.0122999999999998
3690,0.0355000000000005,0.00560000000000049,0.00560000000000049,0.0122999999999998
3691,0.0353000000000006,0.00570000000000048,0.00560000000000049,0.0122999999999993
3692,0.0353000000000006,0.00570000000000048,0.00550000000000039,0.0122999999999993
3693,0.0354000000000005,0.00570000000000048,0.00550000000000039,0.0122999999999993
3694,0.0354000000000005,0.0056000000000006,0.00550000000000028,0.0122999999999993
3695,0.0356000000000004,0.0056000000000006,0.00550000000000028,0.0122999999999993
3696,0.0356000000000004,0.0056000000000006,0.00550000000000028,0.0122999999999994
3697,0.0354000000000007,0.0056000000000006,0.00560000000000049,0.0122999999999994
3698,0.0356000000000004,0.0055000000000005,0.00560000000000049,0.0122999999999994
3699,0.0354000000000005,0.0055000000000005,0.00560000000000049,0.0122999999999994
3700,0.0354000000000007,0.0055000000000005,0.00570000000000037,0.0122999999999994
3701,0.0351000000000005,0.0056000000000006,0.00570000000000037,0.0127999999999997
3702,0.0346000000000005,0.0056000000000006,0.00580000000000036,0.0127999999999997
3703,0.0346000000000005,0.0055000000000005,0.00580000000000036,0.0127999999999997
3704,0.0347000000000004,0.0056000000000006,0.00580000000000036,0.0127999999999997
3705,0.0348000000000003,0.00570000000000048,0.00580000000000036,0.0127999999999997
3706,0.0351000000000004,0.00570000000000048,0.00580000000000036,0.0118999999999996
3707,0.0352000000000002,0.00580000000000036,0.00580000000000036,0.0118999999999996
3708,0.0351000000000004,0.00590000000000046,0.00580000000000036,0.0118999999999996
3709,0.0351000000000005,0.00590000000000046,0.00570000000000048,0.0118999999999996
3710,0.0352000000000003,0.00590000000000046,0.00580000000000036,0.0118999999999996
3711,0.0350000000000005,0.00590000000000046,0.00580000000000036,0.0117999999999998
3712,0.0350000000000005,0.00580000000000036,0.00570000000000026,0.0117999999999998
3713,0.0351000000000005,0.00580000000000036,0.00580000000000025,0.0117999999999998
3714,0.0353000000000006,0.00580000000000036,0.00580000000000025,0.0117999999999998
3715,0.0349000000000004,0.00580000000000036,0.00580000000000025,0.0117999999999998
3716,0.0348000000000005,0.00580000000000036,0.00580000000000025,0.0120999999999992
3717,0.0346000000000004,0.00580000000000036,0.00580000000000025,0.0120999999999992
3718,0.0346000000000004,0.00580000000000036,0.00560000000000027,0.0120999999999992
3719,0.0346000000000004,0.00570000000000037,0.00560000000000027,0.0120999999999992
3720,0.0345000000000004,0.00560000000000027,0.00540000000000018,0.0120999999999992
3721,0.0346000000000004,0.00560000000000027,0.0053000000000003,0.0115999999999998
3722,0.0348000000000003,0.00550000000000039,0.0053000000000003,0.0115999999999998
3723,0.0348000000000003,0.00560000000000049,0.0052000000000002,0.0115999999999998
3724,0.0349000000000004,0.00560000000000049,0.00500000000000034,0.0115999999999998
3725,0.0348000000000002,0.00550000000000039,0.00500000000000034,0.0115999999999998
3726,0.0348000000000002,0.00550000000000039,0.00500000000000034,0.0116999999999998
3727,0.0352000000000002,0.00540000000000029,0.00490000000000035,0.0116999999999998
3728,0.0351000000000002,0.00540000000000029,0.00490000000000035,0.0116999999999998
3729,0.0355000000000001,0.00540000000000029,0.00490000000000035,0.0116999999999998
3730,0.0359000000000002,0.00540000000000029,0.00490000000000035,0.0116999999999998
3731,0.0360000000000003,0.00540000000000029,0.00520000000000043,0.0116999999999998
3732,0.0360000000000003,0.00550000000000028,0.00520000000000043,0.0116999999999998
3733,0.0359000000000003,0.00550000000000028,0.00510000000000033,0.0116999999999998
3734,0.0361000000000002,0.00550000000000028,0.00510000000000033,0.0116999999999998
3735,0.0364000000000003,0.00550000000000028,0.00510000000000033,0.0116999999999998
3736,0.0364000000000003,0.00570000000000026,0.00510000000000033,0.0117999999999998
3737,0.0361000000000001,0.00570000000000026,0.00520000000000043,0.0117999999999998
3738,0.0362000000000002,0.00560000000000016,0.00520000000000043,0.0117999999999998
3739,0.0362000000000002,0.00570000000000026,0.00520000000000043,0.0117999999999998
3740,0.0366000000000003,0.00570000000000026,0.00520000000000043,0.0117999999999998
3741,0.0368000000000004,0.00570000000000026,0.00540000000000052,0.0117999999999996
3742,0.0367000000000004,0.00570000000000026,0.00550000000000039,0.0117999999999996
3743,0.0369000000000004,0.00560000000000005,0.00540000000000029,0.0117999999999996
3744,0.0368000000000004,0.00550000000000006,0.00540000000000029,0.0117999999999996
3745,0.0365000000000005,0.00550000000000006,0.00540000000000029,0.0117999999999996
3746,0.0366000000000005,0.00550000000000006,0.00550000000000039,0.0115999999999993
3747,0.0362000000000008,0.00560000000000027,0.00540000000000029,0.0115999999999993
3748,0.0359000000000007,0.00560000000000027,0.00540000000000029,0.0115999999999993
3749,0.0358000000000005,0.00560000000000027,0.00520000000000043,0.0115999999999993
3750,0.0359000000000007,0.00560000000000027,0.00520000000000043,0.0115999999999993
3751,0.0358000000000009,0.00560000000000027,0.00520000000000043,0.0112999999999996
3752,0.0362000000000009,0.00550000000000039,0.00520000000000043,0.0112999999999996
3753,0.0362000000000009,0.00560000000000027,0.00530000000000042,0.0112999999999996
3754,0.0362000000000009,0.00560000000000027,0.00530000000000042,0.0112999999999996
3755,0.0359000000000009,0.00540000000000029,0.00530000000000042,0.0112999999999996
3756,0.035700000000001,0.0052000000000002,0.00540000000000052,0.0114999999999994
3757,0.035600000000001,0.00530000000000042,0.00530000000000053,0.0114999999999994
3758,0.0354000000000009,0.00530000000000042,0.00520000000000065,0.0114999999999994
3759,0.035500000000001,0.00530000000000042,0.00510000000000066,0.0114999999999994
3760,0.035500000000001,0.00540000000000029,0.00510000000000066,0.0114999999999994
3761,0.0355000000000006,0.00540000000000029,0.00500000000000056,0.0104999999999997
3762,0.0357000000000007,0.0055000000000005,0.00500000000000056,0.0104999999999997
3763,0.035200000000001,0.00560000000000049,0.00500000000000056,0.0104999999999997
3764,0.0352000000000008,0.00560000000000049,0.00510000000000066,0.0104999999999997
3765,0.0351000000000008,0.00560000000000049,0.00510000000000066,0.0104999999999997
3766,0.0346000000000006,0.00560000000000049,0.00510000000000066,0.0101
3767,0.0345000000000006,0.00560000000000049,0.00500000000000067,0.0101
3768,0.0347000000000005,0.00560000000000049,0.00500000000000067,0.0101
3769,0.0347000000000004,0.00560000000000049,0.00500000000000067,0.0101
3770,0.0347000000000003,0.00570000000000048,0.00510000000000066,0.0101
3771,0.0349000000000004,0.00580000000000036,0.00520000000000065,0.0115999999999998
3772,0.0345000000000003,0.00580000000000036,0.00510000000000066,0.0115999999999998
3773,0.0345000000000004,0.00590000000000035,0.00510000000000066,0.0115999999999998
3774,0.0346000000000004,0.00580000000000036,0.00510000000000066,0.0115999999999998
3775,0.0346000000000004,0.00590000000000046,0.00510000000000066,0.0115999999999998
3776,0.0349000000000003,0.00590000000000046,0.00500000000000067,0.0108999999999996
3777,0.0347000000000002,0.00590000000000046,0.00510000000000077,0.0108999999999996
3778,0.0347000000000003,0.00570000000000059,0.00500000000000067,0.0108999999999996
3779,0.0347000000000003,0.00560000000000072,0.00500000000000067,0.0108999999999996
3780,0.0345000000000003,0.00530000000000075,0.00500000000000067,0.0108999999999996
3781,0.0344000000000004,0.00530000000000075,0.00500000000000067,0.0104
3782,0.0341000000000006,0.00530000000000075,0.00500000000000067,0.0104
3783,0.0341000000000004,0.00530000000000075,0.00500000000000067,0.0104
3784,0.0341000000000004,0.00520000000000054,0.00490000000000079,0.0104
3785,0.0336000000000004,0.00520000000000054,0.00490000000000079,0.0104
3786,0.0335000000000005,0.00520000000000054,0.00480000000000058,0.00939999999999996
3787,0.0339000000000005,0.00520000000000054,0.00490000000000068,0.00939999999999996
3788,0.0337000000000005,0.00520000000000054,0.0048000000000008,0.00939999999999996
3789,0.0338000000000005,0.00520000000000054,0.00490000000000079,0.00939999999999996
3790,0.0339000000000006,0.00520000000000054,0.00490000000000079,0.00939999999999996
3791,0.0340000000000005,0.00520000000000054,0.00490000000000079,0.00999999999999956
3792,0.0340000000000005,0.00520000000000054,0.00490000000000079,0.00999999999999956
3793,0.0337000000000005,0.00520000000000054,0.00490000000000079,0.00999999999999956
3794,0.0337000000000003,0.00520000000000054,0.00490000000000079,0.00999999999999956
3795,0.0340000000000004,0.00520000000000054,0.0047000000000007,0.00999999999999956
3796,0.0340000000000005,0.00510000000000044,0.0046000000000006,0.0104
3797,0.0338000000000005,0.00510000000000044,0.0047000000000007,0.0104
3798,0.0337000000000006,0.00510000000000044,0.0048000000000008,0.0104
3799,0.0335000000000004,0.00510000000000044,0.0048000000000008,0.0104
3800,0.0334000000000004,0.00530000000000053,0.0048000000000008,0.0104
3801,0.0335000000000004,0.00530000000000053,0.0047000000000007,0.0102000000000001
3802,0.0337000000000006,0.00530000000000053,0.00480000000000047,0.0102000000000001
3803,0.0341000000000007,0.00520000000000054,0.00500000000000067,0.0102000000000001
3804,0.0341000000000007,0.00520000000000054,0.00510000000000077,0.0102000000000001
3805,0.0343000000000008,0.00530000000000042,0.00510000000000066,0.0102000000000001
3806,0.0345000000000008,0.0052000000000002,0.00520000000000065,0.01
3807,0.0345000000000004,0.0052000000000002,0.00530000000000053,0.01
3808,0.0345000000000006,0.0052000000000002,0.00530000000000053,0.01
3809,0.0345000000000008,0.0052000000000002,0.00520000000000054,0.01
3810,0.0344000000000007,0.00510000000000022,0.00520000000000054,0.01
3811,0.0344000000000007,0.00500000000000034,0.00530000000000053,0.0109
3812,0.0342000000000006,0.00510000000000033,0.00530000000000053,0.0109
3813,0.0344000000000007,0.00510000000000033,0.00530000000000053,0.0109
3814,0.0344000000000005,0.00500000000000056,0.00520000000000065,0.0109
3815,0.0338000000000005,0.00500000000000056,0.00520000000000065,0.0109
3816,0.0340000000000005,0.00490000000000035,0.00520000000000065,0.00959999999999994
3817,0.0342000000000006,0.00490000000000035,0.00520000000000065,0.00959999999999994
3818,0.0338000000000005,0.00490000000000035,0.00520000000000065,0.00959999999999994
3819,0.0333000000000004,0.00490000000000035,0.00520000000000065,0.00959999999999994
3820,0.0333000000000006,0.00470000000000037,0.00530000000000042,0.00959999999999994
3821,0.0332000000000003,0.00470000000000037,0.00530000000000042,0.00969999999999982
3822,0.0334000000000003,0.00470000000000037,0.00530000000000042,0.00969999999999982
3823,0.0335000000000002,0.00470000000000037,0.00510000000000044,0.00969999999999982
3824,0.0335000000000001,0.00470000000000037,0.00510000000000044,0.00969999999999982
3825,0.0333000000000001,0.00470000000000037,0.00510000000000044,0.00969999999999982
3826,0.0333000000000001,0.00470000000000037,0.00520000000000043,0.0103999999999997
3827,0.0339000000000003,0.00470000000000037,0.00510000000000044,0.0103999999999997
3828,0.0337000000000003,0.00460000000000038,0.00520000000000054,0.0103999999999997
3829,0.0335000000000005,0.00460000000000038,0.00510000000000066,0.0103999999999997
3830,0.0335000000000004,0.00470000000000037,0.00510000000000066,0.0103999999999997
3831,0.0335000000000005,0.00480000000000047,0.00500000000000056,0.00909999999999966
3832,0.0333000000000002,0.00490000000000057,0.00500000000000056,0.00909999999999966
3833,0.0333000000000004,0.00490000000000057,0.00510000000000066,0.00909999999999966
3834,0.0335000000000005,0.00490000000000057,0.00510000000000066,0.00909999999999966
3835,0.0339000000000006,0.00490000000000057,0.00510000000000066,0.00909999999999966
3836,0.0339000000000006,0.00490000000000057,0.00500000000000056,0.00989999999999969
3837,0.0341000000000007,0.00490000000000057,0.00490000000000057,0.00989999999999969
3838,0.0342000000000006,0.00480000000000047,0.00470000000000037,0.00989999999999969
3839,0.0341000000000007,0.00490000000000035,0.00470000000000037,0.00989999999999969
3840,0.0346000000000007,0.00490000000000035,0.00480000000000036,0.00989999999999969
3841,0.0348000000000006,0.00490000000000035,0.00480000000000036,0.0100999999999998
3842,0.0348000000000006,0.00490000000000035,0.00480000000000036,0.0100999999999998
3843,0.0350000000000006,0.00490000000000035,0.00480000000000036,0.0100999999999998
3844,0.0353000000000004,0.00480000000000036,0.00470000000000026,0.0100999999999998
3845,0.0351000000000004,0.00480000000000036,0.00480000000000014,0.0100999999999998
3846,0.0350000000000003,0.00470000000000026,0.00500000000000045,0.0091
3847,0.0350000000000005,0.00470000000000026,0.00510000000000033,0.0091
3848,0.0346000000000004,0.00470000000000026,0.00510000000000033,0.0091
3849,0.0342000000000003,0.00460000000000027,0.00510000000000033,0.0091
3850,0.0345000000000002,0.00460000000000027,0.00500000000000045,0.0091
3851,0.0344000000000001,0.00460000000000027,0.00500000000000045,0.00969999999999971
3852,0.0341000000000001,0.00450000000000028,0.00500000000000045,0.00969999999999971
3853,0.034,0.00450000000000028,0.00500000000000045,0.00969999999999971
3854,0.0339000000000003,0.00460000000000027,0.00500000000000045,0.00969999999999971
3855,0.0340000000000005,0.00440000000000029,0.00500000000000045,0.00969999999999971
3856,0.0340000000000004,0.00440000000000029,0.00500000000000045,0.00949999999999929
3857,0.0337000000000005,0.00420000000000031,0.00510000000000044,0.00949999999999929
3858,0.0338000000000007,0.00420000000000031,0.00500000000000045,0.00949999999999929
3859,0.0338000000000007,0.00420000000000031,0.00500000000000045,0.00949999999999929
3860,0.0332000000000007,0.00410000000000044,0.00480000000000047,0.00949999999999929
3861,0.0330000000000007,0.00410000000000044,0.00470000000000037,0.00939999999999996
3862,0.0330000000000007,0.00410000000000044,0.00450000000000028,0.00939999999999996
3863,0.0328000000000007,0.00410000000000055,0.00450000000000028,0.00939999999999996
3864,0.0326000000000006,0.00410000000000055,0.00450000000000028,0.00939999999999996
3865,0.0326000000000007,0.00410000000000055,0.00450000000000028,0.00939999999999996
3866,0.0328000000000006,0.00410000000000055,0.00450000000000028,0.00949999999999984
3867,0.0331000000000006,0.00410000000000055,0.00450000000000028,0.00949999999999984
3868,0.0332000000000007,0.00410000000000055,0.00450000000000028,0.00949999999999984
3869,0.0331000000000006,0.00400000000000045,0.00450000000000028,0.00949999999999984
3870,0.0334000000000008,0.00390000000000046,0.00450000000000028,0.00949999999999984
3871,0.0334000000000008,0.00400000000000045,0.00450000000000028,0.00889999999999991
3872,0.0333000000000007,0.00410000000000055,0.00450000000000028,0.00889999999999991
3873,0.0333000000000007,0.00410000000000055,0.00450000000000028,0.00889999999999991
3874,0.0334000000000008,0.00410000000000055,0.00450000000000028,0.00889999999999991
3875,0.0331000000000006,0.00420000000000054,0.00450000000000028,0.00889999999999991
3876,0.0330000000000006,0.00410000000000055,0.0044000000000004,0.00909999999999977
3877,0.0327000000000005,0.00410000000000055,0.0044000000000004,0.00909999999999977
3878,0.0325000000000005,0.00410000000000055,0.0044000000000004,0.00909999999999977
3879,0.0327000000000005,0.00410000000000055,0.0044000000000004,0.00909999999999977
3880,0.0326000000000005,0.00420000000000043,0.0044000000000004,0.00909999999999977
3881,0.0331000000000006,0.00420000000000043,0.0044000000000004,0.0096999999999996
3882,0.0330000000000007,0.00420000000000043,0.0044000000000004,0.0096999999999996
3883,0.0334000000000008,0.00420000000000043,0.0044000000000004,0.0096999999999996
3884,0.0334000000000008,0.00420000000000043,0.0044000000000004,0.0096999999999996
3885,0.0335000000000008,0.00420000000000043,0.0044000000000004,0.0096999999999996
3886,0.033400000000001,0.00410000000000021,0.0044000000000004,0.00819999999999965
3887,0.033500000000001,0.00410000000000021,0.0044000000000004,0.00819999999999965
3888,0.0336000000000009,0.00400000000000034,0.00430000000000019,0.00819999999999965
3889,0.0336000000000009,0.00400000000000034,0.00410000000000021,0.00819999999999965
3890,0.0335000000000008,0.00400000000000034,0.00410000000000021,0.00819999999999965
3891,0.0336000000000007,0.00400000000000034,0.00400000000000023,0.00869999999999971
3892,0.0337000000000007,0.00410000000000021,0.00410000000000021,0.00869999999999971
3893,0.0334000000000008,0.00410000000000044,0.00410000000000021,0.00869999999999971
3894,0.0334000000000008,0.00410000000000044,0.00400000000000023,0.00869999999999971
3895,0.0338000000000007,0.00410000000000044,0.00400000000000023,0.00869999999999971
3896,0.0337000000000006,0.00420000000000043,0.00400000000000023,0.0089999999999999
3897,0.0339000000000006,0.00420000000000043,0.00400000000000023,0.0089999999999999
3898,0.0342000000000006,0.00420000000000043,0.00400000000000023,0.0089999999999999
3899,0.0340000000000008,0.00420000000000043,0.00400000000000023,0.0089999999999999
3900,0.0342000000000009,0.00410000000000021,0.00400000000000023,0.0089999999999999
3901,0.0342000000000009,0.00410000000000021,0.00390000000000024,0.00919999999999987
3902,0.0344000000000007,0.00410000000000021,0.00400000000000034,0.00919999999999987
3903,0.0344000000000007,0.00410000000000021,0.00410000000000021,0.00919999999999987
3904,0.0340000000000006,0.00410000000000021,0.00410000000000021,0.00919999999999987
3905,0.0340000000000006,0.00410000000000021,0.00410000000000021,0.00919999999999987
3906,0.0335000000000006,0.00400000000000034,0.00390000000000024,0.0089999999999999
3907,0.0336000000000009,0.00390000000000046,0.00380000000000025,0.0089999999999999
3908,0.0337000000000007,0.00390000000000046,0.00380000000000025,0.0089999999999999
3909,0.0341000000000008,0.00390000000000046,0.00380000000000025,0.0089999999999999
3910,0.0344000000000009,0.00390000000000046,0.00390000000000024,0.0089999999999999
3911,0.0343000000000008,0.00380000000000036,0.00400000000000034,0.00969999999999982
3912,0.0341000000000009,0.00380000000000036,0.00410000000000021,0.00969999999999982
3913,0.0343000000000008,0.00380000000000036,0.00400000000000023,0.00969999999999982
3914,0.0342000000000009,0.00380000000000036,0.00410000000000021,0.00969999999999982
3915,0.0342000000000009,0.00390000000000046,0.00410000000000021,0.00969999999999982
3916,0.0342000000000009,0.00390000000000046,0.00410000000000021,0.00930000000000009
3917,0.0344000000000009,0.00390000000000046,0.00410000000000021,0.00930000000000009
3918,0.0344000000000009,0.00390000000000046,0.00410000000000021,0.00930000000000009
3919,0.0345000000000008,0.00390000000000046,0.00410000000000021,0.00930000000000009
3920,0.0348000000000007,0.00410000000000055,0.00410000000000021,0.00930000000000009
3921,0.0345000000000008,0.00410000000000055,0.00410000000000021,0.00949999999999984
3922,0.0344000000000007,0.00410000000000055,0.00410000000000021,0.00949999999999984
3923,0.0342000000000007,0.00410000000000055,0.00410000000000021,0.00949999999999984
3924,0.0343000000000007,0.00410000000000055,0.00410000000000021,0.00949999999999984
3925,0.0343000000000008,0.00410000000000055,0.00410000000000021,0.00949999999999984
3926,0.0341000000000007,0.00400000000000045,0.0042000000000002,0.00869999999999993
3927,0.0342000000000007,0.00390000000000046,0.0042000000000002,0.00869999999999993
3928,0.0343000000000008,0.00390000000000046,0.00430000000000008,0.00869999999999993
3929,0.0341000000000007,0.00390000000000046,0.0042000000000002,0.00869999999999993
3930,0.0340000000000009,0.00380000000000036,0.0042000000000002,0.00869999999999993
3931,0.0339000000000008,0.00380000000000036,0.0042000000000002,0.00909999999999944
3932,0.0338000000000008,0.00380000000000036,0.00410000000000021,0.00909999999999944
3933,0.0339000000000008,0.00380000000000036,0.00410000000000021,0.00909999999999944
3934,0.0335000000000011,0.00380000000000036,0.00410000000000021,0.00909999999999944
3935,0.0335000000000011,0.00390000000000046,0.0042000000000002,0.00909999999999944
3936,0.0332000000000008,0.00400000000000045,0.00430000000000008,0.00959999999999961
3937,0.0331000000000007,0.00400000000000045,0.00430000000000008,0.00959999999999961
3938,0.0332000000000008,0.00390000000000046,0.00430000000000008,0.00959999999999961
3939,0.0332000000000008,0.00390000000000046,0.00430000000000019,0.00959999999999961
3940,0.0328000000000006,0.00390000000000046,0.00430000000000019,0.00959999999999961
3941,0.0329000000000005,0.00390000000000046,0.00430000000000019,0.0096999999999996
3942,0.0326000000000003,0.00380000000000036,0.00430000000000019,0.0096999999999996
3943,0.0327000000000003,0.00400000000000067,0.00430000000000019,0.0096999999999996
3944,0.0327000000000003,0.00390000000000068,0.00430000000000019,0.0096999999999996
3945,0.0325000000000003,0.00400000000000078,0.0043000000000003,0.0096999999999996
3946,0.0322000000000002,0.00410000000000066,0.0043000000000003,0.00899999999999967
3947,0.0323000000000003,0.00410000000000066,0.0043000000000003,0.00899999999999967
3948,0.0320000000000004,0.00400000000000078,0.0043000000000003,0.00899999999999967
3949,0.0318000000000004,0.00400000000000078,0.0043000000000003,0.00899999999999967
3950,0.0319000000000004,0.00400000000000078,0.0043000000000003,0.00899999999999967
3951,0.0317000000000004,0.00400000000000078,0.00410000000000021,0.00869999999999971
3952,0.0319000000000004,0.00390000000000068,0.00410000000000021,0.00869999999999971
3953,0.0319000000000004,0.00400000000000067,0.00410000000000021,0.00869999999999971
3954,0.0320000000000005,0.00390000000000057,0.00410000000000021,0.00869999999999971
3955,0.0320000000000004,0.00390000000000057,0.00420000000000031,0.00869999999999971
3956,0.0321000000000005,0.00390000000000057,0.0042000000000002,0.00889999999999969
3957,0.0321000000000005,0.00380000000000047,0.0042000000000002,0.00889999999999969
3958,0.0322000000000006,0.00370000000000059,0.0042000000000002,0.00889999999999969
3959,0.0323000000000004,0.00370000000000059,0.0042000000000002,0.00889999999999969
3960,0.0317000000000006,0.00380000000000047,0.0042000000000002,0.00889999999999969
3961,0.0319000000000006,0.00380000000000047,0.0042000000000002,0.00839999999999974
3962,0.0320000000000006,0.00390000000000046,0.0041000000000001,0.00839999999999974
3963,0.0320000000000006,0.00390000000000046,0.0041000000000001,0.00839999999999974
3964,0.0321000000000007,0.00390000000000046,0.0041000000000001,0.00839999999999974
3965,0.0318000000000006,0.00380000000000047,0.0041000000000001,0.00839999999999974
3966,0.0319000000000006,0.00380000000000047,0.0041000000000001,0.00979999999999948
3967,0.0318000000000005,0.00380000000000047,0.00400000000000023,0.00979999999999948
3968,0.0317000000000004,0.00380000000000047,0.00400000000000023,0.00979999999999948
3969,0.0319000000000004,0.00380000000000047,0.00390000000000013,0.00979999999999948
3970,0.0319000000000004,0.00380000000000047,0.00390000000000013,0.00979999999999948
3971,0.0321000000000004,0.00370000000000048,0.00390000000000013,0.00899999999999967
3972,0.0321000000000004,0.00380000000000047,0.00380000000000014,0.00899999999999967
3973,0.0320000000000004,0.00380000000000047,0.00380000000000014,0.00899999999999967
3974,0.0320000000000004,0.00380000000000047,0.00350000000000006,0.00899999999999967
3975,0.0321000000000002,0.00370000000000048,0.00350000000000006,0.00899999999999967
3976,0.0323000000000003,0.00360000000000038,0.00350000000000006,0.00979999999999992
3977,0.0324000000000002,0.00370000000000048,0.00350000000000006,0.00979999999999992
3978,0.0325000000000003,0.00360000000000038,0.00350000000000006,0.00979999999999992
3979,0.0326000000000003,0.00360000000000038,0.00350000000000006,0.00979999999999992
3980,0.0327000000000004,0.00360000000000038,0.00350000000000006,0.00979999999999992
3981,0.0328000000000004,0.00350000000000039,0.00350000000000006,0.00829999999999986
3982,0.0326000000000005,0.00340000000000051,0.00350000000000006,0.00829999999999986
3983,0.0323000000000003,0.00340000000000029,0.00350000000000006,0.00829999999999986
3984,0.0325000000000003,0.00350000000000039,0.00350000000000006,0.00829999999999986
3985,0.0326000000000002,0.00350000000000039,0.00350000000000006,0.00829999999999986
3986,0.0326000000000002,0.00350000000000039,0.00350000000000006,0.00869999999999949
3987,0.0325000000000003,0.00350000000000039,0.00350000000000006,0.00869999999999949
3988,0.0320000000000004,0.00350000000000039,0.00350000000000006,0.00869999999999949
3989,0.0323000000000003,0.00350000000000039,0.00370000000000015,0.00869999999999949
3990,0.0322000000000002,0.00350000000000039,0.00370000000000015,0.00869999999999949
3991,0.0322000000000002,0.00350000000000039,0.00370000000000015,0.00829999999999953
3992,0.0322000000000002,0.00350000000000039,0.00370000000000015,0.00829999999999953
3993,0.0322000000000002,0.00350000000000039,0.00370000000000015,0.00829999999999953
3994,0.0322000000000002,0.00350000000000039,0.00370000000000015,0.00829999999999953
3995,0.0322000000000002,0.00350000000000039,0.00370000000000015,0.00829999999999953
3996,0.0322000000000002,0.00350000000000039,0.00370000000000015,0.00819999999999999
3997,0.0322000000000002,0.00350000000000039,0.00370000000000015,0.00819999999999999
3998,0.0322000000000002,0.00350000000000039,0.00370000000000015,0.00819999999999999
3999,0.0322000000000002,0.00350000000000039,0.00370000000000015,0.00819999999999999
4000,0.0322000000000002,0.00350000000000039,0.00370000000000015,0.00819999999999999


==> data/PFS_contamination_nystrom.csv <==
T,tot_pfs_BICO,tot_pfs_without_dense,tot_pfs_fixed_dense,tot_pfs_PS
3050,0.905,0.755,0.8436,0.8084
3051,0.8751,0.755,0.8436,0.8084
3052,0.8751,0.755,0.8436,0.8084
3053,0.8751,0.755,0.8436,0.8084
3054,0.8751,0.755,0.8436,0.8084
3055,0.8751,0.755,0.8436,0.8084
3056,0.8523,0.755,0.8436,0.8084
3057,0.8523,0.755,0.8436,0.8084
3058,0.8523,0.755,0.8436,0.8084
3059,0.8523,0.755,0.8436,0.8084
3060,0.8523,0.755,0.8436,0.8084
3061,0.8299,0.755,0.8436,0.8084
3062,0.8299,0.755,0.8436,0.8084
3063,0.8299,0.755,0.8436,0.8084
3064,0.8299,0.755,0.8436,0.8084
3065,0.8299,0.755,0.8436,0.8084
3066,0.817,0.755,0.8436,0.8084
3067,0.817,0.755,0.8436,0.8084
3068,0.817,0.755,0.8436,0.8084
3069,0.817,0.755,0.8436,0.8084
3070,0.817,0.755,0.8436,0.8084
3071,0.8046,0.755,0.8436,0.8084
3072,0.8046,0.755,0.8436,0.8084
3073,0.8046,0.755,0.8436,0.8084
3074,0.8046,0.755,0.8436,0.8084
3075,0.8046,0.755,0.8436,0.8084
3076,0.7957,0.755,0.8435,0.8083
3077,0.7957,0.755,0.8433,0.8083
3078,0.7957,0.755,0.8433,0.8083
3079,0.7957,0.755,0.8433,0.8082
3080,0.7957,0.755,0.8432,0.8081
3081,0.7848,0.755,0.8431,0.8081
3082,0.7848,0.7549,0.8428,0.808
3083,0.7848,0.755,0.8428,0.8079
3084,0.7848,0.7548,0.8424,0.8077
3085,0.7848,0.7547,0.8422,0.8078
3086,0.7797,0.7545,0.8423,0.8078
3087,0.7797,0.7541,0.8415,0.8073
3088,0.7797,0.7539,0.8411,0.8057
3089,0.7797,0.7537,0.8404,0.8043
3090,0.7797,0.7529,0.839,0.8023
3091,0.7684,0.7534,0.8374,0.8003
3092,0.7684,0.7536,0.8354,0.7985
3093,0.7684,0.7529,0.8331,0.7967
3094,0.7684,0.7509,0.8305,0.7949
3095,0.7684,0.7487,0.8263,0.7906
3096,0.7606,0.7472,0.8212,0.7845
3097,0.7606,0.7454,0.818,0.7803
3098,0.7606,0.7444,0.8148,0.7758
3099,0.7606,0.7417,0.8099,0.7708
3100,0.7606,0.7373,0.8053,0.7647
3101,0.7535,0.7349,0.7994,0.7603
3102,0.7535,0.7319,0.7941,0.7562
3103,0.7535,0.7306,0.7887,0.7518
3104,0.7535,0.7292,0.7852,0.7485
3105,0.7535,0.7279,0.7802,0.7446
3106,0.7485,0.7262,0.7779,0.7417
3107,0.7485,0.7255,0.7745,0.7392
3108,0.7485,0.7243,0.7727,0.7369
3109,0.7485,0.7241,0.771,0.736
3110,0.7485,0.7242,0.7701,0.7345
3111,0.7489,0.7242,0.7689,0.7332
3112,0.7489,0.7241,0.7681,0.7324
3113,0.7489,0.7239,0.7671,0.7319
3114,0.7489,0.7236,0.7666,0.7311
3115,0.7489,0.7236,0.7663,0.7303
3116,0.7398,0.7236,0.7661,0.7299
3117,0.7398,0.7236,0.766,0.7297
3118,0.7398,0.7237,0.7662,0.7299
3119,0.7398,0.7237,0.766,0.7298
3120,0.7398,0.7237,0.7659,0.7299
3121,0.7403,0.7237,0.766,0.73
3122,0.7403,0.7237,0.7658,0.7298
3123,0.7403,0.7237,0.7656,0.7297
3124,0.7403,0.7237,0.7656,0.7296
3125,0.7403,0.7237,0.7655,0.7296
3126,0.7319,0.7237,0.7655,0.7297
3127,0.7319,0.7237,0.7655,0.7297
3128,0.7319,0.7232,0.7652,0.7296
3129,0.7319,0.7233,0.7649,0.7294
3130,0.7319,0.7233,0.7647,0.7289
3131,0.7329,0.7233,0.7645,0.7285
3132,0.7329,0.7233,0.7642,0.7284
3133,0.7329,0.7231,0.7636,0.7272
3134,0.7329,0.7229,0.762,0.7258
3135,0.7329,0.7224,0.7611,0.7249
3136,0.7305,0.7228,0.7603,0.7245
3137,0.7305,0.7227,0.7587,0.7229
3138,0.7305,0.7228,0.7572,0.7221
3139,0.7305,0.7222,0.7566,0.7187
3140,0.7305,0.722,0.7557,0.7178
3141,0.7213,0.7208,0.7538,0.7164
3142,0.7213,0.7188,0.7504,0.7145
3143,0.7213,0.7185,0.7482,0.7127
3144,0.7213,0.7166,0.7453,0.709
3145,0.7213,0.7149,0.7417,0.7067
3146,0.7238,0.7155,0.7379,0.7035
3147,0.7238,0.7143,0.7339,0.7003
3148,0.7238,0.7145,0.7305,0.6978
3149,0.7238,0.7133,0.7261,0.6947
3150,0.7238,0.7112,0.7218,0.692
3151,0.715,0.7097,0.7194,0.6891
3152,0.715,0.7072,0.7157,0.6871
3153,0.715,0.7049,0.7119,0.683
3154,0.715,0.7046,0.7095,0.6797
3155,0.715,0.703,0.7064,0.677
3156,0.7104,0.7019,0.7031,0.6747
3157,0.7104,0.7009,0.7014,0.6725
3158,0.7104,0.6992,0.6996,0.6704
3159,0.7104,0.6985,0.6988,0.6687
3160,0.7104,0.6981,0.6975,0.6672
3161,0.7075,0.6979,0.695,0.6664
3162,0.7075,0.6975,0.6934,0.6655
3163,0.7075,0.6968,0.6922,0.6647
3164,0.7075,0.697,0.6912,0.6638
3165,0.7075,0.6968,0.6896,0.6626
3166,0.7059,0.6967,0.6888,0.6614
3167,0.7059,0.6966,0.6884,0.6613
3168,0.7059,0.6967,0.6878,0.6609
3169,0.7059,0.6965,0.6873,0.6607
3170,0.7059,0.6966,0.6873,0.6604
3171,0.7005,0.6967,0.6868,0.6601
3172,0.7005,0.6966,0.6867,0.6603
3173,0.7005,0.6967,0.6864,0.66
3174,0.7005,0.6965,0.6862,0.6596
3175,0.7005,0.6965,0.6856,0.6591
3176,0.6977,0.6963,0.6851,0.659
3177,0.6977,0.6963,0.6847,0.6588
3178,0.6977,0.6963,0.6839,0.6584
3179,0.6977,0.6962,0.6839,0.6581
3180,0.6977,0.6959,0.683,0.6573
3181,0.703,0.6962,0.6825,0.6568
3182,0.703,0.6955,0.6826,0.6561
3183,0.703,0.6955,0.6815,0.6552
3184,0.703,0.6953,0.6804,0.6548
3185,0.703,0.6952,0.6799,0.654
3186,0.6917,0.695,0.6794,0.6534
3187,0.6917,0.6946,0.6786,0.6528
3188,0.6917,0.6937,0.6776,0.6506
3189,0.6917,0.6933,0.6757,0.649
3190,0.6917,0.6932,0.6749,0.6475
3191,0.6929,0.693,0.673,0.6455
3192,0.6929,0.693,0.6701,0.6439
3193,0.6929,0.6921,0.6686,0.6411
3194,0.6929,0.6926,0.6663,0.6395
3195,0.6929,0.6924,0.6638,0.6366
3196,0.6878,0.6914,0.6623,0.6348
3197,0.6878,0.6914,0.6611,0.6313
3198,0.6878,0.6908,0.6591,0.6293
3199,0.6878,0.6898,0.6575,0.6276
3200,0.6878,0.6887,0.6567,0.6246
3201,0.6806,0.688,0.6544,0.6216
3202,0.6806,0.687,0.6527,0.6184
3203,0.6806,0.6865,0.6499,0.6153
3204,0.6806,0.6872,0.6476,0.6134
3205,0.6806,0.6862,0.6453,0.6106
3206,0.6784,0.6852,0.6438,0.609
3207,0.6784,0.6842,0.6429,0.6074
3208,0.6784,0.6839,0.6411,0.6056
3209,0.6784,0.6833,0.6395,0.6048
3210,0.6784,0.6828,0.6378,0.6033
3211,0.6768,0.6828,0.6365,0.6018
3212,0.6768,0.682,0.6352,0.6014
3213,0.6768,0.6819,0.6344,0.6003
3214,0.6768,0.6814,0.6329,0.6001
3215,0.6768,0.6818,0.6329,0.5988
3216,0.6712,0.6816,0.632,0.5987
3217,0.6712,0.6817,0.6315,0.5981
3218,0.6712,0.6815,0.6312,0.5972
3219,0.6712,0.6813,0.6307,0.5968
3220,0.6712,0.6814,0.6304,0.5964
3221,0.6714,0.6813,0.6298,0.5962
3222,0.6714,0.6811,0.6296,0.5957
3223,0.6714,0.6811,0.629,0.595
3224,0.6714,0.6812,0.6284,0.5945
3225,0.6714,0.6812,0.6281,0.594
3226,0.6696,0.6813,0.6278,0.5931
3227,0.6696,0.6814,0.6273,0.593
3228,0.6696,0.6813,0.627,0.5926
3229,0.6696,0.6815,0.6264,0.5927
3230,0.6696,0.6811,0.6261,0.5921
3231,0.6639,0.681,0.6255,0.5913
3232,0.6639,0.6804,0.6256,0.5909
3233,0.6639,0.6801,0.6252,0.5896
3234,0.6639,0.6801,0.6238,0.5896
3235,0.6639,0.6793,0.6229,0.5882
3236,0.6604,0.6785,0.6216,0.588
3237,0.6604,0.678,0.62,0.5867
3238,0.6604,0.6775,0.6186,0.5845
3239,0.6604,0.6767,0.617,0.5821
3240,0.6604,0.6764,0.6151,0.5808
3241,0.6594,0.6759,0.6132,0.5792
3242,0.6594,0.6748,0.611,0.5779
3243,0.6594,0.6736,0.6082,0.5763
3244,0.6594,0.6721,0.606,0.5743
3245,0.6594,0.6704,0.6048,0.5717
3246,0.6561,0.6698,0.6021,0.5694
3247,0.6561,0.6698,0.5999,0.5682
3248,0.6561,0.6692,0.5971,0.5662
3249,0.6561,0.6684,0.5968,0.564
3250,0.6561,0.6676,0.5944,0.5619
3251,0.6494,0.6659,0.591,0.5609
3252,0.6494,0.6661,0.5876,0.5601
3253,0.6494,0.6651,0.5849,0.5582
3254,0.6494,0.6639,0.5827,0.5564
3255,0.6494,0.6644,0.5803,0.5533
3256,0.6515,0.6641,0.5781,0.5519
3257,0.6515,0.6634,0.5763,0.5514
3258,0.6515,0.6626,0.5743,0.5506
3259,0.6515,0.6619,0.5732,0.5503
3260,0.6515,0.6615,0.5729,0.5493
3261,0.6494,0.661,0.572,0.5482
3262,0.6494,0.6604,0.5716,0.5474
3263,0.6494,0.6602,0.569,0.5464
3264,0.6494,0.6598,0.5687,0.545
3265,0.6494,0.6596,0.5674,0.5443
3266,0.6462,0.659,0.567,0.5435
3267,0.6462,0.6583,0.5667,0.5433
3268,0.6462,0.6581,0.566,0.5419
3269,0.6462,0.6581,0.5649,0.5411
3270,0.6462,0.658,0.5639,0.5404
3271,0.6463,0.6579,0.5634,0.5397
3272,0.6463,0.6581,0.5623,0.5391
3273,0.6463,0.6577,0.5624,0.5378
3274,0.6463,0.6574,0.5614,0.5377
3275,0.6463,0.6574,0.5608,0.5374
3276,0.6441,0.6576,0.5602,0.5366
3277,0.6441,0.6577,0.56,0.5358
3278,0.6441,0.6572,0.5595,0.5359
3279,0.6441,0.6569,0.5596,0.5362
3280,0.6441,0.6564,0.5594,0.5358
3281,0.6402,0.6561,0.5592,0.535
3282,0.6402,0.6558,0.5585,0.5343
3283,0.6402,0.6559,0.5577,0.5333
3284,0.6402,0.6557,0.5564,0.5322
3285,0.6402,0.6557,0.5564,0.5312
3286,0.644,0.6552,0.5553,0.5311
3287,0.644,0.655,0.5546,0.53
3288,0.644,0.6544,0.5532,0.5293
3289,0.644,0.6545,0.5525,0.5277
3290,0.644,0.6549,0.5519,0.527
3291,0.6397,0.6542,0.5506,0.5251
3292,0.6397,0.6542,0.5494,0.5239
3293,0.6397,0.6538,0.5483,0.522
3294,0.6397,0.6537,0.5463,0.5202
3295,0.6397,0.6533,0.5438,0.5185
3296,0.6352,0.6529,0.5426,0.5167
3297,0.6352,0.6529,0.5392,0.5146
3298,0.6352,0.651,0.5376,0.5137
3299,0.6352,0.6498,0.536,0.5129
3300,0.6352,0.6495,0.5353,0.5111
3301,0.6335,0.6484,0.5331,0.5102
3302,0.6335,0.6468,0.5315,0.5097
3303,0.6335,0.6467,0.5315,0.5084
3304,0.6335,0.6465,0.5303,0.5065
3305,0.6335,0.6475,0.5304,0.5059
3306,0.6294,0.6461,0.5299,0.5055
3307,0.6294,0.6453,0.5295,0.5043
3308,0.6294,0.6436,0.5287,0.5028
3309,0.6294,0.6433,0.5275,0.5009
3310,0.6294,0.6425,0.5259,0.5002
3311,0.6317,0.6413,0.5248,0.4992
3312,0.6317,0.6409,0.5237,0.4981
3313,0.6317,0.6402,0.5224,0.4973
3314,0.6317,0.6403,0.5214,0.4966
3315,0.6317,0.6407,0.5208,0.4954
3316,0.6296,0.641,0.5194,0.4944
3317,0.6296,0.6405,0.5183,0.4926
3318,0.6296,0.6402,0.5177,0.4914
3319,0.6296,0.6398,0.517,0.4911
3320,0.6296,0.6395,0.5167,0.4904
3321,0.6276,0.6397,0.5163,0.4896
3322,0.6276,0.6391,0.5152,0.4897
3323,0.6276,0.6391,0.5143,0.4882
3324,0.6276,0.6391,0.514,0.4876
3325,0.6276,0.639,0.5131,0.4871
3326,0.623599999999999,0.6385,0.5129,0.4869
3327,0.623599999999999,0.6381,0.5126,0.4865
3328,0.623599999999999,0.6385,0.5117,0.4857
3329,0.623599999999999,0.6386,0.5104,0.4849
3330,0.623599999999999,0.6382,0.509,0.4845
3331,0.6219,0.6384,0.5082,0.4835
3332,0.6219,0.6379,0.5073,0.4836
3333,0.6219,0.638,0.5071,0.4827
3334,0.6219,0.6378,0.5064,0.4816
3335,0.6219,0.6369,0.5045,0.4814
3336,0.6212,0.6373,0.5032,0.4811
3337,0.6212,0.6367,0.5011,0.4811
3338,0.6212,0.6351,0.5006,0.4803
3339,0.6212,0.6338,0.4992,0.4791
3340,0.6212,0.633,0.4987,0.478
3341,0.6141,0.634,0.4985,0.4777
3342,0.6141,0.633,0.4982,0.4762
3343,0.6141,0.6323,0.497,0.4748
3344,0.6141,0.6306,0.4963,0.4745
3345,0.6141,0.6304,0.4948,0.4736
3346,0.6138,0.6294,0.4943,0.4729
3347,0.6138,0.6285,0.4938,0.4718
3348,0.6138,0.6285,0.4932,0.4702
3349,0.6138,0.6279,0.4939,0.4693
3350,0.6138,0.6278,0.4936,0.469
3351,0.6131,0.6274,0.4918,0.468
3352,0.6131,0.6275,0.4904,0.466
3353,0.6131,0.6271,0.4888,0.4651
3354,0.6131,0.6261,0.4878,0.4634
3355,0.6131,0.6261,0.4855,0.4626
3356,0.6118,0.6248,0.485,0.461
3357,0.6118,0.6243,0.4839,0.4605
3358,0.6118,0.6243,0.4833,0.4593
3359,0.6118,0.6243,0.4824,0.4569
3360,0.6118,0.6238,0.481,0.4556
3361,0.6079,0.6231,0.4794,0.4543
3362,0.6079,0.6235,0.4783,0.4528
3363,0.6079,0.6238,0.4777,0.4521
3364,0.6079,0.6233,0.4775,0.4516
3365,0.6079,0.6222,0.4775,0.4507
3366,0.61,0.6219,0.4766,0.45
3367,0.61,0.6216,0.4754,0.4497
3368,0.61,0.6216,0.4742,0.4487
3369,0.61,0.622,0.4735,0.4479
3370,0.61,0.6217,0.4724,0.4475
3371,0.6072,0.6218,0.4723,0.4477
3372,0.6072,0.621,0.4712,0.4472
3373,0.6072,0.621,0.4709,0.4466
3374,0.6072,0.6207,0.4704,0.4464
3375,0.6072,0.621,0.4697,0.4458
3376,0.5999,0.6207,0.4698,0.445
3377,0.5999,0.6209,0.4685,0.4453
3378,0.5999,0.6209,0.4679,0.4456
3379,0.5999,0.6209,0.4671,0.4453
3380,0.5999,0.6209,0.4662,0.4443
3381,0.6012,0.6205,0.4664,0.4432
3382,0.6012,0.6201,0.4655,0.4428
3383,0.6012,0.6202,0.4647,0.442
3384,0.6012,0.6203,0.4641,0.4407
3385,0.6012,0.6206,0.462,0.4397
3386,0.5997,0.6195,0.4616,0.4383
3387,0.5997,0.6187,0.4615,0.4369
3388,0.5997,0.6186,0.4607,0.4351
3389,0.5997,0.6174,0.46,0.4337
3390,0.5997,0.6159,0.4586,0.4329
3391,0.5914,0.6164,0.4574,0.4324
3392,0.5914,0.6158,0.4572,0.4318
3393,0.5914,0.6153,0.4564,0.4315
3394,0.5914,0.6143,0.4552,0.4308
3395,0.5914,0.6139,0.4541,0.4296
3396,0.5873,0.6131,0.4519,0.4286
3397,0.5873,0.6124,0.4507,0.4276
3398,0.5873,0.6123,0.4491,0.4267
3399,0.5873,0.6115,0.4481,0.4262
3400,0.5873,0.6114,0.4478,0.4253
3401,0.5844,0.6107,0.4476,0.4245
3402,0.5844,0.6105,0.4469,0.4234
3403,0.5844,0.6101,0.4463,0.4223
3404,0.5844,0.61,0.445,0.4216
3405,0.5844,0.6098,0.4441,0.4201
3406,0.5794,0.6104,0.4436,0.4195
3407,0.5794,0.6099,0.4413,0.4186
3408,0.5794,0.6097,0.4404,0.4188
3409,0.5794,0.6095,0.4401,0.4177
3410,0.5794,0.6094,0.4394,0.4173
3411,0.5804,0.6079,0.4391,0.4159
3412,0.5804,0.6076,0.4388,0.4155
3413,0.5804,0.6075,0.4383,0.4141
3414,0.5804,0.607,0.4382,0.4134
3415,0.5804,0.6068,0.4368,0.413
3416,0.5777,0.6071,0.4364,0.4131
3417,0.5777,0.6066,0.4357,0.4128
3418,0.5777,0.6072,0.4352,0.4129
3419,0.5777,0.6066,0.4344,0.4122
3420,0.5777,0.6064,0.4337,0.4122
3421,0.5771,0.6061,0.4333,0.4119
3422,0.5771,0.6061,0.4321,0.4116
3423,0.5771,0.6058,0.4312,0.4108
3424,0.5771,0.6057,0.4309,0.4101
3425,0.5771,0.6055,0.4302,0.4091
3426,0.5714,0.605,0.4293,0.4087
3427,0.5714,0.6044,0.4289,0.4076
3428,0.5714,0.6045,0.4285,0.4069
3429,0.5714,0.6042,0.4276,0.4061
3430,0.5714,0.6041,0.4279,0.4057
3431,0.5701,0.6039,0.4271,0.4046
3432,0.5701,0.604,0.4266,0.404
3433,0.5701,0.6035,0.4266,0.4027
3434,0.5701,0.6033,0.4263,0.4027
3435,0.5701,0.6034,0.4262,0.4014
3436,0.5637,0.6027,0.4259,0.3999
3437,0.5637,0.6024,0.4254,0.3991
3438,0.5637,0.6021,0.4253,0.3979
3439,0.5637,0.6014,0.4241,0.3959
3440,0.5637,0.6012,0.4239,0.3955
3441,0.5646,0.6007,0.4225,0.3956
3442,0.5646,0.6004,0.4221,0.394
3443,0.5646,0.5998,0.4214,0.3935
3444,0.5646,0.5997,0.4205,0.3924
3445,0.5646,0.5997,0.419,0.3913
3446,0.564,0.599,0.4182,0.3905
3447,0.564,0.5978,0.4184,0.39
3448,0.564,0.5977,0.4174,0.3875
3449,0.564,0.5973,0.4162,0.3871
3450,0.564,0.5973,0.4149,0.386
3451,0.562299999999999,0.5972,0.4147,0.3852
3452,0.562299999999999,0.596,0.4145,0.3839
3453,0.562299999999999,0.596,0.4128,0.3833
3454,0.562299999999999,0.5957,0.4112,0.3826
3455,0.562299999999999,0.596,0.4106,0.382
3456,0.5616,0.5954,0.4098,0.3817
3457,0.5616,0.5955,0.409,0.3815
3458,0.5616,0.5951,0.408899999999999,0.3807
3459,0.5616,0.5951,0.4083,0.3793
3460,0.5616,0.5952,0.4075,0.3796
3461,0.5626,0.5948,0.4067,0.3792
3462,0.5626,0.5949,0.4058,0.3788
3463,0.5626,0.5947,0.4047,0.378
3464,0.5626,0.5944,0.4036,0.3778
3465,0.5626,0.5939,0.4028,0.3767
3466,0.5582,0.5937,0.402,0.375500000000001
3467,0.5582,0.5936,0.4021,0.3745
3468,0.5582,0.5939,0.4014,0.3737
3469,0.5582,0.5927,0.4007,0.3727
3470,0.5582,0.5926,0.3993,0.3724
3471,0.5606,0.5919,0.3996,0.3715
3472,0.5606,0.5916,0.3986,0.371
3473,0.5606,0.5916,0.3978,0.37
3474,0.5606,0.5915,0.3977,0.3698
3475,0.5606,0.5917,0.3975,0.369
3476,0.5546,0.5919,0.3967,0.3679
3477,0.5546,0.592,0.3965,0.3674
3478,0.5546,0.5923,0.3959,0.3669
3479,0.5546,0.5922,0.3957,0.3663
3480,0.5546,0.592,0.396,0.366
3481,0.554,0.5914,0.3958,0.3657
3482,0.554,0.5917,0.3954,0.3651
3483,0.554,0.5913,0.3956,0.3644
3484,0.554,0.5906,0.3947,0.3635
3485,0.554,0.5911,0.3938,0.3628
3486,0.5496,0.5907,0.3932,0.3623
3487,0.5496,0.5907,0.3925,0.3617
3488,0.5496,0.5912,0.3921,0.3606
3489,0.5496,0.5905,0.3915,0.3596
3490,0.5496,0.5908,0.3903,0.3581
3491,0.5473,0.5903,0.3893,0.3579
3492,0.5473,0.5903,0.3881,0.3585
3493,0.5473,0.5905,0.3875,0.3578
3494,0.5473,0.5903,0.3868,0.3567
3495,0.5473,0.5894,0.3854,0.3556
3496,0.543,0.5886,0.3849,0.3549
3497,0.543,0.5882,0.3844,0.3547
3498,0.543,0.5883,0.3828,0.3538
3499,0.543,0.5882,0.3817,0.3532
3500,0.543,0.5881,0.3817,0.3533
3501,0.5381,0.5878,0.3804,0.3523
3502,0.5381,0.5883,0.3791,0.351200000000001
3503,0.5381,0.5875,0.3787,0.3503
3504,0.5381,0.5867,0.3793,0.3499
3505,0.5381,0.5864,0.3784,0.3493
3506,0.5406,0.5858,0.3783,0.3476
3507,0.5406,0.5859,0.377,0.3464
3508,0.5406,0.5855,0.3759,0.3462
3509,0.5406,0.5849,0.3756,0.3455
3510,0.5406,0.5838,0.3752,0.3448
3511,0.5325,0.5832,0.3745,0.3441
3512,0.5325,0.5828,0.3734,0.3438
3513,0.5325,0.5826,0.3727,0.3425
3514,0.5325,0.5828,0.3722,0.3418
3515,0.5325,0.5824,0.3718,0.3411
3516,0.5312,0.5821,0.3711,0.3401
3517,0.5312,0.5821,0.3703,0.3397
3518,0.5312,0.5813,0.3702,0.3389
3519,0.5312,0.5816,0.3698,0.3378
3520,0.5312,0.5812,0.3694,0.3369
3521,0.5254,0.581,0.3685,0.3364
3522,0.5254,0.5807,0.3679,0.3358
3523,0.5254,0.5805,0.3677,0.3348
3524,0.5254,0.5803,0.3671,0.3345
3525,0.5254,0.5803,0.3669,0.3343
3526,0.5261,0.5804,0.3666,0.3334
3527,0.5261,0.5802,0.3657,0.3329
3528,0.5261,0.5799,0.3645,0.3328
3529,0.5261,0.5801,0.3632,0.3328
3530,0.5261,0.5799,0.3633,0.332
3531,0.5281,0.5795,0.3627,0.3319
3532,0.5281,0.5797,0.3626,0.3317
3533,0.5281,0.5795,0.3625,0.3314
3534,0.5281,0.5793,0.3622,0.3302
3535,0.5281,0.5793,0.3613,0.3296
3536,0.5246,0.5788,0.3607,0.3293
3537,0.5246,0.5786,0.3599,0.3283
3538,0.5246,0.5785,0.3597,0.3281
3539,0.5246,0.5791,0.359,0.3274
3540,0.5246,0.5788,0.3586,0.3263
3541,0.5208,0.5786,0.358,0.3255
3542,0.5208,0.5793,0.3574,0.3251
3543,0.5208,0.5788,0.3567,0.3235
3544,0.5208,0.5782,0.3562,0.3222
3545,0.5208,0.5779,0.3559,0.3218
3546,0.519399999999999,0.5781,0.3557,0.3209
3547,0.519399999999999,0.5769,0.3542,0.3208
3548,0.519399999999999,0.5767,0.3534,0.3203
3549,0.519399999999999,0.577,0.3531,0.3205
3550,0.519399999999999,0.5766,0.3529,0.3204
3551,0.5166,0.577,0.3523,0.3197
3552,0.5166,0.5762,0.3521,0.3187
3553,0.5166,0.5758,0.3513,0.3183
3554,0.5166,0.5755,0.3517,0.3182
3555,0.5166,0.5757,0.3505,0.3177
3556,0.5176,0.5752,0.3502,0.3171
3557,0.5176,0.575,0.3504,0.3165
3558,0.5176,0.5741,0.3497,0.3159
3559,0.5176,0.5736,0.3491,0.3157
3560,0.5176,0.5733,0.3477,0.3151
3561,0.5124,0.573,0.3472,0.3143
3562,0.5124,0.5737,0.3473,0.3139
3563,0.5124,0.5738,0.3463,0.3132
3564,0.5124,0.5739,0.3456,0.313
3565,0.5124,0.5743,0.3453,0.3132
3566,0.5103,0.5747,0.3442,0.3133
3567,0.5103,0.5754,0.3433,0.3133
3568,0.5103,0.5755,0.3433,0.3129
3569,0.5103,0.5759,0.3431,0.3126
3570,0.5103,0.5749,0.3427,0.3116
3571,0.5057,0.5748,0.3421,0.3112
3572,0.5057,0.5741,0.3422,0.3103
3573,0.5057,0.5742,0.3415,0.3096
3574,0.5057,0.5744,0.3413,0.3094
3575,0.5057,0.5737,0.3397,0.3087
3576,0.4991,0.5737,0.3395,0.3082
3577,0.4991,0.5733,0.3393,0.3074
3578,0.4991,0.573,0.3381,0.3067
3579,0.4991,0.5734,0.3382,0.306
3580,0.4991,0.5731,0.3377,0.3056
3581,0.4998,0.5727,0.3375,0.3057
3582,0.4998,0.5728,0.3374,0.3057
3583,0.4998,0.5724,0.3366,0.3049
3584,0.4998,0.5723,0.3362,0.3045
3585,0.4998,0.5726,0.336,0.3037
3586,0.5014,0.5723,0.3359,0.3034
3587,0.5014,0.5716,0.3363,0.3031
3588,0.5014,0.5709,0.3359,0.302
3589,0.5014,0.5712,0.3357,0.3021
3590,0.5014,0.5719,0.3354,0.3017
3591,0.5002,0.5721,0.3345,0.3012
3592,0.5002,0.5717,0.334,0.3003
3593,0.5002,0.5712,0.3337,0.2996
3594,0.5002,0.571,0.3333,0.2994
3595,0.5002,0.5706,0.3328,0.2987
3596,0.4953,0.5711,0.3334,0.2983
3597,0.4953,0.5705,0.3331,0.2978
3598,0.4953,0.5701,0.3322,0.2983
3599,0.4953,0.5695,0.3313,0.2982
3600,0.4953,0.5684,0.3301,0.2975
3601,0.494,0.5686,0.33,0.2964
3602,0.494,0.5686,0.3295,0.2957
3603,0.494,0.5683,0.3292,0.2942
3604,0.494,0.5685,0.3282,0.2942
3605,0.494,0.568,0.3283,0.2937
3606,0.4933,0.5677,0.3279,0.2934
3607,0.4933,0.5676,0.3272,0.2927
3608,0.4933,0.568,0.3267,0.2915
3609,0.4933,0.568,0.326,0.2905
3610,0.4933,0.5674,0.3254,0.2906
3611,0.4866,0.5662,0.325,0.2899
3612,0.4866,0.5655,0.325,0.2898
3613,0.4866,0.5657,0.3236,0.2891
3614,0.4866,0.565,0.3226,0.2887
3615,0.4866,0.5642,0.322,0.2883
3616,0.4895,0.5641,0.3212,0.2875
3617,0.4895,0.5642,0.3208,0.2877
3618,0.4895,0.5641,0.3199,0.2875
3619,0.4895,0.5637,0.3199,0.2868
3620,0.4895,0.563,0.3201,0.2865
3621,0.4842,0.5629,0.3205,0.2858
3622,0.4842,0.5632,0.3204,0.285
3623,0.4842,0.5627,0.3201,0.2844
3624,0.4842,0.5621,0.3198,0.2836
3625,0.4842,0.561,0.3194,0.2832
3626,0.4834,0.5609,0.319,0.2828
3627,0.4834,0.5603,0.3185,0.2825
3628,0.4834,0.5597,0.3188,0.2824
3629,0.4834,0.5587,0.3189,0.2826
3630,0.4834,0.5593,0.3187,0.2826
3631,0.4826,0.5593,0.3182,0.282
3632,0.4826,0.5596,0.3177,0.2817
3633,0.4826,0.5595,0.3165,0.2808
3634,0.4826,0.5592,0.316,0.2803
3635,0.4826,0.5591,0.3153,0.2802
3636,0.4806,0.5584,0.3151,0.2794
3637,0.4806,0.5578,0.3149,0.2786
3638,0.4806,0.5571,0.3141,0.278
3639,0.4806,0.5577,0.3133,0.2768
3640,0.4806,0.5569,0.3129,0.2764
3641,0.474,0.5561,0.3122,0.2755
3642,0.474,0.5547,0.3124,0.2748
3643,0.474,0.5544,0.3111,0.2738
3644,0.474,0.5546,0.3105,0.2733
3645,0.474,0.5556,0.3102,0.2736
3646,0.4725,0.5565,0.3095,0.2726
3647,0.4725,0.5563,0.3091,0.2715
3648,0.4725,0.5555,0.3086,0.2711
3649,0.4725,0.555,0.3073,0.2708
3650,0.4725,0.5542,0.3075,0.2709
3651,0.4694,0.5539,0.3076,0.2701
3652,0.4694,0.5537,0.3069,0.2704
3653,0.4694,0.5537,0.3064,0.2702
3654,0.4694,0.5525,0.3062,0.2699
3655,0.4694,0.5517,0.3051,0.2697
3656,0.4654,0.5513,0.3051,0.269
3657,0.4654,0.5515,0.3049,0.268
3658,0.4654,0.5508,0.3042,0.2674
3659,0.4654,0.5503,0.3032,0.2666
3660,0.4654,0.5502,0.3023,0.2653
3661,0.4634,0.5499,0.3022,0.2651
3662,0.4634,0.5498,0.3022,0.2643
3663,0.4634,0.5496,0.3017,0.2643
3664,0.4634,0.5495,0.3003,0.2642
3665,0.4634,0.5493,0.2997,0.264
3666,0.4626,0.5484,0.2988,0.2631
3667,0.4626,0.5481,0.2982,0.2621
3668,0.4626,0.5475,0.2976,0.2616
3669,0.4626,0.5475,0.2973,0.2608
3670,0.4626,0.547,0.2967,0.261
3671,0.4584,0.5464,0.2964,0.2609
3672,0.4584,0.5464,0.2961,0.2607
3673,0.4584,0.5461,0.2964,0.2605
3674,0.4584,0.5463,0.2965,0.2603
3675,0.4584,0.5463,0.295700000000001,0.2604
3676,0.4551,0.5461,0.2959,0.2603
3677,0.4551,0.5463,0.2956,0.26
3678,0.4551,0.5465,0.2957,0.2595
3679,0.4551,0.5465,0.2953,0.2591
3680,0.4551,0.5471,0.2951,0.2586
3681,0.4521,0.5466,0.294,0.2583
3682,0.4521,0.547,0.294,0.2579
3683,0.4521,0.5476,0.2937,0.2576
3684,0.4521,0.5478,0.293,0.2575
3685,0.4521,0.5476,0.2922,0.2574
3686,0.4534,0.5471,0.2923,0.2569
3687,0.4534,0.5467,0.2924,0.2573
3688,0.4534,0.5466,0.2913,0.2567
3689,0.4534,0.5462,0.2909,0.2565
3690,0.4534,0.5461,0.2899,0.2557
3691,0.4496,0.5451,0.2896,0.2556
3692,0.4496,0.5451,0.2899,0.2544
3693,0.4496,0.5452,0.2893,0.254
3694,0.4496,0.5452,0.289,0.2531
3695,0.4496,0.5448,0.2884,0.2528
3696,0.4493,0.544,0.2881,0.2532
3697,0.4493,0.5438,0.2872,0.2531
3698,0.4493,0.5438,0.287,0.2524
3699,0.4493,0.5441,0.2866,0.2517
3700,0.4493,0.5435,0.2863,0.2512
3701,0.442,0.544,0.2863,0.2509
3702,0.442,0.5435,0.2866,0.2504
3703,0.442,0.5431,0.2864,0.2503
3704,0.442,0.5431,0.2861,0.2501
3705,0.442,0.5427,0.2856,0.25
3706,0.4406,0.5421,0.2849,0.2494
3707,0.4406,0.5415,0.2852,0.2489
3708,0.4406,0.5414,0.2847,0.249
3709,0.4406,0.5415,0.284,0.249
3710,0.4406,0.5413,0.284,0.2483
3711,0.4408,0.5397,0.2841,0.2475
3712,0.4408,0.5395,0.284,0.247
3713,0.4408,0.5394,0.2834,0.2467
3714,0.4408,0.5395,0.2836,0.2457
3715,0.4408,0.5395,0.2831,0.2455
3716,0.4362,0.5395,0.2822,0.2451
3717,0.4362,0.5392,0.2813,0.2445
3718,0.4362,0.5391,0.2813,0.2443
3719,0.4362,0.5392,0.2806,0.244
3720,0.4362,0.5383,0.2805,0.2439
3721,0.435,0.5384,0.28,0.2435
3722,0.435,0.5386,0.2798,0.2428
3723,0.435,0.5381,0.2789,0.2421
3724,0.435,0.5381,0.2774,0.2415
3725,0.435,0.538,0.2764,0.2411
3726,0.429,0.5378,0.276,0.2406
3727,0.429,0.5373,0.2752,0.2406
3728,0.429,0.5371,0.2745,0.2402
3729,0.429,0.5373,0.274,0.2397
3730,0.429,0.5364,0.2745,0.2395
3731,0.4272,0.5363,0.2737,0.2395
3732,0.4272,0.536,0.2737,0.2392
3733,0.4272,0.5359,0.2736,0.2385
3734,0.4272,0.5361,0.2735,0.238
3735,0.4272,0.5366,0.2736,0.2373
3736,0.4282,0.5363,0.2739,0.2366
3737,0.4282,0.5365,0.2737,0.2365
3738,0.4282,0.5365,0.274,0.2361
3739,0.4282,0.536,0.2738,0.236
3740,0.4282,0.5361,0.2732,0.2356
3741,0.4232,0.5361,0.2726,0.2351
3742,0.4232,0.5358,0.2716,0.2344
3743,0.4232,0.535,0.2712,0.2339
3744,0.4232,0.5347,0.2703,0.2333
3745,0.4232,0.5342,0.2703,0.2331
3746,0.423399999999999,0.5339,0.2699,0.2324
3747,0.423399999999999,0.5339,0.2691,0.2315
3748,0.423399999999999,0.5333,0.269,0.231
3749,0.423399999999999,0.5326,0.2682,0.2298
3750,0.423399999999999,0.5318,0.2673,0.2296
3751,0.4194,0.5325,0.2671,0.2294
3752,0.4194,0.5322,0.2659,0.2291
3753,0.4194,0.532,0.2658,0.2292
3754,0.4194,0.5314,0.2655,0.2278
3755,0.4194,0.5313,0.2647,0.2271
3756,0.4161,0.5313,0.2643,0.2262
3757,0.4161,0.5312,0.2636,0.2257
3758,0.4161,0.531,0.2641,0.2247
3759,0.4161,0.5315,0.2636,0.2239
3760,0.4161,0.5314,0.2631,0.2229
3761,0.4134,0.5301,0.2632,0.2224
3762,0.4134,0.5303,0.2628,0.221499999999999
3763,0.4134,0.5299,0.2625,0.2204
3764,0.4134,0.5297,0.2625,0.2201
3765,0.4134,0.5302,0.2618,0.2196
3766,0.4105,0.5299,0.2622,0.2192
3767,0.4105,0.5301,0.2626,0.2187
3768,0.4105,0.5304,0.2615,0.2177
3769,0.4105,0.5297,0.2615,0.2181
3770,0.4105,0.5296,0.262,0.2182
3771,0.4113,0.5295,0.2627,0.2179
3772,0.4113,0.5299,0.2628,0.217
3773,0.4113,0.5305,0.2624,0.2164
3774,0.4113,0.5302,0.2624,0.2165
3775,0.4113,0.5301,0.2633,0.2162
3776,0.4132,0.53,0.2635,0.2159
3777,0.4132,0.5294,0.2634,0.216
3778,0.4132,0.5289,0.262,0.2162
3779,0.4132,0.5294,0.2618,0.2156
3780,0.4132,0.5294,0.2623,0.2158
3781,0.4076,0.5291,0.2623,0.2147
3782,0.4076,0.5286,0.2623,0.2149
3783,0.4076,0.5282,0.2625,0.2149
3784,0.4076,0.5282,0.262,0.2145
3785,0.4076,0.5279,0.2623,0.214
3786,0.4035,0.5283,0.2622,0.2135
3787,0.4035,0.5278,0.2615,0.2127
3788,0.4035,0.5272,0.2611,0.2123
3789,0.4035,0.5271,0.2609,0.2119
3790,0.4035,0.5271,0.2613,0.2114
3791,0.4051,0.5276,0.2609,0.2104
3792,0.4051,0.5274,0.2613,0.21
3793,0.4051,0.5265,0.2612,0.2095
3794,0.4051,0.5264,0.2607,0.2092
3795,0.4051,0.5257,0.2604,0.2089
3796,0.3974,0.5258,0.2603,0.2083
3797,0.3974,0.5259,0.2602,0.2082
3798,0.3974,0.5259,0.2601,0.2079
3799,0.3974,0.5259,0.2599,0.2075
3800,0.3974,0.5257,0.2596,0.2067
3801,0.3969,0.5259,0.26,0.2056
3802,0.3969,0.5257,0.2587,0.2051
3803,0.3969,0.5258,0.258,0.2048
3804,0.3969,0.5248,0.2579,0.2045
3805,0.3969,0.5246,0.2576,0.2039
3806,0.397799999999999,0.5237,0.2578,0.2036
3807,0.397799999999999,0.5233,0.2571,0.2036
3808,0.397799999999999,0.5225,0.2573,0.2034
3809,0.397799999999999,0.5227,0.257,0.2027
3810,0.397799999999999,0.5231,0.2563,0.2029
3811,0.3903,0.5225,0.2567,0.2025
3812,0.3903,0.5228,0.2569,0.202
3813,0.3903,0.5229,0.2564,0.2019
3814,0.3903,0.5226,0.2561,0.202
3815,0.3903,0.522,0.2563,0.202
3816,0.3866,0.5218,0.256,0.2019
3817,0.3866,0.5213,0.2556,0.2013
3818,0.3866,0.5206,0.2549,0.2008
3819,0.3866,0.5205,0.2547,0.2003
3820,0.3866,0.5201,0.254,0.1996
3821,0.391499999999999,0.5198,0.253,0.1996
3822,0.391499999999999,0.5195,0.2525,0.199
3823,0.391499999999999,0.5196,0.2526,0.1987
3824,0.391499999999999,0.519,0.2522,0.1985
3825,0.391499999999999,0.519,0.2518,0.1983
3826,0.3833,0.5193,0.2511,0.198
3827,0.3833,0.5189,0.251000000000001,0.1976
3828,0.3833,0.5184,0.2509,0.1978
3829,0.3833,0.5179,0.2504,0.1977
3830,0.3833,0.5177,0.2504,0.1966
3831,0.3801,0.5171,0.2498,0.1967
3832,0.3801,0.5169,0.2499,0.1962
3833,0.3801,0.517,0.2496,0.196
3834,0.3801,0.5168,0.2489,0.195700000000001
3835,0.3801,0.5159,0.2487,0.1952
3836,0.378899999999999,0.5158,0.2483,0.194900000000001
3837,0.378899999999999,0.5153,0.2481,0.1946
3838,0.378899999999999,0.5148,0.2476,0.1941
3839,0.378899999999999,0.5148,0.2476,0.1943
3840,0.378899999999999,0.5143,0.2477,0.1938
3841,0.3762,0.514,0.2484,0.1939
3842,0.3762,0.5141,0.2484,0.1936
3843,0.3762,0.5142,0.2482,0.1932
3844,0.3762,0.5146,0.2476,0.1928
3845,0.3762,0.5143,0.2472,0.1926
3846,0.374599999999999,0.5139,0.2473,0.1926
3847,0.374599999999999,0.514,0.2465,0.1923
3848,0.374599999999999,0.5136,0.2469,0.1916
3849,0.374599999999999,0.5136,0.2475,0.1912
3850,0.374599999999999,0.5128,0.2475,0.1904
3851,0.371099999999999,0.5129,0.2474,0.1897
3852,0.371099999999999,0.5124,0.2474,0.1891
3853,0.371099999999999,0.5122,0.2471,0.1885
3854,0.371099999999999,0.5112,0.2467,0.1892
3855,0.371099999999999,0.5105,0.246300000000001,0.1884
3856,0.3703,0.5108,0.245600000000001,0.1878
3857,0.3703,0.5106,0.2448,0.188
3858,0.3703,0.5103,0.2439,0.1874
3859,0.3703,0.5102,0.243200000000001,0.1867
3860,0.3703,0.5093,0.2426,0.1863
3861,0.3652,0.509,0.2428,0.1854
3862,0.3652,0.5088,0.2425,0.1854
3863,0.3652,0.5091,0.2425,0.1843
3864,0.3652,0.5087,0.2419,0.184
3865,0.3652,0.5083,0.2425,0.1842
3866,0.3579,0.5084,0.2422,0.1838
3867,0.3579,0.5085,0.242300000000001,0.1829
3868,0.3579,0.5084,0.2423,0.1827
3869,0.3579,0.5079,0.242300000000001,0.1823
3870,0.3579,0.5077,0.2419,0.1819
3871,0.3602,0.5078,0.2419,0.1816
3872,0.3602,0.5075,0.2412,0.181
3873,0.3602,0.5072,0.2409,0.1809
3874,0.3602,0.5073,0.2408,0.1801
3875,0.3602,0.5077,0.2405,0.1804
3876,0.3599,0.5081,0.2402,0.1804
3877,0.3599,0.5083,0.2406,0.1801
3878,0.3599,0.5085,0.2401,0.1799
3879,0.3599,0.5085,0.2388,0.1796
3880,0.3599,0.5088,0.2385,0.1789
3881,0.356099999999999,0.5087,0.2384,0.1785
3882,0.356099999999999,0.5085,0.2381,0.1783
3883,0.356099999999999,0.5082,0.2381,0.178
3884,0.356099999999999,0.5083,0.2381,0.1778
3885,0.356099999999999,0.5083,0.2378,0.1771
3886,0.3564,0.5083,0.238,0.1773
3887,0.3564,0.5078,0.2379,0.1774
3888,0.3564,0.5074,0.2371,0.1773
3889,0.3564,0.5069,0.237,0.1773
3890,0.3564,0.507,0.2367,0.1771
3891,0.353,0.5076,0.2367,0.1772
3892,0.353,0.5078,0.2365,0.1772
3893,0.353,0.5074,0.2368,0.1766
3894,0.353,0.5076,0.2367,0.1767
3895,0.353,0.5076,0.2365,0.1763
3896,0.3502,0.5074,0.2358,0.1759
3897,0.3502,0.5071,0.236,0.1764
3898,0.3502,0.5071,0.2356,0.1763
3899,0.3502,0.5073,0.2352,0.1758
3900,0.3502,0.507,0.2349,0.1756
3901,0.3487,0.5066,0.2349,0.1753
3902,0.3487,0.5068,0.2342,0.1747
3903,0.3487,0.5065,0.2342,0.1743
3904,0.3487,0.506,0.2338,0.1743
3905,0.3487,0.5055,0.2328,0.1738
3906,0.3499,0.5059,0.2329,0.1734
3907,0.3499,0.5053,0.2328,0.1728
3908,0.3499,0.5054,0.2327,0.1728
3909,0.3499,0.5055,0.2321,0.1717
3910,0.3499,0.5054,0.2316,0.1721
3911,0.3456,0.5062,0.2315,0.172
3912,0.3456,0.5056,0.2316,0.1715
3913,0.3456,0.5054,0.231,0.1713
3914,0.3456,0.5048,0.2307,0.1712
3915,0.3456,0.5045,0.2307,0.1708
3916,0.3384,0.5049,0.2303,0.1704
3917,0.3384,0.505,0.2294,0.1698
3918,0.3384,0.5055,0.2288,0.17
3919,0.3384,0.5058,0.2289,0.1695
3920,0.3384,0.5053,0.2288,0.1696
3921,0.334799999999999,0.5049,0.2281,0.1692
3922,0.334799999999999,0.5055,0.2274,0.1691
3923,0.334799999999999,0.5047,0.227,0.1689
3924,0.334799999999999,0.5049,0.2268,0.1692
3925,0.334799999999999,0.5051,0.2273,0.1682
3926,0.3344,0.5045,0.2264,0.1683
3927,0.3344,0.5047,0.2265,0.1679
3928,0.3344,0.5039,0.2262,0.168
3929,0.3344,0.5038,0.2259,0.168
3930,0.3344,0.5032,0.2257,0.1672
3931,0.3356,0.503,0.225000000000001,0.1669
3932,0.3356,0.5027,0.2248,0.1669
3933,0.3356,0.5027,0.2242,0.1668
3934,0.3356,0.5026,0.2236,0.1665
3935,0.3356,0.5029,0.2233,0.1659
3936,0.3318,0.5028,0.2229,0.1655
3937,0.3318,0.5024,0.2223,0.1655
3938,0.3318,0.502,0.222,0.1654
3939,0.3318,0.502,0.2212,0.164899999999999
3940,0.3318,0.5019,0.2206,0.164999999999999
3941,0.3277,0.5016,0.2205,0.165
3942,0.3277,0.501,0.2203,0.1642
3943,0.3277,0.5005,0.2199,0.1642
3944,0.3277,0.5001,0.2194,0.1636
3945,0.3277,0.4995,0.2192,0.1633
3946,0.330899999999999,0.4989,0.218,0.1631
3947,0.330899999999999,0.4985,0.2178,0.163
3948,0.330899999999999,0.4987,0.2179,0.1627
3949,0.330899999999999,0.4987,0.2181,0.1624
3950,0.330899999999999,0.4983,0.2184,0.1622
3951,0.326599999999999,0.4972,0.218,0.1622
3952,0.326599999999999,0.4969,0.2178,0.1611
3953,0.326599999999999,0.4967,0.2171,0.1607
3954,0.326599999999999,0.4973,0.2166,0.1605
3955,0.326599999999999,0.4967,0.2157,0.16
3956,0.3252,0.4966,0.2151,0.1594
3957,0.3252,0.4968,0.2157,0.1598
3958,0.3252,0.4965,0.2159,0.1595
3959,0.3252,0.4974,0.216,0.1587
3960,0.3252,0.4977,0.2153,0.1583
3961,0.3188,0.4973,0.2152,0.1579
3962,0.3188,0.4974,0.2147,0.157
3963,0.3188,0.4968,0.2141,0.1566
3964,0.3188,0.497,0.2139,0.1568
3965,0.3188,0.4969,0.2144,0.1564
3966,0.318099999999999,0.4969,0.214,0.1562
3967,0.318099999999999,0.4968,0.2139,0.1555
3968,0.318099999999999,0.4974,0.2139,0.1552
3969,0.318099999999999,0.4972,0.2134,0.1547
3970,0.318099999999999,0.4972,0.2135,0.1538
3971,0.3187,0.4973,0.2138,0.1534
3972,0.3187,0.4973,0.2127,0.1534
3973,0.3187,0.4974,0.2121,0.1535
3974,0.3187,0.4973,0.2121,0.1535
3975,0.3187,0.4971,0.2114,0.1533
3976,0.3174,0.497,0.2114,0.153
3977,0.3174,0.4967,0.2111,0.1524
3978,0.3174,0.4965,0.2109,0.1522
3979,0.3174,0.4972,0.2105,0.1516
3980,0.3174,0.4971,0.2107,0.1515
3981,0.3147,0.4969,0.2102,0.1517
3982,0.3147,0.4969,0.2099,0.1514
3983,0.3147,0.4967,0.2101,0.1516
3984,0.3147,0.4965,0.2101,0.1517
3985,0.3147,0.4963,0.2104,0.1513
3986,0.309499999999999,0.4964,0.2106,0.1499
3987,0.309499999999999,0.4965,0.21,0.1496
3988,0.309499999999999,0.4965,0.2099,0.149
3989,0.309499999999999,0.496,0.2102,0.1484
3990,0.309499999999999,0.4956,0.21,0.1483
3991,0.3107,0.4949,0.21,0.1484
3992,0.3107,0.4946,0.2102,0.1485
3993,0.3107,0.4942,0.21,0.1479
3994,0.3107,0.4933,0.2101,0.1474
3995,0.3107,0.493,0.2097,0.147
3996,0.306499999999999,0.493,0.2094,0.1466
3997,0.306499999999999,0.4933,0.21,0.1464
3998,0.306499999999999,0.4934,0.2101,0.1461
3999,0.306499999999999,0.4928,0.2091,0.1461
4000,0.306499999999999,0.4939,0.2092,0.1454
4001,0.3068,0.4936,0.2084,0.1452
4002,0.3068,0.4936,0.2083,0.1455
4003,0.3068,0.4934,0.2087,0.145
4004,0.3068,0.493,0.209,0.1451
4005,0.3068,0.4937,0.209,0.1447
4006,0.3042,0.4931,0.2089,0.144799999999999
4007,0.3042,0.4932,0.2092,0.1446
4008,0.3042,0.4933,0.2088,0.144499999999999
4009,0.3042,0.4934,0.2083,0.1444
4010,0.3042,0.4938,0.2081,0.144099999999999
4011,0.2989,0.4934,0.2082,0.143799999999999
4012,0.2989,0.4936,0.208,0.143699999999999
4013,0.2989,0.4935,0.208,0.143499999999999
4014,0.2989,0.4937,0.2073,0.143299999999999
4015,0.2989,0.4936,0.2071,0.1432
4016,0.2984,0.4931,0.2073,0.1433
4017,0.2984,0.4934,0.2077,0.1434
4018,0.2984,0.4928,0.2072,0.1431
4019,0.2984,0.4924,0.2068,0.143
4020,0.2984,0.4929,0.2075,0.1427
4021,0.2969,0.493,0.2074,0.1425
4022,0.2969,0.4928,0.207,0.1421
4023,0.2969,0.4928,0.2073,0.1417
4024,0.2969,0.4921,0.207,0.1414
4025,0.2969,0.4915,0.2066,0.1417
4026,0.296099999999999,0.4911,0.2061,0.1417
4027,0.296099999999999,0.4914,0.2058,0.1414
4028,0.296099999999999,0.491,0.2053,0.1413
4029,0.296099999999999,0.4905,0.205,0.1412
4030,0.296099999999999,0.4909,0.2053,0.1413
4031,0.2917,0.4905,0.2048,0.1406
4032,0.2917,0.491,0.204699999999999,0.1406
4033,0.2917,0.4915,0.2044,0.1401
4034,0.2917,0.4919,0.2043,0.1403
4035,0.2917,0.4915,0.2035,0.1404
4036,0.292199999999999,0.4917,0.2029,0.1402
4037,0.292199999999999,0.4912,0.2021,0.1406
4038,0.292199999999999,0.4909,0.202,0.1403
4039,0.292199999999999,0.4909,0.2019,0.14
4040,0.292199999999999,0.4901,0.2025,0.1395
4041,0.2898,0.49,0.2024,0.1389
4042,0.2898,0.4905,0.202,0.1385
4043,0.2898,0.4905,0.2017,0.1383
4044,0.2898,0.4905,0.2018,0.1383
4045,0.2898,0.4906,0.202,0.1383
4046,0.282899999999999,0.4903,0.2011,0.1379
4047,0.282899999999999,0.4897,0.201,0.1368
4048,0.282899999999999,0.4896,0.2011,0.1365
4049,0.282899999999999,0.4889,0.2007,0.1361
4050,0.282899999999999,0.4887,0.201,0.1359
4051,0.287,0.4889,0.201,0.1355
4052,0.287,0.489,0.2001,0.1356
4053,0.287,0.4891,0.1995,0.1348
4054,0.287,0.4891,0.2001,0.1348
4055,0.287,0.4884,0.1998,0.1348
4056,0.2873,0.4882,0.1999,0.1343
4057,0.2873,0.4877,0.1997,0.1341
4058,0.2873,0.4871,0.1994,0.1334
4059,0.2873,0.4861,0.199,0.1335
4060,0.2873,0.4863,0.199,0.1334
4061,0.2807,0.4855,0.1988,0.1335
4062,0.2807,0.4847,0.1986,0.1329
4063,0.2807,0.4849,0.1982,0.1327
4064,0.2807,0.4847,0.198899999999999,0.1325
4065,0.2807,0.4847,0.1986,0.1326
4066,0.2817,0.4837,0.1982,0.1326
4067,0.2817,0.4833,0.198499999999999,0.1326
4068,0.2817,0.4835,0.198,0.1323
4069,0.2817,0.4833,0.198599999999999,0.1322
4070,0.2817,0.4834,0.1979,0.1318
4071,0.2775,0.4833,0.1979,0.1316
4072,0.2775,0.4829,0.1978,0.1317
4073,0.2775,0.4829,0.1977,0.1312
4074,0.2775,0.4826,0.1976,0.1309
4075,0.2775,0.4823,0.1983,0.1306
4076,0.2747,0.4822,0.1981,0.1303
4077,0.2747,0.4816,0.1975,0.1299
4078,0.2747,0.4815,0.1974,0.1296
4079,0.2747,0.4809,0.1972,0.1289
4080,0.2747,0.4808,0.1976,0.1287
4081,0.274599999999999,0.4806,0.1976,0.1286
4082,0.274599999999999,0.4806,0.1978,0.1285
4083,0.274599999999999,0.4807,0.1981,0.1278
4084,0.274599999999999,0.4809,0.1977,0.127
4085,0.274599999999999,0.4806,0.1977,0.1267
4086,0.271299999999999,0.4801,0.1978,0.1267
4087,0.271299999999999,0.4803,0.1975,0.1267
4088,0.271299999999999,0.4797,0.1969,0.1268
4089,0.271299999999999,0.4794,0.1973,0.1264
4090,0.271299999999999,0.4789,0.1968,0.126
4091,0.2715,0.4792,0.1967,0.1252
4092,0.2715,0.4796,0.1961,0.125
4093,0.2715,0.4794,0.1962,0.1243
4094,0.2715,0.4791,0.1956,0.1242
4095,0.2715,0.4784,0.1952,0.1239
4096,0.267799999999999,0.4781,0.1951,0.1242
4097,0.267799999999999,0.4774,0.1949,0.1238
4098,0.267799999999999,0.4767,0.1949,0.1237
4099,0.267799999999999,0.4765,0.195,0.1238
4100,0.267799999999999,0.4764,0.1949,0.1233
4101,0.2659,0.4766,0.1947,0.1235
4102,0.2659,0.4772,0.1945,0.1232
4103,0.2659,0.4766,0.1951,0.1231
4104,0.2659,0.4762,0.1947,0.1229
4105,0.2659,0.4763,0.1945,0.1226
4106,0.2625,0.476,0.1944,0.1224
4107,0.2625,0.4764,0.194,0.1221
4108,0.2625,0.477,0.1938,0.122
4109,0.2625,0.4764,0.1936,0.122
4110,0.2625,0.4766,0.1934,0.1215
4111,0.2661,0.4768,0.193,0.1218
4112,0.2661,0.4772,0.1931,0.1218
4113,0.2661,0.4775,0.1931,0.1217
4114,0.2661,0.4775,0.1926,0.1218
4115,0.2661,0.4771,0.1928,0.1214
4116,0.2621,0.4769,0.1926,0.1212
4117,0.2621,0.4766,0.1923,0.1211
4118,0.2621,0.4767,0.1928,0.1208
4119,0.2621,0.4767,0.1933,0.1204
4120,0.2621,0.4769,0.1926,0.1199
4121,0.2597,0.4761,0.1919,0.1198
4122,0.2597,0.4758,0.1913,0.119499999999999
4123,0.2597,0.4755,0.1914,0.119
4124,0.2597,0.4749,0.1914,0.118699999999999
4125,0.2597,0.4745,0.1912,0.118499999999999
4126,0.2601,0.4749,0.1905,0.118199999999999
4127,0.2601,0.4746,0.1899,0.1184
4128,0.2601,0.4744,0.1894,0.118299999999999
4129,0.2601,0.4741,0.1892,0.1184
4130,0.2601,0.4735,0.1892,0.1182
4131,0.2565,0.4741,0.1889,0.117899999999999
4132,0.2565,0.4733,0.1889,0.117399999999999
4133,0.2565,0.4733,0.1887,0.117199999999999
4134,0.2565,0.473,0.1886,0.1164
4135,0.2565,0.4729,0.1887,0.1161
4136,0.2534,0.4724,0.189,0.116
4137,0.2534,0.4722,0.1892,0.116
4138,0.2534,0.472,0.1895,0.1159
4139,0.2534,0.4719,0.1895,0.1154
4140,0.2534,0.4715,0.1893,0.1155
4141,0.251599999999999,0.471,0.1893,0.1152
4142,0.251599999999999,0.471,0.1891,0.1154
4143,0.251599999999999,0.4707,0.1888,0.1153
4144,0.251599999999999,0.4708,0.1887,0.1149
4145,0.251599999999999,0.4703,0.1893,0.1146
4146,0.2531,0.4696,0.1891,0.1142
4147,0.2531,0.4693,0.189,0.1141
4148,0.2531,0.4691,0.1892,0.1138
4149,0.2531,0.4682,0.189,0.1136
4150,0.2531,0.4684,0.1886,0.1134
4151,0.2489,0.4685,0.1885,0.1135
4152,0.2489,0.4682,0.1888,0.1135
4153,0.2489,0.4678,0.1885,0.1135
4154,0.2489,0.4681,0.1885,0.1126
4155,0.2489,0.468,0.1886,0.1122
4156,0.247299999999999,0.4689,0.189,0.1123
4157,0.247299999999999,0.4691,0.1899,0.1119
4158,0.247299999999999,0.4687,0.1895,0.1118
4159,0.247299999999999,0.468,0.1894,0.112
4160,0.247299999999999,0.4675,0.189,0.1115
4161,0.246299999999999,0.4672,0.1883,0.1114
4162,0.246299999999999,0.467,0.188,0.1115
4163,0.246299999999999,0.467,0.1877,0.1114
4164,0.246299999999999,0.4666,0.1876,0.1115
4165,0.246299999999999,0.466,0.1875,0.111
4166,0.2427,0.4661,0.1871,0.1104
4167,0.2427,0.4657,0.1869,0.1102
4168,0.2427,0.4658,0.1869,0.1093
4169,0.2427,0.4656,0.1861,0.1096
4170,0.2427,0.4654,0.1861,0.1094
4171,0.2399,0.4655,0.1857,0.1089
4172,0.2399,0.4656,0.1854,0.1088
4173,0.2399,0.465,0.1852,0.1087
4174,0.2399,0.4647,0.1855,0.1086
4175,0.2399,0.4648,0.1853,0.1086
4176,0.2408,0.464,0.1846,0.1085
4177,0.2408,0.4642,0.1845,0.1083
4178,0.2408,0.4648,0.1844,0.108
4179,0.2408,0.4645,0.1843,0.108
4180,0.2408,0.4648,0.1846,0.108
4181,0.237499999999999,0.4648,0.1844,0.1082
4182,0.237499999999999,0.4648,0.184,0.1081
4183,0.237499999999999,0.4643,0.184,0.1079
4184,0.237499999999999,0.4637,0.1841,0.1077
4185,0.237499999999999,0.4635,0.184,0.1071
4186,0.238,0.463,0.1832,0.1066
4187,0.238,0.4632,0.1826,0.1064
4188,0.238,0.4628,0.1825,0.1058
4189,0.238,0.4626,0.1823,0.1061
4190,0.238,0.4625,0.1819,0.106
4191,0.232899999999999,0.4622,0.1818,0.1057
4192,0.232899999999999,0.4621,0.1822,0.1056
4193,0.232899999999999,0.462,0.1817,0.1054
4194,0.232899999999999,0.4614,0.1813,0.1054
4195,0.232899999999999,0.461,0.181,0.1053
4196,0.230199999999999,0.4613,0.1812,0.1053
4197,0.230199999999999,0.4612,0.1809,0.105
4198,0.230199999999999,0.4611,0.181,0.1048
4199,0.230199999999999,0.4606,0.181,0.1045
4200,0.230199999999999,0.4607,0.1814,0.1041
4201,0.229999999999999,0.4609,0.1815,0.1044
4202,0.229999999999999,0.4603,0.181,0.1047
4203,0.229999999999999,0.4595,0.1806,0.1044
4204,0.229999999999999,0.4593,0.1806,0.1038
4205,0.229999999999999,0.4599,0.1805,0.1033
4206,0.2302,0.4601,0.1802,0.1031
4207,0.2302,0.4607,0.1798,0.1033
4208,0.2302,0.4602,0.1796,0.1032
4209,0.2302,0.4595,0.1801,0.1033
4210,0.2302,0.4593,0.1796,0.1031
4211,0.2264,0.4594,0.1801,0.1033
4212,0.2264,0.4597,0.1801,0.1027
4213,0.2264,0.4598,0.1804,0.1023
4214,0.2264,0.4597,0.1801,0.1025
4215,0.2264,0.4597,0.1797,0.102
4216,0.224499999999999,0.46,0.1795,0.1016
4217,0.224499999999999,0.4601,0.1791,0.1015
4218,0.224499999999999,0.4594,0.1789,0.1012
4219,0.224499999999999,0.4586,0.179,0.1006
4220,0.224499999999999,0.459,0.1791,0.1001
4221,0.2215,0.4592,0.1792,0.0996999999999999
4222,0.2215,0.4586,0.1791,0.0995999999999999
4223,0.2215,0.4583,0.1792,0.0991999999999998
4224,0.2215,0.4587,0.1792,0.0986999999999999
4225,0.2215,0.459,0.1791,0.0984999999999998
4226,0.221699999999999,0.4587,0.1793,0.0982999999999998
4227,0.221699999999999,0.459,0.1793,0.0981999999999998
4228,0.221699999999999,0.4591,0.1793,0.0981999999999998
4229,0.221699999999999,0.4592,0.1795,0.0983999999999999
4230,0.221699999999999,0.4598,0.1788,0.0984
4231,0.2195,0.4605,0.179,0.0979000000000001
4232,0.2195,0.4607,0.1784,0.0974
4233,0.2195,0.4611,0.1785,0.0973000000000001
4234,0.2195,0.4614,0.1784,0.0972999999999999
4235,0.2195,0.4614,0.1788,0.097
4236,0.2182,0.4615,0.1788,0.0966000000000001
4237,0.2182,0.4615,0.1788,0.0962000000000002
4238,0.2182,0.4609,0.1788,0.0964000000000003
4239,0.2182,0.4604,0.1785,0.0965000000000004
4240,0.2182,0.4605,0.1782,0.0959000000000004
4241,0.2136,0.4602,0.1776,0.0956000000000004
4242,0.2136,0.4595,0.1774,0.0951000000000002
4243,0.2136,0.4592,0.1773,0.0949000000000001
4244,0.2136,0.4587,0.1775,0.0946000000000001
4245,0.2136,0.4585,0.1776,0.0942999999999999
4246,0.2156,0.4582,0.1774,0.0939999999999999
4247,0.2156,0.4583,0.1774,0.0939999999999999
4248,0.2156,0.4579,0.1778,0.0939999999999999
4249,0.2156,0.4584,0.1776,0.0934999999999998
4250,0.2156,0.4583,0.1773,0.0934999999999998
4251,0.212899999999999,0.4587,0.1769,0.0933999999999997
4252,0.212899999999999,0.459,0.1763,0.0929999999999996
4253,0.212899999999999,0.4583,0.176400000000001,0.0930999999999997
4254,0.212899999999999,0.4586,0.1764,0.0930999999999998
4255,0.212899999999999,0.4588,0.1763,0.0931999999999999
4256,0.2137,0.4584,0.1761,0.0932000000000001
4257,0.2137,0.4587,0.1761,0.0928000000000001
4258,0.2137,0.4583,0.1762,0.0925000000000001
4259,0.2137,0.4581,0.1763,0.0926000000000002
4260,0.2137,0.4583,0.1762,0.0925000000000001
4261,0.2105,0.4586,0.176,0.0925000000000001
4262,0.2105,0.458,0.1754,0.0928000000000003
4263,0.2105,0.4573,0.1757,0.0926000000000003
4264,0.2105,0.4566,0.1755,0.0923000000000002
4265,0.2105,0.4562,0.1754,0.0924000000000003
4266,0.2112,0.4562,0.175,0.0923000000000003
4267,0.2112,0.4563,0.1748,0.0920000000000004
4268,0.2112,0.4567,0.1745,0.0918000000000003
4269,0.2112,0.4561,0.1744,0.0916000000000002
4270,0.2112,0.4573,0.1743,0.0919000000000003
4271,0.2055,0.4572,0.1747,0.0918000000000002
4272,0.2055,0.4569,0.1742,0.0916000000000002
4273,0.2055,0.4568,0.1742,0.0915000000000002
4274,0.2055,0.4569,0.174,0.0914000000000003
4275,0.2055,0.4564,0.1739,0.0912000000000002
4276,0.206199999999999,0.4566,0.1739,0.0912000000000002
4277,0.206199999999999,0.4561,0.174,0.0907000000000001
4278,0.206199999999999,0.4557,0.1744,0.0910000000000001
4279,0.206199999999999,0.4554,0.1743,0.0909
4280,0.206199999999999,0.4548,0.174,0.0907999999999999
4281,0.2032,0.4546,0.1738,0.0905999999999998
4282,0.2032,0.4541,0.1738,0.0901999999999997
4283,0.2032,0.4539,0.1738,0.0901
4284,0.2032,0.4542,0.1738,0.0901
4285,0.2032,0.4539,0.1739,0.0896999999999999
4286,0.2011,0.4537,0.1743,0.09
4287,0.2011,0.4539,0.1736,0.0897
4288,0.2011,0.4542,0.1734,0.0896000000000002
4289,0.2011,0.454,0.1729,0.0895000000000004
4290,0.2011,0.454,0.1729,0.0894000000000003
4291,0.1985,0.4545,0.1731,0.0892000000000002
4292,0.1985,0.4547,0.1733,0.0887000000000002
4293,0.1985,0.4545,0.1736,0.0885000000000001
4294,0.1985,0.4553,0.1734,0.0883999999999999
4295,0.1985,0.4557,0.1736,0.0881000000000001
4296,0.192999999999999,0.4555,0.173500000000001,0.0878000000000001
4297,0.192999999999999,0.4559,0.1733,0.0876
4298,0.192999999999999,0.456,0.173,0.0874999999999999
4299,0.192999999999999,0.4556,0.1724,0.0873
4300,0.192999999999999,0.4557,0.1726,0.0871999999999999
4301,0.1957,0.4552,0.1726,0.0871999999999998
4302,0.1957,0.4544,0.1728,0.0868999999999999
4303,0.1957,0.4534,0.1723,0.0866
4304,0.1957,0.4535,0.172,0.0863
4305,0.1957,0.453,0.1721,0.0861000000000002
4306,0.1947,0.4534,0.1724,0.0858000000000003
4307,0.1947,0.4536,0.1722,0.0857000000000002
4308,0.1947,0.4543,0.1715,0.0857000000000002
4309,0.1947,0.454,0.172,0.0856000000000001
4310,0.1947,0.4535,0.172,0.0848
4311,0.191699999999999,0.4535,0.1722,0.0841000000000001
4312,0.191699999999999,0.454,0.1716,0.0841999999999998
4313,0.191699999999999,0.4534,0.1711,0.0838999999999999
4314,0.191699999999999,0.4541,0.1707,0.0838999999999999
4315,0.191699999999999,0.454,0.1703,0.0837
4316,0.187999999999999,0.4537,0.1707,0.0838000000000001
4317,0.187999999999999,0.4538,0.1704,0.0836000000000001
4318,0.187999999999999,0.4532,0.1707,0.0834
4319,0.187999999999999,0.4525,0.171,0.0829
4320,0.187999999999999,0.4525,0.1703,0.0826
4321,0.189799999999999,0.453,0.17,0.0824000000000001
4322,0.189799999999999,0.4531,0.1699,0.0827000000000001
4323,0.189799999999999,0.4536,0.1696,0.0824000000000001
4324,0.189799999999999,0.4529,0.1692,0.0823000000000002
4325,0.189799999999999,0.4533,0.1689,0.0823
4326,0.186599999999999,0.453,0.1691,0.0822000000000002
4327,0.186599999999999,0.4526,0.169,0.0822000000000002
4328,0.186599999999999,0.4521,0.1689,0.0821
4329,0.186599999999999,0.4522,0.1681,0.0820000000000001
4330,0.186599999999999,0.4518,0.1675,0.0821999999999999
4331,0.1861,0.452,0.1678,0.0823
4332,0.1861,0.4526,0.1682,0.0820999999999998
4333,0.1861,0.452,0.1688,0.0817999999999998
4334,0.1861,0.4516,0.1688,0.0816999999999999
4335,0.1861,0.4514,0.1682,0.0815
4336,0.183499999999999,0.4508,0.1679,0.0815
4337,0.183499999999999,0.4505,0.1679,0.0814000000000001
4338,0.183499999999999,0.4511,0.1676,0.0813000000000003
4339,0.183499999999999,0.4507,0.1671,0.0810000000000001
4340,0.183499999999999,0.4501,0.1671,0.0808000000000001
4341,0.187999999999999,0.45,0.1668,0.0808000000000001
4342,0.187999999999999,0.4501,0.1662,0.0812
4343,0.187999999999999,0.45,0.1662,0.0810000000000002
4344,0.187999999999999,0.4497,0.1656,0.0807000000000001
4345,0.187999999999999,0.4495,0.1653,0.0809000000000002
4346,0.182999999999999,0.4493,0.1649,0.0807000000000002
4347,0.182999999999999,0.4492,0.1651,0.0807000000000002
4348,0.182999999999999,0.4493,0.1655,0.0807000000000003
4349,0.182999999999999,0.4497,0.1652,0.0805000000000002
4350,0.182999999999999,0.4499,0.1647,0.0805000000000001
4351,0.18,0.4498,0.1636,0.0806
4352,0.18,0.4495,0.164,0.0801999999999999
4353,0.18,0.4495,0.164,0.0804
4354,0.18,0.4503,0.1633,0.0805
4355,0.18,0.4505,0.1638,0.0801999999999999
4356,0.179299999999999,0.4502,0.164,0.0799000000000001
4357,0.179299999999999,0.4502,0.1637,0.0801999999999999
4358,0.179299999999999,0.4495,0.1633,0.0799
4359,0.179299999999999,0.4493,0.1624,0.0799
4360,0.179299999999999,0.4489,0.1622,0.0795999999999999
4361,0.176199999999999,0.449,0.1621,0.0790999999999999
4362,0.176199999999999,0.4491,0.1622,0.0790999999999999
4363,0.176199999999999,0.4493,0.1624,0.0788
4364,0.176199999999999,0.4494,0.1625,0.0788
4365,0.176199999999999,0.4488,0.1624,0.0786
4366,0.177699999999999,0.4485,0.1628,0.0783999999999999
4367,0.177699999999999,0.4489,0.1626,0.0782999999999998
4368,0.177699999999999,0.4489,0.1627,0.0780999999999998
4369,0.177699999999999,0.4493,0.1622,0.0781000000000001
4370,0.177699999999999,0.4489,0.162,0.0781000000000001
4371,0.173999999999999,0.4482,0.1621,0.0781000000000001
4372,0.173999999999999,0.4481,0.162,0.078
4373,0.173999999999999,0.4474,0.1615,0.0778
4374,0.173999999999999,0.4481,0.161,0.0777
4375,0.173999999999999,0.4476,0.1612,0.0777999999999999
4376,0.1758,0.448,0.1614,0.0776999999999998
4377,0.1758,0.4485,0.1617,0.0775999999999999
4378,0.1758,0.4475,0.1618,0.0771999999999998
4379,0.1758,0.4477,0.1615,0.0771999999999998
4380,0.1758,0.4474,0.1614,0.0771999999999998
4381,0.1733,0.4475,0.1612,0.0776999999999998
4382,0.1733,0.447,0.1611,0.0778999999999997
4383,0.1733,0.4469,0.1606,0.0777999999999999
4384,0.1733,0.4464,0.1606,0.0775999999999998
4385,0.1733,0.4466,0.1599,0.0773999999999998
4386,0.1732,0.4461,0.1598,0.0773999999999998
4387,0.1732,0.4461,0.1595,0.0772999999999997
4388,0.1732,0.4468,0.1592,0.0768000000000001
4389,0.1732,0.4469,0.1592,0.0764
4390,0.1732,0.4465,0.1586,0.0764
4391,0.1715,0.4466,0.1585,0.0761999999999999
4392,0.1715,0.447,0.158099999999999,0.0758999999999999
4393,0.1715,0.4477,0.158399999999999,0.0761000000000002
4394,0.1715,0.4481,0.158299999999999,0.0756000000000001
4395,0.1715,0.4479,0.158199999999999,0.0756999999999999
4396,0.169899999999999,0.4487,0.1579,0.0755999999999999
4397,0.169899999999999,0.4486,0.158,0.0755999999999999
4398,0.169899999999999,0.448,0.158,0.0755999999999998
4399,0.169899999999999,0.4477,0.1583,0.0755999999999998
4400,0.169899999999999,0.4474,0.1581,0.0756
4401,0.168899999999999,0.4477,0.1581,0.0757000000000002
4402,0.168899999999999,0.4475,0.1579,0.0753000000000001
4403,0.168899999999999,0.4475,0.1572,0.0752999999999999
4404,0.168899999999999,0.4478,0.1574,0.0751999999999998
4405,0.168899999999999,0.4477,0.1572,0.0749
4406,0.165499999999999,0.4475,0.1569,0.0748000000000001
4407,0.165499999999999,0.4474,0.1571,0.0748000000000002
4408,0.165499999999999,0.4476,0.157,0.0746000000000002
4409,0.165499999999999,0.4482,0.1566,0.0744000000000001
4410,0.165499999999999,0.4479,0.1562,0.0742000000000002
4411,0.1637,0.4482,0.1564,0.0744
4412,0.1637,0.4482,0.1565,0.0744
4413,0.1637,0.448,0.1564,0.0747
4414,0.1637,0.4475,0.156,0.0746000000000002
4415,0.1637,0.4476,0.1561,0.0745000000000001
4416,0.1641,0.4484,0.1556,0.0743000000000003
4417,0.1641,0.448,0.1557,0.0741000000000001
4418,0.1641,0.4486,0.1556,0.0740000000000002
4419,0.1641,0.4479,0.1559,0.0738000000000001
4420,0.1641,0.4482,0.1557,0.0735000000000001
4421,0.1622,0.4482,0.1556,0.0734
4422,0.1622,0.4474,0.1556,0.0732
4423,0.1622,0.4471,0.1557,0.073
4424,0.1622,0.4474,0.1558,0.073
4425,0.1622,0.4471,0.1557,0.0728
4426,0.1599,0.4477,0.1556,0.0727
4427,0.1599,0.4472,0.1559,0.0722999999999999
4428,0.1599,0.4474,0.1557,0.0724999999999999
4429,0.1599,0.4475,0.1558,0.0724999999999999
4430,0.1599,0.447,0.1555,0.0720999999999999
4431,0.1627,0.4473,0.1559,0.0718000000000001
4432,0.1627,0.4482,0.1561,0.0717
4433,0.1627,0.4481,0.156,0.0712999999999998
4434,0.1627,0.4482,0.1556,0.0710999999999998
4435,0.1627,0.4476,0.1553,0.0705999999999999
4436,0.156999999999999,0.4471,0.1555,0.0705
4437,0.156999999999999,0.447,0.1551,0.0703
4438,0.156999999999999,0.4472,0.1545,0.0700999999999999
4439,0.156999999999999,0.4467,0.1551,0.0694999999999999
4440,0.156999999999999,0.4458,0.1555,0.0693999999999998
4441,0.159,0.4467,0.1556,0.0689999999999997
4442,0.159,0.4466,0.1559,0.0685999999999999
4443,0.159,0.4463,0.1557,0.0684999999999999
4444,0.159,0.4462,0.1558,0.0685999999999999
4445,0.159,0.4454,0.156,0.0686999999999999
4446,0.155599999999999,0.445,0.1559,0.0686
4447,0.155599999999999,0.4451,0.156099999999999,0.0687000000000001
4448,0.155599999999999,0.4451,0.1562,0.0684999999999998
4449,0.155599999999999,0.4449,0.1565,0.0681999999999998
4450,0.155599999999999,0.4441,0.1567,0.0680999999999998
4451,0.153399999999999,0.4445,0.1567,0.0678999999999997
4452,0.153399999999999,0.445,0.1566,0.0678999999999997
4453,0.153399999999999,0.4447,0.1565,0.0678999999999997
4454,0.153399999999999,0.4445,0.1559,0.0677
4455,0.153399999999999,0.4444,0.1557,0.0674999999999999
4456,0.1536,0.4436,0.1554,0.0673999999999999
4457,0.1536,0.4433,0.1555,0.0673999999999999
4458,0.1536,0.4436,0.1552,0.0671
4459,0.1536,0.4439,0.1552,0.0671
4460,0.1536,0.4438,0.1558,0.0670000000000001
4461,0.1504,0.4438,0.1559,0.0668
4462,0.1504,0.4438,0.1562,0.0665999999999998
4463,0.1504,0.4435,0.1562,0.0661
4464,0.1504,0.443,0.1553,0.0662
4465,0.1504,0.4425,0.155,0.0656999999999998
4466,0.148599999999999,0.4431,0.1551,0.0655999999999999
4467,0.148599999999999,0.4427,0.1548,0.0651999999999998
4468,0.148599999999999,0.443,0.1551,0.0651999999999998
4469,0.148599999999999,0.443,0.1548,0.0647999999999996
4470,0.148599999999999,0.4435,0.1546,0.0652999999999997
4471,0.150399999999999,0.4429,0.1549,0.0650999999999996
4472,0.150399999999999,0.4421,0.1547,0.0649999999999998
4473,0.150399999999999,0.4416,0.1545,0.0647999999999999
4474,0.150399999999999,0.4415,0.1542,0.0646
4475,0.150399999999999,0.4407,0.1543,0.0648999999999998
4476,0.1482,0.4405,0.1547,0.0646999999999999
4477,0.1482,0.44,0.1545,0.0649999999999998
4478,0.1482,0.44,0.1545,0.0647999999999997
4479,0.1482,0.4403,0.1547,0.0647999999999997
4480,0.1482,0.4396,0.154,0.0646999999999999
4481,0.1498,0.4399,0.1537,0.0647999999999999
4482,0.1498,0.4397,0.1536,0.0648000000000001
4483,0.1498,0.4388,0.1533,0.0647
4484,0.1498,0.4394,0.1529,0.0645
4485,0.1498,0.4393,0.153,0.0646
4486,0.147699999999999,0.4394,0.1523,0.0644999999999999
4487,0.147699999999999,0.439,0.152,0.0642999999999998
4488,0.147699999999999,0.4392,0.1516,0.0642999999999998
4489,0.147699999999999,0.4396,0.1517,0.0642999999999999
4490,0.147699999999999,0.4393,0.1513,0.0641999999999999
4491,0.143999999999999,0.4393,0.1508,0.0639999999999997
4492,0.143999999999999,0.4396,0.1512,0.0634999999999998
4493,0.143999999999999,0.4396,0.151,0.0633999999999998
4494,0.143999999999999,0.4398,0.1505,0.0630999999999997
4495,0.143999999999999,0.4396,0.1502,0.0632999999999998
4496,0.144499999999999,0.4393,0.1502,0.0630999999999999
4497,0.144499999999999,0.4393,0.1502,0.0628999999999997
4498,0.144499999999999,0.4389,0.1501,0.0629999999999997
4499,0.144499999999999,0.439,0.1498,0.0628999999999997
4500,0.144499999999999,0.4392,0.1496,0.0629999999999998
4501,0.1428,0.4398,0.1505,0.0629999999999998
4502,0.1428,0.439,0.1509,0.0625999999999998
4503,0.1428,0.4393,0.1507,0.0624999999999999
4504,0.1428,0.4393,0.151,0.0621999999999998
4505,0.1428,0.4391,0.1511,0.0622000000000001
4506,0.139399999999999,0.4384,0.1516,0.0623
4507,0.139399999999999,0.4391,0.1516,0.0621
4508,0.139399999999999,0.4399,0.1517,0.0619
4509,0.139399999999999,0.4399,0.1522,0.0618
4510,0.139399999999999,0.4401,0.1523,0.0614999999999999
4511,0.1413,0.4406,0.1524,0.0616000000000001
4512,0.1413,0.4401,0.1526,0.0616000000000001
4513,0.1413,0.4402,0.1528,0.0614
4514,0.1413,0.4396,0.1524,0.0615000000000001
4515,0.1413,0.4393,0.1525,0.0612999999999999
4516,0.1401,0.4392,0.1523,0.0611
4517,0.1401,0.4391,0.1524,0.0611
4518,0.1401,0.4389,0.1518,0.0608
4519,0.1401,0.4391,0.1514,0.0606
4520,0.1401,0.4398,0.1513,0.0607000000000001
4521,0.136599999999999,0.4397,0.1514,0.0605
4522,0.136599999999999,0.4393,0.1512,0.0604
4523,0.136599999999999,0.4395,0.1512,0.0606000000000002
4524,0.136599999999999,0.4393,0.1506,0.0603
4525,0.136599999999999,0.4389,0.1499,0.0604
4526,0.1351,0.4391,0.1501,0.0603
4527,0.1351,0.4386,0.15,0.0599999999999998
4528,0.1351,0.4384,0.150000000000001,0.0602999999999999
4529,0.1351,0.4383,0.1502,0.0601999999999998
4530,0.1351,0.4384,0.150300000000001,0.0600999999999999
4531,0.134799999999999,0.4379,0.150400000000001,0.0601
4532,0.134799999999999,0.4379,0.149600000000001,0.0597999999999999
4533,0.134799999999999,0.4382,0.149500000000001,0.0597999999999999
4534,0.134799999999999,0.4384,0.149200000000001,0.0596999999999999
4535,0.134799999999999,0.4391,0.149300000000001,0.0597999999999999
4536,0.132399999999999,0.4387,0.148900000000001,0.0599
4537,0.132399999999999,0.4384,0.148400000000001,0.0600999999999999
4538,0.132399999999999,0.4394,0.148900000000001,0.0599000000000001
4539,0.132399999999999,0.4393,0.149100000000001,0.0596000000000001
4540,0.132399999999999,0.4394,0.148500000000001,0.0596000000000001
4541,0.132899999999999,0.4397,0.148500000000001,0.0594
4542,0.132899999999999,0.4393,0.1486,0.0594
4543,0.132899999999999,0.4387,0.1483,0.0592999999999999
4544,0.132899999999999,0.4387,0.1479,0.0592
4545,0.132899999999999,0.4383,0.1473,0.0592
4546,0.1319,0.4382,0.147,0.0590999999999999
4547,0.1319,0.4381,0.147,0.0589999999999999
4548,0.1319,0.4382,0.1466,0.0588
4549,0.1319,0.4377,0.1467,0.0586999999999999
4550,0.1319,0.4378,0.1468,0.0586999999999999
4551,0.131899999999999,0.4383,0.1471,0.0588999999999998
4552,0.131899999999999,0.4378,0.1473,0.0588
4553,0.131899999999999,0.4373,0.147,0.0585999999999999
4554,0.131899999999999,0.4365,0.1471,0.0584
4555,0.131899999999999,0.4368,0.1465,0.0581999999999999
4556,0.129999999999999,0.4365,0.1462,0.0580999999999999
4557,0.129999999999999,0.4356,0.1457,0.0579
4558,0.129999999999999,0.4357,0.1456,0.0580999999999999
4559,0.129999999999999,0.4353,0.1451,0.0579999999999997
4560,0.129999999999999,0.4354,0.1452,0.0580999999999997
4561,0.129399999999999,0.4354,0.1453,0.0580999999999999
4562,0.129399999999999,0.4347,0.1457,0.0579000000000001
4563,0.129399999999999,0.4336,0.1454,0.0577
4564,0.129399999999999,0.4338,0.1452,0.0574999999999999
4565,0.129399999999999,0.4336,0.1454,0.0579000000000001
4566,0.127999999999999,0.4338,0.1452,0.0577000000000001
4567,0.127999999999999,0.4337,0.145,0.0576000000000002
4568,0.127999999999999,0.4334,0.1448,0.0573
4569,0.127999999999999,0.4335,0.1454,0.0573
4570,0.127999999999999,0.4335,0.1455,0.0575
4571,0.123299999999999,0.4336,0.1452,0.0575
4572,0.123299999999999,0.4337,0.1457,0.0573999999999999
4573,0.123299999999999,0.4335,0.1455,0.0575999999999999
4574,0.123299999999999,0.4329,0.1454,0.0572
4575,0.123299999999999,0.4324,0.1452,0.0575000000000001
4576,0.1233,0.4326,0.1453,0.0573
4577,0.1233,0.4332,0.145,0.0572000000000001
4578,0.1233,0.4329,0.1452,0.0570000000000002
4579,0.1233,0.4326,0.1454,0.0567000000000003
4580,0.1233,0.4322,0.1453,0.0570000000000003
4581,0.122,0.4324,0.1449,0.0566000000000002
4582,0.122,0.4318,0.1452,0.0565000000000002
4583,0.122,0.4312,0.1455,0.0566000000000002
4584,0.122,0.431,0.1449,0.0562000000000001
4585,0.122,0.4309,0.144,0.0563000000000002
4586,0.123999999999999,0.4304,0.1443,0.0559000000000002
4587,0.123999999999999,0.4302,0.1447,0.0556000000000002
4588,0.123999999999999,0.4298,0.1444,0.0557000000000002
4589,0.123999999999999,0.4293,0.1444,0.0555000000000002
4590,0.123999999999999,0.4297,0.1444,0.0554000000000002
4591,0.121099999999999,0.4301,0.1437,0.0550000000000002
4592,0.121099999999999,0.4302,0.1436,0.0551
4593,0.121099999999999,0.4306,0.1435,0.0551
4594,0.121099999999999,0.4299,0.1435,0.0550999999999999
4595,0.121099999999999,0.4297,0.1437,0.0551
4596,0.1171,0.4298,0.1436,0.0554000000000001
4597,0.1171,0.4291,0.1432,0.0552000000000001
4598,0.1171,0.4289,0.1428,0.0551
4599,0.1171,0.429,0.1429,0.0550000000000002
4600,0.1171,0.4279,0.1432,0.055
4601,0.120199999999999,0.4279,0.1433,0.0546
4602,0.120199999999999,0.4284,0.1434,0.0546
4603,0.120199999999999,0.4285,0.1434,0.0544999999999999
4604,0.120199999999999,0.4283,0.1432,0.0544999999999999
4605,0.120199999999999,0.4285,0.143,0.0546
4606,0.116799999999999,0.4281,0.1428,0.0545
4607,0.116799999999999,0.4278,0.1424,0.0542999999999999
4608,0.116799999999999,0.4276,0.1427,0.0540999999999998
4609,0.116799999999999,0.4276,0.1425,0.0541999999999999
4610,0.116799999999999,0.4277,0.143,0.0540999999999998
4611,0.1181,0.4273,0.1429,0.0538999999999997
4612,0.1181,0.4265,0.1428,0.0537999999999996
4613,0.1181,0.4261,0.143,0.0535999999999999
4614,0.1181,0.4258,0.1432,0.0532999999999998
4615,0.1181,0.4259,0.143,0.0534999999999998
4616,0.116099999999999,0.4258,0.1429,0.0533999999999998
4617,0.116099999999999,0.4259,0.1435,0.0531999999999997
4618,0.116099999999999,0.4256,0.1438,0.0528999999999997
4619,0.116099999999999,0.4257,0.1438,0.0528999999999999
4620,0.116099999999999,0.4258,0.1435,0.0529999999999998
4621,0.1145,0.4253,0.1433,0.0528
4622,0.1145,0.4253,0.1434,0.0525
4623,0.1145,0.4255,0.1441,0.0524000000000001
4624,0.1145,0.4253,0.1441,0.0523
4625,0.1145,0.4248,0.1443,0.0518000000000001
4626,0.113599999999999,0.425,0.1441,0.0514000000000001
4627,0.113599999999999,0.4251,0.1444,0.0517000000000003
4628,0.113599999999999,0.4251,0.1445,0.0517000000000003
4629,0.113599999999999,0.4249,0.1449,0.0518000000000004
4630,0.113599999999999,0.4247,0.144900000000001,0.0516000000000004
4631,0.113,0.4239,0.144700000000001,0.0517000000000003
4632,0.113,0.4239,0.144400000000001,0.0519000000000004
4633,0.113,0.4249,0.145000000000001,0.0518000000000004
4634,0.113,0.4242,0.144800000000001,0.0517000000000003
4635,0.113,0.4239,0.145000000000001,0.0519000000000003
4636,0.110199999999999,0.4238,0.1449,0.0522000000000005
4637,0.110199999999999,0.4238,0.1451,0.0519000000000004
4638,0.110199999999999,0.4236,0.144600000000001,0.0517000000000004
4639,0.110199999999999,0.4236,0.1447,0.0514000000000004
4640,0.110199999999999,0.423,0.144100000000001,0.0516000000000005
4641,0.107299999999999,0.4234,0.1442,0.0515000000000004
4642,0.107299999999999,0.4232,0.144,0.0515000000000004
4643,0.107299999999999,0.4233,0.143800000000001,0.0514000000000006
4644,0.107299999999999,0.4233,0.1441,0.0508000000000004
4645,0.107299999999999,0.4235,0.1439,0.0507000000000004
4646,0.1082,0.4241,0.1442,0.0508000000000004
4647,0.1082,0.424,0.1443,0.0505000000000005
4648,0.1082,0.4243,0.1444,0.0506000000000003
4649,0.1082,0.424,0.1443,0.0502000000000002
4650,0.1082,0.4234,0.1441,0.0500000000000002
4651,0.105,0.4227,0.1436,0.0498000000000002
4652,0.105,0.4225,0.1432,0.0496
4653,0.105,0.422,0.1431,0.0495
4654,0.105,0.4224,0.143,0.0495000000000002
4655,0.105,0.4214,0.1432,0.0493000000000001
4656,0.104699999999999,0.4219,0.1427,0.0493000000000002
4657,0.104699999999999,0.4219,0.1429,0.0492000000000004
4658,0.104699999999999,0.4219,0.1428,0.0493000000000003
4659,0.104699999999999,0.422,0.1425,0.0490000000000004
4660,0.104699999999999,0.4223,0.1425,0.0491000000000004
4661,0.1033,0.4221,0.1427,0.0492000000000006
4662,0.1033,0.4226,0.1431,0.0492000000000005
4663,0.1033,0.4226,0.1426,0.0494000000000004
4664,0.1033,0.4222,0.1425,0.0493000000000005
4665,0.1033,0.4219,0.1423,0.0490000000000005
4666,0.104999999999999,0.4215,0.1418,0.0489000000000004
4667,0.104999999999999,0.4215,0.1413,0.0487000000000005
4668,0.104999999999999,0.4215,0.1415,0.0484000000000004
4669,0.104999999999999,0.4221,0.1411,0.0485000000000003
4670,0.104999999999999,0.4223,0.1408,0.0484000000000003
4671,0.103599999999999,0.4229,0.141,0.0480000000000003
4672,0.103599999999999,0.4232,0.1412,0.0478000000000003
4673,0.103599999999999,0.4227,0.141,0.0474000000000002
4674,0.103599999999999,0.4223,0.1409,0.0475000000000003
4675,0.103599999999999,0.4224,0.1407,0.0476000000000002
4676,0.103099999999999,0.4216,0.1407,0.0477000000000003
4677,0.103099999999999,0.4221,0.1407,0.0476000000000003
4678,0.103099999999999,0.4221,0.1413,0.0474000000000002
4679,0.103099999999999,0.4224,0.1405,0.0473000000000003
4680,0.103099999999999,0.4229,0.1404,0.0469000000000004
4681,0.101799999999999,0.4231,0.1401,0.0468000000000005
4682,0.101799999999999,0.4232,0.1397,0.0468000000000005
4683,0.101799999999999,0.4235,0.14,0.0469000000000005
4684,0.101799999999999,0.4239,0.14,0.0470000000000005
4685,0.101799999999999,0.4235,0.1398,0.0467000000000006
4686,0.102599999999999,0.4228,0.14,0.0468000000000005
4687,0.102599999999999,0.4226,0.1402,0.0466000000000004
4688,0.102599999999999,0.4227,0.1404,0.0466000000000004
4689,0.102599999999999,0.4228,0.1404,0.0467000000000004
4690,0.102599999999999,0.4231,0.1394,0.0466000000000004
4691,0.0992999999999991,0.4219,0.1392,0.0464000000000003
4692,0.0992999999999991,0.4216,0.1388,0.0462000000000002
4693,0.0992999999999991,0.4216,0.1389,0.0460000000000003
4694,0.0992999999999991,0.4215,0.1388,0.046
4695,0.0992999999999991,0.4207,0.1389,0.0459000000000001
4696,0.0992999999999994,0.4203,0.1388,0.0458000000000003
4697,0.0992999999999994,0.4201,0.1387,0.0457000000000001
4698,0.0992999999999994,0.4201,0.1384,0.0456
4699,0.0992999999999994,0.4203,0.1387,0.0452999999999999
4700,0.0992999999999994,0.4206,0.1387,0.0451999999999999
4701,0.0985999999999995,0.4207,0.139,0.0449000000000001
4702,0.0985999999999995,0.4211,0.1384,0.0448000000000002
4703,0.0985999999999995,0.4208,0.1381,0.0445
4704,0.0985999999999995,0.4206,0.1382,0.0441000000000001
4705,0.0985999999999995,0.421,0.1381,0.044
4706,0.0996999999999992,0.421,0.1383,0.0438000000000001
4707,0.0996999999999992,0.4208,0.1383,0.0439000000000001
4708,0.0996999999999992,0.4205,0.1384,0.0439000000000003
4709,0.0996999999999992,0.4206,0.1385,0.0437000000000002
4710,0.0996999999999992,0.421,0.1385,0.0437000000000002
4711,0.0996999999999995,0.4202,0.1387,0.044
4712,0.0996999999999995,0.4197,0.1388,0.0445000000000002
4713,0.0996999999999995,0.4193,0.1388,0.0447000000000002
4714,0.0996999999999995,0.4193,0.1385,0.0446000000000001
4715,0.0996999999999995,0.42,0.1386,0.0447000000000002
4716,0.0971999999999993,0.42,0.1389,0.045
4717,0.0971999999999993,0.4191,0.1386,0.0448000000000001
4718,0.0971999999999993,0.4191,0.1384,0.0447
4719,0.0971999999999993,0.4192,0.1386,0.0448000000000001
4720,0.0971999999999993,0.4195,0.1383,0.0446
4721,0.095499999999999,0.4182,0.1382,0.0444
4722,0.095499999999999,0.418099999999999,0.1382,0.0442999999999999
4723,0.095499999999999,0.418,0.1385,0.0440999999999998
4724,0.095499999999999,0.4178,0.1382,0.0440999999999998
4725,0.095499999999999,0.418,0.1382,0.0438999999999998
4726,0.0929999999999994,0.4181,0.1381,0.0436999999999999
4727,0.0929999999999994,0.4178,0.1382,0.0438
4728,0.0929999999999994,0.4175,0.138,0.0439999999999999
4729,0.0929999999999994,0.4177,0.1377,0.0438999999999998
4730,0.0929999999999994,0.4183,0.1378,0.0438999999999998
4731,0.0938999999999994,0.4173,0.1379,0.0439999999999999
4732,0.0938999999999994,0.4175,0.1374,0.0439999999999999
4733,0.0938999999999994,0.4172,0.1374,0.044
4734,0.0938999999999994,0.4166,0.1376,0.0438
4735,0.0938999999999994,0.4163,0.1375,0.0438
4736,0.0941999999999993,0.4161,0.1374,0.0435
4737,0.0941999999999993,0.4165,0.1371,0.0435
4738,0.0941999999999993,0.4165,0.137,0.0432999999999999
4739,0.0941999999999993,0.4169,0.1373,0.0433999999999999
4740,0.0941999999999993,0.4169,0.1374,0.0431999999999998
4741,0.0922999999999992,0.4167,0.1374,0.0429999999999999
4742,0.0922999999999992,0.4167,0.1378,0.0429
4743,0.0922999999999992,0.4162,0.1377,0.0429
4744,0.0922999999999992,0.4157,0.138,0.0430000000000001
4745,0.0922999999999992,0.4156,0.1382,0.0429
4746,0.0936999999999992,0.4155,0.1382,0.0429
4747,0.0936999999999992,0.4144,0.1377,0.0430000000000001
4748,0.0936999999999992,0.4145,0.1371,0.0429000000000002
4749,0.0936999999999992,0.4142,0.1366,0.0429000000000004
4750,0.0936999999999992,0.4138,0.1369,0.0429000000000004
4751,0.0923999999999991,0.414,0.137,0.0429000000000004
4752,0.0923999999999991,0.4135,0.1369,0.0428000000000004
4753,0.0923999999999991,0.4129,0.1374,0.0429000000000004
4754,0.0923999999999991,0.4134,0.1372,0.0428000000000004
4755,0.0923999999999991,0.4125,0.1377,0.0428000000000004
4756,0.0916999999999989,0.4123,0.1374,0.0427000000000005
4757,0.0916999999999989,0.4126,0.1373,0.0428000000000004
4758,0.0916999999999989,0.4127,0.1375,0.0428000000000004
4759,0.0916999999999989,0.4125,0.1377,0.0427000000000004
4760,0.0916999999999989,0.4118,0.137699999999999,0.0428000000000004
4761,0.0890999999999991,0.4115,0.137,0.0424000000000005
4762,0.0890999999999991,0.4119,0.1371,0.0424000000000005
4763,0.0890999999999991,0.4123,0.137,0.0424000000000007
4764,0.0890999999999991,0.4122,0.1373,0.0422000000000007
4765,0.0890999999999991,0.4117,0.1373,0.0422000000000007
4766,0.0865999999999992,0.4117,0.137,0.0421000000000008
4767,0.0865999999999992,0.4117,0.1367,0.0420000000000007
4768,0.0865999999999992,0.4113,0.1362,0.0418000000000006
4769,0.0865999999999992,0.4116,0.1363,0.0416000000000006
4770,0.0865999999999992,0.4119,0.1362,0.0415000000000006
4771,0.0865999999999993,0.4114,0.1359,0.0413000000000006
4772,0.0865999999999993,0.4114,0.1357,0.0410000000000005
4773,0.0865999999999993,0.4116,0.1352,0.0409000000000005
4774,0.0865999999999993,0.4117,0.1349,0.0409000000000005
4775,0.0865999999999993,0.4117,0.135,0.0409000000000005
4776,0.0853999999999995,0.4118,0.1351,0.0408000000000005
4777,0.0853999999999995,0.412,0.135,0.0408000000000005
4778,0.0853999999999995,0.412,0.1348,0.0409000000000005
4779,0.0853999999999995,0.4121,0.1346,0.0407000000000005
4780,0.0853999999999995,0.4125,0.1347,0.0406000000000004
4781,0.085399999999999,0.4124,0.1349,0.0404000000000004
4782,0.085399999999999,0.4123,0.1351,0.0402000000000002
4783,0.085399999999999,0.4126,0.1351,0.0403000000000003
4784,0.085399999999999,0.4124,0.135,0.0403000000000003
4785,0.085399999999999,0.4123,0.1348,0.0402000000000002
4786,0.0851999999999993,0.4127,0.1347,0.0399000000000003
4787,0.0851999999999993,0.4123,0.1347,0.0394000000000002
4788,0.0851999999999993,0.4127,0.1353,0.0392000000000005
4789,0.0851999999999993,0.4127,0.1347,0.0392000000000006
4790,0.0851999999999993,0.4125,0.1346,0.0391000000000004
4791,0.0842999999999993,0.412,0.1346,0.0392000000000005
4792,0.0842999999999993,0.412,0.1348,0.0390000000000004
4793,0.0842999999999993,0.4119,0.1349,0.0390000000000004
4794,0.0842999999999993,0.4117,0.135,0.0390000000000004
4795,0.0842999999999993,0.4116,0.1351,0.0387000000000003
4796,0.0820999999999995,0.4121,0.1347,0.0389000000000003
4797,0.0820999999999995,0.4126,0.1348,0.0387000000000003
4798,0.0820999999999995,0.4125,0.1342,0.0386000000000004
4799,0.0820999999999995,0.4128,0.134,0.0383000000000006
4800,0.0820999999999995,0.4126,0.1343,0.0383000000000006
4801,0.0806999999999992,0.4122,0.1344,0.0383000000000006
4802,0.0806999999999992,0.4123,0.1347,0.0382000000000005
4803,0.0806999999999992,0.4126,0.1346,0.0381000000000006
4804,0.0806999999999992,0.4124,0.1346,0.0378000000000007
4805,0.0806999999999992,0.4125,0.134300000000001,0.0377000000000005
4806,0.0808999999999993,0.4126,0.134200000000001,0.0375000000000005
4807,0.0808999999999993,0.4129,0.134100000000001,0.0375000000000004
4808,0.0808999999999993,0.4127,0.1337,0.0373000000000003
4809,0.0808999999999993,0.4131,0.134,0.0369000000000003
4810,0.0808999999999993,0.4129,0.133700000000001,0.0368000000000004
4811,0.0787999999999994,0.4123,0.1336,0.0367000000000003
4812,0.0787999999999994,0.4123,0.133,0.0367000000000004
4813,0.0787999999999994,0.4121,0.1329,0.0365000000000005
4814,0.0787999999999994,0.4122,0.1325,0.0366000000000005
4815,0.0787999999999994,0.4125,0.1326,0.0369000000000006
4816,0.0772999999999995,0.4127,0.1325,0.0367000000000006
4817,0.0772999999999995,0.4121,0.1325,0.0367000000000006
4818,0.0772999999999995,0.4121,0.1321,0.0367000000000006
4819,0.0772999999999995,0.4119,0.1319,0.0367000000000006
4820,0.0772999999999995,0.4116,0.1319,0.0369000000000006
4821,0.0790999999999991,0.4115,0.1321,0.0368000000000005
4822,0.0790999999999991,0.4106,0.1316,0.0370000000000005
4823,0.0790999999999991,0.4111,0.1318,0.0370000000000005
4824,0.0790999999999991,0.4109,0.1317,0.0368000000000005
4825,0.0790999999999991,0.411,0.1316,0.0366000000000004
4826,0.0791999999999995,0.4109,0.1312,0.0366000000000004
4827,0.0791999999999995,0.411,0.1313,0.0365000000000005
4828,0.0791999999999995,0.4115,0.1315,0.0366000000000004
4829,0.0791999999999995,0.4116,0.1311,0.0365000000000005
4830,0.0791999999999995,0.4118,0.1308,0.0364000000000004
4831,0.0754999999999996,0.4122,0.1302,0.0363000000000006
4832,0.0754999999999996,0.4118,0.1303,0.0364000000000004
4833,0.0754999999999996,0.412,0.1304,0.0363000000000006
4834,0.0754999999999996,0.412,0.1313,0.0363000000000006
4835,0.0754999999999996,0.4126,0.1309,0.0364000000000005
4836,0.0728999999999993,0.4127,0.1305,0.0363000000000006
4837,0.0728999999999993,0.4121,0.1303,0.0361000000000006
4838,0.0728999999999993,0.4115,0.1302,0.0360000000000005
4839,0.0728999999999993,0.4118,0.1298,0.0359000000000006
4840,0.0728999999999993,0.4123,0.1301,0.0355000000000006
4841,0.0754999999999992,0.4118,0.1302,0.0354000000000005
4842,0.0754999999999992,0.4118,0.1301,0.0353000000000004
4843,0.0754999999999992,0.4117,0.1299,0.0352000000000003
4844,0.0754999999999992,0.412,0.1302,0.0352000000000003
4845,0.0754999999999992,0.4125,0.13,0.0352000000000003
4846,0.0730999999999996,0.4118,0.13,0.0349000000000004
4847,0.0730999999999996,0.4123,0.1301,0.0347000000000004
4848,0.0730999999999996,0.4125,0.1305,0.0348000000000003
4849,0.0730999999999996,0.4127,0.1306,0.0346000000000002
4850,0.0730999999999996,0.4126,0.1305,0.0345000000000002
4851,0.0719999999999988,0.4123,0.1304,0.0346000000000002
4852,0.0719999999999988,0.4122,0.1304,0.0345
4853,0.0719999999999988,0.4117,0.1302,0.0343000000000002
4854,0.0719999999999988,0.4107,0.1297,0.0342000000000001
4855,0.0719999999999988,0.4107,0.1296,0.0343000000000002
4856,0.0709999999999991,0.4112,0.1297,0.0342000000000003
4857,0.0709999999999991,0.411,0.13,0.0341000000000002
4858,0.0709999999999991,0.4119,0.1302,0.0341000000000004
4859,0.0709999999999991,0.4114,0.1298,0.0342000000000005
4860,0.0709999999999991,0.4118,0.1295,0.0342000000000005
4861,0.0712999999999995,0.4119,0.1295,0.0344000000000005
4862,0.0712999999999995,0.4126,0.1297,0.0344000000000005
4863,0.0712999999999995,0.4121,0.1296,0.0342000000000005
4864,0.0712999999999995,0.4115,0.1296,0.0342000000000005
4865,0.0712999999999995,0.4115,0.1292,0.0341000000000006
4866,0.0725999999999998,0.411,0.1293,0.0337000000000005
4867,0.0725999999999998,0.4109,0.129,0.0334000000000004
4868,0.0725999999999998,0.4109,0.1292,0.0331000000000005
4869,0.0725999999999998,0.4102,0.1287,0.0332000000000005
4870,0.0725999999999998,0.4096,0.1288,0.0331000000000004
4871,0.0704999999999995,0.4093,0.1288,0.0330000000000004
4872,0.0704999999999995,0.4091,0.1287,0.0329000000000004
4873,0.0704999999999995,0.4093,0.1288,0.0329000000000004
4874,0.0704999999999995,0.4085,0.129,0.0330000000000003
4875,0.0704999999999995,0.4088,0.1286,0.0330000000000004
4876,0.0706999999999991,0.409,0.1283,0.0328000000000004
4877,0.0706999999999991,0.4086,0.129,0.0326000000000003
4878,0.0706999999999991,0.4085,0.1288,0.0327000000000004
4879,0.0706999999999991,0.4088,0.1287,0.0329000000000005
4880,0.0706999999999991,0.409,0.1282,0.0329000000000005
4881,0.0722999999999994,0.4088,0.1283,0.0330000000000006
4882,0.0722999999999994,0.4091,0.1283,0.0332000000000005
4883,0.0722999999999994,0.4085,0.1284,0.0331000000000006
4884,0.0722999999999994,0.4086,0.1282,0.0331000000000006
4885,0.0722999999999994,0.4082,0.1286,0.0331000000000005
4886,0.069899999999999,0.4085,0.1284,0.0331000000000005
4887,0.069899999999999,0.4079,0.1278,0.0331000000000005
4888,0.069899999999999,0.4076,0.1278,0.0332000000000005
4889,0.069899999999999,0.4075,0.1279,0.0331000000000006
4890,0.069899999999999,0.4084,0.1279,0.0332000000000005
4891,0.0699999999999994,0.4082,0.128,0.0332000000000007
4892,0.0699999999999994,0.4085,0.1279,0.0333000000000007
4893,0.0699999999999994,0.4083,0.1276,0.0332000000000008
4894,0.0699999999999994,0.4079,0.1274,0.0330000000000008
4895,0.0699999999999994,0.4077,0.1271,0.0331000000000007
4896,0.0664999999999992,0.407,0.1269,0.0332000000000008
4897,0.0664999999999992,0.4071,0.1267,0.033100000000001
4898,0.0664999999999992,0.4074,0.1263,0.0330000000000008
4899,0.0664999999999992,0.4071,0.1262,0.0330000000000009
4900,0.0664999999999992,0.4067,0.1263,0.0330000000000009
4901,0.0679999999999994,0.4066,0.1259,0.0330000000000008
4902,0.0679999999999994,0.4069,0.1259,0.0332000000000008
4903,0.0679999999999994,0.4068,0.1256,0.0333000000000009
4904,0.0679999999999994,0.4071,0.1252,0.0333000000000009
4905,0.0679999999999994,0.4076,0.1252,0.0332000000000008
4906,0.0660999999999997,0.4068,0.1251,0.0333000000000009
4907,0.0660999999999997,0.4074,0.1249,0.0332000000000008
4908,0.0660999999999997,0.4076,0.1245,0.0328000000000007
4909,0.0660999999999997,0.4068,0.1245,0.0326000000000007
4910,0.0660999999999997,0.4067,0.1249,0.0327000000000006
4911,0.0650999999999992,0.4068,0.1246,0.0327000000000006
4912,0.0650999999999992,0.4062,0.1247,0.0327000000000006
4913,0.0650999999999992,0.4068,0.1245,0.0325000000000008
4914,0.0650999999999992,0.4066,0.1246,0.0325000000000008
4915,0.0650999999999992,0.4069,0.1251,0.0325000000000008
4916,0.0659000000000001,0.4066,0.1249,0.0325000000000008
4917,0.0659000000000001,0.407,0.1249,0.0326000000000007
4918,0.0659000000000001,0.407,0.1249,0.0326000000000007
4919,0.0659000000000001,0.4069,0.1251,0.0324000000000007
4920,0.0659000000000001,0.4058,0.1251,0.0322000000000007
4921,0.0662999999999996,0.4056,0.1251,0.0321000000000007
4922,0.0662999999999996,0.406,0.1256,0.0320000000000007
4923,0.0662999999999996,0.4059,0.1255,0.0319000000000007
4924,0.0662999999999996,0.4055,0.1252,0.0318000000000006
4925,0.0662999999999996,0.4056,0.1257,0.0316000000000006
4926,0.0643999999999996,0.4048,0.1257,0.0318000000000006
4927,0.0643999999999996,0.4044,0.1252,0.0315000000000006
4928,0.0643999999999996,0.4038,0.1254,0.0314000000000005
4929,0.0643999999999996,0.404,0.1253,0.0312000000000004
4930,0.0643999999999996,0.4041,0.1254,0.0313000000000007
4931,0.0656999999999995,0.4042,0.1256,0.0312000000000006
4932,0.0656999999999995,0.404,0.1254,0.0310000000000005
4933,0.0656999999999995,0.4035,0.1257,0.0312000000000006
4934,0.0656999999999995,0.4034,0.1257,0.0311000000000007
4935,0.0656999999999995,0.4032,0.1258,0.0308000000000006
4936,0.0625999999999994,0.4027,0.1259,0.0308000000000006
4937,0.0625999999999994,0.4024,0.1254,0.0308000000000007
4938,0.0625999999999994,0.4022,0.1256,0.0307000000000006
4939,0.0625999999999994,0.402,0.126,0.0306000000000006
4940,0.0625999999999994,0.4021,0.1259,0.0302000000000006
4941,0.0629999999999994,0.4015,0.1255,0.0302000000000006
4942,0.0629999999999994,0.4014,0.1252,0.0303000000000004
4943,0.0629999999999994,0.4011,0.125,0.0304000000000005
4944,0.0629999999999994,0.4012,0.125,0.0301000000000005
4945,0.0629999999999994,0.4013,0.1252,0.0301000000000003
4946,0.0622999999999996,0.4012,0.1258,0.0302000000000003
4947,0.0622999999999996,0.4011,0.1256,0.0302000000000003
4948,0.0622999999999996,0.4007,0.1253,0.0301000000000003
4949,0.0622999999999996,0.4003,0.1255,0.0300000000000005
4950,0.0622999999999996,0.4001,0.1256,0.0300000000000005
4951,0.0623999999999992,0.4005,0.1253,0.0300000000000005
4952,0.0623999999999992,0.4007,0.1253,0.0301000000000005
4953,0.0623999999999992,0.4009,0.1256,0.0298000000000006
4954,0.0623999999999992,0.4011,0.1254,0.0298000000000006
4955,0.0623999999999992,0.4013,0.1255,0.0297000000000005
4956,0.0619999999999991,0.4014,0.1253,0.0297000000000005
4957,0.0619999999999991,0.4017,0.1252,0.0297000000000007
4958,0.0619999999999991,0.4018,0.1254,0.0298000000000005
4959,0.0619999999999991,0.4014,0.1254,0.0298000000000005
4960,0.0619999999999991,0.4015,0.1253,0.0300000000000005
4961,0.0606999999999995,0.4011,0.1252,0.0301000000000003
4962,0.0606999999999995,0.4007,0.1254,0.0299000000000004
4963,0.0606999999999995,0.4009,0.1251,0.0298000000000005
4964,0.0606999999999995,0.4012,0.1253,0.0295000000000004
4965,0.0606999999999995,0.4019,0.1247,0.0295000000000004
4966,0.0604999999999997,0.4019,0.124599999999999,0.0295000000000006
4967,0.0604999999999997,0.4022,0.1249,0.0294000000000005
4968,0.0604999999999997,0.4017,0.124999999999999,0.0291000000000006
4969,0.0604999999999997,0.4017,0.1253,0.0293000000000005
4970,0.0604999999999997,0.4018,0.1255,0.0294000000000004
4971,0.0597999999999995,0.4019,0.1255,0.0294000000000005
4972,0.0597999999999995,0.4023,0.1254,0.0294000000000005
4973,0.0597999999999995,0.4024,0.1254,0.0293000000000005
4974,0.0597999999999995,0.4025,0.1254,0.0294000000000005
4975,0.0597999999999995,0.4025,0.1256,0.0292000000000006
4976,0.0597999999999993,0.4024,0.1256,0.0294000000000005
4977,0.0597999999999993,0.4022,0.125699999999999,0.0293000000000007
4978,0.0597999999999993,0.4025,0.125699999999999,0.0293000000000003
4979,0.0597999999999993,0.4021,0.125899999999999,0.0296000000000005
4980,0.0597999999999993,0.4013,0.1257,0.0296000000000005
4981,0.0583999999999993,0.4011,0.1257,0.0296000000000005
4982,0.0583999999999993,0.4009,0.1259,0.0296000000000005
4983,0.0583999999999993,0.4008,0.1262,0.0296000000000005
4984,0.0583999999999993,0.4004,0.1262,0.0295000000000006
4985,0.0583999999999993,0.4009,0.1263,0.0295000000000006
4986,0.0589999999999992,0.4008,0.1263,0.0294000000000005
4987,0.0589999999999992,0.4003,0.1262,0.0294000000000005
4988,0.0589999999999992,0.4003,0.1259,0.0293000000000007
4989,0.0589999999999992,0.4003,0.1258,0.0293000000000007
4990,0.0589999999999992,0.4004,0.1257,0.0293000000000007
4991,0.0576999999999994,0.4,0.1256,0.0292000000000006
4992,0.0576999999999994,0.3996,0.1256,0.0290000000000006
4993,0.0576999999999994,0.3994,0.1257,0.0286000000000004
4994,0.0576999999999994,0.3989,0.1254,0.0285000000000004
4995,0.0576999999999994,0.3989,0.1252,0.0283000000000004
4996,0.0557999999999997,0.3993,0.1246,0.0282000000000003
4997,0.0557999999999997,0.3993,0.1245,0.0281000000000003
4998,0.0557999999999997,0.399,0.1244,0.0279000000000004
4999,0.0557999999999997,0.3992,0.1241,0.0279000000000004
5000,0.0557999999999997,0.3991,0.1242,0.0279000000000003
5001,0.0573999999999997,0.3992,0.1242,0.0279000000000003
5002,0.0573999999999997,0.3991,0.124,0.0281000000000003
5003,0.0573999999999997,0.3989,0.1239,0.0280000000000002
5004,0.0573999999999997,0.3991,0.1243,0.0281000000000001
5005,0.0573999999999997,0.3984,0.1238,0.0279000000000003
5006,0.0567999999999994,0.3985,0.1237,0.0279000000000003
5007,0.0567999999999994,0.3979,0.1228,0.0277000000000003
5008,0.0567999999999994,0.3978,0.1225,0.0277000000000003
5009,0.0567999999999994,0.3974,0.1222,0.0277000000000003
5010,0.0567999999999994,0.3979,0.1223,0.0276000000000002
5011,0.0589999999999994,0.3979,0.1223,0.0276000000000002
5012,0.0589999999999994,0.3981,0.1225,0.0273000000000003
5013,0.0589999999999994,0.3977,0.1221,0.0274000000000002
5014,0.0589999999999994,0.397,0.1222,0.0274000000000001
5015,0.0589999999999994,0.397,0.1221,0.0274000000000002
5016,0.0559999999999996,0.3968,0.1218,0.0275000000000002
5017,0.0559999999999996,0.3969,0.1216,0.0275000000000002
5018,0.0559999999999996,0.3963,0.1213,0.0275000000000003
5019,0.0559999999999996,0.396,0.1205,0.0274000000000002
5020,0.0559999999999996,0.3956,0.1204,0.0273000000000003
5021,0.0547999999999992,0.3946,0.1206,0.0272000000000002
5022,0.0547999999999992,0.3946,0.1203,0.0270000000000001
5023,0.0547999999999992,0.3946,0.1204,0.0271000000000002
5024,0.0547999999999992,0.3934,0.1204,0.0271000000000002
5025,0.0547999999999992,0.3933,0.1205,0.0270000000000004
5026,0.0556999999999995,0.3932,0.1205,0.0270000000000004
5027,0.0556999999999995,0.3931,0.1207,0.0270000000000004
5028,0.0556999999999995,0.3927,0.1204,0.0269000000000003
5029,0.0556999999999995,0.3926,0.1197,0.0270000000000001
5030,0.0556999999999995,0.3927,0.1199,0.0270000000000001
5031,0.0543999999999998,0.3928,0.1195,0.0271000000000002
5032,0.0543999999999998,0.3929,0.1193,0.0268
5033,0.0543999999999998,0.3925,0.1191,0.0267000000000002
5034,0.0543999999999998,0.3921,0.119,0.0267000000000002
5035,0.0543999999999998,0.3916,0.1192,0.0268000000000002
5036,0.0542999999999995,0.3905,0.1193,0.0268000000000002
5037,0.0542999999999995,0.3904,0.1191,0.0268000000000002
5038,0.0542999999999995,0.3898,0.1192,0.0267000000000002
5039,0.0542999999999995,0.3898,0.1189,0.0266000000000003
5040,0.0542999999999995,0.3895,0.1188,0.0268000000000002
5041,0.0530999999999996,0.3897,0.1188,0.0268000000000002
5042,0.0530999999999996,0.3896,0.1187,0.0271000000000003
5043,0.0530999999999996,0.3899,0.1188,0.0272000000000002
5044,0.0530999999999996,0.3893,0.1191,0.0273000000000003
5045,0.0530999999999996,0.389,0.1188,0.0273000000000003
5046,0.053599999999999,0.3885,0.1198,0.0273000000000003
5047,0.053599999999999,0.3881,0.1199,0.0273000000000003
5048,0.053599999999999,0.3883,0.12,0.0274000000000002
5049,0.053599999999999,0.388,0.1203,0.0273000000000003
5050,0.053599999999999,0.388,0.1207,0.0272000000000002
5051,0.0537999999999993,0.3877,0.1208,0.0271000000000003
5052,0.0537999999999993,0.3879,0.1209,0.0270000000000004
5053,0.0537999999999993,0.3877,0.1204,0.0267000000000003
5054,0.0537999999999993,0.3876,0.1204,0.0267000000000003
5055,0.0537999999999993,0.3878,0.1202,0.0266000000000003
5056,0.0524999999999995,0.3871,0.1206,0.0265000000000002
5057,0.0524999999999995,0.3865,0.1206,0.0264000000000002
5058,0.0524999999999995,0.3867,0.121,0.0264000000000002
5059,0.0524999999999995,0.3865,0.1213,0.0263000000000001
5060,0.0524999999999995,0.387,0.1215,0.0263000000000001
5061,0.0514999999999992,0.3873,0.1216,0.0263000000000002
5062,0.0514999999999992,0.3872,0.1211,0.0262000000000002
5063,0.0514999999999992,0.3873,0.1216,0.0259000000000001
5064,0.0514999999999992,0.3872,0.1213,0.0258000000000002
5065,0.0514999999999992,0.3873,0.1211,0.0258000000000002
5066,0.0512999999999997,0.3878,0.1217,0.0259000000000001
5067,0.0512999999999997,0.3881,0.1214,0.0259000000000001
5068,0.0512999999999997,0.3881,0.1215,0.0258000000000003
5069,0.0512999999999997,0.3879,0.1212,0.0257000000000002
5070,0.0512999999999997,0.3881,0.1215,0.0255000000000003
5071,0.0533999999999994,0.3879,0.1216,0.0255000000000003
5072,0.0533999999999994,0.3874,0.1215,0.0254000000000002
5073,0.0533999999999994,0.3871,0.1209,0.0254000000000002
5074,0.0533999999999994,0.3872,0.1208,0.0254000000000002
5075,0.0533999999999994,0.3875,0.1206,0.0255000000000003
5076,0.0499999999999996,0.3867,0.1204,0.0254000000000002
5077,0.0499999999999996,0.3867,0.1204,0.0253000000000001
5078,0.0499999999999996,0.387,0.1203,0.0252000000000001
5079,0.0499999999999996,0.3866,0.1201,0.0252000000000001
5080,0.0499999999999996,0.3862,0.1204,0.0251
5081,0.0492999999999993,0.3864,0.1204,0.0253
5082,0.0492999999999993,0.3867,0.12,0.0254000000000001
5083,0.0492999999999993,0.3867,0.1201,0.0253999999999999
5084,0.0492999999999993,0.3867,0.1202,0.0253999999999999
5085,0.0492999999999993,0.3867,0.1201,0.0255
5086,0.0498999999999998,0.3866,0.1202,0.0252999999999999
5087,0.0498999999999998,0.386,0.1204,0.0253999999999999
5088,0.0498999999999998,0.3861,0.1203,0.0255
5089,0.0498999999999998,0.3862,0.1202,0.0256000000000001
5090,0.0498999999999998,0.3871,0.1203,0.0258999999999999
5091,0.0484999999999995,0.3874,0.1207,0.0258999999999999
5092,0.0484999999999995,0.3876,0.12,0.0257999999999999
5093,0.0484999999999995,0.3876,0.1204,0.0257999999999999
5094,0.0484999999999995,0.3878,0.1201,0.0257999999999998
5095,0.0484999999999995,0.3883,0.1202,0.0256000000000001
5096,0.0480999999999996,0.3882,0.1198,0.0256000000000001
5097,0.0480999999999996,0.3877,0.1196,0.0255
5098,0.0480999999999996,0.3869,0.1195,0.0256000000000002
5099,0.0480999999999996,0.3868,0.1195,0.0256000000000002
5100,0.0480999999999996,0.387,0.1191,0.0256000000000002
5101,0.0475999999999992,0.387,0.1185,0.0256000000000002
5102,0.0475999999999992,0.3872,0.1186,0.0255000000000003
5103,0.0475999999999992,0.387,0.1192,0.0255000000000003
5104,0.0475999999999992,0.3873,0.1191,0.0256000000000003
5105,0.0475999999999992,0.3872,0.1189,0.0254000000000003
5106,0.0468999999999997,0.3866,0.1187,0.0254000000000003
5107,0.0468999999999997,0.3864,0.1183,0.0253000000000003
5108,0.0468999999999997,0.3857,0.1187,0.0252000000000002
5109,0.0468999999999997,0.3854,0.1189,0.0252000000000002
5110,0.0468999999999997,0.3856,0.1191,0.0253000000000003
5111,0.0460999999999996,0.3852,0.119,0.0251000000000002
5112,0.0460999999999996,0.3849,0.1188,0.0250000000000002
5113,0.0460999999999996,0.3854,0.1186,0.0249000000000003
5114,0.0460999999999996,0.3847,0.1188,0.0249000000000001
5115,0.0460999999999996,0.3845,0.1183,0.0248000000000002
5116,0.0449999999999996,0.3847,0.1188,0.0249000000000003
5117,0.0449999999999996,0.3848,0.1189,0.0249000000000003
5118,0.0449999999999996,0.3851,0.1185,0.0246000000000004
5119,0.0449999999999996,0.3848,0.1185,0.0246000000000004
5120,0.0449999999999996,0.3846,0.1187,0.0246000000000004
5121,0.0466999999999993,0.3845,0.1183,0.0246000000000004
5122,0.0466999999999993,0.3849,0.1179,0.0246000000000004
5123,0.0466999999999993,0.3854,0.118,0.0245000000000004
5124,0.0466999999999993,0.3857,0.1178,0.0245000000000004
5125,0.0466999999999993,0.3864,0.1181,0.0245000000000004
5126,0.0447999999999993,0.3869,0.1184,0.0245000000000004
5127,0.0447999999999993,0.3865,0.1184,0.0244000000000004
5128,0.0447999999999993,0.3863,0.1185,0.0244000000000004
5129,0.0447999999999993,0.3869,0.1186,0.0243000000000003
5130,0.0447999999999993,0.3871,0.1188,0.0243000000000003
5131,0.0450999999999994,0.3873,0.1189,0.0242000000000004
5132,0.0450999999999994,0.3874,0.1189,0.0241000000000003
5133,0.0450999999999994,0.3872,0.1189,0.0243000000000005
5134,0.0450999999999994,0.3874,0.1186,0.0242000000000006
5135,0.0450999999999994,0.3871,0.1186,0.0242000000000006
5136,0.044999999999999,0.3877,0.1188,0.0243000000000003
5137,0.044999999999999,0.3877,0.1184,0.0242000000000003
5138,0.044999999999999,0.3875,0.1181,0.0243000000000005
5139,0.044999999999999,0.3878,0.1179,0.0242000000000004
5140,0.044999999999999,0.3882,0.1176,0.0241000000000003
5141,0.0426999999999996,0.3884,0.1172,0.0240000000000004
5142,0.0426999999999996,0.3883,0.1173,0.0238000000000004
5143,0.0426999999999996,0.3881,0.1172,0.0237000000000005
5144,0.0426999999999996,0.3879,0.1174,0.0238000000000005
5145,0.0426999999999996,0.3881,0.1171,0.0238000000000005
5146,0.0434999999999998,0.3886,0.1173,0.0237000000000005
5147,0.0434999999999998,0.3885,0.117,0.0237000000000003
5148,0.0434999999999998,0.3889,0.1166,0.0240000000000005
5149,0.0434999999999998,0.3886,0.1164,0.0239000000000006
5150,0.0434999999999998,0.3889,0.1162,0.0239000000000006
5151,0.0410999999999998,0.3889,0.116,0.0237000000000005
5152,0.0410999999999998,0.389,0.1158,0.0237000000000005
5153,0.0410999999999998,0.3884,0.1153,0.0237000000000005
5154,0.0410999999999998,0.3878,0.1149,0.0237000000000003
5155,0.0410999999999998,0.3874,0.115,0.0233000000000003
5156,0.0418999999999992,0.3878,0.115,0.0232000000000003
5157,0.0418999999999992,0.3879,0.115,0.0231000000000003
5158,0.0418999999999992,0.3878,0.115,0.0231000000000003
5159,0.0418999999999992,0.3871,0.1148,0.0230000000000002
5160,0.0418999999999992,0.3873,0.1147,0.0228000000000002
5161,0.0408999999999997,0.3875,0.115,0.0227000000000003
5162,0.0408999999999997,0.3869,0.1151,0.0227000000000003
5163,0.0408999999999997,0.3869,0.1155,0.0226000000000002
5164,0.0408999999999997,0.3864,0.1157,0.0228
5165,0.0408999999999997,0.3861,0.1149,0.0229
5166,0.0411999999999996,0.3861,0.1145,0.0229
5167,0.0411999999999996,0.3862,0.1142,0.0226000000000002
5168,0.0411999999999996,0.386,0.114599999999999,0.0226000000000002
5169,0.0411999999999996,0.3861,0.114399999999999,0.0225000000000002
5170,0.0411999999999996,0.386,0.114099999999999,0.0226000000000002
5171,0.0394999999999996,0.3863,0.114499999999999,0.0225000000000002
5172,0.0394999999999996,0.386,0.114599999999999,0.0225000000000003
5173,0.0394999999999996,0.3858,0.1143,0.0225000000000003
5174,0.0394999999999996,0.386,0.1142,0.0224000000000004
5175,0.0394999999999996,0.386,0.114,0.0223000000000003
5176,0.0391999999999995,0.386,0.1138,0.0223000000000003
5177,0.0391999999999995,0.3863,0.1135,0.0221000000000003
5178,0.0391999999999995,0.386,0.1136,0.0220000000000004
5179,0.0391999999999995,0.3854,0.1137,0.0220000000000004
5180,0.0391999999999995,0.3854,0.1137,0.0222000000000004
5181,0.0395999999999992,0.3855,0.1141,0.0220000000000004
5182,0.0395999999999992,0.3856,0.1139,0.0220000000000004
5183,0.0395999999999992,0.3858,0.1138,0.0220000000000004
5184,0.0395999999999992,0.3857,0.1137,0.0220000000000004
5185,0.0395999999999992,0.386,0.1134,0.0222000000000004
5186,0.0403999999999995,0.3862,0.1135,0.0221000000000003
5187,0.0403999999999995,0.3867,0.1136,0.0219000000000004
5188,0.0403999999999995,0.3861,0.1137,0.0218000000000004
5189,0.0403999999999995,0.3864,0.1136,0.0217000000000003
5190,0.0403999999999995,0.3864,0.1136,0.0215000000000003
5191,0.0384999999999994,0.386,0.1137,0.0213000000000004
5192,0.0384999999999994,0.3859,0.1135,0.0212000000000003
5193,0.0384999999999994,0.3858,0.1134,0.0210000000000004
5194,0.0384999999999994,0.3856,0.1127,0.0209000000000004
5195,0.0384999999999994,0.3853,0.1127,0.0208000000000004
5196,0.0370999999999999,0.3855,0.1127,0.0207000000000004
5197,0.0370999999999999,0.3848,0.1128,0.0207000000000004
5198,0.0370999999999999,0.3852,0.1133,0.0206000000000004
5199,0.0370999999999999,0.3855,0.1132,0.0206000000000004
5200,0.0370999999999999,0.3859,0.1132,0.0205000000000004
5201,0.0385999999999989,0.3852,0.1134,0.0202000000000002
5202,0.0385999999999989,0.3847,0.1132,0.0202000000000004
5203,0.0385999999999989,0.3849,0.113,0.0202000000000004
5204,0.0385999999999989,0.3849,0.1128,0.0200000000000005
5205,0.0385999999999989,0.3846,0.1129,0.0202000000000004
5206,0.0381999999999997,0.3848,0.1127,0.0201000000000005
5207,0.0381999999999997,0.3845,0.1129,0.0201000000000005
5208,0.0381999999999997,0.3843,0.1128,0.0200000000000006
5209,0.0381999999999997,0.3846,0.1129,0.0201000000000005
5210,0.0381999999999997,0.385,0.1129,0.0201000000000005
5211,0.0392999999999994,0.3855,0.1131,0.0200000000000006
5212,0.0392999999999994,0.3857,0.1129,0.0202000000000007
5213,0.0392999999999994,0.3854,0.1129,0.0202000000000007
5214,0.0392999999999994,0.3856,0.1124,0.0200000000000006
5215,0.0392999999999994,0.3856,0.112,0.0198000000000006
5216,0.0379999999999997,0.386,0.1122,0.0199000000000007
5217,0.0379999999999997,0.386,0.112,0.0199000000000007
5218,0.0379999999999997,0.3858,0.1119,0.0200000000000006
5219,0.0379999999999997,0.3852,0.1121,0.0200000000000006
5220,0.0379999999999997,0.385,0.1123,0.0199000000000008
5221,0.0372999999999992,0.3856,0.1125,0.0199000000000008
5222,0.0372999999999992,0.3859,0.1124,0.0198000000000007
5223,0.0372999999999992,0.386,0.1127,0.0195000000000007
5224,0.0372999999999992,0.3855,0.1125,0.0195000000000007
5225,0.0372999999999992,0.3852,0.1126,0.0197000000000007
5226,0.0369999999999997,0.3857,0.1125,0.0196000000000006
5227,0.0369999999999997,0.3855,0.1127,0.0197000000000007
5228,0.0369999999999997,0.3854,0.1127,0.0197000000000007
5229,0.0369999999999997,0.3856,0.1128,0.0196000000000006
5230,0.0369999999999997,0.3859,0.1128,0.0195000000000007
5231,0.0356999999999996,0.3861,0.1125,0.0196000000000006
5232,0.0356999999999996,0.3859,0.1127,0.0196000000000006
5233,0.0356999999999996,0.3858,0.1126,0.0196000000000006
5234,0.0356999999999996,0.3852,0.113,0.0196000000000006
5235,0.0356999999999996,0.3848,0.1136,0.0195000000000006
5236,0.0342999999999999,0.3848,0.1139,0.0195000000000006
5237,0.0342999999999999,0.3852,0.114,0.0196000000000006
5238,0.0342999999999999,0.3857,0.1143,0.0195000000000006
5239,0.0342999999999999,0.3853,0.1142,0.0196000000000006
5240,0.0342999999999999,0.3853,0.114599999999999,0.0197000000000007
5241,0.0349999999999995,0.3854,0.114699999999999,0.0198000000000007
5242,0.0349999999999995,0.3857,0.114899999999999,0.0198000000000006
5243,0.0349999999999995,0.3853,0.114999999999999,0.0198000000000006
5244,0.0349999999999995,0.3856,0.1148,0.0198000000000006
5245,0.0349999999999995,0.3853,0.1144,0.0197000000000006
5246,0.0352999999999996,0.3851,0.1144,0.0199000000000007
5247,0.0352999999999996,0.3848,0.1141,0.0199000000000007
5248,0.0352999999999996,0.3845,0.1139,0.0199000000000007
5249,0.0352999999999996,0.3843,0.114,0.0199000000000007
5250,0.0352999999999996,0.3843,0.1137,0.0199000000000007
5251,0.034599999999999,0.3839,0.1134,0.0199000000000007
5252,0.034599999999999,0.3839,0.1137,0.0199000000000007
5253,0.034599999999999,0.3835,0.1134,0.0200000000000007
5254,0.034599999999999,0.3834,0.114,0.0199000000000007
5255,0.034599999999999,0.3831,0.1144,0.0200000000000007
5256,0.0348999999999993,0.3829,0.1149,0.0198000000000007
5257,0.0348999999999993,0.3825,0.115,0.0198000000000007
5258,0.0348999999999993,0.3822,0.1149,0.0197000000000007
5259,0.0348999999999993,0.3816,0.1148,0.0197000000000007
5260,0.0348999999999993,0.3808,0.1144,0.0196000000000006
5261,0.0333999999999993,0.3817,0.1145,0.0196000000000006
5262,0.0333999999999993,0.3808,0.1143,0.0195000000000006
5263,0.0333999999999993,0.3804,0.1142,0.0192000000000008
5264,0.0333999999999993,0.3804,0.114,0.0191000000000007
5265,0.0333999999999993,0.3804,0.114,0.0191000000000007
5266,0.0339999999999994,0.3795,0.114,0.0192000000000008
5267,0.0339999999999994,0.3789,0.1138,0.0192000000000008
5268,0.0339999999999994,0.3788,0.1138,0.0191000000000007
5269,0.0339999999999994,0.3788,0.1131,0.0190000000000008
5270,0.0339999999999994,0.3781,0.1132,0.0190000000000006
5271,0.0337999999999994,0.3781,0.1129,0.0190000000000006
5272,0.0337999999999994,0.3786,0.1125,0.0190000000000008
5273,0.0337999999999994,0.3779,0.1124,0.0191000000000007
5274,0.0337999999999994,0.3781,0.1126,0.0191000000000006
5275,0.0337999999999994,0.3778,0.1125,0.0191000000000006
5276,0.0339999999999996,0.3776,0.1123,0.0192000000000004
5277,0.0339999999999996,0.377,0.1124,0.0190000000000005
5278,0.0339999999999996,0.3771,0.1123,0.0190000000000005
5279,0.0339999999999996,0.3779,0.1125,0.0190000000000005
5280,0.0339999999999996,0.3775,0.1122,0.0188000000000005
5281,0.0312999999999998,0.3771,0.1122,0.0188000000000005
5282,0.0312999999999998,0.3771,0.1123,0.0188000000000005
5283,0.0312999999999998,0.377,0.1126,0.0187000000000005
5284,0.0312999999999998,0.3764,0.112,0.0187000000000005
5285,0.0312999999999998,0.3762,0.112,0.0186000000000004
5286,0.0337,0.3759,0.1119,0.0188000000000003
5287,0.0337,0.3762,0.1116,0.0187000000000004
5288,0.0337,0.3763,0.1115,0.0186000000000004
5289,0.0337,0.3763,0.1114,0.0185000000000004
5290,0.0337,0.3766,0.1114,0.0184000000000003
5291,0.0331999999999997,0.3762,0.1107,0.0184000000000003
5292,0.0331999999999997,0.3752,0.1105,0.0182000000000003
5293,0.0331999999999997,0.375,0.1105,0.0181000000000003
5294,0.0331999999999997,0.3751,0.1102,0.0181000000000001
5295,0.0331999999999997,0.3755,0.11,0.0182000000000002
5296,0.0318999999999996,0.375,0.1101,0.0182000000000002
5297,0.0318999999999996,0.375,0.1101,0.0182000000000002
5298,0.0318999999999996,0.3752,0.109899999999999,0.0182000000000002
5299,0.0318999999999996,0.3755,0.110399999999999,0.0181000000000001
5300,0.0318999999999996,0.3754,0.1106,0.0181000000000001
5301,0.0314,0.3756,0.110699999999999,0.0180000000000001
5302,0.0314,0.3757,0.110699999999999,0.0181000000000001
5303,0.0314,0.3756,0.1105,0.0182000000000002
5304,0.0314,0.3755,0.1106,0.0182000000000002
5305,0.0314,0.3746,0.1103,0.0180000000000002
5306,0.0308999999999997,0.3747,0.1102,0.0179000000000002
5307,0.0308999999999997,0.3746,0.1099,0.0178000000000001
5308,0.0308999999999997,0.375,0.1103,0.0178000000000001
5309,0.0308999999999997,0.3755,0.1104,0.0179000000000002
5310,0.0308999999999997,0.3763,0.1102,0.0179000000000002
5311,0.03,0.3761,0.1102,0.0180000000000002
5312,0.03,0.3762,0.11,0.0179000000000002
5313,0.03,0.3761,0.1096,0.0180000000000002
5314,0.03,0.3757,0.1097,0.0181000000000001
5315,0.03,0.3751,0.1102,0.0181
5316,0.0309,0.3751,0.1102,0.0181
5317,0.0309,0.3748,0.1106,0.018
5318,0.0309,0.3745,0.1105,0.0178999999999999
5319,0.0309,0.375,0.1104,0.0179
5320,0.0309,0.375,0.1104,0.0178
5321,0.0306999999999996,0.3744,0.1106,0.0177
5322,0.0306999999999996,0.3745,0.1105,0.0177
5323,0.0306999999999996,0.3745,0.1104,0.0177
5324,0.0306999999999996,0.375,0.1105,0.0179
5325,0.0306999999999996,0.3749,0.1106,0.018
5326,0.0292999999999997,0.3751,0.1107,0.018
5327,0.0292999999999997,0.3751,0.111,0.0179
5328,0.0292999999999997,0.375,0.1113,0.0179
5329,0.0292999999999997,0.3747,0.1113,0.0178
5330,0.0292999999999997,0.3745,0.1115,0.0178
5331,0.0298999999999995,0.3746,0.1114,0.0176999999999999
5332,0.0298999999999995,0.375,0.1116,0.0177
5333,0.0298999999999995,0.3755,0.1119,0.0177
5334,0.0298999999999995,0.376,0.1119,0.0176000000000003
5335,0.0298999999999995,0.3763,0.1116,0.0176000000000003
5336,0.0299999999999997,0.3762,0.1115,0.0176000000000003
5337,0.0299999999999997,0.3758,0.1118,0.0177000000000003
5338,0.0299999999999997,0.3756,0.1117,0.0178000000000003
5339,0.0299999999999997,0.3754,0.1117,0.0178000000000003
5340,0.0299999999999997,0.3753,0.1114,0.0177000000000003
5341,0.0290999999999997,0.3754,0.1112,0.0177000000000003
5342,0.0290999999999997,0.3751,0.1109,0.0175000000000003
5343,0.0290999999999997,0.3752,0.111,0.0173000000000002
5344,0.0290999999999997,0.3747,0.1111,0.0169000000000002
5345,0.0290999999999997,0.3744,0.1107,0.0168000000000004
5346,0.0282999999999991,0.3748,0.1106,0.0167000000000005
5347,0.0282999999999991,0.3748,0.1103,0.0167000000000005
5348,0.0282999999999991,0.375,0.1104,0.0166000000000004
5349,0.0282999999999991,0.3749,0.1105,0.0166000000000004
5350,0.0282999999999991,0.3754,0.1102,0.0167000000000005
5351,0.0301,0.3752,0.1101,0.0166000000000004
5352,0.0301,0.3748,0.1098,0.0166000000000003
5353,0.0301,0.3749,0.1101,0.0166000000000003
5354,0.0301,0.3745,0.1097,0.0166000000000003
5355,0.0301,0.3741,0.1097,0.0167000000000005
5356,0.0270999999999995,0.3738,0.1092,0.0166000000000005
5357,0.0270999999999995,0.3741,0.1094,0.0166000000000005
5358,0.0270999999999995,0.374,0.1092,0.0166000000000005
5359,0.0270999999999995,0.3742,0.1091,0.0166000000000005
5360,0.0270999999999995,0.3734,0.1088,0.0166000000000005
5361,0.0278999999999998,0.3737,0.1088,0.0166000000000005
5362,0.0278999999999998,0.3736,0.1091,0.0166000000000004
5363,0.0278999999999998,0.3733,0.1091,0.0166000000000004
5364,0.0278999999999998,0.3739,0.1085,0.0166000000000004
5365,0.0278999999999998,0.3739,0.1085,0.0166000000000004
5366,0.0274999999999995,0.3739,0.1081,0.0166000000000004
5367,0.0274999999999995,0.3745,0.1078,0.0165000000000003
5368,0.0274999999999995,0.3744,0.1075,0.0165000000000003
5369,0.0274999999999995,0.3741,0.1071,0.0166000000000004
5370,0.0274999999999995,0.3742,0.107,0.0167000000000003
5371,0.0277999999999995,0.3743,0.1072,0.0166000000000003
5372,0.0277999999999995,0.374,0.1068,0.0166000000000003
5373,0.0277999999999995,0.3738,0.1068,0.0167000000000003
5374,0.0277999999999995,0.3732,0.1067,0.0166000000000003
5375,0.0277999999999995,0.373,0.1068,0.0164000000000004
5376,0.0271999999999994,0.3726,0.1063,0.0163000000000005
5377,0.0271999999999994,0.3727,0.1065,0.0162000000000004
5378,0.0271999999999994,0.3727,0.1064,0.0162000000000004
5379,0.0271999999999994,0.373,0.1061,0.0160000000000003
5380,0.0271999999999994,0.3728,0.1056,0.0161000000000002
5381,0.0270999999999998,0.3731,0.105,0.0161000000000002
5382,0.0270999999999998,0.3727,0.1051,0.0158000000000004
5383,0.0270999999999998,0.3722,0.105,0.0158000000000004
5384,0.0270999999999998,0.3722,0.1049,0.0158000000000004
5385,0.0270999999999998,0.3721,0.1052,0.0158000000000004
5386,0.0281999999999996,0.3719,0.1055,0.0158000000000004
5387,0.0281999999999996,0.3715,0.1053,0.0158000000000003
5388,0.0281999999999996,0.371,0.105299999999999,0.0158000000000003
5389,0.0281999999999996,0.3712,0.1052,0.0158000000000003
5390,0.0281999999999996,0.371,0.105399999999999,0.0159000000000005
5391,0.0273999999999992,0.371,0.1056,0.0160000000000005
5392,0.0273999999999992,0.371,0.1053,0.0159000000000005
5393,0.0273999999999992,0.3708,0.1053,0.0159000000000005
5394,0.0273999999999992,0.3706,0.1051,0.0158000000000006
5395,0.0273999999999992,0.3706,0.1051,0.0159000000000006
5396,0.0261999999999997,0.3701,0.1047,0.0158000000000006
5397,0.0261999999999997,0.3707,0.1051,0.0159000000000006
5398,0.0261999999999997,0.3699,0.1052,0.0159000000000006
5399,0.0261999999999997,0.3698,0.1048,0.0159000000000006
5400,0.0261999999999997,0.37,0.1046,0.0159000000000006
5401,0.0270999999999993,0.3695,0.1048,0.0158000000000006
5402,0.0270999999999993,0.3696,0.1048,0.0158000000000004
5403,0.0270999999999993,0.3697,0.1049,0.0159000000000005
5404,0.0270999999999993,0.3696,0.1052,0.0158000000000004
5405,0.0270999999999993,0.3697,0.1049,0.0157000000000005
5406,0.0268999999999994,0.3697,0.1045,0.0157000000000005
5407,0.0268999999999994,0.3699,0.1048,0.0156000000000006
5408,0.0268999999999994,0.3691,0.1046,0.0156000000000006
5409,0.0268999999999994,0.3687,0.1043,0.0153000000000005
5410,0.0268999999999994,0.3677,0.1046,0.0150000000000006
5411,0.0252999999999994,0.3672,0.1047,0.0150000000000006
5412,0.0252999999999994,0.3677,0.1046,0.0149000000000005
5413,0.0252999999999994,0.368,0.1044,0.0147000000000006
5414,0.0252999999999994,0.3684,0.1041,0.0146000000000006
5415,0.0252999999999994,0.3684,0.1041,0.0146000000000006
5416,0.0245999999999994,0.3683,0.1045,0.0147000000000007
5417,0.0245999999999994,0.3684,0.1045,0.0146000000000008
5418,0.0245999999999994,0.3682,0.1046,0.0147000000000008
5419,0.0245999999999994,0.3688,0.1046,0.0146000000000006
5420,0.0245999999999994,0.3693,0.1045,0.0145000000000007
5421,0.0248999999999995,0.3685,0.1043,0.0147000000000007
5422,0.0248999999999995,0.3681,0.1045,0.0147000000000007
5423,0.0248999999999995,0.3679,0.1046,0.0147000000000008
5424,0.0248999999999995,0.3683,0.1048,0.0147000000000008
5425,0.0248999999999995,0.3685,0.1045,0.0147000000000008
5426,0.0250999999999995,0.3686,0.1043,0.0149000000000008
5427,0.0250999999999995,0.3689,0.1041,0.0149000000000008
5428,0.0250999999999995,0.3687,0.1042,0.0150000000000009
5429,0.0250999999999995,0.3688,0.1041,0.0150000000000009
5430,0.0250999999999995,0.3692,0.104,0.0150000000000009
5431,0.0238999999999997,0.3692,0.1038,0.0150000000000009
5432,0.0238999999999997,0.3696,0.104,0.0149000000000008
5433,0.0238999999999997,0.3701,0.1036,0.0149000000000008
5434,0.0238999999999997,0.3695,0.1034,0.0148000000000007
5435,0.0238999999999997,0.3693,0.1034,0.0147000000000007
5436,0.0236999999999997,0.3695,0.1034,0.0147000000000007
5437,0.0236999999999997,0.3693,0.1038,0.0147000000000007
5438,0.0236999999999997,0.3694,0.1039,0.0145000000000008
5439,0.0236999999999997,0.3696,0.1039,0.0145000000000008
5440,0.0236999999999997,0.3692,0.1039,0.0145000000000008
5441,0.0240999999999993,0.3693,0.1035,0.014400000000001
5442,0.0240999999999993,0.3694,0.1038,0.014400000000001
5443,0.0240999999999993,0.3692,0.1037,0.0143000000000009
5444,0.0240999999999993,0.369,0.1035,0.014400000000001
5445,0.0240999999999993,0.3691,0.1035,0.0145000000000008
5446,0.0237999999999994,0.3693,0.1034,0.0147000000000008
5447,0.0237999999999994,0.3697,0.1036,0.0145000000000008
5448,0.0237999999999994,0.3698,0.1033,0.0144000000000009
5449,0.0237999999999994,0.3699,0.1034,0.0144000000000009
5450,0.0237999999999994,0.3707,0.1029,0.0143000000000008
5451,0.0236999999999996,0.3705,0.1028,0.0144000000000009
5452,0.0236999999999996,0.3702,0.1025,0.0144000000000009
5453,0.0236999999999996,0.3698,0.1024,0.0143000000000008
5454,0.0236999999999996,0.37,0.1027,0.0144000000000009
5455,0.0236999999999996,0.3699,0.1026,0.0144000000000009
5456,0.0243999999999995,0.3695,0.1022,0.0143000000000009
5457,0.0243999999999995,0.3699,0.1025,0.0143000000000009
5458,0.0243999999999995,0.3693,0.1025,0.0143000000000009
5459,0.0243999999999995,0.3697,0.1027,0.014200000000001
5460,0.0243999999999995,0.3699,0.1027,0.014200000000001
5461,0.0238999999999993,0.3702,0.1025,0.0141000000000011
5462,0.0238999999999993,0.3697,0.1024,0.0141000000000011
5463,0.0238999999999993,0.3694,0.1023,0.014000000000001
5464,0.0238999999999993,0.3693,0.1025,0.013900000000001
5465,0.0238999999999993,0.3694,0.1024,0.0138000000000009
5466,0.0249999999999996,0.3692,0.1021,0.0137000000000009
5467,0.0249999999999996,0.3689,0.102,0.0137000000000009
5468,0.0249999999999996,0.3687,0.1021,0.0137000000000009
5469,0.0249999999999996,0.3685,0.1023,0.0136000000000008
5470,0.0249999999999996,0.3689,0.1024,0.0136000000000008
5471,0.0237999999999993,0.3684,0.1022,0.0134000000000007
5472,0.0237999999999993,0.3683,0.1018,0.0134000000000006
5473,0.0237999999999993,0.3685,0.102,0.0134000000000006
5474,0.0237999999999993,0.3682,0.1022,0.0134000000000006
5475,0.0237999999999993,0.3685,0.102,0.0133000000000005
5476,0.0239,0.3681,0.1024,0.0134000000000006
5477,0.0239,0.3682,0.1025,0.0133000000000005
5478,0.0239,0.3677,0.102399999999999,0.0131000000000008
5479,0.0239,0.3679,0.1026,0.0131000000000008
5480,0.0239,0.3677,0.1023,0.0131000000000008
5481,0.0239999999999994,0.3679,0.1022,0.0130000000000007
5482,0.0239999999999994,0.3683,0.1023,0.0130000000000007
5483,0.0239999999999994,0.3677,0.1026,0.0130000000000007
5484,0.0239999999999994,0.367,0.1027,0.0130000000000007
5485,0.0239999999999994,0.3668,0.1027,0.0130000000000007
5486,0.0224999999999997,0.3665,0.1027,0.0130000000000007
5487,0.0224999999999997,0.3668,0.1021,0.0130000000000007
5488,0.0224999999999997,0.3669,0.1022,0.0130000000000007
5489,0.0224999999999997,0.3664,0.1022,0.0129000000000008
5490,0.0224999999999997,0.3665,0.1021,0.0129000000000008
5491,0.0225999999999996,0.3667,0.1016,0.0129000000000008
5492,0.0225999999999996,0.3666,0.1013,0.0129000000000008
5493,0.0225999999999996,0.3667,0.1013,0.0129000000000008
5494,0.0225999999999996,0.367,0.1015,0.0129000000000008
5495,0.0225999999999996,0.3669,0.1015,0.0128000000000007
5496,0.0232999999999994,0.367,0.1013,0.0128000000000007
5497,0.0232999999999994,0.3668,0.1013,0.0128000000000007
5498,0.0232999999999994,0.3667,0.1016,0.0128000000000007
5499,0.0232999999999994,0.3666,0.1016,0.0128000000000007
5500,0.0232999999999994,0.3669,0.1018,0.0128000000000007
5501,0.0215999999999997,0.3669,0.1017,0.0128000000000007
5502,0.0215999999999997,0.3665,0.1015,0.0127000000000008
5503,0.0215999999999997,0.3668,0.101,0.0127000000000008
5504,0.0215999999999997,0.3668,0.1011,0.0125000000000007
5505,0.0215999999999997,0.3668,0.101,0.0125000000000007
5506,0.0220999999999993,0.3665,0.1012,0.0124000000000006
5507,0.0220999999999993,0.3668,0.101,0.0123000000000008
5508,0.0220999999999993,0.3664,0.1008,0.0123000000000008
5509,0.0220999999999993,0.3658,0.1008,0.0122000000000007
5510,0.0220999999999993,0.3655,0.1009,0.0122000000000007
5511,0.0205999999999995,0.3658,0.1013,0.0123000000000008
5512,0.0205999999999995,0.3661,0.1013,0.0123000000000008
5513,0.0205999999999995,0.3665,0.1013,0.0123000000000008
5514,0.0205999999999995,0.3667,0.1011,0.0123000000000008
5515,0.0205999999999995,0.3667,0.1011,0.0124000000000009
5516,0.0213999999999994,0.3668,0.1014,0.0124000000000009
5517,0.0213999999999994,0.3672,0.1013,0.0124000000000009
5518,0.0213999999999994,0.3671,0.1008,0.0125000000000007
5519,0.0213999999999994,0.367,0.1009,0.0126000000000006
5520,0.0213999999999994,0.3672,0.1006,0.0126000000000006
5521,0.0216000000000001,0.3676,0.1005,0.0126000000000006
5522,0.0216000000000001,0.368,0.0999999999999999,0.0126000000000006
5523,0.0216000000000001,0.3681,0.0999,0.0127000000000005
5524,0.0216000000000001,0.3677,0.0996999999999999,0.0127000000000005
5525,0.0216000000000001,0.3674,0.0996999999999999,0.0127000000000005
5526,0.0200999999999992,0.367,0.0997,0.0126000000000006
5527,0.0200999999999992,0.3668,0.0996000000000001,0.0126000000000006
5528,0.0200999999999992,0.3663,0.0996000000000002,0.0126000000000006
5529,0.0200999999999992,0.3658,0.0995000000000001,0.0126000000000006
5530,0.0200999999999992,0.3662,0.0992999999999999,0.0125000000000007
5531,0.0207999999999998,0.3656,0.0990000000000001,0.0126000000000006
5532,0.0207999999999998,0.3656,0.0987,0.0126000000000006
5533,0.0207999999999998,0.365,0.0989000000000001,0.0127000000000007
5534,0.0207999999999998,0.3646,0.0992000000000001,0.0126000000000006
5535,0.0207999999999998,0.3639,0.0995000000000001,0.0128000000000006
5536,0.0196,0.364,0.0999000000000001,0.0128000000000006
5537,0.0196,0.3644,0.0999000000000001,0.0128000000000006
5538,0.0196,0.3642,0.1003,0.0128000000000006
5539,0.0196,0.3634,0.1002,0.0127000000000007
5540,0.0196,0.3634,0.1002,0.0127000000000007
5541,0.0206999999999996,0.3635,0.1005,0.0126000000000006
5542,0.0206999999999996,0.3643,0.1007,0.0125000000000006
5543,0.0206999999999996,0.364,0.1007,0.0124000000000005
5544,0.0206999999999996,0.3642,0.1005,0.0122000000000007
5545,0.0206999999999996,0.3644,0.1009,0.0121000000000008
5546,0.0209999999999995,0.364,0.101,0.0121000000000008
5547,0.0209999999999995,0.3639,0.1008,0.0121000000000007
5548,0.0209999999999995,0.3637,0.1008,0.0121000000000007
5549,0.0209999999999995,0.3633,0.1009,0.0121000000000007
5550,0.0209999999999995,0.3634,0.1008,0.0121000000000007
5551,0.0201999999999994,0.3637,0.1008,0.0122000000000005
5552,0.0201999999999994,0.3645,0.101,0.0123000000000006
5553,0.0201999999999994,0.3647,0.1013,0.0122000000000007
5554,0.0201999999999994,0.365,0.1012,0.0122000000000007
5555,0.0201999999999994,0.3654,0.1013,0.0121000000000006
5556,0.020099999999999,0.3658,0.1015,0.0121000000000006
5557,0.020099999999999,0.3662,0.1015,0.0118000000000008
5558,0.020099999999999,0.3661,0.1015,0.0118000000000008
5559,0.020099999999999,0.3658,0.1014,0.0119000000000007
5560,0.020099999999999,0.3659,0.101400000000001,0.0119000000000008
5561,0.0193999999999995,0.3654,0.101400000000001,0.0121000000000008
5562,0.0193999999999995,0.3657,0.101500000000001,0.0121000000000008
5563,0.0193999999999995,0.3655,0.101800000000001,0.0120000000000008
5564,0.0193999999999995,0.3646,0.1017,0.0119000000000008
5565,0.0193999999999995,0.3642,0.1014,0.0117000000000007
5566,0.0193999999999993,0.3642,0.1015,0.0117000000000007
5567,0.0193999999999993,0.364,0.1017,0.0117000000000007
5568,0.0193999999999993,0.3635,0.1015,0.0117000000000007
5569,0.0193999999999993,0.363,0.1019,0.0117000000000007
5570,0.0193999999999993,0.3628,0.1018,0.0117000000000006
5571,0.0188999999999996,0.3625,0.1015,0.0118000000000008
5572,0.0188999999999996,0.362,0.1019,0.0118000000000008
5573,0.0188999999999996,0.3622,0.1022,0.0118000000000008
5574,0.0188999999999996,0.3624,0.1022,0.0119000000000008
5575,0.0188999999999996,0.3623,0.102,0.0119000000000008
5576,0.0188999999999999,0.362,0.1019,0.0119000000000008
5577,0.0188999999999999,0.3618,0.1016,0.0120000000000008
5578,0.0188999999999999,0.3615,0.1014,0.0120000000000008
5579,0.0188999999999999,0.3617,0.1017,0.0121000000000009
5580,0.0188999999999999,0.3613,0.1017,0.0121000000000009
5581,0.0199999999999996,0.3614,0.1018,0.012200000000001
5582,0.0199999999999996,0.3615,0.1017,0.0120000000000009
5583,0.0199999999999996,0.3612,0.1015,0.0119000000000008
5584,0.0199999999999996,0.3616,0.1014,0.0117000000000007
5585,0.0199999999999996,0.3611,0.1015,0.0118000000000008
5586,0.0186999999999997,0.3614,0.1015,0.0119000000000008
5587,0.0186999999999997,0.3609,0.1018,0.0120000000000009
5588,0.0186999999999997,0.3601,0.1018,0.0119000000000008
5589,0.0186999999999997,0.36,0.1014,0.0117000000000007
5590,0.0186999999999997,0.3596,0.1016,0.0115000000000007
5591,0.0185000000000001,0.36,0.1019,0.0115000000000007
5592,0.0185000000000001,0.3599,0.1015,0.0116000000000008
5593,0.0185000000000001,0.3598,0.101499999999999,0.0116000000000008
5594,0.0185000000000001,0.3596,0.101399999999999,0.0115000000000007
5595,0.0185000000000001,0.3589,0.1011,0.0114000000000009
5596,0.0187999999999995,0.3588,0.1011,0.0113000000000008
5597,0.0187999999999995,0.3586,0.101,0.0113000000000008
5598,0.0187999999999995,0.3581,0.1007,0.0113000000000008
5599,0.0187999999999995,0.3581,0.101,0.0113000000000008
5600,0.0187999999999995,0.3581,0.1009,0.0112000000000008
5601,0.0183999999999997,0.3579,0.1006,0.011400000000001
5602,0.0183999999999997,0.3579,0.1004,0.011400000000001
5603,0.0183999999999997,0.3572,0.1001,0.0112000000000009
5604,0.0183999999999997,0.3562,0.0997999999999999,0.011100000000001
5605,0.0183999999999997,0.3564,0.0997999999999998,0.011100000000001
5606,0.0176999999999994,0.3556,0.1004,0.011100000000001
5607,0.0176999999999994,0.3554,0.1005,0.0110000000000008
5608,0.0176999999999994,0.3547,0.1008,0.0107000000000009
5609,0.0176999999999994,0.3552,0.1009,0.0106000000000007
5610,0.0176999999999994,0.355,0.1006,0.0106000000000007
5611,0.0173999999999994,0.3553,0.1008,0.0106000000000007
5612,0.0173999999999994,0.3556,0.1009,0.0105000000000008
5613,0.0173999999999994,0.3557,0.1012,0.0105000000000008
5614,0.0173999999999994,0.3547,0.1007,0.0105000000000008
5615,0.0173999999999994,0.3547,0.101,0.0105000000000008
5616,0.0180999999999998,0.3546,0.101,0.0105000000000008
5617,0.0180999999999998,0.3541,0.1012,0.0105000000000008
5618,0.0180999999999998,0.354,0.101,0.010400000000001
5619,0.0180999999999998,0.3539,0.101,0.010300000000001
5620,0.0180999999999998,0.3537,0.1011,0.010300000000001
5621,0.0176999999999994,0.3537,0.1011,0.0102000000000008
5622,0.0176999999999994,0.3542,0.1007,0.0102000000000008
5623,0.0176999999999994,0.354,0.1008,0.0100000000000009
5624,0.0176999999999994,0.3538,0.101,0.00990000000000091
5625,0.0176999999999994,0.3539,0.1012,0.00970000000000082
5626,0.0178999999999994,0.3535,0.1014,0.0098000000000007
5627,0.0178999999999994,0.3533,0.101499999999999,0.00970000000000082
5628,0.0178999999999994,0.353,0.101699999999999,0.00940000000000085
5629,0.0178999999999994,0.3528,0.101799999999999,0.00920000000000076
5630,0.0178999999999994,0.3526,0.1018,0.00930000000000075
5631,0.0176999999999993,0.3534,0.1022,0.00940000000000074
5632,0.0176999999999993,0.3532,0.1022,0.00940000000000074
5633,0.0176999999999993,0.3534,0.1022,0.00920000000000076
5634,0.0176999999999993,0.3536,0.1021,0.00920000000000076
5635,0.0176999999999993,0.3535,0.1018,0.00920000000000076
5636,0.0180999999999998,0.3537,0.1019,0.00920000000000076
5637,0.0180999999999998,0.3534,0.1016,0.00920000000000076
5638,0.0180999999999998,0.3533,0.1017,0.00930000000000064
5639,0.0180999999999998,0.3532,0.102,0.00930000000000064
5640,0.0180999999999998,0.3533,0.102,0.00920000000000076
5641,0.0172999999999992,0.3534,0.1016,0.00910000000000077
5642,0.0172999999999992,0.3532,0.1014,0.00910000000000077
5643,0.0172999999999992,0.353,0.101499999999999,0.00910000000000077
5644,0.0172999999999992,0.3521,0.1014,0.00930000000000075
5645,0.0172999999999992,0.3517,0.1012,0.00940000000000085
5646,0.0178999999999996,0.3512,0.1015,0.00940000000000085
5647,0.0178999999999996,0.3504,0.1012,0.00940000000000085
5648,0.0178999999999996,0.3506,0.1014,0.00940000000000085
5649,0.0178999999999996,0.3508,0.1014,0.00940000000000085
5650,0.0178999999999996,0.3505,0.1014,0.00940000000000085
5651,0.0167999999999995,0.351,0.1015,0.00940000000000085
5652,0.0167999999999995,0.3505,0.1013,0.00940000000000085
5653,0.0167999999999995,0.3506,0.101,0.00930000000000075
5654,0.0167999999999995,0.3505,0.1007,0.00930000000000075
5655,0.0167999999999995,0.3505,0.101,0.00930000000000064
5656,0.0163999999999999,0.3502,0.1008,0.00940000000000074
5657,0.0163999999999999,0.35,0.1008,0.00950000000000073
5658,0.0163999999999999,0.3495,0.1012,0.00950000000000073
5659,0.0163999999999999,0.3498,0.1012,0.00940000000000074
5660,0.0163999999999999,0.3494,0.1013,0.00940000000000074
5661,0.0159999999999996,0.3495,0.1014,0.00950000000000084
5662,0.0159999999999996,0.3493,0.1015,0.00950000000000084
5663,0.0159999999999996,0.3492,0.101,0.00940000000000085
5664,0.0159999999999996,0.3492,0.1008,0.00940000000000085
5665,0.0159999999999996,0.3494,0.1005,0.00940000000000085
5666,0.0164999999999995,0.3493,0.1008,0.00940000000000085
5667,0.0164999999999995,0.3492,0.1002,0.00940000000000085
5668,0.0164999999999995,0.3489,0.1002,0.00920000000000076
5669,0.0164999999999995,0.3487,0.1005,0.00930000000000075
5670,0.0164999999999995,0.3488,0.1006,0.00930000000000075
5671,0.0170999999999993,0.349,0.1005,0.00940000000000074
5672,0.0170999999999993,0.3486,0.1005,0.00940000000000074
5673,0.0170999999999993,0.349,0.1002,0.00960000000000083
5674,0.0170999999999993,0.349,0.0998999999999997,0.00960000000000083
5675,0.0170999999999993,0.349,0.0995999999999997,0.00960000000000083
5676,0.0159999999999996,0.3493,0.0993999999999997,0.00960000000000083
5677,0.0159999999999996,0.3499,0.0993999999999997,0.00960000000000083
5678,0.0159999999999996,0.3503,0.0992999999999998,0.00960000000000083
5679,0.0159999999999996,0.3498,0.0994999999999999,0.00970000000000071
5680,0.0159999999999996,0.35,0.0991,0.00970000000000071
5681,0.0153999999999996,0.3499,0.0990999999999999,0.00970000000000071
5682,0.0153999999999996,0.3497,0.0990999999999999,0.00970000000000071
5683,0.0153999999999996,0.3492,0.0988999999999999,0.00970000000000071
5684,0.0153999999999996,0.3486,0.0991,0.00960000000000083
5685,0.0153999999999996,0.3486,0.0989999999999999,0.00960000000000083
5686,0.0157999999999994,0.3485,0.0990999999999999,0.00970000000000093
5687,0.0157999999999994,0.3487,0.0990999999999999,0.00960000000000094
5688,0.0157999999999994,0.3495,0.0990000000000001,0.00960000000000094
5689,0.0157999999999994,0.3494,0.0992000000000001,0.00960000000000094
5690,0.0157999999999994,0.3489,0.0992000000000001,0.00960000000000094
5691,0.0153999999999992,0.3485,0.0987999999999998,0.00970000000000093
5692,0.0153999999999992,0.3483,0.0989999999999998,0.00970000000000093
5693,0.0153999999999992,0.3486,0.0986999999999999,0.00980000000000092
5694,0.0153999999999992,0.3483,0.0990000000000001,0.0099000000000008
5695,0.0153999999999992,0.3489,0.0989,0.0098000000000007
5696,0.0153999999999996,0.3492,0.0986999999999999,0.00970000000000082
5697,0.0153999999999996,0.3492,0.0985999999999998,0.0098000000000007
5698,0.0153999999999996,0.3496,0.0983999999999997,0.00970000000000082
5699,0.0153999999999996,0.349,0.0985999999999998,0.00970000000000082
5700,0.0153999999999996,0.3489,0.0987,0.00960000000000083
5701,0.0146999999999996,0.3489,0.0987,0.00970000000000082
5702,0.0146999999999996,0.3488,0.0984999999999999,0.00970000000000082
5703,0.0146999999999996,0.3493,0.0988000000000001,0.00960000000000083
5704,0.0146999999999996,0.3484,0.0991000000000001,0.00980000000000092
5705,0.0146999999999996,0.3484,0.0991000000000001,0.00960000000000083
5706,0.0150999999999997,0.3483,0.0991000000000001,0.00950000000000084
5707,0.0150999999999997,0.3481,0.0993000000000002,0.00950000000000084
5708,0.0150999999999997,0.3484,0.0992000000000003,0.00950000000000084
5709,0.0150999999999997,0.3487,0.0993000000000002,0.00950000000000084
5710,0.0150999999999997,0.349,0.0996000000000002,0.00950000000000084
5711,0.0148999999999994,0.3493,0.0996000000000002,0.00960000000000083
5712,0.0148999999999994,0.3491,0.0996000000000001,0.00960000000000083
5713,0.0148999999999994,0.3486,0.1,0.00970000000000082
5714,0.0148999999999994,0.3487,0.1,0.00970000000000082
5715,0.0148999999999994,0.3486,0.0997000000000001,0.00970000000000082
5716,0.0147999999999995,0.3485,0.0996000000000001,0.00970000000000082
5717,0.0147999999999995,0.3488,0.0997,0.00960000000000083
5718,0.0147999999999995,0.3484,0.0999,0.00960000000000083
5719,0.0147999999999995,0.3485,0.0995999999999999,0.00960000000000083
5720,0.0147999999999995,0.3486,0.0994000000000002,0.00950000000000084
5721,0.0142999999999996,0.3483,0.0993000000000001,0.00950000000000084
5722,0.0142999999999996,0.3482,0.0994000000000002,0.00950000000000084
5723,0.0142999999999996,0.3481,0.0993999999999999,0.00950000000000084
5724,0.0142999999999996,0.3483,0.0992000000000001,0.00940000000000074
5725,0.0142999999999996,0.3478,0.0989999999999999,0.00940000000000074
5726,0.0150999999999994,0.3481,0.0987999999999998,0.00930000000000064
5727,0.0150999999999994,0.3478,0.0988999999999999,0.00940000000000085
5728,0.0150999999999994,0.3478,0.0991999999999998,0.00930000000000075
5729,0.0150999999999994,0.3479,0.0992000000000001,0.00950000000000073
5730,0.0150999999999994,0.3466,0.0993999999999998,0.00950000000000073
5731,0.0138999999999995,0.3469,0.0989999999999999,0.00950000000000073
5732,0.0138999999999995,0.3474,0.0990999999999999,0.00930000000000064
5733,0.0138999999999995,0.3473,0.0990000000000001,0.00930000000000064
5734,0.0138999999999995,0.3471,0.0989,0.00930000000000064
5735,0.0138999999999995,0.3471,0.0989999999999999,0.00930000000000064
5736,0.0134999999999994,0.3475,0.0989999999999999,0.00930000000000064
5737,0.0134999999999994,0.3476,0.0988999999999998,0.00940000000000085
5738,0.0134999999999994,0.3479,0.0988999999999998,0.00940000000000074
5739,0.0134999999999994,0.348,0.0987999999999998,0.00940000000000074
5740,0.0134999999999994,0.3479,0.0984999999999998,0.00930000000000075
5741,0.0134999999999992,0.3483,0.0985999999999997,0.00930000000000075
5742,0.0134999999999992,0.3488,0.0984999999999997,0.00930000000000075
5743,0.0134999999999992,0.3485,0.0988999999999998,0.00930000000000075
5744,0.0134999999999992,0.3481,0.0991999999999997,0.00910000000000066
5745,0.0134999999999992,0.3478,0.0990999999999996,0.00890000000000069
5746,0.0130999999999996,0.3478,0.0990999999999995,0.00890000000000069
5747,0.0130999999999996,0.3472,0.0995999999999997,0.00900000000000079
5748,0.0130999999999996,0.3468,0.0994999999999996,0.00900000000000079
5749,0.0130999999999996,0.3471,0.0995999999999997,0.00880000000000047
5750,0.0130999999999996,0.3478,0.0992999999999995,0.00880000000000047
5751,0.0132999999999991,0.3482,0.0992999999999996,0.0087000000000006
5752,0.0132999999999991,0.3485,0.0989999999999995,0.0087000000000006
5753,0.0132999999999991,0.3486,0.0987999999999993,0.0088000000000007
5754,0.0132999999999991,0.3479,0.0989999999999995,0.0088000000000007
5755,0.0132999999999991,0.348,0.0991999999999996,0.0088000000000007
5756,0.0138999999999997,0.3484,0.0990999999999996,0.00870000000000071
5757,0.0138999999999997,0.3482,0.0991999999999997,0.00870000000000071
5758,0.0138999999999997,0.3478,0.0986999999999996,0.0088000000000007
5759,0.0138999999999997,0.3476,0.0986999999999996,0.0088000000000007
5760,0.0138999999999997,0.3474,0.0984999999999995,0.0088000000000007
5761,0.0138999999999997,0.3479,0.0982999999999996,0.0088000000000007
5762,0.0138999999999997,0.348,0.0981999999999996,0.0088000000000007
5763,0.0138999999999997,0.3476,0.0981999999999995,0.0088000000000007
5764,0.0138999999999997,0.3469,0.0980999999999996,0.0088000000000007
5765,0.0138999999999997,0.347,0.0979999999999994,0.0088000000000007
5766,0.0117999999999998,0.3467,0.0977999999999994,0.0088000000000007
5767,0.0117999999999998,0.3466,0.0976999999999996,0.0087000000000006
5768,0.0117999999999998,0.3467,0.0972999999999995,0.0087000000000006
5769,0.0117999999999998,0.346,0.0974999999999996,0.0087000000000006
5770,0.0117999999999998,0.3463,0.0974999999999996,0.0087000000000006
5771,0.0122,0.3461,0.0974999999999995,0.0087000000000006
5772,0.0122,0.3462,0.0973999999999994,0.00860000000000061
5773,0.0122,0.3465,0.0976999999999993,0.00860000000000061
5774,0.0122,0.3466,0.0975999999999994,0.00860000000000061
5775,0.0122,0.3466,0.0974999999999993,0.00840000000000063
5776,0.0122999999999999,0.3466,0.0972999999999993,0.00840000000000063
5777,0.0122999999999999,0.3464,0.0971999999999994,0.00840000000000063
5778,0.0122999999999999,0.3462,0.0970999999999994,0.00840000000000063
5779,0.0122999999999999,0.3463,0.0967999999999996,0.00830000000000042
5780,0.0122999999999999,0.3464,0.0968999999999997,0.00820000000000032
5781,0.0125999999999997,0.3459,0.0970999999999996,0.00810000000000033
5782,0.0125999999999997,0.3456,0.0966999999999996,0.00810000000000033
5783,0.0125999999999997,0.3458,0.0964999999999996,0.00810000000000033
5784,0.0125999999999997,0.3457,0.0968999999999997,0.00820000000000054
5785,0.0125999999999997,0.3458,0.0963999999999996,0.00820000000000054
5786,0.0126999999999998,0.3456,0.0961999999999997,0.00820000000000054
5787,0.0126999999999998,0.3457,0.0960999999999997,0.00810000000000055
5788,0.0126999999999998,0.344700000000001,0.0957999999999997,0.00820000000000054
5789,0.0126999999999998,0.3441,0.0960999999999997,0.00810000000000044
5790,0.0126999999999998,0.3444,0.0962999999999997,0.00810000000000044
5791,0.0113999999999999,0.3446,0.0965999999999997,0.00810000000000044
5792,0.0113999999999999,0.3448,0.0965999999999997,0.00810000000000044
5793,0.0113999999999999,0.3441,0.0965999999999997,0.00810000000000044
5794,0.0113999999999999,0.344,0.0966999999999996,0.00820000000000054
5795,0.0113999999999999,0.3438,0.0961999999999997,0.00820000000000054
5796,0.0122999999999999,0.3439,0.0959999999999998,0.00830000000000053
5797,0.0122999999999999,0.3437,0.0961999999999997,0.00840000000000063
5798,0.0122999999999999,0.3434,0.0960999999999997,0.00850000000000062
5799,0.0122999999999999,0.3432,0.0962999999999997,0.00850000000000062
5800,0.0122999999999999,0.3428,0.0960999999999997,0.00850000000000062
5801,0.0118999999999997,0.3426,0.0959999999999998,0.00850000000000062
5802,0.0118999999999997,0.3424,0.0957999999999997,0.00850000000000062
5803,0.0118999999999997,0.342,0.0956999999999998,0.00850000000000062
5804,0.0118999999999997,0.3426,0.0956999999999998,0.00870000000000093
5805,0.0118999999999997,0.3431,0.0955999999999997,0.00870000000000093
5806,0.0111999999999997,0.3429,0.0953999999999996,0.00870000000000093
5807,0.0111999999999997,0.3431,0.0955999999999996,0.00850000000000062
5808,0.0111999999999997,0.3435,0.0954999999999997,0.00850000000000062
5809,0.0111999999999997,0.3433,0.0956999999999997,0.00850000000000062
5810,0.0111999999999997,0.3433,0.0955999999999997,0.00850000000000062
5811,0.0121000000000001,0.3436,0.0955999999999996,0.00850000000000062
5812,0.0121000000000001,0.3433,0.0955999999999995,0.00850000000000062
5813,0.0121000000000001,0.3438,0.0954999999999994,0.00840000000000074
5814,0.0121000000000001,0.3436,0.0955999999999995,0.00840000000000074
5815,0.0121000000000001,0.3441,0.0954999999999994,0.00830000000000086
5816,0.0117000000000002,0.3443,0.0954999999999997,0.00830000000000086
5817,0.0117000000000002,0.344,0.0954999999999998,0.00850000000000084
5818,0.0117000000000002,0.3439,0.0954999999999998,0.00850000000000084
5819,0.0117000000000002,0.3437,0.0956999999999999,0.00860000000000072
5820,0.0117000000000002,0.343,0.0956999999999999,0.00860000000000072
5821,0.0126999999999997,0.3428,0.0954999999999998,0.00860000000000072
5822,0.0126999999999997,0.3425,0.0948999999999998,0.00860000000000072
5823,0.0126999999999997,0.3427,0.0950999999999997,0.00860000000000072
5824,0.0126999999999997,0.3426,0.0951,0.00860000000000072
5825,0.0126999999999997,0.342,0.0948999999999998,0.00860000000000072
5826,0.0122999999999999,0.3422,0.0949999999999998,0.00850000000000084
5827,0.0122999999999999,0.3417,0.0952999999999996,0.00860000000000072
5828,0.0122999999999999,0.3419,0.0951999999999997,0.00850000000000062
5829,0.0122999999999999,0.3416,0.0948999999999997,0.00850000000000062
5830,0.0122999999999999,0.3418,0.0952999999999996,0.00850000000000062
5831,0.0126999999999997,0.3421,0.0958999999999998,0.00850000000000062
5832,0.0126999999999997,0.3417,0.0956999999999997,0.00840000000000074
5833,0.0126999999999997,0.3417,0.0954999999999997,0.00840000000000074
5834,0.0126999999999997,0.3415,0.0953999999999998,0.00840000000000074
5835,0.0126999999999997,0.3419,0.0955999999999997,0.00830000000000064
5836,0.0125000000000002,0.3419,0.0954999999999997,0.00830000000000064
5837,0.0125000000000002,0.3425,0.0951999999999997,0.00820000000000065
5838,0.0125000000000002,0.3426,0.0951999999999995,0.00830000000000053
5839,0.0125000000000002,0.3425,0.0949999999999995,0.00830000000000053
5840,0.0125000000000002,0.343,0.0951999999999995,0.00830000000000053
5841,0.0114000000000002,0.3427,0.0951999999999995,0.00810000000000055
5842,0.0114000000000002,0.3429,0.0950999999999995,0.00820000000000065
5843,0.0114000000000002,0.3423,0.0952999999999995,0.00810000000000055
5844,0.0114000000000002,0.342,0.0954999999999996,0.00810000000000055
5845,0.0114000000000002,0.3417,0.0955999999999996,0.00810000000000055
5846,0.0107999999999998,0.3418,0.0953999999999995,0.00800000000000067
5847,0.0107999999999998,0.3418,0.0950999999999996,0.00800000000000067
5848,0.0107999999999998,0.342,0.0948999999999997,0.00800000000000067
5849,0.0107999999999998,0.3421,0.0946999999999999,0.00800000000000067
5850,0.0107999999999998,0.3423,0.0946999999999999,0.00800000000000067
5851,0.0104000000000001,0.3419,0.0942999999999999,0.00800000000000067
5852,0.0104000000000001,0.3418,0.0940999999999996,0.00800000000000067
5853,0.0104000000000001,0.3421,0.0939999999999998,0.00790000000000068
5854,0.0104000000000001,0.3421,0.0937999999999998,0.00790000000000068
5855,0.0104000000000001,0.3423,0.0934999999999998,0.00790000000000068
5856,0.0110000000000001,0.3418,0.0930999999999998,0.00790000000000068
5857,0.0110000000000001,0.3423,0.0927999999999998,0.00790000000000068
5858,0.0110000000000001,0.3422,0.0928999999999998,0.00800000000000067
5859,0.0110000000000001,0.3419,0.0929999999999999,0.00800000000000067
5860,0.0110000000000001,0.3418,0.0927999999999998,0.00800000000000067
5861,0.0113,0.3418,0.0926999999999998,0.00790000000000068
5862,0.0113,0.3416,0.0926999999999998,0.00800000000000067
5863,0.0113,0.3417,0.0926999999999998,0.0079000000000008
5864,0.0113,0.3414,0.0924999999999998,0.0079000000000008
5865,0.0113,0.3411,0.0923,0.0079000000000008
5866,0.0107,0.3408,0.0924,0.0079000000000008
5867,0.0107,0.3409,0.0926,0.0079000000000008
5868,0.0107,0.3404,0.0929000000000001,0.0079000000000008
5869,0.0107,0.3389,0.0927000000000002,0.0079000000000008
5870,0.0107,0.3384,0.0925000000000001,0.0078000000000007
5871,0.0116999999999998,0.3387,0.0921000000000002,0.0078000000000007
5872,0.0116999999999998,0.3392,0.0923000000000002,0.00770000000000071
5873,0.0116999999999998,0.3393,0.0924000000000003,0.0076000000000005
5874,0.0116999999999998,0.3394,0.0923000000000002,0.0075000000000004
5875,0.0116999999999998,0.3397,0.0924,0.00740000000000052
5876,0.0104000000000002,0.3392,0.0923000000000002,0.00730000000000064
5877,0.0104000000000002,0.3393,0.0924,0.00730000000000064
5878,0.0104000000000002,0.3395,0.0923,0.00720000000000054
5879,0.0104000000000002,0.3391,0.0924999999999998,0.00730000000000064
5880,0.0104000000000002,0.3392,0.0925999999999999,0.00730000000000064
5881,0.00999999999999968,0.3391,0.0926999999999998,0.00730000000000064
5882,0.00999999999999968,0.3392,0.0926999999999998,0.00730000000000064
5883,0.00999999999999968,0.3391,0.0925999999999999,0.00730000000000064
5884,0.00999999999999968,0.3393,0.0925999999999999,0.00730000000000064
5885,0.00999999999999968,0.3393,0.0924,0.00720000000000054
5886,0.0104000000000003,0.3387,0.0925,0.00700000000000045
5887,0.0104000000000003,0.3389,0.0927000000000001,0.00700000000000045
5888,0.0104000000000003,0.3387,0.0927000000000001,0.00700000000000045
5889,0.0104000000000003,0.3384,0.0927000000000001,0.00700000000000045
5890,0.0104000000000003,0.3386,0.0929000000000002,0.00700000000000045
5891,0.0101000000000002,0.3382,0.0930000000000001,0.00710000000000055
5892,0.0101000000000002,0.3378,0.0932999999999999,0.00720000000000043
5893,0.0101000000000002,0.3377,0.0931999999999999,0.00720000000000043
5894,0.0101000000000002,0.3381,0.0931000000000001,0.00730000000000042
5895,0.0101000000000002,0.3381,0.0929000000000001,0.00740000000000052
5896,0.00990000000000013,0.3378,0.0928,0.00730000000000064
5897,0.00990000000000013,0.3377,0.0929000000000001,0.00720000000000054
5898,0.00990000000000013,0.3372,0.0926,0.00720000000000054
5899,0.00990000000000013,0.3372,0.0928,0.00710000000000055
5900,0.00990000000000013,0.3374,0.0931000000000001,0.00710000000000055
5901,0.0104000000000002,0.3377,0.0930000000000001,0.00710000000000055
5902,0.0104000000000002,0.3375,0.0927000000000001,0.00700000000000045
5903,0.0104000000000002,0.3372,0.0925000000000001,0.00700000000000045
5904,0.0104000000000002,0.3362,0.0931000000000002,0.00690000000000035
5905,0.0104000000000002,0.3362,0.093,0.00690000000000035
5906,0.0107000000000003,0.3362,0.0931000000000001,0.00690000000000035
5907,0.0107000000000003,0.3357,0.0933999999999999,0.00680000000000047
5908,0.0107000000000003,0.3356,0.0934,0.00680000000000047
5909,0.0107000000000003,0.3356,0.0932000000000001,0.00680000000000047
5910,0.0107000000000003,0.3351,0.0932999999999998,0.00680000000000047
5911,0.0104000000000002,0.335,0.0931000000000001,0.00670000000000048
5912,0.0104000000000002,0.3349,0.0929000000000001,0.00670000000000048
5913,0.0104000000000002,0.3349,0.0934,0.00670000000000048
5914,0.0104000000000002,0.3355,0.0940000000000002,0.00660000000000038
5915,0.0104000000000002,0.3357,0.0938000000000001,0.00660000000000038
5916,0.00959999999999983,0.3355,0.0936000000000001,0.00650000000000051
5917,0.00959999999999983,0.3362,0.0937000000000002,0.00660000000000038
5918,0.00959999999999983,0.336,0.0937000000000003,0.00660000000000038
5919,0.00959999999999983,0.336,0.0933000000000002,0.00660000000000038
5920,0.00959999999999983,0.3357,0.0935000000000001,0.00660000000000038
5921,0.00940000000000007,0.3354,0.0934999999999999,0.00660000000000038
5922,0.00940000000000007,0.336,0.0931999999999999,0.00660000000000038
5923,0.00940000000000007,0.3363,0.0932999999999999,0.00660000000000038
5924,0.00940000000000007,0.3367,0.0932999999999999,0.00660000000000038
5925,0.00940000000000007,0.3373,0.0931999999999999,0.00650000000000051
5926,0.00979999999999992,0.3373,0.0930999999999998,0.00650000000000051
5927,0.00979999999999992,0.337700000000001,0.0932999999999999,0.00650000000000051
5928,0.00979999999999992,0.338200000000001,0.0934,0.00640000000000041
5929,0.00979999999999992,0.3384,0.0932999999999999,0.00650000000000051
5930,0.00979999999999992,0.3385,0.0936999999999998,0.00650000000000051
5931,0.00990000000000013,0.3384,0.0937999999999998,0.00650000000000051
5932,0.00990000000000013,0.3391,0.0937999999999998,0.00650000000000051
5933,0.00990000000000013,0.3387,0.0937999999999998,0.00640000000000041
5934,0.00990000000000013,0.3386,0.0936999999999998,0.00640000000000041
5935,0.00990000000000013,0.3388,0.0931999999999999,0.00630000000000042
5936,0.00920000000000021,0.3381,0.0932999999999999,0.00620000000000043
5937,0.00920000000000021,0.3378,0.0932999999999998,0.00620000000000043
5938,0.00920000000000021,0.3373,0.0931999999999996,0.00620000000000043
5939,0.00920000000000021,0.3371,0.0929999999999999,0.00620000000000043
5940,0.00920000000000021,0.3374,0.0930999999999997,0.00620000000000043
5941,0.0101,0.3373,0.0929999999999995,0.00620000000000043
5942,0.0101,0.3373,0.0931999999999995,0.00620000000000043
5943,0.0101,0.3372,0.0933999999999996,0.00610000000000044
5944,0.0101,0.3369,0.0935999999999999,0.00610000000000044
5945,0.0101,0.337,0.0938999999999999,0.00610000000000044
5946,0.00960000000000005,0.3369,0.0941999999999997,0.00600000000000034
5947,0.00960000000000005,0.3366,0.0941,0.00590000000000035
5948,0.00960000000000005,0.3365,0.0939999999999999,0.00590000000000035
5949,0.00960000000000005,0.3365,0.0943000000000001,0.00590000000000035
5950,0.00960000000000005,0.3369,0.0939,0.00590000000000035
5951,0.00860000000000039,0.3371,0.0939999999999999,0.00590000000000035
5952,0.00860000000000039,0.3375,0.0939999999999999,0.00590000000000035
5953,0.00860000000000039,0.3373,0.0939,0.00590000000000035
5954,0.00860000000000039,0.3371,0.0940000000000001,0.00590000000000035
5955,0.00860000000000039,0.3369,0.0936999999999999,0.00580000000000025
5956,0.00969999999999982,0.3367,0.0939,0.00580000000000025
5957,0.00969999999999982,0.3368,0.0938,0.00580000000000025
5958,0.00969999999999982,0.3373,0.0935999999999999,0.00580000000000025
5959,0.00969999999999982,0.337,0.0932999999999998,0.00580000000000025
5960,0.00969999999999982,0.3367,0.0931999999999998,0.00580000000000025
5961,0.00959999999999994,0.3366,0.0931999999999999,0.00600000000000023
5962,0.00959999999999994,0.3364,0.0931000000000001,0.00600000000000023
5963,0.00959999999999994,0.3359,0.0933999999999999,0.00600000000000023
5964,0.00959999999999994,0.3365,0.0935000000000001,0.00600000000000023
5965,0.00959999999999994,0.3366,0.0935000000000001,0.00600000000000023
5966,0.00910000000000011,0.3365,0.0936,0.00600000000000023
5967,0.00910000000000011,0.3361,0.0932000000000002,0.00600000000000023
5968,0.00910000000000011,0.3364,0.0928000000000001,0.00600000000000023
5969,0.00910000000000011,0.3368,0.0928,0.00600000000000023
5970,0.00910000000000011,0.3365,0.0926,0.00600000000000023
5971,0.00970000000000015,0.3365,0.0926,0.00600000000000023
5972,0.00970000000000015,0.3365,0.0926,0.00600000000000023
5973,0.00970000000000015,0.3365,0.0926,0.00600000000000023
5974,0.00970000000000015,0.3365,0.0926,0.00600000000000023
5975,0.00970000000000015,0.3365,0.0926,0.00600000000000023
5976,0.0100999999999999,0.3365,0.0926,0.00600000000000023
5977,0.0100999999999999,0.3365,0.0926,0.00600000000000023
5978,0.0100999999999999,0.3365,0.0926,0.00600000000000023
5979,0.0100999999999999,0.3365,0.0926,0.00600000000000023
5980,0.0100999999999999,0.3365,0.0926,0.00600000000000023
5981,0.0094000000000003,0.3365,0.0926,0.00600000000000023
5982,0.0094000000000003,0.3365,0.0926,0.00600000000000023
5983,0.0094000000000003,0.3365,0.0926,0.00600000000000023
5984,0.0094000000000003,0.3365,0.0926,0.00600000000000023
5985,0.0094000000000003,0.3365,0.0926,0.00600000000000023
5986,0.00910000000000044,0.3365,0.0926,0.00600000000000023
5987,0.00910000000000044,0.3365,0.0926,0.00600000000000023
5988,0.00910000000000044,0.3365,0.0926,0.00600000000000023
5989,0.00910000000000044,0.3365,0.0926,0.00600000000000023
5990,0.00910000000000044,0.3365,0.0926,0.00600000000000023
5991,0.00900000000000001,0.3365,0.0926,0.00600000000000023
5992,0.00900000000000001,0.3365,0.0926,0.00600000000000023
5993,0.00900000000000001,0.3365,0.0926,0.00600000000000023
5994,0.00900000000000001,0.3365,0.0926,0.00600000000000023
5995,0.00900000000000001,0.3365,0.0926,0.00600000000000023
5996,0.00960000000000005,0.3365,0.0926,0.00600000000000023
5997,0.00960000000000005,0.3365,0.0926,0.00600000000000023
5998,0.00960000000000005,0.3365,0.0926,0.00600000000000023
5999,0.00960000000000005,0.3365,0.0926,0.00600000000000023
6000,0.00960000000000005,0.3365,0.0926,0.00600000000000023


==> data/PFS_contamination_revised.csv <==
T,tot_pfs_BICO,tot_pfs_without_dense,tot_pfs_fixed_dense,tot_pfs_PS
3050,0.905,0.738,0.8054,0.7025
3051,0.8751,0.738,0.8054,0.7025
3052,0.8751,0.738,0.8054,0.7025
3053,0.8751,0.738,0.8054,0.7025
3054,0.8751,0.738,0.8054,0.7025
3055,0.8751,0.738,0.8054,0.7025
3056,0.8523,0.738,0.8054,0.7025
3057,0.8523,0.738,0.8054,0.7025
3058,0.8523,0.738,0.8054,0.7025
3059,0.8523,0.738,0.8054,0.7025
3060,0.8523,0.738,0.8054,0.7025
3061,0.8299,0.738,0.8054,0.7025
3062,0.8299,0.738,0.8054,0.7025
3063,0.8299,0.738,0.8054,0.7025
3064,0.8299,0.738,0.8054,0.7025
3065,0.8299,0.738,0.8054,0.7025
3066,0.817,0.738,0.8054,0.7025
3067,0.817,0.738,0.8054,0.7025
3068,0.817,0.738,0.8054,0.7025
3069,0.817,0.738,0.8054,0.7025
3070,0.817,0.738,0.8054,0.7025
3071,0.8046,0.738,0.8054,0.7025
3072,0.8046,0.738,0.8054,0.7025
3073,0.8046,0.738,0.8054,0.7025
3074,0.8046,0.738,0.8054,0.7025
3075,0.8046,0.738,0.8054,0.7025
3076,0.7957,0.738,0.8054,0.7025
3077,0.7957,0.7379,0.8054,0.7025
3078,0.7957,0.7379,0.8054,0.7025
3079,0.7957,0.7379,0.8054,0.7025
3080,0.7957,0.7379,0.8054,0.7025
3081,0.7848,0.7379,0.8053,0.7026
3082,0.7848,0.738,0.8053,0.7026
3083,0.7848,0.738,0.8054,0.7025
3084,0.7848,0.7377,0.8054,0.7022
3085,0.7848,0.7376,0.8049,0.7021
3086,0.7797,0.7373,0.8042,0.7019
3087,0.7797,0.737,0.8033,0.7015
3088,0.7797,0.7369,0.8018,0.7006
3089,0.7797,0.7367,0.8003,0.6992
3090,0.7797,0.7369,0.7999,0.6983
3091,0.7684,0.7362,0.7988,0.6964
3092,0.7684,0.7352,0.7971,0.6953
3093,0.7684,0.7335,0.7949,0.6937
3094,0.7684,0.7331,0.7923,0.693
3095,0.7684,0.7327,0.7887,0.6881
3096,0.7606,0.7293,0.7852,0.6832
3097,0.7606,0.7264,0.7814,0.6791
3098,0.7606,0.7234,0.7768,0.6734
3099,0.7606,0.72,0.7713,0.6681
3100,0.7606,0.715,0.7653,0.6628
3101,0.7535,0.7129,0.7612,0.6567
3102,0.7535,0.7092,0.7578,0.6514
3103,0.7535,0.7059,0.7537,0.6472
3104,0.7535,0.7027,0.7484,0.6436
3105,0.7535,0.7012,0.7446,0.6413
3106,0.7485,0.7004,0.7409,0.6385
3107,0.7485,0.7003,0.7389,0.6355
3108,0.7485,0.7003,0.737,0.6331
3109,0.7485,0.6993,0.7351,0.6326
3110,0.7485,0.6994,0.7341,0.6309
3111,0.7489,0.6991,0.7329,0.6298
3112,0.7489,0.6988,0.733,0.629
3113,0.7489,0.6984,0.7322,0.6291
3114,0.7489,0.6981,0.7319,0.6288
3115,0.7489,0.6985,0.732,0.6286
3116,0.7398,0.6985,0.7319,0.6283
3117,0.7398,0.6986,0.7318,0.6282
3118,0.7398,0.6986,0.7319,0.6284
3119,0.7398,0.6984,0.7318,0.6285
3120,0.7398,0.6983,0.7318,0.6287
3121,0.7403,0.6983,0.7318,0.6287
3122,0.7403,0.6982,0.7317,0.6286
3123,0.7403,0.6982,0.7317,0.6287
3124,0.7403,0.6982,0.7316,0.6285
3125,0.7403,0.6982,0.7316,0.6283
3126,0.7319,0.6982,0.7316,0.6283
3127,0.7319,0.6981,0.7316,0.6283
3128,0.7319,0.6979,0.7312,0.6284
3129,0.7319,0.6981,0.7312,0.628
3130,0.7319,0.698,0.7312,0.628
3131,0.7329,0.6978,0.7311,0.6277
3132,0.7329,0.6977,0.7306,0.6273
3133,0.7329,0.6975,0.7305,0.6274
3134,0.7329,0.6981,0.7297,0.6272
3135,0.7329,0.698,0.7293,0.6267
3136,0.7305,0.6981,0.7274,0.6259
3137,0.7305,0.6973,0.7266,0.6248
3138,0.7305,0.6979,0.7243,0.624
3139,0.7305,0.6977,0.7226,0.6232
3140,0.7305,0.697,0.7221,0.621
3141,0.7213,0.6963,0.72,0.6183
3142,0.7213,0.695,0.7173,0.6151
3143,0.7213,0.6935,0.7158,0.613
3144,0.7213,0.6928,0.7148,0.6118
3145,0.7213,0.6912,0.7128,0.6102
3146,0.7238,0.69,0.7101,0.6071
3147,0.7238,0.6877,0.7069,0.6042
3148,0.7238,0.6868,0.7035,0.6025
3149,0.7238,0.6843,0.6993,0.5995
3150,0.7238,0.6805,0.6951,0.5968
3151,0.715,0.6799,0.6932,0.5934
3152,0.715,0.678,0.6903,0.591
3153,0.715,0.6759,0.6874,0.589
3154,0.715,0.6746,0.6848,0.5857
3155,0.715,0.6741,0.6825,0.5826
3156,0.7104,0.6742,0.679,0.58
3157,0.7104,0.6718,0.675,0.5786
3158,0.7104,0.6701,0.6728,0.5784
3159,0.7104,0.6686,0.6707,0.5776
3160,0.7104,0.6683,0.6692,0.5763
3161,0.7075,0.6677,0.6682,0.5741
3162,0.7075,0.6675,0.6676,0.5727
3163,0.7075,0.6673,0.6664,0.5717
3164,0.7075,0.6669,0.6653,0.571
3165,0.7075,0.6667,0.6648,0.5709
3166,0.7059,0.6666,0.6647,0.5705
3167,0.7059,0.666,0.6645,0.5694
3168,0.7059,0.6655,0.6645,0.569
3169,0.7059,0.665,0.6645,0.5687
3170,0.7059,0.665,0.6642,0.5681
3171,0.7005,0.6649,0.6638,0.5681
3172,0.7005,0.6648,0.6633,0.5676
3173,0.7005,0.6648,0.6635,0.5672
3174,0.7005,0.6647,0.6636,0.5671
3175,0.7005,0.6648,0.6632,0.5673
3176,0.6977,0.6646,0.6629,0.5672
3177,0.6977,0.6641,0.6628,0.5668
3178,0.6977,0.664,0.6624,0.5667
3179,0.6977,0.6638,0.6626,0.5668
3180,0.6977,0.6638,0.6625,0.5659
3181,0.703,0.6639,0.6615,0.5654
3182,0.703,0.6635,0.6609,0.565
3183,0.703,0.6634,0.66,0.5643
3184,0.703,0.663,0.6597,0.5637
3185,0.703,0.6629,0.6591,0.5625
3186,0.6917,0.6623,0.6576,0.5616
3187,0.6917,0.6612,0.6565,0.5618
3188,0.6917,0.6615,0.6555,0.5612
3189,0.6917,0.6605,0.6536,0.5602
3190,0.6917,0.6606,0.6527,0.5578
3191,0.6929,0.6596,0.6515,0.5556
3192,0.6929,0.6588,0.6484,0.5544
3193,0.6929,0.6575,0.6464,0.5524
3194,0.6929,0.6567,0.6443,0.5501
3195,0.6929,0.6561,0.6421,0.5484
3196,0.6878,0.6551,0.6396,0.5474
3197,0.6878,0.6549,0.6373,0.546
3198,0.6878,0.6537,0.6366,0.5432
3199,0.6878,0.6523,0.6337,0.5429
3200,0.6878,0.6505,0.6314,0.5415
3201,0.6806,0.6493,0.6287,0.54
3202,0.6806,0.6472,0.6269,0.5368
3203,0.6806,0.6465,0.6244,0.5362
3204,0.6806,0.6444,0.6229,0.5343
3205,0.6806,0.6441,0.6211,0.532
3206,0.6784,0.6437,0.6181,0.5294
3207,0.6784,0.6428,0.6158,0.5282
3208,0.6784,0.642,0.6145,0.5264
3209,0.6784,0.6414,0.6125,0.5244
3210,0.6784,0.6429,0.6109,0.5241
3211,0.6768,0.6423,0.6098,0.5227
3212,0.6768,0.6417,0.6086,0.5212
3213,0.6768,0.6414,0.6074,0.5201
3214,0.6768,0.6407,0.6064,0.52
3215,0.6768,0.6402,0.6058,0.5194
3216,0.6712,0.64,0.604,0.5185
3217,0.6712,0.6396,0.6031,0.5175
3218,0.6712,0.6398,0.6027,0.5172
3219,0.6712,0.6395,0.6025,0.5174
3220,0.6712,0.6398,0.6019,0.5171
3221,0.6714,0.64,0.6013,0.5169
3222,0.6714,0.6399,0.6008,0.516
3223,0.6714,0.6396,0.6009,0.5158
3224,0.6714,0.6393,0.6005,0.5161
3225,0.6714,0.6392,0.5999,0.5161
3226,0.6696,0.6384,0.5996,0.5157
3227,0.6696,0.6385,0.5993,0.5155
3228,0.6696,0.6384,0.5992,0.515
3229,0.6696,0.638,0.5988,0.5135
3230,0.6696,0.6381,0.5986,0.5131
3231,0.6639,0.6382,0.5978,0.5129
3232,0.6639,0.6382,0.5968,0.5127
3233,0.6639,0.6376,0.5956,0.5123
3234,0.6639,0.6372,0.5949,0.5118
3235,0.6639,0.6361,0.5942,0.5107
3236,0.6604,0.6363,0.5931,0.5095
3237,0.6604,0.636,0.5921,0.5079
3238,0.6604,0.6367,0.592,0.5065
3239,0.6604,0.6371,0.5914,0.5059
3240,0.6604,0.6368,0.5902,0.5047
3241,0.6594,0.6357,0.5885,0.503
3242,0.6594,0.6349,0.5868,0.502
3243,0.6594,0.6339,0.5856,0.5009
3244,0.6594,0.6342,0.5847,0.5004
3245,0.6594,0.6329,0.5831,0.4987
3246,0.6561,0.6326,0.5803,0.4971
3247,0.6561,0.6323,0.5791,0.4956
3248,0.6561,0.6307,0.5771,0.495
3249,0.6561,0.6279,0.576,0.4949
3250,0.6561,0.6272,0.5745,0.494
3251,0.6494,0.626,0.5738,0.4922
3252,0.6494,0.6235,0.5713,0.4912
3253,0.6494,0.6241,0.5694,0.4897
3254,0.6494,0.6229,0.5686,0.4881
3255,0.6494,0.6219,0.5662,0.4861
3256,0.6515,0.6209,0.5644,0.4838
3257,0.6515,0.6205,0.5616,0.4825
3258,0.6515,0.6184,0.5592,0.4817
3259,0.6515,0.6178,0.5576,0.4799
3260,0.6515,0.6159,0.556,0.4787
3261,0.6494,0.6149,0.5545,0.4777
3262,0.6494,0.6139,0.5542,0.4773
3263,0.6494,0.6126,0.5533,0.4766
3264,0.6494,0.6123,0.5524,0.4754
3265,0.6494,0.612,0.5515,0.4744
3266,0.6462,0.6116,0.5511,0.4739
3267,0.6462,0.6106,0.5509,0.4735
3268,0.6462,0.6104,0.5509,0.4736
3269,0.6462,0.6102,0.5497,0.4735
3270,0.6462,0.6095,0.5491,0.4733
3271,0.6463,0.6092,0.549,0.473
3272,0.6463,0.6091,0.5483,0.4728
3273,0.6463,0.6091,0.5471,0.4722
3274,0.6463,0.6091,0.5464,0.472
3275,0.6463,0.6092,0.5457,0.4712
3276,0.6441,0.6087,0.5456,0.4715
3277,0.6441,0.6083,0.5451,0.4714
3278,0.6441,0.6078,0.5452,0.4716
3279,0.6441,0.6075,0.5446,0.4713
3280,0.6441,0.6075,0.544,0.4708
3281,0.6402,0.6074,0.5435,0.4698
3282,0.6402,0.6066,0.5427,0.4696
3283,0.6402,0.606,0.5417,0.4693
3284,0.6402,0.6055,0.5409,0.4694
3285,0.6402,0.6049,0.5401,0.4686
3286,0.644,0.6047,0.5376,0.4686
3287,0.644,0.6036,0.5368,0.4687
3288,0.644,0.6036,0.536,0.469
3289,0.644,0.6027,0.5348,0.4675
3290,0.644,0.6022,0.5342,0.4669
3291,0.6397,0.6027,0.5336,0.4658
3292,0.6397,0.6019,0.5315,0.4643
3293,0.6397,0.6,0.5298,0.4623
3294,0.6397,0.5995,0.5293,0.4608
3295,0.6397,0.5985,0.5272,0.4596
3296,0.6352,0.5973,0.5259,0.4583
3297,0.6352,0.5958,0.5248,0.4575
3298,0.6352,0.5962,0.5239,0.4549
3299,0.6352,0.5949,0.5228,0.4547
3300,0.6352,0.5934,0.5219,0.4525
3301,0.6335,0.5923,0.5201,0.4528
3302,0.6335,0.5909,0.519,0.4518
3303,0.6335,0.5893,0.5173,0.451
3304,0.6335,0.5888,0.5162,0.4505
3305,0.6335,0.588,0.5154,0.4495
3306,0.6294,0.5864,0.5133,0.4479
3307,0.6294,0.5865,0.5123,0.4468
3308,0.6294,0.5865,0.510799999999999,0.4458
3309,0.6294,0.5855,0.5087,0.4442
3310,0.6294,0.5861,0.508,0.4439
3311,0.6317,0.5855,0.5065,0.4437
3312,0.6317,0.5859,0.5065,0.4428
3313,0.6317,0.5853,0.505,0.4424
3314,0.6317,0.5845,0.5038,0.4422
3315,0.6317,0.5841,0.5029,0.4414
3316,0.6296,0.5839,0.5026,0.4406
3317,0.6296,0.5829,0.5022,0.4405
3318,0.6296,0.5826,0.5021,0.44
3319,0.6296,0.5825,0.5011,0.4397
3320,0.6296,0.5821,0.5001,0.4386
3321,0.6276,0.5821,0.5,0.4387
3322,0.6276,0.582,0.4992,0.4378
3323,0.6276,0.5821,0.4987,0.4375
3324,0.6276,0.5816,0.4981,0.4373
3325,0.6276,0.5816,0.4974,0.4367
3326,0.623599999999999,0.5812,0.4969,0.4363
3327,0.623599999999999,0.5815,0.4967,0.4364
3328,0.623599999999999,0.5812,0.4962,0.4359
3329,0.623599999999999,0.5808,0.4964,0.4361
3330,0.623599999999999,0.5806,0.4956,0.4354
3331,0.6219,0.5801,0.4955,0.4342
3332,0.6219,0.5803,0.4954,0.4331
3333,0.6219,0.5801,0.4952,0.4329
3334,0.6219,0.5803,0.495,0.432
3335,0.6219,0.58,0.4941,0.4321
3336,0.6212,0.5789,0.4938,0.4322
3337,0.6212,0.5793,0.4925,0.4313
3338,0.6212,0.5786,0.4912,0.43
3339,0.6212,0.5774,0.4913,0.4282
3340,0.6212,0.5767,0.4902,0.4264
3341,0.6141,0.5766,0.4899,0.425
3342,0.6141,0.5755,0.488,0.4245
3343,0.6141,0.5753,0.4873,0.4236
3344,0.6141,0.5753,0.4863,0.4227
3345,0.6141,0.5739,0.4854,0.4221
3346,0.6138,0.5735,0.484,0.4206
3347,0.6138,0.5722,0.4829,0.4198
3348,0.6138,0.5705,0.4819,0.4182
3349,0.6138,0.569,0.4806,0.4174
3350,0.6138,0.568,0.4791,0.4168
3351,0.6131,0.567,0.4785,0.4161
3352,0.6131,0.5667,0.4775,0.4151
3353,0.6131,0.5653,0.4766,0.414
3354,0.6131,0.5639,0.4753,0.4127
3355,0.6131,0.564,0.4733,0.411
3356,0.6118,0.5642,0.4727,0.4096
3357,0.6118,0.5638,0.4718,0.4084
3358,0.6118,0.5633,0.4716,0.4066
3359,0.6118,0.5638,0.4705,0.4063
3360,0.6118,0.5629,0.4705,0.4047
3361,0.6079,0.5629,0.4696,0.4054
3362,0.6079,0.5627,0.4683,0.4041
3363,0.6079,0.5628,0.4675,0.403
3364,0.6079,0.5627,0.4672,0.4018
3365,0.6079,0.5624,0.4663,0.4011
3366,0.61,0.5625,0.4662,0.4003
3367,0.61,0.5623,0.4661,0.3995
3368,0.61,0.5625,0.4651,0.3987
3369,0.61,0.5626,0.4645,0.3978
3370,0.61,0.5621,0.4641,0.3968
3371,0.6072,0.5621,0.4636,0.3968
3372,0.6072,0.5621,0.4627,0.3956
3373,0.6072,0.5615,0.4618,0.3952
3374,0.6072,0.5617,0.461,0.3952
3375,0.6072,0.5615,0.4601,0.3943
3376,0.5999,0.5609,0.4587,0.394
3377,0.5999,0.5607,0.4581,0.3931
3378,0.5999,0.5602,0.4582,0.3919
3379,0.5999,0.5603,0.457,0.3911
3380,0.5999,0.5605,0.4567,0.3906
3381,0.6012,0.56,0.4562,0.3901
3382,0.6012,0.5596,0.4558,0.3897
3383,0.6012,0.5594,0.4542,0.3886
3384,0.6012,0.5593,0.453,0.3882
3385,0.6012,0.5589,0.4529,0.3884
3386,0.5997,0.5588,0.4523,0.3882
3387,0.5997,0.5579,0.4511,0.3869
3388,0.5997,0.5572,0.4501,0.3856
3389,0.5997,0.5567,0.4487,0.3842
3390,0.5997,0.5569,0.4476,0.3829
3391,0.5914,0.5563,0.4476,0.3812
3392,0.5914,0.5548,0.4469,0.3801
3393,0.5914,0.5557,0.446,0.38
3394,0.5914,0.5551,0.4456,0.3806
3395,0.5914,0.5545,0.4444,0.38
3396,0.5873,0.5541,0.443,0.3784
3397,0.5873,0.5545,0.4414,0.3774
3398,0.5873,0.5544,0.4409,0.3761
3399,0.5873,0.5534,0.4406,0.3752
3400,0.5873,0.5534,0.4398,0.3741
3401,0.5844,0.5522,0.4389,0.3735
3402,0.5844,0.5521,0.4377,0.3729
3403,0.5844,0.5518,0.4365,0.3727
3404,0.5844,0.551,0.4359,0.3715
3405,0.5844,0.5507,0.4341,0.3704
3406,0.5794,0.5504,0.4339,0.3692
3407,0.5794,0.5496,0.4325,0.3677
3408,0.5794,0.5498,0.4328,0.3674
3409,0.5794,0.5491,0.4325,0.3663
3410,0.5794,0.5489,0.4312,0.3659
3411,0.5804,0.5487,0.43,0.3653
3412,0.5804,0.5474,0.4292,0.3651
3413,0.5804,0.5471,0.4285,0.3647
3414,0.5804,0.5458,0.4274,0.3636
3415,0.5804,0.5463,0.4263,0.3628
3416,0.5777,0.5453,0.4255,0.3624
3417,0.5777,0.5455,0.4256,0.3616
3418,0.5777,0.5453,0.4251,0.3605
3419,0.5777,0.5447,0.4241,0.3592
3420,0.5777,0.5438,0.4232,0.3589
3421,0.5771,0.5432,0.4229,0.3586
3422,0.5771,0.5435,0.4229,0.3584
3423,0.5771,0.5433,0.4234,0.3574
3424,0.5771,0.5436,0.4228,0.3573
3425,0.5771,0.5439,0.4226,0.3571
3426,0.5714,0.5437,0.4224,0.3575
3427,0.5714,0.5441,0.4218,0.3569
3428,0.5714,0.5438,0.4212,0.3568
3429,0.5714,0.5437,0.4209,0.3565
3430,0.5714,0.5434,0.4205,0.356
3431,0.5701,0.5428,0.4204,0.3554
3432,0.5701,0.5423,0.4207,0.3547
3433,0.5701,0.5421,0.4199,0.3546
3434,0.5701,0.5423,0.4196,0.3545
3435,0.5701,0.5422,0.4186,0.3539
3436,0.5637,0.5416,0.418,0.354
3437,0.5637,0.542,0.4175,0.3538
3438,0.5637,0.5418,0.4163,0.3529
3439,0.5637,0.5411,0.4152,0.353
3440,0.5637,0.5411,0.4146,0.353
3441,0.5646,0.5407,0.4137,0.353
3442,0.5646,0.5406,0.4127,0.3518
3443,0.5646,0.5406,0.4122,0.3516
3444,0.5646,0.54,0.4118,0.3507
3445,0.5646,0.5403,0.4111,0.3503
3446,0.564,0.5399,0.4115,0.3499
3447,0.564,0.5389,0.4108,0.3492
3448,0.564,0.5383,0.4106,0.3492
3449,0.564,0.5374,0.4091,0.3482
3450,0.564,0.536,0.4084,0.3474
3451,0.562299999999999,0.5362,0.4071,0.3462
3452,0.562299999999999,0.535,0.4065,0.3459
3453,0.562299999999999,0.5338,0.4061,0.3441
3454,0.562299999999999,0.5329,0.4059,0.3436
3455,0.562299999999999,0.5321,0.4054,0.3437
3456,0.5616,0.5326,0.4055,0.3428
3457,0.5616,0.5325,0.4046,0.3418
3458,0.5616,0.532,0.4038,0.3406
3459,0.5616,0.5322,0.4033,0.34
3460,0.5616,0.5327,0.4027,0.3397
3461,0.5626,0.5326,0.4014,0.3388
3462,0.5626,0.5329,0.4005,0.3385
3463,0.5626,0.5317,0.3998,0.3377
3464,0.5626,0.5309,0.3995,0.3365
3465,0.5626,0.5313,0.3991,0.3373
3466,0.5582,0.5315,0.399,0.3371
3467,0.5582,0.5316,0.399,0.3362
3468,0.5582,0.531,0.3984,0.3354
3469,0.5582,0.5307,0.3975,0.3348
3470,0.5582,0.531,0.3963,0.3342
3471,0.5606,0.5311,0.3947,0.3332
3472,0.5606,0.5314,0.3945,0.3327
3473,0.5606,0.5303,0.394,0.3326
3474,0.5606,0.5304,0.3941,0.3321
3475,0.5606,0.5303,0.3934,0.3312
3476,0.5546,0.5295,0.3934,0.3306
3477,0.5546,0.5295,0.3929,0.3292
3478,0.5546,0.5286,0.3924,0.3279
3479,0.5546,0.5289,0.3914,0.3277
3480,0.5546,0.5284,0.3907,0.3276
3481,0.554,0.528,0.3896,0.327
3482,0.554,0.528,0.3897,0.3263
3483,0.554,0.5282,0.3896,0.3255
3484,0.554,0.5285,0.3886,0.3252
3485,0.554,0.5288,0.3879,0.3255
3486,0.5496,0.5289,0.3876,0.325
3487,0.5496,0.5294,0.3872,0.3244
3488,0.5496,0.5292,0.3866,0.3238
3489,0.5496,0.5285,0.3862,0.3227
3490,0.5496,0.5271,0.386,0.3223
3491,0.5473,0.5265,0.3856,0.3214
3492,0.5473,0.5273,0.3857,0.321
3493,0.5473,0.5278,0.3848,0.3203
3494,0.5473,0.5266,0.385,0.3194
3495,0.5473,0.5262,0.3845,0.3183
3496,0.543,0.5265,0.3831,0.3176
3497,0.543,0.526,0.3834,0.3179
3498,0.543,0.5251,0.382,0.3177
3499,0.543,0.5239,0.3812,0.3165
3500,0.543,0.5247,0.3798,0.3163
3501,0.5381,0.5241,0.3787,0.3167
3502,0.5381,0.5236,0.3771,0.3168
3503,0.5381,0.5229,0.3765,0.3158
3504,0.5381,0.5217,0.3758,0.3144
3505,0.5381,0.5219,0.3754,0.3143
3506,0.5406,0.5217,0.3748,0.3134
3507,0.5406,0.5217,0.375,0.3122
3508,0.5406,0.5209,0.3743,0.3109
3509,0.5406,0.5202,0.3726,0.31
3510,0.5406,0.5197,0.3729,0.3093
3511,0.5325,0.5183,0.3725,0.3083
3512,0.5325,0.5169,0.3709,0.3078
3513,0.5325,0.5165,0.3708,0.3075
3514,0.5325,0.5159,0.3698,0.307
3515,0.5325,0.5159,0.3698,0.3059
3516,0.5312,0.5156,0.3696,0.3061
3517,0.5312,0.5153,0.3694,0.3057
3518,0.5312,0.5148,0.3689,0.3047
3519,0.5312,0.5143,0.3678,0.3041
3520,0.5312,0.5136,0.3678,0.3036
3521,0.5254,0.5135,0.3679,0.3036
3522,0.5254,0.5134,0.3669,0.3034
3523,0.5254,0.5128,0.3665,0.3027
3524,0.5254,0.513,0.3656,0.302
3525,0.5254,0.513,0.3654,0.3015
3526,0.5261,0.5128,0.3656,0.3007
3527,0.5261,0.5129,0.3653,0.3003
3528,0.5261,0.5126,0.3646,0.2993
3529,0.5261,0.5127,0.3644,0.2991
3530,0.5261,0.5121,0.3637,0.2993
3531,0.5281,0.5119,0.363,0.2989
3532,0.5281,0.5111,0.3622,0.2987
3533,0.5281,0.5117,0.3617,0.2981
3534,0.5281,0.5117,0.3611,0.2975
3535,0.5281,0.5108,0.3605,0.2961
3536,0.5246,0.5101,0.3604,0.2951
3537,0.5246,0.5094,0.3595,0.2944
3538,0.5246,0.5091,0.3596,0.2932
3539,0.5246,0.5093,0.3598,0.2937
3540,0.5246,0.5086,0.3587,0.2926
3541,0.5208,0.508,0.3581,0.2914
3542,0.5208,0.5085,0.3577,0.2921
3543,0.5208,0.5093,0.3576,0.2919
3544,0.5208,0.5091,0.3572,0.2903
3545,0.5208,0.5076,0.3566,0.2903
3546,0.519399999999999,0.5076,0.357,0.29
3547,0.519399999999999,0.508,0.3566,0.291
3548,0.519399999999999,0.5067,0.3555,0.2909
3549,0.519399999999999,0.5069,0.3544,0.2901
3550,0.519399999999999,0.5069,0.3541,0.2903
3551,0.5166,0.5071,0.3537,0.2895
3552,0.5166,0.5067,0.3531,0.2895
3553,0.5166,0.5059,0.3523,0.2896
3554,0.5166,0.5048,0.3512,0.2898
3555,0.5166,0.5044,0.3507,0.2896
3556,0.5176,0.5045,0.35,0.2899
3557,0.5176,0.5052,0.3497,0.2896
3558,0.5176,0.504,0.3481,0.2888
3559,0.5176,0.5041,0.3461,0.2887
3560,0.5176,0.5049,0.3449,0.2875
3561,0.5124,0.5046,0.3453,0.2872
3562,0.5124,0.5042,0.3449,0.2866
3563,0.5124,0.5041,0.3438,0.2859
3564,0.5124,0.5046,0.3437,0.2855
3565,0.5124,0.5051,0.3432,0.2851
3566,0.5103,0.5049,0.3421,0.2847
3567,0.5103,0.5043,0.3412,0.2852
3568,0.5103,0.5041,0.3411,0.2852
3569,0.5103,0.5039,0.3408,0.2845
3570,0.5103,0.5039,0.3402,0.2838
3571,0.5057,0.5037,0.34,0.2837
3572,0.5057,0.5036,0.3396,0.2831
3573,0.5057,0.5031,0.3391,0.2834
3574,0.5057,0.5027,0.3384,0.2832
3575,0.5057,0.5026,0.338,0.2831
3576,0.4991,0.5023,0.337,0.2826
3577,0.4991,0.5024,0.336,0.2826
3578,0.4991,0.5021,0.3356,0.2822
3579,0.4991,0.5032,0.3354,0.2819
3580,0.4991,0.5037,0.335,0.2817
3581,0.4998,0.5032,0.3343,0.2811
3582,0.4998,0.5034,0.3345,0.2804
3583,0.4998,0.5032,0.3351,0.2797
3584,0.4998,0.5035,0.3341,0.2794
3585,0.4998,0.5033,0.3339,0.2788
3586,0.5014,0.5031,0.333,0.2788
3587,0.5014,0.5024,0.3329,0.2787
3588,0.5014,0.5025,0.3328,0.2785
3589,0.5014,0.5024,0.3326,0.2774
3590,0.5014,0.5027,0.332,0.277
3591,0.5002,0.5026,0.3316,0.2766
3592,0.5002,0.5035,0.3308,0.276
3593,0.5002,0.5031,0.3306,0.275
3594,0.5002,0.5025,0.3295,0.2742
3595,0.5002,0.5023,0.3296,0.2736
3596,0.4953,0.5014,0.3289,0.2729
3597,0.4953,0.5006,0.33,0.2728
3598,0.4953,0.5007,0.33,0.2719
3599,0.4953,0.5013,0.3291,0.2709
3600,0.4953,0.5005,0.3274,0.2699
3601,0.494,0.5008,0.3271,0.2677
3602,0.494,0.5014,0.3257,0.2666
3603,0.494,0.5008,0.3252,0.2664
3604,0.494,0.5004,0.325,0.2655
3605,0.494,0.5003,0.3247,0.2653
3606,0.4933,0.5013,0.3242,0.265
3607,0.4933,0.501,0.3238,0.2644
3608,0.4933,0.5006,0.3232,0.264
3609,0.4933,0.5003,0.3221,0.2637
3610,0.4933,0.5003,0.321,0.263
3611,0.4866,0.4998,0.3209,0.2631
3612,0.4866,0.4997,0.3203,0.2627
3613,0.4866,0.4988,0.32,0.2618
3614,0.4866,0.4985,0.3186,0.2615
3615,0.4866,0.4986,0.3184,0.2609
3616,0.4895,0.4977,0.319,0.2603
3617,0.4895,0.4979,0.3184,0.2602
3618,0.4895,0.4984,0.3184,0.2607
3619,0.4895,0.4983,0.3179,0.26
3620,0.4895,0.4981,0.3173,0.2598
3621,0.4842,0.4978,0.317,0.2594
3622,0.4842,0.4975,0.3164,0.2591
3623,0.4842,0.497,0.3157,0.2592
3624,0.4842,0.4967,0.3148,0.2589
3625,0.4842,0.497,0.3146,0.2576
3626,0.4834,0.4961,0.3143,0.2573
3627,0.4834,0.4947,0.3137,0.2565
3628,0.4834,0.4946,0.3134,0.2558
3629,0.4834,0.4947,0.3135,0.2542
3630,0.4834,0.4952,0.3134,0.2542
3631,0.4826,0.4953,0.3133,0.2542
3632,0.4826,0.4958,0.3127,0.2533
3633,0.4826,0.4958,0.312,0.2528
3634,0.4826,0.4951,0.3123,0.2528
3635,0.4826,0.4948,0.312,0.2525
3636,0.4806,0.4949,0.311,0.2527
3637,0.4806,0.4948,0.3112,0.2526
3638,0.4806,0.4945,0.3105,0.252100000000001
3639,0.4806,0.4939,0.3106,0.2519
3640,0.4806,0.494,0.3096,0.2516
3641,0.474,0.4929,0.309,0.2508
3642,0.474,0.4924,0.3089,0.2507
3643,0.474,0.4926,0.3086,0.25
3644,0.474,0.4925,0.3083,0.2497
3645,0.474,0.4933,0.3066,0.2491
3646,0.4725,0.4928,0.3061,0.2489
3647,0.4725,0.4926,0.3061,0.248
3648,0.4725,0.4917,0.3058,0.2478
3649,0.4725,0.4902,0.3056,0.2477
3650,0.4725,0.4899,0.3048,0.2482
3651,0.4694,0.4902,0.3043,0.2476
3652,0.4694,0.4902,0.3051,0.2469
3653,0.4694,0.4905,0.3043,0.2465
3654,0.4694,0.4901,0.3039,0.2459
3655,0.4694,0.4895,0.3031,0.2455
3656,0.4654,0.4888,0.302,0.2444
3657,0.4654,0.4883,0.3021,0.2439
3658,0.4654,0.4886,0.3018,0.2439
3659,0.4654,0.4888,0.3022,0.2435
3660,0.4654,0.4871,0.3023,0.2431
3661,0.4634,0.4865,0.3019,0.2426
3662,0.4634,0.4857,0.3014,0.2425
3663,0.4634,0.4855,0.3011,0.2422
3664,0.4634,0.4851,0.3011,0.2422
3665,0.4634,0.4857,0.3009,0.2418
3666,0.4626,0.4854,0.3014,0.2411
3667,0.4626,0.485,0.3014,0.2399
3668,0.4626,0.4843,0.3011,0.2395
3669,0.4626,0.4845,0.3009,0.2382
3670,0.4626,0.4847,0.3002,0.238
3671,0.4584,0.484,0.2991,0.2371
3672,0.4584,0.4837,0.2985,0.2372
3673,0.4584,0.4837,0.2979,0.237
3674,0.4584,0.4839,0.2975,0.2364
3675,0.4584,0.4839,0.2972,0.2358
3676,0.4551,0.4835,0.2974,0.2353
3677,0.4551,0.4834,0.297,0.2353
3678,0.4551,0.4828,0.2975,0.235
3679,0.4551,0.4821,0.2974,0.2345
3680,0.4551,0.4819,0.297,0.2343
3681,0.4521,0.4817,0.2974,0.2338
3682,0.4521,0.4813,0.2975,0.2338
3683,0.4521,0.4814,0.2971,0.2328
3684,0.4521,0.4812,0.2972,0.2321
3685,0.4521,0.4807,0.2976,0.2311
3686,0.4534,0.4808,0.2968,0.231000000000001
3687,0.4534,0.4805,0.2964,0.230300000000001
3688,0.4534,0.4805,0.2964,0.2298
3689,0.4534,0.4812,0.296,0.2295
3690,0.4534,0.4808,0.2961,0.2293
3691,0.4496,0.4807,0.2955,0.2284
3692,0.4496,0.4802,0.2947,0.2284
3693,0.4496,0.4801,0.2944,0.2283
3694,0.4496,0.48,0.2943,0.2283
3695,0.4496,0.4792,0.2933,0.2283
3696,0.4493,0.4786,0.2932,0.2274
3697,0.4493,0.4793,0.2927,0.2265
3698,0.4493,0.4798,0.292,0.2263
3699,0.4493,0.4785,0.2918,0.2265
3700,0.4493,0.4791,0.2913,0.2262
3701,0.442,0.4788,0.291,0.2263
3702,0.442,0.4784,0.2908,0.2254
3703,0.442,0.4781,0.2905,0.2255
3704,0.442,0.4781,0.2903,0.2255
3705,0.442,0.4779,0.2907,0.2254
3706,0.4406,0.4781,0.2905,0.2253
3707,0.4406,0.4779,0.2899,0.2252
3708,0.4406,0.478,0.2897,0.2247
3709,0.4406,0.4775,0.2894,0.2239
3710,0.4406,0.4771,0.2889,0.2236
3711,0.4408,0.4771,0.2889,0.2234
3712,0.4408,0.4762,0.2892,0.2233
3713,0.4408,0.4752,0.2892,0.2229
3714,0.4408,0.4746,0.2892,0.2227
3715,0.4408,0.4746,0.2891,0.2222
3716,0.4362,0.474,0.2887,0.2217
3717,0.4362,0.474,0.2886,0.2209
3718,0.4362,0.4744,0.2878,0.2203
3719,0.4362,0.4743,0.2881,0.2196
3720,0.4362,0.4741,0.288,0.2194
3721,0.435,0.4737,0.2876,0.2194
3722,0.435,0.4736,0.287,0.2189
3723,0.435,0.4734,0.2861,0.2189
3724,0.435,0.4739,0.2858,0.2189
3725,0.435,0.4739,0.2854,0.2182
3726,0.429,0.4735,0.2847,0.2184
3727,0.429,0.4731,0.2849,0.2186
3728,0.429,0.4727,0.2846,0.219
3729,0.429,0.4727,0.2835,0.2193
3730,0.429,0.4722,0.2835,0.2188
3731,0.4272,0.4725,0.2833,0.2185
3732,0.4272,0.4726,0.2832,0.2182
3733,0.4272,0.4723,0.2829,0.2175
3734,0.4272,0.472,0.2829,0.2169
3735,0.4272,0.4724,0.2824,0.2172
3736,0.4282,0.4724,0.2808,0.2162
3737,0.4282,0.4724,0.2804,0.2155
3738,0.4282,0.4722,0.2801,0.2157
3739,0.4282,0.4718,0.2801,0.2157
3740,0.4282,0.4719,0.2793,0.2157
3741,0.4232,0.4721,0.2788,0.2154
3742,0.4232,0.4721,0.2789,0.2149
3743,0.4232,0.4717,0.2788,0.2149
3744,0.4232,0.4716,0.2787,0.2146
3745,0.4232,0.4721,0.2776,0.2147
3746,0.423399999999999,0.4724,0.2772,0.2145
3747,0.423399999999999,0.4725,0.2771,0.2146
3748,0.423399999999999,0.4723,0.2773,0.2143
3749,0.423399999999999,0.4713,0.2774,0.2138
3750,0.423399999999999,0.4715,0.2768,0.2137
3751,0.4194,0.4713,0.2762,0.214
3752,0.4194,0.4711,0.2763,0.2131
3753,0.4194,0.471,0.2761,0.2129
3754,0.4194,0.4714,0.2759,0.2118
3755,0.4194,0.4706,0.2752,0.2119
3756,0.4161,0.4702,0.275,0.2116
3757,0.4161,0.4695,0.2741,0.2105
3758,0.4161,0.4693,0.2739,0.2097
3759,0.4161,0.469,0.2734,0.2098
3760,0.4161,0.4692,0.2743,0.2093
3761,0.4134,0.4688,0.2742,0.2095
3762,0.4134,0.4681,0.2746,0.2095
3763,0.4134,0.4678,0.2737,0.2094
3764,0.4134,0.4674,0.2739,0.2092
3765,0.4134,0.4676,0.2734,0.2087
3766,0.4105,0.4672,0.2729,0.2087
3767,0.4105,0.4671,0.2718,0.2083
3768,0.4105,0.4674,0.2717,0.2078
3769,0.4105,0.4671,0.2704,0.2077
3770,0.4105,0.4671,0.2702,0.2071
3771,0.4113,0.4666,0.2698,0.2069
3772,0.4113,0.4664,0.2695,0.2068
3773,0.4113,0.4661,0.2696,0.207
3774,0.4113,0.4656,0.2695,0.2068
3775,0.4113,0.4663,0.269,0.2063
3776,0.4132,0.4656,0.2684,0.2064
3777,0.4132,0.466,0.2682,0.2064
3778,0.4132,0.465,0.2679,0.2055
3779,0.4132,0.465,0.2676,0.2052
3780,0.4132,0.4648,0.2671,0.2048
3781,0.4076,0.465,0.2659,0.2044
3782,0.4076,0.4644,0.2656,0.2039
3783,0.4076,0.4634,0.2654,0.203
3784,0.4076,0.4632,0.2654,0.2027
3785,0.4076,0.4622,0.2654,0.2026
3786,0.4035,0.4617,0.2653,0.2027
3787,0.4035,0.4625,0.2648,0.2025
3788,0.4035,0.4622,0.2643,0.2022
3789,0.4035,0.4619,0.2644,0.2012
3790,0.4035,0.4617,0.2638,0.2009
3791,0.4051,0.4609,0.2636,0.2003
3792,0.4051,0.4612,0.2631,0.2
3793,0.4051,0.4605,0.2621,0.1992
3794,0.4051,0.4596,0.2617,0.199
3795,0.4051,0.4594,0.2619,0.1997
3796,0.3974,0.4596,0.261399999999999,0.1991
3797,0.3974,0.4592,0.261199999999999,0.1992
3798,0.3974,0.4585,0.260599999999999,0.1984
3799,0.3974,0.4581,0.2604,0.1982
3800,0.3974,0.4574,0.2607,0.1978
3801,0.3969,0.4579,0.2603,0.1973
3802,0.3969,0.4579,0.2595,0.1969
3803,0.3969,0.4572,0.2597,0.1969
3804,0.3969,0.4568,0.2598,0.1963
3805,0.3969,0.457,0.2602,0.1962
3806,0.397799999999999,0.4567,0.2596,0.1952
3807,0.397799999999999,0.4564,0.259,0.1947
3808,0.397799999999999,0.4564,0.2582,0.1945
3809,0.397799999999999,0.4562,0.2573,0.1941
3810,0.397799999999999,0.4556,0.2564,0.1929
3811,0.3903,0.455,0.256,0.1924
3812,0.3903,0.4548,0.2552,0.1918
3813,0.3903,0.4549,0.2552,0.1917
3814,0.3903,0.4552,0.2545,0.1917
3815,0.3903,0.4556,0.2546,0.1909
3816,0.3866,0.455,0.2544,0.1906
3817,0.3866,0.4545,0.2544,0.191
3818,0.3866,0.4541,0.2541,0.1907
3819,0.3866,0.4543,0.254,0.1906
3820,0.3866,0.4539,0.2538,0.1898
3821,0.391499999999999,0.4536,0.2538,0.1896
3822,0.391499999999999,0.454,0.2533,0.1896
3823,0.391499999999999,0.4542,0.2531,0.189600000000001
3824,0.391499999999999,0.4538,0.2526,0.189000000000001
3825,0.391499999999999,0.4541,0.2529,0.1884
3826,0.3833,0.4538,0.2526,0.1877
3827,0.3833,0.4538,0.252600000000001,0.1873
3828,0.3833,0.4536,0.2518,0.187
3829,0.3833,0.4538,0.2518,0.1875
3830,0.3833,0.4542,0.2513,0.1876
3831,0.3801,0.4547,0.2507,0.1875
3832,0.3801,0.4544,0.2507,0.1875
3833,0.3801,0.4544,0.2502,0.187
3834,0.3801,0.4541,0.2503,0.186
3835,0.3801,0.4539,0.250000000000001,0.1856
3836,0.378899999999999,0.4544,0.250800000000001,0.1852
3837,0.378899999999999,0.4539,0.250500000000001,0.1859
3838,0.378899999999999,0.4538,0.250400000000001,0.1854
3839,0.378899999999999,0.4532,0.25,0.1853
3840,0.378899999999999,0.4526,0.2496,0.1849
3841,0.3762,0.452,0.2493,0.1848
3842,0.3762,0.4516,0.2484,0.1841
3843,0.3762,0.4513,0.2484,0.184
3844,0.3762,0.4518,0.2483,0.1842
3845,0.3762,0.452,0.2486,0.1841
3846,0.374599999999999,0.4516,0.2485,0.1837
3847,0.374599999999999,0.4518,0.2482,0.184
3848,0.374599999999999,0.4515,0.2482,0.1838
3849,0.374599999999999,0.4506,0.2479,0.1832
3850,0.374599999999999,0.4508,0.2473,0.1833
3851,0.371099999999999,0.4512,0.2473,0.1829
3852,0.371099999999999,0.452,0.2482,0.1827
3853,0.371099999999999,0.4521,0.2482,0.1828
3854,0.371099999999999,0.4522,0.2479,0.1826
3855,0.371099999999999,0.4514,0.2481,0.1829
3856,0.3703,0.4514,0.2483,0.1823
3857,0.3703,0.4513,0.2484,0.1818
3858,0.3703,0.4507,0.2488,0.1818
3859,0.3703,0.4507,0.2492,0.1813
3860,0.3703,0.4506,0.2483,0.1813
3861,0.3652,0.4507,0.2478,0.1813
3862,0.3652,0.4504,0.2477,0.1806
3863,0.3652,0.4502,0.2479,0.1801
3864,0.3652,0.4499,0.2479,0.1797
3865,0.3652,0.4496,0.2484,0.1791
3866,0.3579,0.4496,0.2482,0.179
3867,0.3579,0.4498,0.248,0.1786
3868,0.3579,0.4506,0.2481,0.1785
3869,0.3579,0.4496,0.248,0.1776
3870,0.3579,0.4495,0.2478,0.1773
3871,0.3602,0.4495,0.2484,0.1774
3872,0.3602,0.4498,0.2482,0.1768
3873,0.3602,0.4492,0.2482,0.1766
3874,0.3602,0.4496,0.2478,0.1762
3875,0.3602,0.4488,0.2478,0.1758
3876,0.3599,0.4486,0.2467,0.1757
3877,0.3599,0.4489,0.2462,0.1756
3878,0.3599,0.4481,0.2453,0.1753
3879,0.3599,0.4479,0.2451,0.1751
3880,0.3599,0.4473,0.2448,0.1744
3881,0.356099999999999,0.4473,0.2449,0.174
3882,0.356099999999999,0.447,0.2453,0.1737
3883,0.356099999999999,0.4466,0.2447,0.1734
3884,0.356099999999999,0.4459,0.2439,0.1727
3885,0.356099999999999,0.4455,0.2435,0.1718
3886,0.3564,0.4449,0.2436,0.1717
3887,0.3564,0.4455,0.2436,0.1709
3888,0.3564,0.4454,0.2434,0.1694
3889,0.3564,0.4451,0.2436,0.1692
3890,0.3564,0.4452,0.2435,0.1685
3891,0.353,0.4447,0.2435,0.1689
3892,0.353,0.4441,0.2432,0.1686
3893,0.353,0.4434,0.2434,0.1684
3894,0.353,0.4429,0.2433,0.1677
3895,0.353,0.4428,0.2428,0.167
3896,0.3502,0.442,0.2423,0.167
3897,0.3502,0.4415,0.2422,0.1666
3898,0.3502,0.4414,0.242,0.1659
3899,0.3502,0.4412,0.2405,0.1657
3900,0.3502,0.4415,0.2404,0.1647
3901,0.3487,0.4413,0.2402,0.1648
3902,0.3487,0.4407,0.2399,0.1649
3903,0.3487,0.4406,0.2397,0.1644
3904,0.3487,0.4407,0.2388,0.1645
3905,0.3487,0.4402,0.2389,0.1637
3906,0.3499,0.4395,0.2387,0.1642
3907,0.3499,0.4391,0.2382,0.164
3908,0.3499,0.4387,0.2382,0.1629
3909,0.3499,0.4388,0.2379,0.1621
3910,0.3499,0.4376,0.2377,0.1621
3911,0.3456,0.4374,0.2378,0.1612
3912,0.3456,0.4375,0.2369,0.1605
3913,0.3456,0.4369,0.237,0.1601
3914,0.3456,0.4376,0.2371,0.1595
3915,0.3456,0.4374,0.2366,0.1593
3916,0.3384,0.4373,0.2359,0.159
3917,0.3384,0.4372,0.2364,0.1586
3918,0.3384,0.4369,0.2362,0.1583
3919,0.3384,0.4362,0.236,0.158
3920,0.3384,0.4364,0.2349,0.1578
3921,0.334799999999999,0.437,0.2346,0.157
3922,0.334799999999999,0.4365,0.2347,0.1565
3923,0.334799999999999,0.4357,0.235,0.1567
3924,0.334799999999999,0.4359,0.2346,0.1564
3925,0.334799999999999,0.4353,0.2349,0.1567
3926,0.3344,0.4348,0.2347,0.156
3927,0.3344,0.4347,0.2346,0.1556
3928,0.3344,0.4344,0.2341,0.1557
3929,0.3344,0.4344,0.234,0.1556
3930,0.3344,0.4342,0.2341,0.156
3931,0.3356,0.4334,0.2329,0.1558
3932,0.3356,0.4335,0.2328,0.1559
3933,0.3356,0.4329,0.2326,0.1557
3934,0.3356,0.4327,0.2315,0.1556
3935,0.3356,0.4325,0.2319,0.1557
3936,0.3318,0.4323,0.2317,0.1552
3937,0.3318,0.4322,0.2315,0.1548
3938,0.3318,0.4319,0.2312,0.1545
3939,0.3318,0.4311,0.2313,0.154400000000001
3940,0.3318,0.4308,0.2308,0.154
3941,0.3277,0.4308,0.2303,0.154
3942,0.3277,0.4306,0.23,0.1539
3943,0.3277,0.4318,0.2302,0.1541
3944,0.3277,0.431,0.2296,0.154
3945,0.3277,0.4313,0.2292,0.1536
3946,0.330899999999999,0.4315,0.229900000000001,0.1533
3947,0.330899999999999,0.4312,0.230200000000001,0.1528
3948,0.330899999999999,0.4312,0.2301,0.153700000000001
3949,0.330899999999999,0.4314,0.2301,0.153
3950,0.330899999999999,0.4318,0.2301,0.1526
3951,0.326599999999999,0.4315,0.2297,0.1522
3952,0.326599999999999,0.4312,0.2302,0.1521
3953,0.326599999999999,0.4303,0.2296,0.1514
3954,0.326599999999999,0.4299,0.2292,0.1512
3955,0.326599999999999,0.4297,0.2286,0.1511
3956,0.3252,0.4297,0.2287,0.1511
3957,0.3252,0.4291,0.2284,0.1504
3958,0.3252,0.4292,0.2286,0.1501
3959,0.3252,0.4284,0.2278,0.1498
3960,0.3252,0.4277,0.2276,0.1498
3961,0.3188,0.4273,0.2272,0.1504
3962,0.3188,0.427,0.2269,0.1506
3963,0.3188,0.4272,0.2266,0.1502
3964,0.3188,0.4272,0.2261,0.1505
3965,0.3188,0.4275,0.2262,0.1504
3966,0.318099999999999,0.4265,0.2256,0.1504
3967,0.318099999999999,0.4263,0.2258,0.15
3968,0.318099999999999,0.4262,0.2257,0.1494
3969,0.318099999999999,0.4263,0.2251,0.1494
3970,0.318099999999999,0.4256,0.2252,0.1488
3971,0.3187,0.4252,0.225,0.1486
3972,0.3187,0.4255,0.2247,0.1483
3973,0.3187,0.4246,0.224,0.1476
3974,0.3187,0.4244,0.2234,0.1474
3975,0.3187,0.424,0.2232,0.1475
3976,0.3174,0.4234,0.2235,0.1476
3977,0.3174,0.4236,0.2225,0.1474
3978,0.3174,0.4236,0.2224,0.147
3979,0.3174,0.4234,0.2224,0.1462
3980,0.3174,0.4234,0.2227,0.1461
3981,0.3147,0.4235,0.2229,0.1462
3982,0.3147,0.4238,0.2225,0.1458
3983,0.3147,0.424,0.2218,0.1457
3984,0.3147,0.4245,0.2211,0.1453
3985,0.3147,0.4245,0.2208,0.1447
3986,0.309499999999999,0.425,0.2203,0.144300000000001
3987,0.309499999999999,0.4247,0.2204,0.144
3988,0.309499999999999,0.4247,0.2198,0.1438
3989,0.309499999999999,0.4249,0.2196,0.1436
3990,0.309499999999999,0.4249,0.2199,0.1434
3991,0.3107,0.4249,0.2195,0.143
3992,0.3107,0.4243,0.219599999999999,0.1429
3993,0.3107,0.4246,0.2189,0.1423
3994,0.3107,0.4249,0.218899999999999,0.1419
3995,0.3107,0.4255,0.2191,0.1419
3996,0.306499999999999,0.4259,0.219,0.1416
3997,0.306499999999999,0.4254,0.219,0.1413
3998,0.306499999999999,0.4253,0.2193,0.1407
3999,0.306499999999999,0.4253,0.2188,0.1405
4000,0.306499999999999,0.4249,0.2184,0.1402
4001,0.3068,0.4242,0.2187,0.1405
4002,0.3068,0.4239,0.2182,0.1408
4003,0.3068,0.4243,0.2178,0.1401
4004,0.3068,0.4242,0.2167,0.1401
4005,0.3068,0.4245,0.2166,0.1401
4006,0.3042,0.4237,0.217,0.1399
4007,0.3042,0.4234,0.217,0.1398
4008,0.3042,0.4237,0.2169,0.1399
4009,0.3042,0.4233,0.2166,0.14
4010,0.3042,0.4227,0.2164,0.1393
4011,0.2989,0.4225,0.2167,0.1394
4012,0.2989,0.4226,0.2166,0.1393
4013,0.2989,0.4214,0.2164,0.1392
4014,0.2989,0.4213,0.216,0.139
4015,0.2989,0.4205,0.2155,0.138799999999999
4016,0.2984,0.4205,0.2155,0.138799999999999
4017,0.2984,0.4209,0.2156,0.1383
4018,0.2984,0.4213,0.2152,0.1381
4019,0.2984,0.4217,0.2154,0.1381
4020,0.2984,0.4221,0.2154,0.1379
4021,0.2969,0.422,0.2153,0.1376
4022,0.2969,0.4221,0.2145,0.1373
4023,0.2969,0.4223,0.2142,0.1374
4024,0.2969,0.4223,0.2137,0.1376
4025,0.2969,0.4213,0.2132,0.1372
4026,0.296099999999999,0.4217,0.213,0.1371
4027,0.296099999999999,0.4216,0.2125,0.1368
4028,0.296099999999999,0.4219,0.2129,0.1362
4029,0.296099999999999,0.4217,0.2128,0.1361
4030,0.296099999999999,0.4213,0.2123,0.1358
4031,0.2917,0.422,0.2125,0.1358
4032,0.2917,0.4217,0.2124,0.136
4033,0.2917,0.4216,0.2123,0.1362
4034,0.2917,0.4215,0.2123,0.1353
4035,0.2917,0.421,0.2123,0.1347
4036,0.292199999999999,0.4204,0.2127,0.1346
4037,0.292199999999999,0.4204,0.2121,0.1341
4038,0.292199999999999,0.4203,0.2119,0.1341
4039,0.292199999999999,0.4206,0.2118,0.1341
4040,0.292199999999999,0.4211,0.2116,0.1338
4041,0.2898,0.4209,0.2116,0.1336
4042,0.2898,0.4209,0.2114,0.1333
4043,0.2898,0.4205,0.2117,0.1327
4044,0.2898,0.4203,0.2115,0.1324
4045,0.2898,0.4208,0.2114,0.1322
4046,0.282899999999999,0.4206,0.211,0.1323
4047,0.282899999999999,0.4202,0.2109,0.1321
4048,0.282899999999999,0.4199,0.2107,0.1322
4049,0.282899999999999,0.4202,0.2104,0.1317
4050,0.282899999999999,0.4203,0.2104,0.1316
4051,0.287,0.4204,0.2098,0.1312
4052,0.287,0.42,0.2096,0.1308
4053,0.287,0.4196,0.2103,0.1304
4054,0.287,0.4186,0.2107,0.13
4055,0.287,0.4188,0.2111,0.130699999999999
4056,0.2873,0.4183,0.2117,0.1305
4057,0.2873,0.4182,0.2115,0.13
4058,0.2873,0.418,0.2115,0.13
4059,0.2873,0.4185,0.2117,0.1297
4060,0.2873,0.4186,0.2114,0.1289
4061,0.2807,0.4187,0.211,0.1288
4062,0.2807,0.4189,0.2109,0.1284
4063,0.2807,0.4189,0.2102,0.1277
4064,0.2807,0.418,0.2106,0.1268
4065,0.2807,0.418,0.2105,0.1266
4066,0.2817,0.4172,0.2105,0.1263
4067,0.2817,0.4171,0.21,0.1259
4068,0.2817,0.4172,0.209999999999999,0.1257
4069,0.2817,0.4169,0.2096,0.1252
4070,0.2817,0.416899999999999,0.2092,0.1246
4071,0.2775,0.4165,0.2089,0.1245
4072,0.2775,0.4164,0.2089,0.1242
4073,0.2775,0.4158,0.2091,0.1235
4074,0.2775,0.4158,0.2093,0.1232
4075,0.2775,0.4158,0.2095,0.1232
4076,0.2747,0.4153,0.2098,0.1228
4077,0.2747,0.4149,0.2095,0.1224
4078,0.2747,0.4153,0.2096,0.1226
4079,0.2747,0.4151,0.2098,0.1223
4080,0.2747,0.4152,0.2098,0.1223
4081,0.274599999999999,0.4152,0.2096,0.1225
4082,0.274599999999999,0.4148,0.2093,0.1224
4083,0.274599999999999,0.4145,0.2096,0.1223
4084,0.274599999999999,0.4139,0.2096,0.1223
4085,0.274599999999999,0.4138,0.2091,0.1223
4086,0.271299999999999,0.4136,0.2089,0.1224
4087,0.271299999999999,0.4136,0.2086,0.1224
4088,0.271299999999999,0.4147,0.2082,0.1222
4089,0.271299999999999,0.4139,0.2086,0.1213
4090,0.271299999999999,0.4141,0.2082,0.121
4091,0.2715,0.4138,0.2087,0.1209
4092,0.2715,0.4136,0.2086,0.1204
4093,0.2715,0.4129,0.2085,0.1202
4094,0.2715,0.4126,0.2083,0.1202
4095,0.2715,0.4117,0.207999999999999,0.1197
4096,0.267799999999999,0.4117,0.2081,0.1197
4097,0.267799999999999,0.4112,0.2079,0.1196
4098,0.267799999999999,0.4106,0.208,0.1193
4099,0.267799999999999,0.4108,0.2078,0.119
4100,0.267799999999999,0.4112,0.2075,0.1192
4101,0.2659,0.411,0.2077,0.1189
4102,0.2659,0.4118,0.2076,0.1188
4103,0.2659,0.4116,0.2075,0.1185
4104,0.2659,0.4124,0.2072,0.1182
4105,0.2659,0.412,0.2066,0.1182
4106,0.2625,0.4121,0.2064,0.118
4107,0.2625,0.4115,0.2066,0.1181
4108,0.2625,0.4114,0.2069,0.118
4109,0.2625,0.4119,0.2067,0.1177
4110,0.2625,0.4113,0.2061,0.1178
4111,0.2661,0.4113,0.2066,0.1175
4112,0.2661,0.4115,0.2062,0.118
4113,0.2661,0.4112,0.2058,0.1176
4114,0.2661,0.4111,0.2057,0.117
4115,0.2661,0.4116,0.2059,0.117
4116,0.2621,0.4116,0.205,0.1167
4117,0.2621,0.412,0.205,0.1163
4118,0.2621,0.4115,0.2046,0.116
4119,0.2621,0.4113,0.2041,0.1154
4120,0.2621,0.4109,0.204,0.1152
4121,0.2597,0.4108,0.2034,0.1153
4122,0.2597,0.411,0.2037,0.115
4123,0.2597,0.4099,0.2041,0.1151
4124,0.2597,0.4095,0.2038,0.1148
4125,0.2597,0.4096,0.2037,0.1148
4126,0.2601,0.41,0.2035,0.1147
4127,0.2601,0.4096,0.2031,0.1144
4128,0.2601,0.4095,0.203,0.1143
4129,0.2601,0.4097,0.2026,0.1145
4130,0.2601,0.4092,0.2023,0.1141
4131,0.2565,0.4082,0.2022,0.1139
4132,0.2565,0.408,0.2022,0.1138
4133,0.2565,0.4078,0.2016,0.1138
4134,0.2565,0.4077,0.202,0.1133
4135,0.2565,0.4075,0.2026,0.1128
4136,0.2534,0.408,0.203,0.113
4137,0.2534,0.4077,0.2028,0.1126
4138,0.2534,0.4076,0.2024,0.112
4139,0.2534,0.4064,0.2027,0.1114
4140,0.2534,0.4062,0.2027,0.111
4141,0.251599999999999,0.4059,0.2027,0.1111
4142,0.251599999999999,0.4054,0.2024,0.1109
4143,0.251599999999999,0.4051,0.2019,0.111
4144,0.251599999999999,0.4049,0.2013,0.1109
4145,0.251599999999999,0.4046,0.201,0.1105
4146,0.2531,0.4042,0.2008,0.1104
4147,0.2531,0.4045,0.2008,0.1102
4148,0.2531,0.4043,0.2001,0.1101
4149,0.2531,0.4038,0.2008,0.11
4150,0.2531,0.4039,0.2007,0.1099
4151,0.2489,0.4036,0.2002,0.1099
4152,0.2489,0.4037,0.1996,0.1097
4153,0.2489,0.4034,0.1991,0.1092
4154,0.2489,0.4032,0.1988,0.1091
4155,0.2489,0.4026,0.199,0.1092
4156,0.247299999999999,0.4026,0.1993,0.1092
4157,0.247299999999999,0.4022,0.199,0.109
4158,0.247299999999999,0.4022,0.1994,0.109
4159,0.247299999999999,0.4021,0.2001,0.1091
4160,0.247299999999999,0.4022,0.1992,0.1084
4161,0.246299999999999,0.4025,0.1992,0.1091
4162,0.246299999999999,0.402,0.199,0.1095
4163,0.246299999999999,0.4026,0.1987,0.1097
4164,0.246299999999999,0.4026,0.1979,0.1097
4165,0.246299999999999,0.4029,0.198599999999999,0.1093
4166,0.2427,0.4029,0.198299999999999,0.1092
4167,0.2427,0.4023,0.198199999999999,0.1093
4168,0.2427,0.4014,0.1982,0.1087
4169,0.2427,0.4011,0.1983,0.1087
4170,0.2427,0.4006,0.198199999999999,0.1084
4171,0.2399,0.3995,0.198099999999999,0.1084
4172,0.2399,0.4002,0.198,0.1086
4173,0.2399,0.3996,0.1975,0.108
4174,0.2399,0.3994,0.1973,0.108
4175,0.2399,0.3991,0.1976,0.1078
4176,0.2408,0.3989,0.1975,0.1078
4177,0.2408,0.3993,0.1979,0.1075
4178,0.2408,0.3991,0.1988,0.1071
4179,0.2408,0.3992,0.1985,0.1068
4180,0.2408,0.3991,0.1986,0.1062
4181,0.237499999999999,0.3987,0.1981,0.1057
4182,0.237499999999999,0.3981,0.1981,0.1058
4183,0.237499999999999,0.398,0.1979,0.1057
4184,0.237499999999999,0.3976,0.1979,0.1057
4185,0.237499999999999,0.397,0.1975,0.106
4186,0.238,0.3973,0.1976,0.1058
4187,0.238,0.3972,0.1972,0.1055
4188,0.238,0.3968,0.1974,0.1051
4189,0.238,0.3962,0.1969,0.1044
4190,0.238,0.3966,0.196,0.1042
4191,0.232899999999999,0.3956,0.1957,0.1041
4192,0.232899999999999,0.395,0.1951,0.1036
4193,0.232899999999999,0.3942,0.1945,0.1033
4194,0.232899999999999,0.3941,0.1944,0.1034
4195,0.232899999999999,0.3937,0.1932,0.1029
4196,0.230199999999999,0.3933,0.1933,0.1029
4197,0.230199999999999,0.3934,0.1931,0.103
4198,0.230199999999999,0.3941,0.1927,0.1028
4199,0.230199999999999,0.3934,0.1922,0.1024
4200,0.230199999999999,0.3926,0.1924,0.1019
4201,0.229999999999999,0.3921,0.1925,0.1018
4202,0.229999999999999,0.3929,0.1927,0.1016
4203,0.229999999999999,0.3933,0.1923,0.1015
4204,0.229999999999999,0.3928,0.1921,0.1014
4205,0.229999999999999,0.3931,0.1921,0.101
4206,0.2302,0.3927,0.1919,0.1007
4207,0.2302,0.3928,0.1924,0.101
4208,0.2302,0.3925,0.1923,0.1012
4209,0.2302,0.3919,0.1918,0.1009
4210,0.2302,0.3919,0.1919,0.1001
4211,0.2264,0.3914,0.1922,0.0995999999999998
4212,0.2264,0.3919,0.1916,0.0993999999999998
4213,0.2264,0.3919,0.1914,0.0988999999999999
4214,0.2264,0.3921,0.1915,0.0982999999999999
4215,0.2264,0.3913,0.1906,0.098
4216,0.224499999999999,0.3905,0.1908,0.0975
4217,0.224499999999999,0.3905,0.1901,0.0975
4218,0.224499999999999,0.3904,0.1903,0.0974
4219,0.224499999999999,0.3905,0.1898,0.0973999999999999
4220,0.224499999999999,0.3908,0.1897,0.0972000000000002
4221,0.2215,0.391,0.1895,0.0972000000000002
4222,0.2215,0.3911,0.189000000000001,0.0972999999999999
4223,0.2215,0.3908,0.1888,0.0964999999999999
4224,0.2215,0.3902,0.1883,0.0960999999999995
4225,0.2215,0.3899,0.1882,0.0962999999999997
4226,0.221699999999999,0.3893,0.1876,0.0964
4227,0.221699999999999,0.3894,0.1877,0.0959999999999998
4228,0.221699999999999,0.3895,0.1873,0.0955999999999999
4229,0.221699999999999,0.3889,0.1867,0.0954999999999998
4230,0.221699999999999,0.3886,0.1864,0.095
4231,0.2195,0.3881,0.1857,0.0946999999999999
4232,0.2195,0.3876,0.1857,0.0946999999999996
4233,0.2195,0.387,0.1859,0.0945999999999998
4234,0.2195,0.3872,0.1856,0.0944999999999997
4235,0.2195,0.3869,0.185299999999999,0.0942999999999998
4236,0.2182,0.387,0.1853,0.0940999999999999
4237,0.2182,0.3872,0.1852,0.0939999999999996
4238,0.2182,0.3869,0.1849,0.0940999999999995
4239,0.2182,0.3865,0.1845,0.0937999999999997
4240,0.2182,0.3862,0.1839,0.0935999999999997
4241,0.2136,0.386,0.1837,0.0934999999999995
4242,0.2136,0.3859,0.1834,0.0933999999999995
4243,0.2136,0.3858,0.1832,0.0931999999999994
4244,0.2136,0.3862,0.1828,0.0931999999999992
4245,0.2136,0.3857,0.1829,0.0924999999999996
4246,0.2156,0.3851,0.183,0.0920999999999996
4247,0.2156,0.3854,0.1832,0.0919999999999996
4248,0.2156,0.3852,0.1839,0.0914999999999996
4249,0.2156,0.3849,0.1835,0.0910999999999997
4250,0.2156,0.3842,0.1836,0.0911999999999997
4251,0.212899999999999,0.3837,0.1839,0.0912999999999997
4252,0.212899999999999,0.3837,0.1839,0.0913999999999997
4253,0.212899999999999,0.3836,0.184,0.0909999999999996
4254,0.212899999999999,0.3832,0.184,0.0905999999999996
4255,0.212899999999999,0.3829,0.1836,0.0902999999999996
4256,0.2137,0.3825,0.1831,0.0897999999999997
4257,0.2137,0.3828,0.1826,0.0897999999999998
4258,0.2137,0.3826,0.1819,0.0892999999999998
4259,0.2137,0.3824,0.1814,0.0890999999999998
4260,0.2137,0.382,0.1812,0.0888
4261,0.2105,0.382,0.1817,0.0888
4262,0.2105,0.3806,0.1812,0.0880999999999998
4263,0.2105,0.3803,0.1817,0.0876999999999998
4264,0.2105,0.3808,0.1815,0.0879000000000001
4265,0.2105,0.3796,0.1817,0.0875999999999999
4266,0.2112,0.3795,0.1813,0.0875999999999997
4267,0.2112,0.3792,0.1817,0.0871999999999997
4268,0.2112,0.3797,0.1819,0.0875999999999998
4269,0.2112,0.3799,0.1814,0.0870999999999996
4270,0.2112,0.3797,0.1815,0.0871
4271,0.2055,0.379,0.1811,0.0870999999999998
4272,0.2055,0.3781,0.1812,0.0867999999999999
4273,0.2055,0.3781,0.1815,0.0866
4274,0.2055,0.3779,0.1812,0.0865999999999998
4275,0.2055,0.3784,0.1814,0.0864999999999999
4276,0.206199999999999,0.3786,0.1811,0.0861999999999999
4277,0.206199999999999,0.3784,0.1807,0.0861
4278,0.206199999999999,0.3782,0.1805,0.0860999999999998
4279,0.206199999999999,0.3783,0.1803,0.0857999999999999
4280,0.206199999999999,0.3779,0.18,0.0857999999999999
4281,0.2032,0.3784,0.1798,0.0856999999999997
4282,0.2032,0.3788,0.1797,0.0855999999999998
4283,0.2032,0.3793,0.1789,0.0850999999999997
4284,0.2032,0.3796,0.1788,0.0849999999999997
4285,0.2032,0.3794,0.1781,0.0850999999999997
4286,0.2011,0.3794,0.177,0.0852999999999997
4287,0.2011,0.3794,0.177,0.0855999999999998
4288,0.2011,0.3795,0.177,0.0853
4289,0.2011,0.3794,0.177,0.0854999999999998
4290,0.2011,0.3793,0.177,0.085
4291,0.1985,0.379,0.1768,0.0846999999999997
4292,0.1985,0.3795,0.1764,0.0844999999999998
4293,0.1985,0.3795,0.1763,0.0840999999999995
4294,0.1985,0.379,0.1765,0.0841999999999996
4295,0.1985,0.3789,0.1762,0.0838999999999995
4296,0.192999999999999,0.3785,0.1767,0.0837999999999997
4297,0.192999999999999,0.3777,0.1769,0.0832999999999997
4298,0.192999999999999,0.3777,0.1765,0.0832999999999997
4299,0.192999999999999,0.3776,0.1764,0.0832999999999998
4300,0.192999999999999,0.3771,0.1758,0.0831999999999996
4301,0.1957,0.3768,0.176,0.0833999999999997
4302,0.1957,0.377,0.176,0.0830999999999997
4303,0.1957,0.3776,0.1756,0.0830999999999996
4304,0.1957,0.3778,0.1759,0.0830999999999996
4305,0.1957,0.3779,0.1757,0.0832999999999996
4306,0.1947,0.3776,0.1757,0.0829999999999995
4307,0.1947,0.3773,0.1761,0.0828999999999995
4308,0.1947,0.3776,0.1757,0.0829999999999995
4309,0.1947,0.3774,0.1757,0.0826999999999997
4310,0.1947,0.3773,0.176,0.0824999999999996
4311,0.191699999999999,0.3772,0.1753,0.0825999999999997
4312,0.191699999999999,0.3766,0.1752,0.0825999999999997
4313,0.191699999999999,0.3764,0.1749,0.0826999999999997
4314,0.191699999999999,0.3766,0.1748,0.0827999999999999
4315,0.191699999999999,0.3764,0.1745,0.0825999999999998
4316,0.187999999999999,0.3763,0.174,0.0826999999999997
4317,0.187999999999999,0.3763,0.1739,0.0823999999999997
4318,0.187999999999999,0.3766,0.1737,0.0816999999999998
4319,0.187999999999999,0.3769,0.174,0.0813999999999996
4320,0.187999999999999,0.3768,0.1741,0.0814999999999997
4321,0.189799999999999,0.3772,0.1744,0.0817999999999997
4322,0.189799999999999,0.3775,0.1743,0.0817999999999998
4323,0.189799999999999,0.3782,0.1749,0.0816999999999999
4324,0.189799999999999,0.378,0.1751,0.0813999999999997
4325,0.189799999999999,0.3778,0.1743,0.0810999999999998
4326,0.186599999999999,0.3773,0.1739,0.0805999999999998
4327,0.186599999999999,0.3771,0.1738,0.0803999999999998
4328,0.186599999999999,0.3774,0.174,0.0799999999999997
4329,0.186599999999999,0.3777,0.174,0.0796999999999997
4330,0.186599999999999,0.3777,0.1737,0.0797999999999996
4331,0.1861,0.3768,0.174,0.0790999999999997
4332,0.1861,0.3771,0.1742,0.0785999999999997
4333,0.1861,0.3768,0.1738,0.0783999999999995
4334,0.1861,0.3766,0.1735,0.0781999999999995
4335,0.1861,0.3771,0.1729,0.0778999999999992
4336,0.183499999999999,0.3769,0.1734,0.0772999999999991
4337,0.183499999999999,0.3768,0.1732,0.0765999999999994
4338,0.183499999999999,0.377,0.1734,0.0761999999999992
4339,0.183499999999999,0.3767,0.1732,0.0761999999999992
4340,0.183499999999999,0.3769,0.173,0.0762999999999993
4341,0.187999999999999,0.3764,0.1729,0.0763999999999992
4342,0.187999999999999,0.3767,0.1729,0.0761999999999995
4343,0.187999999999999,0.3769,0.1727,0.0761999999999996
4344,0.187999999999999,0.3774,0.1726,0.0759999999999998
4345,0.187999999999999,0.3774,0.1721,0.0759999999999998
4346,0.182999999999999,0.3771,0.1724,0.0759999999999998
4347,0.182999999999999,0.3775,0.1722,0.0757999999999999
4348,0.182999999999999,0.3774,0.1725,0.0757999999999996
4349,0.182999999999999,0.3767,0.1722,0.0758999999999997
4350,0.182999999999999,0.3768,0.1719,0.0757999999999996
4351,0.18,0.3766,0.1718,0.0755999999999998
4352,0.18,0.3758,0.1716,0.0753999999999997
4353,0.18,0.3758,0.1719,0.0751999999999997
4354,0.18,0.3762,0.171899999999999,0.0753999999999999
4355,0.18,0.3755,0.1715,0.0752999999999999
4356,0.179299999999999,0.3751,0.1715,0.0751999999999997
4357,0.179299999999999,0.3752,0.1711,0.0749999999999997
4358,0.179299999999999,0.3751,0.1711,0.0747999999999998
4359,0.179299999999999,0.3749,0.1712,0.0743999999999997
4360,0.179299999999999,0.3744,0.1711,0.0743999999999997
4361,0.176199999999999,0.3747,0.1712,0.0745999999999998
4362,0.176199999999999,0.3747,0.171,0.0744999999999998
4363,0.176199999999999,0.3746,0.1711,0.0741999999999997
4364,0.176199999999999,0.3747,0.1708,0.0737999999999996
4365,0.176199999999999,0.3744,0.1708,0.0737999999999999
4366,0.177699999999999,0.374,0.1704,0.0734999999999999
4367,0.177699999999999,0.3741,0.17,0.0732999999999998
4368,0.177699999999999,0.3738,0.1698,0.0730999999999998
4369,0.177699999999999,0.3739,0.1697,0.0727999999999999
4370,0.177699999999999,0.3737,0.1696,0.0724999999999999
4371,0.173999999999999,0.3737,0.1695,0.0723999999999999
4372,0.173999999999999,0.3733,0.1696,0.0722
4373,0.173999999999999,0.3731,0.1699,0.0718999999999999
4374,0.173999999999999,0.3727,0.1698,0.0721999999999998
4375,0.173999999999999,0.3727,0.17,0.0721999999999998
4376,0.1758,0.3719,0.1697,0.0721999999999997
4377,0.1758,0.3717,0.1696,0.0719999999999997
4378,0.1758,0.3714,0.1696,0.0718999999999997
4379,0.1758,0.3717,0.1691,0.0717999999999998
4380,0.1758,0.3708,0.1691,0.0715999999999996
4381,0.1733,0.371,0.169,0.0713999999999996
4382,0.1733,0.3715,0.169,0.0710999999999994
4383,0.1733,0.3716,0.1682,0.0709999999999995
4384,0.1733,0.3716,0.1679,0.0708999999999996
4385,0.1733,0.3721,0.1678,0.0704999999999997
4386,0.1732,0.3717,0.1675,0.0700999999999997
4387,0.1732,0.3714,0.168,0.0698999999999996
4388,0.1732,0.3709,0.1682,0.0696999999999999
4389,0.1732,0.3705,0.1681,0.0693999999999996
4390,0.1732,0.3703,0.1678,0.0688999999999996
4391,0.1715,0.3708,0.1676,0.0687999999999996
4392,0.1715,0.3706,0.1676,0.0687999999999996
4393,0.1715,0.3704,0.1673,0.0687999999999996
4394,0.1715,0.3702,0.1676,0.0689999999999997
4395,0.1715,0.37,0.1675,0.0689999999999996
4396,0.169899999999999,0.3695,0.1674,0.0686999999999997
4397,0.169899999999999,0.3694,0.1678,0.0686999999999994
4398,0.169899999999999,0.3693,0.1676,0.0684999999999993
4399,0.169899999999999,0.3691,0.1681,0.0683999999999994
4400,0.169899999999999,0.3686,0.1683,0.0683999999999994
4401,0.168899999999999,0.3682,0.1679,0.0683999999999995
4402,0.168899999999999,0.368,0.1672,0.0681999999999994
4403,0.168899999999999,0.368,0.1672,0.0679999999999993
4404,0.168899999999999,0.3677,0.1672,0.0676999999999991
4405,0.168899999999999,0.367,0.1676,0.0675999999999992
4406,0.165499999999999,0.3671,0.1677,0.0674999999999991
4407,0.165499999999999,0.367,0.1676,0.0674999999999991
4408,0.165499999999999,0.3674,0.1676,0.0672999999999991
4409,0.165499999999999,0.3663,0.1675,0.0672999999999995
4410,0.165499999999999,0.365,0.1674,0.0671999999999993
4411,0.1637,0.3653,0.1671,0.0669999999999993
4412,0.1637,0.3652,0.1671,0.0668999999999993
4413,0.1637,0.3645,0.1669,0.0668999999999993
4414,0.1637,0.3643,0.1665,0.0664999999999992
4415,0.1637,0.3642,0.1663,0.0667999999999992
4416,0.1641,0.3639,0.1659,0.0663999999999991
4417,0.1641,0.3635,0.165300000000001,0.0662999999999991
4418,0.1641,0.3641,0.1652,0.0661999999999991
4419,0.1641,0.3647,0.165000000000001,0.0661999999999994
4420,0.1641,0.3643,0.1649,0.0664999999999993
4421,0.1622,0.3642,0.1647,0.0664999999999993
4422,0.1622,0.3641,0.1645,0.0663999999999993
4423,0.1622,0.3643,0.1646,0.0660999999999996
4424,0.1622,0.3641,0.1643,0.0653999999999998
4425,0.1622,0.3642,0.1647,0.0651999999999997
4426,0.1599,0.364,0.1646,0.0650999999999997
4427,0.1599,0.3636,0.1644,0.0649999999999997
4428,0.1599,0.3631,0.1638,0.0647999999999999
4429,0.1599,0.3631,0.1641,0.0647999999999997
4430,0.1599,0.3631,0.1642,0.0646999999999999
4431,0.1627,0.3627,0.164,0.0645999999999998
4432,0.1627,0.3633,0.1634,0.0644999999999999
4433,0.1627,0.3634,0.1631,0.0642999999999999
4434,0.1627,0.3636,0.1623,0.0642999999999999
4435,0.1627,0.3631,0.1628,0.0643
4436,0.156999999999999,0.363,0.1626,0.0644999999999998
4437,0.156999999999999,0.3628,0.1623,0.0641999999999997
4438,0.156999999999999,0.3621,0.1624,0.0641999999999997
4439,0.156999999999999,0.3622,0.1626,0.0640999999999998
4440,0.156999999999999,0.3619,0.1631,0.0638999999999998
4441,0.159,0.362,0.1626,0.0638999999999998
4442,0.159,0.3618,0.1627,0.0639999999999999
4443,0.159,0.3623,0.1623,0.0637999999999999
4444,0.159,0.3629,0.1623,0.0636999999999998
4445,0.159,0.3627,0.1626,0.0638
4446,0.155599999999999,0.3626,0.1623,0.0636999999999999
4447,0.155599999999999,0.3633,0.1627,0.0635999999999999
4448,0.155599999999999,0.3627,0.1628,0.0634999999999998
4449,0.155599999999999,0.3626,0.162600000000001,0.0631999999999998
4450,0.155599999999999,0.3625,0.163000000000001,0.0630999999999999
4451,0.153399999999999,0.3621,0.1626,0.0627999999999999
4452,0.153399999999999,0.3623,0.1625,0.0625
4453,0.153399999999999,0.3625,0.1624,0.0627
4454,0.153399999999999,0.3627,0.162,0.0625999999999999
4455,0.153399999999999,0.3629,0.1618,0.0627
4456,0.1536,0.3631,0.161300000000001,0.0623999999999999
4457,0.1536,0.3625,0.1613,0.0622999999999999
4458,0.1536,0.3626,0.161300000000001,0.0620999999999998
4459,0.1536,0.3626,0.161500000000001,0.0620999999999998
4460,0.1536,0.3622,0.161100000000001,0.0621999999999998
4461,0.1504,0.3619,0.160900000000001,0.0617999999999997
4462,0.1504,0.3618,0.160800000000001,0.0614999999999997
4463,0.1504,0.3616,0.160800000000001,0.0616999999999998
4464,0.1504,0.3614,0.160900000000001,0.0619000000000001
4465,0.1504,0.3614,0.160400000000001,0.0617
4466,0.148599999999999,0.3617,0.160800000000001,0.0616000000000001
4467,0.148599999999999,0.3614,0.161000000000001,0.0616000000000002
4468,0.148599999999999,0.3617,0.160700000000001,0.0615000000000002
4469,0.148599999999999,0.3615,0.160400000000001,0.0613000000000001
4470,0.148599999999999,0.3615,0.1598,0.0612000000000001
4471,0.150399999999999,0.3614,0.159700000000001,0.0613000000000001
4472,0.150399999999999,0.3613,0.1598,0.0611999999999999
4473,0.150399999999999,0.3607,0.159600000000001,0.0611999999999999
4474,0.150399999999999,0.361,0.1592,0.0612
4475,0.150399999999999,0.3615,0.1595,0.0608000000000001
4476,0.1482,0.3601,0.159,0.0605000000000001
4477,0.1482,0.3601,0.1589,0.0606000000000002
4478,0.1482,0.3601,0.1585,0.0607000000000001
4479,0.1482,0.3598,0.1586,0.0607
4480,0.1482,0.3589,0.159,0.0605000000000001
4481,0.1498,0.3584,0.159,0.0606000000000002
4482,0.1498,0.3578,0.1592,0.0604000000000002
4483,0.1498,0.3583,0.1589,0.0607000000000002
4484,0.1498,0.3582,0.1584,0.0608000000000001
4485,0.1498,0.3586,0.1582,0.0603999999999999
4486,0.147699999999999,0.3584,0.158,0.0603
4487,0.147699999999999,0.3581,0.1583,0.0603000000000001
4488,0.147699999999999,0.3577,0.1584,0.0603000000000001
4489,0.147699999999999,0.3578,0.1583,0.0598000000000002
4490,0.147699999999999,0.3577,0.158,0.0600000000000003
4491,0.143999999999999,0.3572,0.1583,0.0602000000000001
4492,0.143999999999999,0.3566,0.1586,0.0601
4493,0.143999999999999,0.3567,0.1585,0.0599000000000001
4494,0.143999999999999,0.3566,0.1578,0.0600000000000002
4495,0.143999999999999,0.3568,0.1577,0.0600000000000002
4496,0.144499999999999,0.3573,0.1577,0.0598000000000001
4497,0.144499999999999,0.3578,0.1577,0.0597
4498,0.144499999999999,0.3581,0.1577,0.0594999999999999
4499,0.144499999999999,0.3579,0.1574,0.0592999999999998
4500,0.144499999999999,0.3583,0.1577,0.0593999999999998
4501,0.1428,0.3572,0.1573,0.0592999999999999
4502,0.1428,0.357,0.1576,0.0592999999999999
4503,0.1428,0.3568,0.1578,0.0591999999999999
4504,0.1428,0.3571,0.1579,0.0590999999999999
4505,0.1428,0.3565,0.1582,0.0587999999999999
4506,0.139399999999999,0.3569,0.1582,0.0588
4507,0.139399999999999,0.357,0.1585,0.0584999999999998
4508,0.139399999999999,0.3571,0.1586,0.0583999999999999
4509,0.139399999999999,0.3571,0.1582,0.0583000000000001
4510,0.139399999999999,0.3561,0.158500000000001,0.0584
4511,0.1413,0.3557,0.158900000000001,0.0585
4512,0.1413,0.3556,0.158500000000001,0.0586999999999999
4513,0.1413,0.3559,0.1583,0.0582999999999998
4514,0.1413,0.3559,0.1583,0.0579999999999998
4515,0.1413,0.3557,0.1579,0.0578999999999997
4516,0.1401,0.3556,0.1578,0.0573999999999998
4517,0.1401,0.3553,0.1582,0.0569999999999999
4518,0.1401,0.355,0.1577,0.0569999999999999
4519,0.1401,0.3548,0.1571,0.0568
4520,0.1401,0.3554,0.1573,0.0566999999999999
4521,0.136599999999999,0.3552,0.158,0.0568
4522,0.136599999999999,0.3551,0.1577,0.0565999999999999
4523,0.136599999999999,0.355,0.1574,0.0563999999999999
4524,0.136599999999999,0.3553,0.1573,0.0566
4525,0.136599999999999,0.3548,0.1572,0.0565000000000001
4526,0.1351,0.355,0.1574,0.0565000000000001
4527,0.1351,0.3553,0.1574,0.0565000000000001
4528,0.1351,0.355,0.1574,0.0563999999999999
4529,0.1351,0.3553,0.1577,0.0561999999999999
4530,0.1351,0.3554,0.1578,0.0559000000000001
4531,0.134799999999999,0.3553,0.1573,0.056
4532,0.134799999999999,0.3557,0.157,0.0557000000000001
4533,0.134799999999999,0.3553,0.1569,0.0558000000000001
4534,0.134799999999999,0.3548,0.1573,0.0557000000000002
4535,0.134799999999999,0.3544,0.1572,0.0552999999999999
4536,0.132399999999999,0.3545,0.157,0.0550999999999999
4537,0.132399999999999,0.3541,0.157,0.055
4538,0.132399999999999,0.3543,0.1574,0.0547
4539,0.132399999999999,0.3543,0.1573,0.0548000000000001
4540,0.132399999999999,0.3537,0.1573,0.0547
4541,0.132899999999999,0.3543,0.1568,0.0546
4542,0.132899999999999,0.3546,0.1562,0.0544
4543,0.132899999999999,0.3547,0.156,0.0541000000000001
4544,0.132899999999999,0.3549,0.1557,0.0539999999999999
4545,0.132899999999999,0.355,0.1563,0.0539000000000001
4546,0.1319,0.3549,0.1562,0.0536
4547,0.1319,0.3548,0.1562,0.0533999999999999
4548,0.1319,0.3549,0.156,0.0531999999999999
4549,0.1319,0.355,0.1553,0.0532
4550,0.1319,0.3554,0.1556,0.0528
4551,0.131899999999999,0.3551,0.155,0.0528
4552,0.131899999999999,0.3549,0.1546,0.0528
4553,0.131899999999999,0.355,0.1545,0.0525000000000001
4554,0.131899999999999,0.3551,0.1535,0.0525
4555,0.131899999999999,0.3554,0.1532,0.0526000000000001
4556,0.129999999999999,0.3552,0.1532,0.0522000000000002
4557,0.129999999999999,0.3551,0.1532,0.0521000000000003
4558,0.129999999999999,0.3549,0.1529,0.0518000000000002
4559,0.129999999999999,0.3544,0.1531,0.0516000000000002
4560,0.129999999999999,0.3538,0.1528,0.0513000000000002
4561,0.129399999999999,0.3545,0.1528,0.051
4562,0.129399999999999,0.3546,0.1531,0.051
4563,0.129399999999999,0.3549,0.1525,0.0509000000000001
4564,0.129399999999999,0.355,0.1526,0.0506
4565,0.129399999999999,0.3546,0.1529,0.0501
4566,0.127999999999999,0.3547,0.1528,0.0501
4567,0.127999999999999,0.3555,0.1528,0.0500000000000002
4568,0.127999999999999,0.3554,0.1526,0.0499000000000001
4569,0.127999999999999,0.3559,0.1525,0.0499000000000001
4570,0.127999999999999,0.3559,0.152,0.0498000000000001
4571,0.123299999999999,0.3557,0.1526,0.0500000000000002
4572,0.123299999999999,0.3558,0.1524,0.0500000000000002
4573,0.123299999999999,0.3557,0.1525,0.0500000000000002
4574,0.123299999999999,0.3556,0.1527,0.0500000000000003
4575,0.123299999999999,0.3553,0.1519,0.0500000000000003
4576,0.1233,0.3553,0.1518,0.0501000000000001
4577,0.1233,0.3553,0.1513,0.0498000000000003
4578,0.1233,0.3552,0.1516,0.0497000000000004
4579,0.1233,0.3545,0.1515,0.0495000000000003
4580,0.1233,0.3545,0.1513,0.0498000000000003
4581,0.122,0.354,0.1514,0.0499000000000004
4582,0.122,0.3538,0.1507,0.0498000000000003
4583,0.122,0.3545,0.1507,0.0496000000000005
4584,0.122,0.3545,0.151,0.0494000000000004
4585,0.122,0.3549,0.1507,0.0493000000000005
4586,0.123999999999999,0.3552,0.1505,0.0493000000000005
4587,0.123999999999999,0.3552,0.1505,0.0489000000000003
4588,0.123999999999999,0.355,0.1502,0.0489000000000003
4589,0.123999999999999,0.3553,0.1501,0.0490000000000002
4590,0.123999999999999,0.3552,0.15,0.0490000000000002
4591,0.121099999999999,0.3549,0.15,0.0490000000000002
4592,0.121099999999999,0.3552,0.149600000000001,0.0490000000000002
4593,0.121099999999999,0.3551,0.1497,0.0490000000000002
4594,0.121099999999999,0.3551,0.1497,0.0488000000000003
4595,0.121099999999999,0.3552,0.1498,0.0489000000000002
4596,0.1171,0.3552,0.1502,0.0491000000000001
4597,0.1171,0.3544,0.1499,0.0488000000000003
4598,0.1171,0.3542,0.1497,0.0486000000000003
4599,0.1171,0.3543,0.1494,0.0484000000000003
4600,0.1171,0.3537,0.1493,0.0481000000000003
4601,0.120199999999999,0.3535,0.1483,0.0484000000000004
4602,0.120199999999999,0.3533,0.1482,0.0483000000000006
4603,0.120199999999999,0.3535,0.1481,0.0482000000000005
4604,0.120199999999999,0.354,0.1477,0.0481000000000005
4605,0.120199999999999,0.3538,0.1479,0.0478000000000006
4606,0.116799999999999,0.3541,0.1482,0.0479000000000005
4607,0.116799999999999,0.3537,0.1482,0.0475000000000004
4608,0.116799999999999,0.354,0.1479,0.0474000000000007
4609,0.116799999999999,0.3536,0.1477,0.0473000000000006
4610,0.116799999999999,0.3537,0.1472,0.0474000000000006
4611,0.1181,0.3535,0.1471,0.0474000000000006
4612,0.1181,0.3538,0.1472,0.0472000000000006
4613,0.1181,0.3533,0.1477,0.0470000000000006
4614,0.1181,0.3525,0.148,0.0470000000000005
4615,0.1181,0.3517,0.1475,0.0473000000000005
4616,0.116099999999999,0.3515,0.1471,0.0473000000000005
4617,0.116099999999999,0.3519,0.147,0.0474000000000006
4618,0.116099999999999,0.3523,0.1471,0.0469000000000005
4619,0.116099999999999,0.3525,0.1468,0.0470000000000005
4620,0.116099999999999,0.3522,0.1464,0.0470000000000005
4621,0.1145,0.3518,0.1462,0.0466000000000004
4622,0.1145,0.352,0.1463,0.0465000000000003
4623,0.1145,0.3521,0.1454,0.0465000000000003
4624,0.1145,0.352,0.1453,0.0463000000000001
4625,0.1145,0.3519,0.145,0.0463000000000002
4626,0.113599999999999,0.3522,0.1445,0.0461000000000003
4627,0.113599999999999,0.3521,0.144,0.0463000000000003
4628,0.113599999999999,0.3518,0.144,0.0459000000000003
4629,0.113599999999999,0.352,0.1435,0.0457000000000004
4630,0.113599999999999,0.3515,0.142800000000001,0.0458000000000004
4631,0.113,0.3511,0.1427,0.0457000000000005
4632,0.113,0.3506,0.142600000000001,0.0455000000000005
4633,0.113,0.3504,0.1424,0.0454000000000004
4634,0.113,0.35,0.1418,0.0452000000000006
4635,0.113,0.3498,0.1422,0.0452000000000006
4636,0.110199999999999,0.35,0.142,0.0452000000000006
4637,0.110199999999999,0.3495,0.1417,0.0451000000000006
4638,0.110199999999999,0.349,0.1416,0.0450000000000006
4639,0.110199999999999,0.3487,0.141600000000001,0.0448000000000005
4640,0.110199999999999,0.3482,0.141600000000001,0.0446000000000005
4641,0.107299999999999,0.3477,0.141500000000001,0.0446000000000005
4642,0.107299999999999,0.3476,0.141300000000001,0.0445000000000004
4643,0.107299999999999,0.3472,0.141400000000001,0.0445000000000004
4644,0.107299999999999,0.3465,0.141400000000001,0.0444000000000004
4645,0.107299999999999,0.3459,0.141700000000001,0.0445000000000003
4646,0.1082,0.3461,0.141400000000001,0.0446000000000002
4647,0.1082,0.3464,0.141500000000001,0.0447000000000003
4648,0.1082,0.3471,0.141300000000001,0.0448000000000002
4649,0.1082,0.3471,0.141500000000001,0.0445000000000003
4650,0.1082,0.3472,0.1412,0.0446000000000004
4651,0.105,0.3474,0.140800000000001,0.0445000000000003
4652,0.105,0.3477,0.140600000000001,0.0445000000000002
4653,0.105,0.3471,0.140500000000001,0.0442000000000001
4654,0.105,0.3472,0.1403,0.0443000000000002
4655,0.105,0.3472,0.1402,0.0437000000000002
4656,0.104699999999999,0.3473,0.1405,0.0439000000000002
4657,0.104699999999999,0.3479,0.1404,0.0437000000000002
4658,0.104699999999999,0.3473,0.1405,0.0436000000000001
4659,0.104699999999999,0.347,0.1402,0.0438000000000003
4660,0.104699999999999,0.3474,0.14,0.0436000000000004
4661,0.1033,0.3475,0.1401,0.0431000000000004
4662,0.1033,0.3474,0.1396,0.0426000000000002
4663,0.1033,0.3474,0.1394,0.0423000000000002
4664,0.1033,0.3476,0.1392,0.0423000000000002
4665,0.1033,0.3474,0.1393,0.0422000000000001
4666,0.104999999999999,0.3469,0.1392,0.042
4667,0.104999999999999,0.3468,0.1391,0.0421
4668,0.104999999999999,0.3468,0.1388,0.0422
4669,0.104999999999999,0.3466,0.1388,0.0418999999999999
4670,0.104999999999999,0.3465,0.1394,0.042
4671,0.103599999999999,0.3464,0.1394,0.0418000000000001
4672,0.103599999999999,0.3463,0.1394,0.0418000000000001
4673,0.103599999999999,0.3458,0.1393,0.0418999999999999
4674,0.103599999999999,0.3461,0.1397,0.0415000000000001
4675,0.103599999999999,0.3459,0.1396,0.0413
4676,0.103099999999999,0.3457,0.14,0.0411
4677,0.103099999999999,0.345,0.1405,0.0408000000000002
4678,0.103099999999999,0.3444,0.1407,0.0409
4679,0.103099999999999,0.3442,0.1408,0.0408000000000002
4680,0.103099999999999,0.3438,0.1405,0.0405
4681,0.101799999999999,0.344,0.1406,0.0402000000000001
4682,0.101799999999999,0.3434,0.1405,0.0403000000000001
4683,0.101799999999999,0.3439,0.1409,0.0404000000000001
4684,0.101799999999999,0.3437,0.1407,0.0406000000000002
4685,0.101799999999999,0.3437,0.1407,0.0408000000000002
4686,0.102599999999999,0.3437,0.1407,0.0409000000000002
4687,0.102599999999999,0.3438,0.141,0.0408000000000003
4688,0.102599999999999,0.3439,0.1406,0.0410000000000003
4689,0.102599999999999,0.344,0.1404,0.0411000000000001
4690,0.102599999999999,0.3437,0.1404,0.0413000000000001
4691,0.0992999999999991,0.3435,0.1403,0.0413000000000001
4692,0.0992999999999991,0.3435,0.1398,0.0412
4693,0.0992999999999991,0.3434,0.1397,0.0413000000000001
4694,0.0992999999999991,0.3434,0.1395,0.0412
4695,0.0992999999999991,0.3441,0.139,0.0411000000000001
4696,0.0992999999999994,0.3442,0.1392,0.0410000000000004
4697,0.0992999999999994,0.3447,0.1393,0.0408000000000003
4698,0.0992999999999994,0.3444,0.139,0.0408000000000004
4699,0.0992999999999994,0.3449,0.139,0.0408000000000004
4700,0.0992999999999994,0.3452,0.1391,0.0406000000000003
4701,0.0985999999999995,0.3454,0.1391,0.0406000000000003
4702,0.0985999999999995,0.3458,0.1393,0.0405000000000002
4703,0.0985999999999995,0.3459,0.139,0.0404000000000003
4704,0.0985999999999995,0.3453,0.1388,0.0403000000000001
4705,0.0985999999999995,0.3453,0.1387,0.0404000000000003
4706,0.0996999999999992,0.3448,0.1391,0.0406000000000003
4707,0.0996999999999992,0.3443,0.1392,0.0405000000000002
4708,0.0996999999999992,0.3441,0.139000000000001,0.0406000000000003
4709,0.0996999999999992,0.3441,0.138700000000001,0.0406000000000003
4710,0.0996999999999992,0.3439,0.138900000000001,0.0407000000000004
4711,0.0996999999999995,0.3443,0.138900000000001,0.0407000000000004
4712,0.0996999999999995,0.3442,0.1392,0.0408000000000003
4713,0.0996999999999995,0.3446,0.139,0.0408000000000003
4714,0.0996999999999995,0.3447,0.1392,0.0408000000000003
4715,0.0996999999999995,0.3445,0.1389,0.0407000000000002
4716,0.0971999999999993,0.3437,0.1394,0.0407000000000004
4717,0.0971999999999993,0.344,0.1392,0.0407000000000002
4718,0.0971999999999993,0.344,0.1389,0.0406000000000003
4719,0.0971999999999993,0.3438,0.1392,0.0405000000000002
4720,0.0971999999999993,0.3438,0.1396,0.0407000000000004
4721,0.095499999999999,0.3437,0.1392,0.0407000000000004
4722,0.095499999999999,0.3432,0.1395,0.0406000000000003
4723,0.095499999999999,0.3433,0.1391,0.0406000000000003
4724,0.095499999999999,0.343,0.1392,0.0407000000000002
4725,0.095499999999999,0.3427,0.1388,0.0407000000000002
4726,0.0929999999999994,0.343,0.1381,0.0408000000000003
4727,0.0929999999999994,0.3438,0.1382,0.0408000000000003
4728,0.0929999999999994,0.3441,0.1383,0.0408000000000003
4729,0.0929999999999994,0.3443,0.1383,0.0409000000000002
4730,0.0929999999999994,0.3443,0.1381,0.0408000000000002
4731,0.0938999999999994,0.3446,0.1372,0.0409000000000002
4732,0.0938999999999994,0.3449,0.137,0.0407000000000002
4733,0.0938999999999994,0.3444,0.1368,0.0406000000000003
4734,0.0938999999999994,0.3439,0.1365,0.0406000000000003
4735,0.0938999999999994,0.3443,0.1364,0.0403000000000003
4736,0.0941999999999993,0.3433,0.136599999999999,0.0400000000000003
4737,0.0941999999999993,0.3435,0.1365,0.0400000000000003
4738,0.0941999999999993,0.3432,0.1365,0.0400000000000003
4739,0.0941999999999993,0.3432,0.137,0.0399000000000003
4740,0.0941999999999993,0.343,0.1372,0.0396000000000004
4741,0.0922999999999992,0.3424,0.1371,0.0394000000000004
4742,0.0922999999999992,0.3423,0.1373,0.0393000000000003
4743,0.0922999999999992,0.3423,0.1373,0.0391000000000001
4744,0.0922999999999992,0.3418,0.1374,0.039
4745,0.0922999999999992,0.3423,0.137,0.0394000000000001
4746,0.0936999999999992,0.3419,0.1372,0.0392000000000001
4747,0.0936999999999992,0.3418,0.1373,0.0392000000000001
4748,0.0936999999999992,0.3412,0.1374,0.0392000000000001
4749,0.0936999999999992,0.3418,0.1374,0.0391000000000001
4750,0.0936999999999992,0.3415,0.1377,0.0389
4751,0.0923999999999991,0.3406,0.1373,0.0390999999999999
4752,0.0923999999999991,0.3406,0.1373,0.0393000000000001
4753,0.0923999999999991,0.3398,0.1375,0.0392999999999999
4754,0.0923999999999991,0.34,0.1377,0.0392000000000001
4755,0.0923999999999991,0.3398,0.1379,0.0394000000000001
4756,0.0916999999999989,0.3399,0.1379,0.0394000000000001
4757,0.0916999999999989,0.3397,0.1379,0.0392000000000001
4758,0.0916999999999989,0.3399,0.1379,0.0389
4759,0.0916999999999989,0.3397,0.1377,0.0389999999999999
4760,0.0916999999999989,0.3395,0.138,0.0388999999999998
4761,0.0890999999999991,0.3388,0.1378,0.0388999999999998
4762,0.0890999999999991,0.339,0.1379,0.0387999999999999
4763,0.0890999999999991,0.3379,0.1377,0.0388000000000001
4764,0.0890999999999991,0.3377,0.1376,0.0390999999999999
4765,0.0890999999999991,0.3376,0.1378,0.0391000000000001
4766,0.0865999999999992,0.3372,0.1377,0.0391000000000001
4767,0.0865999999999992,0.3372,0.1376,0.0391000000000002
4768,0.0865999999999992,0.3367,0.1377,0.0391000000000001
4769,0.0865999999999992,0.3369,0.1378,0.0390999999999999
4770,0.0865999999999992,0.337,0.1379,0.0392
4771,0.0865999999999993,0.3368,0.1375,0.0392
4772,0.0865999999999993,0.3361,0.1375,0.039
4773,0.0865999999999993,0.3356,0.1371,0.0391000000000001
4774,0.0865999999999993,0.3361,0.1377,0.0389000000000002
4775,0.0865999999999993,0.3362,0.1373,0.0389000000000002
4776,0.0853999999999995,0.3362,0.138,0.0390000000000001
4777,0.0853999999999995,0.3368,0.1378,0.0387000000000002
4778,0.0853999999999995,0.3365,0.1379,0.0389
4779,0.0853999999999995,0.3369,0.1386,0.0388000000000001
4780,0.0853999999999995,0.3371,0.1385,0.0385000000000001
4781,0.085399999999999,0.337,0.1383,0.0383999999999999
4782,0.085399999999999,0.3368,0.1383,0.0387999999999999
4783,0.085399999999999,0.3373,0.1382,0.0386
4784,0.085399999999999,0.3372,0.1381,0.0384
4785,0.085399999999999,0.3372,0.1376,0.0382000000000002
4786,0.0851999999999993,0.3371,0.1375,0.0380000000000003
4787,0.0851999999999993,0.3374,0.1379,0.0381000000000004
4788,0.0851999999999993,0.3372,0.1381,0.0383000000000002
4789,0.0851999999999993,0.3372,0.1383,0.0380000000000004
4790,0.0851999999999993,0.337,0.1382,0.0382000000000003
4791,0.0842999999999993,0.3365,0.1381,0.0382000000000003
4792,0.0842999999999993,0.3368,0.1377,0.0380000000000003
4793,0.0842999999999993,0.3365,0.1376,0.0378000000000003
4794,0.0842999999999993,0.3364,0.1376,0.0378000000000003
4795,0.0842999999999993,0.3365,0.1377,0.0377000000000004
4796,0.0820999999999995,0.3365,0.1377,0.0378000000000004
4797,0.0820999999999995,0.3365,0.1376,0.0378000000000004
4798,0.0820999999999995,0.3357,0.1375,0.0377000000000004
4799,0.0820999999999995,0.3359,0.1368,0.0377000000000005
4800,0.0820999999999995,0.3358,0.1367,0.0376000000000005
4801,0.0806999999999992,0.3355,0.1367,0.0375000000000004
4802,0.0806999999999992,0.335,0.1363,0.0374000000000005
4803,0.0806999999999992,0.3349,0.1362,0.0376000000000005
4804,0.0806999999999992,0.334,0.1359,0.0375000000000004
4805,0.0806999999999992,0.3339,0.1356,0.0376000000000005
4806,0.0808999999999993,0.3338,0.1355,0.0376000000000005
4807,0.0808999999999993,0.3339,0.1355,0.0375000000000004
4808,0.0808999999999993,0.334,0.1354,0.0374000000000005
4809,0.0808999999999993,0.3341,0.1355,0.0372000000000005
4810,0.0808999999999993,0.3342,0.1359,0.0371000000000004
4811,0.0787999999999994,0.3345,0.1363,0.0370000000000005
4812,0.0787999999999994,0.3346,0.1355,0.0367000000000006
4813,0.0787999999999994,0.3344,0.1354,0.0368000000000008
4814,0.0787999999999994,0.3337,0.135699999999999,0.0365000000000006
4815,0.0787999999999994,0.3339,0.135699999999999,0.0367000000000006
4816,0.0772999999999995,0.3335,0.1357,0.0366000000000005
4817,0.0772999999999995,0.3327,0.1356,0.0367000000000004
4818,0.0772999999999995,0.333,0.1361,0.0368000000000005
4819,0.0772999999999995,0.3333,0.1366,0.0367000000000006
4820,0.0772999999999995,0.3331,0.1367,0.0366000000000005
4821,0.0790999999999991,0.3334,0.1359,0.0363000000000006
4822,0.0790999999999991,0.3339,0.1357,0.0364000000000004
4823,0.0790999999999991,0.3336,0.1355,0.0364000000000004
4824,0.0790999999999991,0.3332,0.1353,0.0365000000000003
4825,0.0790999999999991,0.333,0.1352,0.0361000000000001
4826,0.0791999999999995,0.3327,0.1349,0.0361000000000001
4827,0.0791999999999995,0.3325,0.1348,0.0363000000000001
4828,0.0791999999999995,0.332,0.1344,0.0363000000000002
4829,0.0791999999999995,0.3316,0.1345,0.0360000000000003
4830,0.0791999999999995,0.3305,0.1344,0.0358000000000003
4831,0.0754999999999996,0.3303,0.1345,0.0357000000000002
4832,0.0754999999999996,0.3303,0.1344,0.0358000000000002
4833,0.0754999999999996,0.3298,0.1338,0.0356000000000002
4834,0.0754999999999996,0.3299,0.134,0.0356000000000002
4835,0.0754999999999996,0.3303,0.1337,0.0357000000000001
4836,0.0728999999999993,0.3298,0.133,0.0355000000000001
4837,0.0728999999999993,0.3301,0.1327,0.0352000000000001
4838,0.0728999999999993,0.3307,0.1328,0.0353000000000001
4839,0.0728999999999993,0.3309,0.1326,0.0351
4840,0.0728999999999993,0.3307,0.1325,0.0352999999999999
4841,0.0754999999999992,0.3311,0.132,0.0353999999999999
4842,0.0754999999999992,0.3306,0.1316,0.0353999999999999
4843,0.0754999999999992,0.3302,0.1316,0.0352
4844,0.0754999999999992,0.3306,0.132,0.0349999999999998
4845,0.0754999999999992,0.3314,0.1319,0.0348999999999999
4846,0.0730999999999996,0.3312,0.1319,0.0348999999999999
4847,0.0730999999999996,0.3314,0.1317,0.035
4848,0.0730999999999996,0.3315,0.1316,0.0343999999999999
4849,0.0730999999999996,0.3317,0.1319,0.0343999999999999
4850,0.0730999999999996,0.3316,0.1322,0.0341999999999998
4851,0.0719999999999988,0.3313,0.1322,0.0343999999999997
4852,0.0719999999999988,0.3304,0.1322,0.0342999999999997
4853,0.0719999999999988,0.3303,0.132,0.0342999999999997
4854,0.0719999999999988,0.3303,0.1323,0.0341999999999998
4855,0.0719999999999988,0.331,0.1317,0.0343999999999999
4856,0.0709999999999991,0.3312,0.1318,0.0343999999999999
4857,0.0709999999999991,0.3316,0.1318,0.0340999999999997
4858,0.0709999999999991,0.3317,0.1317,0.0340999999999998
4859,0.0709999999999991,0.3314,0.1311,0.0339999999999998
4860,0.0709999999999991,0.3311,0.1312,0.0336999999999997
4861,0.0712999999999995,0.3307,0.1313,0.0334999999999998
4862,0.0712999999999995,0.3307,0.1314,0.0332999999999999
4863,0.0712999999999995,0.3308,0.1312,0.0331999999999999
4864,0.0712999999999995,0.33,0.1303,0.0331999999999999
4865,0.0712999999999995,0.3297,0.1307,0.0331999999999998
4866,0.0725999999999998,0.3289,0.1306,0.0331999999999999
4867,0.0725999999999998,0.3285,0.1302,0.0332999999999999
4868,0.0725999999999998,0.3286,0.1296,0.0330999999999997
4869,0.0725999999999998,0.3289,0.1295,0.0330999999999999
4870,0.0725999999999998,0.329,0.1297,0.0330999999999999
4871,0.0704999999999995,0.329,0.1294,0.0333999999999999
4872,0.0704999999999995,0.329,0.1296,0.0331999999999999
4873,0.0704999999999995,0.3292,0.1294,0.0330000000000001
4874,0.0704999999999995,0.3297,0.1291,0.0329
4875,0.0704999999999995,0.3295,0.1292,0.0329999999999999
4876,0.0706999999999991,0.3294,0.1291,0.0333999999999999
4877,0.0706999999999991,0.3296,0.1291,0.0333
4878,0.0706999999999991,0.3296,0.129,0.0333999999999999
4879,0.0706999999999991,0.329,0.1293,0.0334999999999998
4880,0.0706999999999991,0.3295,0.1291,0.0332999999999999
4881,0.0722999999999994,0.3298,0.1286,0.0331
4882,0.0722999999999994,0.3295,0.1287,0.0331
4883,0.0722999999999994,0.3302,0.1284,0.0329999999999999
4884,0.0722999999999994,0.33,0.1282,0.0330000000000001
4885,0.0722999999999994,0.3303,0.1286,0.0331000000000001
4886,0.069899999999999,0.3295,0.1287,0.0331000000000001
4887,0.069899999999999,0.3289,0.128699999999999,0.0330000000000003
4888,0.069899999999999,0.3286,0.1284,0.0333000000000002
4889,0.069899999999999,0.3286,0.1284,0.0330000000000001
4890,0.069899999999999,0.3282,0.128699999999999,0.0328000000000002
4891,0.0699999999999994,0.328,0.128999999999999,0.0326000000000003
4892,0.0699999999999994,0.3283,0.129199999999999,0.0325000000000003
4893,0.0699999999999994,0.3279,0.1293,0.0321000000000004
4894,0.0699999999999994,0.3278,0.1294,0.0319000000000004
4895,0.0699999999999994,0.3284,0.129699999999999,0.0320000000000005
4896,0.0664999999999992,0.3283,0.1303,0.0320000000000005
4897,0.0664999999999992,0.3282,0.1305,0.0316000000000004
4898,0.0664999999999992,0.3278,0.1305,0.0316000000000004
4899,0.0664999999999992,0.328,0.1303,0.0316000000000004
4900,0.0664999999999992,0.3281,0.1301,0.0315000000000005
4901,0.0679999999999994,0.3281,0.1299,0.0315000000000005
4902,0.0679999999999994,0.3286,0.1299,0.0315000000000005
4903,0.0679999999999994,0.3288,0.1296,0.0314000000000005
4904,0.0679999999999994,0.3292,0.1296,0.0317000000000004
4905,0.0679999999999994,0.3291,0.1298,0.0317000000000004
4906,0.0660999999999997,0.3288,0.1296,0.0317000000000006
4907,0.0660999999999997,0.3284,0.1292,0.0316000000000006
4908,0.0660999999999997,0.3282,0.1288,0.0313000000000007
4909,0.0660999999999997,0.3284,0.1291,0.0311000000000006
4910,0.0660999999999997,0.3282,0.1289,0.0311000000000005
4911,0.0650999999999992,0.3281,0.1288,0.0310000000000005
4912,0.0650999999999992,0.3282,0.1292,0.0312000000000004
4913,0.0650999999999992,0.3284,0.1293,0.0312000000000004
4914,0.0650999999999992,0.3284,0.1288,0.0310000000000004
4915,0.0650999999999992,0.3282,0.1287,0.0310000000000004
4916,0.0659000000000001,0.328100000000001,0.1289,0.0310000000000004
4917,0.0659000000000001,0.328100000000001,0.1292,0.0311000000000005
4918,0.0659000000000001,0.328,0.1289,0.0310000000000004
4919,0.0659000000000001,0.3282,0.1285,0.0311000000000002
4920,0.0659000000000001,0.3286,0.1285,0.0309000000000004
4921,0.0662999999999996,0.3287,0.1287,0.0305000000000004
4922,0.0662999999999996,0.3283,0.1284,0.0303000000000004
4923,0.0662999999999996,0.3281,0.1286,0.0305000000000005
4924,0.0662999999999996,0.3282,0.1283,0.0306000000000007
4925,0.0662999999999996,0.3282,0.128,0.0306000000000007
4926,0.0643999999999996,0.3282,0.1284,0.0305000000000006
4927,0.0643999999999996,0.3287,0.128,0.0305000000000006
4928,0.0643999999999996,0.3286,0.1282,0.0302000000000008
4929,0.0643999999999996,0.3282,0.128,0.0302000000000008
4930,0.0643999999999996,0.3274,0.1276,0.0300000000000007
4931,0.0656999999999995,0.3276,0.1272,0.0301000000000008
4932,0.0656999999999995,0.3273,0.127,0.0301000000000008
4933,0.0656999999999995,0.3269,0.1271,0.0300000000000008
4934,0.0656999999999995,0.3258,0.1272,0.0300000000000008
4935,0.0656999999999995,0.326,0.1267,0.0300000000000008
4936,0.0625999999999994,0.3257,0.1261,0.0298000000000007
4937,0.0625999999999994,0.3258,0.1258,0.0297000000000007
4938,0.0625999999999994,0.3258,0.126,0.0296000000000006
4939,0.0625999999999994,0.3257,0.126,0.0297000000000005
4940,0.0625999999999994,0.3255,0.1264,0.0297000000000005
4941,0.0629999999999994,0.3255,0.1265,0.0297000000000005
4942,0.0629999999999994,0.3261,0.127,0.0296000000000006
4943,0.0629999999999994,0.3265,0.1268,0.0293000000000005
4944,0.0629999999999994,0.3264,0.1273,0.0292000000000006
4945,0.0629999999999994,0.3263,0.1274,0.0292000000000008
4946,0.0622999999999996,0.3267,0.1277,0.0293000000000007
4947,0.0622999999999996,0.3268,0.1275,0.0294000000000005
4948,0.0622999999999996,0.3271,0.1272,0.0297000000000005
4949,0.0622999999999996,0.327,0.1273,0.0297000000000007
4950,0.0622999999999996,0.3266,0.1273,0.0298000000000006
4951,0.0623999999999992,0.3264,0.1268,0.0295000000000007
4952,0.0623999999999992,0.3261,0.1262,0.0295000000000004
4953,0.0623999999999992,0.3266,0.1266,0.0293000000000005
4954,0.0623999999999992,0.3264,0.1268,0.0294000000000004
4955,0.0623999999999992,0.3269,0.1268,0.0294000000000004
4956,0.0619999999999991,0.3262,0.1269,0.0292000000000006
4957,0.0619999999999991,0.326,0.1272,0.0292000000000006
4958,0.0619999999999991,0.3259,0.127,0.0295000000000004
4959,0.0619999999999991,0.3253,0.1267,0.0294000000000004
4960,0.0619999999999991,0.3249,0.1259,0.0292000000000006
4961,0.0606999999999995,0.3248,0.1263,0.0289000000000006
4962,0.0606999999999995,0.325,0.1266,0.0288000000000005
4963,0.0606999999999995,0.3249,0.1271,0.0286000000000004
4964,0.0606999999999995,0.3245,0.1269,0.0285000000000004
4965,0.0606999999999995,0.3244,0.127,0.0285000000000004
4966,0.0604999999999997,0.3238,0.1269,0.0286000000000004
4967,0.0604999999999997,0.3233,0.1266,0.0285000000000005
4968,0.0604999999999997,0.3239,0.1265,0.0284000000000004
4969,0.0604999999999997,0.3234,0.1262,0.0284000000000004
4970,0.0604999999999997,0.3236,0.1264,0.0284000000000004
4971,0.0597999999999995,0.3236,0.1262,0.0283000000000004
4972,0.0597999999999995,0.3231,0.1257,0.0281000000000005
4973,0.0597999999999995,0.3232,0.1262,0.0280000000000006
4974,0.0597999999999995,0.3228,0.1257,0.0281000000000006
4975,0.0597999999999995,0.3224,0.1257,0.0282000000000004
4976,0.0597999999999993,0.3229,0.1258,0.0281000000000005
4977,0.0597999999999993,0.3232,0.1256,0.0280000000000006
4978,0.0597999999999993,0.3228,0.1258,0.0277000000000005
4979,0.0597999999999993,0.3229,0.1256,0.0276000000000005
4980,0.0597999999999993,0.3229,0.1256,0.0275000000000004
4981,0.0583999999999993,0.3231,0.1255,0.0274000000000006
4982,0.0583999999999993,0.3229,0.1253,0.0273000000000007
4983,0.0583999999999993,0.3226,0.1249,0.0273000000000007
4984,0.0583999999999993,0.3224,0.1249,0.0273000000000007
4985,0.0583999999999993,0.3223,0.1248,0.0274000000000006
4986,0.0589999999999992,0.322,0.125,0.0275000000000005
4987,0.0589999999999992,0.3223,0.1249,0.0277000000000007
4988,0.0589999999999992,0.3219,0.1248,0.0276000000000006
4989,0.0589999999999992,0.3221,0.1247,0.0274000000000005
4990,0.0589999999999992,0.322,0.1245,0.0271000000000005
4991,0.0576999999999994,0.3218,0.1247,0.0269000000000007
4992,0.0576999999999994,0.3219,0.1248,0.0270000000000006
4993,0.0576999999999994,0.3211,0.1246,0.0268000000000005
4994,0.0576999999999994,0.3208,0.1246,0.0270000000000006
4995,0.0576999999999994,0.321,0.1247,0.0270000000000005
4996,0.0557999999999997,0.3213,0.1243,0.0268000000000002
4997,0.0557999999999997,0.3208,0.1243,0.0266000000000004
4998,0.0557999999999997,0.3204,0.1238,0.0264000000000005
4999,0.0557999999999997,0.3194,0.1235,0.0263000000000005
5000,0.0557999999999997,0.3196,0.1236,0.0264000000000005
5001,0.0573999999999997,0.3193,0.1231,0.0263000000000007
5002,0.0573999999999997,0.3197,0.1226,0.0262000000000007
5003,0.0573999999999997,0.3199,0.1226,0.0261000000000006
5004,0.0573999999999997,0.3198,0.1227,0.0260000000000004
5005,0.0573999999999997,0.3202,0.1226,0.0262000000000004
5006,0.0567999999999994,0.3197,0.1223,0.0263000000000004
5007,0.0567999999999994,0.3201,0.1225,0.0263000000000004
5008,0.0567999999999994,0.3199,0.1225,0.0263000000000004
5009,0.0567999999999994,0.3199,0.1223,0.0263000000000004
5010,0.0567999999999994,0.3201,0.1221,0.0264000000000004
5011,0.0589999999999994,0.3199,0.122,0.0265000000000005
5012,0.0589999999999994,0.3199,0.1218,0.0264000000000004
5013,0.0589999999999994,0.3204,0.1219,0.0263000000000005
5014,0.0589999999999994,0.3204,0.1221,0.0260000000000005
5015,0.0589999999999994,0.3206,0.1221,0.0260000000000007
5016,0.0559999999999996,0.3207,0.1223,0.0259000000000007
5017,0.0559999999999996,0.3207,0.1222,0.0258000000000006
5018,0.0559999999999996,0.321,0.1218,0.0259000000000007
5019,0.0559999999999996,0.3211,0.1215,0.0259000000000007
5020,0.0559999999999996,0.3208,0.1219,0.0256000000000006
5021,0.0547999999999992,0.3205,0.1217,0.0255000000000006
5022,0.0547999999999992,0.3199,0.1216,0.0254000000000006
5023,0.0547999999999992,0.3202,0.1211,0.0251000000000006
5024,0.0547999999999992,0.3203,0.1215,0.0252000000000007
5025,0.0547999999999992,0.3201,0.1214,0.0253000000000008
5026,0.0556999999999995,0.3199,0.1217,0.0251000000000006
5027,0.0556999999999995,0.32,0.1215,0.0252000000000007
5028,0.0556999999999995,0.3195,0.1214,0.0252000000000007
5029,0.0556999999999995,0.3194,0.1212,0.0253000000000008
5030,0.0556999999999995,0.3189,0.121099999999999,0.0251000000000006
5031,0.0543999999999998,0.3183,0.1212,0.0251000000000008
5032,0.0543999999999998,0.3184,0.121,0.0251000000000008
5033,0.0543999999999998,0.3186,0.121099999999999,0.0250000000000007
5034,0.0543999999999998,0.3184,0.120699999999999,0.0249000000000008
5035,0.0543999999999998,0.3184,0.120899999999999,0.0245000000000011
5036,0.0542999999999995,0.3187,0.120799999999999,0.0245000000000011
5037,0.0542999999999995,0.3193,0.120799999999999,0.024400000000001
5038,0.0542999999999995,0.3191,0.120399999999999,0.024400000000001
5039,0.0542999999999995,0.319,0.120499999999999,0.0242000000000009
5040,0.0542999999999995,0.3191,0.120499999999999,0.0242000000000009
5041,0.0530999999999996,0.3189,0.120499999999999,0.0241000000000008
5042,0.0530999999999996,0.3186,0.1205,0.0238000000000008
5043,0.0530999999999996,0.3185,0.1207,0.0236000000000008
5044,0.0530999999999996,0.3187,0.1209,0.0240000000000008
5045,0.0530999999999996,0.3183,0.1208,0.0239000000000007
5046,0.053599999999999,0.3182,0.1206,0.0241000000000008
5047,0.053599999999999,0.3183,0.1208,0.0239000000000007
5048,0.053599999999999,0.3186,0.1206,0.0238000000000007
5049,0.053599999999999,0.318,0.1204,0.0236000000000005
5050,0.053599999999999,0.3177,0.1206,0.0235000000000006
5051,0.0537999999999993,0.3178,0.1209,0.0235000000000006
5052,0.0537999999999993,0.318,0.1204,0.0235000000000006
5053,0.0537999999999993,0.3185,0.1207,0.0235000000000006
5054,0.0537999999999993,0.3187,0.1201,0.0235000000000006
5055,0.0537999999999993,0.319,0.1197,0.0236000000000007
5056,0.0524999999999995,0.3192,0.1195,0.0234000000000006
5057,0.0524999999999995,0.3193,0.1196,0.0233000000000007
5058,0.0524999999999995,0.3191,0.1194,0.0232000000000006
5059,0.0524999999999995,0.319,0.1198,0.0232000000000006
5060,0.0524999999999995,0.3188,0.1196,0.0230000000000004
5061,0.0514999999999992,0.3184,0.1196,0.0229000000000005
5062,0.0514999999999992,0.3186,0.1198,0.0227000000000004
5063,0.0514999999999992,0.3188,0.1197,0.0224000000000004
5064,0.0514999999999992,0.3186,0.1196,0.0224000000000004
5065,0.0514999999999992,0.319,0.1194,0.0225000000000003
5066,0.0512999999999997,0.3185,0.1193,0.0221000000000002
5067,0.0512999999999997,0.3188,0.1193,0.0220000000000004
5068,0.0512999999999997,0.319,0.1189,0.0218000000000005
5069,0.0512999999999997,0.3189,0.1186,0.0218000000000004
5070,0.0512999999999997,0.3182,0.1186,0.0220000000000005
5071,0.0533999999999994,0.3181,0.1185,0.0219000000000006
5072,0.0533999999999994,0.3177,0.1185,0.0219000000000006
5073,0.0533999999999994,0.3174,0.1183,0.0219000000000004
5074,0.0533999999999994,0.317,0.1189,0.0220000000000005
5075,0.0533999999999994,0.317,0.1187,0.0220000000000005
5076,0.0499999999999996,0.317,0.1188,0.0221000000000003
5077,0.0499999999999996,0.3173,0.1184,0.0219000000000004
5078,0.0499999999999996,0.3169,0.1191,0.0220000000000005
5079,0.0499999999999996,0.3175,0.1187,0.0218000000000004
5080,0.0499999999999996,0.3175,0.1185,0.0218000000000004
5081,0.0492999999999993,0.3173,0.1183,0.0217000000000003
5082,0.0492999999999993,0.3167,0.1178,0.0216000000000003
5083,0.0492999999999993,0.3166,0.1179,0.0218000000000004
5084,0.0492999999999993,0.3158,0.1178,0.0217000000000005
5085,0.0492999999999993,0.3158,0.1181,0.0217000000000005
5086,0.0498999999999998,0.3157,0.1178,0.0216000000000004
5087,0.0498999999999998,0.3151,0.1176,0.0216000000000004
5088,0.0498999999999998,0.3146,0.1176,0.0215000000000003
5089,0.0498999999999998,0.314,0.1177,0.0214000000000004
5090,0.0498999999999998,0.3138,0.1178,0.0213000000000004
5091,0.0484999999999995,0.3138,0.118,0.0214000000000004
5092,0.0484999999999995,0.3136,0.118,0.0215000000000005
5093,0.0484999999999995,0.3142,0.1185,0.0216000000000005
5094,0.0484999999999995,0.3137,0.1187,0.0216000000000005
5095,0.0484999999999995,0.3138,0.118,0.0216000000000005
5096,0.0480999999999996,0.3134,0.1182,0.0216000000000005
5097,0.0480999999999996,0.3136,0.1177,0.0216000000000005
5098,0.0480999999999996,0.3138,0.1177,0.0216000000000005
5099,0.0480999999999996,0.314,0.118,0.0215000000000005
5100,0.0480999999999996,0.314,0.1182,0.0215000000000005
5101,0.0475999999999992,0.3137,0.1178,0.0213000000000004
5102,0.0475999999999992,0.3132,0.1177,0.0210000000000004
5103,0.0475999999999992,0.3123,0.1175,0.0212000000000003
5104,0.0475999999999992,0.3121,0.1178,0.0212000000000003
5105,0.0475999999999992,0.3118,0.1177,0.0212000000000003
5106,0.0468999999999997,0.3123,0.1179,0.0213000000000002
5107,0.0468999999999997,0.312,0.1177,0.0211000000000002
5108,0.0468999999999997,0.3125,0.1179,0.0210000000000004
5109,0.0468999999999997,0.3128,0.1182,0.0211000000000005
5110,0.0468999999999997,0.3124,0.118,0.0210000000000004
5111,0.0460999999999996,0.3122,0.1179,0.0210000000000004
5112,0.0460999999999996,0.3124,0.1174,0.0209000000000004
5113,0.0460999999999996,0.3128,0.1171,0.0208000000000004
5114,0.0460999999999996,0.3131,0.1164,0.0209000000000005
5115,0.0460999999999996,0.3128,0.1162,0.0208000000000003
5116,0.0449999999999996,0.313,0.116,0.0208000000000003
5117,0.0449999999999996,0.3131,0.1161,0.0208000000000003
5118,0.0449999999999996,0.3125,0.116,0.0208000000000003
5119,0.0449999999999996,0.3132,0.1162,0.0206000000000004
5120,0.0449999999999996,0.3129,0.116,0.0206000000000004
5121,0.0466999999999993,0.3128,0.116,0.0205000000000004
5122,0.0466999999999993,0.3124,0.1164,0.0206000000000004
5123,0.0466999999999993,0.3127,0.1163,0.0207000000000005
5124,0.0466999999999993,0.3131,0.1159,0.0207000000000005
5125,0.0466999999999993,0.3133,0.1158,0.0205000000000004
5126,0.0447999999999993,0.3134,0.1161,0.0206000000000004
5127,0.0447999999999993,0.3132,0.1158,0.0206000000000004
5128,0.0447999999999993,0.313,0.1156,0.0205000000000004
5129,0.0447999999999993,0.3135,0.1155,0.0205000000000004
5130,0.0447999999999993,0.3136,0.1155,0.0205000000000004
5131,0.0450999999999994,0.3138,0.1152,0.0205000000000004
5132,0.0450999999999994,0.3133,0.1158,0.0204000000000005
5133,0.0450999999999994,0.3134,0.1154,0.0203000000000004
5134,0.0450999999999994,0.3128,0.115,0.0202000000000004
5135,0.0450999999999994,0.3121,0.1151,0.0203000000000003
5136,0.044999999999999,0.3119,0.1149,0.0202000000000004
5137,0.044999999999999,0.3116,0.1147,0.0202000000000004
5138,0.044999999999999,0.3118,0.1147,0.0203000000000005
5139,0.044999999999999,0.3122,0.1145,0.0203000000000005
5140,0.044999999999999,0.3128,0.1143,0.0202000000000006
5141,0.0426999999999996,0.3127,0.1147,0.0202000000000006
5142,0.0426999999999996,0.3129,0.115,0.0202000000000006
5143,0.0426999999999996,0.3127,0.1153,0.0200000000000002
5144,0.0426999999999996,0.3125,0.1153,0.0199000000000004
5145,0.0426999999999996,0.3122,0.1149,0.0200000000000005
5146,0.0434999999999998,0.3118,0.1148,0.0198000000000005
5147,0.0434999999999998,0.3114,0.115,0.0197000000000004
5148,0.0434999999999998,0.3107,0.1148,0.0198000000000006
5149,0.0434999999999998,0.3102,0.115,0.0197000000000004
5150,0.0434999999999998,0.3104,0.1148,0.0197000000000004
5151,0.0410999999999998,0.3103,0.1147,0.0198000000000005
5152,0.0410999999999998,0.3104,0.1143,0.0199000000000004
5153,0.0410999999999998,0.3106,0.1144,0.0199000000000004
5154,0.0410999999999998,0.3103,0.1139,0.0201000000000007
5155,0.0410999999999998,0.3107,0.1136,0.0202000000000007
5156,0.0418999999999992,0.3108,0.1138,0.0203000000000005
5157,0.0418999999999992,0.3102,0.1141,0.0202000000000006
5158,0.0418999999999992,0.3102,0.1138,0.0202000000000006
5159,0.0418999999999992,0.3103,0.1136,0.0201000000000005
5160,0.0418999999999992,0.3102,0.1134,0.0198000000000005
5161,0.0408999999999997,0.3105,0.113,0.0200000000000006
5162,0.0408999999999997,0.3105,0.1131,0.0201000000000005
5163,0.0408999999999997,0.3101,0.1136,0.0199000000000005
5164,0.0408999999999997,0.3102,0.1139,0.0199000000000005
5165,0.0408999999999997,0.3102,0.114,0.0201000000000007
5166,0.0411999999999996,0.3102,0.1137,0.0201000000000007
5167,0.0411999999999996,0.3104,0.1135,0.0202000000000007
5168,0.0411999999999996,0.3102,0.1136,0.0201000000000005
5169,0.0411999999999996,0.3106,0.1134,0.0201000000000005
5170,0.0411999999999996,0.3105,0.1138,0.0201000000000005
5171,0.0394999999999996,0.3104,0.1136,0.0201000000000005
5172,0.0394999999999996,0.3107,0.1133,0.0200000000000005
5173,0.0394999999999996,0.3105,0.1133,0.0201000000000005
5174,0.0394999999999996,0.3104,0.1138,0.0198000000000006
5175,0.0394999999999996,0.3104,0.1139,0.0197000000000006
5176,0.0391999999999995,0.3101,0.1136,0.0197000000000006
5177,0.0391999999999995,0.3103,0.1133,0.0198000000000005
5178,0.0391999999999995,0.3108,0.113,0.0197000000000006
5179,0.0391999999999995,0.3106,0.1133,0.0195000000000006
5180,0.0391999999999995,0.3108,0.1133,0.0195000000000006
5181,0.0395999999999992,0.3107,0.1133,0.0195000000000006
5182,0.0395999999999992,0.3114,0.1132,0.0199000000000007
5183,0.0395999999999992,0.3114,0.1134,0.0200000000000007
5184,0.0395999999999992,0.3116,0.1134,0.0201000000000007
5185,0.0395999999999992,0.3112,0.1133,0.0202000000000007
5186,0.0403999999999995,0.3109,0.1137,0.0203000000000009
5187,0.0403999999999995,0.3112,0.1135,0.0203000000000009
5188,0.0403999999999995,0.3112,0.113300000000001,0.0203000000000009
5189,0.0403999999999995,0.311,0.1135,0.0203000000000009
5190,0.0403999999999995,0.3106,0.1135,0.0204000000000009
5191,0.0384999999999994,0.3103,0.113200000000001,0.0206000000000011
5192,0.0384999999999994,0.3102,0.1132,0.020500000000001
5193,0.0384999999999994,0.309800000000001,0.1137,0.020500000000001
5194,0.0384999999999994,0.3105,0.1138,0.0204000000000009
5195,0.0384999999999994,0.310900000000001,0.1138,0.020300000000001
5196,0.0370999999999999,0.3112,0.1136,0.020200000000001
5197,0.0370999999999999,0.3115,0.1135,0.0201000000000009
5198,0.0370999999999999,0.3117,0.1132,0.0200000000000009
5199,0.0370999999999999,0.3119,0.1136,0.0199000000000008
5200,0.0370999999999999,0.3117,0.1134,0.0197000000000008
5201,0.0385999999999989,0.3121,0.1135,0.0197000000000008
5202,0.0385999999999989,0.3126,0.1137,0.0197000000000008
5203,0.0385999999999989,0.3121,0.1137,0.0197000000000008
5204,0.0385999999999989,0.3111,0.1137,0.0198000000000009
5205,0.0385999999999989,0.3109,0.1139,0.0197000000000008
5206,0.0381999999999997,0.3109,0.1144,0.0194000000000006
5207,0.0381999999999997,0.3109,0.1145,0.0194000000000006
5208,0.0381999999999997,0.310700000000001,0.115,0.0195000000000006
5209,0.0381999999999997,0.3102,0.1149,0.0194000000000005
5210,0.0381999999999997,0.31,0.1153,0.0194000000000005
5211,0.0392999999999994,0.3099,0.1148,0.0194000000000005
5212,0.0392999999999994,0.3098,0.1152,0.0194000000000005
5213,0.0392999999999994,0.3099,0.1152,0.0194000000000005
5214,0.0392999999999994,0.3095,0.1153,0.0193000000000005
5215,0.0392999999999994,0.3094,0.1153,0.0193000000000005
5216,0.0379999999999997,0.3099,0.115699999999999,0.0193000000000005
5217,0.0379999999999997,0.3101,0.116,0.0192000000000004
5218,0.0379999999999997,0.3093,0.115499999999999,0.0193000000000005
5219,0.0379999999999997,0.3087,0.1156,0.0193000000000005
5220,0.0379999999999997,0.308600000000001,0.1155,0.0193000000000005
5221,0.0372999999999992,0.3081,0.1154,0.0193000000000006
5222,0.0372999999999992,0.3088,0.1151,0.0191000000000006
5223,0.0372999999999992,0.3082,0.1151,0.0191000000000006
5224,0.0372999999999992,0.3078,0.1156,0.0192000000000005
5225,0.0372999999999992,0.3079,0.115299999999999,0.0190000000000005
5226,0.0369999999999997,0.3074,0.115499999999999,0.0192000000000004
5227,0.0369999999999997,0.3077,0.115499999999999,0.0192000000000005
5228,0.0369999999999997,0.3078,0.116,0.0192000000000005
5229,0.0369999999999997,0.3071,0.1159,0.0192000000000005
5230,0.0369999999999997,0.308,0.1154,0.0192000000000005
5231,0.0356999999999996,0.3082,0.1154,0.0193000000000005
5232,0.0356999999999996,0.3077,0.115,0.0193000000000005
5233,0.0356999999999996,0.3078,0.1148,0.0190000000000005
5234,0.0356999999999996,0.3082,0.1144,0.0190000000000005
5235,0.0356999999999996,0.3081,0.1143,0.0191000000000003
5236,0.0342999999999999,0.3084,0.1142,0.0191000000000003
5237,0.0342999999999999,0.3082,0.1143,0.0191000000000003
5238,0.0342999999999999,0.308,0.1137,0.0192000000000004
5239,0.0342999999999999,0.3084,0.1135,0.0191000000000003
5240,0.0342999999999999,0.3083,0.1136,0.0190000000000002
5241,0.0349999999999995,0.3077,0.113499999999999,0.0190000000000002
5242,0.0349999999999995,0.3071,0.1131,0.0190000000000002
5243,0.0349999999999995,0.3073,0.113,0.0190000000000002
5244,0.0349999999999995,0.3075,0.1131,0.0189000000000002
5245,0.0349999999999995,0.3079,0.1131,0.0188000000000004
5246,0.0352999999999996,0.3078,0.1128,0.0187000000000004
5247,0.0352999999999996,0.3079,0.1125,0.0186000000000004
5248,0.0352999999999996,0.308,0.1127,0.0184000000000004
5249,0.0352999999999996,0.3082,0.1129,0.0184000000000004
5250,0.0352999999999996,0.3078,0.1129,0.0185000000000005
5251,0.034599999999999,0.3079,0.1131,0.0184000000000004
5252,0.034599999999999,0.3078,0.113,0.0185000000000005
5253,0.034599999999999,0.3078,0.113,0.0184000000000006
5254,0.034599999999999,0.3077,0.1128,0.0184000000000006
5255,0.034599999999999,0.3079,0.1126,0.0184000000000006
5256,0.0348999999999993,0.3081,0.1131,0.0185000000000005
5257,0.0348999999999993,0.3086,0.1133,0.0183000000000004
5258,0.0348999999999993,0.3089,0.1131,0.0181000000000004
5259,0.0348999999999993,0.309,0.1132,0.0182000000000003
5260,0.0348999999999993,0.3089,0.1134,0.0182000000000003
5261,0.0333999999999993,0.3088,0.113,0.0182000000000003
5262,0.0333999999999993,0.3093,0.1125,0.0182000000000003
5263,0.0333999999999993,0.309,0.1126,0.0180000000000006
5264,0.0333999999999993,0.3086,0.1129,0.0180000000000006
5265,0.0333999999999993,0.3089,0.1125,0.0180000000000006
5266,0.0339999999999994,0.3084,0.1125,0.0180000000000006
5267,0.0339999999999994,0.3086,0.1123,0.0180000000000006
5268,0.0339999999999994,0.3091,0.1122,0.0179000000000006
5269,0.0339999999999994,0.3089,0.1116,0.0178000000000007
5270,0.0339999999999994,0.3091,0.1112,0.0178000000000007
5271,0.0337999999999994,0.3093,0.1111,0.0177000000000005
5272,0.0337999999999994,0.3091,0.111,0.0175000000000004
5273,0.0337999999999994,0.3089,0.1109,0.0175000000000004
5274,0.0337999999999994,0.3088,0.1108,0.0176000000000005
5275,0.0337999999999994,0.309299999999999,0.1108,0.0177000000000005
5276,0.0339999999999996,0.3087,0.1108,0.0178000000000006
5277,0.0339999999999996,0.3083,0.1107,0.0177000000000007
5278,0.0339999999999996,0.3086,0.1106,0.0177000000000007
5279,0.0339999999999996,0.3083,0.1104,0.0175000000000007
5280,0.0339999999999996,0.3077,0.1105,0.017200000000001
5281,0.0312999999999998,0.3076,0.1107,0.017200000000001
5282,0.0312999999999998,0.3074,0.1107,0.017200000000001
5283,0.0312999999999998,0.3071,0.1106,0.0171000000000009
5284,0.0312999999999998,0.3063,0.1102,0.0170000000000009
5285,0.0312999999999998,0.3066,0.1102,0.0168000000000009
5286,0.0337,0.3067,0.1101,0.0168000000000009
5287,0.0337,0.3069,0.1096,0.0167000000000008
5288,0.0337,0.3069,0.1092,0.0167000000000008
5289,0.0337,0.3069,0.1091,0.0166000000000009
5290,0.0337,0.3071,0.1097,0.0166000000000011
5291,0.0331999999999997,0.3069,0.1097,0.0166000000000011
5292,0.0331999999999997,0.3073,0.1096,0.016400000000001
5293,0.0331999999999997,0.3074,0.1097,0.016100000000001
5294,0.0331999999999997,0.3072,0.11,0.0160000000000011
5295,0.0331999999999997,0.307,0.11,0.015900000000001
5296,0.0318999999999996,0.3071,0.1105,0.015900000000001
5297,0.0318999999999996,0.3071,0.1106,0.015900000000001
5298,0.0318999999999996,0.3067,0.1106,0.0158000000000009
5299,0.0318999999999996,0.3065,0.1104,0.0158000000000009
5300,0.0318999999999996,0.3057,0.11,0.015900000000001
5301,0.0314,0.3057,0.1099,0.0157000000000012
5302,0.0314,0.3057,0.1099,0.0158000000000011
5303,0.0314,0.305,0.1104,0.0159000000000009
5304,0.0314,0.3052,0.1102,0.016100000000001
5305,0.0314,0.3049,0.11,0.016100000000001
5306,0.0308999999999997,0.3043,0.1096,0.0160000000000009
5307,0.0308999999999997,0.3038,0.1102,0.0159000000000009
5308,0.0308999999999997,0.3037,0.1106,0.0159000000000009
5309,0.0308999999999997,0.3037,0.1101,0.0160000000000009
5310,0.0308999999999997,0.3035,0.1098,0.0160000000000009
5311,0.03,0.3033,0.1095,0.0160000000000009
5312,0.03,0.3027,0.1094,0.0160000000000009
5313,0.03,0.3027,0.109,0.016100000000001
5314,0.03,0.3024,0.1094,0.016100000000001
5315,0.03,0.3025,0.1096,0.016200000000001
5316,0.0309,0.3022,0.1096,0.016200000000001
5317,0.0309,0.3017,0.1094,0.016200000000001
5318,0.0309,0.3015,0.1102,0.016200000000001
5319,0.0309,0.3016,0.1107,0.016200000000001
5320,0.0309,0.302,0.1109,0.0162000000000008
5321,0.0306999999999996,0.3016,0.1108,0.0161000000000009
5322,0.0306999999999996,0.3014,0.111,0.0161000000000009
5323,0.0306999999999996,0.3013,0.1109,0.0160000000000008
5324,0.0306999999999996,0.3014,0.1106,0.0160000000000008
5325,0.0306999999999996,0.3011,0.1111,0.0160000000000008
5326,0.0292999999999997,0.301,0.1111,0.0160000000000008
5327,0.0292999999999997,0.301,0.1112,0.0160000000000008
5328,0.0292999999999997,0.3005,0.1112,0.0160000000000008
5329,0.0292999999999997,0.3004,0.1111,0.0160000000000008
5330,0.0292999999999997,0.3004,0.111,0.0159000000000007
5331,0.0298999999999995,0.3004,0.1113,0.0157000000000006
5332,0.0298999999999995,0.2997,0.1112,0.0157000000000006
5333,0.0298999999999995,0.2991,0.1116,0.0157000000000006
5334,0.0298999999999995,0.299,0.1112,0.0156000000000006
5335,0.0298999999999995,0.2993,0.1113,0.0156000000000006
5336,0.0299999999999997,0.299600000000001,0.111,0.0156000000000006
5337,0.0299999999999997,0.2994,0.1108,0.0155000000000007
5338,0.0299999999999997,0.2995,0.1108,0.0154000000000007
5339,0.0299999999999997,0.3,0.1108,0.0152000000000007
5340,0.0299999999999997,0.3001,0.1107,0.0151000000000008
5341,0.0290999999999997,0.3,0.1106,0.0151000000000008
5342,0.0290999999999997,0.3005,0.1106,0.0152000000000007
5343,0.0290999999999997,0.3007,0.1108,0.0153000000000008
5344,0.0290999999999997,0.2999,0.1106,0.0152000000000008
5345,0.0290999999999997,0.2999,0.1107,0.0152000000000008
5346,0.0282999999999991,0.2998,0.1107,0.0153000000000008
5347,0.0282999999999991,0.2997,0.110599999999999,0.0155000000000007
5348,0.0282999999999991,0.2994,0.110699999999999,0.0155000000000007
5349,0.0282999999999991,0.299,0.1107,0.0155000000000007
5350,0.0282999999999991,0.2989,0.1107,0.0157000000000008
5351,0.0301,0.2986,0.1102,0.0155000000000007
5352,0.0301,0.2984,0.11,0.0155000000000007
5353,0.0301,0.2985,0.1103,0.0154000000000006
5354,0.0301,0.2985,0.1101,0.0154000000000006
5355,0.0301,0.2985,0.11,0.0154000000000005
5356,0.0270999999999995,0.2988,0.1098,0.0153000000000005
5357,0.0270999999999995,0.2986,0.1101,0.0153000000000008
5358,0.0270999999999995,0.2984,0.1095,0.0150000000000006
5359,0.0270999999999995,0.2984,0.1092,0.0150000000000006
5360,0.0270999999999995,0.298,0.1092,0.0151000000000004
5361,0.0278999999999998,0.2978,0.109,0.0151000000000004
5362,0.0278999999999998,0.2979,0.1086,0.0151000000000003
5363,0.0278999999999998,0.2982,0.1087,0.0151000000000003
5364,0.0278999999999998,0.2976,0.1091,0.0151000000000003
5365,0.0278999999999998,0.298,0.109,0.0151000000000003
5366,0.0274999999999995,0.2983,0.1088,0.0148000000000004
5367,0.0274999999999995,0.2978,0.1088,0.0146000000000004
5368,0.0274999999999995,0.2976,0.1089,0.0146000000000004
5369,0.0274999999999995,0.2977,0.1086,0.0144000000000004
5370,0.0274999999999995,0.2971,0.1085,0.0143000000000005
5371,0.0277999999999995,0.2969,0.1083,0.0143000000000005
5372,0.0277999999999995,0.297,0.1083,0.0143000000000005
5373,0.0277999999999995,0.2967,0.108,0.0143000000000005
5374,0.0277999999999995,0.2964,0.108,0.0143000000000005
5375,0.0277999999999995,0.2962,0.108,0.0142000000000004
5376,0.0271999999999994,0.2966,0.1077,0.0142000000000004
5377,0.0271999999999994,0.2963,0.1075,0.0142000000000004
5378,0.0271999999999994,0.2967,0.1075,0.0141000000000004
5379,0.0271999999999994,0.2961,0.1073,0.0141000000000004
5380,0.0271999999999994,0.2964,0.1075,0.0142000000000004
5381,0.0270999999999998,0.2963,0.1076,0.0140000000000003
5382,0.0270999999999998,0.2961,0.107799999999999,0.0139000000000002
5383,0.0270999999999998,0.2967,0.1076,0.0138000000000003
5384,0.0270999999999998,0.2967,0.1078,0.0138000000000003
5385,0.0270999999999998,0.2967,0.1079,0.0138000000000003
5386,0.0281999999999996,0.2968,0.1077,0.0138000000000003
5387,0.0281999999999996,0.2971,0.1078,0.0138000000000003
5388,0.0281999999999996,0.2971,0.1078,0.0138000000000003
5389,0.0281999999999996,0.2967,0.1078,0.0137000000000004
5390,0.0281999999999996,0.2969,0.108,0.0138000000000003
5391,0.0273999999999992,0.2966,0.1082,0.0138000000000003
5392,0.0273999999999992,0.2965,0.1081,0.0139000000000001
5393,0.0273999999999992,0.2971,0.1079,0.0139000000000001
5394,0.0273999999999992,0.2977,0.1075,0.0139000000000001
5395,0.0273999999999992,0.2973,0.1071,0.0140000000000002
5396,0.0261999999999997,0.2977,0.107,0.0141000000000001
5397,0.0261999999999997,0.2982,0.1068,0.0141000000000001
5398,0.0261999999999997,0.2977,0.1067,0.0141
5399,0.0261999999999997,0.2975,0.107,0.014
5400,0.0261999999999997,0.2979,0.1069,0.014
5401,0.0270999999999993,0.2982,0.1071,0.0139
5402,0.0270999999999993,0.2979,0.1074,0.0137
5403,0.0270999999999993,0.2982,0.1078,0.0137999999999999
5404,0.0270999999999993,0.2982,0.1075,0.0139
5405,0.0270999999999993,0.2982,0.1073,0.014
5406,0.0268999999999994,0.2982,0.1078,0.0141000000000001
5407,0.0268999999999994,0.2989,0.1076,0.0141000000000001
5408,0.0268999999999994,0.2992,0.1073,0.0139
5409,0.0268999999999994,0.2987,0.1072,0.0139
5410,0.0268999999999994,0.2985,0.1071,0.0137
5411,0.0252999999999994,0.2987,0.1073,0.0135000000000001
5412,0.0252999999999994,0.2984,0.1071,0.0135000000000001
5413,0.0252999999999994,0.298,0.1068,0.0135000000000001
5414,0.0252999999999994,0.2979,0.1067,0.0135000000000002
5415,0.0252999999999994,0.2978,0.1068,0.0135000000000002
5416,0.0245999999999994,0.298,0.1065,0.0133000000000003
5417,0.0245999999999994,0.298,0.107,0.0134000000000003
5418,0.0245999999999994,0.298,0.1071,0.0134000000000003
5419,0.0245999999999994,0.2986,0.1071,0.0133000000000004
5420,0.0245999999999994,0.2987,0.1068,0.0133000000000004
5421,0.0248999999999995,0.298,0.107,0.0133000000000004
5422,0.0248999999999995,0.2985,0.107,0.0133000000000004
5423,0.0248999999999995,0.2982,0.107,0.0133000000000004
5424,0.0248999999999995,0.298,0.107,0.0132000000000005
5425,0.0248999999999995,0.2977,0.1072,0.0133000000000004
5426,0.0250999999999995,0.2974,0.1072,0.0132000000000005
5427,0.0250999999999995,0.2976,0.1073,0.0132000000000005
5428,0.0250999999999995,0.2978,0.1073,0.0133000000000004
5429,0.0250999999999995,0.298,0.1077,0.0134000000000004
5430,0.0250999999999995,0.298,0.1083,0.0134000000000004
5431,0.0238999999999997,0.2976,0.1077,0.0134000000000004
5432,0.0238999999999997,0.2983,0.1075,0.0135000000000005
5433,0.0238999999999997,0.2985,0.1075,0.0135000000000005
5434,0.0238999999999997,0.2984,0.1075,0.0136000000000006
5435,0.0238999999999997,0.2988,0.1077,0.0132000000000007
5436,0.0236999999999997,0.2987,0.1081,0.0131000000000006
5437,0.0236999999999997,0.2985,0.1079,0.0130000000000006
5438,0.0236999999999997,0.2984,0.1075,0.0130000000000006
5439,0.0236999999999997,0.2977,0.1074,0.0131000000000006
5440,0.0236999999999997,0.2974,0.1072,0.0131000000000006
5441,0.0240999999999993,0.2972,0.1074,0.0130000000000006
5442,0.0240999999999993,0.2968,0.1073,0.0129000000000006
5443,0.0240999999999993,0.2962,0.1074,0.0132000000000007
5444,0.0240999999999993,0.2958,0.107,0.0131000000000006
5445,0.0240999999999993,0.2953,0.1071,0.0129000000000006
5446,0.0237999999999994,0.2952,0.1071,0.0129000000000006
5447,0.0237999999999994,0.2953,0.1071,0.0129000000000006
5448,0.0237999999999994,0.2952,0.1068,0.0128000000000006
5449,0.0237999999999994,0.2947,0.1067,0.0130000000000007
5450,0.0237999999999994,0.2945,0.1069,0.0130000000000007
5451,0.0236999999999996,0.2947,0.1068,0.0130000000000007
5452,0.0236999999999996,0.2947,0.1068,0.0128000000000007
5453,0.0236999999999996,0.2948,0.1068,0.0128000000000007
5454,0.0236999999999996,0.2946,0.107,0.0128000000000006
5455,0.0236999999999996,0.2944,0.1073,0.0127000000000005
5456,0.0243999999999995,0.2947,0.1077,0.0126000000000006
5457,0.0243999999999995,0.2948,0.1077,0.0126000000000006
5458,0.0243999999999995,0.2943,0.107200000000001,0.0125000000000007
5459,0.0243999999999995,0.294,0.107300000000001,0.0125000000000007
5460,0.0243999999999995,0.294,0.1074,0.0125000000000007
5461,0.0238999999999993,0.2939,0.1073,0.0125000000000007
5462,0.0238999999999993,0.2941,0.1074,0.0125000000000007
5463,0.0238999999999993,0.2944,0.1071,0.0124000000000009
5464,0.0238999999999993,0.2946,0.1067,0.0124000000000009
5465,0.0238999999999993,0.2948,0.1064,0.0124000000000009
5466,0.0249999999999996,0.2948,0.1063,0.0124000000000009
5467,0.0249999999999996,0.295,0.1063,0.0124000000000009
5468,0.0249999999999996,0.2954,0.1066,0.0124000000000009
5469,0.0249999999999996,0.2957,0.1066,0.0123000000000008
5470,0.0249999999999996,0.2961,0.1065,0.0122000000000007
5471,0.0237999999999993,0.2962,0.1066,0.0122000000000007
5472,0.0237999999999993,0.296,0.107,0.0123000000000006
5473,0.0237999999999993,0.296,0.1069,0.0123000000000006
5474,0.0237999999999993,0.2958,0.1068,0.0122000000000005
5475,0.0237999999999993,0.2955,0.1068,0.0122000000000005
5476,0.0239,0.2954,0.107300000000001,0.0122000000000005
5477,0.0239,0.2953,0.1071,0.0122000000000005
5478,0.0239,0.295,0.1072,0.0121000000000006
5479,0.0239,0.2948,0.1069,0.0121000000000006
5480,0.0239,0.2949,0.1067,0.0121000000000006
5481,0.0239999999999994,0.2942,0.1065,0.0120000000000006
5482,0.0239999999999994,0.2934,0.1065,0.0119000000000006
5483,0.0239999999999994,0.2931,0.1065,0.0119000000000006
5484,0.0239999999999994,0.2933,0.107,0.0118000000000005
5485,0.0239999999999994,0.2934,0.107,0.0118000000000005
5486,0.0224999999999997,0.2936,0.1071,0.0118000000000005
5487,0.0224999999999997,0.2933,0.108,0.0118000000000005
5488,0.0224999999999997,0.2933,0.1081,0.0118000000000005
5489,0.0224999999999997,0.2933,0.1077,0.0117000000000006
5490,0.0224999999999997,0.2924,0.1077,0.0116000000000005
5491,0.0225999999999996,0.291600000000001,0.1072,0.0116000000000005
5492,0.0225999999999996,0.2919,0.1071,0.0115000000000005
5493,0.0225999999999996,0.2912,0.1066,0.0115000000000005
5494,0.0225999999999996,0.2907,0.1069,0.0116000000000005
5495,0.0225999999999996,0.2909,0.1069,0.0114000000000005
5496,0.0232999999999994,0.2912,0.1069,0.0113000000000005
5497,0.0232999999999994,0.2913,0.1067,0.0113000000000005
5498,0.0232999999999994,0.2905,0.1067,0.0113000000000005
5499,0.0232999999999994,0.2903,0.1065,0.0112000000000004
5500,0.0232999999999994,0.2903,0.1064,0.0111000000000006
5501,0.0215999999999997,0.29,0.1063,0.0111000000000006
5502,0.0215999999999997,0.29,0.1059,0.0111000000000006
5503,0.0215999999999997,0.2908,0.1053,0.0112000000000004
5504,0.0215999999999997,0.2906,0.1054,0.0111000000000004
5505,0.0215999999999997,0.2906,0.1054,0.0111000000000004
5506,0.0220999999999993,0.2907,0.1052,0.0111000000000004
5507,0.0220999999999993,0.2904,0.1051,0.0111000000000004
5508,0.0220999999999993,0.2909,0.1052,0.0111000000000004
5509,0.0220999999999993,0.2912,0.1053,0.0112000000000004
5510,0.0220999999999993,0.2914,0.1049,0.0112000000000004
5511,0.0205999999999995,0.2913,0.105,0.0112000000000004
5512,0.0205999999999995,0.2908,0.1047,0.0113000000000005
5513,0.0205999999999995,0.2907,0.1047,0.0113000000000005
5514,0.0205999999999995,0.291,0.1046,0.0112000000000004
5515,0.0205999999999995,0.291,0.1045,0.0112000000000004
5516,0.0213999999999994,0.291,0.1043,0.0112000000000004
5517,0.0213999999999994,0.2906,0.1045,0.0112000000000004
5518,0.0213999999999994,0.29,0.1048,0.0112000000000007
5519,0.0213999999999994,0.2901,0.1047,0.0112000000000007
5520,0.0213999999999994,0.2901,0.1048,0.0113000000000005
5521,0.0216000000000001,0.2906,0.1046,0.0113000000000005
5522,0.0216000000000001,0.2902,0.1045,0.0114000000000005
5523,0.0216000000000001,0.2908,0.104,0.0113000000000005
5524,0.0216000000000001,0.2908,0.1038,0.0112000000000007
5525,0.0216000000000001,0.2903,0.1037,0.0112000000000007
5526,0.0200999999999992,0.2903,0.1036,0.0112000000000007
5527,0.0200999999999992,0.2899,0.1037,0.0112000000000007
5528,0.0200999999999992,0.2898,0.1035,0.0112000000000007
5529,0.0200999999999992,0.289,0.1037,0.0112000000000007
5530,0.0200999999999992,0.2886,0.1034,0.0113000000000005
5531,0.0207999999999998,0.2888,0.1032,0.0113000000000005
5532,0.0207999999999998,0.289,0.1028,0.0113000000000005
5533,0.0207999999999998,0.2886,0.1025,0.0112000000000007
5534,0.0207999999999998,0.2882,0.1024,0.0112000000000007
5535,0.0207999999999998,0.2883,0.1021,0.0110000000000006
5536,0.0196,0.2879,0.1017,0.0110000000000006
5537,0.0196,0.2876,0.1018,0.0112000000000004
5538,0.0196,0.2876,0.1016,0.0112000000000004
5539,0.0196,0.2877,0.1016,0.0112000000000004
5540,0.0196,0.2881,0.1014,0.0113000000000005
5541,0.0206999999999996,0.2882,0.1013,0.0115000000000003
5542,0.0206999999999996,0.288,0.1011,0.0114000000000004
5543,0.0206999999999996,0.2881,0.1009,0.0113000000000005
5544,0.0206999999999996,0.2873,0.1013,0.0113000000000005
5545,0.0206999999999996,0.2869,0.101,0.0112000000000004
5546,0.0209999999999995,0.2872,0.1004,0.0112000000000004
5547,0.0209999999999995,0.2871,0.1004,0.0112000000000004
5548,0.0209999999999995,0.2869,0.1005,0.0111000000000004
5549,0.0209999999999995,0.287,0.1006,0.0111000000000004
5550,0.0209999999999995,0.2868,0.1004,0.0111000000000004
5551,0.0201999999999994,0.2862,0.1006,0.0111000000000004
5552,0.0201999999999994,0.2861,0.1007,0.0110000000000003
5553,0.0201999999999994,0.2856,0.1011,0.0110000000000003
5554,0.0201999999999994,0.2855,0.101,0.0111000000000004
5555,0.0201999999999994,0.2854,0.1006,0.0111000000000004
5556,0.020099999999999,0.2854,0.1005,0.0110000000000006
5557,0.020099999999999,0.2854,0.1006,0.0111000000000004
5558,0.020099999999999,0.2854,0.1009,0.0108000000000007
5559,0.020099999999999,0.2857,0.1011,0.0109000000000006
5560,0.020099999999999,0.2856,0.101,0.0107000000000006
5561,0.0193999999999995,0.2856,0.1009,0.0106000000000006
5562,0.0193999999999995,0.2851,0.101,0.0106000000000006
5563,0.0193999999999995,0.2846,0.1008,0.0106000000000006
5564,0.0193999999999995,0.2842,0.1005,0.0105000000000005
5565,0.0193999999999995,0.2839,0.1007,0.0105000000000005
5566,0.0193999999999993,0.2835,0.101,0.0105000000000005
5567,0.0193999999999993,0.2837,0.1015,0.0105000000000005
5568,0.0193999999999993,0.2836,0.1015,0.0105000000000005
5569,0.0193999999999993,0.2833,0.1013,0.0105000000000005
5570,0.0193999999999993,0.2835,0.1009,0.0104000000000005
5571,0.0188999999999996,0.2834,0.101,0.0105000000000005
5572,0.0188999999999996,0.2835,0.1008,0.0104000000000005
5573,0.0188999999999996,0.2831,0.1005,0.0103000000000005
5574,0.0188999999999996,0.283,0.1006,0.0103000000000004
5575,0.0188999999999996,0.2832,0.1004,0.0103000000000004
5576,0.0188999999999999,0.2831,0.1003,0.0103000000000004
5577,0.0188999999999999,0.2835,0.1003,0.0103000000000004
5578,0.0188999999999999,0.2831,0.1003,0.0103000000000004
5579,0.0188999999999999,0.2832,0.1001,0.0103000000000004
5580,0.0188999999999999,0.2832,0.0999000000000001,0.0104000000000005
5581,0.0199999999999996,0.2833,0.1002,0.0102000000000005
5582,0.0199999999999996,0.2832,0.1003,0.0102000000000005
5583,0.0199999999999996,0.2832,0.1005,0.0102000000000005
5584,0.0199999999999996,0.2835,0.0999000000000002,0.0102000000000005
5585,0.0199999999999996,0.2831,0.0998000000000002,0.0101000000000004
5586,0.0186999999999997,0.2827,0.1002,0.0101000000000004
5587,0.0186999999999997,0.2824,0.1001,0.0101000000000004
5588,0.0186999999999997,0.2824,0.0996000000000001,0.0102000000000004
5589,0.0186999999999997,0.2819,0.0997000000000001,0.0103000000000003
5590,0.0186999999999997,0.2821,0.0997000000000001,0.0103000000000003
5591,0.0185000000000001,0.2824,0.1,0.0103000000000003
5592,0.0185000000000001,0.2819,0.0997000000000002,0.0104000000000002
5593,0.0185000000000001,0.2816,0.0995000000000001,0.0103000000000003
5594,0.0185000000000001,0.2812,0.0996000000000001,0.0103000000000003
5595,0.0185000000000001,0.2813,0.0994000000000002,0.0103000000000003
5596,0.0187999999999995,0.2813,0.0994999999999999,0.0103000000000003
5597,0.0187999999999995,0.2814,0.0993999999999998,0.0103000000000003
5598,0.0187999999999995,0.2815,0.0994999999999997,0.0103000000000003
5599,0.0187999999999995,0.2812,0.0994999999999997,0.0103000000000003
5600,0.0187999999999995,0.2813,0.0991999999999998,0.0100000000000002
5601,0.0183999999999997,0.2816,0.0996999999999999,0.00990000000000035
5602,0.0183999999999997,0.2814,0.1,0.00980000000000036
5603,0.0183999999999997,0.2815,0.0995999999999999,0.00980000000000036
5604,0.0183999999999997,0.2817,0.0993999999999998,0.00990000000000035
5605,0.0183999999999997,0.2819,0.0992999999999998,0.00990000000000046
5606,0.0176999999999994,0.2824,0.0990999999999996,0.00980000000000047
5607,0.0176999999999994,0.2829,0.0988999999999998,0.00980000000000047
5608,0.0176999999999994,0.2825,0.0986999999999998,0.00980000000000047
5609,0.0176999999999994,0.2827,0.0988999999999999,0.00980000000000047
5610,0.0176999999999994,0.2827,0.0992999999999998,0.00980000000000047
5611,0.0173999999999994,0.2831,0.0994999999999999,0.0100000000000005
5612,0.0173999999999994,0.2823,0.0997999999999999,0.00980000000000047
5613,0.0173999999999994,0.2822,0.0995999999999999,0.00970000000000037
5614,0.0173999999999994,0.2825,0.0995,0.00960000000000039
5615,0.0173999999999994,0.2822,0.0995,0.00960000000000039
5616,0.0180999999999998,0.2825,0.0992999999999999,0.00970000000000026
5617,0.0180999999999998,0.2821,0.0993999999999999,0.00970000000000026
5618,0.0180999999999998,0.2814,0.0992999999999999,0.00970000000000026
5619,0.0180999999999998,0.2818,0.0993999999999999,0.00970000000000026
5620,0.0180999999999998,0.2816,0.0995999999999999,0.00970000000000026
5621,0.0176999999999994,0.2823,0.0997,0.00960000000000039
5622,0.0176999999999994,0.2819,0.0993999999999998,0.00960000000000039
5623,0.0176999999999994,0.2816,0.0996000000000002,0.00960000000000039
5624,0.0176999999999994,0.2815,0.0993000000000001,0.00960000000000039
5625,0.0176999999999994,0.2817,0.0991,0.00960000000000039
5626,0.0178999999999994,0.2813,0.0990000000000002,0.00950000000000051
5627,0.0178999999999994,0.2813,0.0993000000000002,0.00950000000000051
5628,0.0178999999999994,0.2813,0.0993000000000004,0.00950000000000051
5629,0.0178999999999994,0.2813,0.0991000000000003,0.00950000000000051
5630,0.0178999999999994,0.2813,0.0989000000000003,0.00950000000000051
5631,0.0176999999999993,0.2819,0.0994000000000003,0.0096000000000005
5632,0.0176999999999993,0.2817,0.0995000000000004,0.0096000000000005
5633,0.0176999999999993,0.2816,0.0996000000000001,0.00950000000000051
5634,0.0176999999999993,0.2815,0.0996000000000001,0.00950000000000051
5635,0.0176999999999993,0.2812,0.0994000000000002,0.00950000000000051
5636,0.0180999999999998,0.2813,0.0992000000000002,0.00950000000000051
5637,0.0180999999999998,0.2818,0.0991000000000003,0.00950000000000051
5638,0.0180999999999998,0.282,0.0988000000000002,0.00960000000000039
5639,0.0180999999999998,0.2818,0.0991,0.00960000000000039
5640,0.0180999999999998,0.2815,0.0997,0.00940000000000041
5641,0.0172999999999992,0.2812,0.0997,0.00940000000000041
5642,0.0172999999999992,0.2818,0.0997,0.00940000000000041
5643,0.0172999999999992,0.2819,0.0997000000000001,0.00940000000000041
5644,0.0172999999999992,0.2823,0.0997000000000001,0.00940000000000041
5645,0.0172999999999992,0.2822,0.0995000000000001,0.00930000000000031
5646,0.0178999999999996,0.2822,0.0997000000000002,0.00920000000000032
5647,0.0178999999999996,0.282,0.0997000000000001,0.00920000000000032
5648,0.0178999999999996,0.2823,0.0999000000000001,0.00920000000000032
5649,0.0178999999999996,0.2824,0.0993000000000002,0.00920000000000032
5650,0.0178999999999996,0.2826,0.0991000000000001,0.00920000000000032
5651,0.0167999999999995,0.2825,0.0989,0.00920000000000032
5652,0.0167999999999995,0.2817,0.0984,0.00930000000000031
5653,0.0167999999999995,0.2817,0.0982999999999999,0.00930000000000031
5654,0.0167999999999995,0.2814,0.0983000000000002,0.00920000000000043
5655,0.0167999999999995,0.2814,0.0982000000000001,0.00920000000000043
5656,0.0163999999999999,0.2819,0.0984000000000002,0.00920000000000043
5657,0.0163999999999999,0.2818,0.0987000000000002,0.00920000000000043
5658,0.0163999999999999,0.2811,0.0988000000000002,0.00910000000000044
5659,0.0163999999999999,0.2811,0.0991,0.00900000000000045
5660,0.0163999999999999,0.2809,0.0992000000000001,0.00910000000000055
5661,0.0159999999999996,0.2809,0.0992999999999999,0.00920000000000043
5662,0.0159999999999996,0.2807,0.0992000000000001,0.00920000000000043
5663,0.0159999999999996,0.2804,0.0995000000000001,0.00930000000000053
5664,0.0159999999999996,0.2805,0.0996000000000001,0.00930000000000053
5665,0.0159999999999996,0.2805,0.0995000000000004,0.00920000000000054
5666,0.0164999999999995,0.2802,0.0992000000000003,0.00930000000000053
5667,0.0164999999999995,0.2798,0.0992000000000003,0.00930000000000053
5668,0.0164999999999995,0.2793,0.0992000000000002,0.00930000000000053
5669,0.0164999999999995,0.2795,0.0995000000000001,0.00930000000000053
5670,0.0164999999999995,0.2793,0.1001,0.00940000000000052
5671,0.0170999999999993,0.2791,0.0996000000000001,0.00940000000000052
5672,0.0170999999999993,0.2795,0.0991000000000003,0.00940000000000052
5673,0.0170999999999993,0.2795,0.0992000000000003,0.00940000000000052
5674,0.0170999999999993,0.2793,0.0992000000000002,0.00930000000000053
5675,0.0170999999999993,0.2794,0.0989000000000001,0.00930000000000053
5676,0.0159999999999996,0.2792,0.0989000000000001,0.00920000000000043
5677,0.0159999999999996,0.2786,0.0992000000000003,0.00930000000000053
5678,0.0159999999999996,0.2786,0.0992000000000003,0.00920000000000054
5679,0.0159999999999996,0.2783,0.0994000000000002,0.00930000000000064
5680,0.0159999999999996,0.2785,0.0997000000000001,0.00930000000000064
5681,0.0153999999999996,0.2784,0.0999000000000002,0.00930000000000075
5682,0.0153999999999996,0.2781,0.0999000000000001,0.00920000000000087
5683,0.0153999999999996,0.2783,0.1002,0.00920000000000087
5684,0.0153999999999996,0.278,0.0999999999999999,0.00920000000000087
5685,0.0153999999999996,0.278,0.0999999999999998,0.00910000000000077
5686,0.0157999999999994,0.2776,0.1006,0.00910000000000077
5687,0.0157999999999994,0.2784,0.1004,0.00910000000000077
5688,0.0157999999999994,0.2785,0.1002,0.0090000000000009
5689,0.0157999999999994,0.2783,0.1003,0.0090000000000009
5690,0.0157999999999994,0.2783,0.1001,0.0090000000000009
5691,0.0153999999999992,0.278,0.0997999999999998,0.0090000000000009
5692,0.0153999999999992,0.2779,0.0995999999999998,0.009100000000001
5693,0.0153999999999992,0.2776,0.0997999999999999,0.009100000000001
5694,0.0153999999999992,0.2778,0.1003,0.009100000000001
5695,0.0153999999999992,0.2779,0.1003,0.009100000000001
5696,0.0153999999999996,0.2774,0.1003,0.009100000000001
5697,0.0153999999999996,0.2773,0.1004,0.0090000000000009
5698,0.0153999999999996,0.2775,0.1004,0.00890000000000091
5699,0.0153999999999996,0.2776,0.1006,0.00880000000000081
5700,0.0153999999999996,0.2777,0.1005,0.00860000000000083
5701,0.0146999999999996,0.2777,0.1005,0.00860000000000083
5702,0.0146999999999996,0.2781,0.1007,0.00860000000000083
5703,0.0146999999999996,0.2777,0.1005,0.00860000000000083
5704,0.0146999999999996,0.2777,0.1004,0.00860000000000083
5705,0.0146999999999996,0.2774,0.1003,0.00860000000000083
5706,0.0150999999999997,0.2774,0.1002,0.00870000000000093
5707,0.0150999999999997,0.2769,0.1001,0.00860000000000094
5708,0.0150999999999997,0.2767,0.0996999999999999,0.00860000000000094
5709,0.0150999999999997,0.2771,0.0996999999999999,0.00860000000000094
5710,0.0150999999999997,0.2775,0.0997999999999999,0.00850000000000095
5711,0.0148999999999994,0.2777,0.0993999999999998,0.00820000000000087
5712,0.0148999999999994,0.2777,0.0992999999999998,0.00820000000000087
5713,0.0148999999999994,0.2778,0.0992999999999996,0.00820000000000087
5714,0.0148999999999994,0.278,0.0993999999999996,0.00830000000000086
5715,0.0148999999999994,0.2778,0.0993999999999996,0.00830000000000086
5716,0.0147999999999995,0.2779,0.0993999999999997,0.00830000000000086
5717,0.0147999999999995,0.2782,0.0988999999999998,0.00820000000000076
5718,0.0147999999999995,0.2782,0.0989999999999998,0.00820000000000076
5719,0.0147999999999995,0.2781,0.0990999999999996,0.00820000000000076
5720,0.0147999999999995,0.2786,0.0992999999999996,0.00850000000000084
5721,0.0142999999999996,0.2783,0.0993999999999998,0.00850000000000084
5722,0.0142999999999996,0.2785,0.0990999999999999,0.00860000000000083
5723,0.0142999999999996,0.278,0.0990000000000001,0.00860000000000083
5724,0.0142999999999996,0.2785,0.0989,0.00860000000000083
5725,0.0142999999999996,0.278,0.0986,0.00860000000000083
5726,0.0150999999999994,0.2786,0.0985,0.00850000000000084
5727,0.0150999999999994,0.2785,0.0989000000000001,0.00850000000000084
5728,0.0150999999999994,0.2781,0.0984000000000002,0.00860000000000072
5729,0.0150999999999994,0.2779,0.0984000000000002,0.00860000000000072
5730,0.0150999999999994,0.278,0.0985000000000003,0.00840000000000074
5731,0.0138999999999995,0.2779,0.0982000000000001,0.00840000000000074
5732,0.0138999999999995,0.2778,0.0980000000000001,0.00840000000000074
5733,0.0138999999999995,0.2774,0.0978999999999999,0.00840000000000074
5734,0.0138999999999995,0.2781,0.0978,0.00840000000000074
5735,0.0138999999999995,0.2773,0.0983999999999999,0.00840000000000074
5736,0.0134999999999994,0.2776,0.0983999999999997,0.00850000000000084
5737,0.0134999999999994,0.2776,0.0979999999999999,0.00850000000000084
5738,0.0134999999999994,0.2776,0.0980999999999999,0.00850000000000084
5739,0.0134999999999994,0.2778,0.0981000000000001,0.00850000000000084
5740,0.0134999999999994,0.2773,0.0984999999999999,0.00850000000000084
5741,0.0134999999999992,0.2773,0.0980999999999999,0.00850000000000084
5742,0.0134999999999992,0.2768,0.0982999999999998,0.0087000000000006
5743,0.0134999999999992,0.277,0.0980999999999997,0.0087000000000006
5744,0.0134999999999992,0.2769,0.0979999999999995,0.0087000000000006
5745,0.0134999999999992,0.2766,0.0981999999999998,0.0088000000000007
5746,0.0130999999999996,0.2766,0.0980999999999999,0.0088000000000007
5747,0.0130999999999996,0.276,0.0977999999999998,0.0088000000000007
5748,0.0130999999999996,0.2755,0.0973999999999998,0.0087000000000006
5749,0.0130999999999996,0.2751,0.0969999999999998,0.0087000000000006
5750,0.0130999999999996,0.2751,0.0970999999999997,0.0087000000000006
5751,0.0132999999999991,0.275,0.0972999999999997,0.0087000000000006
5752,0.0132999999999991,0.2751,0.0964999999999999,0.0087000000000006
5753,0.0132999999999991,0.2755,0.0968000000000001,0.0087000000000006
5754,0.0132999999999991,0.2752,0.0965,0.0087000000000006
5755,0.0132999999999991,0.2757,0.0964000000000002,0.00870000000000071
5756,0.0138999999999997,0.2752,0.0963000000000004,0.00870000000000071
5757,0.0138999999999997,0.2749,0.0959000000000004,0.00870000000000071
5758,0.0138999999999997,0.2748,0.0958000000000004,0.0088000000000007
5759,0.0138999999999997,0.2744,0.0956000000000004,0.0088000000000007
5760,0.0138999999999997,0.2743,0.0960000000000002,0.0088000000000007
5761,0.0138999999999997,0.2743,0.0960000000000002,0.0088000000000007
5762,0.0138999999999997,0.274,0.0962000000000002,0.0088000000000007
5763,0.0138999999999997,0.2745,0.0963000000000003,0.00870000000000071
5764,0.0138999999999997,0.2743,0.0965000000000003,0.00870000000000071
5765,0.0138999999999997,0.2748,0.0964,0.00860000000000083
5766,0.0117999999999998,0.2747,0.0965,0.00860000000000083
5767,0.0117999999999998,0.2747,0.0963000000000003,0.00860000000000083
5768,0.0117999999999998,0.2746,0.0964000000000002,0.00850000000000095
5769,0.0117999999999998,0.2752,0.0961000000000002,0.00850000000000095
5770,0.0117999999999998,0.2752,0.0965000000000004,0.00870000000000093
5771,0.0122,0.2758,0.0965000000000004,0.00870000000000093
5772,0.0122,0.2758,0.0965000000000003,0.00880000000000081
5773,0.0122,0.2759,0.0966000000000001,0.00880000000000081
5774,0.0122,0.276,0.0965,0.00880000000000081
5775,0.0122,0.276,0.0965000000000003,0.00890000000000091
5776,0.0122999999999999,0.2759,0.0969000000000002,0.00890000000000091
5777,0.0122999999999999,0.2757,0.0966000000000002,0.00890000000000091
5778,0.0122999999999999,0.2761,0.0967000000000003,0.00880000000000092
5779,0.0122999999999999,0.2761,0.0969000000000001,0.00870000000000093
5780,0.0122999999999999,0.2763,0.0967,0.00870000000000093
5781,0.0125999999999997,0.2765,0.0966,0.00870000000000093
5782,0.0125999999999997,0.2767,0.0963999999999998,0.00870000000000093
5783,0.0125999999999997,0.2771,0.0962999999999999,0.00870000000000093
5784,0.0125999999999997,0.2774,0.0960999999999999,0.00880000000000092
5785,0.0125999999999997,0.2774,0.0960999999999997,0.00890000000000091
5786,0.0126999999999998,0.2773,0.0959999999999998,0.00890000000000091
5787,0.0126999999999998,0.2769,0.0962999999999999,0.00890000000000091
5788,0.0126999999999998,0.2768,0.0964999999999998,0.00890000000000091
5789,0.0126999999999998,0.2769,0.0964999999999998,0.00880000000000081
5790,0.0126999999999998,0.2771,0.0961999999999996,0.0087000000000006
5791,0.0113999999999999,0.277,0.0964999999999998,0.00870000000000071
5792,0.0113999999999999,0.2769,0.0964999999999998,0.00870000000000071
5793,0.0113999999999999,0.2765,0.0960999999999997,0.00870000000000071
5794,0.0113999999999999,0.2762,0.0955999999999996,0.00870000000000071
5795,0.0113999999999999,0.2765,0.0956999999999997,0.00870000000000071
5796,0.0122999999999999,0.2768,0.0953999999999996,0.00870000000000071
5797,0.0122999999999999,0.2773,0.0954999999999997,0.00880000000000081
5798,0.0122999999999999,0.2771,0.0951999999999995,0.0090000000000009
5799,0.0122999999999999,0.277,0.0943999999999997,0.0090000000000009
5800,0.0122999999999999,0.2775,0.0945999999999998,0.0090000000000009
5801,0.0118999999999997,0.2773,0.0947999999999998,0.0090000000000009
5802,0.0118999999999997,0.2776,0.0945,0.0090000000000009
5803,0.0118999999999997,0.2772,0.0943000000000001,0.00890000000000091
5804,0.0118999999999997,0.2777,0.0941,0.00890000000000091
5805,0.0118999999999997,0.2784,0.0935999999999999,0.00890000000000091
5806,0.0111999999999997,0.278,0.0936,0.00890000000000091
5807,0.0111999999999997,0.2779,0.0935000000000001,0.00890000000000091
5808,0.0111999999999997,0.2778,0.0935000000000001,0.00890000000000091
5809,0.0111999999999997,0.2781,0.0940000000000002,0.00890000000000091
5810,0.0111999999999997,0.2771,0.0941,0.00890000000000091
5811,0.0121000000000001,0.2768,0.0940999999999999,0.00890000000000091
5812,0.0121000000000001,0.2763,0.0939999999999998,0.00890000000000091
5813,0.0121000000000001,0.2763,0.0938999999999998,0.00890000000000091
5814,0.0121000000000001,0.2766,0.0936999999999997,0.00890000000000091
5815,0.0121000000000001,0.2764,0.0940999999999996,0.00900000000000079
5816,0.0117000000000002,0.2768,0.0942999999999996,0.00900000000000079
5817,0.0117000000000002,0.2767,0.0936999999999995,0.00900000000000079
5818,0.0117000000000002,0.2767,0.0939999999999995,0.00890000000000069
5819,0.0117000000000002,0.2768,0.0939999999999996,0.00890000000000069
5820,0.0117000000000002,0.2772,0.0937999999999996,0.00890000000000069
5821,0.0126999999999997,0.2774,0.0942999999999996,0.00890000000000069
5822,0.0126999999999997,0.2776,0.0939999999999996,0.00890000000000069
5823,0.0126999999999997,0.2778,0.0940999999999999,0.00880000000000081
5824,0.0126999999999997,0.2779,0.0941999999999998,0.00870000000000071
5825,0.0126999999999997,0.2778,0.0940999999999999,0.00870000000000071
5826,0.0122999999999999,0.2777,0.0942999999999998,0.00870000000000071
5827,0.0122999999999999,0.278,0.0940999999999999,0.00860000000000061
5828,0.0122999999999999,0.2781,0.0935999999999999,0.00860000000000061
5829,0.0122999999999999,0.2784,0.0937999999999998,0.00860000000000061
5830,0.0122999999999999,0.2778,0.0935999999999997,0.00860000000000061
5831,0.0126999999999997,0.2775,0.0938999999999994,0.00850000000000062
5832,0.0126999999999997,0.2777,0.0936999999999995,0.00860000000000072
5833,0.0126999999999997,0.2775,0.0934999999999997,0.00860000000000072
5834,0.0126999999999997,0.2777,0.0936999999999998,0.0087000000000006
5835,0.0126999999999997,0.2783,0.0931999999999999,0.0087000000000006
5836,0.0125000000000002,0.278,0.0934,0.0087000000000006
5837,0.0125000000000002,0.2778,0.0932000000000001,0.0087000000000006
5838,0.0125000000000002,0.2778,0.0932999999999999,0.00860000000000061
5839,0.0125000000000002,0.278,0.0931000000000001,0.00850000000000062
5840,0.0125000000000002,0.2783,0.0928000000000001,0.00850000000000062
5841,0.0114000000000002,0.2778,0.0926000000000002,0.00850000000000062
5842,0.0114000000000002,0.2774,0.0925999999999999,0.00850000000000062
5843,0.0114000000000002,0.2775,0.0927999999999999,0.00860000000000083
5844,0.0114000000000002,0.2776,0.0928999999999999,0.00860000000000083
5845,0.0114000000000002,0.2778,0.0929000000000001,0.00860000000000083
5846,0.0107999999999998,0.2778,0.0928000000000001,0.00860000000000083
5847,0.0107999999999998,0.2778,0.0929000000000001,0.00860000000000083
5848,0.0107999999999998,0.2774,0.0930000000000001,0.00860000000000083
5849,0.0107999999999998,0.2768,0.0931000000000002,0.00850000000000062
5850,0.0107999999999998,0.2765,0.0932000000000001,0.00840000000000074
5851,0.0104000000000001,0.2761,0.0932000000000001,0.00850000000000084
5852,0.0104000000000001,0.2761,0.0932000000000001,0.00850000000000084
5853,0.0104000000000001,0.2757,0.0928000000000001,0.00850000000000084
5854,0.0104000000000001,0.2753,0.0931000000000003,0.00850000000000084
5855,0.0104000000000001,0.2753,0.0933000000000002,0.00850000000000084
5856,0.0110000000000001,0.2756,0.0932999999999999,0.00860000000000072
5857,0.0110000000000001,0.2756,0.0936000000000001,0.00850000000000084
5858,0.0110000000000001,0.2756,0.0932000000000001,0.00850000000000084
5859,0.0110000000000001,0.2757,0.0933000000000002,0.00840000000000085
5860,0.0110000000000001,0.275,0.0932000000000001,0.00840000000000085
5861,0.0113,0.2748,0.0936000000000001,0.00840000000000085
5862,0.0113,0.2745,0.0932000000000002,0.00840000000000085
5863,0.0113,0.2742,0.0931000000000003,0.00830000000000086
5864,0.0113,0.2747,0.0929000000000002,0.00840000000000085
5865,0.0113,0.2746,0.0928000000000001,0.00830000000000086
5866,0.0107,0.2745,0.0925,0.00830000000000086
5867,0.0107,0.2747,0.0927000000000001,0.00830000000000086
5868,0.0107,0.2747,0.0926,0.00830000000000086
5869,0.0107,0.2748,0.0927,0.00840000000000074
5870,0.0107,0.2742,0.0928,0.00830000000000086
5871,0.0116999999999998,0.2742,0.0928999999999999,0.00830000000000086
5872,0.0116999999999998,0.2739,0.0929999999999999,0.00840000000000074
5873,0.0116999999999998,0.2735,0.0929999999999999,0.00830000000000064
5874,0.0116999999999998,0.2732,0.0924999999999996,0.00820000000000076
5875,0.0116999999999998,0.2732,0.0922999999999995,0.00820000000000076
5876,0.0104000000000002,0.2737,0.0923999999999995,0.00820000000000076
5877,0.0104000000000002,0.2739,0.0922999999999996,0.00830000000000086
5878,0.0104000000000002,0.274,0.0922999999999995,0.00850000000000084
5879,0.0104000000000002,0.2735,0.0918999999999995,0.00840000000000074
5880,0.0104000000000002,0.2736,0.0920999999999996,0.00830000000000086
5881,0.00999999999999968,0.274,0.0917999999999997,0.00830000000000086
5882,0.00999999999999968,0.2738,0.0919999999999997,0.00830000000000086
5883,0.00999999999999968,0.2742,0.0918999999999996,0.00830000000000086
5884,0.00999999999999968,0.2741,0.0916999999999998,0.00830000000000086
5885,0.00999999999999968,0.2738,0.0917999999999998,0.00820000000000065
5886,0.0104000000000003,0.2732,0.0918999999999996,0.00820000000000065
5887,0.0104000000000003,0.2727,0.0918999999999999,0.00810000000000077
5888,0.0104000000000003,0.2727,0.0915999999999997,0.00810000000000077
5889,0.0104000000000003,0.2725,0.0917999999999997,0.00810000000000077
5890,0.0104000000000003,0.2723,0.0920999999999996,0.00810000000000077
5891,0.0101000000000002,0.2722,0.0921999999999997,0.00810000000000077
5892,0.0101000000000002,0.2727,0.0921999999999997,0.00810000000000077
5893,0.0101000000000002,0.2732,0.0924999999999998,0.00810000000000077
5894,0.0101000000000002,0.2733,0.0925999999999999,0.00810000000000077
5895,0.0101000000000002,0.273,0.0925,0.00810000000000077
5896,0.00990000000000013,0.2731,0.0926,0.00800000000000067
5897,0.00990000000000013,0.2729,0.0923000000000002,0.00790000000000068
5898,0.00990000000000013,0.2727,0.0923000000000002,0.00790000000000068
5899,0.00990000000000013,0.2724,0.0922000000000004,0.00800000000000078
5900,0.00990000000000013,0.2724,0.0919000000000003,0.00800000000000078
5901,0.0104000000000002,0.2721,0.0920000000000003,0.00790000000000068
5902,0.0104000000000002,0.2717,0.0916000000000001,0.00790000000000068
5903,0.0104000000000002,0.2713,0.0918000000000002,0.00790000000000068
5904,0.0104000000000002,0.2712,0.0916000000000002,0.00790000000000068
5905,0.0104000000000002,0.2712,0.0914000000000003,0.00800000000000078
5906,0.0107000000000003,0.2711,0.0914000000000003,0.0079000000000008
5907,0.0107000000000003,0.2708,0.0914000000000003,0.0078000000000007
5908,0.0107000000000003,0.271,0.0915000000000004,0.0078000000000007
5909,0.0107000000000003,0.2711,0.0912000000000002,0.0078000000000007
5910,0.0107000000000003,0.271,0.0911000000000003,0.0078000000000007
5911,0.0104000000000002,0.2713,0.0912000000000005,0.0078000000000007
5912,0.0104000000000002,0.2711,0.0913000000000005,0.0078000000000007
5913,0.0104000000000002,0.2709,0.0910000000000002,0.0078000000000007
5914,0.0104000000000002,0.2708,0.0909000000000002,0.0078000000000007
5915,0.0104000000000002,0.2709,0.0909000000000002,0.0078000000000007
5916,0.00959999999999983,0.2707,0.0913000000000004,0.00770000000000082
5917,0.00959999999999983,0.2709,0.0911000000000004,0.00770000000000082
5918,0.00959999999999983,0.2705,0.0911000000000004,0.00770000000000082
5919,0.00959999999999983,0.2707,0.0911000000000005,0.00770000000000082
5920,0.00959999999999983,0.2703,0.0907000000000004,0.00760000000000072
5921,0.00940000000000007,0.2704,0.0903000000000005,0.00760000000000072
5922,0.00940000000000007,0.2704,0.0901000000000005,0.00760000000000072
5923,0.00940000000000007,0.2709,0.0900000000000004,0.00760000000000072
5924,0.00940000000000007,0.2711,0.0898000000000003,0.00760000000000072
5925,0.00940000000000007,0.2704,0.0898000000000002,0.00760000000000072
5926,0.00979999999999992,0.2706,0.0901000000000002,0.00760000000000072
5927,0.00979999999999992,0.2706,0.0899000000000002,0.00760000000000072
5928,0.00979999999999992,0.2701,0.0898,0.00760000000000072
5929,0.00979999999999992,0.2701,0.0897000000000001,0.00760000000000072
5930,0.00979999999999992,0.27,0.0893999999999999,0.00770000000000082
5931,0.00990000000000013,0.2696,0.0892999999999999,0.00770000000000082
5932,0.00990000000000013,0.2702,0.0897,0.00760000000000072
5933,0.00990000000000013,0.2697,0.0895,0.00760000000000072
5934,0.00990000000000013,0.2697,0.0896000000000001,0.00760000000000072
5935,0.00990000000000013,0.2697,0.0895000000000001,0.00750000000000073
5936,0.00920000000000021,0.2698,0.0896999999999999,0.00750000000000073
5937,0.00920000000000021,0.2696,0.0898999999999998,0.00750000000000073
5938,0.00920000000000021,0.2695,0.0898999999999998,0.00760000000000061
5939,0.00920000000000021,0.2696,0.0894999999999999,0.00760000000000061
5940,0.00920000000000021,0.2693,0.0893999999999998,0.00760000000000061
5941,0.0101,0.269,0.0897,0.00750000000000062
5942,0.0101,0.2694,0.0899,0.00740000000000052
5943,0.0101,0.2693,0.09,0.00740000000000052
5944,0.0101,0.2696,0.0902000000000001,0.00730000000000042
5945,0.0101,0.2696,0.0898000000000004,0.00730000000000042
5946,0.00960000000000005,0.2702,0.0898000000000003,0.00720000000000032
5947,0.00960000000000005,0.2699,0.0902000000000004,0.00710000000000022
5948,0.00960000000000005,0.27,0.0902000000000004,0.00710000000000022
5949,0.00960000000000005,0.2699,0.0903000000000003,0.00700000000000034
5950,0.00960000000000005,0.2701,0.0902000000000004,0.00700000000000034
5951,0.00860000000000039,0.2702,0.0907000000000001,0.00700000000000034
5952,0.00860000000000039,0.2698,0.0907000000000002,0.00690000000000035
5953,0.00860000000000039,0.2698,0.0905000000000001,0.00680000000000036
5954,0.00860000000000039,0.27,0.0905000000000002,0.00680000000000036
5955,0.00860000000000039,0.2699,0.0906000000000001,0.00680000000000036
5956,0.00969999999999982,0.2699,0.0907000000000002,0.00680000000000036
5957,0.00969999999999982,0.2698,0.0908000000000004,0.00680000000000036
5958,0.00969999999999982,0.2697,0.0908000000000002,0.00680000000000036
5959,0.00969999999999982,0.2702,0.0908000000000002,0.00680000000000036
5960,0.00969999999999982,0.2699,0.0914000000000005,0.00680000000000036
5961,0.00959999999999994,0.2698,0.0914000000000003,0.00680000000000036
5962,0.00959999999999994,0.2692,0.0914000000000001,0.00680000000000036
5963,0.00959999999999994,0.2693,0.0919000000000003,0.00680000000000036
5964,0.00959999999999994,0.2695,0.0915000000000002,0.00670000000000026
5965,0.00959999999999994,0.2698,0.0915,0.00660000000000027
5966,0.00910000000000011,0.2699,0.0911000000000002,0.00660000000000027
5967,0.00910000000000011,0.2699,0.0913,0.00670000000000026
5968,0.00910000000000011,0.2699,0.0911000000000003,0.00670000000000026
5969,0.00910000000000011,0.2696,0.0912000000000003,0.00680000000000036
5970,0.00910000000000011,0.2695,0.0909000000000003,0.00650000000000039
5971,0.00970000000000015,0.2695,0.0909000000000003,0.00650000000000039
5972,0.00970000000000015,0.2695,0.0909000000000003,0.00650000000000039
5973,0.00970000000000015,0.2695,0.0909000000000003,0.00650000000000039
5974,0.00970000000000015,0.2695,0.0909000000000003,0.00650000000000039
5975,0.00970000000000015,0.2695,0.0909000000000003,0.00650000000000039
5976,0.0100999999999999,0.2695,0.0909000000000003,0.00650000000000039
5977,0.0100999999999999,0.2695,0.0909000000000003,0.00650000000000039
5978,0.0100999999999999,0.2695,0.0909000000000003,0.00650000000000039
5979,0.0100999999999999,0.2695,0.0909000000000003,0.00650000000000039
5980,0.0100999999999999,0.2695,0.0909000000000003,0.00650000000000039
5981,0.0094000000000003,0.2695,0.0909000000000003,0.00650000000000039
5982,0.0094000000000003,0.2695,0.0909000000000003,0.00650000000000039
5983,0.0094000000000003,0.2695,0.0909000000000003,0.00650000000000039
5984,0.0094000000000003,0.2695,0.0909000000000003,0.00650000000000039
5985,0.0094000000000003,0.2695,0.0909000000000003,0.00650000000000039
5986,0.00910000000000044,0.2695,0.0909000000000003,0.00650000000000039
5987,0.00910000000000044,0.2695,0.0909000000000003,0.00650000000000039
5988,0.00910000000000044,0.2695,0.0909000000000003,0.00650000000000039
5989,0.00910000000000044,0.2695,0.0909000000000003,0.00650000000000039
5990,0.00910000000000044,0.2695,0.0909000000000003,0.00650000000000039
5991,0.00900000000000001,0.2695,0.0909000000000003,0.00650000000000039
5992,0.00900000000000001,0.2695,0.0909000000000003,0.00650000000000039
5993,0.00900000000000001,0.2695,0.0909000000000003,0.00650000000000039
5994,0.00900000000000001,0.2695,0.0909000000000003,0.00650000000000039
5995,0.00900000000000001,0.2695,0.0909000000000003,0.00650000000000039
5996,0.00960000000000005,0.2695,0.0909000000000003,0.00650000000000039
5997,0.00960000000000005,0.2695,0.0909000000000003,0.00650000000000039
5998,0.00960000000000005,0.2695,0.0909000000000003,0.00650000000000039
5999,0.00960000000000005,0.2695,0.0909000000000003,0.00650000000000039
6000,0.00960000000000005,0.2695,0.0909000000000003,0.00650000000000039


==> data/beta_sol_ratio_Case11.csv <==
T,tot_beta_krr_1,tot_beta_krr_2,tot_beta_krrnew_1,tot_beta_krrnew_2,tot_beta_krrPS_1,tot_beta_krrPS_2
1310,0.357726113266523,0.224296840219573,0.415344686750403,0.249806302405509,0.415344686750403,0.249806302405509
1311,0.357726113266523,0.224296840219573,0.415344686750403,0.249806302405509,0.415344686750403,0.249806302405509
1312,0.357726113266523,0.224296840219573,0.415344686750403,0.249806302405509,0.415344686750403,0.249806302405509
1313,0.357726113266523,0.224296840219573,0.415344686750403,0.249806302405509,0.415344686750403,0.249806302405509
1314,0.357726113266523,0.224296840219573,0.415344686750403,0.249806302405509,0.415344686750403,0.249806302405509
1315,0.357726113266523,0.224296840219573,0.415344686750403,0.249806302405509,0.415344686750403,0.249806302405509
1316,0.357726113266523,0.224296840219573,0.415344686750403,0.249806302405509,0.415344686750403,0.249806302405509
1317,0.357734657870481,0.224295350744412,0.415344686750403,0.249806302405509,0.415344686750403,0.249806302405509
1318,0.35770103366589,0.224372621552096,0.415404274467602,0.249782779412597,0.415401867283912,0.249785325558021
1319,0.357694051308084,0.224359861269597,0.415442586936012,0.249815038314572,0.415487023509944,0.24979158440632
1320,0.35765863366237,0.224382633270511,0.415550193918751,0.249776065623893,0.415580360404485,0.249780577912018
1321,0.357843905161848,0.224252669659997,0.415821699844381,0.249713422464175,0.41593033892553,0.249745365497415
1322,0.358108815312671,0.224473324184715,0.416181424951269,0.2498358023908,0.416525336037294,0.249819653152017
1323,0.358475171924682,0.224468161837878,0.416663132153968,0.249830421829826,0.41738675695231,0.249868027140578
1324,0.35880752679404,0.225217823291176,0.417170808001547,0.249861296753683,0.41877728181038,0.249668088322704
1325,0.359366033135215,0.225676235232369,0.418376949943658,0.24991854145072,0.420853128476061,0.249695926655207
1326,0.358559946568829,0.226213060777275,0.41885167499617,0.250325609826501,0.423225410039961,0.250275566230624
1327,0.358656454479848,0.227349927063636,0.419264160025445,0.251556475128881,0.426316176210925,0.251327275567832
1328,0.357626035333563,0.229974864035558,0.41992812757523,0.252793746149603,0.429912268159331,0.251927368833906
1329,0.35568166159431,0.232505655984763,0.421234691459152,0.254482091250675,0.434657723091753,0.253199702232676
1330,0.355032650356483,0.236067574587783,0.422771847251547,0.256710791766419,0.439584976325653,0.255403738173773
1331,0.353951954692824,0.238374109263841,0.423280086794977,0.258914735406566,0.443299424820007,0.257234950316356
1332,0.354845146147541,0.240514891275939,0.424268718494873,0.260121463035793,0.446654191702485,0.258410783983199
1333,0.356450826095171,0.241390926108488,0.425315283192608,0.261055171277917,0.449733754666209,0.25907782845699
1334,0.357162788094242,0.241938267088763,0.42701588453767,0.261518059097922,0.452677151482354,0.259365404376876
1335,0.358924894073829,0.242131064239599,0.427951595088951,0.262195196296871,0.454500350385915,0.260116648063994
1336,0.359220191370534,0.242815968038894,0.429383402677701,0.26216248380115,0.456415589129417,0.260162541403189
1337,0.360242927828654,0.243038275946996,0.430167164287527,0.262489374619885,0.457849261633114,0.26031430978825
1338,0.361061862455109,0.243215404938854,0.430636383637398,0.262537227436949,0.458701065817118,0.260313701800038
1339,0.361134658382166,0.243561418220441,0.431360003394356,0.262412233236279,0.459717308441584,0.260327498818278
1340,0.36142043069689,0.243638827865859,0.431867326849026,0.262433615140684,0.460177289880629,0.260503063643369
1341,0.362137957065167,0.243407107971662,0.432346844616761,0.262372418076122,0.460539278737996,0.260460100210318
1342,0.362829615329886,0.243673331778579,0.433141730972101,0.262279446826245,0.461158448428717,0.260399390312435
1343,0.363454401696046,0.243914261059254,0.433991187253261,0.262616348835594,0.461618175563603,0.260483966961918
1344,0.363703297461316,0.244161735109555,0.434701653074561,0.262398628144321,0.462153275572677,0.260601374699205
1345,0.363699808114371,0.24498264583787,0.43590449023801,0.262081519078055,0.462605858246683,0.261060878049483
1346,0.364206129065508,0.244725498480435,0.436709262583117,0.262400956033873,0.463136537151894,0.261069929817735
1347,0.363876640943339,0.245968072629397,0.437828944877723,0.262685866496133,0.463613968615677,0.261997086195197
1348,0.363999470702949,0.247027908834196,0.438068817518969,0.263209271323296,0.46416497502107,0.262092483133637
1349,0.364659467037948,0.247374927647584,0.439269233380592,0.263233260120722,0.465331694714792,0.262272413597773
1350,0.365915960910948,0.248070669793637,0.439675639831248,0.263740106168957,0.465724818875427,0.262536332505883
1351,0.36561549276314,0.249278380225172,0.441437545376634,0.264152856655856,0.467061485155808,0.262964749890007
1352,0.366712764314823,0.249546252945864,0.441631817957086,0.265142986683864,0.467649522537722,0.263826622069772
1353,0.366494205875382,0.250391876249782,0.442889651728409,0.265109830355808,0.468250432758021,0.263800398156547
1354,0.366893521213196,0.251301336845514,0.443247225876073,0.265677638358055,0.468543689428611,0.264843396277197
1355,0.367514062771787,0.251274772079302,0.443338056908939,0.265980292148231,0.469185834126485,0.264715497889765
1356,0.367205666965863,0.25202264586568,0.443889801615605,0.266388038902046,0.469340749425763,0.265022039216384
1357,0.367394080472741,0.252710558913654,0.445030652337114,0.266229298539202,0.469419250853459,0.265379576798579
1358,0.367877428777141,0.25276621187956,0.445238921191692,0.266285305195002,0.469939949606463,0.265148785329041
1359,0.368240174093023,0.252791388339708,0.446123471680017,0.266185019695423,0.470946919719463,0.265236157353017
1360,0.368776938265445,0.25294638128479,0.446747423154793,0.266511703303278,0.471351104010663,0.26531400484818
1361,0.369687202047402,0.25269770074393,0.447485095493432,0.266384791696686,0.472432541952411,0.265389372700712
1362,0.37061807634815,0.25229222324276,0.448536114966254,0.266264840298933,0.47292371740466,0.265620904344852
1363,0.371366752619503,0.251816337226686,0.448952214573907,0.266256678166294,0.474051968213984,0.265382481444683
1364,0.371642848442859,0.252359365828585,0.448883579867414,0.266995837232662,0.474405699815192,0.265717294733232
1365,0.372673208655918,0.252296921260253,0.448931070785093,0.267116205243422,0.474978167321964,0.265806757145274
1366,0.372090121371425,0.252959675340565,0.44895502480359,0.267658958248499,0.474864687290274,0.266361621423677
1367,0.372410437246266,0.252616159174868,0.449025170757615,0.26771162273655,0.475241214886011,0.26645519536533
1368,0.372573805857966,0.252696689276853,0.449307977905751,0.268264811327548,0.475819880534695,0.266646710102691
1369,0.371395791958208,0.254214830688448,0.449934528158594,0.268604328586428,0.475745731659093,0.26727124428884
1370,0.370181107314553,0.255543472729845,0.449940959759945,0.269599034129217,0.475742137621765,0.26784619941049
1371,0.370044482698579,0.256127781607158,0.449193481930298,0.270476808846482,0.476293883203097,0.26843346983467
1372,0.370531890345769,0.256247886655396,0.448935923343497,0.271131634727809,0.477479514229657,0.267995103728727
1373,0.371056873865069,0.256296013913544,0.449273686850782,0.271432689321595,0.478108461681676,0.268212902656779
1374,0.372147771259488,0.256250170404841,0.449482396740716,0.272033624884463,0.479399695707284,0.268540897135289
1375,0.372575689110378,0.255900257108286,0.450201254475177,0.272533753114439,0.48018215327826,0.269089804824318
1376,0.373030185800523,0.255871767274397,0.450503108634469,0.272992225459798,0.480462220540321,0.269306547955444
1377,0.372827227620813,0.255866138444678,0.450536741396892,0.27338312559669,0.481388132490211,0.269162279385305
1378,0.373169519377562,0.25623353852942,0.451142308722127,0.273562681231219,0.481754766765129,0.26948971153592
1379,0.373248610897852,0.256422842228512,0.452146365410741,0.273311367816579,0.481851436412488,0.269613942873851
1380,0.374663723386115,0.255607656305535,0.452665539149122,0.27330369197742,0.482074247677988,0.269633404414271
1381,0.375567342462842,0.255529828679039,0.452754774313211,0.273970487942792,0.483067112391085,0.269449532575556
1382,0.375792232399722,0.255494098714414,0.452491469112543,0.274493769662122,0.483673168377543,0.269323598969331
1383,0.376305225486193,0.25557461587628,0.452919526894071,0.27413062272794,0.484098108701129,0.269560490598594
1384,0.376814310154742,0.255543865748735,0.453948046889753,0.273995487784423,0.48503430520998,0.269346841000105
1385,0.377449241331699,0.2549677744156,0.454516295354123,0.274170384536258,0.48533702445266,0.269714501732362
1386,0.377765269487689,0.255123439118596,0.454900313003719,0.274940168886366,0.486103361489365,0.269890249241214
1387,0.378237530386242,0.25486019038743,0.454960689961084,0.275288184925783,0.486352110908744,0.270458806719933
1388,0.378682804207699,0.255445577836016,0.455185172449218,0.275651905919166,0.486799929646665,0.270446432857958
1389,0.378109096161947,0.255785399954898,0.455500336009561,0.276277363689808,0.487166681650734,0.270790421014716
1390,0.377877317760095,0.25661378273612,0.455317003836215,0.276483908445458,0.488074268189419,0.270961434394878
1391,0.377164611284943,0.257468017298316,0.456056705918281,0.276733038125842,0.489298970525514,0.270555656608218
1392,0.376642405690068,0.258845827333692,0.456408276862548,0.277026723605404,0.489748561170207,0.270801328840217
1393,0.376785088933753,0.25959925436073,0.456896668517075,0.27716315706966,0.489210942177555,0.271468901577276
1394,0.376564095651481,0.260449529051364,0.457099348956487,0.27730350145979,0.488620096595765,0.272348093189846
1395,0.377663144813096,0.260452230458811,0.456868576754013,0.277657594356658,0.488783175755926,0.272617955322011
1396,0.379027837210312,0.260132184234687,0.457724571946891,0.27722572723258,0.488952685639478,0.272664717495383
1397,0.380393642060636,0.259649978570153,0.458723402185791,0.277021611767102,0.489855602582347,0.272435990689801
1398,0.380535584957675,0.26012193631688,0.458976589019938,0.277312612408879,0.490197450708201,0.272501306567072
1399,0.380465739327554,0.260510206223875,0.460248881628733,0.276890138140026,0.490915171138588,0.27321815892793
1400,0.380500662897947,0.260730147982788,0.461781175267496,0.276014939706775,0.491026520237326,0.273574706565689
1401,0.380933295199472,0.260602638429732,0.46249312328465,0.276322679331132,0.490681539852241,0.274045479741881
1402,0.381366728165029,0.260723799401029,0.462922800212982,0.276463738386676,0.491322839366192,0.274024149850861
1403,0.380914467391145,0.261594320351337,0.463083251772504,0.276855684949222,0.491634751826222,0.274493983824328
1404,0.381091766960588,0.262617007073021,0.463640139117406,0.276928669266663,0.49255742276469,0.274532270609278
1405,0.381635045933019,0.2630247984054,0.463468367011538,0.277332254063907,0.493346306814513,0.274460958460871
1406,0.381177853384814,0.263754552725077,0.464112453435258,0.277337952040478,0.493938133987434,0.27419772855974
1407,0.380501552132787,0.26441617477057,0.464989211865719,0.277316891081493,0.494740417620315,0.274376911962603
1408,0.380658535432008,0.264382883185023,0.46536096294094,0.27781646323494,0.495474644560805,0.274464205404746
1409,0.381150479796214,0.263986956653796,0.465753371539646,0.277782149291901,0.495944632732848,0.274622538046826
1410,0.380987331809691,0.264078946358071,0.46627453479377,0.277525639997933,0.496327397266636,0.274864186493919
1411,0.379445136010916,0.265365874575861,0.467308742711156,0.27707578866025,0.496660727768675,0.27511228153624
1412,0.379252949737772,0.265806031023571,0.46755952385463,0.277412474867009,0.497096708956569,0.275329268854347
1413,0.378982840069723,0.265889678311659,0.468229168105998,0.27718155949385,0.497376138576323,0.275385589533699
1414,0.379433609331087,0.265709475999337,0.468292548943191,0.277350983893897,0.4973890041464,0.275590653522927
1415,0.378964578298594,0.265367215557419,0.468683218274872,0.277909895094738,0.497437220331528,0.27563787346161
1416,0.379159528801358,0.264929977827242,0.467962041363761,0.278597104997402,0.497964352947786,0.275831207850611
1417,0.379374279193361,0.264992457307071,0.46906511118976,0.27852120943436,0.498384907641342,0.276028074853634
1418,0.379050179223603,0.265320053893485,0.469534264785225,0.278627193936343,0.498648728757178,0.276233925963945
1419,0.378599248615501,0.265192188309269,0.47074194704926,0.278199141709419,0.498899011208485,0.276058084981381
1420,0.378391625715427,0.266072014221658,0.470926750515492,0.278817492394652,0.499453029735986,0.276190364490403
1421,0.378050747838189,0.265856599964863,0.471505312332548,0.27900666612672,0.49981536453525,0.276480447639431
1422,0.377967492593965,0.266203558185772,0.471346136842113,0.279432073903121,0.499902778483532,0.276788805370061
1423,0.378148633888129,0.266423353214349,0.471212309371014,0.279984184039866,0.499775105070599,0.277071772645565
1424,0.378260747918266,0.266961734365334,0.472160504636795,0.279860792670458,0.499691564879594,0.277569003720159
1425,0.379005118590491,0.266618167503519,0.472716658854436,0.279742441866768,0.500057498478656,0.277634469696452
1426,0.380234188201756,0.26631222235256,0.473500175803361,0.279861570437524,0.500472728321568,0.277795376304518
1427,0.381206191917596,0.266192266674763,0.473608265741977,0.280105770624958,0.501046203233048,0.277541101968842
1428,0.380697043975023,0.266204906051071,0.47401452821593,0.280203117397823,0.501463546822192,0.27762218955252
1429,0.380629511782557,0.266218873160398,0.474345573548442,0.280120623979273,0.502119513484572,0.277525303372363
1430,0.380636619766815,0.266536089879063,0.474595185694738,0.280381974864354,0.502334688740529,0.277394009891967
1431,0.380958191288495,0.266825628978685,0.475437058814424,0.280493194544887,0.502938583682952,0.277077291686976
1432,0.380981776356125,0.266870269824652,0.475938559658003,0.280568267804964,0.503359427449289,0.277555349638985
1433,0.38084744636366,0.267344069407448,0.476242642018719,0.280486845384008,0.503470044073114,0.278086012778638
1434,0.38077642036782,0.26737702172045,0.477821587845878,0.280191875121539,0.504172280233406,0.278280148624175
1435,0.379581295057606,0.267478728844734,0.478042383690202,0.280072888603347,0.504617542641707,0.278334430766409
1436,0.380288685363896,0.26757850721436,0.478509865066405,0.279587092279454,0.505084082062248,0.278259672964674
1437,0.381082207207222,0.267353947583024,0.478343860515264,0.279714067232639,0.505442931523288,0.278511971276034
1438,0.380707797596092,0.268192028769213,0.478258955383015,0.280087982193005,0.506068734115958,0.278208266888334
1439,0.381071506809178,0.268194092563038,0.479145816118808,0.279914515512942,0.506505709488151,0.278213680099784
1440,0.379791831284684,0.26906189950106,0.47899916437595,0.280805460934467,0.507096889332828,0.278104766480373
1441,0.37971122882797,0.269238341754721,0.479366464516146,0.280808829501876,0.507459123603593,0.278251314606942
1442,0.379374569535286,0.269032684778522,0.479733498471457,0.280818202750304,0.508156716400425,0.278180449034688
1443,0.379477311944981,0.269967149832647,0.480177341203429,0.280908698527156,0.508944488664482,0.278075107026615
1444,0.37958991213163,0.269837207932545,0.480563468247071,0.280702533154592,0.510046961778989,0.277963285465251
1445,0.379424811447554,0.269942213823405,0.481056877678297,0.280861288182023,0.510398204348059,0.278484373690921
1446,0.379827356020703,0.269636207461122,0.480848426059475,0.281302062810144,0.510324082832256,0.278625867496467
1447,0.379803661618165,0.269347501100879,0.481364730079001,0.281495814465904,0.510129110988382,0.279182881778541
1448,0.380663827589677,0.269024287186983,0.482007369960614,0.281549548596635,0.509690220513325,0.279712233279248
1449,0.38047922424559,0.269037681679662,0.482245269978031,0.281749620273815,0.509851348996091,0.2796950548107
1450,0.380488358950608,0.26926196865946,0.482374963409499,0.281555079066812,0.510671588406219,0.27957089351623
1451,0.380985252058548,0.268845361600994,0.483145311803849,0.281063895937257,0.510825700863362,0.279869912915619
1452,0.381319594763754,0.268261577062389,0.483761076907003,0.281373000316576,0.511479156335623,0.279834008219354
1453,0.382470587396193,0.267599917581994,0.48506323703301,0.280739541234913,0.511736251122005,0.279867025377174
1454,0.38268348911458,0.267427141332708,0.485085313389428,0.28091136567281,0.51221778779556,0.279654071448346
1455,0.382880591379379,0.267466990830461,0.485184845119023,0.280864805146691,0.512307595388206,0.279499402299207
1456,0.382774366652971,0.267738258605327,0.48577952425184,0.280810383879254,0.512810197146574,0.279164915180142
1457,0.383415735893242,0.267727138201206,0.485852748959621,0.281160019539387,0.513317822815527,0.279260592879527
1458,0.383570610166487,0.267563270366606,0.486339205796938,0.281149279587755,0.513226056855041,0.279552191878565
1459,0.384074902204841,0.267122331048774,0.486186538363764,0.281736148928986,0.513417914702349,0.279569415927345
1460,0.38399921209046,0.266911404300778,0.487217050852762,0.281418561160034,0.514327191036073,0.279320678241905
1461,0.383648896143669,0.267459770273711,0.487576088240595,0.281889819699918,0.514370280971223,0.279475439952043
1462,0.383394182796573,0.267571633452475,0.488222633264562,0.282140406710468,0.515158855824552,0.278990740232569
1463,0.383509802272353,0.268063172030755,0.488704874726061,0.281729583177694,0.514850229119106,0.279799893858573
1464,0.384018382835429,0.267715680380179,0.48897222021183,0.281982467668187,0.514458778255535,0.279800261805873
1465,0.38343513715551,0.268404845369433,0.489764571701203,0.281760051200423,0.514896859477594,0.279786190414269
1466,0.382986491503894,0.268686691007724,0.489181403389578,0.282444961072971,0.514953717929892,0.279403558413278
1467,0.382690891888181,0.269086071500063,0.488881741635207,0.282441402160451,0.515023858957147,0.279578392802106
1468,0.382536754178759,0.268908267092705,0.489021148495795,0.282370250190165,0.515274706093629,0.279721166106358
1469,0.382837555647785,0.26899768518837,0.489290159641905,0.282339461331335,0.51608610559619,0.279544366670525
1470,0.382386275088717,0.269221095576421,0.489820581159337,0.282068533856225,0.516477220542683,0.279448783112639
1471,0.382869090001209,0.269082379944206,0.489567023868187,0.282461841890468,0.516289792148774,0.279768020010112
1472,0.382217663420265,0.269777487517589,0.489378668831147,0.28321921810533,0.516762777634468,0.279790751447358
1473,0.381941767642672,0.27026544782614,0.489917498217996,0.283198603367632,0.516555854519222,0.279957036765775
1474,0.381806551103405,0.271461396831683,0.490235870735231,0.282958101618875,0.516990834503219,0.280092291096919
1475,0.380893121832902,0.27223573719288,0.49073961089467,0.282950754470599,0.517150806455782,0.280421567193124
1476,0.381285332295982,0.272163591270987,0.490918071960002,0.283078882557225,0.517684877437553,0.280257111203457
1477,0.381395355721162,0.271815920469565,0.490547794729879,0.283588218461215,0.51809022063534,0.279935714639292
1478,0.382337156967455,0.270836949095579,0.490907766631613,0.283588976538872,0.518188663307377,0.280061157391096
1479,0.382329846003249,0.270733330095467,0.491586328105504,0.283611417628171,0.518348595897062,0.280288251716823
1480,0.382421838131105,0.270549220502909,0.491363399647639,0.283909017106951,0.518925013028493,0.279851978649566
1481,0.382258312974861,0.271138755551847,0.491172232579481,0.284362131866636,0.519485689612758,0.279839485752101
1482,0.38247929757616,0.271320712153778,0.491595504651237,0.283908583102778,0.520172437840349,0.279730075746
1483,0.381949219698023,0.271710160482853,0.492224748835445,0.283828265119662,0.520136974224359,0.279886334419926
1484,0.381695431459257,0.272057030888792,0.492683143565095,0.284195487355627,0.519974687955645,0.280120267885372
1485,0.380915671522972,0.272588979700264,0.493061921862767,0.284037167781446,0.520254966064239,0.280180043004875
1486,0.381831340811374,0.27168474332498,0.493331045678457,0.284439792505355,0.520326619612896,0.28043350750404
1487,0.382076388659734,0.272075082583275,0.49332677512286,0.28469648393712,0.520215822686495,0.280812090199663
1488,0.381922294905515,0.272233014438398,0.493875882738992,0.284743215198611,0.520204960016926,0.280829933797564
1489,0.381600366022833,0.272502722241519,0.4939452885514,0.284689450801463,0.520576854802003,0.280944173353312
1490,0.382081423739441,0.271822265204878,0.494413488288682,0.283725309437326,0.520692851156391,0.281135673829294
1491,0.381938481418844,0.271429306775894,0.494748580465029,0.2835540215595,0.520787508480567,0.281350122140508
1492,0.381578970689846,0.271994821725014,0.494235977212941,0.284044574325283,0.521107504699409,0.281715282226001
1493,0.381949602413074,0.271334467572771,0.494012415229085,0.284191487017431,0.520896350991877,0.282107567419711
1494,0.382407490979332,0.27147122978341,0.495433565972704,0.283738382300594,0.5212568185192,0.282068334502204
1495,0.382538121788809,0.271164162952693,0.496021566722916,0.283709960396726,0.521329446684977,0.282052645199675
1496,0.382655629446253,0.270830812172658,0.495896786802493,0.284172543384082,0.521437220115794,0.282189976653056
1497,0.381843460435176,0.271591678731985,0.496242433879818,0.284031288046474,0.521547316912023,0.282311033083426
1498,0.382215255721617,0.271777275948921,0.496922958487712,0.283553059909228,0.52225019428089,0.282232287875567
1499,0.382225404194927,0.271798569770369,0.496699119288816,0.283664844248498,0.522408035207297,0.282716170444089
1500,0.382086993717004,0.271794323026825,0.496924539091564,0.283902853828154,0.52233758776525,0.283012256506639
1501,0.381786060648514,0.271693841765896,0.496722143234756,0.284148968974086,0.522580179026383,0.283036033322031
1502,0.382116267255945,0.271873607441825,0.496938360385506,0.283872836930049,0.522511348432467,0.283098593216045
1503,0.382173185332926,0.272417420326675,0.497120235095101,0.284059478292909,0.522678493619175,0.28314218631153
1504,0.38292541395652,0.271926178389134,0.497602209857856,0.283998911498747,0.522638706011596,0.283710530911145
1505,0.382987909862255,0.272115068917006,0.497954225073635,0.284240101165106,0.523297587593744,0.28359654535551
1506,0.383472950870745,0.271836327108743,0.498379336030479,0.284268113234406,0.523190670423325,0.283712137204204
1507,0.383211209233357,0.272282233301934,0.498784856321101,0.284289902210225,0.523344385876946,0.283530142676109
1508,0.38295222367914,0.272785825732545,0.499203467891326,0.284070440227047,0.523391165882238,0.283530461104087
1509,0.383174960546559,0.272921674865675,0.499205470319411,0.283984663135093,0.523073756023166,0.283839337418165
1510,0.383325361315031,0.273220827169279,0.500324857671246,0.283544506754109,0.524097586975573,0.283552967819946
1511,0.382774014151835,0.273374535701795,0.500511068958532,0.283289552252162,0.52475006881287,0.283402799282182
1512,0.382275090925103,0.273352342811703,0.500295437182734,0.28411628081832,0.525212215952917,0.283009829939599
1513,0.381628349402143,0.274120200366462,0.499723715259682,0.284196407426715,0.525349734044011,0.282766860808936
1514,0.381468787503977,0.273493793605651,0.49964133422363,0.284643369544396,0.525567615102504,0.282859722322479
1515,0.381226955018422,0.27336745528773,0.499766452324931,0.284916386199019,0.525876776736819,0.282778628220464
1516,0.381758268272583,0.272788063893052,0.500281829269494,0.284838192974312,0.526337041332528,0.282649831410673
1517,0.381783771429317,0.272646367544482,0.500269921899568,0.28525781259238,0.526473299879992,0.28279068141164
1518,0.383321644462348,0.271472333044247,0.500004360947827,0.285668805010646,0.526871581405488,0.283062728541937
1519,0.383001278136808,0.271335098393325,0.500267372305164,0.285365531823526,0.526744901108394,0.283191575253805
1520,0.383158761215974,0.271245663087821,0.500951426222232,0.285183138295305,0.526765645728536,0.283380159342354
1521,0.383065110713316,0.271276364857237,0.501125791668253,0.285717806383761,0.526959995331685,0.28344621181551
1522,0.384245166968155,0.270708703026954,0.500932546936264,0.285425187268858,0.526570507696881,0.28348578420931
1523,0.385085345346096,0.270418215601681,0.502249172602705,0.284541881238677,0.526867682105756,0.28347046195909
1524,0.385067026864279,0.270547054479971,0.502399862977804,0.284996462519201,0.527338098361829,0.283455357048401
1525,0.38420901112711,0.270699377598845,0.503710681005151,0.284417316351924,0.52766635017082,0.283392809083539
1526,0.384415869563997,0.271247831487303,0.503694272759238,0.284581728395385,0.527845568829268,0.283238130831011
1527,0.384907300068119,0.271066038332262,0.50391202247548,0.284795373510434,0.527375566672158,0.283456850449312
1528,0.38523832726333,0.270544799672554,0.503677243818779,0.285150634535838,0.527532138914941,0.283436650242446
1529,0.38545176560863,0.270586234732467,0.503779820920094,0.285115623964148,0.527679134534941,0.283494046627961
1530,0.385218911739169,0.271311621160811,0.50388114751136,0.285200840163112,0.527782968805325,0.283736821791229
1531,0.385180944470461,0.27137411430179,0.503821894025458,0.285907224843527,0.527245146637558,0.284246218922487
1532,0.385067140529186,0.27173129783664,0.503044418187811,0.286966156455609,0.52722083795009,0.284334903054077
1533,0.385200950094599,0.271546973488559,0.503115026473823,0.287090576610602,0.527043567509471,0.28454124510196
1534,0.385345677172025,0.271354440562409,0.503164957611278,0.287131284440363,0.527259029516215,0.284732620091622
1535,0.385981979122729,0.270911916028931,0.50364112184334,0.287017972124803,0.527133105321422,0.285011673639739
1536,0.386172776613302,0.271015638191934,0.503629102802674,0.287288601515112,0.527556947634471,0.284789467460179
1537,0.385616808302839,0.271994545797075,0.504070474603185,0.287359344287319,0.527618134910465,0.284912001318569
1538,0.385712994185936,0.27194843439711,0.504487456087657,0.287086412161181,0.527681968127004,0.285206836879781
1539,0.385655287489566,0.271912470240176,0.504446696236991,0.287280090346881,0.528038082722362,0.285189931591493
1540,0.385054179955157,0.272527312340371,0.504364441026561,0.287405338877311,0.528343446737213,0.284985734265886
1541,0.38463488422767,0.272703318977918,0.504202928286155,0.287906794511065,0.528210411681964,0.285389680312607
1542,0.384228918530527,0.272723387229281,0.504211916855822,0.288094836314708,0.52893269734087,0.285163529635525
1543,0.38358563660358,0.272909532092193,0.504453219671165,0.288129606229055,0.529390767782756,0.285150576030995
1544,0.384287239172888,0.272495424685819,0.504888986127866,0.28825536674564,0.529965044421357,0.285059156756937
1545,0.385216902950463,0.272009297263658,0.50486651233944,0.288343012061286,0.53010642546081,0.285000119954279
1546,0.385378743789981,0.271467245288608,0.50510191288279,0.288331181203327,0.529900260318234,0.285290682081162
1547,0.384378889720895,0.271637534402845,0.504979662077336,0.288697693157105,0.530007867691521,0.285366992525945
1548,0.384344466862082,0.272280967079344,0.505213303437834,0.288876774522174,0.530322495585671,0.285565272925339
1549,0.38388774606361,0.272725792312901,0.504674936760747,0.289153474261617,0.530441652191411,0.285584094864939
1550,0.383672591818501,0.273069139238063,0.505038835943805,0.288942431443741,0.530885685919076,0.285549027762462
1551,0.382946379198765,0.27302146704867,0.505284823094379,0.288842162699412,0.530998319487764,0.285654564632166
1552,0.38281982726219,0.273175830189234,0.505855444592161,0.288282834195092,0.531364380324099,0.285537692904227
1553,0.382820324549696,0.273358540062661,0.50649022231027,0.287707175719267,0.531252128135547,0.285776915811985
1554,0.383309915056425,0.272574734555836,0.50663366489462,0.287802722716542,0.531904977922413,0.285666095837866
1555,0.383139770841192,0.272815804643225,0.506935371558867,0.288185629212366,0.532094335439666,0.285853014611167
1556,0.38360941084273,0.272839699312793,0.506897644973839,0.287977165158153,0.532440048792469,0.285936399740647
1557,0.383078113182014,0.273559055306216,0.507762989186656,0.287813323312456,0.532831319876032,0.28578857259476
1558,0.382395395353535,0.274377351306198,0.508104273498272,0.288037180902698,0.533067930116922,0.285956437495606
1559,0.382033257334236,0.274952149242445,0.508139363955587,0.288468400108024,0.533186620701322,0.286151095422203
1560,0.382434215513294,0.275308509704793,0.508007061926022,0.288742102925225,0.53348752333188,0.286123244548128
1561,0.382895454355894,0.275134863823973,0.508330954862922,0.288848669373991,0.533382975883993,0.286205101697701
1562,0.382679621512901,0.275871692425054,0.508215300888407,0.288691393436472,0.533591286118433,0.28619249350951
1563,0.38272845635416,0.275941950680778,0.508362008180004,0.288890733456666,0.5334624519196,0.286280067042732
1564,0.382008309418885,0.275988741825591,0.508030491742936,0.289079619657966,0.533698780347514,0.286091600235922
1565,0.381619342256806,0.27666447920106,0.508404092384217,0.288801591611799,0.533442123458919,0.286439563406157
1566,0.381434902611367,0.276845740552618,0.508461408235983,0.289128258092507,0.53341781433466,0.286662452907693
1567,0.381693458101951,0.276801561761107,0.508521224174969,0.289045780585342,0.533850420824284,0.286545080083146
1568,0.382241737202592,0.27710825766693,0.508458695416327,0.289432040482607,0.533568134386607,0.286898136668455
1569,0.382105128718511,0.277068927579913,0.508516405287183,0.289803721767836,0.533444329654665,0.287230088146058
1570,0.382107669199224,0.277399364024186,0.509196272583369,0.289688698963664,0.533532998528189,0.287348825702723
1571,0.381896539449153,0.277247331893946,0.509168157688793,0.289873378614269,0.533970402627497,0.287378916691663
1572,0.382495936062979,0.276907699991879,0.508803548206381,0.290325127367427,0.534083087554822,0.287309926063858
1573,0.382551882677791,0.277087345373299,0.508881976407773,0.290244183490121,0.533970218894577,0.287562649936345
1574,0.381534641698911,0.277585674795664,0.508904006090539,0.290585771198563,0.533992239942819,0.287555751757185
1575,0.382352064480535,0.277092897080622,0.509727227109821,0.290033705413847,0.533513829088406,0.288092574745195
1576,0.382200165987422,0.277423984503229,0.509926248051857,0.290115087135286,0.533418406997948,0.288011828502058
1577,0.381944947901748,0.277060567629973,0.510172114889983,0.289795932616263,0.533845432945169,0.288016518830551
1578,0.382073066341724,0.277306124547561,0.51041209694031,0.289713631638188,0.533583757675199,0.28803068225409
1579,0.382661820933025,0.276918859630632,0.509575741923711,0.290764030228224,0.53404655613199,0.28822532264238
1580,0.382321098887793,0.276953093575798,0.510384990411071,0.290216187544686,0.533539940842938,0.288737435331841
1581,0.382973289028758,0.276907435293542,0.510465258859881,0.290428663139862,0.533895384984073,0.288704233393389
1582,0.382223397894192,0.277441419905036,0.510840564378333,0.290071932921646,0.534471600928914,0.288624264594759
1583,0.382683322586654,0.276890373244925,0.510506729610955,0.290485211894205,0.534679120273641,0.288511371800853
1584,0.383344246487201,0.276492164331486,0.510915902212178,0.290446953545515,0.535046995889532,0.288274086005182
1585,0.383488748373413,0.276763543932365,0.511351091565274,0.290391824286602,0.535255771597856,0.288163882121733
1586,0.382792583443795,0.276753787270976,0.510792773898322,0.290632914729079,0.535950326225683,0.287734697310581
1587,0.382964731261945,0.276773864016052,0.510377293042621,0.290911568444585,0.536255423652818,0.287409648760738
1588,0.382993791215454,0.277169317993095,0.510123319613802,0.291284806134441,0.536577303976336,0.287482809728314
1589,0.382994895312106,0.277253329713853,0.509937713234309,0.291651857280732,0.536581889466335,0.287762594917491
1590,0.383534317048128,0.277491183001399,0.510061598539505,0.291789089901951,0.536837737462864,0.287715829221064
1591,0.383308996355735,0.277308678345749,0.510032897050162,0.29183117336675,0.536912650344212,0.287546775716155
1592,0.383564172922121,0.277349643782766,0.509615493092852,0.292014051730503,0.537345905318577,0.287290235862537
1593,0.383703979235079,0.277455262007841,0.510180387861291,0.291432555028108,0.537616520816676,0.287285839528115
1594,0.384070431436715,0.277055781301009,0.510546549190051,0.291576410211863,0.5380348327963,0.287300549129248
1595,0.383981236357074,0.276705481840908,0.510723289083992,0.2921520263516,0.538640002715131,0.286676741025647
1596,0.384278167046704,0.275740713116961,0.510633653144335,0.292400108327977,0.538351816999915,0.286912926077135
1597,0.384370917747067,0.276285072442428,0.51069591418777,0.292339470102766,0.538713692012703,0.286860185307143
1598,0.385166955624162,0.275792116968098,0.510530553551742,0.292529903252879,0.538370751185942,0.28734826569432
1599,0.385289316540861,0.27550684979483,0.510454207029691,0.292617380445912,0.538469658526145,0.287458592825851
1600,0.385394007948856,0.275685523821481,0.510829394405133,0.292687219126225,0.538587789795181,0.287335398773986
1601,0.384713169107843,0.275854548770889,0.510515032911706,0.29293509299162,0.538346503927589,0.287189545157687
1602,0.383573773572734,0.27645765812648,0.510281150186981,0.292991520583012,0.538322536500291,0.287395544784119
1603,0.383063932189724,0.276601919613595,0.510807646509343,0.292571640657649,0.538850276175961,0.287192725560182
1604,0.382562125847673,0.276603057418515,0.510836241437569,0.292962846565546,0.53935709335451,0.286863369960089
1605,0.381854301902871,0.277525838363894,0.510233729501871,0.293561865449528,0.539298366217571,0.286988570662186
1606,0.381085324618208,0.278284595709851,0.510780295452951,0.293467801504777,0.539344889937386,0.287388118772422
1607,0.380713657128614,0.278611067209085,0.511531150097198,0.292843483926142,0.539202591656967,0.287396967444535
1608,0.381195355885915,0.277978684728538,0.511604360831193,0.292926899111985,0.539060003777868,0.287598630174834
1609,0.380282343815241,0.278162133418744,0.511917911451604,0.29289300317103,0.539027048802916,0.287681718776253
1610,0.379947328030956,0.278169256562539,0.512267502306753,0.292784439433865,0.538874740622244,0.288016136908335
1611,0.38050191097136,0.277913847321475,0.511770945313286,0.293280151189092,0.539220283680394,0.288175384536495
1612,0.38027241022314,0.27839005156324,0.512001559673477,0.293289504710931,0.539708871464515,0.28803226949931
1613,0.380021322132785,0.278577279631184,0.511825204167878,0.293757546028718,0.53919620500315,0.288443721976968
1614,0.379584639678146,0.279032120281725,0.51177981034626,0.293359199330824,0.539121028954432,0.288534811556004
1615,0.37906118418608,0.279216119442793,0.511728894951694,0.293327963603777,0.53958206276703,0.288115051201741
1616,0.379631728606874,0.27888318510365,0.512041889382308,0.293484052347825,0.540183983949747,0.287895394384775
1617,0.379852444601314,0.279076405369557,0.511934127665592,0.293611191787368,0.540394394945288,0.287645204361904
1618,0.379571248416215,0.27967895047337,0.512793265263853,0.293304517968462,0.540230818813862,0.288030938850878
1619,0.379513414895626,0.280142623099875,0.513190329637287,0.293390629098243,0.539945232343257,0.288181970617775
1620,0.379455145200372,0.280112241158934,0.513004586746201,0.293871957339714,0.540643236267444,0.287868622572463
1621,0.380024599925474,0.279763713014722,0.513637219346377,0.293745454746653,0.541029103927099,0.287877579427636
1622,0.379880857983908,0.280268334346479,0.513659481016029,0.2935130209308,0.540877441683618,0.288487092885678
1623,0.379597218118201,0.280314260638986,0.513287526689122,0.294279327966234,0.540782819479235,0.288817999666002
1624,0.379683110591784,0.280186096795483,0.513218166825327,0.294488932657151,0.541534736181872,0.288359513836566
1625,0.379932722541495,0.280056309578497,0.512689146786657,0.294864638512027,0.54158123160369,0.288265784546572
1626,0.379601796020428,0.280039357785656,0.512690783754737,0.294822682626181,0.54211019114952,0.288338378599239
1627,0.380016892037197,0.279821559277582,0.512217352218995,0.29557094919282,0.542477564789803,0.28803377501332
1628,0.38039382585986,0.279410839109231,0.512385458432754,0.295738835500479,0.542465400735614,0.288154637716731
1629,0.380209264145587,0.279363977605377,0.512126116098344,0.29606767525843,0.542152314447982,0.28861667808134
1630,0.38065346300462,0.279074599366027,0.512774614796872,0.29573350918367,0.542317424741025,0.288645273657479
1631,0.380969868772434,0.279515106281287,0.514061513836994,0.295770115357568,0.542600140575479,0.288405578166703
1632,0.38083270984565,0.279761221691703,0.514156623220776,0.295569108183749,0.542722880425631,0.288428653122639
1633,0.380790401785142,0.27962871752071,0.514673710640417,0.29518701557802,0.542794711232464,0.288174671989254
1634,0.381006502572667,0.280029140577011,0.514961521635975,0.295348814507612,0.542554522977123,0.288572828011903
1635,0.380389470673964,0.281181205476325,0.515584720032039,0.294786080054747,0.542767509390551,0.288541054224243
1636,0.380718321578958,0.281225462941464,0.515442285935217,0.294765884353412,0.543116839834382,0.288615016751443
1637,0.380376704576712,0.281003245164852,0.515466766228917,0.295307504216704,0.543099799844794,0.288705693836888
1638,0.380529204079959,0.280845743889846,0.515295010648511,0.295644401924669,0.543261672988452,0.288692258240773
1639,0.380811118253299,0.281183310065856,0.515330988039012,0.295357927781463,0.543285957119967,0.288869011281503
1640,0.380951611906832,0.280982291796444,0.515847675718314,0.295023615457122,0.543445453636061,0.289065870413555
1641,0.380700896439177,0.280933497115665,0.515982412966455,0.295066558891602,0.543751145905308,0.288956423513034
1642,0.380784233396977,0.28055780132446,0.517351014355683,0.294166405021738,0.543567924020477,0.289225389222699
1643,0.381412425303428,0.279686387175858,0.517387651962588,0.294215005630781,0.543565438580316,0.289411673227093
1644,0.381395943108154,0.279248411552916,0.517770112068743,0.294080916397787,0.54342396970157,0.289653126555695
1645,0.381797671139463,0.279177770051464,0.518181353917456,0.293674238133269,0.542773653497887,0.290196902615016
1646,0.381199517930429,0.279704337410427,0.518001061700612,0.29343201995101,0.543124447978881,0.290141553344357
1647,0.380647441071927,0.280002105477409,0.518612196575871,0.293164952614522,0.54290265780607,0.290366476325093
1648,0.3803568357902,0.280205163315024,0.51909438503354,0.292845069697984,0.543242524137104,0.290049473305122
1649,0.379897845966827,0.280867871459291,0.51883584639838,0.292996208281539,0.543508315307074,0.289883407145908
1650,0.379155070772312,0.281011315582138,0.518350062095032,0.293607564037183,0.543791338731092,0.289673148228867
1651,0.378951872808062,0.281537994016624,0.518826103209498,0.293319371916001,0.543792077721537,0.289755238652048
1652,0.378291511740342,0.281428341334967,0.518609429673484,0.293559991978017,0.543760803240356,0.289899027315519
1653,0.378840005672124,0.281270458329723,0.517903964706092,0.294387217616814,0.543966619695817,0.289880438908197
1654,0.37973308730476,0.280587330183807,0.518565576499962,0.293884972840865,0.544258253544988,0.289880078259718
1655,0.379627182695773,0.280932329961599,0.518615767295859,0.293875973229277,0.54446053615089,0.289869915715462
1656,0.380890414726843,0.280515173226797,0.518336549455924,0.294090569459607,0.544671257053426,0.289891420408055
1657,0.381189617747593,0.280122425474563,0.518117216131659,0.294130397278335,0.545037380367668,0.289639179641623
1658,0.381047185101387,0.280129713103166,0.518393144459478,0.29428338619217,0.545148854194258,0.289762333371859
1659,0.380927378858244,0.280198570012903,0.519401631174187,0.293395854478782,0.545654065867782,0.289559827764845
1660,0.380349809985093,0.28050508171629,0.519652034092953,0.293111248255079,0.545918194466483,0.289581228415757
1661,0.380249677791052,0.280041853626793,0.520249188610427,0.292655544531174,0.545666034903277,0.289863807106708
1662,0.380827167595882,0.279996339146145,0.520704280818247,0.292341709149445,0.545907259539178,0.289715237605273
1663,0.380371126645967,0.27998652036777,0.520822248809617,0.292383896784863,0.545660497239717,0.290194235389596
1664,0.380679655337538,0.280368783131455,0.520646930118569,0.292693859583064,0.545885819364695,0.28982400708939
1665,0.381410010636509,0.280006811826166,0.520588339245777,0.292731157883515,0.545817167177746,0.28968155253698
1666,0.381882951532069,0.279887578000015,0.520714760274576,0.292608154756848,0.545664988841766,0.290132005028366
1667,0.38262147363671,0.279243390792719,0.520405356039624,0.293184461024192,0.545329613314991,0.29033017890687
1668,0.383096443799636,0.278632983896994,0.520594569407765,0.292809100720574,0.545847128832685,0.289912604001897
1669,0.383309995851902,0.278380510463367,0.521033374534271,0.292317771890327,0.546076634035158,0.289843070844429
1670,0.382921539691177,0.278875073602996,0.521389514539411,0.292081017810384,0.546632376889654,0.289960755929923
1671,0.383295357334806,0.279093734435023,0.521769601213144,0.29208439635123,0.546533209270342,0.290070473332734
1672,0.382993600431209,0.279011432869071,0.522275158330485,0.291884684019265,0.546491375265272,0.289907243184878
1673,0.382327266416668,0.279177133388188,0.522274272531157,0.291812535799776,0.546699667692396,0.290051386123071
1674,0.381851735011486,0.279817325222792,0.52214590420257,0.292224536538467,0.546720051828833,0.290324570316648
1675,0.382062633239901,0.279705622480187,0.52199768005081,0.292509835365911,0.546723962966548,0.29040974956897
1676,0.381874926491988,0.279916762374652,0.522029076135838,0.292845794895566,0.546705853817731,0.29050002367845
1677,0.382061408282836,0.279958046104264,0.522539722879998,0.292449302996392,0.546737739363667,0.290579664776678
1678,0.381742262755238,0.279843572335169,0.522041406989633,0.293072337649378,0.546822093992577,0.290619636499877
1679,0.381541782495288,0.279709971254298,0.52176570039435,0.293391464490522,0.546574724797364,0.290846593307658
1680,0.381833179316654,0.280364456296837,0.522106360366581,0.293004306083658,0.546712205766516,0.290836228854857
1681,0.382057742819963,0.280509401659995,0.522005490405099,0.29277374369035,0.54656577825195,0.290816214115678
1682,0.381917665089816,0.280535101344801,0.521277707849954,0.293691558990981,0.546012349433153,0.291385354833402
1683,0.382647896041476,0.280126301691631,0.521348130094109,0.293786885358722,0.545396347678502,0.292123541427301
1684,0.382753120735314,0.280497347270851,0.521364611841564,0.294113987503073,0.54583936336571,0.291950257181984
1685,0.381906961093979,0.2814390022271,0.521815972398643,0.293957953139135,0.546334681522922,0.291840977685318
1686,0.381345923111246,0.281702061794027,0.522597656887531,0.294168156873787,0.546466515053459,0.29172154939516
1687,0.381325611451489,0.281479736985146,0.523180849001799,0.293916405757366,0.546393497017991,0.291645359437883
1688,0.38107095621177,0.282159693384298,0.523570025718447,0.293618183513179,0.546419355851371,0.291692478511794
1689,0.381459644178425,0.282248594709925,0.523270855484778,0.294281403644269,0.546447994284335,0.291623340649784
1690,0.381221082329328,0.282296639309507,0.523977078735381,0.293622235557265,0.546896921218778,0.291737924981753
1691,0.381176058814226,0.282346214062108,0.52345004160832,0.29357149997636,0.54666974479778,0.291551404340672
1692,0.381198214052774,0.282939822076763,0.523274224374362,0.293747060423202,0.546728460170545,0.291694178431142
1693,0.381062406033913,0.283191053293663,0.523156421030596,0.293655169575249,0.546923929999855,0.291625900699594
1694,0.381257595652741,0.283349124870025,0.52289711116305,0.293825287392513,0.54690574368162,0.291640537180352
1695,0.381468596439774,0.283081498809895,0.523658615400368,0.293283898835497,0.547154761593648,0.29164196894568
1696,0.380853844272573,0.283821311110973,0.52351524140172,0.293773558057002,0.547023018618467,0.291594948630036
1697,0.380954896292995,0.283505205882983,0.523829596881939,0.293504911222807,0.547188752861026,0.291479687583484
1698,0.381016382483213,0.283899019740609,0.524078305614301,0.293611705348591,0.546900485115249,0.291767090160116
1699,0.380931132598917,0.283635007183448,0.524009625739343,0.293780187342617,0.547192432218073,0.291803159167207
1700,0.381204304056728,0.283250203556374,0.524662929922329,0.293284735582355,0.547481568087158,0.291654528588883
1701,0.381393126151106,0.283520744925839,0.524347924911358,0.293709307199601,0.547394316455317,0.291943957018345
1702,0.381370494833664,0.283771069662304,0.524071825504677,0.294168424478672,0.547812711616006,0.291708080767877
1703,0.381212906875112,0.283824358766985,0.523710263453123,0.294311188305249,0.547866598243424,0.291689552955105
1704,0.380955434649803,0.28332653887156,0.523883711845951,0.293881112496839,0.548109954902994,0.291506798958793
1705,0.380854463601296,0.282809585100686,0.524634523774577,0.293150797833691,0.548400980292258,0.291289679201915
1706,0.380573609747052,0.283130944387458,0.525003750085144,0.292726057894369,0.548069814298699,0.291598781061039
1707,0.380383438780413,0.283011542779586,0.524547675015941,0.29284664140719,0.54822181511106,0.291634707303523
1708,0.379915115872529,0.283333057361274,0.524768996824556,0.292877838500096,0.548769063224769,0.291544443275283
1709,0.379935361239304,0.283543547138347,0.52451139995574,0.293297972715458,0.5492347286718,0.29119024162392
1710,0.379949138472993,0.283254719941477,0.524347660256256,0.293802277238134,0.549664625609552,0.29101594084875
1711,0.3798042877332,0.283288898907086,0.524041562318639,0.293942564715936,0.54914831132766,0.291308169534197
1712,0.379533536115711,0.283560388643473,0.524615912618015,0.293530288369167,0.549278521330676,0.291262586786222
1713,0.379713595992503,0.283560616859235,0.524878541851296,0.293482759099953,0.549157037731829,0.291182932558148
1714,0.37932189782187,0.283480055384435,0.524557920429917,0.294241515884542,0.549641161833587,0.291166174656688
1715,0.37904091036636,0.283781291282107,0.5247712508431,0.294072416558855,0.550149232391482,0.290854896775056
1716,0.379173401422633,0.283523039228931,0.524550038539906,0.294349807039574,0.550657100667896,0.290604228072887
1717,0.379256393285651,0.283481929070362,0.524394547151201,0.295088002004921,0.550660030848602,0.290728284269304
1718,0.379402783446063,0.28341456304826,0.524270914935879,0.295361235248309,0.550764452690282,0.290615282510101
1719,0.379598561933248,0.283773242545581,0.524379103387394,0.29529257297938,0.550760998614036,0.290647642389652
1720,0.379198106875195,0.28346677558919,0.524256949554209,0.295385143531417,0.550758843206669,0.290831015873518
1721,0.379597415054362,0.282998095014761,0.524878700655411,0.29517591787304,0.550572423287746,0.290968088638433
1722,0.379113281338071,0.283343146309641,0.524981795240564,0.294894888004721,0.550821624564005,0.290870035757787
1723,0.378530428434143,0.283356414895558,0.525480344605167,0.29441813635054,0.55065218388649,0.291032248648505
1724,0.378449915451059,0.284105118353838,0.526253861874695,0.294007320112693,0.550503664614634,0.291211976967146
1725,0.378285072541528,0.283809829549916,0.526718731734716,0.293869236897767,0.550627876385928,0.290957594334779
1726,0.377910672476201,0.284107933397162,0.526561043840246,0.294149850272246,0.550569254300572,0.29096118693468
1727,0.378164924376183,0.284410614941194,0.526591829164373,0.294484357394956,0.550383379471571,0.291187970776138
1728,0.37792318707031,0.283754887964864,0.526872107041027,0.2946592644123,0.550511571650454,0.290975732135368
1729,0.378221598009586,0.283710767259406,0.527106595251306,0.2948203184207,0.550839684137638,0.290884388226127
1730,0.377307389154084,0.283829206881682,0.527334844909911,0.294780930942195,0.551151130609978,0.29078404370239
1731,0.377018872046582,0.284308223412531,0.527262578766692,0.295193617242738,0.550759398691508,0.291312898028229
1732,0.376947278357988,0.284318988778478,0.527570678310957,0.294974572225813,0.551075552306892,0.291315060425685
1733,0.376556888563435,0.284358111569951,0.527159232240143,0.295246224996138,0.550692184127439,0.291836554666685
1734,0.376793953739407,0.284064109753249,0.527179982369228,0.295115815939189,0.550299162282587,0.292260764227226
1735,0.376346951746254,0.284365089159334,0.527829994241284,0.294506583894539,0.550429939841779,0.292201688711634
1736,0.376820627868548,0.284237910735247,0.527864390024635,0.294528922378124,0.550620035443767,0.292126666645799
1737,0.376793714302433,0.283483894667312,0.528443583991768,0.29414748170846,0.550543618854665,0.292164124896882
1738,0.377230718099423,0.283578966251755,0.52838113722654,0.294332722818357,0.550467094564784,0.292159481423866
1739,0.377167226170301,0.283018831963454,0.528616703207686,0.294232027501803,0.550569428672982,0.292550736326121
1740,0.376771785258455,0.283252263985509,0.528612912003736,0.294394179265432,0.550610635381551,0.292790220406386
1741,0.376661098089118,0.283936624456347,0.529182333780715,0.294078415653984,0.55085016835817,0.292709351204104
1742,0.376889704240952,0.283925444850615,0.528856964705703,0.294618509326474,0.551500639662932,0.292541680342404
1743,0.37705027619962,0.283866378451398,0.5292173601906,0.294360599054294,0.55175834539768,0.292678182788281
1744,0.377417162719347,0.283504301751971,0.529639214668505,0.294108960577391,0.551452843677957,0.293083236782069
1745,0.377543195946913,0.283270275762296,0.529714399323662,0.294191625079771,0.551643250917872,0.293170411019295
1746,0.377803435262253,0.283226701238106,0.529491339644031,0.29446027866974,0.551835728656896,0.293152315231389
1747,0.377970007915232,0.28318357887155,0.529726846758862,0.294440946566252,0.551893897749585,0.293104512622884
1748,0.377773429314945,0.282560474664385,0.530067150856906,0.29428850881016,0.55198437591062,0.293007558997652
1749,0.377840860779671,0.282853686352767,0.530245766642302,0.293894592655937,0.551875377790647,0.293336304525716
1750,0.377956345188108,0.283047610699194,0.529654256039972,0.294214046752036,0.552190844295981,0.293263741081127
1751,0.378039951553163,0.282742859566786,0.529948977887334,0.294432218443224,0.552135449198825,0.293222015551049
1752,0.37823317201437,0.282391327559839,0.530052294753643,0.29463938893376,0.552279161912957,0.293352887075296
1753,0.377415225777457,0.283143772089503,0.530057622264836,0.294700426739103,0.552047881253902,0.293558348137851
1754,0.377318656459477,0.283763315077033,0.529796536512588,0.294990830705246,0.55229365600252,0.293410800464925
1755,0.376926002233604,0.284339262064328,0.529819794569184,0.294978625107993,0.551931546074018,0.293657813084022
1756,0.376455303442032,0.284370176585929,0.529837277876234,0.295328956596825,0.552140023729632,0.293676981657874
1757,0.376253541778259,0.2845905751806,0.530185746196561,0.295344424739183,0.552153878753974,0.293848674928313
1758,0.376498357607439,0.284763417719176,0.53040239912866,0.295150719437802,0.551996414555507,0.293683277067985
1759,0.376694485766927,0.285072177679104,0.530524323401739,0.295259318491205,0.551949960933251,0.293773872947502
1760,0.377227098239816,0.284545468986643,0.530541570261634,0.295112512091865,0.551805739378069,0.29376181627511
1761,0.376395472936433,0.285360335492681,0.530570891210406,0.295163984010493,0.552212398447201,0.293507557853564
1762,0.375903032937038,0.285685659955006,0.531161746154067,0.294652318785254,0.552062633524609,0.293531278432491
1763,0.376045027598418,0.285647446554784,0.530989148319951,0.294999988009775,0.552210542457331,0.293609628260936
1764,0.376670643118152,0.285379262748539,0.530355746120277,0.295543940729294,0.552205392018865,0.293805379657326
1765,0.376496397419612,0.285805801433214,0.530294415677705,0.295747199296488,0.552260285630464,0.293834428690816
1766,0.376875001235525,0.285257307371402,0.530183466726838,0.295746194794371,0.552493016792785,0.293666935524722
1767,0.376908031813881,0.285131835862024,0.530262107738822,0.295610087973726,0.552715585627237,0.293449533138927
1768,0.37696851634788,0.285070104636317,0.530229609859648,0.295749132296191,0.552363692307597,0.293904026468956
1769,0.376693564248438,0.285318725978321,0.529840330359431,0.296115854766254,0.552176863557817,0.294200318815991
1770,0.376645856394065,0.285468507148273,0.529612680710581,0.296197893455968,0.551871626684717,0.294459908364301
1771,0.376442037378132,0.285145616149293,0.53024495678997,0.29542642811334,0.55150523016408,0.29491861737772
1772,0.376313581650412,0.285055622200562,0.530002674576462,0.295685904997531,0.551618767283137,0.294718381512361
1773,0.376643122287687,0.284968738475104,0.530054456146077,0.295481529030546,0.551893127680308,0.294472625782628
1774,0.376578410108996,0.285252211444298,0.530224781999504,0.29541151209486,0.552006770958849,0.294343679903254
1775,0.376491434233286,0.284935931519539,0.530789557684864,0.295104598328332,0.551820035681603,0.294592185973935
1776,0.37622616873785,0.284868393491961,0.531124112110433,0.295010831759952,0.55201924530941,0.2946251154683
1777,0.376654127936676,0.284584950546151,0.531605143955062,0.294798158183534,0.552315619032443,0.294530455621454
1778,0.376266630139734,0.284795348398419,0.531765913644298,0.294578048327423,0.552527644378145,0.294730570132885
1779,0.376039447032227,0.285006039632133,0.531945054346837,0.294739311244258,0.552930123036036,0.294494556223307
1780,0.375939897741509,0.284956684128081,0.532082513990285,0.294806925239245,0.552711239175501,0.294727178937047
1781,0.375961566027621,0.284953082116888,0.531687135561671,0.295247442891866,0.553143125082082,0.294538335589161
1782,0.376482593192106,0.284857525962725,0.531425993513836,0.295261259964463,0.553068583553058,0.294660300150264
1783,0.376860163418002,0.285183011337386,0.531723956456535,0.295160250226452,0.552734262567741,0.294942537702751
1784,0.377025098407496,0.285371607400796,0.531111176449041,0.295482123768713,0.552703880318641,0.294906803473673
1785,0.377033847634963,0.285171277431136,0.531213013505413,0.295498118366791,0.55289492915983,0.29461431395953
1786,0.376681226985378,0.285382342647551,0.5311947483478,0.295502176617797,0.55303906731004,0.294581781138949
1787,0.375830070161915,0.285860278444113,0.53098124911351,0.295881726645818,0.55294115273468,0.294521737395931
1788,0.376196780103562,0.286145555595596,0.530629989676271,0.296203888994371,0.553124354842995,0.294624901973805
1789,0.376323644105669,0.28615724218834,0.530487024391273,0.296565006702625,0.553341898902374,0.294395002367803
1790,0.376264738143273,0.285809004743965,0.530769987864562,0.296489096772666,0.553598674433444,0.294143402562813
1791,0.376213927855562,0.285991118105452,0.531180605902022,0.296100460076694,0.55375259890817,0.294111219945395
1792,0.375648033967277,0.286503736019731,0.531464802103181,0.295968447216687,0.554031506531267,0.293772871381811
1793,0.375380584114251,0.286769816590758,0.531096654446743,0.296384490827107,0.553952610297162,0.293838972950558
1794,0.37587614788167,0.286380853904148,0.531076851203269,0.296566099257346,0.554428573827114,0.293673812124863
1795,0.375953909497398,0.286595675621524,0.530375080729433,0.297035418192065,0.554531394927135,0.29380084854696
1796,0.375703240534967,0.286717103580587,0.530835526611505,0.296956041262744,0.554847258703034,0.293617104409596
1797,0.375010841605989,0.287292178954696,0.530969957037528,0.296862133964305,0.555165466098074,0.293431605668918
1798,0.374687768472384,0.287377815073561,0.531044862627809,0.296694572742115,0.555100192079715,0.293580718930643
1799,0.374906473569839,0.287023353855267,0.530821991545443,0.29685523441027,0.55485152995861,0.293536563677689
1800,0.374430312313633,0.287438222130163,0.530940579034036,0.296617382143263,0.555071971949491,0.293253840056634
1801,0.374547007795614,0.287053353502191,0.53145712155945,0.296263195613256,0.555092540778402,0.293343420074802
1802,0.37442227417432,0.286890072660211,0.531204510003532,0.296340317771535,0.555495867019231,0.293116300008136
1803,0.374200670831587,0.287343923634156,0.531392338621576,0.29644541053971,0.555446383869756,0.293107683835742
1804,0.374723949493846,0.286993382618012,0.53188262359724,0.295817628401305,0.555709788946134,0.292814590286109
1805,0.375244019314113,0.286672134434961,0.53153723995557,0.296353843100306,0.556074148055595,0.292684465083485
1806,0.374741904326697,0.286855858682819,0.531258321686963,0.296260974550257,0.556074757757707,0.292840242056936
1807,0.374919139060918,0.286893327086399,0.531166978951526,0.296537759530954,0.555813818735038,0.293183971580486
1808,0.374580433118118,0.286844602829823,0.531002770284571,0.296560265636908,0.555730005185716,0.293069588462521
1809,0.37476073864154,0.286527075008213,0.53096778581051,0.296542675333209,0.55562386094348,0.293088983416978
1810,0.374251563541776,0.28706781606743,0.53061361076672,0.296714550917633,0.555486840684735,0.293215074235589
1811,0.374036125210497,0.287505745285231,0.53052379217551,0.296676748224907,0.555764077976735,0.293198434899118
1812,0.373772926944215,0.287978824973441,0.531085296279763,0.296149762214536,0.555762637943359,0.293257686466639
1813,0.373638698232545,0.288414034222142,0.531306029571039,0.296015517821793,0.555945074898077,0.292978375940149
1814,0.373310767603126,0.288073604226571,0.531790653162283,0.29594058524838,0.556305119645277,0.292645388089222
1815,0.373451471609244,0.288281054494894,0.53261834715724,0.295560447058638,0.556027618007221,0.293032684606011
1816,0.372883046237453,0.288539784874434,0.532724164183049,0.29561675719557,0.555800125780756,0.293352882249672
1817,0.372922182197518,0.288937643311408,0.532483121094752,0.295996286323588,0.555713525958696,0.293545518275278
1818,0.372529304869282,0.289379512680323,0.532371999162562,0.296379851630485,0.555635942616115,0.293597912804696
1819,0.372452736515201,0.289657186268444,0.532754642513744,0.295697568503669,0.555423468680535,0.293882231043518
1820,0.372677845611589,0.289929436407824,0.532467165765487,0.295990570753696,0.55550032402848,0.294023915650816
1821,0.37267461647233,0.290335668973865,0.532378099123181,0.296102330724348,0.556210673399308,0.29371485487171
1822,0.372656253036239,0.290766511581116,0.532516272570925,0.295931911129506,0.556053382270902,0.293834375582985
1823,0.372701446560625,0.290702174284935,0.532621054118544,0.296008595772608,0.555778123031131,0.294042439014163
1824,0.372221102864255,0.291190463747915,0.532879453179224,0.295991217334338,0.555660532097438,0.293882332286274
1825,0.372162066240616,0.291028188235053,0.532751589183704,0.296052455870588,0.555515451463208,0.294031011075919
1826,0.372335143850726,0.290831151069854,0.53291795322757,0.296033621398914,0.555535113715806,0.294136237705415
1827,0.372628518109968,0.29044615623551,0.532545600503283,0.296322776446914,0.555592005939539,0.294073759100131
1828,0.372492398548723,0.290790880516449,0.532727938337687,0.296105144919159,0.55533294023338,0.294417891361431
1829,0.372460596114806,0.29063697730808,0.532461425279038,0.296525106281065,0.55505604644288,0.294758822252584
1830,0.372748107509179,0.290257412036217,0.53336571025016,0.295726036044869,0.555123537192231,0.294869008622853
1831,0.371909319583287,0.290520509155173,0.533437515046998,0.295918527172184,0.555496274600557,0.294520672771499
1832,0.372178643699359,0.28986932845052,0.533046575202021,0.296391157222552,0.555626023277966,0.294456448374946
1833,0.372476975488785,0.289525588375967,0.532808295951258,0.296720015183737,0.555811087061993,0.29456298883783
1834,0.372969978710517,0.289284974446237,0.532529322646002,0.297070172081797,0.555953603762676,0.294391812189454
1835,0.373214145012954,0.289265760517704,0.532030999147528,0.297721101570832,0.556210919242617,0.294205866783278
1836,0.373683427974198,0.288829391351796,0.531894235149439,0.297726314167934,0.556422327389794,0.29421238682184
1837,0.374044816061949,0.288489227014625,0.532743847753685,0.29741934917874,0.556531870279081,0.293901697639892
1838,0.374125892126716,0.289355150882428,0.532971921399973,0.297331007581491,0.556707890278263,0.293840232568347
1839,0.373776089823065,0.28994559426474,0.533025307342661,0.297390647748739,0.556758976132273,0.294009611243839
1840,0.373299890007471,0.289815692733772,0.533313872244917,0.296929343279459,0.556818895605752,0.294034537137474
1841,0.373655432920097,0.289845317229708,0.533918681562109,0.296370252135354,0.556812766637985,0.293942605538968
1842,0.373985639953436,0.289947199753091,0.53381037857513,0.296223047150573,0.556803915938473,0.294109946400655
1843,0.373954669177504,0.290049683225255,0.533141898211496,0.296878574714101,0.556906725639093,0.294255975482613
1844,0.373841033530226,0.289984888050875,0.533194732126387,0.297270276067638,0.557214752160057,0.293887417641638
1845,0.373464439154515,0.290733912135161,0.533239165345525,0.297573053326434,0.557504674329913,0.293827702406568
1846,0.373183748233553,0.290968645583002,0.533330522888883,0.297188967674356,0.557891900716589,0.29360110573992
1847,0.373241905010732,0.291151149976404,0.533421760666815,0.297343842934871,0.557787475335596,0.293741019768876
1848,0.373306747010698,0.291059198323925,0.532850560478651,0.298127652209987,0.55780168727146,0.293846740938769
1849,0.373069570529398,0.291293174907312,0.532973679931236,0.298100641480884,0.557743458087764,0.293995817246356
1850,0.372952594405977,0.291553130344936,0.533115685068228,0.298433746156135,0.557715336654447,0.294202753325504
1851,0.372700411529363,0.291706681176064,0.533565041463323,0.298125991670006,0.55746425268713,0.294399848379949
1852,0.373446731650032,0.291349268902554,0.533515539387786,0.298472151263016,0.557792743792559,0.29423481695329
1853,0.373640130338979,0.29121807147145,0.533788815608784,0.298222050630733,0.557628884130826,0.294392453732809
1854,0.373892733958023,0.290834312939634,0.533943302428229,0.298053916692318,0.558373659124996,0.293883212781749
1855,0.373858821086745,0.291038540209738,0.534123027034385,0.297958207985987,0.558496681983881,0.293520670453745
1856,0.373948295057923,0.291382188356056,0.534307550700476,0.297532732697862,0.558087598417657,0.293855113364957
1857,0.374052212491133,0.29101566565566,0.534831817242879,0.297298515601509,0.5583956788212,0.293617642589877
1858,0.373534054195493,0.291095572512034,0.534866249966552,0.297439496041158,0.558510319449103,0.293656190812277
1859,0.373575202045023,0.290586795235528,0.534290917784501,0.29791988840131,0.558032449251415,0.29392875925097
1860,0.373285185354852,0.290971468165471,0.533818642699744,0.298354249505059,0.557838741050534,0.293986619011262
1861,0.372758361811666,0.291272149768278,0.534001323770446,0.298346297429208,0.55792647140902,0.293980860451627
1862,0.373458851446524,0.290950833664431,0.534421791858991,0.297967950676513,0.558104810521099,0.293777183970981
1863,0.373187200794531,0.291000677348853,0.534235229818269,0.297819508852184,0.558150138411416,0.293853470920852
1864,0.37310746197359,0.291154618849153,0.53446426533358,0.297673610695652,0.557826051243758,0.294134481558441
1865,0.372863620733441,0.291163446120841,0.534305493618717,0.298186522479191,0.558014636703761,0.294066321170598
1866,0.372940793532206,0.290735258156945,0.534023690098959,0.298603722544372,0.557738023683119,0.294257230813021
1867,0.373599966734983,0.290135922841511,0.53364795333996,0.298703877816617,0.558290004135928,0.294066588510794
1868,0.373682865352253,0.290370243051724,0.533462717518323,0.29893607961327,0.558592091438354,0.293919648628716
1869,0.373497816044466,0.290967763781282,0.533517531683962,0.298588278401113,0.558409706703668,0.294130667854562
1870,0.373915145325173,0.290869945751649,0.533830274665503,0.298343234180292,0.558903800020675,0.293950462530325
1871,0.373448720012586,0.290854513271391,0.533835931653858,0.298173391288474,0.55890936372578,0.294164567392395
1872,0.373638663887592,0.291090170128947,0.533311430581727,0.298511620047844,0.558643915173772,0.294361918560385
1873,0.373324558305748,0.291341725622018,0.533632525217127,0.298019688046209,0.558121906888429,0.294937033655854
1874,0.373419204432478,0.291011782712963,0.533492881219729,0.298082195014051,0.557724401472442,0.295221324919222
1875,0.373415192556252,0.29089705598236,0.533929914472301,0.298122840406162,0.558021499959279,0.295191904185869
1876,0.37326775174371,0.291150760753365,0.533742531013387,0.298104762193586,0.558024326049762,0.295326539713775
1877,0.373252880059317,0.291512019349329,0.533595230742538,0.298243780740888,0.558050315962137,0.295410561147457
1878,0.373697847542606,0.291499643039472,0.533296861674621,0.298723341460501,0.558158166984535,0.295213404529969
1879,0.373691257795541,0.291519172184797,0.533513803867817,0.298217723817771,0.557664711384354,0.295739726338402
1880,0.373763264755419,0.291711112160724,0.532918951815168,0.298579134118797,0.557749414638513,0.295620869258432
1881,0.373722721959249,0.291395037803165,0.532768105947033,0.298972641768733,0.557692794155777,0.295767655170119
1882,0.373927013387188,0.29145269768448,0.533108430643696,0.298790229815105,0.557568996769516,0.295914589461102
1883,0.374059037129171,0.291647321609802,0.532871014254657,0.298911301005899,0.557270859384278,0.296301649432012
1884,0.374378425080422,0.291019646255435,0.532326349653545,0.29939428475806,0.557547006216811,0.295837909682121
1885,0.374222730827356,0.29066129605217,0.53272780528113,0.299464993395405,0.557651907307416,0.295877673286538
1886,0.374448610025344,0.290871684922694,0.533577807679515,0.298669866649683,0.557511264499596,0.296295126376209
1887,0.374283729094182,0.291070272928673,0.533819074834554,0.298856136715684,0.557859612997492,0.295997409530789
1888,0.374357592162315,0.291074626412648,0.533546901816286,0.299251812035109,0.557802100891135,0.295893997212278
1889,0.374013943413513,0.291858123289474,0.533469714357494,0.2996051001801,0.557402884949388,0.296214242751797
1890,0.374262316925803,0.291664277607188,0.533494303613731,0.299962906024738,0.557198533029645,0.296500381793598
1891,0.374161811230026,0.291722661070806,0.533959927422492,0.29970361893092,0.557373529448229,0.296422067985664
1892,0.374300643623081,0.29152187623632,0.533985840942985,0.299121905494729,0.55742793643128,0.296644676601814
1893,0.374551504925571,0.291616817733519,0.534710506846793,0.298575637297695,0.557523725249635,0.296640765318311
1894,0.374230328904773,0.291809793950039,0.534491084917641,0.298582717093914,0.557569826082828,0.296601026568405
1895,0.374255373116143,0.291724158612058,0.535094688935284,0.298220196251594,0.55782153484066,0.296248911017653
1896,0.374002551578433,0.292142294579716,0.535190165595676,0.298311456112196,0.55827651656202,0.295949800070254
1897,0.373735383360834,0.292097704957948,0.535221872269576,0.298153773233546,0.558123557435203,0.296258455698979
1898,0.373388875591067,0.292016286032218,0.534909771245097,0.298622939587684,0.557704896594121,0.296912792159047
1899,0.372898445646326,0.292480151619844,0.534583226241843,0.299156038525467,0.558078130483972,0.296730685026126
1900,0.372444891255674,0.292840287751665,0.53471358738178,0.29929106665171,0.558564620565927,0.29660745988614
1901,0.372261279540496,0.293299821982327,0.534912963421852,0.299354201237341,0.558551990942926,0.296457564778303
1902,0.372125483114876,0.293221261209395,0.535612929851692,0.298809578479792,0.558616654154926,0.296615269533553
1903,0.37250932043107,0.293184894336092,0.535368231248047,0.299135497591095,0.558533160897362,0.296704794055056
1904,0.371991035590825,0.293323789438174,0.535268929788309,0.299471341997499,0.558739179027988,0.296546993710667
1905,0.37200925157057,0.293270583524969,0.535064902039631,0.299746316490619,0.55891314230132,0.29621372351421
1906,0.372171428352135,0.293152430770836,0.534775633245186,0.300107259152431,0.558683786840635,0.296077372393733
1907,0.371831178152028,0.293214967390375,0.534847517853626,0.300144676288611,0.558872654043356,0.296048732692252
1908,0.371997662291451,0.293251819845841,0.53538011274802,0.299602434825196,0.559299516214001,0.295746485821674
1909,0.371912577305951,0.293172533623924,0.535422655701931,0.299309699809507,0.559431858123276,0.295872271424571
1910,0.372251672798718,0.293063398115995,0.535566290247077,0.299253986194826,0.559560354485259,0.295794433801274
1911,0.372221386286075,0.29298373567608,0.536117251075225,0.298609667872582,0.559610569624465,0.295817558103
1912,0.371842359582669,0.29299245885209,0.536283248739983,0.29889110015988,0.559485547695194,0.295934465258687
1913,0.37168770351989,0.2931966534404,0.536872187143127,0.29902513943975,0.559402049688768,0.295752968114475
1914,0.371329523100772,0.29338387863251,0.536710472487049,0.298970879527871,0.559654768746651,0.295514712658367
1915,0.371374593938565,0.293451800294606,0.536739082414782,0.299145283462116,0.559861057071162,0.295428119945944
1916,0.371450240366946,0.293461372424346,0.536994128126667,0.298895140580212,0.559550505985627,0.295485126766481
1917,0.371567204665036,0.292878357792638,0.53653533696462,0.2995940859487,0.559272689469767,0.29573811222591
1918,0.371231526080046,0.293122617847325,0.536541580646225,0.299325975078176,0.558946583616333,0.296103605797956
1919,0.370515188396758,0.293374352072585,0.537000707208199,0.298788063299774,0.559080476548648,0.29593509991581
1920,0.370178136785959,0.293592256793597,0.537463709522792,0.298507320612128,0.559166305708379,0.295898563875332
1921,0.370373362037393,0.29345915012239,0.537792324600798,0.297995146881373,0.559391522368211,0.295953260944481
1922,0.370825394435029,0.293476145096873,0.537766222672212,0.297885762215697,0.560007060404944,0.295551438318413
1923,0.370537171608267,0.29391409139534,0.537674801630384,0.29803734912037,0.560009832343648,0.295530830137759
1924,0.370334312386512,0.29393483599545,0.537888716946087,0.298103361445361,0.5599951292349,0.295587213882728
1925,0.370447980568296,0.293807714055947,0.538488257946014,0.297507492987127,0.559653246439208,0.295925186443574
1926,0.370392638370561,0.293935073023616,0.537743503995154,0.298277103794986,0.559626918706064,0.296077715336569
1927,0.369593441930661,0.293907789539513,0.537882302827297,0.298311400169888,0.559992595843429,0.295963860231155
1928,0.369339331151812,0.294149254715592,0.537759208056632,0.298357736622902,0.560143974028062,0.295836993786214
1929,0.369155023041543,0.29407020457033,0.537801984837042,0.298338406260454,0.559875306244519,0.296161518368479
1930,0.36882782493324,0.294183841750638,0.538412084175419,0.297930947286551,0.559819264415183,0.296258793168557
1931,0.36856874095685,0.294250729192577,0.537688692079507,0.298373853239644,0.55997637252164,0.296348447934566
1932,0.369405468352184,0.294123003411766,0.537941832293809,0.297914166169376,0.559754720210618,0.296484495353446
1933,0.369297393189697,0.294275221947396,0.537385206630131,0.298270791647998,0.559915120037555,0.296470345178364
1934,0.369198232504028,0.29423341635661,0.537095323353977,0.298759580782957,0.559851151494731,0.296181955400287
1935,0.369397411441915,0.294311729767985,0.537358860588645,0.298761386405616,0.559895830738727,0.296049296979469
1936,0.369526840222633,0.294455110794174,0.53681166349283,0.299224237621603,0.559707262484899,0.296063248767923
1937,0.369403834264818,0.294673624135462,0.536174449631932,0.299752067943845,0.559619715584496,0.29614314425565
1938,0.368802060603606,0.295423357036048,0.536526583034058,0.299652362094768,0.559943111820054,0.296284319185658
1939,0.368928989069314,0.295351927574232,0.536537789258606,0.299744804620032,0.559906810886854,0.296206539201358
1940,0.368615101472719,0.295581722037505,0.536478737429779,0.299589388674448,0.559931539826216,0.296275692082422
1941,0.368028197530852,0.295970315014026,0.535698959590375,0.300583453021228,0.560084193530601,0.296204478594569
1942,0.367828835714825,0.296007190084553,0.535406637824633,0.300948879059553,0.560511572380186,0.295967121810643
1943,0.367219254424681,0.296177977620764,0.535323776159291,0.300640079899857,0.56026104251724,0.296185150406518
1944,0.366741544735156,0.2963032905133,0.535407005342797,0.300484832204699,0.560276750695093,0.296271538107361
1945,0.366905920988856,0.296355010303255,0.53519844903393,0.300508834485742,0.560693883473606,0.296084545438686
1946,0.36661852989784,0.296298597602331,0.535340277720197,0.300467706008247,0.560986513811035,0.295880263474347
1947,0.366535420309644,0.296436297478801,0.534739294450378,0.300773647344567,0.560968738422705,0.29578683125496
1948,0.366204638409317,0.296370544853371,0.534872417900575,0.300881616463633,0.560751644769293,0.296054677396913
1949,0.36591018313506,0.296471260014668,0.535174659873583,0.300902348601512,0.560894208270013,0.29596683360944
1950,0.366022015322988,0.296282884120958,0.535562963271338,0.300434083192523,0.561036154090463,0.295753393062874
1951,0.365957349629272,0.296583413886465,0.535102018407049,0.300666079385641,0.560914431554774,0.295962730878415
1952,0.366226721118779,0.296423844527425,0.534889773166602,0.300756517738944,0.56065341436462,0.296051294067091
1953,0.366835626731793,0.296215944756472,0.535237681118021,0.300509986939583,0.56078715238318,0.295989148259514
1954,0.366813886333777,0.29620113096979,0.534972539626427,0.300686369145915,0.560727854960023,0.296457184463521
1955,0.366507608175637,0.296313507681708,0.535615659351571,0.300273581734616,0.560452037388612,0.296558610329943
1956,0.366762114327212,0.296336711505998,0.535885089307054,0.300019072963698,0.560620692688687,0.296424146967634
1957,0.366496473070964,0.296652488217087,0.535218125092528,0.300650534745535,0.560773440320883,0.296429737443236
1958,0.366663594478734,0.296357545149264,0.535289532341602,0.300440340573115,0.560293887570892,0.296961968293026
1959,0.366445585217101,0.2965704512685,0.535699247600897,0.299944316459836,0.560103376274205,0.297092427729267
1960,0.366419873715598,0.296743162852562,0.535836661920435,0.299910501297856,0.560048571477133,0.297250273708173
1961,0.366776514123004,0.296837391441619,0.535913776361168,0.300036692797766,0.560210167559586,0.296945621246434
1962,0.367094298997631,0.296784527417071,0.535899885356038,0.299932398744894,0.560465638001911,0.29681242261139
1963,0.367505136554282,0.296722244190048,0.536010209341281,0.299939805577004,0.56054996726822,0.296504779445692
1964,0.36779169015822,0.296731738728536,0.536259981396571,0.29966042386588,0.560093120224248,0.296880856371076
1965,0.368394019828117,0.296741923826934,0.536786110736973,0.299375655742482,0.560082442330797,0.297128351798873
1966,0.368280743524727,0.296910893105519,0.536502299404363,0.299903415313306,0.559990840004001,0.297185085650054
1967,0.368442079277684,0.296912202144879,0.536753287567712,0.300041333732401,0.559753434832347,0.297303137847276
1968,0.368340621144438,0.297008786951377,0.536273058803941,0.300345805015426,0.560009385311969,0.297098682911834
1969,0.368376575315964,0.297135991416535,0.536284478776356,0.300355908639633,0.559734529898495,0.297328030140845
1970,0.368212760680563,0.296904224703319,0.536147681584281,0.300497409246324,0.56008168442357,0.29699009950051
1971,0.367661236577701,0.297075477269601,0.536370347181912,0.300712354113461,0.560231489354872,0.296937972777769
1972,0.368162876584307,0.296734100109157,0.537068580745194,0.300208475225176,0.560374221341354,0.2968077972567
1973,0.368004306974567,0.296961605701423,0.53709842787622,0.300119911357386,0.560440191282583,0.296851158191567
1974,0.368014991460826,0.296927475587139,0.537367116451641,0.299854235771334,0.560712171900359,0.29681429881377
1975,0.367878406838122,0.297294734670981,0.537791222643348,0.299599028620847,0.560980549211976,0.296872986558968
1976,0.367769108715799,0.297203233865091,0.538040698513373,0.299491565266371,0.561128581090116,0.296705319724928
1977,0.36820242787222,0.296914780527003,0.537909128152945,0.299495636431586,0.561203759436369,0.296605341404444
1978,0.368093009286358,0.296917552659652,0.537752714836116,0.299349006880426,0.561569893800859,0.296165395248028
1979,0.36875035851432,0.296347522752674,0.538172030587179,0.298851791909423,0.561699288082679,0.296136123948634
1980,0.368715822510725,0.296586884665044,0.538648274416598,0.298523415196582,0.561788496192641,0.296086824600168
1981,0.368686582044343,0.296435162800626,0.538752243498313,0.298231616564322,0.562428232274272,0.295598778196319
1982,0.36792637809946,0.296882313940327,0.538780002288049,0.298540423803114,0.562359924614186,0.295780357487338
1983,0.367703121262998,0.296947786808853,0.538785862410068,0.298425674054252,0.562421652354763,0.295876106764408
1984,0.367775230991721,0.296773567082322,0.538509770300683,0.298767845798179,0.562316479760625,0.295991078066492
1985,0.367414362204924,0.297037349849179,0.537699575554875,0.299420089019997,0.562410420938256,0.29598541569754
1986,0.36768967669706,0.296851779572041,0.537644155457904,0.299524892290437,0.562437828666513,0.296153345602594
1987,0.367432161283591,0.296820443702617,0.537550983511531,0.299784199667756,0.562364958976205,0.296447824420141
1988,0.367202513384877,0.297000614298529,0.536993923038344,0.30035567208867,0.563012946049893,0.296104775927572
1989,0.36670244969921,0.297160371280733,0.537441856518996,0.299966666963158,0.562859449878714,0.29621735199386
1990,0.367083096657549,0.296998354447575,0.538226804548853,0.299348905038425,0.562706493031211,0.296357497173622
1991,0.366972856711401,0.297062695083104,0.538156213055647,0.299215752909457,0.563066032141406,0.296245738523457
1992,0.367267052788077,0.297066086067331,0.537661229414158,0.299728960188529,0.562995034678814,0.29658725544981
1993,0.367265757431529,0.296994529641433,0.537622466189906,0.299991173242122,0.562797659966931,0.29666414943382
1994,0.36703392936782,0.297355054187391,0.537597080347289,0.300073577739328,0.562828815656089,0.296595676680102
1995,0.366766835522647,0.297305976982111,0.537239405806196,0.300451009717936,0.562986450350001,0.296638295693475
1996,0.36688116793319,0.297196553557017,0.537389659354109,0.300197196586959,0.562719975408357,0.296943188545942
1997,0.367124979743498,0.297156854069321,0.537221790632717,0.300284515964414,0.562798699583999,0.2969640817789
1998,0.366828286940037,0.297572693663261,0.537053357758724,0.300649418747734,0.562537462456176,0.297207663961035
1999,0.366235003090681,0.298045819042348,0.537150477629761,0.30063447516899,0.562419197728346,0.297303324806243
2000,0.366365761141869,0.297873523932242,0.536981754605958,0.300864178056232,0.562331050381152,0.297489487046518
2001,0.366388018248081,0.297879605987749,0.537166784368731,0.300875220943647,0.561906167913668,0.297908176664599
2002,0.36659116856615,0.297688177388354,0.537537276714078,0.300651836675415,0.562120795080247,0.297936715337662
2003,0.366855865794718,0.297281244802064,0.53724823677479,0.300740758866695,0.56188433728095,0.298203709200842
2004,0.366695625866923,0.29742111267132,0.537775887648768,0.300585635643874,0.562117353316184,0.29794128964712
2005,0.366536960770803,0.297646806182848,0.537641238427571,0.300454185270273,0.562287153867765,0.297666488563126
2006,0.366300643210953,0.297713682201636,0.538086812472499,0.300028049355165,0.56205245760338,0.297756765224853
2007,0.366411197101731,0.297611690452224,0.538319481393866,0.300017757117765,0.562104732325458,0.297709952498436
2008,0.365977488942079,0.297646583991147,0.538767165037429,0.299655267222555,0.56212983435467,0.29782344542543
2009,0.366063524645715,0.297466516286542,0.538824765577411,0.299592299709102,0.561936506291948,0.297883498555765
2010,0.365643086609247,0.298104867584352,0.539110943336943,0.299561732839607,0.561830561679267,0.298081273227994
2011,0.365825138228807,0.298206917229035,0.539018790414096,0.299744430054225,0.561963597966122,0.298103849599456
2012,0.3658717767438,0.298182302693892,0.538815917615034,0.299894773574066,0.561882494516149,0.298104854676359
2013,0.365442386681457,0.298567161066775,0.538704247963181,0.300050225714362,0.561868652450266,0.298053528172302
2014,0.365335704403844,0.298752615306394,0.538875658102343,0.299875179199208,0.562173226192715,0.297611160347323
2015,0.365687652854511,0.298335953993156,0.539367978296947,0.299722252685642,0.562267180410931,0.297586706889656
2016,0.365457373802884,0.298598452723587,0.539490975950396,0.299551238833332,0.562238489654261,0.297676160850492
2017,0.365221751684131,0.299182760705027,0.539848907530969,0.299305315470371,0.562577638366344,0.297434405294724
2018,0.365281873858802,0.299236276443337,0.539845652124987,0.299384544661029,0.562787426453642,0.297402244759886
2019,0.365312617803087,0.2995381786167,0.540140253836767,0.299379677022231,0.56256358439912,0.297622405803221
2020,0.365348896134278,0.299447471534442,0.539635054429554,0.299694343906464,0.56210067591005,0.297848315389539
2021,0.365080077417311,0.299522102634576,0.539568873827938,0.299752093939864,0.561927975839771,0.297955814693719
2022,0.364929484043889,0.299387572632867,0.539994608594055,0.299403777360176,0.562021166732547,0.297918666071031
2023,0.364993434061552,0.299562024373681,0.539597534731223,0.299401359402916,0.561773932688923,0.297955483279809
2024,0.364347947364857,0.300001175790525,0.539382386575954,0.299688964709032,0.561983013788733,0.297862950836208
2025,0.364258413013869,0.300536369002615,0.539437478410182,0.29982164994021,0.56205331360872,0.297949190806704
2026,0.364372048885835,0.300292962720034,0.539613340879498,0.299769593155715,0.561896526546561,0.297854624713682
2027,0.364159218965631,0.300134928676826,0.539613742444307,0.299642922964368,0.561991828041597,0.297895732926991
2028,0.363959576356518,0.30072644301739,0.539545853413236,0.30002583640065,0.561680300660356,0.298050092218675
2029,0.363807270097554,0.300961930975091,0.539042786348537,0.300521890059006,0.562076937578623,0.297892759251406
2030,0.363342444303607,0.301186075060239,0.538683842799808,0.300915589354405,0.56229498127714,0.297616372947
2031,0.36348059355542,0.301290577582599,0.538732228271107,0.301030239126578,0.562326012113392,0.297678375783212
2032,0.3640638067982,0.30091602558248,0.539435984227855,0.300656417064208,0.562545517690697,0.297538207542777
2033,0.363486732763679,0.301143014789441,0.539328806453842,0.301077627566013,0.562585626952059,0.29755862466445
2034,0.363464918788724,0.300781395439869,0.538914194633165,0.301449113508587,0.562175922581722,0.297786399018598
2035,0.363169497927028,0.300801602578713,0.53902018361526,0.301538752089342,0.562238817844093,0.297961209248541
2036,0.363223057532742,0.30060959076422,0.539252534901757,0.30152283540379,0.562277175739193,0.297711719402731
2037,0.363251464792793,0.300876012744486,0.539194323919872,0.301505267071513,0.562308551112446,0.297720155841677
2038,0.362912849518597,0.300817070318488,0.539508176740046,0.301493336403841,0.562546505612459,0.297548774977456
2039,0.362984087007129,0.301140190678196,0.539195236634072,0.301910764304074,0.562411266285748,0.29773424150285
2040,0.362427427336691,0.301452668994355,0.539483892152619,0.301899862569521,0.56294155214394,0.297569660815492
2041,0.362981810462499,0.300878035423244,0.539306628897217,0.302162722654995,0.562906068532319,0.297491671099148
2042,0.363317436889143,0.300597822260774,0.538708876556531,0.302784326715251,0.562842680307327,0.29762394324083
2043,0.363083236127043,0.300285617059099,0.538853216516868,0.302525258695519,0.562761459520562,0.297849966448203
2044,0.363041361484131,0.300215861795661,0.538907899143956,0.302647927699014,0.562831434455364,0.297874631319031
2045,0.363400256541449,0.299864565014848,0.539298925921807,0.302332255295531,0.562839753429845,0.297957003464611
2046,0.363817024866267,0.299629528972673,0.539094688870031,0.302400699946895,0.563104177878217,0.297622999472057
2047,0.36371138086516,0.300173034574333,0.539392665558694,0.302157433305418,0.563519487596877,0.297286089817162
2048,0.363606078399296,0.300021394456906,0.539400548044574,0.302320865450806,0.56353689612274,0.297246869098142
2049,0.363582915070752,0.300317159241033,0.538943932848797,0.302617061016302,0.563511913178201,0.297286716816833
2050,0.363243270900445,0.300763803848437,0.539301922677588,0.302228315604716,0.563072247169681,0.297525388116506
2051,0.363072548862105,0.300951300757479,0.539373571435698,0.302074247286763,0.562897105054328,0.297649200958398
2052,0.363195660728174,0.301050847864541,0.538798597473478,0.302531846590398,0.562339655576645,0.297957906816107
2053,0.362386806482858,0.301273219496765,0.538998795641809,0.302278956105964,0.562196142902991,0.298158920310304
2054,0.362666077663123,0.301314721504982,0.539390776301664,0.302056165586299,0.561969259026728,0.298408015287685
2055,0.362727868303351,0.300911110333158,0.53889447912723,0.302254724020908,0.562103842016874,0.298285064344568
2056,0.3628110918008,0.300594348577326,0.539255517590317,0.302040101222926,0.562143599562045,0.298394844794626
2057,0.362364871291092,0.301156598275801,0.538961834912886,0.302357487999954,0.562345961012174,0.298313578484526
2058,0.36222670712735,0.300824811453206,0.539101662386429,0.302357219106591,0.562500653998167,0.298191293419798
2059,0.361978179943402,0.301105916800957,0.539525949327597,0.302029748842145,0.562819760247384,0.298012106529749
2060,0.361995225212921,0.300857961282476,0.539490306060155,0.302213590370534,0.562875226713286,0.298100431433712
2061,0.362026706863019,0.300869754445504,0.539288171521468,0.302416785004473,0.562617906560359,0.298462136540281
2062,0.361989934994672,0.301234035318507,0.539427851380211,0.302471626397875,0.562767971003935,0.298363399619055
2063,0.361612154567185,0.301567438042221,0.539667262994581,0.302275164662673,0.562729978876338,0.298497447612405
2064,0.361307250747225,0.301486138449987,0.53918864726875,0.302939262680142,0.562787848470853,0.298584451981127
2065,0.361327696720162,0.301307364886806,0.539041706566462,0.303119090041965,0.562954452991405,0.298569741538963
2066,0.361491243714203,0.301197042778357,0.539221436028327,0.302799910129972,0.562751059541315,0.298663383692992
2067,0.36149840835251,0.30130163584162,0.539093936532109,0.302938569875932,0.563226349730756,0.298260506632082
2068,0.361505641375435,0.301268792827608,0.538811173201987,0.303253770855083,0.563224026058091,0.298254940173197
2069,0.36156171034129,0.301233867774831,0.538564985042547,0.303582722861148,0.563134167548608,0.298381866813143
2070,0.361746572936127,0.301356498253459,0.538408336276827,0.303580748845963,0.563242662794228,0.298466928171926
2071,0.362053189027869,0.300897208885892,0.538309823659768,0.303690567985232,0.563189272577005,0.298575498110279
2072,0.362167636007672,0.300675633855241,0.538063263940607,0.303913576077992,0.563351553341687,0.298482892731199
2073,0.362315841361603,0.300354660210625,0.5377970333883,0.303993475908875,0.563493122577628,0.298394125743769
2074,0.362286564499903,0.300386279444986,0.53806134238358,0.303863066951763,0.563661389640272,0.298425290999784
2075,0.362218883920824,0.300071629106495,0.538177810221241,0.303585370208382,0.563899615006826,0.298215378856949
2076,0.362055963076798,0.300440681990224,0.538309665058992,0.303471725205984,0.56406589871344,0.29808592015204
2077,0.361795139781306,0.300209184100955,0.538352805319423,0.3037164726641,0.564284921747176,0.297854707426736
2078,0.362084700868515,0.300066616270374,0.538613281375698,0.303542237324907,0.564418696550401,0.297719093022886
2079,0.361984370577905,0.300233717418737,0.537932756173638,0.303920421680131,0.564357751654975,0.297644503714603
2080,0.361823641750546,0.30060707971248,0.537708612887327,0.30420097504319,0.56434845104165,0.297597186829767
2081,0.361190630089686,0.300760246147929,0.537740406450611,0.30421655732823,0.564374587550643,0.297504778299484
2082,0.361070281900335,0.300718381375106,0.537943211459026,0.3041689299411,0.564225601039021,0.297572623275723
2083,0.361348739154844,0.300806369611065,0.537799276535955,0.304516166122578,0.563914132725799,0.297864155149049
2084,0.361378514500362,0.300885940656671,0.537979946915482,0.304458997725665,0.564009289988899,0.297676110787585
2085,0.36114407444845,0.301001785328206,0.538045347110558,0.304413807034416,0.564070769107345,0.297663533586581
2086,0.361000239008885,0.300662433252973,0.538339754160303,0.3040352980954,0.56388886608048,0.297716474911237
2087,0.361338224711496,0.300736375134317,0.53845308871046,0.30395577007799,0.563745643959159,0.297932497915482
2088,0.361605363337528,0.300628713483446,0.538928908520313,0.303613633436419,0.563631193033962,0.29791457282251
2089,0.361441879541922,0.30033975487142,0.539422437296073,0.303145279336878,0.563842651830527,0.297763812960247
2090,0.361427691334844,0.300462660649206,0.539206199860578,0.303119312563984,0.563646266002981,0.2978602348005
2091,0.361185084987122,0.300830928040361,0.539223766942369,0.303162592531708,0.563546880313197,0.297936886507979
2092,0.361016656920139,0.300852299213518,0.539436884567512,0.302989811959191,0.563530268405464,0.297790303091867
2093,0.361353911424257,0.300736930020775,0.539600579118039,0.302884055160408,0.563666890966994,0.297751417269227
2094,0.361413717494509,0.300739302299904,0.539859043536094,0.302866894846267,0.563659073927155,0.297867561035322
2095,0.361273457275218,0.300520440899899,0.54024774752262,0.302662296466248,0.563741950266451,0.297971947934354
2096,0.361119414894759,0.300973925493084,0.540148917818595,0.302532224859602,0.563569505260834,0.2982739215961
2097,0.360722749097169,0.301135084550748,0.54001169551346,0.302738644441574,0.563549785057233,0.298451146525821
2098,0.360751607623561,0.301295656536166,0.540262222456373,0.302458748897537,0.563775009391699,0.298263691353187
2099,0.36065234619228,0.301345235105725,0.540176356828417,0.302424350456312,0.563890968016332,0.298249862566724
2100,0.360583546643194,0.301605606185977,0.540348493510678,0.302236661791969,0.563777377307033,0.298299662835806
2101,0.360540954885237,0.302027704528089,0.540294089104386,0.3025110554946,0.56373941872207,0.298376919258421
2102,0.360464916598388,0.301778688008953,0.540258546726435,0.302518801335022,0.563812949858709,0.29838143523934
2103,0.36077927074356,0.301611820117172,0.539955914567633,0.302925307441777,0.563867633719102,0.298323041449615
2104,0.360815882182445,0.301831051219556,0.539955725821083,0.302930459505993,0.563986506852744,0.298241677169423
2105,0.360509117251913,0.301901723677807,0.540015818189887,0.303057598772444,0.564346206249687,0.298082065720554
2106,0.360985496729022,0.30164756554441,0.539738400523966,0.303391832540123,0.56393454229069,0.298496441226456
2107,0.361128734515747,0.302044584038833,0.539892307614081,0.303216926571357,0.563866518479227,0.298746296370044
2108,0.361362273486482,0.30180177954137,0.540564136153414,0.302869104188861,0.563961982453249,0.298864834793115
2109,0.361098310873912,0.301768194666472,0.540631209985347,0.302786230775243,0.563962822022567,0.298850495738619
2110,0.360907034360052,0.302028676813844,0.540922074445991,0.302708581230898,0.56400289588827,0.298994262996419
2111,0.360852870827952,0.302433854145653,0.541028750184543,0.302694014754908,0.563801660780358,0.29909308015825
2112,0.361197346200391,0.302112071110161,0.540821337516397,0.302822715603664,0.563979237423875,0.299032000794354
2113,0.361175348083684,0.302235398588388,0.540765362209514,0.3027813913182,0.564009114781246,0.298947932149801
2114,0.361224138500824,0.302022937200825,0.540247866879293,0.303147380753932,0.564317409450615,0.298737973776552
2115,0.361525595388562,0.30176141879219,0.540324824862122,0.303172450218343,0.563985707329893,0.299019175763125
2116,0.361287664376897,0.301646313114745,0.540288086196058,0.303212272512543,0.564345586094633,0.298773994926958
2117,0.361459182240273,0.301450641095153,0.540971495997788,0.302874530202218,0.564505375626522,0.298683836115721
2118,0.361723802019773,0.30135814665106,0.540942020010427,0.302953780871871,0.564229443260862,0.298716198191626
2119,0.3617421568695,0.30126496356935,0.540712704726717,0.303177885206494,0.564418622889924,0.29859039581653
2120,0.362163860200347,0.30094856329172,0.540811966014583,0.303080565944495,0.564403847716205,0.298622934404144
2121,0.362459975348761,0.300696959180019,0.54065185218752,0.30319978814614,0.564253490119038,0.298609258384363
2122,0.362565495475709,0.300575896329273,0.54132690545228,0.302758788264927,0.564154585717798,0.298510411689119
2123,0.362203020194154,0.300851914390859,0.541301973110875,0.302595871006599,0.564487373802091,0.298117671462712
2124,0.362441627866085,0.300664795846142,0.541053035887496,0.302511116988342,0.564248356010622,0.298283957313624
2125,0.362216281652865,0.300910010509294,0.540897158878016,0.302565537620054,0.564325217818079,0.298165647723884
2126,0.36196585223512,0.300834069093916,0.540741177668665,0.302839459539279,0.564235641246632,0.298272701490226
2127,0.36254049508252,0.300610835204634,0.540303635905204,0.303195946813508,0.564259331681328,0.298442529008269
2128,0.362601118707005,0.300700164352974,0.540661226532496,0.302824092535056,0.564521487909467,0.298330090843202
2129,0.362565428522726,0.300547462302614,0.540553278013682,0.302854659417585,0.564316871458663,0.298571337831744
2130,0.36263144186956,0.300545060123304,0.540337209292489,0.302980766144646,0.564331910914938,0.298354675839375
2131,0.362576825856358,0.300552651834314,0.539542663314774,0.303746505441273,0.564226705585923,0.298374275087703
2132,0.362302283998309,0.300810042316464,0.538669277630492,0.304357911841741,0.564369304645932,0.298372907126528
2133,0.36215989071833,0.300908598392301,0.538507923123176,0.304485095584494,0.564293485615593,0.298604544909801
2134,0.362033327929936,0.301126795213832,0.538185588289294,0.304838292700106,0.564003020886237,0.298725938983051
2135,0.361562540810673,0.301218499597249,0.538563233085728,0.304718464354897,0.563909442855787,0.298796282302473
2136,0.361526485279229,0.301374223301585,0.538950343425664,0.304365573205353,0.564164056530469,0.298699837391332
2137,0.361335894330545,0.301244224417336,0.539165196201106,0.304066912736522,0.564290643462713,0.298518184189975
2138,0.361495210323411,0.3009563053625,0.53882465684976,0.304315033137011,0.56421328599988,0.29871660997318
2139,0.361489790204414,0.301112943857737,0.538855706925196,0.304121810733626,0.564352786797467,0.298736937095977
2140,0.361591004816272,0.300938476281395,0.538232422172799,0.304566129006877,0.564292278763223,0.298770558292317
2141,0.361293436134087,0.300880124281726,0.538065642992155,0.304931406774226,0.564021744283868,0.29873310047731
2142,0.361001723994191,0.301268432684922,0.538313241982108,0.30490287835377,0.563970738919893,0.298730388619965
2143,0.361174315879105,0.301239502923957,0.538100798083571,0.305159623972826,0.564139762154911,0.298756087807545
2144,0.360788649552289,0.301421486025461,0.537992051639027,0.305477906967554,0.56409363410353,0.298814344429162
2145,0.361189690980965,0.301088518703359,0.537480904002333,0.305937840308988,0.564136263411071,0.298765598744567
2146,0.360808317033685,0.301223812158165,0.537943536003674,0.305235828580627,0.564187482241655,0.298823537676588
2147,0.360572452230601,0.301171682250505,0.537609030668029,0.305403687336131,0.564246061900064,0.298618602476002
2148,0.360279552117229,0.301207112991844,0.538182718384692,0.304901516895892,0.564207736174149,0.298662645116304
2149,0.360465818909661,0.300965933738564,0.537352255687836,0.305620439129379,0.564091565414489,0.298887368268302
2150,0.360686610688669,0.300840670008231,0.537856035647509,0.305177518498644,0.563717903815408,0.299222440154065
2151,0.360654654965387,0.300405033442441,0.537868074128631,0.305174780726417,0.563815626816694,0.29927493974782
2152,0.360458304049769,0.300611814632869,0.538347291348809,0.304772456643896,0.563737285013289,0.299300844020034
2153,0.360306699658556,0.300631487378258,0.538869834068291,0.304176839937585,0.563876942118583,0.299291564916315
2154,0.36004860366674,0.300737777213882,0.53870746137424,0.304265428880853,0.564089407685322,0.299069245385292
2155,0.360113288385836,0.300987121382974,0.538514717933251,0.304348899824374,0.563853935723614,0.299220163794159
2156,0.359729208303255,0.301424305255146,0.538698795809231,0.304150217270832,0.563947154898053,0.299287863006549
2157,0.359677245607688,0.301398750379739,0.538745447551574,0.304023717999112,0.563894239737106,0.299594197194353
2158,0.359231584512262,0.301542547388943,0.538984595255032,0.303606251875479,0.563809207863236,0.299608114945748
2159,0.359024173260294,0.301708662860219,0.538917238149995,0.303755181586988,0.563656117881599,0.29983808668219
2160,0.359375200739864,0.301691016952568,0.539320346563284,0.303414064289882,0.563621071392982,0.299969556394654
2161,0.359074915032391,0.301931406097684,0.539371342301195,0.303578780772497,0.563554036497859,0.300170824224958
2162,0.3589320141022,0.302373460173134,0.538778235732103,0.304030417362423,0.563425130993818,0.30035627492792
2163,0.358645549822003,0.302409871161807,0.538721917700832,0.304350097648904,0.563492316943141,0.300480062751466
2164,0.358692165252045,0.302524562516598,0.538446564862768,0.304462309916069,0.563664381722216,0.300294971070565
2165,0.358581630313005,0.302766375248848,0.538547925412592,0.304498912747652,0.563549199968753,0.300343493280802
2166,0.358823540852676,0.302563209983376,0.538789069425863,0.304366720852829,0.563693038177881,0.300310585604164
2167,0.358491028439177,0.30245211103569,0.539079468409124,0.304178892904112,0.564172523541601,0.300026232821165
2168,0.358600017265463,0.302784043364471,0.539188577489754,0.304191712541802,0.56431086053714,0.300010201259097
2169,0.358310132867103,0.302806990638017,0.539003767396011,0.304309954705842,0.563936920671411,0.3004664754656
2170,0.358174161462729,0.303261399260282,0.539324684634586,0.304062467341667,0.563859784469213,0.300326284502522
2171,0.357912422355045,0.30337798705046,0.539179987928517,0.304490897734683,0.56377207197111,0.300306429976283
2172,0.357618964272257,0.303586603123915,0.538944369740663,0.304848883251893,0.563462123434899,0.300319816907992
2173,0.357570702050318,0.303851244236831,0.53900386643621,0.304890375699128,0.563297706779705,0.300356055364598
2174,0.357454891756164,0.303808593766454,0.539003181081296,0.304889872358835,0.563700010977042,0.300001302978196
2175,0.35705538150709,0.304185989938844,0.539035612398266,0.304537434176895,0.563740575715626,0.300129670322271
2176,0.357176243948538,0.304238499281159,0.539593243770242,0.30392294886009,0.563775543513259,0.30014405960066
2177,0.357670183983877,0.304333347536764,0.539470388934471,0.30406312343825,0.563915851099529,0.300150388849275
2178,0.357206022026145,0.3047060705321,0.539896807744801,0.303933490387103,0.564042515158273,0.29994229545496
2179,0.357299436822961,0.304850493292173,0.539773341005634,0.304015918019254,0.563836525879421,0.300043472199103
2180,0.357158995191915,0.305007948012463,0.539159002953314,0.304309255423599,0.563761022798578,0.299820417369384
2181,0.357243899632836,0.304914723269606,0.539693576099815,0.303633397980399,0.564241662962482,0.299480533050677
2182,0.356931425740732,0.305027970991047,0.539741098677254,0.303597548106584,0.564317841748014,0.29939347325662
2183,0.3573690294201,0.30439975433087,0.54007292047847,0.30345593737235,0.564489522478305,0.299288224998455
2184,0.357806443807325,0.303866024452544,0.540415208795936,0.303076429747561,0.564481425577941,0.299383706939114
2185,0.357870328351434,0.303582027979953,0.54025992370886,0.303154861749752,0.564263541899319,0.299648948414742
2186,0.357574491512772,0.30346562608614,0.540346990708212,0.302915392143033,0.563894447189506,0.299935457089612
2187,0.357192253405877,0.303858709676894,0.540636699041286,0.303013304943579,0.563827681375076,0.300049382660806
2188,0.356969883137391,0.30395838871294,0.540245539105161,0.303125294609772,0.563517124089561,0.300093263469635
2189,0.356544591206045,0.304330998826969,0.540267866322964,0.303101948097213,0.563286516087578,0.300142873141891
2190,0.356204499405911,0.304170231811738,0.540025152218265,0.303307499054981,0.563352176722493,0.299953610629496
2191,0.356049212509353,0.304653786639915,0.540058664494232,0.303330059554667,0.563365515063161,0.300215102804064
2192,0.3557866746869,0.304757843136276,0.540099390762377,0.303019069813905,0.563448299789625,0.300229675594924
2193,0.355562410147767,0.304683550789265,0.540136763347159,0.303184367119813,0.563527815180648,0.300295609163904
2194,0.355775507939854,0.304488261453444,0.540126290145226,0.303354159165768,0.56348810360505,0.30032675774989
2195,0.356001381331583,0.30478107482837,0.539713201008071,0.303714587272052,0.563761292752348,0.300155732495559
2196,0.356114541093089,0.304683016515495,0.539950084212798,0.303597052456455,0.563786541928269,0.300157595117052
2197,0.356336833153914,0.304541360614978,0.540151040239808,0.30371130008126,0.564186932742377,0.29986155028609
2198,0.356365932449842,0.304617814945558,0.540216675365496,0.303551623753131,0.564080003088024,0.299924263104313
2199,0.356382057565794,0.304675022157653,0.539979757395993,0.303837943210027,0.564032207924427,0.299914674947655
2200,0.356327371319002,0.30483802413867,0.539819752055479,0.304177908627914,0.564239924762776,0.299710135501794
2201,0.356127179988573,0.305048030502215,0.539266992624688,0.304604134875671,0.563996245584344,0.299964581855595
2202,0.356172564072128,0.305213371289945,0.538783683927414,0.305014956396521,0.563502707927401,0.300453310157983
2203,0.35561283651267,0.305893260356828,0.538693262713018,0.305303384486637,0.563656629353307,0.300161240229933
2204,0.355692055828553,0.305723643578026,0.538442994383396,0.30543633966098,0.563792832091279,0.300042411977817
2205,0.355386345598344,0.305896969225206,0.538535124309924,0.305585476570078,0.563953873961893,0.300088466774946
2206,0.355108924967384,0.305932900457845,0.53860601789821,0.305629008236441,0.564015299665363,0.300099939820812
2207,0.354711367775364,0.306079781091182,0.538410356216688,0.305876300449802,0.564010510975949,0.300049410313563
2208,0.354585758690994,0.306416091461361,0.538752845502713,0.305587467834536,0.564081791816683,0.300069567001592
2209,0.354539971239159,0.306629831235341,0.538410856519162,0.306070004575354,0.564223386893469,0.300015274733351
2210,0.35475735675492,0.30636010190426,0.53827875537779,0.306241372813631,0.564190163201211,0.299811418577023
2211,0.354884241156862,0.306327004510507,0.538503550607449,0.306169010706963,0.564150331363598,0.299690687135368
2212,0.354945869913316,0.30676897059684,0.538890305771632,0.306132371622894,0.564047858513426,0.29989903058905
2213,0.355163444905887,0.30653450173523,0.538795509005832,0.306389163247654,0.563912797784618,0.300036555331597
2214,0.355229034766334,0.306573168228821,0.538667274677602,0.306517952515836,0.564061649633271,0.299772589522849
2215,0.355103614547596,0.306558123866843,0.539005821157551,0.306040272106299,0.563828391482671,0.300144885887178
2216,0.355134287511946,0.307028811541752,0.53883964506638,0.306479051901095,0.563811915398749,0.300288845290399
2217,0.354771036169492,0.307405898214164,0.538997095487344,0.306279679383089,0.563839451477181,0.300290853894658
2218,0.35422039071462,0.307459649476533,0.539462898041363,0.305644988439612,0.563898232899123,0.300259186655577
2219,0.354046109215893,0.307443933034685,0.539760067940938,0.3053202429281,0.563998369177374,0.300305303469307
2220,0.353878007702959,0.307617858653144,0.539956629197658,0.305316092316355,0.564157035423385,0.300279179759905
2221,0.35412736866347,0.307411978415592,0.539883859817528,0.305453098000718,0.564631345478624,0.299883322315898
2222,0.354385624559881,0.307311952377862,0.540367420936834,0.305109016774761,0.56431687786181,0.300121942493595
2223,0.354262371670165,0.307094665315911,0.540340639964653,0.305325448774745,0.56439004711941,0.300278650732925
2224,0.354577186704735,0.307054657762,0.540233366918757,0.305322789828301,0.564033271242466,0.300643135378513
2225,0.354145910266761,0.307245613690411,0.540526098039326,0.30481597626539,0.563819132749774,0.300882352362508
2226,0.353890431374581,0.307357531783259,0.540101176716501,0.305159773821977,0.564210621151872,0.300579802682922
2227,0.354002010122771,0.307516656714808,0.539600192293887,0.305554897789312,0.564041237612833,0.300756107583164
2228,0.353333715475248,0.307740675736311,0.540351602095849,0.304806930631396,0.564403175187263,0.300455969667379
2229,0.353194392536354,0.307619911876287,0.540672147205217,0.304575858769401,0.564447465110882,0.300560675731639
2230,0.352910489613382,0.307725208631536,0.541325040013914,0.304017034542424,0.564066739719659,0.300840392063327
2231,0.352778422817748,0.307740162736923,0.541415320927781,0.303901107291854,0.564111785706073,0.300852037054205
2232,0.352703282963674,0.307667957588932,0.541615150135331,0.303854644823424,0.564224302175149,0.300885445058983
2233,0.352720223669632,0.307652955788883,0.541808731124014,0.303809316263114,0.56422224043745,0.300881409774348
2234,0.352525775300661,0.30767584630535,0.541423521204582,0.304218673092772,0.564234484485521,0.300828162024656
2235,0.352556121609575,0.307561810054796,0.541315423557209,0.30435910997905,0.564023709425221,0.301040288860579
2236,0.352792732092958,0.3072665522882,0.541421870108011,0.304418917791116,0.564388882186277,0.300598071974024
2237,0.352897575085996,0.307467043007703,0.540969379334187,0.304614368999918,0.564352774581613,0.300665969592367
2238,0.352884026447872,0.307646913243729,0.540951642540017,0.304768183565715,0.564087559529245,0.300904080345295
2239,0.353074488332452,0.307598268465677,0.541135505812717,0.304614468904246,0.564166762607775,0.301004865610022
2240,0.353185407822375,0.307670421612091,0.540900940129068,0.304829850781242,0.563983400653476,0.301113745949356
2241,0.353563639293871,0.307611657596366,0.540829820661358,0.305160458430076,0.563878768883377,0.301172997866427
2242,0.352935408712867,0.307833895356156,0.540274757962699,0.305988482565779,0.563859085271799,0.301214188341274
2243,0.352774363164839,0.308139227207336,0.540006191325017,0.306242101842722,0.56361549481945,0.30124445416656
2244,0.352694865479684,0.308115656884261,0.540109876362988,0.30627518580484,0.563489470975692,0.301251656823828
2245,0.352621755039427,0.308313290342051,0.540303418150488,0.305887086224018,0.563412799900838,0.301400539518941
2246,0.352335100849243,0.308885414183653,0.539636390560392,0.306396909822275,0.563228635126083,0.30149163049672
2247,0.352670852843824,0.308302407310719,0.539824376433127,0.30640857779453,0.563360571757725,0.301414133160967
2248,0.352670774566636,0.308755876301421,0.540003091673681,0.306185792930075,0.562964240508525,0.301732063956227
2249,0.352546859890735,0.30900544345595,0.539544722108834,0.306821967029273,0.563158449890328,0.301555548941835
2250,0.352589263509642,0.30896238218843,0.539834907761435,0.306503840655201,0.563203191872623,0.301554380095107
2251,0.352390472226854,0.308967395456956,0.539865710846623,0.306450740516147,0.563222987897664,0.301816117174355
2252,0.352197234324667,0.309100302245315,0.540120191512214,0.306496212257957,0.563211989003037,0.301649412590899
2253,0.351990613493942,0.309396645299085,0.540277414596962,0.306523308771402,0.563102770850931,0.301646046162661
2254,0.352083052563489,0.309402148028654,0.53956781834303,0.306916996905784,0.563187595869211,0.301392530716317
2255,0.351987230849523,0.309464655617934,0.538863662209255,0.307304952584703,0.563232308727785,0.301334853868358
2256,0.351493122395029,0.309497071821425,0.538786513600082,0.307531891341271,0.563231190264055,0.301304371474804
2257,0.35156154547365,0.309185532555939,0.539189799806549,0.307235623010103,0.563568694358368,0.301062162843143
2258,0.351687277220095,0.308907331122416,0.539052547182758,0.307305379034885,0.563658891417671,0.300966017944083
2259,0.351466740436839,0.309125724673281,0.539319753958207,0.30730060317113,0.563966426371062,0.300676640258185
2260,0.351475138831628,0.309168893100242,0.5394023008485,0.307264742871445,0.564189569970137,0.300329682469628
2261,0.351462272131473,0.309017484113561,0.53974016474836,0.306943341852654,0.563966138325256,0.300751113609658
2262,0.351553639194033,0.30876450450913,0.540281108629025,0.306700839750789,0.564012585026071,0.300899873214044
2263,0.35184673324738,0.308877824424397,0.540397610162339,0.306655023329559,0.564345033128207,0.300817795174828
2264,0.352278055093122,0.308886221900309,0.540488243867794,0.306522881984004,0.564546177332263,0.300678004379082
2265,0.352200919904643,0.308741123552975,0.540706773607495,0.306394815849374,0.564754721066563,0.300663609789533
2266,0.351982479667018,0.308805268950908,0.540417326092647,0.306506960543602,0.565155031370288,0.30022120963581
2267,0.352049489100405,0.308815706921997,0.540607317852041,0.306472529198701,0.565329175037286,0.300105656146202
2268,0.352000405924402,0.308874732042365,0.540380536059778,0.306809252493622,0.5653473379425,0.300145454007876
2269,0.351999125655596,0.309031090938473,0.540303514696067,0.307106475571466,0.565360576309924,0.300215553100105
2270,0.352296443968597,0.308853605975199,0.540026400554509,0.307431870860722,0.565155339507451,0.300428740909891
2271,0.352203122423337,0.308909347105694,0.539768756271477,0.307902716691315,0.565219641300017,0.300422550118498
2272,0.352162011425905,0.308799624633942,0.539611155733699,0.308030808846598,0.565027779557051,0.300682935367114
2273,0.352248253860243,0.308730037160005,0.540093001495173,0.307735972168476,0.564939360394959,0.300733900912123
2274,0.352083734563216,0.308712438478649,0.540106630881795,0.307866613141149,0.565309813218796,0.300682382296045
2275,0.352341874455753,0.308388433219816,0.540641238732427,0.307663236370042,0.565576019131617,0.300401417369972
2276,0.352338581811493,0.308353544794329,0.54063067283953,0.307544556759428,0.565843181840774,0.300131956768933
2277,0.351606077047272,0.309135935211685,0.541282565205707,0.306950742942512,0.566011269575706,0.300069081540932
2278,0.351749656378164,0.309180376917781,0.541280499271426,0.30687118416744,0.565923827251219,0.300143587815164
2279,0.351592052334454,0.309152614975799,0.541214323980665,0.307062123924029,0.566028816481533,0.300158835668051
2280,0.351208822624867,0.309467026655782,0.541446871854451,0.306787480184103,0.565640738804346,0.300403045500117
2281,0.351385468557154,0.309597345444889,0.541333467516093,0.306796072851752,0.565647027578412,0.300399813925691
2282,0.351196023932395,0.309795938245504,0.541659862205787,0.306131120462881,0.565544823689016,0.300492044420083
2283,0.351282897983212,0.30982050007519,0.541771906470424,0.306119928377873,0.565479643534998,0.300550117879666
2284,0.351181468280029,0.309919442074643,0.541797660550309,0.306063428137906,0.565423193676486,0.300767173895947
2285,0.350926586817018,0.31007520945167,0.542011931502815,0.306347166414595,0.565080689297121,0.301227645588483
2286,0.350845639534578,0.310312021178736,0.54167807113864,0.306425652976571,0.564916707089283,0.301415717691203
2287,0.351110750510708,0.310155042370257,0.541190389863581,0.307004963613864,0.564833160248229,0.301312526587164
2288,0.350929364838144,0.310377661671545,0.540832996179122,0.307243713527221,0.564847989850148,0.301418166725136
2289,0.351120052319416,0.310515237571068,0.540709634747558,0.307302734413423,0.565123214163933,0.301148609918869
2290,0.351431636597992,0.309964440737578,0.540627854942246,0.307445865593398,0.565207452748349,0.301095690490783
2291,0.351443994696137,0.309727394847822,0.540656103258368,0.307395515773795,0.565348027154901,0.301053043342849
2292,0.351076269670376,0.309898555040376,0.540518061200967,0.307417134331733,0.565276167414034,0.301137623009043
2293,0.350818144971109,0.310190316076183,0.54060064909479,0.307340888581354,0.565121090885411,0.301283668179368
2294,0.35091261858313,0.310299150524935,0.540685694258708,0.307043379168545,0.564967994601027,0.301478269272447
2295,0.350410371537206,0.310755799167597,0.540610016826342,0.307201517061753,0.564727474970939,0.301811388887432
2296,0.350135213219965,0.310965964385304,0.541008917672507,0.307218862361847,0.56474695984143,0.301789341385476
2297,0.350057873225501,0.310714694010423,0.540516676419115,0.307763959586232,0.56460995336503,0.301924135646542
2298,0.350057673495074,0.310746871282657,0.539993849493698,0.308122105168592,0.564413503504414,0.302174882753892
2299,0.350018223484923,0.310521463415162,0.540093873686714,0.308561374493946,0.564455665741695,0.302065691404291
2300,0.350350129244867,0.310551796869652,0.540162354542954,0.308491811488545,0.564385555960757,0.302077342233234
2301,0.350463877380935,0.310329079811408,0.540592630895498,0.308044005781744,0.564226774627884,0.302179292082198
2302,0.350506697733922,0.310338004493427,0.540433588958295,0.308368410963966,0.564090235156783,0.302167446813803
2303,0.350430507166209,0.310592313945121,0.540472444879319,0.308459061869639,0.564147327379812,0.302056245202609
2304,0.350318191021002,0.310939923918931,0.540466650026565,0.30851336515434,0.564181075553307,0.302108169540183
2305,0.350576947194064,0.31072604560067,0.540364926222267,0.308748994459018,0.564211192660209,0.302161175792314
2306,0.350783758762139,0.310764860131239,0.54039014314668,0.308646645332808,0.564075079754918,0.302230626653522
2307,0.350982184136571,0.310778869051273,0.539942507335878,0.309146815644574,0.563987107539795,0.302233756812231
2308,0.350780540366321,0.311054338380178,0.540180133038369,0.30878550487646,0.563969140216547,0.302303592761753
2309,0.350462487232128,0.311290411477287,0.54018791895142,0.308892050380603,0.563788489756612,0.302306415737405
2310,0.350287511392863,0.311335841377681,0.540241869945106,0.308945098489397,0.56380443616151,0.302318700964816
2311,0.350267854140881,0.311038146141401,0.540305000640034,0.308999246412841,0.564009887900229,0.302174265498281
2312,0.350593447583887,0.310877241212333,0.540601271199207,0.308662282318778,0.564362955949936,0.301988056093956
2313,0.350200222737698,0.310991760128962,0.540771247736563,0.308825749389188,0.563976363001203,0.302196038598362
2314,0.350774056870952,0.310922145893611,0.541211955068173,0.308387955160004,0.563491086039146,0.302481325193345
2315,0.35082005657361,0.310737053447197,0.541338124542047,0.308118629748935,0.563304675313202,0.302610842132934
2316,0.350785861025836,0.310949218571392,0.541558510052174,0.307987885750016,0.563467784410477,0.302573455716555
2317,0.35047421750424,0.311230890100496,0.541532797570523,0.308082339751292,0.563414301628866,0.302673518190976
2318,0.350770578072145,0.311305030606529,0.541603875102245,0.308164722133819,0.563343261289334,0.302702679117797
2319,0.350743498354034,0.310999430882625,0.541327226081203,0.308222514275387,0.563444316363298,0.302610291207119
2320,0.350562580556528,0.310860522611801,0.541532779003967,0.308071263914107,0.563373603673703,0.302753086474721
2321,0.350975730814109,0.310543208320466,0.541345242065386,0.308175913611394,0.56320669198167,0.303046344636569
2322,0.350819748526046,0.310937865035633,0.541386396135397,0.308200294242494,0.563161212474958,0.303083484686014
2323,0.351123413406505,0.310706512834149,0.541491215921054,0.308075278782242,0.563632131040704,0.302757846073685
2324,0.350993085319635,0.310886156988139,0.541307723973044,0.308144953940282,0.563636649370823,0.302753770968508
2325,0.350901316540044,0.311424584796108,0.541266396114295,0.307821338273225,0.563618962175473,0.302830325135798
2326,0.350962718054503,0.311425860309199,0.541629387420144,0.307483263728875,0.563716214653927,0.302745438135549
2327,0.3510862152792,0.311420786698315,0.541367842844875,0.30773923858083,0.563766444258575,0.30263710735744
2328,0.35097890111551,0.31146540067954,0.541272607038075,0.307682667473793,0.563947378481735,0.302417662948008
2329,0.351082707265554,0.31167354036544,0.540948719930126,0.308297980238106,0.564028644777578,0.302377307543982
2330,0.351537963110195,0.311799451329754,0.541165800600295,0.308163764237609,0.564205812502622,0.302246037820918
2331,0.351528349990357,0.311765308381868,0.54106644362495,0.308263163200844,0.563927819544521,0.302403540524449
2332,0.351451847078075,0.312010348731374,0.541097032481312,0.308031910573212,0.563863916665956,0.302570616411162
2333,0.3515853527646,0.311873957097303,0.541297770113623,0.308074971766276,0.564195187603494,0.302367555196727
2334,0.351940111179486,0.312076443880624,0.541001793306982,0.308330428342179,0.564176924137547,0.30246001089728
2335,0.351694918049541,0.312252663032783,0.541116540159154,0.308343309163588,0.564051959063196,0.302619195199856
2336,0.35173698829468,0.312303904108302,0.541108091503853,0.30832248623043,0.564007389308249,0.302722502377109
2337,0.351420912333151,0.312164706841645,0.541653075507313,0.307921206375634,0.563934672479377,0.302676547555739
2338,0.351179067808951,0.312303724951657,0.541141814230197,0.30840937633631,0.563974445151691,0.302612523328273
2339,0.35151605517867,0.312042346317496,0.541470099943646,0.308057238720162,0.563905436380926,0.3025922958617
2340,0.35163007068089,0.312133160681814,0.542140872234611,0.307320141493901,0.563692730968223,0.302802939667752
2341,0.351799032095521,0.31214470655103,0.542817670622482,0.306742086715725,0.563778728666114,0.302728522581361
2342,0.351856238660657,0.311900706567155,0.542888419237734,0.306659031018752,0.563738965546532,0.302847898443645
2343,0.351418902200278,0.312307118023555,0.543110506699991,0.306451964077922,0.563883533702256,0.302732490250759
2344,0.351191470140665,0.312231452838862,0.543194589459792,0.306042838833048,0.564099243667208,0.302579949326575
2345,0.350994229511444,0.312139258146003,0.543255165318452,0.305928310330172,0.563921258949467,0.302745391935147
2346,0.350864806936556,0.312311247577053,0.543123725985722,0.30625946929933,0.56403969142955,0.302611486298231
2347,0.351359687978083,0.312254555085672,0.543079467060814,0.306532763397573,0.56409172786252,0.302594965383859
2348,0.351079955655774,0.312843934205733,0.543001138908907,0.306597010819614,0.564130631137034,0.302690831061498
2349,0.350844905345639,0.312785161983896,0.543020866959796,0.30669154875906,0.563906403813027,0.302881620808788
2350,0.350886246814769,0.312690041548995,0.54299711886594,0.306690100662103,0.563844503468507,0.302799534288742
2351,0.350623036990018,0.312673196061981,0.54305014321213,0.306550102287336,0.563782211762504,0.302962589843696
2352,0.350251171473001,0.312915569918556,0.543221198703617,0.306475242709355,0.563884684125833,0.302777848733788
2353,0.350373418720106,0.312758194993421,0.54354681202406,0.306107349591619,0.564052333859539,0.302667095877891
2354,0.350621304333046,0.312716071446657,0.543222763447869,0.30628047475063,0.564055406746039,0.30264854657499
2355,0.35064029010141,0.312547984491887,0.543311037704242,0.3062950743228,0.564436689391218,0.30247050352942
2356,0.350635761587903,0.312655213931539,0.542991361054294,0.306488313163457,0.564681525348549,0.302019171044968
2357,0.350743412742314,0.31238320652007,0.542713958770873,0.306534456604761,0.565083450248943,0.301669184459878
2358,0.350771272608391,0.312480125646812,0.542733627706935,0.306283051069976,0.565026604408529,0.301737818463449
2359,0.350678220963208,0.312725218196392,0.542603393284299,0.30633478847286,0.565015028678117,0.30184998122078
2360,0.350537335919648,0.312850174323591,0.542624020240961,0.306263410366658,0.564609561131892,0.302166874840942
2361,0.350924818218155,0.312609510289675,0.542484748440262,0.30625486076489,0.564424808381633,0.302205421411109
2362,0.351009941536385,0.31275008779737,0.542540637135655,0.305929596347437,0.564313200771495,0.302194866996364
2363,0.350852837628812,0.312922876215622,0.542219816340322,0.306195896289885,0.564320730322679,0.302174950299271
2364,0.351006810658117,0.312699059412242,0.542332211642804,0.306065324864989,0.56422315112467,0.30218778935948
2365,0.350647738917973,0.312860352768014,0.542565970302652,0.305786841485119,0.564009635788779,0.302311456546521
2366,0.35061760020148,0.312850012666818,0.542437481294957,0.306033791916039,0.563951585218074,0.302218933714723
2367,0.350103834348342,0.313178510357104,0.542584817964949,0.305842137454195,0.564048039623237,0.302001110998294
2368,0.350105398729823,0.313118797019146,0.542346779804302,0.306169927435464,0.563907998773546,0.302169125066694
2369,0.349831092576661,0.313249159691517,0.54212627961869,0.30647753732211,0.563907056608126,0.302239003600799
2370,0.349870402994812,0.313188894154073,0.54247224529509,0.306082556256824,0.563853398361947,0.302290423727139
2371,0.349691969104941,0.313465676281782,0.542709974975417,0.30577642899238,0.563700964356711,0.302343996235019
2372,0.349629064249953,0.313817571918924,0.54284434479196,0.305778289199011,0.563531311728006,0.302647765229835
2373,0.349709428521124,0.314139353045971,0.54330062186815,0.305459179677026,0.563605038228219,0.302741360956716
2374,0.349484460342878,0.314274526808204,0.54321968351077,0.305496909403564,0.563627952503454,0.302667167695735
2375,0.349675118126206,0.314154466699861,0.543020090403619,0.305838511749103,0.563623886988108,0.302662888921446
2376,0.349457219096234,0.314353480816318,0.543021222602528,0.305982904586023,0.563544580344585,0.302803089307053
2377,0.349226999831551,0.314286198360905,0.542608940754829,0.306436462213961,0.563414633354217,0.302866816097757
2378,0.348908914749037,0.314580188915067,0.542735550468064,0.306306995152485,0.563523710960933,0.302843446048532
2379,0.349181814335157,0.314668946415246,0.542928211993317,0.30627164541582,0.563390319316333,0.302998086588135
2380,0.348947667243014,0.314855350764964,0.542966949977342,0.306492170689772,0.563632671902104,0.302781769607834
2381,0.34849892673661,0.315127061978529,0.542744978455842,0.306680022407584,0.563739071070594,0.302679219355229
2382,0.348539510124104,0.315111510542808,0.542250621207905,0.307302750502103,0.563544158293758,0.303009932293915
2383,0.348189542440206,0.315572561394203,0.542342328208734,0.307292584880505,0.563520284462196,0.303083845658416
2384,0.348408606920534,0.315038640787415,0.542542437644392,0.30713607388331,0.563420145290966,0.303194663470023
2385,0.348793387964639,0.314928188973914,0.542605203458517,0.307177956771406,0.563432864290647,0.30323344260088
2386,0.348453855074292,0.315194281179828,0.542983559044038,0.306994281071693,0.563777265939402,0.303160903146748
2387,0.348554018940272,0.315355871664891,0.542912955905081,0.307212005508321,0.563843473997316,0.303348692441376
2388,0.34835894272501,0.315348645251436,0.542614741678608,0.30750889372084,0.563976748448561,0.303321191265765
2389,0.348526884964999,0.315289033149532,0.542160911944295,0.307946816033506,0.564120600373498,0.303069919680341
2390,0.348153044973901,0.315538115390841,0.542427735313055,0.307760127923695,0.56422889511385,0.302810983137077
2391,0.348598317936664,0.315577803757561,0.542475024847892,0.307708812525264,0.564123094402211,0.302933915659449
2392,0.348649572048873,0.31539774771422,0.542213918041281,0.307876861749869,0.564005915818939,0.303065748712531
2393,0.348633104775022,0.315241473388812,0.542456742388336,0.307801271667696,0.564063228376232,0.303019504164475
2394,0.34831214593346,0.315564559540939,0.541909264129195,0.308259484016553,0.563973122538934,0.303037662962871
2395,0.348433165437717,0.31555173958923,0.541430376879058,0.308552651329987,0.563752423755213,0.30328176160284
2396,0.348413104633566,0.315654966493607,0.542148747560077,0.307976154475294,0.563837709289429,0.303189462448965
2397,0.348499383165687,0.315856285966054,0.542073384913405,0.308102660848295,0.563539555053017,0.303497970999432
2398,0.348735463001149,0.315679898966471,0.541855951079742,0.308252005266165,0.563655628299024,0.303224293342427
2399,0.348801573097964,0.315806888156116,0.541743595556117,0.308477437730505,0.563287804696742,0.303623632631573
2400,0.348798675353791,0.315878193359692,0.541672824158847,0.308414436528626,0.563158039141156,0.303770080877607
2401,0.348748139243223,0.315723933172001,0.541703917945594,0.308339139801694,0.562986487761257,0.303946644672075
2402,0.348856518795031,0.315897822936288,0.541917646908675,0.308230018394647,0.563157367529857,0.303922137357605
2403,0.348832932389932,0.315595079725601,0.542022630483624,0.308250541238365,0.563092555884136,0.303989040028997
2404,0.349409364967068,0.315016339402228,0.542415180290261,0.307830134017962,0.562896908255095,0.304147072227553
2405,0.34918056631354,0.315232242761085,0.542557466510408,0.307628717892615,0.562861780552373,0.304161289736279
2406,0.348842187553415,0.315548881145634,0.542580190929711,0.307516966507534,0.562799440646603,0.304251490927669
2407,0.348961673640443,0.315332877315738,0.542395051919744,0.307727681698713,0.56247491460157,0.304564228242149
2408,0.349297953685131,0.315043919610145,0.542649234000769,0.307651159921126,0.562806563255448,0.304425071294026
2409,0.349107697092037,0.315183534708402,0.542758235975586,0.30743425397161,0.562546788103257,0.304606203131329
2410,0.349207876760962,0.315022405027128,0.543137363440415,0.306994929755321,0.562332514141742,0.304856213553408
2411,0.349050821830492,0.315144694993469,0.543236432258755,0.306941386055651,0.562455239009459,0.304810135417934
2412,0.349233546701727,0.315362552097662,0.54305384043561,0.307277757282193,0.562457334916008,0.304712822127412
2413,0.349215032713001,0.315614217611069,0.542855289241304,0.307565214943436,0.562642208718946,0.304524778380628
2414,0.348985748147559,0.315727650600557,0.54303722300151,0.307403714998106,0.562428455052517,0.304793979879047
2415,0.348992478492219,0.3158540414535,0.543002998321777,0.307527898779481,0.562615901488894,0.304570037321255
2416,0.348758786323848,0.31547024678342,0.542611069660776,0.307712420962811,0.562884812170763,0.304300021936913
2417,0.348658470721662,0.315386898752525,0.542216726054526,0.307990051374068,0.562549287126799,0.304466318607909
2418,0.348858062787979,0.315244735033714,0.542431228844119,0.308048713906652,0.562953376300343,0.304194769749076
2419,0.348795077547198,0.315396887487848,0.542614592330688,0.307844220274684,0.563007863976928,0.304374426306557
2420,0.348999989890256,0.315245250022822,0.542417735636429,0.307909213159449,0.563005620940441,0.304355735783177
2421,0.348552859847977,0.315448246575086,0.542508443093271,0.307722780247758,0.563155169352805,0.304204618895298
2422,0.348412550277193,0.315431392891006,0.542866042569616,0.307382623931022,0.56313029975821,0.304111717365984
2423,0.34849114783591,0.315671438421103,0.542863853932341,0.307541836723482,0.563332118871901,0.303891347046374
2424,0.348477743101303,0.315604037317737,0.542947034986131,0.307622073821283,0.563641017157556,0.303623482013388
2425,0.34862885110479,0.315465118277608,0.542907369513076,0.307760628392311,0.563718035224022,0.30352950178074
2426,0.348829917397414,0.315441463624807,0.543325707870181,0.307617911928155,0.563809769042892,0.303379267110133
2427,0.348766980233332,0.315466251480396,0.543447406931252,0.307505417760476,0.56377441464069,0.303459448537607
2428,0.34853417286092,0.315583610332002,0.543634457939637,0.30724236402095,0.563657723187793,0.303505637675856
2429,0.34817149650531,0.316062760656617,0.543829892116788,0.307029524127803,0.563723091523396,0.303376086715289
2430,0.348109103462118,0.315928805162708,0.544099149667321,0.306819753362947,0.563667750915702,0.303438103056619
2431,0.348207337750182,0.315645232133805,0.544143977996307,0.307007629245842,0.563570065736312,0.303600443780052
2432,0.347931295436335,0.315851802645765,0.544464855446365,0.306746037120529,0.563714308681901,0.303579184461754
2433,0.348133849514007,0.31592992753505,0.544536218653178,0.306724582404296,0.563694822249013,0.303520276962273
2434,0.348134955986906,0.315728439580593,0.543981180690782,0.307215999249826,0.563726661152496,0.303601326488664
2435,0.348051065908533,0.315601107264358,0.543768807677304,0.307270663250192,0.563821426984341,0.303596337510549
2436,0.348150630553403,0.315605488919965,0.544070141395267,0.30691967751138,0.563754409856065,0.303668835797637
2437,0.348389369074211,0.315527290034898,0.544129776148731,0.307255428311448,0.563703822320305,0.303731628853935
2438,0.348562491068018,0.315412523835796,0.54413627805229,0.307326654084051,0.563842383449605,0.303634912015762
2439,0.348412415209767,0.315617761831001,0.544587091883527,0.306792301398088,0.563651806984551,0.303811311899858
2440,0.348693646655598,0.315586957491296,0.544802494655188,0.306443432932447,0.563768093590469,0.303729431355231
2441,0.348384607862879,0.315610020148383,0.544777931190701,0.306358831850777,0.56367168400781,0.303808264055527
2442,0.348314921936765,0.315630891355501,0.545023044976401,0.306273683291094,0.563464464353754,0.304046056398122
2443,0.348487520853347,0.315396452308444,0.544991754051461,0.306342877329175,0.563206448478137,0.304154564553771
2444,0.348298667807037,0.315450987459804,0.545072052727335,0.306233822861891,0.563040494446675,0.304271021385323
2445,0.348288593005992,0.315583374417253,0.54508193994912,0.306305069205159,0.563249552624642,0.303873740966468
2446,0.348180434996709,0.315620751266709,0.545327074129187,0.306208213455116,0.563198182896103,0.303981048855728
2447,0.348509000279654,0.315468616327018,0.545148725171397,0.30614240794588,0.563239253717441,0.303924278588122
2448,0.348272049001233,0.315654645714213,0.545152029630643,0.30631551290576,0.563085098040375,0.303933381194806
2449,0.348405405005634,0.315706631798989,0.545329387076945,0.306207886392209,0.563188508656025,0.303930369427059
2450,0.348127383110708,0.315671766203206,0.544795520315652,0.306773233375772,0.563195510222274,0.304029747138953
2451,0.348200811224868,0.315559270922054,0.544368571401089,0.307404150918707,0.563476577654637,0.303696206172904
2452,0.348157125330171,0.315454639004154,0.54452964279802,0.307261854743431,0.563379593317248,0.303794366839685
2453,0.348048202254509,0.315288216722379,0.544522524526383,0.307120034031608,0.56350564396722,0.303683639695151
2454,0.347787582200675,0.315510918056067,0.545003230115585,0.306482227948498,0.563462273173082,0.303735115419152
2455,0.348008437092759,0.315500338479399,0.544771814548802,0.306919814708102,0.563166279459243,0.303880982356968
2456,0.348041199571998,0.315562457984012,0.544694221646366,0.307120828219593,0.563215134132169,0.303960037067497
2457,0.347914160844149,0.315583369353817,0.544406700078859,0.307413251385328,0.563234309099543,0.303928336395577
2458,0.348041536468836,0.315576554243661,0.544390566193458,0.307331453701316,0.56305496297713,0.303965185230655
2459,0.348457001818516,0.315225233232385,0.544575353183119,0.307183071510291,0.562891297525873,0.304058494370893
2460,0.348687732357863,0.314989058946539,0.544726480642929,0.307314356741329,0.562951191973858,0.304163912980949
2461,0.348745460967026,0.315124977244336,0.544494635047452,0.307413190382757,0.563038617737678,0.304069400761073
2462,0.348824139634914,0.315292158168431,0.544559562557928,0.307483172720637,0.562854201170406,0.304213966967261
2463,0.348685776600212,0.315405370756841,0.544984520430284,0.307342911078816,0.56266022908786,0.304415428495913
2464,0.348789536793906,0.315162839543911,0.544424674303709,0.307801709137261,0.562494566216255,0.304436281426593
2465,0.34891438331159,0.315011404764813,0.544313635907902,0.307683780437268,0.562395131607488,0.304614392435195
2466,0.348771622769527,0.314682537003407,0.544359997789325,0.307848100084174,0.562578393578444,0.304666384323532
2467,0.348718012298497,0.314714301092594,0.544195681818763,0.308005184321529,0.562425216372649,0.304800993371524
2468,0.348713729573819,0.314939550379243,0.544543339334079,0.307668246446379,0.562478464606877,0.304883664573881
2469,0.34851254022544,0.315126181361966,0.544418621780282,0.307558637528998,0.562509083188492,0.30475487683289
2470,0.348563923959494,0.314940061518602,0.544165605025796,0.307767896820628,0.562427281540057,0.304815457283986
2471,0.348755999137456,0.31492571308961,0.543909956086779,0.307801395627261,0.562298051988823,0.304929933293525
2472,0.348670657985252,0.314967889583249,0.544175918162741,0.30749404398705,0.562202174555631,0.305190731446132
2473,0.348717851493466,0.315038056113212,0.544317514561141,0.307257714286673,0.562297947806783,0.305129993103842
2474,0.348117777865682,0.3150284421769,0.544021442981902,0.307663025744594,0.562433440562111,0.305117359214011
2475,0.348119599426589,0.315231060114665,0.543963512815364,0.307794312793819,0.562364109985887,0.305054899207501
2476,0.348075318319948,0.315471763252247,0.543935438120868,0.307882195184195,0.562300829284507,0.305066922818707
2477,0.348113671195209,0.315446017206306,0.543780457216075,0.307783557055079,0.562410554708925,0.305201722002061
2478,0.347924214085625,0.315697130335605,0.543720982028,0.307714412744192,0.562381203319594,0.30515901163294
2479,0.3481656867281,0.315537605356775,0.543582193670848,0.307687279541339,0.562619771354522,0.304949396477349
2480,0.348211865854508,0.3154664815371,0.543453170536921,0.307659123720148,0.56249224349191,0.305109407154617
2481,0.348371438088781,0.315459455140369,0.543479163071081,0.3076839315859,0.562348661354152,0.305234390934649
2482,0.348365148492674,0.315530679160482,0.543607335263456,0.307444502154426,0.562276334965141,0.305387880935904
2483,0.348213098141621,0.315710058621161,0.543529520252461,0.307577754894836,0.562206015767862,0.305350591347652
2484,0.348182874665089,0.315805880652837,0.543346469102599,0.307614251250427,0.562051821630587,0.305446175671879
2485,0.34817964841374,0.315877268896362,0.543402531255898,0.307768252944893,0.562133240621,0.30541505852145
2486,0.348159081423809,0.315865381730182,0.543440484771972,0.307846611308858,0.562222116347215,0.305195780791214
2487,0.3482201009801,0.316066239438462,0.543483316241088,0.307869313377419,0.562388816707746,0.305025120246219
2488,0.348216425222484,0.316122589439987,0.543449206790991,0.30794364399771,0.562539681202961,0.304860789160424
2489,0.3481470968676,0.316313855890409,0.543259795458245,0.308083650492912,0.562434900253798,0.304962908223734
2490,0.348382666980249,0.31629008367312,0.543259793748341,0.308247234080941,0.56250497190576,0.304813673424279
2491,0.348413124609019,0.316140212835877,0.543696463871054,0.307886173864177,0.562438348746067,0.304869954285184
2492,0.34845554201929,0.315940834572295,0.543850204024134,0.307738902267387,0.562649023148739,0.30476995409857
2493,0.348150899515708,0.315955437074419,0.54414374682936,0.307468411932506,0.563130025238475,0.304347329529152
2494,0.347975193648676,0.316008121345587,0.544287952247614,0.307365139600338,0.562814933242337,0.304492505317869
2495,0.348010957491032,0.315992486863131,0.544234113364476,0.307337194831941,0.56242340092696,0.304764237426886
2496,0.347850869570239,0.316096602173265,0.544602896076708,0.307093953601621,0.562488470305018,0.304563372173426
2497,0.347788443610721,0.316232827329277,0.544430722633569,0.307229865531886,0.562724280300367,0.304484726342099
2498,0.347837245529503,0.316283685233304,0.544892705194794,0.306860677488953,0.562903481188216,0.304271733642661
2499,0.347497988150438,0.316211747316755,0.544355094957576,0.307413412551823,0.562803486033714,0.304268271105615
2500,0.347105666532879,0.31628663763032,0.544134105853218,0.307674583838372,0.562531711152605,0.304413343839536
2501,0.346675649291955,0.31651680494396,0.54422352033321,0.30745124352573,0.562250698829411,0.304626457430348
2502,0.346579719827895,0.31661684187014,0.544169171048564,0.307547169894393,0.562102307977802,0.304798330908591
2503,0.346340781309747,0.316966190027689,0.543913986602497,0.307866399425455,0.561971336459601,0.304885441507473
2504,0.346175077139629,0.316848927263336,0.543952636256709,0.307832281570288,0.562114489672901,0.304885090761549
2505,0.346079808261862,0.316882474543669,0.544021712364238,0.307898705942922,0.561963192973028,0.304981715868129
2506,0.345430999529041,0.31724357721031,0.543842609528644,0.30805356273914,0.562152804677491,0.304914971586598
2507,0.345565101696732,0.317128235095295,0.543869687629854,0.308101992472252,0.562172630730869,0.304781159271213
2508,0.34529515536694,0.317203732400653,0.543679719522764,0.308194284293303,0.562327031345009,0.304722352262528
2509,0.345305893356795,0.317201970615747,0.544030129925608,0.307886515290188,0.562238357004039,0.304960746824508
2510,0.344936945560312,0.317390199667435,0.544114523328507,0.307889208644735,0.5622855684534,0.304990310172237
2511,0.345261178213974,0.317141085824887,0.543907957421128,0.307953223162125,0.562232878074512,0.305120940616995
2512,0.345353827820544,0.3173171242403,0.54367422405846,0.308074012323477,0.562113288790006,0.305147534786434
2513,0.345030931306719,0.317812540862068,0.543747610104536,0.308070896242666,0.562294952946697,0.305122137776312
2514,0.345022411434337,0.31802165487163,0.54373606241784,0.307925141515659,0.561971660557683,0.305436418794727
2515,0.344906498945818,0.318010242731712,0.543712577238877,0.308336869855881,0.56228154354609,0.305265879878143
2516,0.344806891286287,0.318149639095948,0.543714747298725,0.308528385156329,0.56252369355682,0.305006429427892
2517,0.344674984333453,0.318470251913977,0.543638118423204,0.308461421504759,0.562638253607157,0.304791695876346
2518,0.344880705100377,0.318502950617938,0.543657627079614,0.308392304845903,0.56255405130532,0.304919259050976
2519,0.344588149229266,0.318624452723071,0.543644461833757,0.308527572376615,0.562619888592008,0.304892925438913
2520,0.344660681116318,0.318775326493722,0.54365072013454,0.308523550135471,0.562618294470384,0.304997814260276
2521,0.344381493694306,0.319234824599493,0.543951113458416,0.30817333443682,0.562787456683055,0.304808704441623
2522,0.344503991889817,0.319195339694996,0.543643387426997,0.308142533013955,0.562667396099158,0.304846986671566
2523,0.344291744723209,0.319330683960284,0.543595486600996,0.308047056098624,0.562720913658319,0.304807746427741
2524,0.344136831502051,0.319408104924214,0.543740647899525,0.308259041114473,0.563121247284239,0.304479457694862
2525,0.34432714928277,0.319416482331252,0.543714073733046,0.307973436551072,0.56345230054741,0.304112137205515
2526,0.344565887607129,0.31917312625052,0.543354172151202,0.308263790290985,0.563318303219593,0.304259473912427
2527,0.344601828027469,0.319105878055614,0.54339538994293,0.308153342442221,0.563299907157397,0.304420040240541
2528,0.344662068044401,0.319145837706281,0.543223169829548,0.308199551369986,0.563142044115018,0.304620069877133
2529,0.344585882213788,0.318945381560112,0.54294450763712,0.308463712928267,0.563092690044255,0.30462598703847
2530,0.344363092399438,0.319086288648113,0.542644512186203,0.308822325008444,0.56299485447186,0.304797899444023
2531,0.34450607948458,0.319008734954291,0.542635409358888,0.30884678963479,0.563268294846789,0.304517301908299
2532,0.344522145356974,0.319070642810441,0.542593223854372,0.30897360730656,0.563266927442995,0.304616955150932
2533,0.344491790171072,0.319225915661594,0.54255756275029,0.309003492776798,0.563264929551659,0.30463815331749
2534,0.344492764386239,0.319253486401827,0.542711309798988,0.30871172489895,0.563254187770253,0.304491546468388
2535,0.344350822070757,0.319400738699344,0.542622408970893,0.308765534948459,0.563092576776437,0.304595417700386
2536,0.343857592896786,0.319736718479398,0.542391771016553,0.309262394049906,0.563253126790152,0.304504714551705
2537,0.343586373572736,0.319767712827408,0.542327132730025,0.309293459165306,0.563028814315992,0.304723578333549
2538,0.343655906380914,0.319401352276693,0.54218832674406,0.309392911114445,0.563052052774712,0.304688859446118
2539,0.343211984002762,0.319671057451067,0.542085825536094,0.309597525670382,0.563352756715125,0.304255511568548
2540,0.342580474098465,0.319951451979515,0.541988930709629,0.309760575303769,0.563634420173543,0.303981411385784
2541,0.342452549022766,0.319885493737572,0.541759742278138,0.310147453505927,0.563562768922987,0.304106900101826
2542,0.342542981556843,0.319838501892871,0.541815843840978,0.310387014812438,0.563392528992936,0.304382450145506
2543,0.342365224326709,0.319631141224181,0.541828501536436,0.31026408352474,0.563478865840773,0.304304495396011
2544,0.342331257552453,0.319522540943934,0.541833187142824,0.310276373142473,0.563624990033397,0.304206726178671
2545,0.342168037606532,0.319403214705124,0.541517593308185,0.310663956223821,0.563628651504429,0.304150962775078
2546,0.342173672959561,0.319475002480256,0.541149020782125,0.311099063527466,0.563616813144561,0.304133737879228
2547,0.342111642609945,0.319655753669869,0.541435375322844,0.310746633263801,0.563449427911882,0.304382946412508
2548,0.342200777186432,0.319822273970084,0.541170332414457,0.310943679110926,0.563412296540771,0.304435291215211
2549,0.342252567833672,0.320013480919945,0.541277600334474,0.310652467233911,0.563671203716368,0.304249953218494
2550,0.342068524534343,0.320079888400823,0.541154423431759,0.310785710860717,0.563562348750875,0.304264141476499
2551,0.342263661758967,0.319938748921668,0.541250522901225,0.310747000002661,0.563618005394305,0.304153602265344
2552,0.34222942736752,0.319653140555307,0.540826241291032,0.311194399758579,0.56359463563021,0.3041851784602
2553,0.342063680364447,0.319680828341996,0.541122640244817,0.31074222797332,0.563753503875243,0.304060681832592
2554,0.341708116846784,0.319858608971096,0.540929268090463,0.310741634010424,0.563967878861961,0.30381444713038
2555,0.341870340506761,0.320147422180593,0.540972975543711,0.310503151120817,0.563906280423125,0.303835671792564
2556,0.341888562494518,0.320161939030017,0.540711598634736,0.310751615836866,0.563815656726946,0.303881962246997
2557,0.342010003400656,0.320020572613127,0.540571339838722,0.310841806243192,0.563779519882601,0.303983581743892
2558,0.342005415472472,0.320049465422453,0.540925119199742,0.310494628203574,0.563574723596198,0.304226511650228
2559,0.342216373539217,0.320176227404206,0.540982512635099,0.310139769824288,0.563494939195297,0.304309243740586
2560,0.342508431798314,0.320116082293857,0.541093694213656,0.309904615691921,0.563506637701285,0.304384003285741
2561,0.342654432711008,0.320026882839231,0.540892666681808,0.30988004795229,0.563655016388981,0.304177802150583
2562,0.342362135167009,0.320465516159645,0.540865454518233,0.3098420350962,0.563202051086421,0.304486298689496
2563,0.342823291299878,0.32025564592354,0.540807945359773,0.309878812399498,0.563338568746125,0.304486665339181
2564,0.342673294855233,0.320224686559594,0.54101459234915,0.309690237137146,0.563500329743294,0.304353716052642
2565,0.342657660183717,0.319930120184454,0.541013587143458,0.309596993348174,0.563194892734762,0.304611099090484
2566,0.342676132435261,0.32008922774933,0.540771910433893,0.309819112197721,0.562951495435619,0.304744588330527
2567,0.342514093229051,0.320507513053157,0.541020379999579,0.309647947947324,0.562640370891502,0.305075718257883
2568,0.342779565412444,0.32042082709436,0.540653614596112,0.31001557649555,0.562811731852204,0.304935208602841
2569,0.342597036878343,0.32083919226346,0.540500886379135,0.310221602743164,0.562640061777489,0.305105138714785
2570,0.342624336304802,0.32085524314447,0.540328086718547,0.310530852132504,0.562259383163889,0.305388324985327
2571,0.342486786276887,0.32093207103356,0.540465584197566,0.310444081426332,0.562199864522823,0.305294712944678
2572,0.342506853690835,0.320974272787307,0.540585660057311,0.310380163505327,0.561939290778726,0.305624480105211
2573,0.342547358652245,0.320751222052219,0.540398117886903,0.31061564748,0.56215154550093,0.305484091735427
2574,0.342535505789018,0.320597095173345,0.540230801585132,0.310812408098699,0.562354764758289,0.305413082296418
2575,0.342875442661913,0.320385278050817,0.539958114477526,0.31104905076726,0.562232888132556,0.305465540748852
2576,0.342698997945541,0.32028359249438,0.540010941535646,0.310867227481462,0.562194005484343,0.305565174870248
2577,0.3424813123213,0.32037710230394,0.539720057063531,0.311239988227846,0.561951944384553,0.305856339444283
2578,0.342584168019683,0.320499259691082,0.539774201897403,0.31117802911592,0.56187871523404,0.305746426322837
2579,0.342491286731791,0.320439728413515,0.53974378125738,0.311247603280105,0.561974842450085,0.305659970456621
2580,0.342485253363931,0.320639623563914,0.539943819711962,0.311098234218197,0.561881473920058,0.305760395168242
2581,0.342693823974979,0.320436217237827,0.540224787076894,0.311065333052561,0.561707145575589,0.306031146829175
2582,0.342951484531151,0.320521564319663,0.54009652210572,0.311080801987262,0.56156355921506,0.306048093084728
2583,0.342816453428583,0.320932800531901,0.539833092526161,0.311259401966309,0.561367234992487,0.306174095477028
2584,0.342717087067749,0.32089908656704,0.540168367342803,0.311156221889445,0.561396473438062,0.306205739558846
2585,0.342439127195382,0.320928128625692,0.540421433835696,0.310867780922509,0.561370680938627,0.306325655213161
2586,0.342402163610956,0.320960696148442,0.540805338865307,0.310658193590716,0.561388899537764,0.30618951062543
2587,0.342608609425329,0.320927326622022,0.541049078006276,0.310552451148197,0.561240802425828,0.306366182293601
2588,0.342638322609838,0.321024193212135,0.541238209845659,0.310386672621195,0.561445650049911,0.306225317442836
2589,0.342569530851172,0.321153233547322,0.54163414338194,0.309866136662703,0.56127871645721,0.306326448471935
2590,0.342469318885836,0.321025599815523,0.541666650817857,0.310070241066885,0.561392157827923,0.306164668497633
2591,0.342333888801983,0.321409105249128,0.541317629642384,0.310346462693135,0.561358426282954,0.306259440928402
2592,0.341993773091797,0.321628087247642,0.540841358873926,0.310781656794848,0.561121394403401,0.306458416116208
2593,0.341862247003038,0.321576295984426,0.541198000790306,0.310448559384419,0.561026772868988,0.306619367620264
2594,0.341999610044496,0.321701451936525,0.541121197113451,0.310631205117326,0.561101792658593,0.306616967235789
2595,0.341976486665264,0.321761378270095,0.540703546583726,0.310895741815603,0.56123476405773,0.306590208651246
2596,0.341981054478765,0.321944826446205,0.540917130400801,0.310692066024135,0.560979263224725,0.306699010428114
2597,0.342073054812197,0.321976125647519,0.541107863260831,0.310478001135542,0.560779961589649,0.306880844238029
2598,0.342060380411627,0.321944872462761,0.541310450059978,0.310287020335122,0.56062077874314,0.306976050977031
2599,0.341611870696754,0.32226106098074,0.541273908446594,0.310298854627118,0.560654874020101,0.306936812111265
2600,0.341515048435314,0.32245638127468,0.541119347501977,0.310491186626373,0.560639717587138,0.306895317685727
2601,0.341438384150921,0.322421974902787,0.541399924179774,0.310472488026409,0.560700305965421,0.306727425006267
2602,0.341546428700669,0.322176893567583,0.541647312385111,0.31047476685747,0.560511726498233,0.30690818640932
2603,0.341313764029829,0.322194870929091,0.541561473454364,0.310735845402534,0.560406654075938,0.306897169363907
2604,0.341502677197599,0.321932052510224,0.541444784781123,0.310789937142572,0.56051611170562,0.306850760002792
2605,0.341667836727012,0.321945290701135,0.54146471224335,0.310617598954458,0.560768241991491,0.306694303002821
2606,0.341784121575453,0.321894439705413,0.541477979398633,0.310737250159883,0.560529448592627,0.306965259576809
2607,0.341599010214282,0.322237774758327,0.541550459992023,0.310566506554527,0.560614850056167,0.306756079234089
2608,0.341723302271859,0.322009196987814,0.541735618168772,0.310545250101498,0.560950447589781,0.306349414397648
2609,0.341482917311331,0.3221129689952,0.541775721675691,0.31036567880241,0.560845603018807,0.306430549482583
2610,0.341145403617136,0.322342862911863,0.542042015604636,0.309978179710014,0.560786730872878,0.306545002409282
2611,0.341077516319405,0.322287549051485,0.542098106504031,0.309858690286922,0.560679782273618,0.306742750316594
2612,0.340979067169077,0.32222394982141,0.542068033007643,0.310012888063619,0.560686372404639,0.306780831309089
2613,0.340992415670743,0.321995610863645,0.542018675121722,0.309959558620827,0.560863818353763,0.30658446951557
2614,0.34081016017035,0.321952157110146,0.542784040983731,0.309352090380723,0.561021259938662,0.306498605782747
2615,0.341090262747117,0.321736994390982,0.543310062351419,0.309034802421132,0.56104812864665,0.306417949379528
2616,0.340620390282625,0.322069891535956,0.543513991006963,0.308670867794153,0.56127927746488,0.306215232375364
2617,0.340542777663829,0.322300555304268,0.543343574171628,0.309154203194572,0.561327087567086,0.306370191020127
2618,0.340320405117166,0.322438736084567,0.543276200056357,0.308992318988074,0.561458680334197,0.306532621136084
2619,0.340594140085824,0.322260308972889,0.543158778420865,0.309018380417982,0.561787883393696,0.306279199757525
2620,0.34041161859691,0.322642155710431,0.543200843538367,0.308923536427803,0.561685226756567,0.306345832219
2621,0.340744348850736,0.322641068193352,0.543066434770281,0.309045415478766,0.56145966717306,0.306672019679219
2622,0.340663640461202,0.322716909602763,0.543165287486305,0.308992980482875,0.561521268907468,0.306541423242323
2623,0.340599039978027,0.323071939681239,0.543358557190251,0.308758258099365,0.561077179948275,0.306977912584473
2624,0.340431435669558,0.323454399810166,0.543543740533618,0.308621431305531,0.561026132362923,0.307120713647613
2625,0.340348721324134,0.323460096957187,0.543247873907786,0.308955592269668,0.561120885250791,0.307014753899925
2626,0.340504036653257,0.323334010655827,0.543567006129957,0.308570963656232,0.561144385579956,0.306893164585024
2627,0.340436390460129,0.323544998943022,0.543839358599004,0.308315922134289,0.561064522337268,0.307055503875999
2628,0.339961353750707,0.323655886633606,0.544048980082489,0.308186697296162,0.561039620612792,0.307115650940505
2629,0.340284825638293,0.323543132222297,0.544035612209495,0.308069002921406,0.560848937142923,0.307262183041776
2630,0.340383294798434,0.323640048840677,0.544124636218365,0.308144702038023,0.56079918791065,0.307247333121158
2631,0.340298026169157,0.323592466072912,0.543940664927727,0.308440513263233,0.560787744275499,0.307277432734689
2632,0.340194709091756,0.323847848160137,0.543500505225748,0.308757272716295,0.560476145997469,0.307653912216185
2633,0.339937148210085,0.323990069212374,0.543396930031482,0.30895937155268,0.560583311287905,0.307636886481879
2634,0.339755421509097,0.324195826187876,0.543524451980833,0.30880582573497,0.560610843960951,0.307664947476826
2635,0.339647108339664,0.324114447355568,0.543413919425391,0.30901805088015,0.560369337668951,0.307746968013158
2636,0.339556214096905,0.324296009907594,0.543314156395569,0.309197222651018,0.560553566070754,0.307777163783306
2637,0.339895241727311,0.324035902215845,0.543457014651004,0.309150532163663,0.560496745462147,0.307909668934115
2638,0.340012804495435,0.323976651867191,0.543161901858852,0.30957804362012,0.560444630690485,0.307848593506519
2639,0.339967182679316,0.323972593991892,0.542992708496052,0.309846542615089,0.560559816540485,0.30777288043595
2640,0.339921906837969,0.324037703565326,0.543542892726225,0.309487968405932,0.560393876643078,0.307959986714202
2641,0.339845498505253,0.323716223595275,0.543609974494016,0.30962635645596,0.560619895241943,0.307705630165799
2642,0.339930169847508,0.32397504570499,0.543884886872677,0.30955784625058,0.56081114073355,0.307473811619252
2643,0.339769910118135,0.324309423136529,0.543530628688365,0.310011896120291,0.560860630088675,0.307476984924764
2644,0.339864758591555,0.32451658613532,0.543660681982135,0.30993057967838,0.560882084624246,0.307380262828146
2645,0.339619875147121,0.324702897298036,0.543184672887505,0.310461519091035,0.560838093067932,0.307420889440019
2646,0.339647551577926,0.324570038596303,0.543306972435324,0.310445949306965,0.560767974012011,0.307595084109876
2647,0.339482567648795,0.324829832478639,0.543017317604988,0.310594281338539,0.560618908573725,0.307754521984289
2648,0.339838787656012,0.324761840016737,0.543112167455741,0.310482384859623,0.560492366385767,0.307723855019896
2649,0.339820167613702,0.324956484780086,0.543162013905539,0.310492180437729,0.560387120270118,0.307735273249024
2650,0.339812637179668,0.32515990868742,0.543639792029975,0.310069432598784,0.560368710324508,0.307723439186539
2651,0.339840136592069,0.325106111684348,0.543596358898153,0.310105693941375,0.560023446658274,0.307968761459692
2652,0.339507136538921,0.3253139845361,0.543537947946552,0.310322292919587,0.560213461987118,0.307766726895201
2653,0.339368250267296,0.325487188421793,0.54358135296595,0.310242460153977,0.560252118502601,0.307837067748164
2654,0.338996672356867,0.325692059293429,0.543588467591359,0.310274475876323,0.560260877493517,0.307848866804769
2655,0.338821435987828,0.325994770996792,0.543296746051411,0.31060508186127,0.560031698493752,0.307940846891386
2656,0.338861689317061,0.325997857010465,0.542956571485541,0.310917322291521,0.560034100930842,0.307982089607694
2657,0.338911260883268,0.325791022743954,0.543051831071196,0.310628822716172,0.559757604071393,0.308238163435076
2658,0.338788053055583,0.326035203166789,0.543177317242757,0.310465642952184,0.559473170983447,0.308425571545547
2659,0.338924243155971,0.325942819810645,0.542974342030069,0.310576447538447,0.559124258300094,0.308693288740616
2660,0.338850616282106,0.326028290936688,0.543293830569123,0.310273513808129,0.559268527020612,0.308550271851898
2661,0.338836756111294,0.325951250940837,0.54325001792849,0.310147484712429,0.559207787869599,0.308728536669682
2662,0.338951551892481,0.326008738638188,0.543168548962143,0.310243445061635,0.558935723928909,0.308940262953713
2663,0.338510452137242,0.326165238269312,0.543338658275635,0.310068376850247,0.559132538735675,0.308784268419181
2664,0.338349075796272,0.326165152490956,0.543637202146674,0.309728717147144,0.559190517488838,0.308821635244202
2665,0.338480686289808,0.326163804592142,0.54365351516343,0.309782276648422,0.559027798485426,0.308991580124947
2666,0.338116053857078,0.326368903471729,0.543430128705379,0.310112919373515,0.559185896798137,0.308812806811447
2667,0.337877875708513,0.326652157390645,0.543628901566852,0.309880576068341,0.559262699690013,0.308806562793146
2668,0.337813232125271,0.326742444191609,0.543586117915385,0.310080039858359,0.559503863872516,0.30861244936822
2669,0.337422252237047,0.327001719141344,0.543522279922294,0.310161425807468,0.559421689237177,0.308390659397041
2670,0.337262263679059,0.3270447673434,0.543456135381792,0.310122707596171,0.559399055697521,0.308352497346984
2671,0.33720280964732,0.327401351360792,0.543385874408297,0.309949347280064,0.559419899445483,0.30832185989089
2672,0.337191461348439,0.32749678828932,0.543237776889795,0.310256911992882,0.559690473329244,0.308110659060889
2673,0.337250121153986,0.327427988124883,0.542919997184235,0.310615866386269,0.559712904930618,0.308095295451734
2674,0.337358939787501,0.327276637393957,0.543077195710728,0.310484122329324,0.559969562989044,0.307880298971426
2675,0.337184261497622,0.327469643118483,0.543296298336434,0.310380064025802,0.55998017547588,0.307737385195928
2676,0.337301868986015,0.32757689452938,0.543566774524294,0.310094644084863,0.559754406847838,0.30797280136778
2677,0.337336976552423,0.327222926330074,0.543337608631875,0.310212669466682,0.559608247266651,0.308069890747106
2678,0.337352690565033,0.327146131516479,0.543180982126514,0.310582477282955,0.559540923210579,0.308094715953863
2679,0.337344677751506,0.327044861066172,0.543057903705064,0.310753243168456,0.559501880365708,0.308186866060639
2680,0.337354469980883,0.32686275582391,0.543211830588234,0.310567402602931,0.559471426698467,0.308346682421846
2681,0.337126166656205,0.326905029707551,0.543364867685975,0.310453711815093,0.559816414694123,0.308131173641369
2682,0.337081407516964,0.32701777144006,0.543483210254166,0.310446311902839,0.559966913425452,0.30799114526694
2683,0.337060883943024,0.326958492144919,0.543626976402761,0.310427922909986,0.560117485677469,0.307839824949559
2684,0.337178789546117,0.32691628753189,0.543303807250463,0.310771055189541,0.56035953532515,0.307718035401757
2685,0.337183806066138,0.326922829412495,0.543333768916081,0.310600197636456,0.559985615960469,0.307938609666494
2686,0.337008947206089,0.327058623441283,0.543279694317102,0.310567753358123,0.559942614747016,0.308098114028774
2687,0.336974209579394,0.326990411468169,0.543242772385566,0.310674589654439,0.559911002182566,0.308059160678632
2688,0.337172861708282,0.326887493906404,0.543366367792401,0.310477596150725,0.559711148801321,0.308166168432125
2689,0.337147703203789,0.326884238086553,0.543545741252119,0.310387920659191,0.559709789086093,0.308161827364504
2690,0.33675311022569,0.326950807749987,0.543229138790308,0.310704690004091,0.559545898496822,0.308428987005418
2691,0.336539742502547,0.327005044836749,0.543541593706305,0.310548417826187,0.559405110052814,0.308608294369654
2692,0.336656219359869,0.326946175839377,0.543538085313709,0.310615024532735,0.559446519093578,0.308553756547843
2693,0.336318852689405,0.327098404519944,0.543682988504271,0.310462098628069,0.559490241489632,0.30852794597311
2694,0.336196356752404,0.327013917571979,0.54373551141681,0.310388365105992,0.559630202660292,0.308448473865384
2695,0.336590543906,0.326755600627811,0.544032862418485,0.310033158405868,0.55963160702149,0.308446715546956
2696,0.336559639841899,0.326691930284591,0.543822169817755,0.310260118454548,0.559273035189586,0.30881428654388
2697,0.336316480936835,0.326680873184667,0.543853680004536,0.3102354324234,0.559374441681672,0.308863293704341
2698,0.336175019210355,0.326883223943638,0.54400816475636,0.310132177984659,0.559795556141992,0.308615971601333
2699,0.336336288272598,0.326893178313932,0.544138798600335,0.30995216263981,0.559614650557069,0.308814360916511
2700,0.336248273970392,0.326707301477999,0.544301617034496,0.309720704015965,0.559381159066291,0.308945156020015
2701,0.336066869511368,0.326619526381845,0.543985789066614,0.309926707078886,0.559267506760895,0.30902058381516
2702,0.336239075347713,0.326439999113099,0.543892757126645,0.309855107633031,0.55923442931641,0.309139978549603
2703,0.336259720948703,0.326467951473116,0.543969563270886,0.309877490665998,0.55940201149894,0.309083892269005
2704,0.33631722175618,0.326492473767908,0.543664515750929,0.310104124956654,0.559213654790592,0.309188853519086
2705,0.336445521233515,0.326697413253937,0.543521011941957,0.310418698969995,0.559198151333152,0.3092285851108
2706,0.336287049710908,0.327144853634486,0.543318865244642,0.310708567166284,0.559136277939695,0.309240578647631
2707,0.336214819479607,0.327214167197646,0.543679808891241,0.310291390799413,0.558985947685196,0.309472571011842
2708,0.336370072533591,0.327361343059266,0.543731076658025,0.310337312377664,0.559037811606435,0.30959675409225
2709,0.33622054183177,0.327308563938519,0.543679749980231,0.310377829877018,0.558920618048113,0.309774723245554
2710,0.336009239012463,0.327282339069373,0.543604946437856,0.310478385185473,0.558889643155602,0.309883617068917
2711,0.336001450449994,0.327243736235415,0.543812081449379,0.310297918616672,0.558747573601008,0.31003298640843
2712,0.33577498682672,0.3272503228453,0.54388332158357,0.310261108239211,0.558764476364268,0.310050029530981
2713,0.33572207348541,0.327382796520776,0.543966958624081,0.310261846412485,0.558459438241303,0.310367490786111
2714,0.335869398223,0.327207639379331,0.543762171039673,0.310511745106337,0.558380876534118,0.310274525623188
2715,0.335759370144389,0.327271115932176,0.543487543576395,0.310820889732785,0.558291645280658,0.310387681684555
2716,0.335849708211896,0.326945354688766,0.542982740131456,0.311069880293142,0.558507219729198,0.310078081068166
2717,0.335737249831048,0.327101640049117,0.543052882776778,0.311159595454582,0.558655225249628,0.309768554674336
2718,0.335925605561835,0.327321838570867,0.54319302980808,0.310849443621029,0.55878728836075,0.30964713704645
2719,0.335972190352964,0.327233675077693,0.543079665616049,0.31091000254782,0.558791200898757,0.309536791418454
2720,0.336043505319105,0.327143968573842,0.542819604534334,0.311235003797718,0.55888066632395,0.309309014611909
2721,0.335967727153927,0.327313526599094,0.543026220449143,0.311180187750998,0.558894372260888,0.309231220635675
2722,0.336060534348341,0.327157341678876,0.543395577473531,0.310874062773449,0.558788361908675,0.309337856122549
2723,0.336000496601086,0.327017229709692,0.543114575921059,0.31110039377755,0.558842350957046,0.309290775732828
2724,0.335747048313154,0.327221773377138,0.543200663489437,0.31096043837309,0.559179915395786,0.308968878483214
2725,0.335730471712311,0.327388137863542,0.543542078822727,0.310550563166837,0.559004944599573,0.309184294761976
2726,0.336052054239979,0.327450840970351,0.543898236874453,0.310164831003599,0.559262334849452,0.308923134183039
2727,0.335977519983409,0.327257340225498,0.544025397406594,0.310030731325856,0.559302565538719,0.308737426975862
2728,0.335823992074431,0.32696582068328,0.543935302348646,0.310023238560484,0.559404307245835,0.308642251451513
2729,0.335702330542134,0.327027538487115,0.543665647822219,0.310417581350878,0.558995034551129,0.309164578782752
2730,0.335713073262567,0.326911226562824,0.543749986940762,0.310285297116861,0.559429910461058,0.308683445022879
2731,0.33586888991715,0.326917378636891,0.543985531121296,0.309960554692968,0.559274666139948,0.308941151223902
2732,0.335809755945787,0.327091603222377,0.544002794773228,0.309962967778197,0.559056428447957,0.309104310248682
2733,0.336184031119261,0.326851044151735,0.544072821049034,0.309916207593094,0.559241249347409,0.308844066932491
2734,0.33623451377362,0.32663128216516,0.544259809663356,0.309843710469707,0.559074178364647,0.30900165169176
2735,0.336092716562023,0.326865430989042,0.544476789495947,0.309671402825064,0.559205188148891,0.308771154248887
2736,0.335857953318319,0.327035720813353,0.544619425429884,0.30965524687754,0.559374790751202,0.308572493736592
2737,0.336029818573873,0.32697971370967,0.545063186192926,0.309315057930419,0.559445978535312,0.308595782015694
2738,0.336012783988912,0.327060229071385,0.545403426058769,0.309006946573918,0.55942325660294,0.308569194322831
2739,0.336056389903227,0.327057263294032,0.545024468544873,0.309500675561292,0.559352324826734,0.308595520230162
2740,0.335818419041859,0.32714530752005,0.544924508447818,0.30980558146107,0.559672013171399,0.308337954136583
2741,0.335435889279421,0.32717986579887,0.544727033493856,0.309928753201399,0.559313766156326,0.308638510283495
2742,0.33559134396608,0.327012895779673,0.544584551834806,0.310225076647836,0.559142070737781,0.308874446967748
2743,0.33553663361909,0.326841180335917,0.544506601326733,0.310330542655728,0.558972559784612,0.309092277842809
2744,0.335251082568961,0.32707655093418,0.544333687491506,0.31047532553931,0.559222624057156,0.308780063496078
2745,0.335378262132408,0.327046391923381,0.544256964179357,0.310489784745857,0.559508567681763,0.30859008144152
2746,0.335354994657918,0.32709031552578,0.54456658288276,0.31054339570656,0.559217348032725,0.308843928310116
2747,0.335519878539132,0.326999827868804,0.544432896113021,0.310706205772969,0.559335800966401,0.308804250841074
2748,0.335846796017611,0.32692057088945,0.54445058566828,0.310559876364649,0.559027120573028,0.309126236947265
2749,0.336176172584583,0.326860694199746,0.54407960942828,0.310766175160423,0.559440831031677,0.308876909179465
2750,0.336428501004425,0.326830242442481,0.543925044063382,0.310913097886609,0.559742712480377,0.308543578108073
2751,0.336264738135641,0.327015978602851,0.543956330120692,0.310825175548993,0.559667334674595,0.308627098476516
2752,0.336171698476154,0.327233828264062,0.543884056481618,0.310869427501262,0.559769908229241,0.308536185594444
2753,0.336266806023792,0.327125164595775,0.543712299063627,0.310997847600412,0.560161704999587,0.308156891991616
2754,0.336257595632525,0.327256250159105,0.543556772350501,0.311177677809342,0.559974138875098,0.308403987359744
2755,0.336048588600775,0.32754283894799,0.543500876801012,0.311182443239893,0.559794647117221,0.308597335731802
2756,0.335913421909842,0.327678003405667,0.543531382360096,0.311258420465695,0.559834357844477,0.308498495855658
2757,0.335612303674828,0.327865346157705,0.543319700916567,0.311464358388532,0.559489120168143,0.308581320601594
2758,0.335832878688309,0.327773174729444,0.543454963073709,0.31147910179718,0.559348601275955,0.308595750415349
2759,0.335845539641904,0.327657472610665,0.543649211185876,0.311327359678837,0.559437433054199,0.308592361168084
2760,0.335938103146996,0.327833694928689,0.543311886299038,0.311635655672094,0.559515886797516,0.308533167889835
2761,0.335896385383749,0.327804818357309,0.543338805180596,0.311563225876964,0.559239960784417,0.308829392137215
2762,0.335738594672649,0.327614676104397,0.543431061301612,0.311491004696981,0.559157294717677,0.308748517393257
2763,0.335611626717334,0.327616334333902,0.543561528129966,0.31138170308444,0.559199901971543,0.308683925275551
2764,0.33567637477801,0.327582412748952,0.543927182889642,0.311174129962144,0.559258388789278,0.308794097829013
2765,0.335601721487096,0.327764822383947,0.544148790332235,0.310970300377527,0.559343571571322,0.308724454073018
2766,0.335814070611858,0.327429392870211,0.54466757494153,0.310453337821622,0.559146950334814,0.30877454769997
2767,0.335485030369626,0.327857333919356,0.544140277771659,0.311047001850908,0.559306890065304,0.308473044502699
2768,0.33541672920478,0.327841889935523,0.544181918869596,0.311026929055583,0.559050144155382,0.308791667936134
2769,0.335179656538795,0.327966061003087,0.544456758380647,0.310894406519247,0.558886600139556,0.308931174641152
2770,0.335099868285917,0.328216383194027,0.54456618309504,0.310873052514495,0.558987240785013,0.308930800947818
2771,0.334869658008663,0.328538389787922,0.544453506802726,0.310965942469126,0.559161904367119,0.308798812537906
2772,0.334921716498072,0.328516360324155,0.543895367877192,0.311595913350005,0.558964883764699,0.308868950327143
2773,0.335206550102152,0.328459732213754,0.543765009270512,0.311572452617349,0.558609278009108,0.309273101167651
2774,0.335444472466729,0.328179896342272,0.543641791788901,0.311883048767851,0.558662295338751,0.309211621128965
2775,0.335068554886563,0.328288027061776,0.543426626936816,0.311955466348635,0.55851941633447,0.309338027348173
2776,0.335145057553026,0.328282427117851,0.543470127975145,0.31177600933946,0.558603516913502,0.309315854149816
2777,0.33494677465271,0.328346161350246,0.54336820235903,0.31194031873485,0.558679014853361,0.30925382252196
2778,0.335108037984682,0.328277056793062,0.543291355559871,0.311968934287792,0.558647243440814,0.309319922095973
2779,0.334766003208654,0.328542002751743,0.543192411382067,0.312082648321973,0.558274454580389,0.309580518975322
2780,0.334625107407406,0.328823702228676,0.543119631147852,0.312184104372589,0.558211748241516,0.309721441742851
2781,0.334530501030321,0.328928048270584,0.54300196320038,0.312189904397969,0.558074717894228,0.309831259328276
2782,0.334774204688612,0.328597036871108,0.542566929300305,0.312519742942362,0.558262255351579,0.309674574384763
2783,0.334483252585781,0.328768265859923,0.542760382295228,0.312368467534212,0.55843634788192,0.309615333520878
2784,0.334257067019231,0.328992498377212,0.542678859355169,0.312353142784331,0.558480108372418,0.309521117359739
2785,0.334017250344568,0.329087830184954,0.542846854615723,0.312276076781327,0.558099945019094,0.309793701361555
2786,0.333633880242723,0.329353177307841,0.542926902517593,0.312138766907745,0.558117742554664,0.309816622926982
2787,0.333811791238725,0.329442531437345,0.542904681063361,0.312022447829289,0.558434046831049,0.30954531678669
2788,0.333941621712597,0.329332893236233,0.543057752734861,0.311903847272052,0.558221825274945,0.30965333053575
2789,0.333909621929504,0.329272835524428,0.543259826221007,0.311800485760129,0.557929503499286,0.309950379339091
2790,0.333997810516267,0.329272964785746,0.542851646624685,0.312012906543888,0.558011318590664,0.309847875636692
2791,0.33405042375146,0.329209774343223,0.542925372590027,0.311845370164327,0.558148870253989,0.309861683431967
2792,0.333787835821837,0.329275713314554,0.543053278925922,0.311727720139899,0.558072451356271,0.309810711248546
2793,0.334072269023622,0.32896524295761,0.543126115633829,0.311683316420882,0.558033843937692,0.309755629062736
2794,0.334092091133227,0.328847125236181,0.543427126493315,0.311401339927234,0.558077873265072,0.309905542894362
2795,0.334094585738185,0.328771012870846,0.543383814914014,0.311580314526233,0.557991199924379,0.310069364754705
2796,0.333889322329456,0.328917289820762,0.543490384990438,0.311436152782553,0.55789663595506,0.310218685784199
2797,0.333925331474203,0.32892175204232,0.543543116012549,0.311376053530591,0.557812842735558,0.310272885858256
2798,0.333841688571737,0.329094298305722,0.543460780624613,0.311693155354922,0.557767188169493,0.310329254903748
2799,0.333924225176879,0.329039833927494,0.543632303074917,0.311547117776507,0.557747849430209,0.310313626036037
2800,0.334059713628724,0.32919562092675,0.54364847888313,0.311792613070215,0.557968240636473,0.309950876372519
2801,0.334128337385478,0.329330456591053,0.543094737743811,0.312286432339354,0.557931924647174,0.31007720699578
2802,0.334306894642588,0.329194000529108,0.542981573503537,0.312755392389174,0.557675103628926,0.310261170240837
2803,0.334248350027099,0.329538654169681,0.542717827032231,0.313006406736528,0.557788344131854,0.310064768571314
2804,0.334106152392246,0.32981595306408,0.542326519912558,0.313182059332251,0.557515571616671,0.310406329267654
2805,0.333913582469085,0.329860991332285,0.54226249475303,0.313320705504773,0.557307624732136,0.310640725651672
2806,0.333849992552916,0.329944264612119,0.542174640321562,0.313316581968716,0.557297132729047,0.310756554278757
2807,0.333927709606299,0.329728463707776,0.542395607392994,0.313133196467253,0.55730146452634,0.310813590098929
2808,0.334068008719369,0.329599326954486,0.542832284143484,0.312911908580038,0.557176837899061,0.310772407518968
2809,0.334133662408744,0.329755995184436,0.543031744967077,0.312858668709323,0.557140449786506,0.310778953837916
2810,0.333798990170069,0.330000333251358,0.543423424991546,0.31252676268476,0.557188647688247,0.310789715167161
2811,0.333605030508085,0.330179405000758,0.543475917384516,0.312604340286292,0.557175352533404,0.310845570730093
2812,0.333727144965467,0.330242382100199,0.54345135409711,0.31282240866225,0.55718492284497,0.310842755356998
2813,0.333811313585629,0.330112112618429,0.543371251349628,0.312874483412425,0.556907639230178,0.310981564901906
2814,0.333750390486843,0.330106385575977,0.543545802652125,0.312599512867964,0.556979482878477,0.310837950579146
2815,0.33371327408778,0.330081780347054,0.543405465035957,0.312579152193534,0.557013445275462,0.310825290042846
2816,0.333820516856884,0.330106674410023,0.543684555279142,0.312239500357481,0.557044482903359,0.310688408234618
2817,0.33385514613009,0.330031101061891,0.543497908670203,0.312384003678158,0.557128990093025,0.310545768149143
2818,0.334021395809986,0.330147129230328,0.543474425886995,0.312429606007155,0.557427172307684,0.310234343535561
2819,0.33376376875911,0.330437741214672,0.543417975751257,0.312469700299673,0.557465055985811,0.310184791642113
2820,0.333748737401601,0.330291107057497,0.543393649192735,0.312567353224786,0.557336517320465,0.310377501016394
2821,0.333538952042628,0.330044338273743,0.543439601933362,0.312528373488172,0.557190463299159,0.310514624458113
2822,0.333373810554672,0.330028179728876,0.543618318395779,0.312245989752283,0.557090577365867,0.310562337721174
2823,0.333765290770953,0.329650926683112,0.543169471543499,0.312539790647949,0.557303604743258,0.310336440199306
2824,0.333405455642174,0.329722110662351,0.54354832828395,0.312203294010084,0.557319378557299,0.310320341360009
2825,0.333202727986718,0.329853873226088,0.543492714671619,0.312249610780507,0.557291066409806,0.310288447188072
2826,0.33350656382766,0.329456919955518,0.543255665967049,0.312428654442687,0.557236372563925,0.310386396739274
2827,0.333227338104274,0.329283749326297,0.542724801214616,0.312564120026362,0.557061667240706,0.310555819815611
2828,0.333237419849581,0.329341628551005,0.542571046035317,0.312688328203875,0.557080807939307,0.310639422296129
2829,0.333082235987995,0.329788066229799,0.542136072863175,0.312978171801421,0.557523836578936,0.310114692037485
2830,0.332917821111441,0.329795512362544,0.542179666526719,0.312986312440592,0.557272225694105,0.31027105312557
2831,0.332880625381904,0.329869541461494,0.542010608439857,0.313216024302258,0.55718723954885,0.310197359673289
2832,0.33293627971289,0.329902843184717,0.542166238461675,0.313004624583222,0.557509608877984,0.310095508151077
2833,0.333155800957821,0.329761344959999,0.542654240250593,0.312711614345206,0.55743536580777,0.31012718273464
2834,0.332815879300816,0.330047309097327,0.542808504221233,0.312311783260901,0.557579902797184,0.31007745445847
2835,0.332977984532195,0.330328768331668,0.542712765344867,0.312443932513037,0.557693614924062,0.310026302994936
2836,0.333084287695333,0.330172907675406,0.543010961346605,0.312199704643746,0.557342466463338,0.310398180450112
2837,0.333007987813314,0.330143495708747,0.543147609072232,0.31200885285873,0.557303429571135,0.310592976435409
2838,0.332837131705136,0.330169425291948,0.543037053483111,0.312070527611645,0.557404657164594,0.310469191363927
2839,0.332718763357395,0.330359916622763,0.543192902744581,0.311926267216767,0.557434149981853,0.310370873000772
2840,0.332933523136639,0.33042832552832,0.543172721115637,0.311798535551709,0.557406812819991,0.310286385757238
2841,0.333182037855497,0.33034335898615,0.543422304960688,0.311693533420186,0.557478462852876,0.310249583832705
2842,0.333056546450209,0.330490640963048,0.543499610565459,0.311752897484112,0.557605375387806,0.310079429524044
2843,0.332962893286351,0.33090065186141,0.543102675884154,0.312198251714276,0.557410558940902,0.310311095440704
2844,0.333104690566749,0.330874503428476,0.543146577236489,0.312229416231991,0.557227761383133,0.310549775791644
2845,0.332935039868897,0.330963460365108,0.543036578598533,0.312114654345066,0.557107271102417,0.310650050465122
2846,0.332827020362491,0.330894323722406,0.543153102777007,0.312074884920563,0.556928146906333,0.310900725807583
2847,0.332890761429189,0.331223667945777,0.543485734794769,0.31175513039194,0.556973591933727,0.310869515302315
2848,0.333201559976114,0.331232571511124,0.543475745281559,0.312005136965926,0.557119646608427,0.310757535783156
2849,0.33288041835519,0.331418759975897,0.54356342312799,0.311927497900796,0.556913862020498,0.31088995167611
2850,0.333055627356192,0.331312826465845,0.543319927921753,0.311977688779926,0.556991912145048,0.310973349681706
2851,0.333036923353158,0.331182167872941,0.543439621767359,0.311766877682276,0.556806606861361,0.311117268473762
2852,0.333147670672224,0.331204179152144,0.543385496562666,0.311775035513196,0.556797613196169,0.31113434517854
2853,0.332996172620452,0.331261703773242,0.542963737537083,0.31234135534066,0.556871971558395,0.311141470030441
2854,0.33309490521207,0.331211168874021,0.542800045011753,0.312481111985104,0.556943436816491,0.311227952927453
2855,0.332841313751332,0.331439115464485,0.54302201738287,0.312370990520422,0.55693993056175,0.311306463451206
2856,0.332877007102702,0.331509111981847,0.542751788692317,0.31260411587479,0.556904200960734,0.311405583799283
2857,0.332565774038055,0.33177939694133,0.542779694522558,0.312623925027247,0.55645773688349,0.311743628691316
2858,0.332535012586733,0.331746880368673,0.542801256860863,0.312416802816841,0.556344422419396,0.311946872838044
2859,0.332719740928539,0.331787975293436,0.543010053359038,0.312258339195245,0.556504176972506,0.311822098973562
2860,0.332906453849612,0.33174426192576,0.542993300598965,0.31221540464112,0.556738032093686,0.311577750980411
2861,0.333151674354283,0.331610949526656,0.543041037069066,0.312133536927475,0.556733608312532,0.311575420959683
2862,0.333243911775953,0.331552746749164,0.542856349020767,0.312171301673156,0.556901578444947,0.311568746355395
2863,0.333187945676297,0.33164594215595,0.542769858554442,0.312321096754079,0.55728890029827,0.311064015887262
2864,0.332987670019847,0.331602818547571,0.542786947781956,0.312276379943485,0.557283288156399,0.311129407936568
2865,0.332531104233078,0.331709756357411,0.54284639862337,0.312323198763387,0.557066567899026,0.311394547702585
2866,0.332528734161276,0.331780887220073,0.542910980431893,0.31236271307093,0.557008882153265,0.311487786469947
2867,0.332609779463358,0.331743700451465,0.543247534001321,0.312231634047072,0.556912343810594,0.311616083970977
2868,0.332514764857287,0.331688558581444,0.543441075652865,0.312137383080863,0.556790457878323,0.311796963741999
2869,0.332561262049954,0.331706120257951,0.54357907101644,0.312060050567837,0.556971025003015,0.311588213913336
2870,0.332461595529562,0.33185591568273,0.543485235541779,0.312162152813335,0.557028271928237,0.311555170423658
2871,0.332339890608882,0.332009787617739,0.54320103388947,0.312559825118519,0.557200725082695,0.311382339872162
2872,0.332418010389317,0.332058940531016,0.543171073716403,0.312614146050699,0.556931875122764,0.311655440716049
2873,0.332463304412779,0.332094535643361,0.543164825720659,0.312633569297881,0.557299700446058,0.311258497523223
2874,0.332306059072683,0.332313356104008,0.543113681678608,0.312642258556096,0.55735388264478,0.311108862994649
2875,0.332256879855325,0.332470784019494,0.54341221909251,0.312360256580973,0.557089013814691,0.311403311149253
2876,0.332274213236737,0.332500350619125,0.54344953852838,0.312446429863675,0.557217371506879,0.311169973355169
2877,0.332024735935282,0.332525618418921,0.543465348402788,0.312439434788302,0.557044075998662,0.3112887946119
2878,0.331982300384039,0.332655917735293,0.543335092454816,0.312506332395309,0.557072605361245,0.311251902966709
2879,0.332172365522765,0.332775684534576,0.543389683384579,0.312386644987165,0.557078629802548,0.311164228545368
2880,0.332204741947149,0.332875530859214,0.543466739242263,0.31241874113918,0.557023514983696,0.311189752563689
2881,0.332158536657913,0.332938334633958,0.543447402295312,0.312365095694235,0.557142961994801,0.310969712382939
2882,0.331760410388799,0.333031641355202,0.542861448117268,0.312874796936198,0.557192846509777,0.310989459476344
2883,0.331526562655702,0.333075004194626,0.542554126396293,0.313173266683572,0.557334832394258,0.310818651717336
2884,0.331530201814089,0.332952446980771,0.542695781251626,0.313057867875473,0.557685136965831,0.310606938271125
2885,0.331463644426681,0.333125804012765,0.542858617943453,0.312876846744626,0.557641139283692,0.310514910369214
2886,0.331724978963223,0.332851615724709,0.542794946046761,0.312651439958407,0.557466605073579,0.310469015356541
2887,0.33159939426728,0.333188844760773,0.542784218774498,0.312625017835454,0.557157490636104,0.310647490354618
2888,0.331433696310003,0.333274065108889,0.542979840621703,0.312500744955449,0.557185336623207,0.310615390544341
2889,0.331395568076797,0.333365256904746,0.542950201247931,0.312631858287089,0.557129735380389,0.310636938528519
2890,0.331274685148921,0.333478997821021,0.542497523477342,0.312998427908916,0.557045425548219,0.310764243540691
2891,0.3313902229205,0.333474154586822,0.542398749727725,0.313097770422609,0.557090290132114,0.31068045670674
2892,0.331328011164237,0.333730184087393,0.542154205966409,0.313398954427964,0.557333147900071,0.310334355262458
2893,0.33150585825308,0.333416075024068,0.541927455268399,0.313595743794228,0.557442255131514,0.310290455946807
2894,0.33158336497782,0.333207183504895,0.541794235593882,0.313841964362845,0.557459353246522,0.310340709389771
2895,0.331703505785133,0.33323775714099,0.541735209651416,0.313734099706188,0.557350521196869,0.310435418243905
2896,0.331622158961717,0.333277128452084,0.541681460084273,0.313702314519637,0.557417481829275,0.310398611543311
2897,0.331579047276561,0.333434087988729,0.542136872390984,0.313369655912113,0.557408733174751,0.31033102499338
2898,0.331643579479395,0.333550858395532,0.542389103994678,0.31320372278612,0.557212512982944,0.310573404786299
2899,0.331549190375084,0.333614728824331,0.542335502878106,0.313146704557141,0.557391439369862,0.31020659978031
2900,0.331322778307552,0.333733632373762,0.542782849357755,0.312641691802853,0.557398358571696,0.310214934804608
2901,0.331403960249265,0.333648634435249,0.543239876902148,0.31205438295656,0.5575854480488,0.309992733204984
2902,0.331318117039663,0.333566873782956,0.54339861695552,0.31215729295481,0.557389308678303,0.310195177222643
2903,0.331196189918166,0.333539532578778,0.543672373075015,0.312059169999551,0.557149106605228,0.310507583852002
2904,0.331422782020519,0.333519783985741,0.543442951951656,0.312233179554787,0.557156369158967,0.310584119661437
2905,0.331578499694496,0.333406687493379,0.54336851453198,0.312267134010505,0.557178125340674,0.310698714355892
2906,0.331526637914118,0.333369508635863,0.543485099838464,0.312167211470357,0.557048837649154,0.310794406541015
2907,0.33135498665089,0.333313047536095,0.543677036051579,0.312061559137592,0.556972013855303,0.310802000566034
2908,0.331395381073315,0.333122434595926,0.543687927055599,0.312147019066494,0.556880381086284,0.310813890694378
2909,0.331558954947404,0.333134333455868,0.54367782833116,0.312001035051691,0.556801186158102,0.310990325504265
2910,0.331516346348084,0.333234279804922,0.543758272533744,0.311880785356162,0.556718415949141,0.310955360978533
2911,0.331443259522072,0.333318210111298,0.543428358475662,0.312234681362369,0.556537190046842,0.311100427551769
2912,0.331294630050827,0.333459010873946,0.543676309154825,0.311887360564098,0.556583917607535,0.310912099109732
2913,0.331252254147655,0.333255614244494,0.543355149091732,0.312152820963518,0.556493893288291,0.31104606972497
2914,0.331317458829314,0.333183480336164,0.543751844804385,0.311689019964973,0.556351452531762,0.311232342941155
2915,0.331268233437573,0.333438566816378,0.54387736086174,0.311584407848627,0.556340142923349,0.311247563632155
2916,0.3315228984721,0.333276730275452,0.543821656181463,0.311760300916229,0.556264144708844,0.311304971349595
2917,0.331372540869323,0.333247393710776,0.544227222792667,0.31139055856025,0.556073286065651,0.311363767840078
2918,0.331264023348312,0.333403090995868,0.544523265695775,0.311160473075491,0.556047306216458,0.311322105213173
2919,0.331254437392129,0.33347820208386,0.544534030638906,0.31121883203241,0.555829335271765,0.3115241839767
2920,0.331325850935526,0.333253463596528,0.544427677859686,0.311339791398938,0.555694307817921,0.311697398751159
2921,0.331572387104813,0.333134900660447,0.544403150001334,0.311466245129264,0.555912531756043,0.31143403562114
2922,0.331438111373289,0.333241155062013,0.544273842858606,0.311450242790734,0.555882467792904,0.311479995612297
2923,0.331217827554233,0.333254632863077,0.54414458855591,0.311787466637256,0.555879815518289,0.311467133784271
2924,0.33134413945787,0.333423350890517,0.544123330707309,0.3117663346965,0.555713561605829,0.311527919238167
2925,0.331356460507473,0.333394373283941,0.544158209230591,0.311645479629133,0.555508295275475,0.311602047200925
2926,0.331041231227562,0.333654063939374,0.544192215244926,0.311635990635394,0.554996883701844,0.312075029446046
2927,0.330980557319243,0.333799114113992,0.544057771473091,0.311735430610685,0.554956734128408,0.312155112734086
2928,0.331158748273717,0.333535904234265,0.543979938088873,0.311737104472719,0.555076325087871,0.312023971860714
2929,0.331234606218646,0.333481305184105,0.54365043729375,0.311920853676321,0.555291690425184,0.311784740841441
2930,0.331234849084305,0.333499926878388,0.543671733119844,0.312062566952588,0.555146607653611,0.31192527698865
2931,0.331204128818518,0.333636739568799,0.543726624554307,0.31195803775515,0.555102652100678,0.31187428240995
2932,0.33139840405318,0.333610273261007,0.543615340690905,0.312060560760722,0.554892367541345,0.3120887479912
2933,0.331314838070846,0.333846390811045,0.543586882224727,0.312008190117859,0.555039291355657,0.311967951906179
2934,0.331063580637083,0.334003707823284,0.543852565539826,0.31168682488677,0.554998650540934,0.312129822154239
2935,0.331231594284442,0.333798850260414,0.543608112521154,0.311914096363379,0.554860510369014,0.312245904136304
2936,0.331146636241158,0.333899720689951,0.543766128717015,0.311766049865378,0.554657689230096,0.312372645253235
2937,0.331175102369798,0.333933648842802,0.543788215044491,0.311828997672677,0.554753553849582,0.312220567030053
2938,0.331357978763651,0.333957428472358,0.543772565248398,0.311788459244008,0.554962927407263,0.311939680749909
2939,0.331379287675944,0.333946847578828,0.543575963808798,0.312088919367817,0.55486984322645,0.311996605950599
2940,0.331324871161543,0.333898921086484,0.54363588245574,0.312108784999613,0.554698450125941,0.3122174295746
2941,0.331131668263211,0.333938276226596,0.543832473995296,0.311931193532096,0.554703668534015,0.312209007287338
2942,0.331115135094765,0.33406053142922,0.543916531280689,0.311763963178007,0.554847939505913,0.312013033438169
2943,0.331263580982779,0.33393204134918,0.543986145581797,0.31184258198816,0.554917004434545,0.312014929875214
2944,0.331136544087225,0.334277685511187,0.543929208988474,0.311889893598374,0.554975285390759,0.311922314304517
2945,0.330863666888624,0.334557011778062,0.543731482457086,0.312026097742888,0.554915816223,0.311865987465533
2946,0.3304740218841,0.334902611028741,0.54379914972859,0.312178151486716,0.555115731462159,0.311704215244741
2947,0.330452344023498,0.33493684994463,0.544177775251722,0.31187087311817,0.554871883273737,0.311946867308837
2948,0.330407402374866,0.334725861943059,0.544059097669691,0.312193420211497,0.554594492001931,0.31218874597375
2949,0.330263339426529,0.334824346421406,0.544138591221857,0.312209455841557,0.554592049355344,0.312387775879415
2950,0.330031616209576,0.33494870212348,0.54411135651581,0.312141590836405,0.55501111991346,0.312101494824924
2951,0.329867574042297,0.335186217417407,0.544824289291418,0.311549354384492,0.555149778440461,0.312020951978949
2952,0.329851974778109,0.335177236166267,0.544744297080178,0.311389758410845,0.555188102683644,0.31199049669301
2953,0.329777625391939,0.335236953987566,0.545047045308701,0.311096914564116,0.555401783696063,0.311757283080362
2954,0.329672357350245,0.335298206365897,0.545165933586234,0.311111402040155,0.555724754323697,0.311375697745269
2955,0.329388725008576,0.335497842111049,0.545028546021765,0.311222582424445,0.555836626507908,0.311367603248812
2956,0.329315741723659,0.335437155345584,0.545172795570094,0.31098101570407,0.555594595209637,0.311612830857999
2957,0.329394439175545,0.335586699661015,0.54476289339908,0.311048636046322,0.555481118040346,0.311622078627655
2958,0.328809728755716,0.335918456349886,0.544369989859781,0.311543256694327,0.555682973198369,0.311401580650961
2959,0.32895366644571,0.335766808250298,0.544215501079677,0.311646558742641,0.555872310016978,0.311254303291456
2960,0.32911155332428,0.335901453921297,0.544268107974668,0.311547329587223,0.556159004619343,0.310786312947734
2961,0.328952733292811,0.336220350143166,0.544722299637458,0.311026663675275,0.555770530052071,0.311070048857495
2962,0.328804682204197,0.336424353953581,0.544616446775255,0.311237229304359,0.555704790778245,0.311012951430036
2963,0.329020144841715,0.33643482016254,0.544622615661036,0.311210297609715,0.555874521152364,0.310934747972785
2964,0.329133225228786,0.336308025388041,0.544572451800542,0.311347360601166,0.555726977623325,0.311053168533577
2965,0.329162773682158,0.336221014273599,0.544573402090882,0.311339237940234,0.555844547865259,0.31095310052944
2966,0.329271315752718,0.33610466888276,0.544627644905707,0.311338962380479,0.555526453412323,0.311092648523696
2967,0.329148521196172,0.336004693048456,0.544677290796112,0.311220020767992,0.555750753289286,0.310872436770309
2968,0.328996393424483,0.335912665203004,0.544709178435366,0.311177207473465,0.555852201543215,0.310829598612588
2969,0.328855685902425,0.336105301406799,0.544585545665777,0.311425129905656,0.556086798878621,0.310673702608164
2970,0.328765933014085,0.336302717990327,0.544709729549418,0.311249742090233,0.556015415114102,0.310718370247556
2971,0.328864465615236,0.336350522655557,0.54473895355009,0.311259612813501,0.556008172172204,0.310775990017535
2972,0.329071923426618,0.336230039959618,0.544664273416142,0.311525550605328,0.555610111310004,0.311022712831594
2973,0.329020493372662,0.336323967124562,0.544774692841003,0.311515405079147,0.555314749183166,0.311267843426941
2974,0.328844787450538,0.336443879135834,0.545025867153252,0.311308191210359,0.555306818336939,0.31123907668543
2975,0.32862440008424,0.336668068182364,0.545067966248161,0.311407534523987,0.555225435625232,0.311281824449465
2976,0.328751973342113,0.336636582265272,0.544884234697644,0.311422164483592,0.555054014821826,0.311463044424643
2977,0.32879272616386,0.336538982513472,0.544762155989845,0.311720498880223,0.555016290552799,0.311644057368938
2978,0.328759192180956,0.336595270853983,0.544651665154408,0.311837682240103,0.555002632623182,0.311789961373081
2979,0.328877320690511,0.336472775229286,0.544325626350363,0.312153590346018,0.554999548893081,0.311913151687365
2980,0.329170689819442,0.336446662453824,0.54451590368176,0.312071831476026,0.555023530709428,0.311740441162364
2981,0.329159145211707,0.336540289822977,0.544688585303922,0.311982779086118,0.555202006200636,0.311566408011098
2982,0.329561327414139,0.336210817716862,0.544593617045237,0.312140143301078,0.555418193612549,0.311504656523464
2983,0.329620668048468,0.336375149772778,0.544493138635379,0.312109013004126,0.555583493022543,0.311466443331302
2984,0.329419471652265,0.336500342922931,0.544724983335461,0.311832855903256,0.555585885102646,0.311488464627482
2985,0.329468506246476,0.336578233018968,0.544663564420098,0.311881266296418,0.555716758203941,0.311325045894035
2986,0.329576388649498,0.336448017689769,0.544873837184765,0.311755198346863,0.55562542594906,0.311370832698861
2987,0.329531437350648,0.33651739431836,0.544737578107673,0.311931638215026,0.555616588911957,0.311413640983586
2988,0.32940646741794,0.336901656891067,0.544801566273468,0.311907596477067,0.555532298221991,0.311523293048756
2989,0.329650039974557,0.336639050895007,0.544992083058339,0.311717018519313,0.555447882902829,0.311571892486575
2990,0.329346609494983,0.336894931200721,0.545199585859125,0.311479341198986,0.555713258714021,0.311384624623818
2991,0.329191047526611,0.336886236354717,0.54503106252746,0.311604069044469,0.555825953466227,0.311374088981783
2992,0.329339270568243,0.337013950770822,0.544488708466589,0.312154960669132,0.556052556789543,0.311171839176561
2993,0.329508791645331,0.337065839643166,0.544454844268426,0.312179267992043,0.556051374843492,0.311249943902882
2994,0.329363443954275,0.337076024048181,0.544513159226507,0.312186752310479,0.556048680925708,0.311216710490738
2995,0.329276770566692,0.337024708683848,0.54407091697417,0.312662107633206,0.556229543399025,0.310948407798602
2996,0.329079313455934,0.337163832298558,0.544316265793392,0.312306844688164,0.556222841217828,0.311010601989592
2997,0.32891165147347,0.337349803313812,0.544276955056116,0.312226285180135,0.556463510280097,0.310690967738705
2998,0.329034999981782,0.337388054203869,0.544456557482477,0.311958976930914,0.55673209714668,0.310426704674109
2999,0.328942939652476,0.337602623544518,0.544180883412682,0.312120099783072,0.556667237551766,0.310321422120039
3000,0.329053555450522,0.33761384665414,0.543884818829631,0.312088814073944,0.556520552155901,0.310394944347516
3001,0.329019853582274,0.337740185891666,0.543864357472355,0.312298903873252,0.556537041621149,0.310355930007794
3002,0.329022280848519,0.337903328756792,0.544035707781417,0.312317762225325,0.556306958384819,0.310686196222328
3003,0.328868605815281,0.337946917463349,0.544192738686581,0.312262618552969,0.55658616946567,0.310464066926745
3004,0.328615749361001,0.338193959291761,0.544302834949543,0.312248339875172,0.556397957792636,0.310550785880814
3005,0.328709538737594,0.33818426337467,0.544504139823424,0.312120133280697,0.556253672219424,0.310651697509953
3006,0.328737129425361,0.338354469129177,0.54455571973637,0.311929198438508,0.555878175878403,0.311002430547183
3007,0.328540677719917,0.338254358170001,0.544584116476724,0.311920477409145,0.555625589034069,0.311183864074727
3008,0.328697165718792,0.338346035223373,0.544406125293725,0.31211316133043,0.555902973180285,0.310961216940535
3009,0.328457341116821,0.338575157855096,0.544528578577057,0.312018765325134,0.555751992743081,0.310985766598602
3010,0.328664377547678,0.338371527043634,0.543955726913834,0.312677570196023,0.555718911611562,0.310975398780366
3011,0.328614551694208,0.338264526372718,0.543814131936446,0.31281028846318,0.555469773436615,0.311222344353358
3012,0.328650324238562,0.338103032273223,0.544109363567227,0.31272586233564,0.555436999977003,0.3113839890831
3013,0.328566973825577,0.338217652093378,0.544102745358058,0.312800889684358,0.555453518947108,0.311327926595619
3014,0.328695720790926,0.338154944834417,0.543856150359204,0.313155306718582,0.555335497380896,0.311513593215491
3015,0.328644716742465,0.338179331789373,0.543867150405873,0.31314399350814,0.555029109889518,0.311666710294997
3016,0.328811190801884,0.338257437047803,0.543976452749735,0.313101551845099,0.555187271442275,0.311732762580092
3017,0.328627857403832,0.338535416889633,0.544060186259236,0.313290312254346,0.554898762662173,0.311990970106075
3018,0.328529822359238,0.338580168242767,0.544055236575218,0.313253150530087,0.554820911494997,0.312256731124685
3019,0.328417546240976,0.33857991357787,0.543991415242127,0.313397469402826,0.555220457921457,0.311803174016988
3020,0.328473342224653,0.338487228034987,0.543862279629326,0.313362984194187,0.555177699540447,0.311947936651339
3021,0.328377135005785,0.338486229939703,0.543836457260338,0.313408680343648,0.555038792569861,0.312003127145142
3022,0.328423020718994,0.338190504596803,0.543660876856347,0.313524692939718,0.55478277897706,0.312126168414346
3023,0.328464743572666,0.338157260261565,0.54348697550668,0.313767657609319,0.554487664544089,0.312368441851191
3024,0.328317489181559,0.338115674553505,0.543399720550246,0.313939764031084,0.55418911508968,0.312744343384001
3025,0.328251101695268,0.338108456235386,0.543228875321053,0.314053732089499,0.554489483145898,0.31256218466802
3026,0.328230330191542,0.338138035693709,0.543093284320893,0.314193315532013,0.554612083547094,0.312424349453082
3027,0.328428466125341,0.338147178615882,0.543139058294951,0.314018364989394,0.55466039808517,0.312409043916798
3028,0.328385159147688,0.338021098987759,0.543248812589277,0.313680101255957,0.554283180294415,0.312718366312707
3029,0.328524015574684,0.337887999072815,0.543488959435626,0.313349706861948,0.554303780149557,0.312718641038005
3030,0.328517950129005,0.338093745769965,0.543457225172319,0.31312219286952,0.554119729077239,0.312810703402359
3031,0.328483190118316,0.338272252507486,0.543737836616543,0.313060986300225,0.554245298507273,0.312715957246079
3032,0.328345607304386,0.338249473781995,0.544243265379915,0.312782198600286,0.554481811118939,0.312411682292523
3033,0.328383075219442,0.338162381942626,0.544112797140011,0.312821151074052,0.554363462255293,0.3124046449402
3034,0.328132009384311,0.338048345994123,0.544097706677147,0.312736583019778,0.554174354927091,0.312655435029762
3035,0.328060342499416,0.338105441220064,0.544085340281177,0.312793749452802,0.554076754829798,0.312849436016105
3036,0.32771931812109,0.338102116770915,0.544261213417833,0.312622953819314,0.553955824168413,0.312980965966845
3037,0.327672963049522,0.338284313085817,0.544359220203873,0.312445578328643,0.553836804589554,0.312985007702743
3038,0.32797110096789,0.338331193693893,0.543995932104705,0.312762302025136,0.553926939199415,0.313020162348702
3039,0.327621781043606,0.33872105589052,0.544069966455044,0.312642929763175,0.554071708805137,0.312910985255166
3040,0.327339487622705,0.339078502214136,0.544226372534867,0.312515474597357,0.55425667778133,0.312600441464668
3041,0.327394641807516,0.339107881664783,0.544254195358054,0.312457785737739,0.554339173008246,0.312379338877412
3042,0.327332985425724,0.339031535882433,0.544358775409815,0.312264794613687,0.554456622989566,0.312219475290853
3043,0.327366131567627,0.338988906625344,0.544396644999156,0.312297172424308,0.554626739335034,0.312045749824243
3044,0.327080086437812,0.33906818621267,0.544503944213865,0.312270776628188,0.554769157416743,0.311874983336168
3045,0.326873879201781,0.339295019775317,0.544737052325334,0.31213819537032,0.555012330646825,0.311677321013944
3046,0.327035118760828,0.338953908505727,0.54492171871965,0.311799796326615,0.554844638815819,0.311818739207991
3047,0.326844931475591,0.339073977665212,0.545030323399872,0.311821165968823,0.554975845358435,0.311657546269906
3048,0.326833362619965,0.339213752076782,0.545103020081049,0.311849209513256,0.555275654427326,0.311355572688588
3049,0.326720955300803,0.33915478786664,0.544921006763861,0.311983085817741,0.555348430602202,0.311352527842761
3050,0.326560690134105,0.339208819111267,0.544848551678826,0.31195822048804,0.555071973690731,0.311599374733783
3051,0.326519087684562,0.339281746189699,0.544449971797091,0.312262925094902,0.555279200591091,0.311482765028528
3052,0.326312592261633,0.339534692770599,0.544416809161591,0.312311353756263,0.555260507147192,0.311448329867044
3053,0.326138453094189,0.339819657009269,0.544300905833416,0.312426006394646,0.555462510080173,0.311162097222958
3054,0.326182325167748,0.339943937174162,0.544174200616094,0.312488478249129,0.555364412097786,0.311345436245139
3055,0.326331626952843,0.339855160631347,0.544363049876624,0.312388091779949,0.555125764183123,0.311592142557277
3056,0.326161682968257,0.339925121802525,0.544256155113307,0.312379761997225,0.555020429422596,0.311563375982728
3057,0.326319686482894,0.339976382637274,0.544235660250506,0.312485331742899,0.55459569679812,0.311676103395135
3058,0.326262954479663,0.339892951008863,0.544084199007452,0.312668863722013,0.55426167356604,0.312025329134423
3059,0.326350974023943,0.340179845107874,0.543896215835299,0.312762720450404,0.553906619390764,0.31229903179019
3060,0.326300032700937,0.340293028644002,0.543630859063895,0.312834441494265,0.553936457805432,0.312383068216214
3061,0.326402443895182,0.340295682868726,0.543876900459908,0.312594864576379,0.553676254870316,0.312489654195864
3062,0.326652018232491,0.340185150604345,0.543724687682671,0.312809550768003,0.553520745173602,0.312600939466994
3063,0.326577409478638,0.340336228486882,0.543435230773493,0.313058874630527,0.553347032175677,0.312841466766345
3064,0.326761372186301,0.340090838058466,0.543327012755561,0.313200382865397,0.553485577761067,0.312684365110405
3065,0.326535975858706,0.340225336627022,0.543099391952439,0.313404966860965,0.553606723099003,0.312598371391486
3066,0.326455705779804,0.340049441258593,0.543309028282641,0.313266125156085,0.553476358245826,0.312670022804847
3067,0.326569260405566,0.340033604156155,0.543423349887098,0.313204199179146,0.553161084197434,0.312829273637985
3068,0.326491137320563,0.340174591384988,0.54306008273026,0.313503426711323,0.553320995112088,0.312772952339507
3069,0.326395840223383,0.339977004041957,0.54279131329656,0.313845097571814,0.553658415619701,0.312572346122492
3070,0.326481950978154,0.340198455664319,0.542611509091484,0.313982306090727,0.553660222305488,0.312584952906218
3071,0.326336573750724,0.340396829684747,0.542695410719323,0.313968243520554,0.553736976974601,0.312537579452693
3072,0.326252000751632,0.340503546342791,0.5426413390049,0.314011028277105,0.553910181639553,0.312268609842737
3073,0.326196983585088,0.340136168947893,0.542867538820298,0.313898446319627,0.553964580819132,0.312236536725436
3074,0.326180743316501,0.340282927506327,0.543051062341667,0.313790101174364,0.553761174095335,0.312411207985371
3075,0.325966991383592,0.340238864073381,0.542718622032937,0.314063663554357,0.553415553836293,0.312666243948718
3076,0.326072206159311,0.34006872968138,0.542789222706696,0.31411283760658,0.553398823803186,0.31273120294285
3077,0.325974800428961,0.340379472353785,0.542952601535588,0.313933611291317,0.553570356203342,0.312683346287969
3078,0.325959538441266,0.340232842598203,0.543113483303722,0.31385589013465,0.55401637228581,0.312304888351229
3079,0.326108387012252,0.340250645858712,0.543232080860401,0.313767043343739,0.553994441411097,0.312449890633751
3080,0.326179071736051,0.340091061682711,0.543396799448531,0.313697542139327,0.554097148606973,0.312321687784526
3081,0.326028239467187,0.340087312591716,0.543401968336381,0.313756666589178,0.553976660482809,0.312275662891003
3082,0.326063888055869,0.339845371116184,0.543909444222974,0.313169134446824,0.553959846552285,0.312320170124335
3083,0.326155741278008,0.339792611232659,0.544207395412206,0.312840831352938,0.553879962128231,0.312385110928667
3084,0.326158536996969,0.339882911014563,0.543924026343082,0.313029233164908,0.553574322462713,0.312643368022806
3085,0.326171111152983,0.339835445631075,0.543883711514296,0.313021145918283,0.553705764556904,0.312555211648722
3086,0.326149933669545,0.339447078345611,0.543758055483196,0.313194749012251,0.553620163117359,0.312726518824315
3087,0.325873157173876,0.339655502549717,0.543694280250406,0.313141473799622,0.553333102494667,0.313029631464064
3088,0.325784196709697,0.339663857870878,0.543724126055937,0.313308770001474,0.553508254036811,0.312808532313538
3089,0.325675590629182,0.33964354669522,0.543965504278172,0.313069674603933,0.553360014772348,0.312892571786734
3090,0.325649903742086,0.339926071582895,0.543815014290236,0.313223603335007,0.553307648171284,0.312973595438444
3091,0.325480410262901,0.340171469269229,0.543753957795536,0.313220312273345,0.553409277463892,0.312909348227649
3092,0.325697791573854,0.339955199220579,0.543414303907128,0.313577510951621,0.553198550961115,0.313111276800673
3093,0.325747829593546,0.340076805170353,0.543417773532878,0.313490067340373,0.553265734907028,0.312967972058976
3094,0.325800334540595,0.339929921474688,0.543351863047215,0.313544132293195,0.553231818994321,0.312967219617869
3095,0.325766081136246,0.339960728042626,0.5433745935043,0.313660863499777,0.553281366713086,0.312964055355127
3096,0.325715322818715,0.340138984323185,0.543469384865037,0.31353074139095,0.553250725253348,0.313095525987883
3097,0.32573996432899,0.340066382326441,0.543050082940216,0.313790373647509,0.552866461464025,0.313450886573025
3098,0.325611062602315,0.340214094896336,0.543082478522612,0.313713766815849,0.552769014274554,0.313480818483838
3099,0.325594094113446,0.340352534566456,0.543337877339297,0.313528434229644,0.552638532025193,0.313600755588529
3100,0.325455749963384,0.340312591592032,0.543277399441031,0.313518797908634,0.552461712674013,0.313753330558217
3101,0.325524711818043,0.34024933040417,0.543112199704509,0.313544910990991,0.552338248647603,0.313798370830573
3102,0.325689814378017,0.340271538578681,0.543167693027668,0.313468981325145,0.55229095010887,0.313884239016192
3103,0.325549581844458,0.340255875881465,0.543190519914576,0.313461339263748,0.552232839625364,0.314026325587868
3104,0.325480703970894,0.34011631125725,0.543433225610512,0.31329473776175,0.552308244562514,0.313845290748053
3105,0.3253388307766,0.340399662569617,0.543732813065941,0.313132721753173,0.552183931607269,0.313965427790927
3106,0.325460818887804,0.340379064518295,0.544011789502557,0.312827559469004,0.552171122470216,0.314000692236199
3107,0.325348129354119,0.340639080923415,0.543958700157764,0.312623041337457,0.552350066851279,0.313965426078143
3108,0.325283790312736,0.340802059766554,0.544108894999503,0.312478796478202,0.55225399582301,0.314059338082367
3109,0.325196010627135,0.341071757730291,0.544040104283658,0.312522750671986,0.552364546480141,0.314086107529265
3110,0.325250808660566,0.341214525053792,0.54395122060329,0.312628830940921,0.552392728795837,0.314003163509549
3111,0.325265943238533,0.341159180724549,0.544278118688793,0.312247467738177,0.552339972994166,0.313969002605455
3112,0.32552385141163,0.34086767886374,0.544180596196626,0.312430945985174,0.552400397969975,0.314060119891775
3113,0.325233388290306,0.340961980747838,0.544468478165415,0.312339137825799,0.552505871683659,0.313912254880009
3114,0.325363443011519,0.340992329907753,0.544407394646367,0.312515765340678,0.552164030989787,0.314144688598352
3115,0.325433795235614,0.34108689018045,0.544812391732206,0.312214246853152,0.552199933904895,0.314189868671721
3116,0.32548885666845,0.34112507362562,0.544764200738758,0.312175751851067,0.552422170903404,0.314122453043549
3117,0.325680996830563,0.340967055134981,0.545067679399905,0.311811921262831,0.55235006053986,0.314073406982581
3118,0.325671120418645,0.341076314057698,0.544919885589969,0.311981210324146,0.552715277779458,0.313845055037607
3119,0.325688584204821,0.341064379388074,0.544777628549035,0.312158605604592,0.55268339266896,0.313874880903926
3120,0.32570754422302,0.341095428521477,0.544680477977537,0.312331254547863,0.552735012211322,0.313823063149506
3121,0.325907419078462,0.341090208737724,0.544394938485082,0.312650663261852,0.552730199310189,0.313775681557159
3122,0.325841660566385,0.341184449209771,0.544300509459087,0.312809520501293,0.552725913465153,0.313856188487871
3123,0.325879133973262,0.341182187732172,0.544126863534894,0.313007351001624,0.552600599903663,0.314073236311002
3124,0.325755983056599,0.341254169929838,0.544025230232745,0.313095077438044,0.552276121158975,0.314322498857985
3125,0.325714096637406,0.341345350351102,0.544233029720162,0.312910090149508,0.552058802763279,0.314666743595992
3126,0.32569658025234,0.341400972483427,0.544221130303798,0.312953307707891,0.552061780090893,0.314626936305186
3127,0.325889256309626,0.341270968352234,0.544169588085737,0.312901068727121,0.552139414569631,0.314506252041979
3128,0.325750506430847,0.341368763104848,0.543957077205646,0.312940447342745,0.552131151296271,0.314580622832181
3129,0.32554665230797,0.341532117297312,0.543645035987292,0.313216136569222,0.552150760734153,0.314560851213635
3130,0.325585170719328,0.341493590515728,0.543510699396251,0.313477636827268,0.552446043650516,0.314243082156344
3131,0.325481504978659,0.341412159455001,0.543619451536538,0.313435172780866,0.552413788721518,0.314357482710775
3132,0.32548632624998,0.341431807115915,0.543775478276216,0.313104308082485,0.552685083342613,0.314124810906876
3133,0.325320318589889,0.341753669386983,0.54347161644108,0.313167134495749,0.552735728229228,0.31406929777344
3134,0.325460451313073,0.341766711303393,0.543102863249525,0.313424363058948,0.552590842049858,0.31420032332109
3135,0.325171012461562,0.342067829464071,0.542916970449748,0.313662924888767,0.552440901562374,0.314382117641271
3136,0.325152014062185,0.34211526317546,0.542668931981385,0.313863143474429,0.552604284149252,0.314307577896159
3137,0.325294614735972,0.341977967208244,0.54260312556844,0.313980559708506,0.552254807287588,0.314493839912782
3138,0.325154389042851,0.342075103660926,0.542742242317158,0.313708562017249,0.552061229614639,0.314564558993026
3139,0.32516288977287,0.341994733869811,0.543533193272843,0.31289379902082,0.551938579070996,0.314577763362083
3140,0.32504875986451,0.342084313285874,0.543601811248356,0.313003759079828,0.55183590778043,0.314605657438549
3141,0.325129312599408,0.34222329048083,0.543872594118744,0.312822730639059,0.551979591225955,0.314493163587297
3142,0.325239333917724,0.342454270071816,0.544130897484185,0.31246986736826,0.551934080114876,0.314597123178632
3143,0.325236677091306,0.342440593337763,0.54370164762781,0.312958397498453,0.551851704384149,0.314662029745185
3144,0.325211354627688,0.342664570635176,0.543987773546154,0.312736337950638,0.551767364642576,0.314623233529014
3145,0.32520544132447,0.342743439348368,0.544109559479252,0.31260000244944,0.551806567029004,0.314636082543177
3146,0.325225733284225,0.342851941645142,0.544180681126106,0.312473124860205,0.551970372581239,0.314551163040875
3147,0.325196180538515,0.342814323275008,0.544373387767889,0.31237496205565,0.551851921206686,0.314659022952246
3148,0.325208522463992,0.342639664577724,0.544172866606871,0.312433211239267,0.551805650036987,0.314691977530636
3149,0.325375363575104,0.34245615330005,0.543801407294765,0.312857655361258,0.551551457024041,0.314776724705966
3150,0.324874465479029,0.342610918212609,0.543808329345132,0.312861255277201,0.551387045035389,0.314918726777441
3151,0.324890554468185,0.342604905420111,0.543911389587604,0.312791073232555,0.551504485181234,0.31480959810549
3152,0.324682767304369,0.342713125854663,0.543822568102081,0.312762706468027,0.551627445632504,0.314500321028416
3153,0.32454946412498,0.342673471124756,0.544021768273776,0.312424973867848,0.551704339961319,0.314466610202116
3154,0.324302582688117,0.342753538366254,0.54423236038298,0.312462847920446,0.551951743321542,0.314277511905645
3155,0.324204144249637,0.34289656328909,0.544150861076926,0.312606070931304,0.551914814543743,0.314289487893096
3156,0.324104541839047,0.342878002036786,0.543900873546024,0.312916673812661,0.551764485683605,0.314451975392182
3157,0.324161599321639,0.34288454408218,0.544066479702189,0.312703998018516,0.551550098581952,0.314558183705221
3158,0.324140506722155,0.342963821286178,0.544363476868458,0.312603438890187,0.551564802129113,0.314577290082611
3159,0.324116767855473,0.343062025061161,0.5442851675914,0.312687102527964,0.551283517370964,0.314844066193452
3160,0.323981446924928,0.343143674537988,0.544330097864935,0.312557330413037,0.551093465725718,0.315302838510719
3161,0.324022919764106,0.34299964745068,0.544221765211086,0.312638142783418,0.550935972623038,0.315547809982314
3162,0.323823670279635,0.34308190202287,0.544308313375563,0.312498788848617,0.551108838580614,0.315356225476947
3163,0.323616355949635,0.343288994262131,0.54396663290465,0.312798368203613,0.551012483920846,0.315369552972424
3164,0.3236208756903,0.343343319395149,0.544125483011142,0.312672595035819,0.550883854006938,0.315405305293675
3165,0.323514125450395,0.343408883211135,0.544050720218606,0.312590245671167,0.550707454005165,0.315689889046054
3166,0.323817355461106,0.343271118116133,0.54382902343772,0.312845888576347,0.550710797874786,0.315690139744679
3167,0.323986600785017,0.343164302279302,0.543648105552294,0.312852665121032,0.55058766814803,0.31577019393668
3168,0.324082862942991,0.342934503908079,0.543596158903629,0.312997911871243,0.550660017370227,0.31574952411782
3169,0.324142542115744,0.342701662657462,0.543549205009402,0.313062250066282,0.550595730361136,0.315804747464196
3170,0.324377538332335,0.342447495497963,0.54354119659793,0.312978130780416,0.550761592429339,0.315632449809584
3171,0.324577103675694,0.342214405069534,0.543825145470346,0.31266958102974,0.55042793321295,0.315812657788588
3172,0.324748340378532,0.342115442433402,0.543802748512324,0.312563852787834,0.550568584458767,0.315960391501555
3173,0.324994003568723,0.341958499835196,0.543786093158422,0.312575981094328,0.550713443342215,0.315804582230527
3174,0.324780065995483,0.342210658649046,0.543685761912264,0.312653448236891,0.551021082657397,0.315505040974498
3175,0.324684012271333,0.342285165646724,0.543828282633186,0.312669049205018,0.551052930016408,0.315326370067615
3176,0.324638185474127,0.342177901061607,0.543865013134053,0.312525322251616,0.550843949849385,0.315467217354142
3177,0.324753258061587,0.342151743945338,0.543947927257369,0.312557723830852,0.550792659256562,0.315444627532678
3178,0.324282068574895,0.342437776069675,0.543902354442436,0.312405316884961,0.550616218753977,0.31561889073317
3179,0.324245668726952,0.342435671651588,0.544031240356301,0.312389398092206,0.550453942918652,0.315746170357177
3180,0.324570910912936,0.342217177909824,0.543753829214384,0.31252033041883,0.550330450390213,0.315811657979278
3181,0.324383926571217,0.342323083539217,0.544092188731336,0.312269183343689,0.550383023177234,0.315735747470183
3182,0.324260981990059,0.342520334780351,0.544250075121383,0.312162758606403,0.550482640420299,0.315664173879876
3183,0.32422720652234,0.342448064747066,0.544349282194122,0.31206426854326,0.550352055929239,0.3156339787139
3184,0.324162649545015,0.342552471048715,0.544321182553941,0.312144094165854,0.550495262537369,0.315495473628781
3185,0.324156948143665,0.342625069013681,0.544434962897327,0.31217917972151,0.550606634655198,0.315287160396604
3186,0.324125455938928,0.342784565380731,0.544362471133969,0.312286333858115,0.550761214820323,0.315123645289791
3187,0.324150480837181,0.342797641277598,0.544192670312994,0.31253244880571,0.55068843329171,0.315268945164936
3188,0.324034070423729,0.342931684737114,0.544239126304185,0.312553441055776,0.550960557028793,0.31496100402638
3189,0.324248645038917,0.342799306387802,0.544276590503427,0.312613803472534,0.551104362438089,0.31494597471495
3190,0.324166221236538,0.342806133324534,0.544003340369531,0.312899189911942,0.551015725490925,0.315128128062912
3191,0.324023589317371,0.343011525374003,0.544066762702763,0.3129915724614,0.550948656582728,0.315123876983993
3192,0.324032544268387,0.34313968117158,0.54403135876374,0.312953468261855,0.550665277246627,0.315508464556238
3193,0.324173432356817,0.343149115534051,0.544081201924154,0.312753233258101,0.550522230687209,0.315708201093699
3194,0.324243147400615,0.343349533262919,0.544425325629371,0.312394791588178,0.550508098237266,0.315833096815176
3195,0.324394228336866,0.343174067089659,0.544589845952278,0.312192556969127,0.550289346904469,0.316032014672164
3196,0.324521789681551,0.343163084357287,0.54477890241464,0.311929590476996,0.550328182251147,0.315840787190354
3197,0.324584540433491,0.343223648554279,0.544960700256714,0.311816404228324,0.550283470979339,0.315991902410735
3198,0.324730967551059,0.343178027576301,0.544745055770843,0.312035922618797,0.550531872205913,0.315624156691309
3199,0.324828321011896,0.342922305260101,0.544710354231234,0.312100954242144,0.550844871013081,0.315251465191469
3200,0.324684786243778,0.342896843575771,0.544364900533798,0.312435057556713,0.551226342123743,0.314832345550143
3201,0.324639889167785,0.342841664840413,0.54451474252801,0.312369068726067,0.551273518600052,0.314683777002877
3202,0.324587095304979,0.342949230707668,0.544070942557151,0.312813638769286,0.551293093749558,0.314720807041754
3203,0.324510798232452,0.342878220380683,0.543698914696886,0.312987030745044,0.551359421595074,0.314729308896895
3204,0.324363067112832,0.342703753239188,0.54372967843858,0.312967764917167,0.551700638075286,0.314384276030721
3205,0.324303134974058,0.342727502161525,0.543734692280204,0.31294976271863,0.551881154339869,0.314177959244674
3206,0.324315297522361,0.342786083014164,0.54371375951914,0.312850837068836,0.551812558784939,0.314309142718897
3207,0.324333106419659,0.342665408047444,0.543652914796433,0.312802947873234,0.55200109674795,0.314042404143986
3208,0.324104140988046,0.342846387488694,0.543076786820753,0.31308170115947,0.55193331190038,0.314059535057853
3209,0.323895938673308,0.34292225526436,0.543045458626746,0.313076523454071,0.552293118397971,0.313600460035262
3210,0.323940613799341,0.342841524445415,0.543105525587653,0.313105860252987,0.55178280655805,0.313947080375494
3211,0.323876677541397,0.34280830839691,0.543129225597806,0.313042472938977,0.551831171616722,0.314014567570277
3212,0.323751196829741,0.342919072844055,0.543451676668718,0.3127994802841,0.552144327997932,0.313735103352774
3213,0.32382523129591,0.342754476033423,0.543429769323942,0.312814356619265,0.552209866187124,0.313524205699592
3214,0.323601945911585,0.342921798856745,0.543779255874049,0.312642770545522,0.551795739962137,0.314030098611816
3215,0.323366347973307,0.343151139710543,0.543734067727504,0.312710138634221,0.551612967685238,0.314122181324127
3216,0.323380256108955,0.342996673985391,0.543711763769304,0.312819725647565,0.551739834396324,0.314075751604287
3217,0.323410103881996,0.342961117549717,0.543678814829572,0.312803943898984,0.551813978670576,0.314068194938262
3218,0.323387908825329,0.343014200200046,0.543645861200768,0.312968162509172,0.551724353673882,0.314274596767332
3219,0.323392657113546,0.343009351396783,0.543658803249334,0.312836555729419,0.55142734409569,0.314627277636905
3220,0.323197234873412,0.342882917347657,0.543895269475621,0.312590757899848,0.551545479547897,0.314512418498797
3221,0.323047169776459,0.342871343792322,0.544063410477453,0.31245788997799,0.551512804476061,0.314544334477172
3222,0.323047426654052,0.342828826573213,0.54426322185266,0.312106941577212,0.551780507814426,0.314269823251567
3223,0.323099876478831,0.342780242485829,0.54426158977569,0.312200030768933,0.552119672765605,0.313943238840181
3224,0.323210515750664,0.342895852538827,0.544412657690507,0.312020461487589,0.551911216453992,0.314174054822911
3225,0.323100933601506,0.34271969103041,0.544136538148122,0.31191098071858,0.551973915165351,0.314177211586946
3226,0.32305509863886,0.342784822121353,0.544284083147487,0.311790040635471,0.552045779164082,0.314113272988591
3227,0.322773053461791,0.342886476282118,0.544545428873424,0.311753463761362,0.551852239555015,0.31432595467445
3228,0.323002848588822,0.34268855856034,0.544499403987042,0.311643239145381,0.551691988352003,0.314485744439548
3229,0.322848949800132,0.342685979528195,0.544568987013701,0.31172234773101,0.55185998792896,0.314376959407485
3230,0.32284757323645,0.342737005796363,0.544466227044551,0.311865092440214,0.551742938796254,0.314575507768061
3231,0.322801796373568,0.342838566843649,0.544487458331279,0.312020337461141,0.551868324276397,0.314430463779121
3232,0.322725172713322,0.342811788456005,0.544491583759872,0.312061311727822,0.551821479092443,0.314505522116074
3233,0.322555960377594,0.342951828372283,0.544465608934803,0.31218382064632,0.551792776693768,0.31456067382503
3234,0.322488018930976,0.343128094045544,0.544538643402931,0.312261046677026,0.551611190291449,0.314796223662405
3235,0.322491379101374,0.343328435110375,0.544551509642759,0.312221573901575,0.551480301415644,0.314794629340223
3236,0.322401097047718,0.343455369046598,0.544625509720498,0.312155669731459,0.551703573345703,0.314603330511461
3237,0.322561499342191,0.343416193049793,0.544604739774211,0.312225736095442,0.551590297495796,0.314554052949053
3238,0.322455164561896,0.343331007823171,0.54465095987412,0.312136360089687,0.551589325237787,0.314669001858344
3239,0.322407002634652,0.343331416542054,0.54465409897891,0.312251819206629,0.551301275741698,0.314930117085414
3240,0.322462742306318,0.343314339190584,0.544594234026876,0.3123869563335,0.55097326726331,0.315248004515069
3241,0.322359838719669,0.343448248654731,0.544446405057512,0.312537028322373,0.551118274282489,0.315145841404574
3242,0.322211862197594,0.343545385180715,0.544325471892499,0.312671409038333,0.551148711014824,0.315032296519557
3243,0.322252351424125,0.343526358629867,0.544497603547759,0.312566026007147,0.551077134963727,0.315087021776528
3244,0.322156231017984,0.343633254942102,0.544535558993954,0.312711449066214,0.550868798330828,0.315291613572426
3245,0.322152635297563,0.343644878127076,0.544440017376974,0.31291028479435,0.550798506066911,0.315393945770704
3246,0.322124566239167,0.34375268362992,0.544233665071067,0.312959088317311,0.550501764632908,0.315782874433905
3247,0.321911378131641,0.343953956842464,0.544342597336771,0.312848824579879,0.550372385101709,0.31591574878711
3248,0.32191842175725,0.343898782263908,0.5444608342302,0.312791570627147,0.550499140557203,0.315838062568378
3249,0.32201428044238,0.343766246189451,0.544813618015549,0.312532364909902,0.550255962445888,0.31608988339179
3250,0.322061794394777,0.343861736203822,0.544827336097276,0.312469964223874,0.550301313400838,0.316087568200796
3251,0.322097755438678,0.34410222029883,0.544984491848124,0.312269933528997,0.550367076472374,0.315997992493613
3252,0.322146596398911,0.344037774693141,0.544647734763356,0.312451417543736,0.550551780796166,0.315829718204948
3253,0.322225276909553,0.3441166674853,0.544828519294459,0.312215704704623,0.550492613181638,0.315977525184469
3254,0.322315000070947,0.344163598281598,0.54471119014381,0.312299291010153,0.550279039727169,0.316165162268152
3255,0.322090803617005,0.344330306592264,0.544465735217216,0.312585058598375,0.550053817853986,0.316158300877364
3256,0.322133144719485,0.344184190225974,0.54417072843197,0.312864652395385,0.550074098678645,0.316193625472903
3257,0.322054926345286,0.344358494904432,0.544285702910663,0.312734058490379,0.550143266242136,0.316140899469961
3258,0.322186726553084,0.344243516195481,0.544501306591309,0.312621991207932,0.550066298865071,0.316166756230712
3259,0.322236718120911,0.344012508539279,0.544571717001927,0.31249698775737,0.549668282176443,0.316468914386637
3260,0.322582539786086,0.343849062679881,0.544528883189104,0.312450016285623,0.54948789839402,0.316748317973334
3261,0.322739484887065,0.343774222648639,0.544523815026189,0.31246850974418,0.549737524297074,0.316612182103644
3262,0.322698838471262,0.344022931712293,0.544051617763344,0.31285286029978,0.549587720444136,0.316819768195276
3263,0.322478368418447,0.344169701487775,0.544072992523105,0.31293035826628,0.549664740726983,0.316735529465035
3264,0.322470748232259,0.344232058684779,0.543811769257608,0.3130039876716,0.549618486782386,0.316638523841929
3265,0.3225027700286,0.344371730123425,0.543959889280679,0.312972306878159,0.54979769048299,0.316480465299625
3266,0.322459751909135,0.344365475938817,0.54405604039215,0.312916217144352,0.549752473810986,0.316530849798312
3267,0.322615823542826,0.344100487204831,0.54405688377828,0.31281997483678,0.5496829039552,0.316556675818839
3268,0.322556759310794,0.344299593502327,0.544142441020432,0.312702134439736,0.549309226382186,0.316881920822051
3269,0.322595746486601,0.344339895306958,0.543953303943276,0.312912053760871,0.549582261687512,0.316599852270941
3270,0.322497831203113,0.344306885066459,0.543987554599384,0.31280435606249,0.549331973965038,0.316792454484535
3271,0.32258680901438,0.34436182873921,0.544007648241026,0.3128236133783,0.549365145358331,0.316678735256151
3272,0.322504313196507,0.344337010411096,0.544055799941917,0.312737733449923,0.549292847248599,0.316877958157836
3273,0.322277766461826,0.344364678127059,0.543864146810837,0.312957876288615,0.548866930299648,0.317220813649544
3274,0.322382168864495,0.344391530191473,0.543830566955956,0.313088580334419,0.548732011098692,0.317428490679694
3275,0.322481015460725,0.344490144802723,0.54382380604198,0.312980167661598,0.548512414872656,0.31751299360639
3276,0.322439885046335,0.344489196166721,0.543651878586482,0.313180093870115,0.548379885103587,0.317576961336112
3277,0.322648624987922,0.344461580571248,0.543686484384614,0.31313762246826,0.548487886541852,0.31764067977801
3278,0.322332975176655,0.344694855283104,0.543629636987116,0.313154543473724,0.548530471352246,0.317649700351491
3279,0.322543083367175,0.344703025152578,0.543511088278952,0.313270818328401,0.548372451234169,0.317790098820949
3280,0.322344038247161,0.344813627357088,0.543381454878986,0.313367863000495,0.548380640389105,0.317737089570667
3281,0.322192328133245,0.344863774536091,0.543638635651497,0.313210937017323,0.548548298501424,0.317508009651025
3282,0.322210844704921,0.344830955057972,0.544132365286218,0.312820451026425,0.548524729204825,0.31753361419238
3283,0.322006575922,0.344866439603867,0.544092186180279,0.3126572934724,0.548723859278328,0.317403625077054
3284,0.322143226399554,0.344849048616563,0.544045549555258,0.312675494390953,0.549024076476071,0.317017750337993
3285,0.322033733804172,0.344984934103892,0.544097409946672,0.312599543105859,0.549077252435306,0.317032314747665
3286,0.321919272847195,0.344897646454894,0.544352849924724,0.312428003965212,0.548892645935151,0.317169488999497
3287,0.322061190452953,0.344845486781586,0.544308858174114,0.312428323874393,0.549007224884858,0.316933699219868
3288,0.322201931186964,0.344949054281532,0.544213598774753,0.312325199272928,0.549104555915727,0.316835391080929
3289,0.322136734330863,0.345254008952925,0.544361260216608,0.312377146785371,0.549092592302976,0.316863019752416
3290,0.322126360102875,0.345302724682703,0.544444925153978,0.312223514522567,0.548870619975514,0.317051308451144
3291,0.322078547820221,0.34549194547839,0.544556454955044,0.311943275527279,0.548832123593074,0.316937895382415
3292,0.322028720551178,0.345405261724309,0.544433459283728,0.31202425333157,0.548745494197896,0.316973106665351
3293,0.321998481966995,0.345390985687823,0.544492512647812,0.311886022232657,0.548666529684273,0.316983364367791
3294,0.321807708254047,0.345594304960696,0.544240266111165,0.312048830454479,0.548755800169121,0.316997843662603
3295,0.321569841318889,0.345794935064398,0.544011437473947,0.31218110200482,0.549058576943177,0.31681208485554
3296,0.321499054810459,0.345947799329998,0.544101498286033,0.312168900715058,0.54873206490999,0.317086530368943
3297,0.321266573624466,0.34623285160521,0.544286672026046,0.311938371211321,0.54893875025341,0.316877590027102
3298,0.321271791817764,0.346237867869085,0.544387382972461,0.31181153957316,0.548888610753786,0.31693337173778
3299,0.321079387652709,0.346403549620275,0.544494837042436,0.311726234524178,0.548856778240632,0.316913393187986
3300,0.32116841415343,0.346388781165466,0.544392079566903,0.31181828700778,0.548764283936061,0.316997385100727
3301,0.321286739998519,0.346507476880847,0.544710177588413,0.311544398370602,0.548658504828064,0.317068563620137
3302,0.321248570194604,0.346524996577704,0.544918677770443,0.3112582005679,0.548429217861617,0.317223249864714
3303,0.321232306697796,0.34655215727805,0.545064455070484,0.31111847064593,0.548386881629653,0.317380572301268
3304,0.321117456986686,0.346709821816448,0.544939829996067,0.311223943076785,0.548572791622498,0.317209086664444
3305,0.320857546152592,0.346924647841822,0.544946748823455,0.311179727263162,0.548472808094763,0.317248990804803
3306,0.32105476746823,0.346765359055736,0.544847903511968,0.311317880591487,0.547946155180324,0.317681545127961
3307,0.321094165631518,0.346721625407705,0.545101628866066,0.31104067760906,0.548317765425252,0.317296608156101
3308,0.320974255629734,0.346949857862512,0.545202614978557,0.310902707735321,0.548223613260076,0.317427319806152
3309,0.320906475830564,0.346911944259353,0.545311558557428,0.310944109427145,0.548581488364069,0.317158136604732
3310,0.320926675610416,0.346924166711772,0.545269403447464,0.311052479762371,0.548267866583665,0.317480926511379
3311,0.320985830397186,0.346851920011802,0.545273872627886,0.311145599535374,0.548086036533985,0.317518289212348
3312,0.320971576575821,0.346963544689237,0.545244307618162,0.311244973762209,0.548188339399696,0.31757298817317
3313,0.321128609600466,0.346928400649302,0.54533781803469,0.311347316699625,0.548166874928804,0.317599419260497
3314,0.321193428295018,0.346889997767143,0.545541192576305,0.311289281010126,0.548030111073435,0.317778792993753
3315,0.321108127071723,0.346974304834251,0.545207794801457,0.311559496011745,0.547892088914641,0.317866305324244
3316,0.321223127919804,0.34681056843058,0.545536457629091,0.311341846376734,0.547697964225797,0.317999597464133
3317,0.321137749528339,0.346881149581048,0.545718223608359,0.31110403400533,0.547593875948518,0.31800402116931
3318,0.320919632575359,0.346962483578116,0.545667579251237,0.311061048155741,0.547516884054113,0.318058928881505
3319,0.320912073702294,0.346918612403335,0.545723213511378,0.31104025259867,0.547323008730498,0.318244599795097
3320,0.320909501542597,0.346828481704936,0.545821350044892,0.311072559661536,0.547356683200505,0.318232021900994
3321,0.320722536600239,0.346919227359696,0.545931276690494,0.311160499015445,0.547334302431458,0.318255801331304
3322,0.320874763627023,0.346865043789292,0.545853544933288,0.310994347955336,0.547375345747997,0.318168734376418
3323,0.320779324853798,0.347124005265723,0.545894470109977,0.310813427671086,0.54734752425881,0.318138610781027
3324,0.320696242850349,0.347052969182042,0.545968329137549,0.310897268604784,0.547463614997705,0.31812785759802
3325,0.32059183424487,0.347031065915866,0.546029130238135,0.310935365439122,0.54771621378109,0.31791913203398
3326,0.320721099733229,0.346946378443493,0.546041963264788,0.310984966052635,0.547515880610371,0.318084873626962
3327,0.320712271987909,0.346873290559724,0.546003960244597,0.310902212550449,0.547145512400306,0.318433479062221
3328,0.320803259106372,0.347066747100309,0.545987858444956,0.310913299711702,0.547328802463322,0.31829827022227
3329,0.320806910747839,0.346961692049306,0.546068836837817,0.310988059490232,0.547374636039503,0.318110279141671
3330,0.320755168229729,0.347041721252687,0.545801547151117,0.311206941234267,0.54760807653416,0.317823258927204
3331,0.320751365936927,0.346926407699719,0.545957760627451,0.311035697216194,0.547844951807215,0.317656666687585
3332,0.320654212289988,0.347031594982152,0.54601859217793,0.311032974250014,0.547990360793069,0.317590342538204
3333,0.320603957505153,0.347121574620214,0.545936810005512,0.311046279421961,0.548191868232348,0.317204414298163
3334,0.320487789879049,0.347143195609404,0.545845978336699,0.31110763405929,0.548007586173847,0.317325845486527
3335,0.320231790511556,0.347198151283437,0.545836650283472,0.311153994587505,0.548007678509458,0.317353640444688
3336,0.320198664316764,0.347259979413241,0.546118085682592,0.310893259871556,0.548277333523645,0.317177630387612
3337,0.320177646848021,0.347264412995225,0.545584253275761,0.311489738989219,0.548444698236198,0.316997081346279
3338,0.320205311081335,0.347223391657143,0.545393729602515,0.311588248625734,0.548680157946138,0.316717183335437
3339,0.320229126871989,0.347131753999462,0.545358443645319,0.31156354997916,0.548802206818847,0.316581482849658
3340,0.320232120258629,0.347097365360523,0.54532735662959,0.311755591452804,0.549067262266407,0.316474144276335
3341,0.320579646177054,0.346945389004012,0.545536586989525,0.311550144187697,0.549539143062006,0.315935570025151
3342,0.320540974317572,0.347113382526158,0.545364007574637,0.311851746521498,0.549285456676943,0.316150862705966
3343,0.32053147522288,0.347257051817144,0.545639904356962,0.311657388386197,0.549432821626646,0.316028891992304
3344,0.320648396002197,0.347285898381391,0.545682936649244,0.311454033931489,0.549317196391952,0.316030676078489
3345,0.320747950741589,0.347209060286744,0.545781939527804,0.311324803787836,0.54918123647888,0.316207941527463
3346,0.320692142106629,0.347223825406701,0.545760221802825,0.311282689233871,0.5488080447122,0.316552169160398
3347,0.320851034793371,0.347144286382919,0.545743021168939,0.311473041616145,0.5485739208378,0.316857374566559
3348,0.320871402736793,0.347187151760222,0.545901432553884,0.311335177029625,0.548643594488962,0.316766484341605
3349,0.320904292492347,0.347195512909067,0.545808804682187,0.311363675520801,0.548472714816429,0.31687595466863
3350,0.320845971882447,0.347225836730187,0.545872661933394,0.311246980247178,0.548348478786369,0.316978521616742
3351,0.320890181186021,0.347280942613896,0.545998488810899,0.311136454973373,0.548201373961044,0.317046539378942
3352,0.320794934034572,0.347200025796711,0.54563991696874,0.311504304635214,0.548512482437487,0.316712806262116
3353,0.320804585279262,0.347338625544153,0.545713754637517,0.311618810615533,0.548355361754584,0.316905878168188
3354,0.320776228047082,0.347361892094566,0.545816524905247,0.311654470043132,0.548565014189799,0.316680216910611
3355,0.320816928825419,0.347418135362093,0.545944027133956,0.311444781481151,0.548327176514875,0.316847715681347
3356,0.32077972476619,0.347519753778364,0.546038011103643,0.311335899217946,0.547982264849026,0.317257715123812
3357,0.320720636914343,0.347631303926185,0.546200445832066,0.311142529753517,0.548083261383012,0.317065530283779
3358,0.320888387637793,0.347555906426487,0.546075517358333,0.311388395364475,0.547875964474569,0.317158175206922
3359,0.320845347722625,0.347454969767575,0.546481146624097,0.311077705532545,0.54798024228054,0.317189944150833
3360,0.320871219145525,0.347517925832284,0.546617182789127,0.311062870320147,0.547829695353374,0.317297292030423
3361,0.320712611865086,0.34788274029425,0.546412024211927,0.311357056656194,0.5477077299604,0.317395759312628
3362,0.32064869975521,0.347839590443348,0.546615500791148,0.311182641543694,0.547530271278803,0.317398601039034
3363,0.320822559124734,0.34777708801365,0.546344344691115,0.311499088166467,0.547772327530557,0.317133787832369
3364,0.320933078049956,0.347548511558432,0.546450903966038,0.311474339144427,0.547811438796584,0.317193967880171
3365,0.320906479568359,0.347464861108237,0.5469638343765,0.311048679593631,0.547982684354821,0.317017109347321
3366,0.320908399907907,0.34740983506545,0.546423145330328,0.311347054333799,0.547863766628076,0.317071536356716
3367,0.321119391254345,0.347268893259029,0.546288615774479,0.31146682043998,0.548136724801581,0.316751941590157
3368,0.321109256457854,0.347155263204813,0.545999366964055,0.311724444565757,0.54809578783165,0.316776226131713
3369,0.321114773471767,0.346918975139753,0.546033183994412,0.311667485681998,0.547973267440908,0.316900622401571
3370,0.321087173837487,0.346928113246626,0.545903769776288,0.311747540155452,0.547991064974832,0.316899283632917
3371,0.320912388711796,0.347055367608372,0.546075844360436,0.311597415318,0.548101528119599,0.316897547801844
3372,0.320939296288828,0.346898509999704,0.546117602076947,0.311538576154785,0.548008440253677,0.317102351486927
3373,0.32082842763154,0.347102183511231,0.545947812196281,0.311791973955483,0.548173532633715,0.316967174267162
3374,0.320710350600605,0.347253652189787,0.545839030312113,0.311879505885358,0.54813082997052,0.316959396597964
3375,0.320689330240637,0.347217154338171,0.545499961177024,0.312323194195122,0.547931902541826,0.317206192088843
3376,0.320877256768557,0.347120774665047,0.545708408097491,0.312173659553606,0.548083723110785,0.317024523134149
3377,0.320841276272221,0.347038383860805,0.545756781180609,0.312175025964836,0.548167792445291,0.316836874986209
3378,0.321064753428873,0.346809765282062,0.545660800717254,0.312209061417264,0.547863549412612,0.317157325805229
3379,0.321177251537459,0.346914902503068,0.545669314424631,0.312237139162464,0.547722822858133,0.317283055315628
3380,0.321205551430206,0.346798369062478,0.54577943328312,0.312139970510425,0.547800549219545,0.317315761496213
3381,0.320891723126831,0.347052447291165,0.545463987602109,0.312403529232745,0.547900677049492,0.317226474445681
3382,0.320886159832463,0.347074866904884,0.545683717743974,0.312196519104402,0.547947490016414,0.317169481055267
3383,0.320732599964577,0.347158742771581,0.545286842026402,0.312562321199714,0.548085561606463,0.317160258965909
3384,0.320691221412541,0.347224906369838,0.545311273533745,0.312625486946349,0.547847065653395,0.317336178168234
3385,0.320576034119677,0.347422588542711,0.545180231669749,0.312660093882095,0.548027673067257,0.317271285262772
3386,0.320273384783338,0.347776341257506,0.545177857604046,0.312728248379176,0.54822235781693,0.316973710758351
3387,0.320279905163351,0.347830175087786,0.544984493583934,0.312904649356449,0.548370029349941,0.316920423402224
3388,0.320084932775435,0.347903770854902,0.54465168589761,0.313147618514454,0.548479602723104,0.316661345951064
3389,0.320205490187784,0.347923895350802,0.544648084667782,0.313153686974882,0.548266772244568,0.316843182827942
3390,0.320181975773211,0.347942531146022,0.54461697642207,0.31321224007874,0.548307782663136,0.316812543195836
3391,0.320224720007059,0.348055996756152,0.545090734484819,0.312895641426266,0.548701164065345,0.316468693598406
3392,0.320296969751916,0.347873375104785,0.544635691080629,0.31327469134924,0.548825479846272,0.316350357325
3393,0.32031414318963,0.347990150511678,0.544669355307349,0.313384958040874,0.548586152783247,0.316568670571885
3394,0.320388470811143,0.347986791382569,0.544818067196606,0.313232125170845,0.548898078260665,0.316344998594259
3395,0.320334424777877,0.347974577023403,0.544870440423502,0.313172796088782,0.548690607326642,0.316503500703523
3396,0.320712148015949,0.347688185777984,0.544971016550219,0.313045576992144,0.548369336254254,0.316895694393537
3397,0.320733771115005,0.347773693422206,0.545215806255679,0.312670473420687,0.548387443034406,0.316906498952581
3398,0.320746567844167,0.347747007963306,0.5452630597019,0.312550179900748,0.54849183793722,0.316832032037825
3399,0.320750274824016,0.347514719631715,0.545230268370863,0.312699767422928,0.548703867194856,0.316537619766612
3400,0.320913996044079,0.347298845435599,0.545247977014078,0.312429933170093,0.548956770017291,0.316248258715797
3401,0.320898007502837,0.347372174460031,0.545073925256815,0.31260085645558,0.54901621592652,0.316175220808934
3402,0.320698719277899,0.347613085818384,0.545133881341232,0.312646046054719,0.549239070409282,0.315923961009735
3403,0.320672523066837,0.347615059077121,0.545215906828355,0.312530034506195,0.549228674106849,0.315987544730898
3404,0.320456452285702,0.347824739384506,0.545384857463951,0.312378596529511,0.549158802574987,0.31607592699854
3405,0.320427694509254,0.347769619395175,0.545568215517233,0.312213484789278,0.549011921216169,0.316119005813924
3406,0.320436777422365,0.347778128972208,0.54589789949684,0.311905059503965,0.549252504362832,0.315814442792631
3407,0.320410729801658,0.347809077379029,0.545909432966296,0.311874350763946,0.54926936472561,0.315777102598786
3408,0.320287548296172,0.347847930199769,0.54588514600454,0.311904820320913,0.549080891115958,0.315984564358979
3409,0.320413403001767,0.347616820951749,0.546025081479142,0.311827688496798,0.54920487483159,0.315955678886
3410,0.320726084741107,0.347421470733815,0.546165426740633,0.311792229245291,0.549062409063987,0.31623438952807
3411,0.32058249294573,0.347589889585127,0.54634649624191,0.311788062194574,0.548877889742307,0.316428833886066
3412,0.320408950152768,0.347655514947347,0.546043358632634,0.312144089819546,0.548814154980555,0.316444367558136
3413,0.320279742585653,0.347712075563241,0.546099532711019,0.312086618534497,0.548676648089631,0.316647069219954
3414,0.320421154102392,0.347543800189416,0.545664304477354,0.312433570368927,0.54862211427549,0.316779564404937
3415,0.320346430283937,0.347639017134148,0.545768912647332,0.312314143008313,0.548441472798538,0.316851625990675
3416,0.320276088608425,0.347638427374633,0.545987992162433,0.31212139687877,0.548297559199541,0.316984279207498
3417,0.320227852516286,0.347694422373759,0.545871987041655,0.312279167445798,0.548689235626441,0.31673671714042
3418,0.320209828681071,0.347670625660824,0.545881891406774,0.312245114903058,0.548519261552551,0.316994125609447
3419,0.319952907469558,0.347919091831046,0.545849502927997,0.312173552019471,0.548259322052506,0.317268442126123
3420,0.319961389960686,0.347908003204295,0.546189350259106,0.311836909309225,0.548131666602982,0.317443944861318
3421,0.319773810058416,0.348102419637366,0.546278917128874,0.311763957158527,0.547924077032332,0.31756907135749
3422,0.31988987041037,0.347975183290092,0.546151068888723,0.31188332062639,0.548391799343722,0.317172220323256
3423,0.319856860928331,0.348015990213744,0.546210573524736,0.311949073156231,0.548245682074535,0.317337333146609
3424,0.319869814519065,0.348053529834403,0.546138751020402,0.312046976677588,0.547810398684411,0.317913569632713
3425,0.319683123115313,0.348061533935793,0.54622588812095,0.312037339232895,0.547628430337642,0.318095285162449
3426,0.319806800652261,0.347909578692773,0.546054650625617,0.312215916760237,0.547793941051853,0.317840822060323
3427,0.320061964692046,0.347985633094013,0.546123093579635,0.312071528456275,0.547369080088635,0.318241582855953
3428,0.319962205034946,0.348157153718159,0.546107124988195,0.312200374686728,0.546868486173446,0.318714551169479
3429,0.319698611545543,0.348234980468746,0.546059269720235,0.312138634073562,0.546665218397978,0.318812718113915
3430,0.319707021792797,0.348121621668822,0.546009276544314,0.312138530661183,0.546605298745696,0.318851567328361
3431,0.31965974254472,0.348180874286368,0.545954096174396,0.312254450254655,0.546686612421183,0.318742909676512
3432,0.319904656958625,0.348189649281698,0.546086030844919,0.312142596973749,0.546767275687775,0.318647266883713
3433,0.319888816234203,0.348225663962407,0.545925914101781,0.312271954777367,0.546744427131992,0.31855652076832
3434,0.319864777654225,0.348231043771728,0.545671568606307,0.312597363159426,0.546466838633279,0.318729553880167
3435,0.319788618971652,0.348394273928704,0.54563332381089,0.312561658650684,0.546495666483015,0.318716170450267
3436,0.319707180659016,0.348486319722172,0.545641494232651,0.312513606904188,0.546583183981197,0.318629837872456
3437,0.319795437988306,0.348424536790951,0.545691934757933,0.312496053244353,0.546318933101348,0.318785175287162
3438,0.319909888889083,0.348302841565561,0.545441833428601,0.312512768265124,0.546318346772385,0.318961646837599
3439,0.319855656057292,0.348535617910913,0.545301303401149,0.312607503685003,0.546276281315631,0.319088299287681
3440,0.319969397190053,0.348614209294736,0.545231785074414,0.312723502616659,0.545859278884311,0.319393177591181
3441,0.319993191911335,0.348721941044342,0.545159457561606,0.312794091701952,0.545936297254213,0.319150574632053
3442,0.319709263980606,0.348875120764561,0.544857562335344,0.31302114932923,0.54559084957731,0.319517603005262
3443,0.319396780668689,0.349204373023926,0.544718160171635,0.313181694488731,0.54539964735141,0.319668028017565
3444,0.319362278139639,0.349210704677852,0.544623355074804,0.313306186919905,0.545615178012626,0.319445657774155
3445,0.319462680065502,0.349037850127856,0.544780788611372,0.313238866866756,0.545711717893941,0.319369491132176
3446,0.319538742594677,0.349071884524304,0.545038549907711,0.313093168048347,0.545789856168152,0.319383531115907
3447,0.319421718677952,0.34907952209692,0.545088272014785,0.313120560073562,0.545643257963537,0.319628071830535
3448,0.319268081260372,0.349195410777538,0.544816299721854,0.313311296813618,0.545953684205134,0.319356717545829
3449,0.319320125252414,0.349057751377601,0.544745397369796,0.313501870504001,0.546184534598068,0.319292447802404
3450,0.31937815680411,0.349103246375364,0.544798910259212,0.313448287311622,0.546360391610266,0.319030203373446
3451,0.319347302840195,0.349040602009974,0.544974184921103,0.313429950617012,0.546440498411258,0.318898864794504
3452,0.319374932649544,0.349072922338707,0.545059301613731,0.313356653017508,0.546195259830013,0.319093881625321
3453,0.319185164828186,0.349275776024285,0.545173398107813,0.313306825992515,0.546264527549724,0.319102882691457
3454,0.319037814001283,0.349447072572562,0.545145511630141,0.313501624915366,0.54615710956279,0.319180795389074
3455,0.319075625403898,0.349347761208686,0.545403999780389,0.313364129641111,0.54600269430585,0.319265360955515
3456,0.319030374367152,0.349340402963837,0.545448983606358,0.313203953561576,0.545959179455977,0.3192777451206
3457,0.319101223877935,0.349270846186794,0.545418187657027,0.313403544746414,0.54621070576848,0.319061282315153
3458,0.319096585324743,0.349252837740728,0.545563297772493,0.313145939579858,0.54640652777655,0.318776686652532
3459,0.318891448268967,0.349510506228727,0.545206598735435,0.313473145924435,0.546146469052949,0.319088720666868
3460,0.318959698554082,0.349461569505539,0.544877807401283,0.313695484951791,0.546427238765221,0.318666855352131
3461,0.318935238442758,0.349307594502527,0.544787476005076,0.313748983105842,0.546761277686483,0.318313531847746
3462,0.3188605692992,0.349382701698372,0.544848891284294,0.313541950485028,0.546877689666973,0.318116022814758
3463,0.318731636756141,0.349446334302323,0.545023245317402,0.313308250518848,0.546590760078566,0.318387742894205
3464,0.318752707279498,0.349286065417615,0.544857025926559,0.313448768181095,0.546766312556596,0.318208131773523
3465,0.318761674961882,0.349240342057558,0.544817434730417,0.313465167587666,0.546768684221037,0.318267408731956
3466,0.318599734866184,0.349359335502199,0.54474033526621,0.313502701641808,0.546669113380495,0.318404635262102
3467,0.318657528436881,0.34933776472266,0.544478740158055,0.313769679796975,0.546698833843956,0.318241803169298
3468,0.318757189156517,0.349434203180807,0.544735309728166,0.313493759646183,0.5464503771799,0.31843122460953
3469,0.318740780952967,0.349435372145562,0.544736877052595,0.313522625861737,0.546639944456993,0.318140640031591
3470,0.318633418378154,0.349538598885035,0.544554954932378,0.313685429914064,0.546501995220802,0.318344517254429
3471,0.318503735000489,0.349487396562191,0.544476592920784,0.313804829145361,0.546410364179929,0.318315283066232
3472,0.318021166123033,0.349768777803163,0.544266902278663,0.313988882447581,0.546308850604993,0.31847721205059
3473,0.317924824131318,0.349878095877373,0.544291860388034,0.313956074488683,0.546614717636439,0.318205568244121
3474,0.317809638228743,0.350072191773405,0.544286694670238,0.313869583210266,0.546457425193212,0.318432748712449
3475,0.317890179507302,0.35003309231495,0.544377846540185,0.313737251174742,0.546479563251705,0.318425098145948
3476,0.317769525988532,0.349986485350725,0.544458422407262,0.313722098929914,0.54654143288275,0.318458391885152
3477,0.317834406291618,0.350011931175267,0.544490504382113,0.313736308049168,0.546194420078827,0.318794910849133
3478,0.318033280934518,0.349912884284333,0.54432682525105,0.313884759231724,0.545974152455186,0.318849454725733
3479,0.317948987803873,0.349926376638623,0.544305575347761,0.314007553141799,0.546199125905756,0.318645116757051
3480,0.318031921651882,0.349937075749923,0.544207902607181,0.314175835484421,0.545993507345419,0.318813348241197
3481,0.317973959464073,0.34991234261258,0.544193144826033,0.314111084679235,0.546027679027608,0.318768262492945
3482,0.318008305149158,0.350052529444574,0.543985747400882,0.314255112145647,0.545941377853655,0.318796422915091
3483,0.318012842535016,0.349940583753479,0.544130520547223,0.31410315880687,0.546103451056058,0.318629290595555
3484,0.317884649698528,0.350116984713409,0.544398905185688,0.313923126454703,0.545950820229727,0.318773171891903
3485,0.317822879438469,0.350117787498315,0.544375869371964,0.314163243134656,0.545999231836519,0.318808272890931
3486,0.317812536264632,0.350125256275179,0.544366700939082,0.314264259238003,0.546159383285529,0.318683498043099
3487,0.31782518719233,0.35024630666049,0.544391715521368,0.314289563104018,0.545835958856407,0.319108293242302
3488,0.317850349509637,0.350309549633021,0.544222876251214,0.314438731514733,0.545866399620383,0.318979110635429
3489,0.318041029912695,0.350022152852831,0.544158949006695,0.314451266411068,0.545780841417234,0.319045797896927
3490,0.317965745303473,0.350027735295754,0.544031960472493,0.31453382614162,0.545918603773326,0.318847281441014
3491,0.317897599198332,0.350035638355569,0.544112008796807,0.314476034647018,0.546214847693072,0.318499211233786
3492,0.317926238448005,0.349976892830926,0.544267267431298,0.314404223344275,0.546182662635642,0.31859356089852
3493,0.318014266965932,0.350108788553164,0.544351149459362,0.314227666495875,0.545860462921201,0.318987198521967
3494,0.318116209359847,0.350045807216947,0.544308428637497,0.314348462751589,0.546038172341091,0.318865014303519
3495,0.317998522929,0.350019239498286,0.544353724522227,0.314437102387733,0.545976057374622,0.318974904702794
3496,0.317992280400378,0.350010933258127,0.544139081375396,0.314745417437293,0.545826097422727,0.319140296762505
3497,0.318072366705491,0.349916011639547,0.544174943016761,0.314781443428218,0.546098063878532,0.318935128845677
3498,0.317755471903258,0.350150929235194,0.544424399008427,0.314460486964082,0.546478945242679,0.318676200979481
3499,0.317666256462811,0.350329400436015,0.544392734565095,0.314461530244434,0.54633997149283,0.318779798999518
3500,0.317709420525536,0.350290771402327,0.544289095315661,0.314493394754824,0.546190708112398,0.318816403430284
3501,0.317803668853252,0.350260131672709,0.544390355998864,0.314427481559215,0.546351892756134,0.318749926277157
3502,0.317925519696011,0.350296362918107,0.54443327941128,0.314452007283257,0.545862421812012,0.319129561545312
3503,0.317883302160388,0.350453312893569,0.544433771490161,0.31446653193887,0.545622956429812,0.319402856708728
3504,0.317764159422086,0.350580580041905,0.54463397388316,0.314241935922546,0.545713662120676,0.319280082851941
3505,0.317853852836737,0.350516287887785,0.544872275264188,0.314025478438173,0.545631657073428,0.319336940384849
3506,0.317738735367725,0.350681324845441,0.545110105599165,0.313911185041275,0.545541912255216,0.319375733324041
3507,0.317669458912785,0.350637393558546,0.54505397909352,0.3138628535321,0.54546105935474,0.319502585065312
3508,0.317468573162479,0.35070728002648,0.545169661164533,0.313533935626313,0.545393834660313,0.31967696887342
3509,0.317656968121459,0.350708135984824,0.545199254896664,0.313611190350667,0.545294045290067,0.319790272969271
3510,0.317878492587463,0.350559283212203,0.545294727149588,0.313345378611323,0.545194172173649,0.319951297989536
3511,0.317792900149499,0.350687337169044,0.545247439281316,0.313188405352367,0.544950587802842,0.320153873007437
3512,0.317796652513613,0.350675524262122,0.544994230146803,0.313389896347487,0.544803646254721,0.320203537517267
3513,0.317858674415163,0.35062644650388,0.544930795651571,0.313484810448447,0.544876406900534,0.320146683222711
3514,0.317745568559242,0.350763112343602,0.544978592235776,0.313421202279423,0.544603902878324,0.320421538029081
3515,0.317614613728451,0.350889593969453,0.5452802105646,0.313011015012739,0.544702457837507,0.320278113381234
3516,0.317689828096802,0.350753232726851,0.545237001150269,0.313063468017012,0.544670366716475,0.320330578685727
3517,0.317764361809439,0.350735869590058,0.545372665076913,0.312817456434104,0.54460848427731,0.320438726296423
3518,0.317766336749115,0.350545649456322,0.545601911516015,0.312711079541985,0.544940554825279,0.320108884249407
3519,0.317973207515346,0.350333402699681,0.545719479824937,0.312594512802735,0.54531350967077,0.3198365275216
3520,0.318007015566121,0.350359134887573,0.545608903978401,0.312838114920961,0.545283269869536,0.319786045659522
3521,0.317938234687954,0.350475098498681,0.54543652210279,0.312935830072462,0.545203356079653,0.31976745445974
3522,0.317758618709461,0.350588686866241,0.545225053328917,0.313167382946423,0.545218352222494,0.319682311620666
3523,0.317691301974449,0.350715857271167,0.545297870619408,0.313003702006847,0.545289570597804,0.319531419029797
3524,0.317637659837974,0.35085468054846,0.545365146978307,0.31297709367928,0.545409344382885,0.319384088335062
3525,0.317579537108306,0.351159909620994,0.545204614153437,0.313198921083833,0.545471605662287,0.31926659208603
3526,0.317680470157894,0.351162018617507,0.545155651400814,0.313302609178114,0.545217496128754,0.319591608073393
3527,0.317732467272186,0.351147658686822,0.54487265136751,0.313426159666843,0.545453640081272,0.31939736587811
3528,0.31786962411619,0.350882671244256,0.544897306762541,0.313324845132,0.545580173599963,0.319392424691048
3529,0.317878158812582,0.350869445181544,0.545044812387635,0.313127094068446,0.545679784183183,0.319342147621793
3530,0.317957521371908,0.35083235080551,0.545001119469114,0.313083394351626,0.545688183441571,0.319178738702453
3531,0.317828574563044,0.350893746319786,0.545183521635972,0.313074579231232,0.545518301914462,0.31937411290289
3532,0.317846597559527,0.350886993548105,0.54525293972663,0.313039126763655,0.545652912230296,0.319266154856197
3533,0.31779131512311,0.350947906089693,0.545601284699482,0.312808155590485,0.545737168117931,0.319229425591935
3534,0.317678024445081,0.351160729434917,0.545491925453757,0.312998333084557,0.545666534072168,0.319379378929936
3535,0.317747641856074,0.351176226122143,0.545317460181252,0.313198046536958,0.545386310841795,0.319609807393189
3536,0.317750340398451,0.351222739603521,0.545295237495248,0.313273767194898,0.545402113880907,0.319612880146628
3537,0.317879414915112,0.351238568001348,0.545415574457547,0.313168405195796,0.545398697242093,0.319638667201853
3538,0.31779368809267,0.351354465865504,0.545509648743758,0.312936167457443,0.545467588521031,0.319587937732093
3539,0.317839481350368,0.35131680891232,0.545314475358812,0.313154385985988,0.545338262904903,0.319736546498693
3540,0.317745634157674,0.35128433654125,0.54562995461208,0.312824588322684,0.545170278119658,0.319782999262751
3541,0.317714767889579,0.351389969218072,0.545777183849291,0.312741225978507,0.545147953616166,0.319816655547256
3542,0.317799492897889,0.351280761824769,0.545873330872608,0.312697139077026,0.544949003771922,0.31982797031061
3543,0.317755600375678,0.351103998397889,0.54564657554317,0.312925819639956,0.544908152723285,0.319819789443256
3544,0.317912132185381,0.350997902631346,0.545339469436634,0.313181603744215,0.545436910329735,0.319294999735207
3545,0.318067848877484,0.350878842488573,0.545362170750816,0.313124000461236,0.545607755555069,0.31913815444637
3546,0.31800453040207,0.350987760512063,0.54537096223141,0.313081556346919,0.545193267132374,0.319525814708974
3547,0.318117951181152,0.351041448362681,0.545220791989453,0.313208744734128,0.545227432633207,0.319347065551252
3548,0.318165754739019,0.35098771708501,0.545249329647677,0.313202489161384,0.545264954137145,0.319361317937617
3549,0.318283774526415,0.350928496160498,0.545221954120934,0.313369313128796,0.545315473211294,0.319257389871126
3550,0.318443374551657,0.350805698252865,0.545024782511805,0.313635536001507,0.545310697803021,0.319153521329323
3551,0.318441796354327,0.350901734107773,0.545176882699455,0.31339290871414,0.545199944932693,0.319278036704157
3552,0.318405094976018,0.350941538867726,0.545262210177181,0.313367150654937,0.544924418502531,0.31959019419394
3553,0.318273464119645,0.351184077425289,0.545341804686092,0.31330353815926,0.544551610623628,0.319915014027231
3554,0.318234806763799,0.351241272478524,0.545451914284709,0.313164390648547,0.544680050406288,0.319765205662891
3555,0.318172126913178,0.351268007966169,0.545285501952362,0.313250446082385,0.544577672697731,0.319873294296734
3556,0.318196962184922,0.351298510542563,0.54537627519869,0.31309419620885,0.544707254433267,0.319814660055327
3557,0.317985119784651,0.351453122938973,0.545527791468665,0.312978031257962,0.544524341991793,0.319947948068049
3558,0.317960863144588,0.351490298349613,0.545503658781463,0.313014209131048,0.544253465098879,0.320292366944037
3559,0.317698402391713,0.351536349055317,0.545532885599557,0.312870503038941,0.543998577752451,0.320688813342525
3560,0.31769821019918,0.3515588314093,0.545713262224532,0.312765301405258,0.543927892292955,0.320730618795803
3561,0.317757852909831,0.351721951011171,0.545780825343509,0.312678672761079,0.544228755646648,0.320468972981306
3562,0.317722926967712,0.351709158084485,0.545831501681563,0.31263767397369,0.544284954952215,0.320486432776909
3563,0.317690069197778,0.351711940404532,0.545790526371208,0.312699954601572,0.544503752157201,0.320297266664817
3564,0.317864706713702,0.35179394546718,0.545690831349852,0.312786810933729,0.544507544330958,0.320301405809432
3565,0.317660426853967,0.351981424201719,0.545663551715373,0.312824397507048,0.544348787660134,0.320511887237149
3566,0.317585025846816,0.351989272437928,0.545728951901326,0.312769180664049,0.54458342092005,0.320380512808896
3567,0.317029259898798,0.352265571998477,0.545620932484049,0.312863376194417,0.544453582098645,0.320566431370461
3568,0.317110242417426,0.352257340998887,0.545880293023417,0.312649458337828,0.54472168791759,0.320269102280515
3569,0.317192874851026,0.352183962139101,0.545683692015592,0.312958188418452,0.545001444388688,0.320102953509382
3570,0.317227224966673,0.352205238663774,0.545735478973091,0.312794804788031,0.545237646708144,0.319897092426251
3571,0.31723925864376,0.352096218136777,0.545597983580324,0.312780965842856,0.545248581282697,0.319829128214043
3572,0.317160865935099,0.352091662036927,0.545605671251727,0.312859842520432,0.545438022827557,0.319615461817887
3573,0.31711836283232,0.351955869599131,0.545466568464549,0.313069730390399,0.545189394666068,0.319898455028733
3574,0.317170772939093,0.352195345297427,0.545172288449437,0.313507068747031,0.545228930829963,0.319968537435686
3575,0.317066788737438,0.352270207174701,0.545142740127635,0.313601114493815,0.545094578376335,0.320076344398978
3576,0.317091999146962,0.352296338291408,0.544871971748846,0.313805976378363,0.545133590677447,0.319967975484441
3577,0.317045905989619,0.352423958802768,0.545122101704438,0.313536080946473,0.545385327260196,0.319758062859517
3578,0.317078346669741,0.352417125322441,0.545116615622712,0.313525875342165,0.545467269758917,0.319729630761848
3579,0.31716925148085,0.352247638614666,0.544993897149243,0.313654818677061,0.545474862129506,0.319729773382178
3580,0.317143868036054,0.352184398636172,0.545139497561895,0.313604167136988,0.545483441029247,0.319656658267609
3581,0.3173588805874,0.352159080788493,0.545188597189082,0.313532533392947,0.545643233596338,0.319321490857786
3582,0.317392709178151,0.35200146856565,0.544960166781128,0.313744323055989,0.545822223696853,0.319096047854038
3583,0.317380928080176,0.352161329251613,0.545084722415726,0.313599621514611,0.545909921542993,0.318837929268461
3584,0.317228811579365,0.35215243211717,0.544989073971505,0.313659094525858,0.546166302431252,0.318636755502744
3585,0.317243327130789,0.352204491841493,0.545206166794999,0.313458134824237,0.546066875223958,0.318689731157248
3586,0.317232338785837,0.352297198374461,0.545284058252175,0.313519953123492,0.546025108256986,0.31870366856475
3587,0.317191596594875,0.352331293784776,0.545296210676409,0.313424182470971,0.545845967089268,0.318865140731105
3588,0.31720512791616,0.352598002673984,0.545285834443709,0.313476522220262,0.545666305073631,0.318986073064194
3589,0.317150377494369,0.352431529087224,0.545555635999901,0.3131817412478,0.545712956476011,0.318873917684015
3590,0.317028265680393,0.352496756998126,0.545919068591345,0.312921057293624,0.545646546264175,0.318838311305287
3591,0.31714106360197,0.352471193282104,0.545701346181317,0.313069306965215,0.545321016111234,0.319052784136219
3592,0.316998462364628,0.352543669749359,0.545676498541542,0.313048114954677,0.545270905642345,0.318848663149399
3593,0.316975064220691,0.352596018252106,0.545540109509392,0.313175246789091,0.54512616175016,0.319042790754119
3594,0.316977179022136,0.352663183570271,0.545429224823952,0.313246399769524,0.545291763546409,0.318951156858144
3595,0.317083553382138,0.352615017357865,0.545405890323442,0.313420322182796,0.545296626591959,0.318864498105276
3596,0.31689855647371,0.352642294224849,0.545374617536527,0.313440644545569,0.544987863974793,0.319112665265756
3597,0.316975231301769,0.352438614154022,0.545377537718818,0.31343795813154,0.544903511650364,0.319240510318506
3598,0.317039278913798,0.352401293593944,0.545374497175729,0.313490684637612,0.544813443552396,0.319365825179446
3599,0.317085121969702,0.352259527680643,0.545464839519401,0.313424890622875,0.544560727408236,0.319583869338219
3600,0.317072352315051,0.352355973185619,0.545137716464386,0.313684439567747,0.544515524307637,0.319718691755207
3601,0.317187276341697,0.352357754615276,0.54510905887271,0.313741153775713,0.544576459888369,0.319759559653318
3602,0.317038934220906,0.352322133254971,0.545053959498414,0.31384603407432,0.545147963383188,0.319332382047252
3603,0.317076280281503,0.35244223895637,0.545054851587551,0.313867569462895,0.545310144360938,0.31913023076037
3604,0.317185105617944,0.352375142351937,0.545113248539995,0.313869065420707,0.54524020925172,0.3192080590756
3605,0.317232853449072,0.352515786845473,0.545261280231796,0.313701779197851,0.544765193479466,0.319689312754516
3606,0.317102128613225,0.35261297086728,0.544937268534209,0.314085997361316,0.544628465288194,0.319944995287739
3607,0.317257176783349,0.35254002258351,0.545082631746399,0.313969370030194,0.544618048868628,0.319938669513058
3608,0.317391238452564,0.352467419368192,0.544885594642286,0.314120658611023,0.544652065294978,0.320071390973365
3609,0.317510414537092,0.352426822382389,0.544876026033797,0.314117004198549,0.544473277978287,0.320331931530559
3610,0.317474769515554,0.352437238679155,0.544619459574893,0.314430342038937,0.544397575904537,0.320377482967085
3611,0.317532789023065,0.352312033963791,0.544785039545743,0.314222371769734,0.54435293224775,0.320289425619383
3612,0.317392052803847,0.352316518536295,0.544545524267224,0.314486261835868,0.544656789143613,0.320003784957621
3613,0.317156078834169,0.352527371558036,0.544534131001071,0.314580334368601,0.544417206831335,0.320185662854411
3614,0.317280629563876,0.352572346420055,0.544626551294766,0.314582320117478,0.544349997883408,0.320219411092762
3615,0.317151511503225,0.352623606105707,0.544640691056251,0.314535697101887,0.544622186733413,0.319992123226301
3616,0.317173068044432,0.352627779520172,0.544749668003295,0.314554023927942,0.544872539910046,0.319702055579465
3617,0.317170773792375,0.352685546542032,0.544774068710414,0.314534625728451,0.544702889183919,0.319864180041115
3618,0.317105308539464,0.35281466872998,0.544659319435354,0.314601582501836,0.544640646000507,0.319897446489464
3619,0.317049870758581,0.352951598781925,0.544675856826442,0.314616006597587,0.54450199450998,0.32005301155221
3620,0.317038867378823,0.352947548258881,0.544713782621539,0.314557877596631,0.544265760644945,0.320284352964783
3621,0.316990299429089,0.352893232556466,0.544684666947715,0.314473782993724,0.544473819215441,0.320063858372052
3622,0.316932902205206,0.352950366309165,0.544716083873199,0.314461220816145,0.544409180695483,0.320107624298415
3623,0.316858683178357,0.353051353045583,0.54471032150546,0.314471655560657,0.544173191783198,0.320299087604256
3624,0.316934633283019,0.353144793439126,0.544711008028361,0.31444182388829,0.543911156033733,0.320483346036279
3625,0.316971452027362,0.353139282835933,0.54486264542621,0.314357242536541,0.543605948475377,0.320798630115688
3626,0.317066200057539,0.352995680599199,0.545195745885754,0.313971613445882,0.543534214498746,0.320779799862146
3627,0.316927636261493,0.353107297129581,0.544879700594525,0.314307474173836,0.543439080605927,0.320926305830654
3628,0.316793270657222,0.353168212307587,0.544819358403554,0.31426024164161,0.543530053411927,0.320779455299824
3629,0.316884471248525,0.353089037873017,0.544785689217758,0.314254820909706,0.543394634074705,0.32088708967923
3630,0.316967689063947,0.353114297239394,0.545219782012321,0.313751370431582,0.543444328593542,0.320659624858966
3631,0.317162650870776,0.35304514073913,0.545099776388484,0.313867953186487,0.54353349631563,0.320636942775501
3632,0.317102216653738,0.353216143862448,0.545097743763875,0.313973322440952,0.54368889583217,0.320582843067565
3633,0.317007638619147,0.353292007719458,0.54537354223221,0.313865927242331,0.543865263326334,0.320407684013443
3634,0.317023361302319,0.35322770808856,0.545434379044693,0.313820764101637,0.543907475415374,0.320382919370897
3635,0.317092585652321,0.353150449782763,0.545261367315445,0.314035068734729,0.544096314469896,0.320317715838414
3636,0.317114975592136,0.353198859843867,0.545249360226187,0.314106019435926,0.543880720785007,0.320587721737797
3637,0.317195166371099,0.353119597608378,0.545242894704619,0.314135850452853,0.543881891462093,0.320511418980153
3638,0.317095718960088,0.353138337724374,0.54506464188563,0.314322720029307,0.543689808892981,0.320634323651727
3639,0.317019345484352,0.353064457200226,0.544927835718795,0.314511533868578,0.543681359825604,0.320643008433827
3640,0.316932532205676,0.353149597236578,0.544924786500468,0.314533280307118,0.544033833489179,0.32034301062998
3641,0.316860632779133,0.353259219337793,0.545023167540821,0.314488339214261,0.543479629997713,0.320941412427193
3642,0.316828487725571,0.35336535160574,0.54494448882034,0.314668927752681,0.543734491391353,0.320746750684803
3643,0.316917190352628,0.353354953722203,0.545184467128562,0.314422097248115,0.543647542547686,0.320845630233935
3644,0.31707310586833,0.353272759782768,0.545333760503359,0.314450050490851,0.543668050273165,0.320746480851876
3645,0.317306151681008,0.353108263093187,0.545490003310069,0.314283720464466,0.543750524269836,0.320743807741395
3646,0.317268010915705,0.353146797162537,0.545406885135364,0.314280836975049,0.543916794133995,0.320570341053009
3647,0.317109481040165,0.353081997754518,0.545273056046426,0.314389822814709,0.544042060230211,0.320437878121453
3648,0.317271648821181,0.353018617200559,0.545352413226936,0.314345321320884,0.544347257446975,0.320119351406264
3649,0.317360606945914,0.353028321711378,0.54555996304952,0.314256786742002,0.54443516551449,0.320007348191347
3650,0.317577533485667,0.352916988994052,0.545664766172333,0.314191188117083,0.544382487709219,0.320033444995135
3651,0.317553669581986,0.352856293377863,0.54590679182249,0.313918061109654,0.544216566506613,0.320062884575061
3652,0.317402482775285,0.352984337740158,0.545917046255229,0.31390822033918,0.544467549190713,0.319787135281656
3653,0.317385471158542,0.3529671010112,0.545877001136983,0.313950874874366,0.544228760263166,0.31990325547741
3654,0.317318967182552,0.352998084006815,0.545471330396271,0.314380383823509,0.544023657106388,0.320153990587258
3655,0.317102028082396,0.35305270834687,0.545614698910087,0.3141973946194,0.543900716489051,0.320293947364261
3656,0.317105123387153,0.352974034842425,0.545637120857149,0.314081394916324,0.543548033024651,0.320560688036529
3657,0.317106119978617,0.353012035604023,0.545455233507498,0.314248559821645,0.544005388915662,0.320106846393741
3658,0.317237413885434,0.35310433641297,0.545538949452592,0.314121434737233,0.544078010438269,0.31993682082785
3659,0.317390769755857,0.353138932807198,0.545517922310724,0.31425393775434,0.54380493323949,0.320200141133906
3660,0.317336312514215,0.353066580471608,0.54531073729627,0.314440836491031,0.543815511856519,0.320176391472714
3661,0.317423858608758,0.353179300168436,0.545541542608336,0.314137131380843,0.543875906724332,0.320064760143749
3662,0.31724660005921,0.353055125843809,0.545638550442242,0.314048105241858,0.543976607912347,0.319884723235254
3663,0.317297064070967,0.353229906455139,0.545722039081539,0.314027195542287,0.544254410390234,0.319521303747481
3664,0.31715925339113,0.353453064753442,0.545694071452469,0.313941689582536,0.544202827333617,0.319575476531031
3665,0.317203969206891,0.353543563017257,0.54574951109636,0.313914903273787,0.543761518261863,0.320015094020809
3666,0.31728540842777,0.353446730124063,0.545819834974634,0.313840242968621,0.543339637243435,0.320391855146192
3667,0.317235413304377,0.353605601874008,0.545530342138884,0.314023191096487,0.542993106346593,0.320766666159989
3668,0.317305502511476,0.353790870354897,0.545273246968001,0.314190101738805,0.543008702818842,0.320828292837142
3669,0.317455867671588,0.35385397983252,0.545227181660016,0.314260520553332,0.542923459955038,0.320940076201561
3670,0.31747114300057,0.353970056331343,0.545201350252771,0.314441566931483,0.542730944606593,0.321105920038435
3671,0.317435632041787,0.353910365177833,0.545090576593743,0.314683640597913,0.542427207248935,0.321487356308486
3672,0.317541091147663,0.353847527944187,0.545189860785787,0.31469852305545,0.542521558356553,0.321363689215487
3673,0.317588360206003,0.353755095859281,0.545235600995977,0.314635085172736,0.542344029221053,0.321514814798406
3674,0.31773314590033,0.353654753837041,0.544980579875515,0.314961811495466,0.542139957521262,0.321682321321352
3675,0.31746351423513,0.353534225570543,0.545105383246177,0.314907408747296,0.541957603219178,0.321802133954896
3676,0.317455394386885,0.353523493850884,0.545282101188929,0.314649951531516,0.542103661064772,0.321691981748588
3677,0.317398721150972,0.353683196225933,0.545409071702658,0.314568940613055,0.541970031421058,0.321820617854248
3678,0.317393262104171,0.353645641743009,0.54528261159675,0.314713411914765,0.541969152647126,0.321802244458186
3679,0.317382848702292,0.353641018258183,0.54556119651027,0.314501490414302,0.541380625539542,0.322360538923246
3680,0.317289797675757,0.35367907974771,0.545492901908781,0.314529913123893,0.541638682973223,0.322134822704776
3681,0.317159548990119,0.353656064659138,0.545585144221926,0.314580732661451,0.54168194845758,0.322104857681849
3682,0.317141240794115,0.353449643771613,0.545472290891236,0.314549942738207,0.541250075729363,0.322438268668849
3683,0.317066850679628,0.353490138818311,0.545568401305401,0.314447219430159,0.541119795687079,0.32262647153228
3684,0.317214356024426,0.353476391262219,0.545682454858587,0.314354717044945,0.54107398401664,0.322553102161203
3685,0.317219475098006,0.353615772820683,0.545490704175669,0.314547451023536,0.541111406444571,0.322515976698372
3686,0.317293728532004,0.353588849672483,0.54539684839182,0.314614904559616,0.541396112607863,0.322133903384805
3687,0.317309733891884,0.353621151924717,0.545314484183849,0.314707565573922,0.541680398596007,0.321891044612963
3688,0.317231622898832,0.35367613047756,0.545475109230501,0.314515412875475,0.541582168045572,0.322014803917059
3689,0.317223288448379,0.353600902468845,0.545726582823627,0.314236789668359,0.541922427493803,0.321621143004907
3690,0.317094994197234,0.353694509366837,0.545419678151452,0.314499707796607,0.542177640447655,0.321509427489697
3691,0.317121907085151,0.353810404779113,0.545349554035037,0.314557087918387,0.54206682077732,0.321500565748865
3692,0.317076200154886,0.353886888561484,0.545119223267631,0.314758318478755,0.542375880298997,0.32125975526272
3693,0.317020402250685,0.35397583970114,0.544862284573191,0.315007250617022,0.542372945376132,0.321241883725633
3694,0.316880080995368,0.354022954239823,0.544932042051908,0.315013285242353,0.542292260101055,0.321227274724916
3695,0.316828981210242,0.35416913151809,0.545162227167823,0.314880077973212,0.542262188438309,0.321313983514866
3696,0.316891348254729,0.354199111977242,0.545044786663997,0.314951802966761,0.542621236345968,0.320953293324973
3697,0.316995116027672,0.354291426221562,0.545190351228578,0.314756201891276,0.542759940096525,0.320766408112265
3698,0.316896049717615,0.354218375973439,0.545199595069923,0.314647548033609,0.54289952361028,0.320695947542272
3699,0.316852416684658,0.354228032680762,0.545424061570684,0.31456134883074,0.54254166889106,0.321169280454694
3700,0.316771199492278,0.354315664727265,0.545565669503974,0.314451367615169,0.542403840591836,0.321204876093196
3701,0.316903470380988,0.354194276633368,0.545662047400924,0.31441838810814,0.542609480286415,0.321123839535815
3702,0.316921074359695,0.354195340301342,0.545689425891732,0.314322032819004,0.542698169288599,0.321136887957374
3703,0.317075893726022,0.354158429058093,0.545556125978633,0.314499289405784,0.542460125108505,0.3214536637517
3704,0.317294508898133,0.35390027104867,0.545719521332185,0.314389471956922,0.542833031175911,0.321117297927784
3705,0.317365659419927,0.353963315197679,0.545795791101913,0.314270933901872,0.542763509376403,0.321198048264753
3706,0.317440486983984,0.354076187940803,0.545787789735075,0.314260598393878,0.542694211969158,0.32125740973192
3707,0.317436157093481,0.354135300300571,0.545880456449837,0.314221092455728,0.542541349456596,0.3214188501717
3708,0.317474338392648,0.354170837741184,0.545885555158424,0.314262349012359,0.542680482884388,0.32132043977907
3709,0.317418704241404,0.354228732149085,0.5460007242774,0.314186136007152,0.542897129666805,0.321189200547283
3710,0.317418045009984,0.354170384204059,0.545977087786726,0.314270101233087,0.54262715843832,0.321458712000784
3711,0.317397303540287,0.354189306898149,0.546268905347552,0.314060142607316,0.542562679532543,0.321498020832141
3712,0.317298525297758,0.354266782497207,0.546346362282683,0.31383153219962,0.542644280018012,0.321325976848353
3713,0.317223457307842,0.354321347014771,0.546460354769147,0.313720623558432,0.542523167447989,0.321381878216938
3714,0.317242474545875,0.354244208502099,0.546357981117682,0.313747153851681,0.542281977737489,0.321628318007711
3715,0.317251246436132,0.354286515024979,0.546188803208134,0.31387158214514,0.542241629032448,0.321518730550836
3716,0.317362757652671,0.354275335136616,0.546530393264071,0.313544573779455,0.542380319955395,0.321458726221139
3717,0.317389058785101,0.354351886949932,0.546294559935054,0.313804745401647,0.542449208474836,0.321375454390875
3718,0.317522824671356,0.354342004833738,0.546250978948624,0.313888198713748,0.542329456667141,0.321400658647022
3719,0.317543460860782,0.354426828991055,0.546220174846008,0.313827443749801,0.542454952738596,0.321335579807563
3720,0.317653984806613,0.354361301113528,0.54620561739858,0.313833019099015,0.542535450894013,0.321274941818486
3721,0.317492398804412,0.354398970814108,0.546226347461296,0.313786560011865,0.542649512278211,0.3211818147048
3722,0.31748872383642,0.354414508255635,0.546519698206006,0.313461549986393,0.543016261207482,0.320850830913777
3723,0.317501023167906,0.354602464874563,0.54674390749599,0.313313743337303,0.543052080753013,0.320837628315224
3724,0.317551808141401,0.354571360027368,0.546893687075935,0.313333851786185,0.54304775878108,0.320849698895449
3725,0.317600857620841,0.354524699810926,0.54676872192706,0.313532154962426,0.543048129233257,0.320825318543858
3726,0.317813012032571,0.354215282430117,0.546646423203277,0.313469953390726,0.543011246137293,0.320899954681797
3727,0.317756398480615,0.354137164285353,0.546492029056006,0.313651042498037,0.543175556840303,0.320548435752955
3728,0.317911451178428,0.35418802726303,0.546337063994471,0.31386165648279,0.543282654291593,0.320531917896721
3729,0.317750145944207,0.35429457806866,0.546393146348744,0.313803649055162,0.543217701798671,0.32051561696404
3730,0.31767187387716,0.354223410782224,0.546422880044302,0.31382120046756,0.542594858931442,0.320965840698605
3731,0.317519158172043,0.354286102958277,0.54635760494661,0.31390831546601,0.542655186005338,0.320711590952585
3732,0.317448868699644,0.35446584130082,0.546371672303717,0.313911218952133,0.54268195190117,0.320655549900341
3733,0.317418298288549,0.354399499102845,0.546495123186587,0.313724161201165,0.542212697482493,0.321077902119892
3734,0.317374766726237,0.354479951083518,0.546587294794015,0.313758153753803,0.54228863272552,0.320927195143279
3735,0.317316601927711,0.354496740045332,0.546625908522662,0.313714104493515,0.542214992244113,0.32099109893558
3736,0.317459782857287,0.354396846361802,0.546652777935282,0.313812814891416,0.542159973020742,0.32104802215119
3737,0.317432054987534,0.354492559631266,0.5467924288491,0.313720426375636,0.542231361396958,0.320975265742025
3738,0.317395825682845,0.354419658513738,0.546872046382402,0.313646170307421,0.542057149675741,0.321180189263182
3739,0.317420078219171,0.354333358586616,0.546835313018821,0.313602284576074,0.541704652562996,0.321485674419139
3740,0.317230128761652,0.354410419031085,0.546623857386657,0.313566525656355,0.541646322551573,0.3215263995779
3741,0.317065117462555,0.354417967617243,0.546820848523888,0.313386213353385,0.541525154043807,0.321599140056397
3742,0.317232509498013,0.354315011492355,0.546791602613267,0.3133463297883,0.541206353672952,0.321900671981005
3743,0.317126487827809,0.354402509042895,0.546643241026358,0.313375279101792,0.541080156331175,0.32205634602407
3744,0.316961912031321,0.354650855142798,0.546603216389857,0.313399564736961,0.541016583310093,0.322103835314765
3745,0.316705009445363,0.35478574542924,0.54663494189623,0.313495864437909,0.540720072145326,0.322409081602199
3746,0.316606572345224,0.354915101972019,0.54687963070168,0.313388167042677,0.540803758786966,0.322358753936817
3747,0.316538464248154,0.354920322088917,0.546751729988759,0.313502297795708,0.54074677234088,0.322352780140651
3748,0.316378278959142,0.355033468767752,0.546885552766482,0.313392987827311,0.540885783060042,0.322434962110957
3749,0.316550210062106,0.355002161378598,0.546645649524004,0.313607092568305,0.541044373346357,0.322255691348971
3750,0.316557723399448,0.355089320184031,0.546483947456505,0.313769667649767,0.541154599998851,0.322108075334615
3751,0.316503062905165,0.355195757159297,0.546448243702032,0.31382792079287,0.540976630248089,0.322290175461769
3752,0.316725966216127,0.355123372874049,0.54677385320676,0.313529985754033,0.540883193883512,0.322435045115099
3753,0.316710893852251,0.355043894964961,0.546844913099932,0.313483843796569,0.541187074565739,0.322055252681681
3754,0.316744168662121,0.355074937751457,0.546831803943404,0.313514692404883,0.541264976235774,0.321852762356142
3755,0.316883483382874,0.35514255874919,0.546839471033585,0.313463266154236,0.541279307596223,0.321951317997942
3756,0.316908599591583,0.354944888411743,0.546651700727295,0.313595302250774,0.541200609536057,0.322013987602574
3757,0.316939781811796,0.355029264566872,0.54670282969037,0.313586566305428,0.541243673597787,0.321897255634774
3758,0.316872414803156,0.354975713058833,0.546802986595554,0.313424197582103,0.541060408947097,0.321915067509979
3759,0.316896942641882,0.355017646081156,0.546908938951299,0.313365665121632,0.541182009549421,0.321806742170067
3760,0.316895919432237,0.35497839627541,0.546819800260622,0.3135306910181,0.540973566126045,0.32190990834787
3761,0.316893250481099,0.354903111896825,0.546801829865051,0.31359144937159,0.540892585566778,0.321909355019028
3762,0.316824354259308,0.354986806884196,0.546971795090533,0.313471259831445,0.54079839157174,0.321988020079259
3763,0.316791093376503,0.355047195234542,0.546838053073374,0.313522558473111,0.540555139164091,0.322122931521578
3764,0.316797217437276,0.354969057479629,0.546616705010867,0.313813117498668,0.540617254292869,0.322011643871842
3765,0.316755899385224,0.354865749201983,0.546717276517224,0.313607202577417,0.540258891635163,0.322226139177697
3766,0.316766531430734,0.354861307587761,0.546647547651916,0.313685614754606,0.54048397942992,0.322033717889241
3767,0.316860727300114,0.354762121669244,0.546641666720857,0.313745335113779,0.540339975490903,0.32224699691212
3768,0.316715097703556,0.354777067249921,0.546816916661008,0.31360930988628,0.540092822344531,0.322482773955482
3769,0.316889640501395,0.354706929160485,0.546850268723829,0.313532288080462,0.540155644086253,0.322375648021275
3770,0.317093492215391,0.354710330817161,0.546899473162992,0.313497720236982,0.540015311789646,0.32251711165622
3771,0.316973447608887,0.354702002447821,0.546921026877214,0.313430981769023,0.539819643016172,0.322796361685632
3772,0.317014423830229,0.354707247962913,0.546818868600544,0.31350911996057,0.53967014245421,0.322923914457569
3773,0.316970407831655,0.354674345317688,0.546809875397091,0.313349128353978,0.53952042758944,0.323167961919295
3774,0.31686855595389,0.354738011991388,0.546406356463498,0.313609999376328,0.539713622140594,0.322975728215558
3775,0.316952554407368,0.354534476990459,0.546778614059977,0.31331355263513,0.539867383264018,0.322798430638346
3776,0.317005008049278,0.354572429626915,0.546830039491298,0.313196666395919,0.53992247077749,0.322642541958612
3777,0.316987261687037,0.354630164514336,0.546809856694104,0.313173186476731,0.540173303648467,0.322444782758515
3778,0.317193711525943,0.354363906894143,0.547009745095832,0.313052118955405,0.540095140044341,0.322531308011206
3779,0.317228709781017,0.3544029074253,0.547166805197426,0.312792355169126,0.540171804219049,0.322578787160227
3780,0.317157783736549,0.354498987957786,0.547013519075087,0.312976064546423,0.540421617562492,0.322434611618619
3781,0.317034339455559,0.354603451306165,0.547029792972849,0.312965529286385,0.540566232702276,0.32238888072271
3782,0.316996001120121,0.354541774530463,0.547023484639021,0.3129597602895,0.540527822215065,0.32244369644198
3783,0.317052690768705,0.354461638752575,0.547217715983137,0.312852216695376,0.540394513033476,0.322614838834639
3784,0.3170327796261,0.354497993592378,0.547318000867574,0.312739192617805,0.540718218912715,0.322297023853345
3785,0.31695496600702,0.354547369125716,0.547492828177321,0.312528689045994,0.540834081213141,0.322135567732483
3786,0.317029793767382,0.354715012492581,0.547380566085602,0.312641091475403,0.540913986210085,0.322054416006893
3787,0.316978129600729,0.354650484456401,0.547298060070816,0.312755984952884,0.541146601352965,0.321888509503084
3788,0.31673904575839,0.354745399635138,0.547312323814073,0.312690920174554,0.54127248260966,0.321835954353778
3789,0.316818963478777,0.35482400367171,0.547345794030761,0.312685848378177,0.54113967742082,0.321847304290187
3790,0.316881670492967,0.354766470420072,0.547164122722769,0.312883269929704,0.54141477372751,0.321555441053243
3791,0.316739311380011,0.354929487994846,0.547380733967728,0.312678591438419,0.54140377655042,0.321604740649556
3792,0.316743887387862,0.354879503853248,0.547165487565775,0.312895607582185,0.541350606648429,0.32169896990158
3793,0.316793523630677,0.354998382351577,0.547376575831145,0.312871303908028,0.541512240545983,0.321571681962661
3794,0.316456661859368,0.355159539064428,0.547436108244411,0.31289945983476,0.541379112515284,0.321641255617745
3795,0.316417856669932,0.355197036492352,0.547288036534817,0.313058397827389,0.541342430337524,0.321643170505689
3796,0.316465440764046,0.355172898587268,0.547155445180055,0.313209669479132,0.541422284436544,0.32141200482932
3797,0.316457299677654,0.355277626599864,0.547041464341429,0.313322611467743,0.541020352481247,0.321743876555424
3798,0.316449814876226,0.35522770076595,0.546919921543382,0.313460579303261,0.541080320580112,0.321705914550728
3799,0.316342375809429,0.35527450008859,0.54676759741431,0.313582543991341,0.540805489516429,0.322021318273831
3800,0.316337909778631,0.355256126719614,0.546753016437281,0.313679974014098,0.540743751708678,0.322098682503744
3801,0.316429904472276,0.355232401438267,0.546934684767828,0.313558383453199,0.540626060335374,0.322177062552511
3802,0.31636204188937,0.355362010350488,0.54712006641689,0.313435818604716,0.540288829103823,0.322428038491111
3803,0.31649873007121,0.35517168255009,0.547615774082564,0.312971975970152,0.539900375040824,0.322827732706001
3804,0.316580861262857,0.355232226515702,0.547517779976238,0.313138612360978,0.539415182056958,0.323342038675002
3805,0.31664508197016,0.355116558128837,0.547567801730692,0.313046134394893,0.539065744460228,0.323646501928841
3806,0.31653689977005,0.354971557773589,0.547274839096199,0.313379970135132,0.538664215788323,0.324055815634894
3807,0.316357909995814,0.355200084629723,0.547149771487615,0.31332828283731,0.538802424168819,0.324060970926057
3808,0.316361662035149,0.355175487245422,0.547169403411693,0.313300128700113,0.538588338363366,0.324301348431661
3809,0.316434719184761,0.355091331555877,0.547274684547803,0.313226434755374,0.538600148054016,0.324329288231612
3810,0.316440085679957,0.35501040405448,0.547088948945344,0.313321029556654,0.53850167922583,0.32444763002827
3811,0.316428769311146,0.355002210944405,0.54697947093083,0.31347975467415,0.538473983159608,0.324604390218483
3812,0.316377339048734,0.355130805684652,0.546566313761928,0.313972902511591,0.538584443910794,0.324466578475767
3813,0.316289480047863,0.355258282437708,0.546767485979162,0.313707326102709,0.538418838583998,0.324662011396708
3814,0.316305323502673,0.355115600969855,0.546726265060997,0.313677344560661,0.538370837564894,0.324760655264037
3815,0.316183280019319,0.355389997116531,0.546695651986783,0.313734187704963,0.538486967582342,0.324763415297375
3816,0.316132416434856,0.355336787180634,0.54694158016693,0.31354135440309,0.538532138427413,0.324678144898161
3817,0.316045982328947,0.355441011464784,0.546814229319583,0.313612410541062,0.538195342224742,0.324905198705034
3818,0.315949986868335,0.355504189134285,0.546840778110612,0.313572246218199,0.538270618716689,0.324815584437968
3819,0.315962141172445,0.355374720584553,0.54695450984477,0.313509464616542,0.537892142236483,0.325069057355573
3820,0.315755425134979,0.355634985081991,0.547196074632136,0.313344170888812,0.538007113374928,0.324960205681327
3821,0.315680883006195,0.355664975083615,0.547162102415699,0.313359750853675,0.537896988699721,0.325227976326559
3822,0.315648702901385,0.355593571870899,0.546965550018198,0.313576436840763,0.537857217682433,0.325314902077603
3823,0.315664692171746,0.355595619052772,0.546892609169232,0.313618829524855,0.538045556877798,0.325057665596387
3824,0.315603917219364,0.355682189161377,0.546943296274722,0.313514473233548,0.537979704588679,0.325098969652789
3825,0.315660759178596,0.355654593114682,0.546902835584438,0.313472578060124,0.537919101890034,0.325066250986344
3826,0.31556144527568,0.355657867565855,0.546951529106048,0.313438508195526,0.537806063985648,0.325178121165644
3827,0.315572623288424,0.355765980305169,0.546872066132881,0.313554985560671,0.538123685452696,0.324877280611944
3828,0.315501151446839,0.355842269992462,0.54704511841094,0.313363157511528,0.538028114206522,0.324998243113303
3829,0.315454539727815,0.355961025005785,0.546951529698192,0.313343093901469,0.538121333610752,0.32483363017225
3830,0.315347564174709,0.355931280590876,0.546890848609864,0.313356921559844,0.538346812110918,0.324561981699928
3831,0.315285900957123,0.356059148789738,0.547168555094034,0.313119108683641,0.53794323281955,0.32486638510421
3832,0.315288164164222,0.356056672848972,0.547090212025809,0.313158945092491,0.537740518005162,0.325066509987865
3833,0.315305885876002,0.35601786098469,0.54717852783728,0.313078710794211,0.538075837348935,0.324849831704442
3834,0.315268886438529,0.356089153304216,0.547150064322726,0.313039423085954,0.538407107279517,0.32468510238256
3835,0.315407097088236,0.356170983600394,0.54701914205674,0.313216424341307,0.538456183336586,0.324644223047758
3836,0.31536820622285,0.356147660960185,0.547214823222226,0.313008267523172,0.538420087830382,0.324696485427031
3837,0.315200917078916,0.356344392602959,0.546999445020945,0.313226345659333,0.538712416632596,0.324361243092948
3838,0.315179862869695,0.356381500850279,0.547186827626204,0.313111883762312,0.538746642543213,0.324245680204073
3839,0.315184570707357,0.356400818014279,0.547262881640853,0.313035347228929,0.538792020532136,0.32409054789342
3840,0.31512250833689,0.356383988454134,0.547124232633989,0.313140570696485,0.538914170518228,0.324105179558835
3841,0.315077539147671,0.356352735677411,0.547174737847448,0.313239276075842,0.538641383627127,0.324201597449665
3842,0.315180940693173,0.356407408960915,0.547246985100704,0.313197483474099,0.538544036313616,0.324254040780867
3843,0.315146821190062,0.356340287993205,0.547356187490807,0.313171680333246,0.538252114946057,0.324561946825593
3844,0.315241375870052,0.35622804257008,0.54742283983289,0.313095830855948,0.538354185047955,0.324489209979482
3845,0.315026077901607,0.356375298288325,0.547468073226996,0.313125933781879,0.538615667865284,0.324184102551339
3846,0.315032143337421,0.356359026583164,0.54739119959392,0.313168432314934,0.538775224025011,0.324070973136602
3847,0.314842601276124,0.356417487170892,0.547499964788472,0.313160291026454,0.538661343369887,0.324148438705306
3848,0.314716898460103,0.356636762177716,0.547405869131046,0.313247174089653,0.538857957355884,0.323968610992136
3849,0.314637428751516,0.356670885512819,0.547505501634423,0.313182715847269,0.539143683994976,0.323703789201075
3850,0.314752996848273,0.35650718354729,0.547618674177515,0.313039597652687,0.539197333277863,0.323694900416022
3851,0.314830541441219,0.356434411397528,0.547543871028287,0.313094359430422,0.539138437764505,0.323717611743367
3852,0.314661684897665,0.356648818979813,0.54763447964017,0.312983215143111,0.538969765974597,0.323831352297104
3853,0.314694020093603,0.356709486217663,0.547598722672503,0.313212145492115,0.539024146737718,0.323856542705792
3854,0.314695218075467,0.356572502842668,0.547810533707272,0.31300989546774,0.538832790764132,0.324061901090483
3855,0.314695837486106,0.35654303154194,0.54765773544718,0.313088774291801,0.538857172534484,0.323893616112031
3856,0.314608338364022,0.356765191233815,0.547756112047995,0.312972697646196,0.538957820904025,0.323745037624154
3857,0.314654297700077,0.356801467059804,0.54769042548603,0.312997832857324,0.539028444854648,0.323633914859165
3858,0.314766191184876,0.35663374302419,0.547486122031022,0.313202941237447,0.538966454928678,0.323598250892206
3859,0.314826466456407,0.356668763140193,0.54749142438533,0.313160756731622,0.539141500832204,0.323439211055001
3860,0.314841283514597,0.356634663037872,0.547364705149967,0.313268482266029,0.539424452682501,0.323230838071666
3861,0.314848229572492,0.356668678127712,0.547352721752411,0.313252030398754,0.539182980585366,0.323633793819848
3862,0.314952496441955,0.356603201958015,0.547294579846886,0.313320098088616,0.539134334658044,0.323600387049028
3863,0.314842208387341,0.356685869961601,0.547156610203041,0.313359418999177,0.53908308535716,0.323681097628268
3864,0.314787399175198,0.356678377182038,0.547303867617949,0.313380630740068,0.538876946387997,0.323761402345721
3865,0.314796577913403,0.356607699252564,0.547213444926828,0.313461401966996,0.538766969289174,0.323839670464228
3866,0.31496068738711,0.35652160781244,0.547114164464089,0.313597961049034,0.538743742210973,0.323835462544132
3867,0.314940171542323,0.356473955973788,0.547138275899914,0.313512760020334,0.538974178106779,0.323478708117516
3868,0.314826423765742,0.356446823373661,0.546987788620409,0.313567345803198,0.538988325531015,0.323476219174322
3869,0.314879840169906,0.356400031919824,0.54711166760356,0.313432263060057,0.538592963382415,0.32391745027156
3870,0.314720422438847,0.356555914678749,0.547250150025321,0.313317410476784,0.538623047529213,0.323806363081446
3871,0.314691995331081,0.35664870272629,0.547229565142124,0.313367056243095,0.538411830400527,0.323889325235856
3872,0.314572730927546,0.356774932330439,0.547032759599842,0.313541147599497,0.538283522190433,0.324110314304457
3873,0.314519014964182,0.356833930550818,0.546876862238427,0.313764864942564,0.538076888141801,0.324262762917651
3874,0.314612445806753,0.356764804410544,0.547081388042272,0.313589852004346,0.53799078961021,0.324545386046943
3875,0.314588606357612,0.356725489888856,0.546965595490575,0.313589692998123,0.537985099351467,0.324433169505001
3876,0.314630277411705,0.356781317346728,0.546940353308112,0.313623238511948,0.537867786698654,0.324562560674988
3877,0.314663540429921,0.356652314097911,0.546939010888602,0.313576533838423,0.537764686893785,0.324667396250277
3878,0.314736249408592,0.356647443204147,0.546951824745919,0.313514754542308,0.537678694799165,0.324824897471699
3879,0.314740668784189,0.356546966772582,0.546940025245337,0.313583998336295,0.537716554522799,0.32479151083349
3880,0.314744756192024,0.356530584341248,0.547080727856332,0.313436313415773,0.537772206140562,0.324733814182365
3881,0.314794935960137,0.356488315965555,0.547017434711018,0.313426432774581,0.537758423801106,0.324739651253659
3882,0.314542229569695,0.356602481151891,0.54690535664672,0.313523509379771,0.537837982043456,0.32459029561946
3883,0.314235709929317,0.356866076802256,0.546903004364187,0.313558883301453,0.537982694915948,0.324398092005312
3884,0.314402367758881,0.356860763928336,0.546929159720119,0.313530493347126,0.538350295801384,0.323975753775238
3885,0.314387542870396,0.356940627077346,0.546825719183624,0.313680151550367,0.537965958794915,0.324348562899931
3886,0.314301986608025,0.356921113658435,0.546947010732259,0.313612598221512,0.538200975323663,0.324035233636281
3887,0.314333997663981,0.35697860549998,0.547094205145222,0.313551456078473,0.538143044921006,0.324226207484935
3888,0.314333233011423,0.356883875516168,0.547173175232872,0.313430152951482,0.538150516782334,0.324121766515298
3889,0.314403730392427,0.356740036419933,0.547291698913828,0.31335272833124,0.538146429199986,0.324038408864211
3890,0.314402262961352,0.356649514097624,0.547154111099413,0.313430959828997,0.538237044375098,0.324123925139524
3891,0.314303596522836,0.35675317886053,0.546984660576365,0.313664119109703,0.538123847483061,0.324262229477915
3892,0.31417657212597,0.356807202670127,0.546719284761482,0.314049248794172,0.538318266553484,0.324074725207402
3893,0.314180392121241,0.356797739864315,0.546880541202312,0.313967293318194,0.538342435504766,0.323971742484459
3894,0.314157144645116,0.356823078341155,0.547111179687888,0.313826839874194,0.538332003292904,0.323901843522726
3895,0.314144933123148,0.356831964062145,0.547183390048574,0.313604434151815,0.538134222157588,0.324132909840452
3896,0.31414303023215,0.35682063427226,0.547095552056755,0.313744639300034,0.538238460055401,0.323997794443646
3897,0.314208088324931,0.356910257155756,0.547075903316788,0.31375907392583,0.537974388288953,0.324299714120812
3898,0.314320417160913,0.356920021205605,0.547083535170639,0.313753992134674,0.538248655871388,0.324110810383677
3899,0.314391870365858,0.356734330079835,0.546984096395153,0.313838088913057,0.538280174501866,0.324065338227002
3900,0.314399504950132,0.356773697889419,0.547012932605906,0.313861676300097,0.538366970374574,0.324046132648068
3901,0.314335887555514,0.356902838999383,0.547022201362782,0.313897302730681,0.538495569677042,0.323898067035794
3902,0.314243952931568,0.357190762877126,0.547005313289658,0.313926600183744,0.538661181503827,0.323880810507984
3903,0.314091196131179,0.357131702906128,0.546900378654562,0.314019257111625,0.538538176457558,0.323960919083748
3904,0.31402136293703,0.35728168445931,0.546989393669301,0.314028074390158,0.538676981389788,0.32388871193538
3905,0.314064371035238,0.357248796865716,0.54712185710878,0.313911382080917,0.538731468927686,0.323811764474219
3906,0.314126550924219,0.35727967736835,0.546915038969987,0.314050429838633,0.538660448751802,0.323897502098614
3907,0.314135407844639,0.357383918504286,0.547121431915824,0.313647225249825,0.538718075906169,0.323740988616454
3908,0.314064335879,0.357285947042702,0.547058295701475,0.31379737156315,0.538609357985244,0.323882108760535
3909,0.314026599002173,0.357530865787791,0.54695262346753,0.313891444604107,0.538503767678582,0.323843901444718
3910,0.314020367644736,0.357556189551474,0.547165175251849,0.31367282997444,0.538391181427283,0.324050494918559
3911,0.314045031318037,0.357405690243074,0.547087925085726,0.313755625811596,0.538937665965695,0.32347922823287
3912,0.314074254111305,0.357448963646417,0.546905767128113,0.313947924666715,0.538801328689204,0.323724725455526
3913,0.313943286853864,0.357442047653402,0.54686017676643,0.313837485573252,0.538734768423093,0.323635706202579
3914,0.313928382992786,0.357495610961755,0.546738292379094,0.313893730934559,0.538603272223283,0.323713870005855
3915,0.314002239249801,0.357465635658681,0.547022611272581,0.313660781400146,0.538633711872893,0.323605410124774
3916,0.313888025852285,0.357490679107981,0.547057149646648,0.313601856571693,0.538447443731878,0.32375483965901
3917,0.313824105072749,0.357586110142014,0.547130078449689,0.313639576588078,0.538188924931529,0.32393319358868
3918,0.313783556088608,0.357555878617836,0.547162524820019,0.313625529250799,0.538130288047659,0.323973745708272
3919,0.313902221746377,0.357464117558336,0.547270027890347,0.31347392124538,0.538086401078214,0.324014384641339
3920,0.314005179359471,0.357334223391168,0.546969059171991,0.313738045683609,0.537736321492297,0.324393028612064
3921,0.313998166504235,0.357425707301974,0.547009675165005,0.313763645432656,0.537830194004599,0.324331191835623
3922,0.314052882496647,0.357403648729047,0.547018696885874,0.313724591102265,0.53772745214758,0.324441755175446
3923,0.31400550645426,0.357560976691311,0.546884833909698,0.313813122146752,0.537734843878681,0.32427046991959
3924,0.314063633154546,0.357499638513896,0.546956275193414,0.313774776450376,0.537465832930526,0.324500382622994
3925,0.31411911575252,0.357402843624016,0.547118690268481,0.313597216980175,0.537255486931474,0.324762675233145
3926,0.31414584366482,0.357384976306899,0.547066162558808,0.313625687593868,0.537506931288622,0.324571451318238
3927,0.314295721616901,0.357250751337179,0.547241268284809,0.313503123588357,0.537402630108778,0.324639182934972
3928,0.314236168444369,0.357130863768655,0.54738993862779,0.313322182232623,0.53734573907135,0.324706434158507
3929,0.314204366022019,0.357149977484756,0.547512750358037,0.313251851876148,0.537111500601872,0.32489152213775
3930,0.314180871949153,0.357014876507046,0.547666288960344,0.313108194204465,0.53713125141525,0.324881740428514
3931,0.313993166758136,0.357102059859833,0.54774994666483,0.312987904132471,0.537313855724613,0.324746590012404
3932,0.314051175797439,0.357138642978806,0.547548638622199,0.313161245206011,0.537228256926753,0.324806116195898
3933,0.314098195545088,0.357145325876674,0.547721414533099,0.312968964660719,0.536981549444088,0.325080847831446
3934,0.314223351067849,0.357107493652972,0.547677447611765,0.313040846734085,0.536880473948189,0.325177813660662
3935,0.314132033111037,0.357143579222163,0.547693262750032,0.313094653913392,0.536944785139433,0.325230197593256
3936,0.314180623105579,0.357153909717046,0.547590579494778,0.313191543058276,0.53688682499183,0.325274205348245
3937,0.314220732589431,0.357191506186803,0.547606326037112,0.313246777430705,0.537038515715741,0.32507932781463
3938,0.313964828967123,0.357402568243685,0.547575834328347,0.313286511137526,0.537714632868594,0.324553297451132
3939,0.314098243864188,0.357395526785344,0.547555818050017,0.313313651724767,0.537394951060592,0.324839311047469
3940,0.314049069174826,0.357377647082997,0.54737101987262,0.313561412815687,0.537313647637049,0.32489062896821
3941,0.314020979460839,0.357532331924175,0.547287997533267,0.313639447428204,0.537290219145119,0.324918778426925
3942,0.313966056339213,0.357527627983001,0.547335134375723,0.313680229640246,0.537465575392275,0.324813144142874
3943,0.313847991162759,0.357696136194799,0.547279235082553,0.313739531016075,0.537395843687711,0.324927274562943
3944,0.31376577568542,0.357711385143237,0.547104141042974,0.313911617411883,0.537258179679906,0.32507850176556
3945,0.313641680465552,0.357929969405608,0.547061132962437,0.313896002057224,0.537302647819838,0.325122482900629
3946,0.313492440251469,0.358178492760271,0.547110727743368,0.313852503490623,0.537544787143863,0.324945014975189
3947,0.313436146125121,0.358254949781469,0.547047408478341,0.313956321428691,0.537706683288329,0.324768889142135
3948,0.313295652781226,0.358434501534451,0.5468770665976,0.314197219265481,0.537849966244562,0.324598794970793
3949,0.313210879910535,0.358613386250885,0.546570987630588,0.314475804157967,0.537646344838007,0.324794468484878
3950,0.313209460100058,0.358629945893645,0.546624738941723,0.314443368751611,0.53762531555971,0.324817452037476
3951,0.313318202923371,0.358480582027774,0.546683569624801,0.314415122288656,0.537372912873611,0.325095356412583
3952,0.313347138512989,0.358489492136159,0.546795304445511,0.314279773445651,0.537314842319123,0.325219259909658
3953,0.313580387733313,0.358234596801557,0.546613153948069,0.31443719437635,0.53737699676379,0.325159801024595
3954,0.313525402636385,0.358257931945456,0.546459169883649,0.314593001254673,0.537739538056141,0.324707731252618
3955,0.313513350953281,0.358294269459457,0.546671737494718,0.314287524179348,0.537640853726648,0.32482544245223
3956,0.313493980183284,0.358343571399514,0.54698930249549,0.313982094515016,0.537378382905872,0.325066682960448
3957,0.313806448427934,0.358017843810814,0.547137373772526,0.313959624491704,0.537605402476784,0.324943780833541
3958,0.313741130565523,0.357950989011557,0.547308932285522,0.313883227196179,0.537428220158963,0.325073291448369
3959,0.313764804369411,0.357998122891682,0.547358549309615,0.313823280333227,0.537142634106239,0.325306863015731
3960,0.313833909989805,0.3580541118891,0.547400596131777,0.313837474370138,0.537042933455767,0.325433768913716
3961,0.313901857510127,0.357966458666468,0.547435961906004,0.313793594968881,0.537449911491348,0.325141540516281
3962,0.313822008882985,0.357947323945212,0.547125168655091,0.314091893434339,0.537816986472209,0.324687661500442
3963,0.314090802791933,0.357690570804619,0.547291999722471,0.313960623713436,0.537604106038126,0.324913672733588
3964,0.314052443045686,0.357744973937153,0.547312207912619,0.313973753812086,0.537427838639593,0.32505777120756
3965,0.314017361915569,0.357666144925211,0.547229041964796,0.31398349081598,0.537333318574005,0.325197867530163
3966,0.31393582868393,0.357807879574056,0.547140583197517,0.314049988106437,0.537277470608532,0.325074007366198
3967,0.314039517484316,0.357793948137776,0.547168775300532,0.313807412951248,0.53726789566919,0.325005210522181
3968,0.31401613522828,0.357796298403436,0.547190151807306,0.313892311745824,0.537323268278036,0.324802170181003
3969,0.314026097784289,0.357769719622975,0.547293801426,0.313805284624719,0.537073938629898,0.325011847337088
3970,0.313896748823611,0.357824674015444,0.547187968588164,0.31390455808648,0.537238984721335,0.324824453700778
3971,0.313767674475749,0.3579221563557,0.546944527551595,0.314107634952637,0.537007346962006,0.325063817901914
3972,0.313748758651372,0.35817407795064,0.547033589779591,0.314095589837035,0.537135799593166,0.324853483671229
3973,0.313657926709319,0.358208651225709,0.547045481204837,0.314141366858117,0.537196887629549,0.324647348729361
3974,0.313626371963819,0.358289961027705,0.547160431650852,0.313926191081641,0.537192990173224,0.324765429676154
3975,0.313564992382707,0.358353704276331,0.547141966824147,0.314003481533146,0.537378222117244,0.324449314585462
3976,0.313610886650871,0.358296690402071,0.546967067553564,0.314145898525464,0.537264067256749,0.324569228213776
3977,0.313479343324494,0.358424543989863,0.546892055504434,0.314233481728202,0.537164366466364,0.324557397837805
3978,0.313424516415864,0.358613955901313,0.546985476720649,0.314140535881867,0.537378957916503,0.324387215731091
3979,0.313454621897466,0.358636733278037,0.547154674836291,0.313978139340945,0.537297196574786,0.324401535559379
3980,0.313441229709549,0.35853708437614,0.547067420874899,0.313999024984024,0.536916372952055,0.324735850025236
3981,0.313386257220406,0.358562221590516,0.54690669477386,0.314092337335473,0.536905055782212,0.324767460709382
3982,0.31336349730217,0.358562570253872,0.547189864367194,0.313905796601235,0.536885960018267,0.324835573910068
3983,0.31352633809788,0.358521436295985,0.547149921044432,0.313898688033296,0.536656505828605,0.325111554506964
3984,0.313460619344738,0.358724548733617,0.547377459322798,0.313714902246594,0.536580545063314,0.32515310419065
3985,0.313461877921041,0.358714358841257,0.547461430428529,0.313629294667088,0.536396464541362,0.325249970141929
3986,0.313441690453793,0.358692764402959,0.54767406408863,0.31342373790564,0.536324563632576,0.325418202499207
3987,0.313542673866818,0.358735611297972,0.547591976403018,0.313604227581771,0.536225236383567,0.325515714989716
3988,0.313533071953196,0.358781784488617,0.547616785520753,0.313573385817852,0.536397349954995,0.325504334244701
3989,0.313600209931797,0.358784301500562,0.547564691606508,0.313543267814184,0.536381434136781,0.325536688859939
3990,0.313522200730582,0.358702726863013,0.547617415503451,0.313520366326895,0.536373219330115,0.32556904240633
3991,0.313522200730582,0.358702726863013,0.547617415503451,0.313520366326895,0.536373219330115,0.32556904240633
3992,0.313522200730582,0.358702726863013,0.547617415503451,0.313520366326895,0.536373219330115,0.32556904240633
3993,0.313522200730582,0.358702726863013,0.547617415503451,0.313520366326895,0.536373219330115,0.32556904240633
3994,0.313522200730582,0.358702726863013,0.547617415503451,0.313520366326895,0.536373219330115,0.32556904240633
3995,0.313522200730582,0.358702726863013,0.547617415503451,0.313520366326895,0.536373219330115,0.32556904240633
3996,0.313522200730582,0.358702726863013,0.547617415503451,0.313520366326895,0.536373219330115,0.32556904240633
3997,0.313522200730582,0.358702726863013,0.547617415503451,0.313520366326895,0.536373219330115,0.32556904240633
3998,0.313522200730582,0.358702726863013,0.547617415503451,0.313520366326895,0.536373219330115,0.32556904240633
3999,0.313522200730582,0.358702726863013,0.547617415503451,0.313520366326895,0.536373219330115,0.32556904240633
4000,0.313522200730582,0.358702726863013,0.547617415503451,0.313520366326895,0.536373219330115,0.32556904240633


==> data/beta_sol_ratio_Case11_nystrom.csv <==
T,tot_beta_krr_1,tot_beta_krr_2,tot_beta_krrnew_1,tot_beta_krrnew_2,tot_beta_krrPS_1,tot_beta_krrPS_2
1310,0.357726115691607,0.224296839980456,0.415344689021013,0.249806302974683,0.415344689021013,0.249806302974683
1311,0.357726115691607,0.224296839980456,0.415344689021013,0.249806302974683,0.415344689021013,0.249806302974683
1312,0.357726115691607,0.224296839980456,0.415344689021013,0.249806302974683,0.415344689021013,0.249806302974683
1313,0.357726115691607,0.224296839980456,0.415344689021013,0.249806302974683,0.415344689021013,0.249806302974683
1314,0.357726115691607,0.224296839980456,0.415344689021013,0.249806302974683,0.415344689021013,0.249806302974683
1315,0.357726115691607,0.224296839980456,0.415344689021013,0.249806302974683,0.415344689021013,0.249806302974683
1316,0.357726115691607,0.224296839980456,0.415344689021013,0.249806302974683,0.415344689021013,0.249806302974683
1317,0.357734660295397,0.224295350505003,0.415344689021013,0.249806302974683,0.415344689021013,0.249806302974683
1318,0.357701036085565,0.224372621308625,0.415404276737888,0.249782779981658,0.415401869554206,0.249785326127078
1319,0.357694053729484,0.224359860934813,0.415442589203464,0.24981503888045,0.41548702577773,0.249791584972226
1320,0.357658636092078,0.224382632928913,0.415550196286275,0.249776066285336,0.415580362780099,0.249780578573872
1321,0.357843907547297,0.224252669266197,0.415821702164882,0.249713423101636,0.415930341280093,0.249745366144778
1322,0.358108816659713,0.2244733231309,0.416181426616047,0.249835802136542,0.416525337721421,0.249819652929738
1323,0.358475173843756,0.224468160793288,0.416663133663868,0.249830421550736,0.417386758409554,0.249868026886661
1324,0.358807662036534,0.225217966343003,0.417170809549473,0.249861296542566,0.418777283285267,0.249668088093212
1325,0.359365696821992,0.225674958336514,0.418376951253931,0.249918541309734,0.420853129803764,0.249695926168719
1326,0.358594500328085,0.226254169598425,0.418851676046383,0.250325609716735,0.423226186335446,0.250271232259529
1327,0.358686795703171,0.227389068155219,0.419264160797662,0.251556474630913,0.426316951903697,0.251322941094955
1328,0.357544584224503,0.23003617621075,0.419927710939466,0.252793666020225,0.42991262930567,0.251922977210962
1329,0.355595037780522,0.232565177732463,0.421182612687445,0.25453179884323,0.434659079652083,0.253194206031308
1330,0.354965975644755,0.236155170699837,0.422736891513524,0.256759973090129,0.439599766068132,0.255398482674922
1331,0.353886377322529,0.23846584591528,0.423243575545569,0.258968871074926,0.443310272132766,0.257236298631822
1332,0.354777448174324,0.240605579399737,0.424232206915188,0.26017559818764,0.446665038581547,0.258412131944785
1333,0.356383130912957,0.241481614502607,0.425278928774481,0.261109349030454,0.449740072086902,0.259083775518261
1334,0.357095091980179,0.242028955093507,0.426990025613099,0.261559414566813,0.452691108588739,0.259363363460385
1335,0.358857766476275,0.242223540338851,0.427875582302966,0.262257218733261,0.454469892932286,0.260161777341558
1336,0.35912105282574,0.24287903916871,0.429307389846733,0.262224506250729,0.456385131660141,0.26020767067975
1337,0.360160202018029,0.243107481591816,0.430091151163821,0.26255139694435,0.45781880399896,0.260359439035216
1338,0.360979172209155,0.243284684914685,0.430560370697934,0.262599249934998,0.458670608561665,0.260358831316281
1339,0.361052639203764,0.243631872076847,0.431283990135282,0.262474255548013,0.459686850627371,0.26037262796447
1340,0.361338411438006,0.243709281755056,0.431791313611581,0.262495637461833,0.460146836058799,0.260548194975764
1341,0.362096614469657,0.243469791126023,0.432270832306959,0.262434442482802,0.460508827564023,0.260505232105837
1342,0.362788743774456,0.243737434292768,0.433065718326703,0.262341471192027,0.461127997503431,0.260444522295823
1343,0.363400125986668,0.244027666259857,0.433915174853206,0.262678373273417,0.461587724521987,0.260529098761596
1344,0.363627986904693,0.244281356340744,0.434625640835686,0.262460652615144,0.462122825013387,0.260646507190066
1345,0.363624647998263,0.245100484223246,0.43582323432687,0.262146564858392,0.462575407669986,0.261106010723132
1346,0.364155809330739,0.244819573016554,0.436571567688064,0.262501255228812,0.463061810961579,0.261156001981737
1347,0.363759950188594,0.245922544583437,0.437749380882433,0.26269177475549,0.463579508976769,0.262051907348347
1348,0.363877375240375,0.247023149209236,0.437992835603982,0.263189331151908,0.46414082921084,0.26214840879738
1349,0.364580303290135,0.247293526960702,0.439257806022556,0.263187465552022,0.465331307030033,0.262335363396029
1350,0.365709341837924,0.248001395677365,0.439627613918391,0.263714272075988,0.465717290878387,0.262607058822064
1351,0.365524194493473,0.249261813869239,0.441412307883102,0.264086841540077,0.467118995947357,0.263001854671327
1352,0.366635594680957,0.249593574590516,0.441590536070285,0.265125684021314,0.467667536898417,0.263906546203097
1353,0.366431523038394,0.25039575145129,0.442795080235355,0.265105469265323,0.468220509801185,0.263876452057245
1354,0.366796497838346,0.251283957975479,0.443146330701736,0.265695046023714,0.468466957232428,0.264921183850771
1355,0.367394716004733,0.251270453935963,0.44315986249061,0.26602389388758,0.469109101750828,0.264793285323434
1356,0.367090046579497,0.252071977380691,0.443711608034272,0.26643164075471,0.469249254682848,0.265113959273503
1357,0.367258686705144,0.252779855406942,0.444875542359261,0.266270498560513,0.469398572559534,0.265469380657635
1358,0.367706406842273,0.252858102834538,0.445084459934735,0.266326560949144,0.46991991980862,0.265238645337452
1359,0.368098088109548,0.252846655181463,0.445955124348702,0.266242051248273,0.470970923246151,0.265282108712455
1360,0.368698508499345,0.253006608401134,0.446569922442112,0.266576143149412,0.471375107454003,0.265359956184805
1361,0.369577098709913,0.25278305268231,0.447307505497775,0.266463291215886,0.472372548326166,0.265490884306714
1362,0.370521071553996,0.252362463926596,0.448358525083279,0.266343339774866,0.472863723451654,0.265722415528172
1363,0.371326614405667,0.251863707417052,0.44881765126584,0.266318532818107,0.474037312815583,0.265453286561711
1364,0.371609813241017,0.252348606401609,0.448707773259289,0.267078976178589,0.474434911407771,0.265782869191831
1365,0.372664209450143,0.252352986437121,0.448775004096463,0.267243284394209,0.475013104734425,0.265890955583178
1366,0.372109352728752,0.253020953549509,0.448788723603963,0.267799000306655,0.474874163979488,0.266464190550171
1367,0.372560576522953,0.252666376138736,0.448834473649884,0.267849443660867,0.47523499148525,0.26657082558186
1368,0.372648013801551,0.252716969506493,0.449184597805765,0.268365090160436,0.475818398690865,0.266765088108927
1369,0.371522318069756,0.254204735483739,0.449799264164968,0.26876076577929,0.475764341306302,0.267392206802684
1370,0.370371199402587,0.255533483241005,0.44977251645042,0.269797875725764,0.475754705462364,0.267965999617075
1371,0.370351627646058,0.255995535484979,0.4489702060635,0.270707782549905,0.476280788874905,0.268565568567322
1372,0.37083875684014,0.256086940073758,0.448768946467453,0.271345057724686,0.477451668276089,0.268183769840703
1373,0.371336333859289,0.256169463105925,0.4491127347796,0.271674247863788,0.478074463880499,0.268437484983713
1374,0.372526103703207,0.25608506798575,0.449260566833777,0.272295834408083,0.479383651317387,0.26874681062051
1375,0.372896997113909,0.255697953435545,0.449983124147576,0.272816129714096,0.480166099631355,0.269295705182797
1376,0.373381832682355,0.255656578340743,0.450284814363639,0.273274397908683,0.480481128683932,0.269482604463226
1377,0.373220624600252,0.255563742747821,0.450229314864916,0.27373619474246,0.481399633648989,0.269334532886665
1378,0.373543261143863,0.255915395042901,0.450828261228596,0.273931556898948,0.481766267810488,0.269661964814931
1379,0.373539734333907,0.256075628715636,0.451917069575486,0.273667043148662,0.481862936740838,0.269786195464285
1380,0.374818509461005,0.255410780190871,0.452466471860688,0.273637061318814,0.482059206439885,0.269780884002497
1381,0.375667329475376,0.255320065672091,0.452504446795329,0.274325630381468,0.483074200040702,0.269562124518701
1382,0.376005497516756,0.255270545277197,0.452251785189708,0.274830085859985,0.483651776263558,0.26945159209313
1383,0.376551018759267,0.255345636530297,0.452687120101625,0.274469219330561,0.484060295043237,0.269711034816638
1384,0.376877330987714,0.255431833518141,0.453772433554409,0.274301391817623,0.485003146203294,0.269539596719164
1385,0.377431331249313,0.254935242880784,0.45438743631982,0.274440626146881,0.485385457961644,0.269858096038761
1386,0.377726244530074,0.255057377592365,0.454735111383687,0.275198159197474,0.486199919750009,0.270001723974703
1387,0.378186221600963,0.254745061077071,0.454780948670812,0.275611330132533,0.486491624306976,0.270488240564103
1388,0.378485311875069,0.255300884156398,0.454841419110444,0.275964839853257,0.486953795755967,0.270464759530711
1389,0.377933360925155,0.255617719320284,0.455155249511782,0.27655936791663,0.487313587785462,0.270821578235268
1390,0.377725081734185,0.256518078591027,0.455022013678617,0.276723418247697,0.488187614248291,0.270996449675966
1391,0.37690112179043,0.257453033705364,0.45577181115499,0.27690543427896,0.48941231491544,0.270590671590557
1392,0.376498244312045,0.258854323237476,0.456170027979155,0.277179498171986,0.489823838536211,0.27082268889054
1393,0.376863218869945,0.259455546466065,0.456583461429831,0.277364029256069,0.489265449093935,0.271455587104226
1394,0.376661346406203,0.260249150988586,0.4566879620581,0.277579377829984,0.488681364492578,0.272321602153829
1395,0.377733165189074,0.260237032552482,0.456429081669112,0.277943938908347,0.488826071095101,0.272625408242727
1396,0.379095590094118,0.259929999454811,0.457316526902901,0.277484129005713,0.489001978785562,0.272679936462395
1397,0.380461991138995,0.259525296865481,0.458343153995332,0.277222832045055,0.489928608595973,0.272408153821651
1398,0.380537817562281,0.260031329062162,0.458631989161466,0.277468308272619,0.490265702053383,0.272478664682192
1399,0.380626219966272,0.260304193372562,0.459942960403888,0.27701845608848,0.490983422678877,0.273195517081957
1400,0.380657044218391,0.260597271465717,0.461525033550193,0.276090410820915,0.491094771209047,0.273552064333993
1401,0.381091530348763,0.260481347782491,0.462186177217892,0.276423248813403,0.490706522203997,0.274021714690346
1402,0.381588604943258,0.260558085373334,0.462687882026528,0.276572148667327,0.491356824094413,0.273981292262823
1403,0.38113035014968,0.261413737622674,0.46290632597361,0.276921563029478,0.491639194132224,0.274482723289996
1404,0.381221659617946,0.26239609601008,0.463478936619404,0.276995979577741,0.492547186091081,0.274510215385543
1405,0.381807774399841,0.262775396183973,0.463290017371941,0.277377982682777,0.493336065879535,0.274438903070154
1406,0.38150791368642,0.263455599037359,0.464001853021116,0.277368895803102,0.493922213361209,0.274181343711365
1407,0.380869422275764,0.264265937370827,0.464894328823653,0.277345274224391,0.494754599393996,0.274330846344834
1408,0.381045585653189,0.264221838790981,0.465280606276377,0.277873752859088,0.495444984284914,0.274439127517345
1409,0.381490768359083,0.263830523986637,0.465607959656726,0.277859202368461,0.495951658972659,0.274562387318901
1410,0.381278688315168,0.263868547082338,0.466111143006852,0.277477787486082,0.496419017145158,0.274771079342904
1411,0.379722473080145,0.26503501044906,0.467223722442124,0.276976708032653,0.49671989977417,0.275025519444044
1412,0.379412089261939,0.265329000937025,0.467475490316667,0.277288789170564,0.497131228457071,0.275266124550536
1413,0.378873629892479,0.265561793666499,0.468182638104997,0.277004858844161,0.497379596101024,0.275332524560386
1414,0.379215130658881,0.265409437538586,0.468170764876436,0.277177177797047,0.497422436723651,0.275549212199581
1415,0.378751801746267,0.265019322920585,0.468539209726322,0.277754598730645,0.497459625330984,0.275586514065848
1416,0.379081514762069,0.26447809483596,0.467889550748422,0.278441528288346,0.498024659950621,0.27577044209488
1417,0.379351258950916,0.26448284721291,0.468977490292627,0.278357112806972,0.498459562161586,0.275950076851858
1418,0.379041072481024,0.264865453319538,0.469509965634862,0.278492998931405,0.498723383436611,0.27615592810508
1419,0.378622958897069,0.264788569007504,0.470717648416849,0.278064946675474,0.498957076641737,0.275996737616412
1420,0.378421967939031,0.265602860893854,0.470838350053957,0.278721836779521,0.499546319536236,0.276116843812364
1421,0.37815099440171,0.265325516126994,0.471439526897769,0.278882930234581,0.499956760568231,0.276359738528689
1422,0.378065803236909,0.265669537428221,0.471286183661866,0.279324715278583,0.500047886187881,0.276665715859945
1423,0.378205665097043,0.265915978722324,0.471146385138148,0.279857741319716,0.499871155561753,0.276995178630781
1424,0.378305881075392,0.266493774185602,0.472014688736285,0.279775881902878,0.499800360699738,0.277494110761273
1425,0.378952773513436,0.266132790894738,0.472564713978214,0.279658480145045,0.500140395989674,0.277599775955412
1426,0.380103607542897,0.265921722431469,0.4733303825093,0.279771347997969,0.500516778184351,0.277751352964529
1427,0.381047572623363,0.265698106487249,0.473431713160065,0.280038943506571,0.50104372846222,0.277544441420114
1428,0.380467456682005,0.265767604746237,0.473893210277749,0.280148272419329,0.50148783624528,0.277601341058372
1429,0.380347121834722,0.265821397926042,0.474175352659719,0.280050104743569,0.502076773738429,0.277534913560688
1430,0.380367858527162,0.266017359039638,0.474512857466339,0.280288104156602,0.502379282957522,0.27735094612316
1431,0.380591263663393,0.266464769516412,0.475468321757437,0.280377687568296,0.502996094181527,0.277035171272877
1432,0.380528540341003,0.2666848204891,0.475935711566909,0.280458044152833,0.503368123588487,0.277557344735326
1433,0.380591900209402,0.267055363694074,0.476231159673191,0.280397698825127,0.503504918396106,0.278056314781233
1434,0.380515120599129,0.267117860470346,0.477892213479407,0.280064458843231,0.504236216600232,0.278258051325849
1435,0.37939830574301,0.267205073286081,0.477978265807608,0.28011077164373,0.504694897288427,0.278297538867173
1436,0.380049546865546,0.267416106360225,0.47841237294177,0.279716042503525,0.505143273520226,0.278233039716471
1437,0.380726269287155,0.267227754255988,0.478382120572958,0.279830781117714,0.505506360135507,0.278483200943351
1438,0.380412219428831,0.268059903763335,0.478338393663157,0.280209726858357,0.506100849145666,0.278173871527242
1439,0.380808632478492,0.267986753719378,0.479288379767038,0.279971808594085,0.506545589719602,0.278160402687977
1440,0.37951965524335,0.268834867475195,0.479150310286008,0.280804711602301,0.507136769609714,0.278051489083969
1441,0.379392580633785,0.269006019452458,0.479523334291906,0.280805021022811,0.507505824729318,0.278181326861061
1442,0.379170995734808,0.268830621214976,0.479899952376413,0.280808372981886,0.50819246689954,0.278121358342567
1443,0.379117821278432,0.269835691528008,0.480469195616216,0.280854082432957,0.508958343272251,0.27805255953329
1444,0.379364704517674,0.269781781035555,0.480805945850021,0.280716495645492,0.51007419492737,0.277939303108424
1445,0.379186641753961,0.269966142947156,0.4813027055634,0.280885890985571,0.510397576792615,0.278478021156882
1446,0.379705661397807,0.269639769858249,0.481005223878796,0.281381359013804,0.510312426955562,0.278628989478882
1447,0.37975186384497,0.269307205458919,0.481541087982539,0.281545370326641,0.510109546957881,0.279203321445565
1448,0.380568206257013,0.268948708307461,0.482175867993252,0.281600123067453,0.509560066415726,0.279754277450887
1449,0.380369657290808,0.268892536337708,0.482420349763309,0.281747057411871,0.509749657173806,0.279715761082033
1450,0.380379126409351,0.269146233764303,0.482452443228643,0.281645172842382,0.510605622108614,0.279565731816621
1451,0.381010155779383,0.268844619390692,0.483164552840445,0.281186650488967,0.510750918448293,0.279882308069557
1452,0.381348110881939,0.268163095431909,0.483772851210977,0.281424055898354,0.511355848258203,0.279891493639385
1453,0.382458448982492,0.267575945534272,0.485125766487297,0.280759946082681,0.51157484311461,0.279927110442641
1454,0.382464417766763,0.267404147418965,0.485133148552024,0.280954678715097,0.512025010584113,0.279720981432743
1455,0.382551864776792,0.267439795559287,0.485238813907377,0.280910567655407,0.512093221840299,0.279542553904517
1456,0.382556337355628,0.26770074359472,0.485874235252464,0.280853033887558,0.512598012087511,0.279211404366961
1457,0.383068044378893,0.267711088154387,0.485806338719954,0.281264676295344,0.513139016926614,0.279268587585767
1458,0.383431891265325,0.267534599856877,0.486280073125456,0.281295132935403,0.513047266892516,0.279560189564434
1459,0.384119412046758,0.267057728812881,0.486131907071734,0.281874937758233,0.513234028198103,0.279595719459624
1460,0.38400943495884,0.266885218755829,0.487221176520539,0.28150516874942,0.514180029889409,0.279338313539557
1461,0.383689827091567,0.267444796911107,0.487558726372799,0.281994117186312,0.514214550466989,0.279498405793093
1462,0.383379858723622,0.267683566271679,0.488242650471127,0.282212941638907,0.514999128922954,0.279002322425475
1463,0.383351668461914,0.268127705083569,0.488750493717462,0.281724916239756,0.51475126191073,0.279764545596015
1464,0.384081977695918,0.267551205009022,0.488976335167209,0.282042551034092,0.514419193423288,0.279723159421637
1465,0.383561624527421,0.268124389096505,0.489745554539912,0.281900285389758,0.514829062621738,0.279698400509381
1466,0.383117062158872,0.268403931512881,0.489152030262868,0.282585190906199,0.51497046781228,0.279281038369075
1467,0.382794956853182,0.268908618927833,0.488983174815937,0.282450538877544,0.51504409081319,0.279436730983465
1468,0.382517621298484,0.268707996687701,0.489089991239245,0.282402666057461,0.515274014948465,0.279679841509427
1469,0.382898671452049,0.268713821224473,0.489303790519584,0.282396645799815,0.516079385548364,0.279498984328977
1470,0.382681245618185,0.268697070213957,0.489932750312027,0.282149738751496,0.516459554895198,0.279373995146214
1471,0.383000972297357,0.2686987697897,0.489746876273608,0.282573939102382,0.516268509428337,0.279711591853616
1472,0.382353637326455,0.269311548578405,0.489651416272218,0.283286515615995,0.516732734670754,0.27974233099891
1473,0.382116967757491,0.269781252640875,0.490159377957586,0.283286125593741,0.516506941606158,0.27994034734479
1474,0.381975990469739,0.270991325405025,0.490492491906207,0.283033725604608,0.516944151261078,0.280056927755334
1475,0.381002638678792,0.272046979624082,0.491017761746863,0.283008151758306,0.517137249120776,0.280366485275355
1476,0.381528278439919,0.272010211607163,0.491201088188862,0.283131572226974,0.517619589943669,0.280204768435761
1477,0.381708343005767,0.271776378787558,0.490924228766665,0.28356668208533,0.518038089869605,0.279850838703807
1478,0.382663475144119,0.270725099504583,0.491337433382824,0.283493760312048,0.518146927264854,0.279966891538919
1479,0.382658395861409,0.270623772435589,0.49206588589445,0.28350719349065,0.518327707236791,0.28019852802281
1480,0.382468489164984,0.270547803959822,0.491833139847174,0.283723573467822,0.518824704069669,0.279817171566488
1481,0.382347334932925,0.271077964389012,0.491658611779477,0.284162980073418,0.519373240663379,0.279819691988392
1482,0.382635293698845,0.271228190301861,0.492060370881158,0.283736204122894,0.520033003978731,0.279742315235037
1483,0.38208408028961,0.271610211405769,0.492640456706794,0.283693595762194,0.520006235879009,0.279884424189523
1484,0.381732101285267,0.272107609439241,0.493002773198518,0.284067175240257,0.519834795637426,0.280108275059836
1485,0.380947963708201,0.27281642972183,0.493277896811653,0.284013887896188,0.520108771123185,0.280185066853136
1486,0.381642927286418,0.271856275728736,0.493579794266053,0.284334492572769,0.520184101976549,0.280423503486592
1487,0.381832345698934,0.272478003918233,0.493575898374225,0.284684248574021,0.520100029538239,0.280800117876176
1488,0.381516783376205,0.272586963248823,0.494070653605194,0.284816524375514,0.520109035223689,0.280807323290068
1489,0.381107617423808,0.272745070562315,0.494053491327596,0.28474530481309,0.520462522869629,0.280922738652415
1490,0.381277437525952,0.272346849932681,0.494450272748846,0.283746931428677,0.52056719386915,0.281113349207323
1491,0.381157286866626,0.271944412942983,0.494729653897335,0.283558735695168,0.520670171091434,0.281260383107772
1492,0.381123343357512,0.272455015775077,0.49425146313838,0.284054277508879,0.520990399968982,0.281640450253231
1493,0.381456000791564,0.271893358600214,0.493864563466274,0.284317012443352,0.52081350535372,0.281999154028745
1494,0.381731286723322,0.271927477081674,0.495217648256434,0.283898282340759,0.521147877743049,0.281973036425372
1495,0.381751518715209,0.271689312420341,0.495791831901095,0.283891198076064,0.521207208609695,0.28197649108325
1496,0.381800645637808,0.271304839413195,0.495759727064785,0.284232891170675,0.521321280676238,0.282099590157945
1497,0.381123497784355,0.271988496003629,0.495939166332514,0.284144412963929,0.521433976186457,0.282221225998962
1498,0.381528185420567,0.272184292185279,0.496589307641791,0.283732437428296,0.522176679962865,0.282136362352762
1499,0.381418075951689,0.272244402571024,0.496282069655078,0.283822245696308,0.522272377930684,0.282674426366258
1500,0.381257137134618,0.272252560086886,0.496539911012872,0.284078381887944,0.522198011973896,0.282954542819854
1501,0.380982056379152,0.272204468634984,0.496352182038388,0.284333514269031,0.522456138566801,0.282969949021465
1502,0.381219998672992,0.272312746642689,0.496584265641459,0.284061236037208,0.522429610149858,0.28307097140958
1503,0.381396093534942,0.272722769383932,0.496792709103502,0.284294074052613,0.522543468199817,0.28317490193001
1504,0.382215016405088,0.272163658429912,0.497253447584812,0.284235100209743,0.522528010831488,0.283716310266047
1505,0.382394520981486,0.272287240002816,0.497701608668169,0.284376106846113,0.523173736990073,0.283599253059672
1506,0.382862708890481,0.27200122883496,0.498285262760313,0.284333309980691,0.523073227275636,0.283740637314272
1507,0.38284626700843,0.272192394605604,0.498687642226172,0.284432735918074,0.523209187885835,0.283584083479436
1508,0.382672445914756,0.272596546987778,0.499089580325563,0.284208253706299,0.523327014629218,0.283543632193817
1509,0.382837553183655,0.272763539090227,0.4990644546787,0.284186240219152,0.523032576322365,0.283844656927861
1510,0.383176452701171,0.272973323054495,0.500183152419845,0.283724395533561,0.524040141584315,0.283575978584292
1511,0.382378692694741,0.273135850323581,0.500271027411089,0.283509212235148,0.524686861502218,0.283439453301974
1512,0.381865969441042,0.273226066647078,0.500131969515344,0.284336074328113,0.52519729353503,0.283045496635414
1513,0.381336138841583,0.27379785849376,0.499559248382983,0.284409477514959,0.525320755292943,0.282819509847815
1514,0.381268247928338,0.273103271407861,0.499325913369823,0.284983297584942,0.525533874687113,0.282917969635429
1515,0.381236293513335,0.27291386051731,0.499442058062482,0.285225571095712,0.525897696248392,0.282797918188163
1516,0.381796101027772,0.272364814037045,0.500002317694823,0.285163542329293,0.526404428230785,0.28267512201263
1517,0.381978787797925,0.272215355304766,0.49999167273838,0.285641780971467,0.526559650252162,0.282790041722107
1518,0.383432334132247,0.271149557326816,0.499831815497162,0.286036673436662,0.526983258468602,0.283038135810122
1519,0.383376215340224,0.270689992283901,0.500172270420602,0.28562493914711,0.526871163086056,0.283150575169521
1520,0.383579658278884,0.270611916005482,0.500786725751968,0.285502803598036,0.526890516291342,0.283348545977051
1521,0.383520047825862,0.270558515156223,0.501021779867868,0.286010390584899,0.527068076442647,0.283395338892245
1522,0.384597189207396,0.270046389142041,0.500851390144809,0.285711495438769,0.526590399702625,0.283422937240925
1523,0.385469222409133,0.269893740898641,0.502197826042283,0.284872679674786,0.526936357795444,0.283352352430164
1524,0.385448452042078,0.269967551837807,0.502323220677591,0.285313551954948,0.527408018083546,0.283310343148322
1525,0.38479423208414,0.270354389264653,0.503678428289207,0.284661427454447,0.52773905869934,0.283269114954215
1526,0.384945100214521,0.271060091906891,0.503796541438132,0.28479043414247,0.527901700763996,0.283121227889982
1527,0.385025413737356,0.271211392265521,0.504125798838546,0.28488906684538,0.527414331798013,0.283357101510073
1528,0.385302418743547,0.270683126420802,0.503864141319034,0.285247722696585,0.527617228104485,0.283302160069998
1529,0.385454415246843,0.270713529249952,0.503906885268657,0.285271860157287,0.527712956203576,0.283376718864299
1530,0.385167397761697,0.271582873150242,0.504036921431598,0.285371740082332,0.52776197403902,0.283648397449301
1531,0.38525241510845,0.271608931072558,0.504105739592282,0.285940128819614,0.527222500652653,0.284161330439238
1532,0.384981057040763,0.272052053806272,0.503303628236179,0.287006636092206,0.52714624851889,0.284261030812408
1533,0.385129975045493,0.271906526758086,0.503397879790041,0.287112106200712,0.527051800329988,0.284401437435217
1534,0.385213322027314,0.271820306255057,0.503485934846987,0.287108269289931,0.527261183157547,0.284600587316489
1535,0.385956927721874,0.271302397815505,0.503897986168146,0.287046096163828,0.527234936821128,0.284848784832194
1536,0.386181060073863,0.271274206928224,0.503981836701595,0.287284174055407,0.527648249423897,0.284626917662744
1537,0.385700304433732,0.272158643580055,0.504458264093382,0.287284838063459,0.52777344888514,0.284714201423552
1538,0.385988259925995,0.271900623985509,0.504963343622738,0.286991825698786,0.527824097008211,0.285045897687208
1539,0.386045959927349,0.271751246149819,0.505054772522502,0.287090324432171,0.528198211529799,0.285010096190626
1540,0.385276918575558,0.272369496573046,0.504918913371223,0.287211826237352,0.528455184696609,0.284777770987635
1541,0.38473315234282,0.27247059828451,0.504756313199005,0.287756332749997,0.528364074729369,0.285186393978843
1542,0.384432008621664,0.272580247977525,0.504733237019354,0.287968782584402,0.52907235194312,0.284973106934367
1543,0.383890961715623,0.272638227388383,0.505034771412687,0.287926342872336,0.529599379693383,0.284945184505835
1544,0.384735591772663,0.272180428636592,0.505488755685925,0.28800321737335,0.530168442669646,0.28487505856261
1545,0.3856978073683,0.271753604513795,0.505362380462168,0.288102287959129,0.530257983040369,0.284860454923998
1546,0.385826998017672,0.271289706154004,0.505497306805388,0.288112178622077,0.530156221074142,0.285054809770462
1547,0.384746481131209,0.271563923080023,0.505376923572079,0.288563802890376,0.530205448427749,0.285188257718191
1548,0.384450190782237,0.272252091967639,0.505598361636771,0.288766082166565,0.530513515475584,0.285392307463354
1549,0.384093688478303,0.272646777952605,0.505096368276916,0.289007973098576,0.530561899446672,0.285446998649816
1550,0.383945027576615,0.272867381176371,0.505414747894461,0.288843651961903,0.530962120631339,0.285482604027338
1551,0.383367136826568,0.27280250931323,0.505702142285477,0.288733445229164,0.531076103084847,0.285575897181953
1552,0.383376026299349,0.272812081771849,0.506250675538906,0.288117655821927,0.531429935038576,0.285452141040184
1553,0.383229519071036,0.273118595459202,0.506782783336907,0.287608274033421,0.531253054657861,0.285748378317807
1554,0.383753951435844,0.272268778416437,0.506952209541923,0.28781175383512,0.531860340074198,0.285654128599028
1555,0.383594235869503,0.272505266711363,0.507257951929136,0.288196881324005,0.532041731472771,0.285842967521547
1556,0.384219688204702,0.272468115766619,0.50737054180571,0.287990554586477,0.532339559775667,0.285958322098438
1557,0.383583319830988,0.273142137283698,0.508281058427233,0.287756021464087,0.532756634687083,0.285787256489026
1558,0.382920558200446,0.274040671650908,0.50854680259153,0.287959322789002,0.532978569769945,0.285923656526581
1559,0.382528446370444,0.274635599532866,0.508533957116982,0.288363627653738,0.533105913437897,0.28612666680357
1560,0.382749678011568,0.275074830109159,0.508483593640983,0.288622766360569,0.533420856979759,0.286167455733901
1561,0.383275930573328,0.27489392334493,0.508796439201769,0.288723234019315,0.533309925251706,0.286194950901053
1562,0.382918428235016,0.275596566945965,0.508684872778822,0.288554349833376,0.533447161366003,0.286195567778543
1563,0.382951267741865,0.275835498922826,0.508765428023386,0.288844744523879,0.533293720712203,0.286284709614868
1564,0.382386010495104,0.275771369519263,0.508406911408345,0.289092631117725,0.533545563486064,0.286088217619558
1565,0.381936798456547,0.276500199314864,0.508735098196569,0.288820061652661,0.533278062131909,0.286444793824365
1566,0.381589445351008,0.27674006244984,0.508885542448462,0.289065060813237,0.533232385206187,0.286672282759987
1567,0.381843014631427,0.276709028268345,0.508880042197457,0.289006845585879,0.533684109369295,0.286564898350708
1568,0.382272783025203,0.276977655408576,0.50881376849151,0.289405443222295,0.533514617376915,0.286828862957681
1569,0.38210859459325,0.277112058010685,0.508883715551323,0.289757215343992,0.533407305894267,0.287143944251901
1570,0.382187041702101,0.277312644199427,0.50956568564989,0.28964157249412,0.533498300905066,0.287227863366215
1571,0.382088787469552,0.277142686110773,0.509576229191419,0.289827389568078,0.533983600075817,0.287264370245463
1572,0.382573445397081,0.276986871824312,0.509299989664382,0.29017189367323,0.534093715226626,0.287193652463339
1573,0.382421684117089,0.27725690426111,0.509394571504501,0.290095336504662,0.533998672872688,0.287430618641001
1574,0.38134947807806,0.277914897602283,0.509357876042236,0.290404188855135,0.533985467847168,0.287392299706384
1575,0.382046669686119,0.277513777707231,0.510107946568708,0.289932236863656,0.533467593203026,0.287955412607715
1576,0.381798309009846,0.277855916530841,0.510436321874488,0.289992349662309,0.533424719967951,0.287832135161334
1577,0.381587802566155,0.277506853663012,0.510592323283749,0.289715323455597,0.533858364749151,0.287840556502064
1578,0.381690346333748,0.277707729444493,0.510773162278925,0.28967384164773,0.533608001197104,0.287879774127635
1579,0.382102900747318,0.277471608532873,0.509813665435402,0.290834370493248,0.534148169924367,0.288069264564193
1580,0.381778844917197,0.2776373661489,0.510607857151937,0.2903508542586,0.533690217859068,0.28851116081219
1581,0.382483724423557,0.277545929580992,0.510776095816681,0.290493337273187,0.534061826074791,0.288482380984749
1582,0.38177170731598,0.278037494002765,0.511136414995505,0.2901634305636,0.534645412382075,0.288399786714838
1583,0.382087261317213,0.277559368963029,0.510800884648751,0.290618907755393,0.53487876706282,0.288266820128741
1584,0.382731074440766,0.277143470702947,0.511273314165507,0.290559284063881,0.535197245942688,0.288135839220227
1585,0.382861853944097,0.277254283694759,0.511573318714016,0.290552055808038,0.535344963970176,0.2880687165862
1586,0.382207544506308,0.277304727452521,0.510937103950101,0.290804224427852,0.535985759749705,0.287685356598272
1587,0.38250789442139,0.277144138402319,0.510605236507973,0.291036950049838,0.536281177474093,0.287391602722403
1588,0.382577026148927,0.2775455543341,0.510387728907622,0.291329845004325,0.536565243567624,0.287491896831555
1589,0.382579870515667,0.277666974310174,0.510303466816903,0.291655246273429,0.536560134245879,0.28778599935361
1590,0.383217067670668,0.277992194631107,0.510491448715125,0.291765402650676,0.536802168853786,0.28772414328516
1591,0.382901966909707,0.277773694927561,0.510415735254715,0.291764387118057,0.536873622032264,0.287555793481628
1592,0.383203181800367,0.277870306631264,0.509962782255354,0.292002253186302,0.537319110741937,0.287312870009522
1593,0.383221280485143,0.278116127732442,0.510449925711939,0.291560940740481,0.537615144492836,0.28727196095832
1594,0.383357286281833,0.277825514951947,0.510917044218061,0.291608559663015,0.538041154673164,0.287244960052438
1595,0.383199193917615,0.27761845743424,0.511205845879343,0.29206087412782,0.538647843705559,0.286583819478918
1596,0.383752496038251,0.276660840605771,0.511189446759346,0.292249078674179,0.538316949209564,0.28683239230305
1597,0.383828196184742,0.277172828942199,0.511178072789684,0.292226091698755,0.538714569137365,0.286787231237339
1598,0.384585598587759,0.276720470403579,0.511000967410342,0.29241433440705,0.538334533769465,0.28729279294769
1599,0.384655532820914,0.276514550432171,0.510918985663722,0.292484331548159,0.538415187775263,0.287365197582997
1600,0.384804400036315,0.276401999480563,0.51124686846267,0.29252898337532,0.538472330012886,0.287246876927962
1601,0.384062040635031,0.276573322880782,0.510827119409,0.292847650070257,0.53815302149586,0.287155469217502
1602,0.383112001472082,0.277232639476593,0.51063142213904,0.292936438757242,0.538143212179728,0.287346700904738
1603,0.382690582523128,0.277366529252019,0.511250227266593,0.292397035295779,0.538649403627312,0.287164951362212
1604,0.382352642450663,0.277298278031971,0.511350339714202,0.292822432268388,0.539204851327418,0.28678583008116
1605,0.381715830969021,0.278195450239086,0.510740142288351,0.293394516473532,0.539118487968111,0.286943045671878
1606,0.380966254197743,0.278898009735432,0.511161744705239,0.293269430060078,0.539221981354525,0.287287301784696
1607,0.380757375657714,0.279105308534152,0.511720347632624,0.292807463477492,0.539135410847384,0.287259269527332
1608,0.381329621639226,0.278477420118334,0.511733613313464,0.292880093246525,0.538981096369953,0.287476855218582
1609,0.380511259215148,0.278606845093981,0.511998171312021,0.292904193277886,0.538936257098794,0.287542592266458
1610,0.380076993437894,0.278713715733792,0.512294789259681,0.292994597036375,0.53883950943573,0.2878396805101
1611,0.380600626168075,0.278371746658895,0.51181120202868,0.293534071955494,0.539179397464491,0.288006978560913
1612,0.38042475032626,0.278822763446742,0.512075533349691,0.293456420126263,0.53973305573452,0.287832633890506
1613,0.380134165697746,0.279042005030659,0.511841417442074,0.293986946518768,0.539272630776663,0.288213226447124
1614,0.379771130132939,0.279614603190865,0.511785201878292,0.29361811230153,0.539203340355034,0.288311107109096
1615,0.379248852948443,0.279891572557618,0.511804467362759,0.293570207579609,0.539641992402498,0.287910346970487
1616,0.380035428692927,0.27964247988177,0.512116435134033,0.293714715933949,0.540230209292404,0.287708579389237
1617,0.380078675422906,0.279839736259991,0.512020480938323,0.293871813477477,0.540412729243368,0.287481984657112
1618,0.379821946443942,0.280536664039389,0.512910645105614,0.293524992641182,0.540264756328761,0.287929021906479
1619,0.379943584133744,0.280944064088129,0.513262714326245,0.293643526753405,0.540043577845499,0.288069679392059
1620,0.380108083675149,0.280779604708734,0.513026669388557,0.294097621466148,0.54073215941605,0.287772673193633
1621,0.380550477644192,0.280392102530963,0.513736236166994,0.293837525708998,0.541060854409859,0.28780144059534
1622,0.380470045842465,0.280686705382076,0.513763839191914,0.293682706778238,0.540881694481112,0.288424774062955
1623,0.380371387257597,0.280567377084034,0.513376980644821,0.29442459029698,0.540789823176486,0.288752263345752
1624,0.380482150658077,0.280442786384029,0.513338481403739,0.294670740986554,0.541551904284507,0.28832352614892
1625,0.380535792069246,0.280345594316117,0.512843338915734,0.295086284183819,0.54164534199716,0.288187000156185
1626,0.380202590262498,0.280436439801594,0.512852089307494,0.295054862302822,0.542126993214863,0.288226182205739
1627,0.380470277810768,0.280257616173456,0.512516479242575,0.295709930217124,0.542457392474361,0.287934699703414
1628,0.380838030184375,0.279925657687846,0.512661126988455,0.295856948233093,0.542389822359183,0.288069626633999
1629,0.380599484099035,0.279760408796766,0.512322731647431,0.296204610482426,0.542068290250116,0.288506411302631
1630,0.380810736863793,0.279506210062956,0.512898949937772,0.295935930141563,0.542173327861843,0.288606298248097
1631,0.381117270726109,0.279922106932192,0.514310821829715,0.295763964797675,0.542439681157771,0.288375124372622
1632,0.380851209184786,0.280126278940657,0.514403180129227,0.295551853255801,0.542574644395319,0.288386594170282
1633,0.381133074365906,0.279900117396002,0.514985973233028,0.295112258526566,0.542578925070463,0.288153013229853
1634,0.381120500006459,0.280340273110259,0.515135354549347,0.295362335999315,0.54231211839295,0.288598578814162
1635,0.38069953348006,0.28145555161465,0.515763071885707,0.294749513129622,0.542685347171804,0.288520045420852
1636,0.381023139197834,0.281463695365517,0.515569798511129,0.294770014880012,0.543117529923579,0.288517371926651
1637,0.380852918473308,0.281088982448397,0.51549931642899,0.295358111327026,0.543132513055755,0.288581801268005
1638,0.381080629002159,0.280884929358207,0.515305862945231,0.295704251701953,0.543317988031944,0.288524283593079
1639,0.381418846489536,0.2811760455386,0.51534675460322,0.295421188933377,0.543368984493976,0.288650113187515
1640,0.381693087654533,0.280812919305907,0.515870468638147,0.295126921260626,0.543543334225659,0.288846344036874
1641,0.381467829465545,0.280745667165266,0.515924089319903,0.295182512356814,0.543840632102808,0.288745738139877
1642,0.381634534397812,0.280399033552501,0.517141482569464,0.29436623272719,0.543648738655717,0.289010858053428
1643,0.382107921282838,0.279604952496986,0.51714142579654,0.294406135860859,0.543590213159786,0.289248713299224
1644,0.382252674133643,0.279128263535619,0.517656700400675,0.294176791952408,0.543407282288119,0.289531568205499
1645,0.382705756820265,0.279213642591993,0.518213286813117,0.293744001107135,0.542798968270619,0.290024461955457
1646,0.382204219936957,0.279779433215041,0.51805083597534,0.293547956552567,0.543173921723822,0.290003581545507
1647,0.381767503092232,0.279861756808942,0.518570972609849,0.293295739625412,0.542953947519888,0.290228823389976
1648,0.381440798067565,0.279929536716561,0.519022027060585,0.293043283600244,0.54326949776575,0.289946757406986
1649,0.381079156833555,0.280422941769167,0.518798503648847,0.293160572267223,0.543564359731397,0.289759612388565
1650,0.380628208959856,0.280443520314953,0.518223704548081,0.293795085091069,0.54384638097189,0.289536391679897
1651,0.380279481879009,0.281039032604377,0.518873189768006,0.293357986751475,0.543963564370871,0.28954209696134
1652,0.379674352507627,0.281154697640293,0.518738145303666,0.29354128861074,0.543913144210827,0.289699480652672
1653,0.380111655898752,0.280895265983814,0.518058757779249,0.294291647501321,0.5440748092424,0.289734874232926
1654,0.381071909233086,0.280264270276615,0.518738589039576,0.293784453725264,0.54439181629094,0.289700479936825
1655,0.380895124547147,0.280612678471084,0.518652607114789,0.293831271534402,0.544571159457996,0.2896736660668
1656,0.381958762769684,0.280049330091453,0.518415542357168,0.293980311395017,0.54473328171427,0.289722122373688
1657,0.382213326214173,0.279877544511011,0.51820325254777,0.294033456545703,0.545021310367291,0.289504833154608
1658,0.381929674612029,0.280096977200003,0.518333103410357,0.294223558282718,0.545138086516675,0.289610440100253
1659,0.381682871783669,0.280098865946375,0.51940223142117,0.293287229783669,0.545648066256806,0.289423608944542
1660,0.381084319108986,0.280266959831233,0.519673334585675,0.293008728479593,0.545921287970264,0.289452323464917
1661,0.381052098505017,0.27989006484533,0.520313904273598,0.292518948724676,0.54566137168525,0.289733896710376
1662,0.381792699722708,0.279685134147671,0.520771633016746,0.292266595533974,0.545888208603453,0.289598270332872
1663,0.38139028925416,0.279741892508094,0.520924462140577,0.292303024236163,0.545564744087482,0.290179229508988
1664,0.381479220021113,0.280121474884442,0.520750069091628,0.292530771472634,0.545804256529196,0.289805742185807
1665,0.382053144330284,0.27988501015384,0.520669400235819,0.292590460576321,0.545758009841854,0.289645801199919
1666,0.38251321557702,0.279715852876582,0.520666730672333,0.29252300259732,0.545612432128324,0.290082415898172
1667,0.383265923628174,0.279184081305297,0.520271009512467,0.293162402664848,0.54533010218394,0.290218136493187
1668,0.383704894533951,0.27864436487202,0.520474149532033,0.292790090541133,0.545808429365006,0.289837750592216
1669,0.383987967093094,0.278440364956541,0.520798709971843,0.292467983070241,0.546027269254962,0.289793581755447
1670,0.383387785000508,0.279144833861639,0.521151497390167,0.292277922850373,0.546576935990711,0.289907009230943
1671,0.383723881598856,0.279392819932636,0.521528595593483,0.292236268771954,0.546487879238135,0.290041207205186
1672,0.383193041321558,0.279347049902736,0.521950457150083,0.292047355242679,0.546429070216483,0.2898754701551
1673,0.382403779911536,0.279674649449948,0.52190112118626,0.292099274230706,0.546667054885486,0.289984762434456
1674,0.381724438845393,0.280233300101951,0.521899977247154,0.292517357167431,0.546659546227652,0.290253289077121
1675,0.382080796734237,0.280122798515486,0.5216825205306,0.292849765946408,0.546652400684245,0.290345420865395
1676,0.381814549155599,0.28048675305194,0.521600278315296,0.293259147716294,0.546668903478378,0.29045953414823
1677,0.381915890974444,0.280649343351558,0.52209325123426,0.292875940989387,0.546697819777145,0.290530430750875
1678,0.381734998164894,0.280539752654605,0.521553526862741,0.293610039416298,0.54685402099463,0.290516733899973
1679,0.38155713772802,0.280264470210034,0.521203328174002,0.293985806581796,0.546638613058627,0.290725800312269
1680,0.381896069045353,0.280957991367071,0.521608829065229,0.293468526259386,0.546766343976975,0.29071947413691
1681,0.381996061531378,0.281101877017109,0.521384671159596,0.293311744512695,0.546619745576774,0.290708481522539
1682,0.381901851279195,0.281006473839942,0.520759098761378,0.294168149676627,0.546115498764156,0.291198355615042
1683,0.382766908510868,0.280569257516128,0.520975713173353,0.294129331620628,0.545549270956229,0.291909789114558
1684,0.382842047802052,0.280845951471885,0.521046774988687,0.294375306596191,0.546003935655335,0.291741189218264
1685,0.382238764267815,0.281653634059571,0.52156603691572,0.294153749815264,0.546413743990897,0.291677516877643
1686,0.381609183060057,0.281789652901098,0.522486867401505,0.294244387669691,0.546537156638272,0.291568510379938
1687,0.381457722938681,0.281503403897945,0.523165813256606,0.293910242776269,0.54649572102775,0.291480411334896
1688,0.381252425028434,0.28215915563927,0.523536004155676,0.293560762349084,0.546469045316918,0.291547299773624
1689,0.381728145927489,0.282107814362792,0.52323151979826,0.294232574805363,0.546469591336186,0.291483362905809
1690,0.381509262845338,0.282111950125293,0.524106674082206,0.293387051877483,0.546871212291162,0.291625006372994
1691,0.381688378027633,0.282042453552011,0.523679376883605,0.293263345994537,0.54662442739704,0.29149174532585
1692,0.381829038113542,0.28271456811719,0.523520007931619,0.293385285738482,0.546636800358148,0.291674649399533
1693,0.381687331539602,0.282952784237025,0.523502161419207,0.293295182117404,0.546807734135705,0.29156513941466
1694,0.381923427896761,0.283176558597281,0.523183396434413,0.293528615505869,0.54675440451253,0.291622160931107
1695,0.382119216107276,0.282863253672501,0.523925391799591,0.293062423506959,0.547056739387846,0.291601996917333
1696,0.381468892862083,0.283573930519093,0.523795238799057,0.293551199341994,0.546846349192798,0.291598271695369
1697,0.381648332373098,0.283099178328557,0.524097027328253,0.293276076354701,0.547010035579836,0.291492144901284
1698,0.381436720039347,0.283680948651241,0.524379964772255,0.293326341893302,0.546622886255143,0.291842302921678
1699,0.381426440650524,0.283339104842983,0.524441076526402,0.29335487482651,0.546934320510039,0.291887379668155
1700,0.381727889850168,0.282964341771955,0.525243028410459,0.292728632122192,0.547208216085736,0.291786265969662
1701,0.381837234124448,0.283375688013848,0.524866596468413,0.29326541511539,0.547113278994008,0.292080420708813
1702,0.381650057087583,0.283560830115375,0.524447684960717,0.293791562522197,0.547584098503268,0.29183204147596
1703,0.381574807964292,0.283666021245025,0.524121109461476,0.29396354673112,0.547657543155698,0.291801684807407
1704,0.381111983692378,0.283302219973041,0.524186617523768,0.293600233429335,0.547893908060548,0.291623998743148
1705,0.381225577808935,0.282696964192824,0.525051103119344,0.29281184140413,0.548118698116651,0.291401275154109
1706,0.380981508325225,0.283184648163022,0.525433907981704,0.292322831762551,0.547823151601384,0.29166803530968
1707,0.380468522830428,0.283236731061632,0.524968601201008,0.292452256137975,0.547914652865409,0.291724809167699
1708,0.379912009316488,0.283411061042932,0.525052198451056,0.292507038003981,0.548462805767111,0.291641672895885
1709,0.379967746105187,0.283657516774523,0.52493627766961,0.292821813236819,0.54892651520954,0.291293409216482
1710,0.379874118642582,0.283454745463056,0.524723909782343,0.29344639164389,0.54935692999055,0.291122585397423
1711,0.379821618546209,0.283402197999122,0.524469131882524,0.293491329900978,0.548826681427159,0.291455852345347
1712,0.37965566628219,0.283565833580082,0.524998867259586,0.293188958271369,0.549008421175132,0.291368097166299
1713,0.379672866109159,0.283711177902414,0.52528016034945,0.293140024983425,0.548910135887134,0.29127740811845
1714,0.379374557660574,0.283566890929596,0.525058345783652,0.293985128102262,0.549449649243675,0.291222179833309
1715,0.379198980786493,0.283720059189059,0.525348971656354,0.293770798354696,0.549950435735964,0.290919328286923
1716,0.379380599905144,0.28357025797148,0.525163579954745,0.294001810644096,0.550514888496036,0.290622503014118
1717,0.379307001516329,0.283556931616226,0.524955216195222,0.294765806849281,0.550562216821427,0.290741945786697
1718,0.379594713468688,0.283508147328934,0.524768082780225,0.295103887795309,0.550669033218972,0.290637648458437
1719,0.379946790319918,0.28377394616465,0.524853216668275,0.295037338726653,0.550692643399432,0.290671863238195
1720,0.379666810641754,0.283344492744503,0.524749226785822,0.295139469200831,0.550705035735826,0.290839735136029
1721,0.38009030400734,0.282919094823291,0.52539348504785,0.294906386672054,0.550480327221536,0.290996003119446
1722,0.379723447643314,0.283266864381172,0.525409832742322,0.294720176493947,0.550776765221155,0.290853863862916
1723,0.379158695453229,0.283414849043369,0.525868945284652,0.294286006012815,0.550675551336108,0.291002660012811
1724,0.379061994377204,0.28418126763151,0.526562435520172,0.293901478309382,0.550530382340801,0.291171275653791
1725,0.379030859072902,0.283750796371225,0.527017959429596,0.293706322619517,0.55072474428513,0.290840308945291
1726,0.378525741287304,0.283976128677552,0.526822841913102,0.29413543381017,0.550733618285486,0.290794080368984
1727,0.378817688525848,0.284076224066393,0.526750819963702,0.294539872635123,0.55058489463327,0.291023098930286
1728,0.378676243431675,0.283552383637456,0.527037356403024,0.294774885380985,0.550788498478427,0.290782312466169
1729,0.378846645324538,0.283468158445624,0.527251037787572,0.294999514471269,0.551097302413523,0.29071925771581
1730,0.378035580537581,0.283638773514611,0.527384227355266,0.295032329410657,0.551350525822287,0.29064319352313
1731,0.377648350619677,0.284208931896796,0.52736525099441,0.295349254816952,0.550871564740419,0.291208918352623
1732,0.377613016992279,0.284180192807027,0.527633549136389,0.295193346173146,0.551156690578967,0.291224322414099
1733,0.377200188451645,0.284369940595515,0.527301330629641,0.295480158833121,0.550767866661463,0.291753657808928
1734,0.37732320295864,0.284269210474711,0.527258402345458,0.295331690525455,0.550351396925322,0.292208547545867
1735,0.376885309626852,0.284536810486634,0.5279347091366,0.294606723869179,0.550506847890088,0.292121873112384
1736,0.37747558437329,0.284401241143411,0.528057344514977,0.294561373464247,0.550673965296525,0.292061869268615
1737,0.377463271478158,0.283708056410235,0.528666877804571,0.294161550659489,0.550646515683632,0.292047227381289
1738,0.378034235791508,0.283780933225706,0.528619831225562,0.294378496470564,0.550577510619868,0.292025309693722
1739,0.377977116199416,0.283279399908701,0.528789169762393,0.294335189929471,0.550636463493046,0.292420788432979
1740,0.377631376902775,0.283497725455351,0.528719587030962,0.294536121943071,0.550732096985281,0.2926400224128
1741,0.37744725528523,0.284266249875984,0.529254625215368,0.294258358208312,0.550958848659949,0.292545184301435
1742,0.377567853466483,0.284383611089478,0.528914927105645,0.29474852244667,0.551604633334562,0.292391151801554
1743,0.377695669108468,0.284358570641477,0.529317694277892,0.294462498157905,0.551789848270783,0.292576194396244
1744,0.377763839801758,0.283991416732239,0.529640863454538,0.294276620960611,0.551459782621752,0.29300250141147
1745,0.377973234610025,0.283829064368716,0.529583790158007,0.29444702953281,0.55160186684439,0.293119656564959
1746,0.378050654189731,0.283864772914617,0.529385513339217,0.294697949306136,0.551743641654511,0.293164241171732
1747,0.378270598656661,0.283819198204539,0.529472761852448,0.294797872164415,0.551872676447053,0.293071636276306
1748,0.37802664857942,0.283275123296397,0.529870043994194,0.29458081140086,0.551951088968976,0.292982219649362
1749,0.378072161605239,0.28352916607159,0.530129388281776,0.2941693303868,0.551855544866844,0.293268624897696
1750,0.378381625773507,0.283583578557835,0.529550948616611,0.294485805670348,0.552177725421551,0.293176802731856
1751,0.378530233412232,0.283109102099719,0.529848443503903,0.294671560283047,0.552046580374549,0.293197518734073
1752,0.379073561690851,0.282527997911203,0.52988550119493,0.294786034720227,0.552177202712943,0.293329073877962
1753,0.378493341948166,0.283113636152859,0.529847250396093,0.29493221396431,0.551959325918593,0.2934886645221
1754,0.378184048250804,0.283662635158482,0.529671437744664,0.295090046706093,0.552185503585905,0.293346390304889
1755,0.377926554246103,0.284305439592961,0.529731346559177,0.295082769545326,0.551815344941146,0.293607732610971
1756,0.377446738716088,0.28437772121614,0.529751147733492,0.295470728036162,0.551994950876292,0.293645399627821
1757,0.377188686626019,0.284695710802211,0.530140185916656,0.29547561656747,0.551981990082337,0.293842663211625
1758,0.377212413436322,0.284869164928189,0.530282362742747,0.295345824974013,0.551861441365297,0.293676568924414
1759,0.377482558091503,0.284880090313155,0.530317603573238,0.295541525795979,0.551815565113574,0.293761333464325
1760,0.377950560353749,0.284270505034194,0.53030639786662,0.295402500368028,0.551666747739751,0.293785581313169
1761,0.377293519574003,0.285016418736467,0.530300281298112,0.295535492282665,0.552063532356491,0.293575520953071
1762,0.376756270632692,0.285384102175534,0.530708893337278,0.295190648236744,0.551942525042702,0.293594324564827
1763,0.376927855000502,0.285301469780227,0.530533419739778,0.29551314171712,0.552042188299536,0.293690478811225
1764,0.37759268226824,0.284960913417125,0.529894753515883,0.296071236425756,0.55207722167053,0.293854233491315
1765,0.377466865250105,0.285547545075129,0.529995614184947,0.296131590355629,0.55215473280806,0.293890810878809
1766,0.377706171177805,0.28518777491473,0.529911138597626,0.296144657627,0.55240199201394,0.293735596807282
1767,0.377553840495665,0.285201675511175,0.52996570870046,0.296007053517238,0.552689398519668,0.293478098135009
1768,0.377478271196883,0.285190044921631,0.530054074822676,0.296016919534444,0.5522830261206,0.293996968922388
1769,0.377204749209607,0.285249979364825,0.529796439621915,0.296181669337172,0.552186067859478,0.294246386842454
1770,0.377512438758562,0.285263030999943,0.529570656424479,0.296172922397577,0.551892122357722,0.294508374987841
1771,0.377150478905776,0.285176522007103,0.530124300410528,0.295467063917902,0.551475248411207,0.295008857268765
1772,0.376876054475797,0.285256771030769,0.529887914012126,0.29572379060477,0.551674335904136,0.294743145861752
1773,0.377250385858963,0.285154181933584,0.529959484829939,0.295489907617573,0.551942659767525,0.294529322693552
1774,0.377080879120888,0.285354176908899,0.530214727700774,0.295412582916857,0.552099357370797,0.294323927231082
1775,0.377124483958283,0.285057891752819,0.5307336897053,0.295113623477335,0.551885702563139,0.294594274499637
1776,0.377007822508546,0.285016637813689,0.530994762902409,0.295000758056376,0.552105774282581,0.294592948492497
1777,0.377302728624021,0.284756772156237,0.531356976478923,0.294870052601494,0.55242680784542,0.294454862741851
1778,0.377022286612077,0.285002175943457,0.531399834577978,0.294797398689724,0.552652804616468,0.294635835705236
1779,0.376800198330145,0.285349826906707,0.531601059147959,0.294965935122257,0.552982830655754,0.294446381126105
1780,0.376673962932655,0.285267314801605,0.531714441422617,0.29496628215235,0.552688979071682,0.294711117375122
1781,0.37672538357753,0.285340448660784,0.531440704757239,0.295362039018808,0.553144940887545,0.294486622942223
1782,0.377249402848818,0.285053075131201,0.531316316114207,0.295211720388134,0.553064180719522,0.294624782121834
1783,0.37762042758615,0.285387585039674,0.531745853442267,0.294971804582387,0.552718505537018,0.294886591139496
1784,0.377801541666387,0.285629076072774,0.531140553131929,0.295230104706589,0.552711259609106,0.294837977114997
1785,0.377739481047803,0.285523935032512,0.53120098265152,0.295355304651099,0.552909614169543,0.294541370230384
1786,0.377120134451604,0.285868155519784,0.531166217688541,0.295322618388178,0.553047647444406,0.294520346861041
1787,0.376399012169676,0.286353601817827,0.531118352888824,0.295780832635874,0.552887099754877,0.294525165542373
1788,0.377066135950986,0.2864018543147,0.53066298558633,0.296210892614134,0.553044030507703,0.29459799114392
1789,0.377083954451126,0.286492940613352,0.530538489798444,0.296582101505598,0.553217960073669,0.294407679424024
1790,0.376936089732533,0.28602268008782,0.530705467199563,0.296629382158957,0.553508453504233,0.294133782371831
1791,0.376928699847517,0.28623006158905,0.531095521977587,0.296273209385829,0.553670222197246,0.294094377800824
1792,0.376472144279139,0.286893463641206,0.531308066324479,0.29617499600238,0.55392500371305,0.29377522284115
1793,0.376203695299351,0.287151834689511,0.531025106343484,0.296445621843084,0.553782607277934,0.293897396597583
1794,0.376611237940318,0.28684536735901,0.53095994168672,0.296665284519577,0.55417307406545,0.293763107332995
1795,0.376614921845199,0.286983776824992,0.530254971709085,0.297142894157309,0.554279971804232,0.293868705444212
1796,0.376449176870848,0.2870267886732,0.530781807860783,0.296972505108216,0.554575821953912,0.293739283879001
1797,0.375592725058109,0.287575999468197,0.530967450724002,0.296944834992404,0.554887411683301,0.293563008584759
1798,0.375217553996847,0.287711129148992,0.531005453647541,0.296811856176206,0.554770098764388,0.293735431747907
1799,0.375348770899752,0.287676678570182,0.530780726034581,0.296992299792633,0.554535130055438,0.293696343651158
1800,0.374809571391202,0.288300710606211,0.530867289710565,0.296760185797617,0.554723030736322,0.293459496102747
1801,0.375196878458429,0.287835675402182,0.531332762660969,0.296467128728289,0.554764048809429,0.293522315766737
1802,0.374978832427966,0.287979625550379,0.531161259445838,0.296532416390689,0.555188255227656,0.293283405892859
1803,0.374753168266605,0.288552055560824,0.531408900929061,0.296580998425059,0.555103808478161,0.293307294453765
1804,0.375137593317024,0.288185561515878,0.532019928337685,0.295832671594977,0.555388310234347,0.293009068683513
1805,0.375580070201516,0.287942317540416,0.531390686698515,0.29652938105999,0.555791094960128,0.292843465746416
1806,0.375144343524903,0.288085561179722,0.531005458746028,0.29660858088961,0.555831763453202,0.292985183235088
1807,0.375243025814687,0.288025938511368,0.530872344675718,0.296930936654001,0.555608800866133,0.293286045643776
1808,0.374930896698881,0.287762198865231,0.530657080353869,0.296957830811189,0.555577501324345,0.293150383637993
1809,0.375153962845208,0.287410386914955,0.530419560797026,0.297107352547725,0.555484805787114,0.293163674003214
1810,0.37480711772151,0.287858395421091,0.530148208167998,0.297213751964684,0.555350080930092,0.293275209799192
1811,0.374590045088249,0.288342692949219,0.530201897341841,0.297032167393369,0.555623000861248,0.293192126551559
1812,0.374240460855393,0.288869516682352,0.53078993576304,0.296551498715055,0.555665768535652,0.293216641298562
1813,0.374045561673641,0.289133344721513,0.530932977691766,0.29649380079309,0.555853230960982,0.292946845239414
1814,0.373603796022914,0.288766584358683,0.531415252998774,0.296423542100419,0.556297630280337,0.292618546780576
1815,0.373871935674435,0.288878101917807,0.532314270715602,0.296020464941178,0.556012166297325,0.293033343921448
1816,0.373441301775532,0.289213682639586,0.532321527179344,0.29615087171262,0.555792322516167,0.293368531945263
1817,0.373451760841388,0.289328934230142,0.532025593096552,0.296577871732774,0.55566685899207,0.293621780999789
1818,0.372983079548479,0.289846207876518,0.531922208344434,0.296956421968778,0.555585068005475,0.293676544671419
1819,0.372964559635516,0.289916388486499,0.532440767394428,0.296197749067563,0.555369365696439,0.293930423121969
1820,0.373251268578917,0.290046964548126,0.532087818919849,0.296493696935175,0.555444865374364,0.29407674597972
1821,0.373117977303975,0.290384074368523,0.532066205489559,0.29646389875909,0.556153228143468,0.293763999385296
1822,0.373247351158693,0.290716333858182,0.532217256948974,0.296400006601459,0.555997469604406,0.293877249729979
1823,0.373272503435615,0.290850120044641,0.53218848024716,0.296610091831995,0.555718212198671,0.294060319545702
1824,0.37277838154071,0.291376392532533,0.532465012771356,0.296567316393571,0.555570461811233,0.293924771253344
1825,0.372705329274221,0.291095125261455,0.532370351717424,0.296578069576507,0.555443100831651,0.294074099227132
1826,0.372773412092413,0.290826696162263,0.532508512816355,0.296584213046529,0.555371072230665,0.294222765548895
1827,0.372951268693046,0.290474329582839,0.53217211752945,0.296880947744017,0.55535950627866,0.29419906063777
1828,0.373031132764125,0.290734544547148,0.532398447950699,0.296579058772952,0.555128362976182,0.294514538305444
1829,0.37284823888579,0.290730239581137,0.532113608307117,0.297076626722542,0.554858025679549,0.294829941787969
1830,0.373126622755466,0.290376578782228,0.533024426746393,0.296257205420087,0.554927271794106,0.295005348296119
1831,0.37221481688872,0.290641167931259,0.533004621246093,0.296444811058429,0.55537121916377,0.294586222945232
1832,0.372502884626053,0.290132057815763,0.532647146003453,0.296848673944196,0.555450912485313,0.294574693415021
1833,0.37282498816411,0.289823998974681,0.532472330876833,0.297061725394263,0.555634160361946,0.294681198910625
1834,0.373131535474258,0.289706894537146,0.532219046648636,0.297400112101775,0.555648539920629,0.29458180333062
1835,0.373466770779434,0.289737269577076,0.531708582790591,0.298069985003643,0.555860693941052,0.294459030070068
1836,0.374145740225301,0.289118477373705,0.531746604046804,0.297921633116739,0.556138708906819,0.294372112517609
1837,0.37441021932957,0.288969663039613,0.532677585070794,0.297487890523483,0.556338406045492,0.294006250433672
1838,0.374338029732917,0.289641327535751,0.532844046459235,0.29744127242885,0.556482068867028,0.293950936016284
1839,0.373988572347087,0.290161596146922,0.532850254081791,0.297582519318507,0.556543562336237,0.29411432240842
1840,0.373599686825924,0.289801079514479,0.53323962270182,0.297092700642141,0.556604819006964,0.294126510733616
1841,0.373904948983341,0.289830083631846,0.533886913711395,0.29651063601208,0.556565669935547,0.294067104514932
1842,0.373983073169102,0.29005593779339,0.533745714259953,0.296402222656225,0.556594461919867,0.294191143969717
1843,0.373957728404142,0.289999118133858,0.533082043589392,0.297071236050019,0.556738151979066,0.294302996381465
1844,0.373757895239325,0.290105401868385,0.533162836364587,0.297434099744843,0.557028009563524,0.293955120174605
1845,0.373219737259793,0.290965228125416,0.533236987876418,0.29765929135824,0.557359064951616,0.293866762973273
1846,0.373091166214239,0.291080870792565,0.533389252367506,0.297198892820691,0.557750152310087,0.293643401387467
1847,0.373105414626991,0.291220926400702,0.533395349968482,0.297395864401009,0.557611217033231,0.293815222112217
1848,0.373273741046178,0.291187302750358,0.532832527409999,0.298174824688363,0.557629219875842,0.29391491566169
1849,0.372918121415776,0.291553830779079,0.532893428167605,0.298180463917072,0.55752147906115,0.294050910173943
1850,0.372736021032839,0.291850945804377,0.533084187733746,0.298457860503789,0.557467874904005,0.294331433391889
1851,0.372614044307817,0.29199394846716,0.533517314094529,0.298157889784311,0.557276068594122,0.294465445144659
1852,0.373468304945257,0.291549186020728,0.533622182796994,0.298439017572669,0.557559190893897,0.294342331237503
1853,0.373585272398733,0.291370081606346,0.533817431799471,0.298289021986218,0.557486308825655,0.294432959483984
1854,0.373599640739221,0.291224920965711,0.534010588899837,0.298105199568082,0.558245559554238,0.293908531608027
1855,0.373545575122944,0.291313643976961,0.534116035099963,0.298077639906715,0.558480002477779,0.293506524283006
1856,0.373555776524685,0.291686733815178,0.534347614878822,0.297634888591696,0.558049136031765,0.293843091505937
1857,0.373564386140846,0.291562893644316,0.534792364598259,0.297452865394489,0.558305553187314,0.293637168563026
1858,0.373043666422392,0.291630701457552,0.534816645447535,0.297588908184728,0.558418420152411,0.293685156436967
1859,0.373107396505683,0.2911652031921,0.53435094030264,0.298026163981401,0.558022131326696,0.293934678853343
1860,0.372830094810318,0.291521822133613,0.534144884532255,0.298223800855385,0.557832054786059,0.293989685652301
1861,0.372349395004961,0.292006062014899,0.53437160733485,0.298107466134483,0.557957702536844,0.293981342795538
1862,0.372889883015939,0.291649168794935,0.534850938822164,0.297776221405521,0.558106070209812,0.293798157446948
1863,0.372754410573487,0.291644493461778,0.534621333064332,0.297685116192027,0.558097313818981,0.293925689958441
1864,0.372661992892372,0.291887746376605,0.534882157490577,0.297457927789102,0.557785340739143,0.294191888123174
1865,0.372529214045127,0.291936057213241,0.534769159352067,0.297962215175619,0.557950048977903,0.294150030311466
1866,0.372575373817134,0.291671929903229,0.534387485030245,0.298423186345483,0.557715975065938,0.29432642097639
1867,0.373196606867021,0.291114556198412,0.533931955194879,0.298557001144826,0.558235858240552,0.294172853020451
1868,0.373183403277269,0.29138824468208,0.533755893517676,0.29881899786734,0.558500645493224,0.294048058139153
1869,0.37288278311381,0.291853157084141,0.533751684513285,0.29857212723974,0.558320289372137,0.294253339118714
1870,0.373254565656013,0.291518624070792,0.533949620798053,0.298343744873318,0.558827203531611,0.294139869700951
1871,0.372912925949468,0.291453915676568,0.534035558731227,0.298082981355595,0.558820480586024,0.294346743675285
1872,0.372819128011585,0.291694695549143,0.53353925761809,0.298456501326231,0.558627362312156,0.294507716975229
1873,0.372596905606145,0.291868619956741,0.533842299852561,0.297954809196186,0.55810174130569,0.295061853587169
1874,0.372777113694825,0.291597474849672,0.533821360889101,0.297949655864498,0.55766052448728,0.295381916630482
1875,0.372916009382097,0.29148867227223,0.534250289478697,0.29798818471182,0.55801711725143,0.295308266748871
1876,0.372713495374932,0.291661700034607,0.534064108850785,0.297883757330953,0.557966516541493,0.295441468484303
1877,0.372912365540019,0.291860443187046,0.533882043193081,0.298064261830021,0.558006595253125,0.295502964289436
1878,0.373370914545369,0.291892783126355,0.533464056944637,0.298694054795284,0.558175758526421,0.295263673765061
1879,0.373420896227423,0.291926944130452,0.533779343189092,0.298101203358187,0.557703244846365,0.295830138151936
1880,0.373518677572178,0.291853441653784,0.533078762623553,0.298544393777921,0.55781077145742,0.295679547116644
1881,0.373743721305676,0.29160705480829,0.532984584123066,0.298809680968816,0.557748066609635,0.295841046591714
1882,0.373941132414611,0.291700618434033,0.533331034857438,0.298638841817181,0.557604428883969,0.295996793047336
1883,0.373950287877241,0.291879088556743,0.533078250113668,0.298685919401033,0.557390931536113,0.296322477683174
1884,0.374399446445166,0.291222285863723,0.532551798887743,0.299104405767594,0.557654863708085,0.295864771049552
1885,0.374452921610726,0.290715782905478,0.533003347870317,0.299097309817552,0.557761327668983,0.295872298842153
1886,0.374821477445642,0.290923908127549,0.533861889827977,0.298297760900255,0.557630016789676,0.296278001499586
1887,0.375001963253885,0.290944628756826,0.534112953816219,0.298489358692874,0.55797154461443,0.295955197868684
1888,0.375093594490514,0.290836966759693,0.533836243262854,0.29889109772772,0.557917661487955,0.295849138478118
1889,0.374679784832399,0.291661226504629,0.533848309410028,0.299154897633926,0.557556454855852,0.296133029190154
1890,0.374725728966882,0.291576001004645,0.533882798291936,0.299486930090451,0.557336632367358,0.296405340139346
1891,0.3746744058972,0.291450627765972,0.534372706424038,0.29923966804239,0.557517654325855,0.296325951385172
1892,0.374732433737148,0.291371905320324,0.534401203265053,0.298652497322491,0.557595647840811,0.296518327520378
1893,0.375042820224279,0.291306884640567,0.535024570976122,0.298106863605459,0.557591879057961,0.296568979048023
1894,0.374760225174475,0.29141792727689,0.534975974413354,0.298032518203546,0.55760853153114,0.296564263412038
1895,0.374777048862099,0.2912750415715,0.535474004509332,0.29782733343658,0.557866587919268,0.296205167353532
1896,0.374548474274545,0.291641773520735,0.535555286985404,0.297931154607626,0.558313458480699,0.295898460682053
1897,0.374261166877476,0.291520739034326,0.535474417256501,0.297853845907673,0.558220997446133,0.296145803765673
1898,0.373984980241287,0.291436127842798,0.535216549267091,0.298280544441099,0.557776677483475,0.296832119452517
1899,0.37342187029024,0.291974057580043,0.534836447843692,0.29879059954541,0.558167239543822,0.296642557734757
1900,0.372907964880036,0.292408822202684,0.534921020368913,0.298957113886772,0.558664066129297,0.296505689093942
1901,0.372591437898855,0.292774720450749,0.535220841181184,0.298994958227661,0.558666023019386,0.29634917629213
1902,0.372504757510993,0.292900263415938,0.535915597721163,0.298589762283678,0.55872242004541,0.296525539073996
1903,0.372822210295745,0.292991982301222,0.535692534995578,0.298870308962977,0.558625443596001,0.296596042124437
1904,0.37254140367296,0.293087579232649,0.535602760878334,0.299225003598022,0.55880009229798,0.296473012755669
1905,0.372694236095864,0.293092424810625,0.535359398104747,0.29953892722515,0.558926954119038,0.29617396397485
1906,0.372774765420837,0.292947331084871,0.535271584102114,0.299740358000131,0.558654870421447,0.296063265812268
1907,0.372285796794218,0.293037653368944,0.535457122697328,0.29965170666019,0.558819693171486,0.296062034417792
1908,0.372287379472443,0.293165746792865,0.53592227656973,0.299286059459447,0.559244279970995,0.295774627527413
1909,0.372302714399856,0.293053979259823,0.535984570701692,0.298993586891773,0.559375268266844,0.295903231820936
1910,0.372819485430535,0.292932521161921,0.536170589377452,0.298946399581286,0.559541764238457,0.295815420467479
1911,0.37264356929517,0.292841635543564,0.53662563475513,0.298295021606714,0.559519664046065,0.295902524661666
1912,0.372274703145382,0.292893708036532,0.536770923027243,0.298626733851413,0.559381398358788,0.296022562504275
1913,0.372112426473718,0.293290514436377,0.537135479662668,0.298865430781831,0.559411041087183,0.295745219999721
1914,0.371712009803226,0.293654838580396,0.537035790390288,0.298770040154644,0.559666570260793,0.295549507299665
1915,0.371762372415039,0.293637816238244,0.53687126643053,0.299037263492695,0.55986050433795,0.295450276386792
1916,0.371682824224345,0.293756395720279,0.537039960148657,0.298931581403297,0.559595646526479,0.295462075140601
1917,0.371875831063941,0.293232074498189,0.536676254862493,0.299493978183006,0.55930371408697,0.295748361716444
1918,0.371463062491165,0.293518645269983,0.536554090189665,0.299368457936263,0.558955851487969,0.296131342356732
1919,0.370807845001004,0.293761380937589,0.537003242942125,0.298881256640056,0.559105127575179,0.295954507049799
1920,0.370547633136999,0.294021082746997,0.537532516415614,0.298506153529147,0.559164644999709,0.295970312609963
1921,0.370611101269309,0.293820839041067,0.537722202780953,0.298044592070635,0.559390350168355,0.296025623253364
1922,0.370938502953146,0.293836852255661,0.53763758745828,0.298013126901691,0.560023811022602,0.295623937879693
1923,0.370572163056722,0.294401679610387,0.537546207605327,0.298197297536043,0.560000138301627,0.29562256592103
1924,0.370284253398576,0.294396488108375,0.537606240595991,0.298346891365542,0.560007057230083,0.295668590409382
1925,0.370450827457928,0.294256199230347,0.53808586745185,0.297764648051693,0.559635496597686,0.296041666640044
1926,0.370519509632584,0.294302132568081,0.537287404486258,0.298594594994918,0.559631188754755,0.296204664198031
1927,0.369721275284991,0.294300663297329,0.537406529733483,0.298733578561503,0.559971209353486,0.296117646140092
1928,0.369373430058801,0.294748491681667,0.537321157528293,0.298762373578319,0.5601107459438,0.295981366455139
1929,0.369267269232637,0.294644424447091,0.537277961704448,0.298827569960904,0.559823570864658,0.296326891013658
1930,0.368932765282297,0.294705981924452,0.537885183555998,0.298399035488679,0.559782304015704,0.296409938051503
1931,0.368702070810553,0.294675710462286,0.537164384562966,0.298830231342819,0.559922060870589,0.296508762860767
1932,0.369316674254959,0.29446731704913,0.537258500014211,0.298447957753408,0.559704108603256,0.296612617803192
1933,0.369241403823322,0.29454131951565,0.536836326580547,0.298761154096015,0.559915198273304,0.296577472345076
1934,0.369122659452573,0.294427817488343,0.536586576675346,0.299188997309572,0.559766970173459,0.296326108520688
1935,0.369180605279458,0.294483411766442,0.536870356203458,0.29918675100852,0.55988257579855,0.296160219457639
1936,0.369443096828257,0.294576610015501,0.536582533561793,0.299420732905892,0.559732192382433,0.296159275267834
1937,0.369468108234171,0.294752118901021,0.535895015507229,0.300062388232715,0.559658883389718,0.296229512733852
1938,0.368936696971197,0.295431234635056,0.536235176986081,0.299988592829283,0.560012855628855,0.296345397601297
1939,0.368873616928113,0.29542395805356,0.536193313295906,0.300062463621901,0.559981403191308,0.296299256825931
1940,0.368455256177854,0.295597838435869,0.536376047310284,0.299752461310016,0.560051831971816,0.296346215060518
1941,0.36784421598778,0.296090322557299,0.535668617612865,0.300612542859497,0.560206827901263,0.296282391340222
1942,0.367628479487352,0.296122223101828,0.53543041436486,0.300908981900479,0.560627978037337,0.296066839739415
1943,0.367019004098114,0.296257257895651,0.535385098522756,0.300531590662811,0.560388593590128,0.29626258313061
1944,0.366438882254054,0.296349639755764,0.535375973239161,0.300416705413513,0.560389032388984,0.296306137096232
1945,0.36646678479087,0.296318399481646,0.535200126317342,0.300397326483371,0.560790523598802,0.296127675131705
1946,0.366094476331177,0.296376842227801,0.535303539335196,0.300404519888835,0.561146600705076,0.295879655610563
1947,0.366156919416988,0.29642835739723,0.534799818791686,0.300661180199867,0.561126724306731,0.29577932427005
1948,0.365923995313994,0.29633575814151,0.534932999968753,0.300742212148783,0.560979626097144,0.295979104348641
1949,0.365737493081303,0.2963410344129,0.535238702643097,0.300788813177347,0.561042578020193,0.295932089469666
1950,0.366029245236371,0.296126915620373,0.535618957823883,0.300318700141483,0.561158884614804,0.295744026934253
1951,0.365971795769784,0.296450241534045,0.535260121435245,0.300514856304044,0.561060712172851,0.295943350494479
1952,0.366418896908249,0.296292381186846,0.535078910982851,0.3006780356402,0.560820763733467,0.296026813020063
1953,0.366948973256636,0.29598681250826,0.535437749801906,0.300391928750423,0.560949169103513,0.295937188504006
1954,0.366887466331208,0.296146461177939,0.535158138549723,0.300631105017751,0.560840926177603,0.296426499045697
1955,0.366663525834356,0.296265489620912,0.535564443683381,0.300420483500727,0.560554782476989,0.296526362502988
1956,0.366769276241777,0.296266717667684,0.535842573301239,0.300192870893777,0.560630981646886,0.296431686596357
1957,0.366629417132924,0.296623572667357,0.535250425424679,0.300706151808788,0.560736510033092,0.296505852454669
1958,0.366740915237684,0.296470801170991,0.535484858410544,0.300303162109215,0.560256218430757,0.29704126121809
1959,0.3666451909512,0.296746801971702,0.535710251049334,0.299979099964711,0.560088978355983,0.297145895183349
1960,0.366650363234685,0.296809637376348,0.535613854679432,0.300197018073579,0.56002863139908,0.297316926288438
1961,0.366955470798739,0.296897180522074,0.535802444176481,0.300254442347943,0.560187821604513,0.296992822946454
1962,0.36717669662835,0.296766786841597,0.536007532698735,0.300033297368082,0.560372634951412,0.296913846083977
1963,0.367462703886554,0.296644450944361,0.536243737531261,0.299939372008987,0.560449371994897,0.296601573452033
1964,0.367697171856054,0.296638276509022,0.536293505873966,0.299774202323141,0.560063162529088,0.296942642411496
1965,0.368146753039021,0.296674612635345,0.536820541092911,0.299494999049229,0.560024954641631,0.297238034747926
1966,0.367998599249786,0.296980959851948,0.536559042184145,0.300031164935636,0.559957860723782,0.297256004242832
1967,0.368268636670067,0.297089286506212,0.536910103712759,0.300086962366489,0.559731431658698,0.29736407006411
1968,0.368180426453871,0.29726484530583,0.536462916687523,0.300275544221574,0.559998169419065,0.29714563880591
1969,0.368412970381258,0.297178644227571,0.536439974482506,0.30031915761868,0.559744107718127,0.297381950987351
1970,0.368329070638662,0.297085863677751,0.53625446063095,0.300515747702512,0.56002900369255,0.297073047548756
1971,0.36780951156111,0.297372246364418,0.536527961504018,0.300655144846353,0.56011299477438,0.29708921466148
1972,0.368372019067024,0.297079330556535,0.537186341058914,0.300160962046796,0.560220952984256,0.296969960877554
1973,0.368121093116193,0.297257553738926,0.537242604665503,0.300068229036173,0.560251653884606,0.297024736292472
1974,0.368065236259623,0.297078492221486,0.537421733199232,0.299810002159062,0.56047298178294,0.297039288020601
1975,0.368123037155032,0.297323081301585,0.537963298919566,0.299392807264457,0.56078311271581,0.297055160434735
1976,0.368002873397575,0.297372578380826,0.538118995924212,0.299337254449086,0.560952825421141,0.296867544922463
1977,0.368356415548957,0.297233437561887,0.538143922044315,0.299237963186179,0.561095962223756,0.296770758242602
1978,0.368317698155195,0.297174212856473,0.538011844535197,0.299013745271635,0.561526952083098,0.296269430749448
1979,0.369006553444909,0.296707203077533,0.538524849808566,0.298548272537252,0.561629142332824,0.29627584936413
1980,0.368900889255325,0.296946390393777,0.539045192295738,0.298226338969615,0.561714135410833,0.296251069592911
1981,0.369028283850448,0.296730612010998,0.53917117884055,0.297917991919195,0.562401381038355,0.295712196417754
1982,0.368445567164382,0.297208203157362,0.53925956125814,0.298172568344953,0.562314693051318,0.295901321033796
1983,0.368201321075632,0.297163976835277,0.539232965117086,0.298121439803679,0.562339500559287,0.296051644628071
1984,0.368325322371215,0.297062739304539,0.539123850490334,0.298396684999839,0.56215872912156,0.296224716786242
1985,0.367827913966725,0.297339821071535,0.538454836181683,0.299051929405627,0.56227676109622,0.296204493821027
1986,0.367993456096254,0.297153217038126,0.538300525587374,0.299195821640583,0.562284694974248,0.296386242870303
1987,0.367828623565407,0.296940545561485,0.538126140661289,0.299514127297303,0.562248829138517,0.29664825780897
1988,0.367625346280016,0.29714065657133,0.537474503742794,0.30018126647946,0.562874750673639,0.296282375135529
1989,0.366974780503346,0.297368406731478,0.537912624525989,0.299831483994427,0.562741378909236,0.296380479543872
1990,0.367209630371907,0.2972671300247,0.538623996309499,0.299314908650324,0.562650624796485,0.296436039032909
1991,0.367111249422821,0.297401100808512,0.538552473645468,0.299191032183458,0.562981000078027,0.296344241909164
1992,0.36743623718215,0.297384797532832,0.538080745230055,0.299681163022535,0.562945039955476,0.29664637967907
1993,0.367473128461701,0.297406201205242,0.538136169260066,0.299853548637463,0.562720499077772,0.296750065750306
1994,0.367115463502616,0.297787883103751,0.538011674036737,0.30007486579613,0.562798671633681,0.29665229594689
1995,0.366793749400915,0.297760424716701,0.5377826409166,0.300388094690984,0.562949097269113,0.296725476813138
1996,0.366829378535471,0.297644440538011,0.538104099327953,0.300011475713179,0.562690550853994,0.297044101745997
1997,0.366892810105711,0.297658020230355,0.537896925078186,0.300110736885058,0.562744191543637,0.297088229292778
1998,0.366656070248971,0.298199647961256,0.537788641876115,0.30045825230721,0.562515404807684,0.297300762072679
1999,0.366264895593233,0.298540092509896,0.53790984427962,0.300361429943323,0.562326781444109,0.297382579432005
2000,0.366256195439744,0.298597811140606,0.537772543389737,0.300564766085415,0.562193735964155,0.297561744154908
2001,0.366222714872302,0.298512293143917,0.537951463922789,0.300605861458336,0.561762541625768,0.298014268824826
2002,0.366395633423119,0.298382985391674,0.538160988092432,0.300458941312157,0.561995997070716,0.298007388902326
2003,0.366797388488721,0.297925514953504,0.537691401889483,0.300634400249956,0.561728991220509,0.298298433623351
2004,0.366596809040865,0.298031676871872,0.538303284463544,0.300382679133631,0.562024173946547,0.297961963576523
2005,0.366267067943169,0.298375161063435,0.537877824395332,0.300439190861717,0.562233028442616,0.297643664180347
2006,0.365976801733955,0.298474723638703,0.53827597404956,0.299978166021737,0.561960525070491,0.297763626064434
2007,0.36601939720379,0.29835029367448,0.538446639111312,0.300005656414808,0.561900530115653,0.297808866544202
2008,0.365566611061948,0.29843817638567,0.538831395230186,0.29972848586129,0.561929521665241,0.297927255217221
2009,0.365661531457893,0.298222629940293,0.538665155347464,0.299823772415429,0.561689504310122,0.298002388986017
2010,0.365280671540745,0.298797959662885,0.538924455226291,0.299817073263108,0.561548218301659,0.298230562592142
2011,0.365396247833486,0.298876065405985,0.538803148812855,0.300096257047161,0.561660318212032,0.298264639863918
2012,0.365491731595938,0.298698966172672,0.538588205457669,0.300281693901331,0.561523413879986,0.298336664239375
2013,0.365047418043477,0.298971904104472,0.538474236216825,0.300332051601576,0.561499480107334,0.298267400783233
2014,0.365020074336278,0.29905833852935,0.538655715802003,0.300108979048415,0.56173758259402,0.297863020525364
2015,0.365372737099346,0.298620708444714,0.539024673230401,0.300055765139685,0.561865386846542,0.297806052483443
2016,0.365079852537252,0.298825040551827,0.539274846772272,0.29979188601959,0.561812282863963,0.297900009684745
2017,0.364961571053657,0.299331459131389,0.539693591961841,0.299465645485559,0.562195091646158,0.29764304308051
2018,0.364960980948447,0.299348629781991,0.539744200962487,0.299516389984122,0.562460765220489,0.297559716295551
2019,0.364868219801745,0.299512039026579,0.540029681054702,0.29949687782023,0.562262084271259,0.297773638434811
2020,0.364988385546754,0.299472193378322,0.539506289212856,0.299791846496332,0.561888865202845,0.297984714641725
2021,0.364962744055338,0.299562335046834,0.539481343789619,0.299873671553985,0.561723438184417,0.29810547822594
2022,0.364746995099074,0.299546995515616,0.539951888188304,0.299575675381841,0.561825679880982,0.298049739348483
2023,0.364840717066565,0.299740012103308,0.539485785051343,0.299628403678603,0.561587667203579,0.298086671013141
2024,0.364164491605912,0.300177824256446,0.53915922242979,0.29998616726811,0.561721881009579,0.29806033493897
2025,0.364151874662047,0.300707345865902,0.539178958976687,0.300253881673316,0.56179265529969,0.298142884418358
2026,0.364250178726698,0.300547437270446,0.539264116654649,0.300277129561229,0.561585116461475,0.298104827836026
2027,0.364445741632993,0.300315469586711,0.539060441259996,0.300275772605731,0.561656123125931,0.298173516875481
2028,0.363988253537154,0.300965793757737,0.539102086402585,0.300573337521961,0.561284770238855,0.298369922978377
2029,0.363684686509834,0.301180452895457,0.538612848951925,0.301041372265935,0.561723620800592,0.2981847521721
2030,0.363418456618621,0.301257666806564,0.538551512998235,0.301189309937768,0.561957991261498,0.297898469436675
2031,0.363455685606531,0.301375989639543,0.538744740354411,0.301215540818852,0.562085188747962,0.297871142596174
2032,0.364036896905293,0.301081901555618,0.539379590238882,0.300851426320593,0.562343555036003,0.297722081712987
2033,0.363462692900097,0.301381743640575,0.539240218789382,0.301211479243754,0.562407130970507,0.297696058632738
2034,0.363458666925466,0.301209094969905,0.538828224822419,0.301560621705733,0.562032155889324,0.297897400297007
2035,0.363249857615171,0.30127693861196,0.539002490701026,0.301537363168799,0.562102133076605,0.298062070702348
2036,0.363294467052212,0.301017663667344,0.539247697779539,0.301477938836732,0.562140387716714,0.297843813675238
2037,0.3632703362996,0.301214491246316,0.53911163616632,0.301551274504923,0.562250427589358,0.29780494171537
2038,0.363040697630529,0.301101438919596,0.539411659223493,0.301560146943838,0.56247477161064,0.297641201945366
2039,0.363221236813887,0.301101345300381,0.539102959731577,0.30208121009444,0.562305071220427,0.29786387234732
2040,0.362421776197743,0.301506081406794,0.539314970989351,0.302161673473689,0.562826357107983,0.297698899622077
2041,0.363004012822452,0.300807102702308,0.539140330412787,0.302408305441948,0.562777590135183,0.297649094132168
2042,0.363207590070109,0.300492943688873,0.538626923728018,0.302983819727287,0.562700865117277,0.297778222487155
2043,0.362699032419053,0.300180744473362,0.538775455970837,0.302738165856436,0.562582598872974,0.298030342365628
2044,0.362650101778767,0.300098728957346,0.538951437010181,0.302783583348084,0.562637630344277,0.298055460320606
2045,0.362962902704741,0.299842200976073,0.539417318863791,0.302434852497963,0.562684885914477,0.29813605445146
2046,0.36355388724499,0.299526208454768,0.539283009946208,0.302430740537954,0.562964545315954,0.297805468952482
2047,0.363548681637586,0.300035404734527,0.539608819919023,0.302159622966222,0.563312878573766,0.297442900666329
2048,0.36345956243385,0.299949623397981,0.539594935236549,0.302315850620129,0.563314998115973,0.297421310166642
2049,0.363475453095576,0.300215609409541,0.539012658740696,0.302653025378696,0.563239162214141,0.297481366803469
2050,0.363013033762909,0.300603934535511,0.539288879978518,0.302358132562302,0.56280598103704,0.297703100966097
2051,0.363039276840059,0.300789098973088,0.539413367220526,0.302150131486429,0.562648936706766,0.297822742322318
2052,0.362876732092822,0.300933174584004,0.538801297441907,0.302765865850569,0.562108202877769,0.298113825960134
2053,0.362174361156258,0.301286538968584,0.539068999820502,0.302489557565499,0.562014657801273,0.29826830594682
2054,0.36260448371423,0.301237522738437,0.539373298865468,0.302362654672131,0.561771185325774,0.298539013221499
2055,0.362906169277818,0.300616459288713,0.53888548605852,0.302582575384273,0.561884633622622,0.298441669224659
2056,0.362914676791792,0.300522613559344,0.539275035248063,0.302326882300648,0.561911959203468,0.29856011445111
2057,0.362361411365955,0.301132490184482,0.539135503344063,0.302489586336364,0.562082774087463,0.298492284247389
2058,0.362299415470381,0.300775670490611,0.539369617160002,0.302434897242257,0.562192119975575,0.298386205976625
2059,0.361969855053811,0.30104757886168,0.539816550848008,0.302122007074384,0.562525066158364,0.298217143877119
2060,0.362122161742129,0.300742450550761,0.539725580284667,0.302250910115915,0.562598149079497,0.298289807825758
2061,0.362111489294011,0.300768826351375,0.539636765596103,0.302339603011202,0.562322105250619,0.298678145174669
2062,0.362067508813662,0.300990526027353,0.539885051234061,0.302294315999744,0.562474640752779,0.298577281779066
2063,0.361630872220766,0.301316063214736,0.540194003057983,0.302069339469099,0.562447189404573,0.298698212976321
2064,0.361550187690801,0.30114008343057,0.539876009848187,0.302593337266916,0.562481911127095,0.298801828936671
2065,0.361599514936855,0.300842479279242,0.539761867236299,0.302718083054151,0.562612238360633,0.298789527516883
2066,0.361739897899483,0.300813633158468,0.539974755038436,0.302414618743117,0.562393445764941,0.298909802975182
2067,0.361612825474017,0.300866057347839,0.53978822237207,0.30258394745192,0.562915165346304,0.298530020228471
2068,0.361713396495159,0.300689773898248,0.539475334758797,0.302949799706477,0.562965242703614,0.298471968516283
2069,0.361481378116842,0.300757441471512,0.53920296195373,0.303256073332793,0.562894385816346,0.29857856191535
2070,0.361822645053881,0.300649933758658,0.539098029118082,0.303280745750563,0.56299273190145,0.298668164421483
2071,0.362131224737427,0.300243178197283,0.539019200002289,0.303358955616376,0.562896906505411,0.298813531194936
2072,0.36226581615728,0.299930680891992,0.538611238707387,0.303761688800795,0.563127505415909,0.298685083152525
2073,0.362276891772987,0.29968702916246,0.538415804127649,0.303761379655871,0.563278379611322,0.298593627483797
2074,0.362164951287096,0.299640570580811,0.538455952794106,0.303801885422167,0.563393323644372,0.298662575514887
2075,0.362210980310293,0.299344898628942,0.538558270072891,0.303383169697712,0.563649592080912,0.298435249624179
2076,0.361956195243952,0.299933795784354,0.538666621979388,0.30336498345213,0.563910421636164,0.298205247130072
2077,0.361897413681301,0.299792877290481,0.538793059599584,0.303498989674447,0.564077367983439,0.298007935708645
2078,0.362116501529184,0.299620562719503,0.539055623102645,0.303335395906265,0.564247092203547,0.297848853762305
2079,0.362014026834413,0.299890147531723,0.538360936500947,0.303757411902389,0.564217327596459,0.29775000131122
2080,0.361794048162154,0.300221769593834,0.538053867123499,0.304102533714587,0.564179490200426,0.297735295915698
2081,0.361083225464448,0.300557899993001,0.5380293268364,0.304196620301002,0.564222677636624,0.297649408235788
2082,0.361066567969686,0.30044902202316,0.538099500014155,0.304262062743718,0.564081584691055,0.297707694107772
2083,0.361365107640022,0.300439023249476,0.537950317344998,0.304658765635567,0.563754405831492,0.298018597628721
2084,0.361294899755054,0.300614931223684,0.538075665998378,0.304665361304051,0.563868447717327,0.297808370967283
2085,0.361017001996587,0.300763647419323,0.538052672010855,0.304662284972304,0.563972625415081,0.297757906145724
2086,0.36084483471485,0.300658346576215,0.538302182859767,0.304373267679095,0.563841582544562,0.297786134934364
2087,0.361293967546401,0.300753429113791,0.538526906548254,0.304178198791385,0.563699027890787,0.297996496257201
2088,0.361418487315458,0.30075843363308,0.53884955391574,0.303976619772322,0.563597471288516,0.297961379938316
2089,0.361327387623287,0.30067900200576,0.539295618620754,0.303541460950674,0.563790565145358,0.297835107933542
2090,0.361447843140149,0.300698348449436,0.538943520993652,0.303683479891171,0.563614623136745,0.297903305173613
2091,0.361192599890668,0.30092221689209,0.538833993015481,0.303838881159266,0.563531668944604,0.29799056470994
2092,0.361079793259095,0.300884822413965,0.539073575549144,0.303595405797468,0.563428396453058,0.297915840318586
2093,0.361282367965692,0.300839176853956,0.539284968860673,0.303456593186409,0.563597103212062,0.297842951616809
2094,0.361330686455745,0.300806097235949,0.539445329943166,0.303521397032426,0.56358985784468,0.29796071517282
2095,0.361312162121119,0.300672102056641,0.539864885876218,0.303410399342636,0.563651616043889,0.298091102885174
2096,0.361311714786709,0.301040546878005,0.539753212743255,0.303214154050904,0.563543781954033,0.298338535315207
2097,0.360929251702527,0.301045438324253,0.539551983664312,0.303370939125928,0.563503537315704,0.298537186874471
2098,0.360952314815744,0.301291551467028,0.539719982057513,0.303146927083188,0.563617553389394,0.298404279075295
2099,0.361007671159221,0.301250443495522,0.539715419516501,0.303027611924773,0.56376207078272,0.298368470782958
2100,0.361023120912867,0.301450956115585,0.539905248902271,0.30281039086492,0.563680020845142,0.29838792811242
2101,0.361020566301839,0.301696837585861,0.539729206747,0.303195964477008,0.563621682676116,0.298493194153892
2102,0.361116265887283,0.301413692525462,0.539658193254215,0.303212269221429,0.563740177160068,0.298457621045068
2103,0.361329376015512,0.301386691946554,0.539317050665217,0.303655720894464,0.563802447490722,0.298375992798498
2104,0.361490390495285,0.301490063245481,0.539337843806242,0.303651707121461,0.563905927347367,0.298308478533351
2105,0.361263204205555,0.30147249207743,0.539435979169314,0.303722310941429,0.564215679442766,0.298182542904015
2106,0.361467812366029,0.301304435870874,0.538934018051191,0.304180971582288,0.563849743188396,0.298557594545389
2107,0.361588501183891,0.301704678363745,0.539042772685118,0.304027582156817,0.563775984293471,0.298819138027327
2108,0.361985284712252,0.301412628397183,0.539758447007937,0.303674835924876,0.563876636626114,0.298937511735163
2109,0.361739969566678,0.301297626970821,0.539875730191081,0.303563311661319,0.563824254956454,0.298979811274042
2110,0.361577803210173,0.301280793601451,0.540254884862607,0.303428018274253,0.5638095376832,0.299100178468535
2111,0.361407237589205,0.301639936633474,0.540343944036406,0.303350343523024,0.563564105070512,0.299234674070164
2112,0.361623654494917,0.301052448900292,0.540172905226657,0.303430303091364,0.563759890629301,0.299156816680811
2113,0.361526291283484,0.301139727672997,0.540208366970656,0.303309418291142,0.563801406286811,0.299080580410979
2114,0.361528890904059,0.300886106620252,0.539756378307025,0.303619656493397,0.56407007425149,0.298903372439053
2115,0.361965224360299,0.300539932339566,0.539839556795602,0.303632667530433,0.56371493704275,0.299205482617742
2116,0.361766077095752,0.300371542830004,0.539757894299445,0.303700451477281,0.564065930623688,0.298954602495519
2117,0.362005081456835,0.300106773538151,0.540337585278962,0.303495264563273,0.56426141186441,0.298826347994542
2118,0.362132446418356,0.300069824459478,0.540423339329246,0.303483315999866,0.563976545973423,0.298856764307427
2119,0.362174275638919,0.299969657631437,0.540240123778216,0.303679499944624,0.564134688268088,0.298757933608781
2120,0.362512027481478,0.299606800407522,0.54045204110672,0.303489699688309,0.564075726925442,0.298835960813234
2121,0.362610103054066,0.299420953283761,0.540367590206608,0.303502651401082,0.563951493853293,0.298818891821431
2122,0.362770445175021,0.299411140900613,0.541085072962851,0.303036871742525,0.563880332282596,0.298724029656685
2123,0.362479987054679,0.299673366979364,0.541064197976176,0.302846534132445,0.564165545478944,0.298401842305408
2124,0.362723157548618,0.299373229903404,0.540792157945486,0.302768047416448,0.563871625591882,0.298620182931818
2125,0.362587210053036,0.299415690281973,0.540657187941262,0.302809595413869,0.563935321602205,0.298512034507474
2126,0.362356255703932,0.299237629972492,0.540553793505502,0.303047593568684,0.563878967298828,0.298611518159175
2127,0.362831619625399,0.299189137100794,0.540236848557776,0.303346221584034,0.563884223038016,0.298806622692788
2128,0.362867654543526,0.299111875915834,0.540636903064294,0.30295181112124,0.564106379749597,0.298730721314049
2129,0.363062673854782,0.29875219794171,0.540614389076323,0.302952829283914,0.563948717386983,0.298990585835026
2130,0.363247110322795,0.298904853811147,0.540287481604786,0.303217135692538,0.563963742413492,0.298775671565306
2131,0.363130321775817,0.29909681135653,0.539519936167973,0.303956023698774,0.563891361082722,0.298788236367807
2132,0.363167905211782,0.299108164595829,0.538703699063285,0.304483454831431,0.564056727454868,0.29875936974983
2133,0.362884301969953,0.29928275514507,0.538606159122191,0.304594955796285,0.563983479518393,0.29898618307838
2134,0.362926609062708,0.299499135578396,0.538240494137184,0.304977092745687,0.563700376190405,0.299105767176914
2135,0.362434073791147,0.299572345928513,0.538676064647663,0.304768772583093,0.563621248376632,0.299165352717649
2136,0.362368532130989,0.299967539785499,0.539296622681981,0.30427564721293,0.563889670509523,0.299056683113722
2137,0.362209868238305,0.299926625955162,0.539625246542784,0.303935366953142,0.564013571809097,0.298896061395634
2138,0.362289679471557,0.299833788466581,0.539415066292584,0.304098055740975,0.563934368368614,0.299084063740832
2139,0.36231600541937,0.299895736392914,0.539307314198695,0.304035183190894,0.564061060748301,0.29910844554021
2140,0.362447793124299,0.299849592647644,0.538809124114757,0.304381734264674,0.564004125920031,0.29909075636109
2141,0.362191855477785,0.299777032352023,0.538540447361613,0.304821682016774,0.563734392447408,0.299074763362516
2142,0.361722621311236,0.300280413052374,0.538775640338463,0.304780155370167,0.563718772756643,0.29905129461033
2143,0.362012441406011,0.300250474310926,0.538599593123838,0.30492504215941,0.563895098014358,0.299069001405328
2144,0.361557550372395,0.30033913162104,0.538525862503762,0.305195840646323,0.563890466869595,0.299067707821569
2145,0.361893831048977,0.299995206374051,0.537981442412579,0.305698295729633,0.563890080755331,0.299021185141922
2146,0.361536904636103,0.300039028375436,0.5383263813309,0.305092300865994,0.563913680391928,0.299075688920694
2147,0.361411433523308,0.300165010677713,0.537977037552408,0.305266818302561,0.563960598581282,0.298885358806755
2148,0.361064890732272,0.300252330503199,0.538408571827569,0.304885832524516,0.563934750732069,0.298920532963373
2149,0.361213979227587,0.299976040155412,0.537740142212958,0.305505446807769,0.563832739180437,0.299134262151958
2150,0.361240590649416,0.299907065987988,0.53825066483658,0.305071499573886,0.563454140133681,0.299467080980937
2151,0.361300685423092,0.299560434202059,0.538213866543142,0.305106645966116,0.563530258662556,0.299527270246628
2152,0.361061435053686,0.299884957271716,0.538522290046828,0.304832382448015,0.563450747554038,0.299543938466624
2153,0.361157235060943,0.299908898816611,0.538854074344074,0.304464427337218,0.563617730972375,0.299507061570693
2154,0.360967396554489,0.300045377344997,0.538698249343133,0.304525151690871,0.56384135298353,0.299278698046988
2155,0.360972905297494,0.300178561918108,0.538524631543529,0.304632321196132,0.563528534932428,0.299513355326144
2156,0.360587436074858,0.300565307744922,0.538668047921479,0.304368756372329,0.563593624006311,0.299605025326539
2157,0.36063733947041,0.3005740094117,0.538690728735544,0.304266566921163,0.563577376039126,0.299870881400733
2158,0.360345506136523,0.30059438074841,0.538941672374567,0.303900362285493,0.56345643382503,0.299919401322501
2159,0.360218887968906,0.300740214878426,0.538854075168056,0.304059600204415,0.563386402083347,0.300164008397348
2160,0.360520618558383,0.300823740763244,0.539159251146143,0.303774445609444,0.563338560734822,0.300309469108369
2161,0.360258291389206,0.300869047867823,0.539293385703751,0.30395992898145,0.563293118014847,0.300448087056087
2162,0.360069689497339,0.301132352944272,0.538740434975689,0.304327225907156,0.563186257725605,0.300600972821735
2163,0.359669656952689,0.301233358453382,0.53853712345416,0.30472534562244,0.563225563775858,0.300746883709761
2164,0.359829319771272,0.301264060757559,0.538366600678032,0.304807121352753,0.563373998865863,0.300578064581407
2165,0.359815752842974,0.301402315586,0.538534705093003,0.304805631634418,0.563272714211339,0.300613899591883
2166,0.36001944947319,0.301236589275385,0.538757333458706,0.304717241102486,0.563421424591527,0.300578364812282
2167,0.35968937900288,0.301052693611165,0.538990670369467,0.304585400963576,0.563920373608984,0.300287700147484
2168,0.359830508485026,0.301308639394694,0.539170211601378,0.30443566943542,0.564044206900256,0.300278031763753
2169,0.35956133926637,0.301434299071488,0.539078593910657,0.304510709101604,0.563680411566882,0.300722304939666
2170,0.359526073232739,0.301989038465838,0.539223048443911,0.304359495748383,0.563577060473068,0.300601009653574
2171,0.359330681353845,0.30228586379336,0.539279930423846,0.304585922490453,0.56348954673879,0.300576995421459
2172,0.359143746882825,0.302484452640142,0.539072139889526,0.304866986427172,0.563122920313377,0.300658694861302
2173,0.359387395592273,0.30269350205585,0.539321352004167,0.30469804392409,0.562967243086884,0.300682477586744
2174,0.359456446670032,0.302680826505438,0.539406624265428,0.304749397695088,0.563424111083495,0.300266967985262
2175,0.359117515254978,0.303020677474403,0.539475490636875,0.304329708947029,0.563442965823749,0.30041796881479
2176,0.359230407150497,0.303070508106877,0.53993957886547,0.303764368291589,0.563467064154071,0.300445656511581
2177,0.35961918120484,0.303163649793587,0.539808895273733,0.303974917137086,0.563564829631382,0.300491371922413
2178,0.359112650712251,0.303641722079362,0.539993692305938,0.304047492627513,0.563723862260214,0.300260284963191
2179,0.359253642837401,0.303888409059249,0.540044327677386,0.303999799038409,0.563503815452395,0.30037118217159
2180,0.359121317123336,0.30413766339428,0.539548518064431,0.304187260793617,0.563421247016606,0.300166941873986
2181,0.359237165119356,0.304106103474964,0.540058125241698,0.303560311981956,0.563927471272127,0.299804726088332
2182,0.359202361891299,0.304173711853843,0.54026773480573,0.303397188154467,0.563992716736281,0.299732780580698
2183,0.359554777709219,0.303718842776352,0.540617032862175,0.303222287676331,0.564170195263249,0.299623190365287
2184,0.359915836714255,0.303178735373443,0.541163982703451,0.302610674292262,0.56413830434706,0.299735886120804
2185,0.359985731591894,0.303002997652879,0.541016885405918,0.302693701221192,0.563934914637296,0.299994444975188
2186,0.359811311429487,0.302917229815501,0.541054228312008,0.302481880579278,0.563570157951582,0.300287756962616
2187,0.359489167045931,0.303251770564415,0.54119848958565,0.302709204061889,0.563550235632385,0.30034950985024
2188,0.359341240018473,0.303459739194808,0.540816299967243,0.302963619813129,0.563293949082232,0.300369429986333
2189,0.358913695379758,0.303953747435895,0.540637723089325,0.303046167333493,0.563078670618829,0.300414145760815
2190,0.358643282952155,0.303958089028323,0.540260516199491,0.303374584203457,0.563111247728431,0.300225641209169
2191,0.358462926253811,0.304115714825151,0.540289192661139,0.303412112121021,0.563114648421503,0.300494518605916
2192,0.358145773311784,0.304296768813822,0.540345175815636,0.303155728134909,0.563199500159112,0.300513876160422
2193,0.357861201945021,0.304388695263676,0.540298931702809,0.303395272847988,0.563294800549473,0.300568382104537
2194,0.357947951047126,0.304344561915517,0.540141157556207,0.303635516465726,0.56322073472394,0.300641051277623
2195,0.358221262706425,0.304549583827124,0.539653753143911,0.304080617485989,0.563508958232934,0.300452159924834
2196,0.358345484597671,0.304420767938655,0.539878476012507,0.303959721974392,0.56363405225261,0.300355131062483
2197,0.358490169708842,0.304253367832905,0.540031707189793,0.30409538438088,0.564034762330831,0.300057038438013
2198,0.358416321874598,0.304191886817771,0.539984313608517,0.304047376134196,0.563878358077479,0.300168146224864
2199,0.358353933384672,0.304382667048505,0.539742869820927,0.304228928549636,0.563836536490332,0.300179556127477
2200,0.358392661290386,0.304531058381172,0.539511317194836,0.304641770332274,0.564045950944972,0.299975674795733
2201,0.358110540038158,0.304656389341436,0.538990069503575,0.305031701723291,0.563825165677189,0.30024330311983
2202,0.358051811003094,0.304816449735226,0.538378405744736,0.305547249146278,0.56335333858816,0.30070604216366
2203,0.357393075735764,0.305476652619049,0.53812332986574,0.306012691371201,0.563525983484531,0.300397678908334
2204,0.3571589565263,0.305352435962872,0.537910952176414,0.306097928194243,0.563670946751034,0.30032240151605
2205,0.356929905612256,0.305309789380953,0.538069990502763,0.306211679996224,0.563827084572663,0.300377171827349
2206,0.356601510433173,0.305238814178581,0.538210795928571,0.306244084971536,0.563902639448182,0.300378266232862
2207,0.356309283922011,0.30545949788195,0.538087866319427,0.306489843490304,0.563909239063221,0.300319718473121
2208,0.356211518571915,0.305826722976863,0.53852768892017,0.306014330230128,0.56393918637411,0.300322806765735
2209,0.356005370255994,0.306178138307945,0.538151491393715,0.306527559452129,0.564086542573727,0.300250465661947
2210,0.356139762610107,0.306053745665401,0.538142829145767,0.306590704972453,0.564033043619796,0.300069691146077
2211,0.356176070535033,0.30610103589921,0.538429368380683,0.306460375657871,0.564034876589143,0.299925774476933
2212,0.356032667497136,0.306618802221487,0.538677205967949,0.306455685251086,0.563962443061803,0.300108369251364
2213,0.356300553723293,0.306560711592994,0.538583670009843,0.306586074760612,0.563794967902027,0.300269380109745
2214,0.356362081673782,0.306706127719907,0.53866420176295,0.306567051090676,0.563923359555827,0.300024463678652
2215,0.356269544097091,0.306716213900616,0.538854705577575,0.306231285291407,0.563673402036897,0.300407123367508
2216,0.356237531798781,0.307146943447195,0.538641455340198,0.306715921663356,0.563681104941087,0.300523811031193
2217,0.355944597358037,0.307347670051572,0.538725895874694,0.306518119636183,0.563768349968764,0.300478320721705
2218,0.355146408069864,0.307429787912062,0.539223778006141,0.30584794880443,0.563895920449952,0.300394070639146
2219,0.35495589499316,0.307463497551604,0.539521810236299,0.305494359793883,0.56393346074542,0.30044931642708
2220,0.354751576338611,0.307623444154319,0.539749485383668,0.305390844275979,0.56410302676153,0.300403801627735
2221,0.354919315488207,0.307355265388626,0.53983394225208,0.305398234676012,0.564595170540862,0.299989419299966
2222,0.355221495847607,0.307213596817509,0.540342117427235,0.305025130353623,0.56428317964887,0.300228383712147
2223,0.354955397669072,0.307097916369201,0.540272233869257,0.305263588292452,0.564389749020642,0.300353652523871
2224,0.355159956252194,0.307101647419484,0.540248564890896,0.30518113556136,0.564043612930875,0.300717602339514
2225,0.354770259000089,0.307332630239424,0.540642327818527,0.304592549711216,0.563797796920485,0.300966212293687
2226,0.354462023748835,0.307477937824132,0.540139343936661,0.305003870902945,0.564186915682261,0.300674855301792
2227,0.354672740985334,0.307657343358614,0.539743245751718,0.305469935790676,0.563994889436798,0.300870126894726
2228,0.353855214979006,0.307913160448401,0.540361791886239,0.304841171378843,0.564326828143635,0.300598147093374
2229,0.353669675164731,0.307698861353542,0.540627723224804,0.304689100153637,0.564368044004898,0.300682099501838
2230,0.353415377937375,0.307729605979385,0.541266087441993,0.304129257064203,0.563946337971619,0.300974348347695
2231,0.353175682859139,0.307799192542619,0.541264963949455,0.304099391827852,0.563974613441535,0.300918162779045
2232,0.353096817374293,0.307750256290343,0.541421964031026,0.304169782933051,0.564077735282471,0.30096194655723
2233,0.353076747206721,0.307671842015883,0.54173319905242,0.304090541710608,0.564125681590964,0.300911334700945
2234,0.352828269592711,0.307604049758246,0.541484715790304,0.304348829561627,0.564093721796937,0.300898515199542
2235,0.352866015100272,0.307621040290891,0.541413088229763,0.30451329923239,0.563826370320086,0.30116438242436
2236,0.353004952087595,0.307210773597666,0.541570712691125,0.304476539052852,0.564133313211178,0.300765113227872
2237,0.353122085566037,0.307213484810561,0.541048870234549,0.30476307889492,0.564098297727799,0.300831904850235
2238,0.353022828788705,0.307337548063087,0.541033965591427,0.304874945311732,0.563830841357056,0.301068830077056
2239,0.35316445636221,0.307388161171396,0.541224009437142,0.304694992018185,0.56394836232857,0.301159874483175
2240,0.353425514926223,0.307462833373959,0.541141600852792,0.304839282905136,0.563757919562077,0.301275927723984
2241,0.353564255055731,0.307526710257632,0.54096966226865,0.305187905142853,0.563674548454898,0.301325488734943
2242,0.352904105891336,0.307682508316149,0.540481785313706,0.305891218252135,0.563659469803907,0.301363268900933
2243,0.352700647699577,0.307944991910298,0.540181651504314,0.306160300205227,0.563478714172758,0.301330359734016
2244,0.3527133630213,0.307950185315216,0.54024228279245,0.306241523053606,0.56330294102822,0.30134415350504
2245,0.352654839493264,0.308010315314558,0.540373933133099,0.305907431485151,0.563246501200981,0.301479077200141
2246,0.352591099060717,0.308347670778726,0.539899691762026,0.30627487834778,0.563051021346316,0.301578750964538
2247,0.352951596140021,0.307848412494616,0.540071335500238,0.306311560602176,0.563163942088569,0.301545549462307
2248,0.35287204939422,0.308276624436493,0.540184883031966,0.306169880726617,0.56273687146045,0.301850074522767
2249,0.352685150057034,0.308514865338745,0.539765566226845,0.306735764660805,0.562905241362558,0.301753094490125
2250,0.352714186163544,0.308445051224777,0.540110607107193,0.306343107392968,0.563003799594568,0.301750200122061
2251,0.352371758441124,0.308423586633336,0.540093683074229,0.306350902905766,0.562986280406481,0.302011411200123
2252,0.352120830021853,0.308352772707794,0.540235298180591,0.306390970869419,0.56303118577594,0.301816973211767
2253,0.351958629137155,0.308616042389006,0.540380006200359,0.306314769501141,0.562928927171787,0.301807996617114
2254,0.351952356809718,0.308659464291608,0.539691122141328,0.306669546594375,0.563010543476838,0.301536302027958
2255,0.351821753704524,0.308754013708058,0.539103079575017,0.306940725741667,0.56297773052463,0.301547803091355
2256,0.351143015874364,0.308795828192556,0.538982851507788,0.307220066732095,0.56300978092106,0.301479480238332
2257,0.351200487741817,0.308453477548616,0.539454207227718,0.306818377520973,0.563281117601888,0.301301115513384
2258,0.351387323972989,0.308286192702166,0.539435322158317,0.306718199054492,0.563405210227335,0.301198390901945
2259,0.351101371518442,0.308539675756962,0.539800779883257,0.306711524912182,0.563729746490521,0.300883455041698
2260,0.351140334431651,0.308709933740636,0.539957527310656,0.30669341167136,0.563940975565209,0.300560431204822
2261,0.351282410171015,0.308401123948918,0.540141921803126,0.306503369057008,0.563733042032663,0.300969430559751
2262,0.351515352666306,0.30819896329081,0.540530770972594,0.306373749926254,0.56373867908102,0.301158907611323
2263,0.35168089980319,0.308385383045342,0.540707007336773,0.306291513219985,0.564047568868233,0.301063126646293
2264,0.351831475911507,0.308571769629353,0.540818256014456,0.306165040632169,0.564245898157499,0.300921730560205
2265,0.351589353790629,0.308455686578668,0.540944804970393,0.306114828435449,0.564449923963378,0.300911848367367
2266,0.351428547383822,0.308707697853321,0.540708563143551,0.306223658431154,0.564829256456135,0.300474552842055
2267,0.35165739240662,0.308572350996639,0.540964799545465,0.306178280166014,0.565006578425476,0.300357236849707
2268,0.351304744767872,0.308840186556301,0.540721788111266,0.306488363215155,0.565067092445632,0.30036491214719
2269,0.351350527505313,0.309006178977927,0.540753129871641,0.306694523191701,0.565127404458426,0.300368729396838
2270,0.351764680106358,0.308778940888403,0.540509167590587,0.307012798362633,0.564958674783827,0.300549602377768
2271,0.351735785507115,0.308775215927867,0.540258691365947,0.307471534752815,0.564953352920175,0.300580628677487
2272,0.351442728430602,0.308989301609679,0.539884429750644,0.307750574165623,0.564801916234822,0.300858887797895
2273,0.351565430293207,0.308819881901968,0.540340309526651,0.307445652985171,0.564763761603642,0.300862182785214
2274,0.351202479018655,0.308881262464778,0.540530713048207,0.307413630762451,0.565036924472062,0.300805543171329
2275,0.351481394393665,0.308648747027227,0.540977645792633,0.307293234884818,0.565316498282826,0.300503395409858
2276,0.351546039543121,0.308696179755187,0.541003667356664,0.307262852757528,0.565546537927757,0.300260646460838
2277,0.350826297159482,0.309484035364006,0.541536080749493,0.306756478034788,0.565711582777061,0.30019841328866
2278,0.351073253872334,0.309498689853488,0.541615276347358,0.306575676051652,0.565650236012548,0.300256473692762
2279,0.350895765229841,0.309419367228018,0.54150734775567,0.306812978421326,0.565798862227149,0.300236471990084
2280,0.350627930449898,0.309608286885531,0.541692093053653,0.30656899548337,0.565413501172843,0.30047792900531
2281,0.350860492125089,0.309647837235671,0.541703045382614,0.30651699848524,0.565403288844446,0.300484677724094
2282,0.350648092307799,0.309856660996974,0.541975581981344,0.305893435691621,0.565286064302852,0.300611012352965
2283,0.350817711991929,0.309848410149643,0.542135454360451,0.305820206039742,0.565206498067312,0.300667583987713
2284,0.3505997275797,0.310095796446753,0.542096583564448,0.305751858834664,0.56517401457044,0.300855220695149
2285,0.35033974069542,0.310096791771149,0.542304252397601,0.30606200763466,0.564838104816803,0.301306091444639
2286,0.350136880162249,0.310261709504385,0.541803662298871,0.306178216019659,0.564666300475696,0.301495586690421
2287,0.350448872249271,0.310177420120428,0.541360112494047,0.306693001438582,0.564552064089865,0.301396907070221
2288,0.350352122073071,0.310377666454679,0.541069226434063,0.306881857078538,0.564623486255259,0.301441558289596
2289,0.35057788118471,0.310414672717169,0.540992310013514,0.306880720299084,0.564823104533463,0.301249222966448
2290,0.350937855143137,0.309872173500594,0.540984106004456,0.306970636325871,0.564932306048304,0.301164993549259
2291,0.350926112487888,0.309626755626382,0.541059329686008,0.306836897869187,0.565035470648686,0.301153218693241
2292,0.350627886223013,0.309784419428223,0.540921445481981,0.306902420135877,0.564925112082014,0.301281050275076
2293,0.350202428341069,0.310125697489405,0.541022596254029,0.306820709849367,0.564811095236707,0.301379468535923
2294,0.350304266312475,0.310099062739763,0.541118445236632,0.306510966374149,0.564821661676444,0.301529132351211
2295,0.349791094659162,0.310521218212536,0.541264028357764,0.306480798186301,0.564608836005665,0.301847035103958
2296,0.349450122124855,0.310766864794621,0.541541137310559,0.306541631134337,0.564651553562392,0.301801910126921
2297,0.349472125930995,0.310592385239498,0.541016997818093,0.307133533202092,0.564563327721141,0.301916098082914
2298,0.349341391052692,0.310672805304521,0.540428842418288,0.30760999503524,0.564380555956611,0.30214372851933
2299,0.349237518757643,0.310490908209415,0.540532363609325,0.308082708787739,0.564381194006271,0.302067864014921
2300,0.349665738705458,0.310522187150671,0.540710438785047,0.307859498296583,0.564326855855647,0.30207171063273
2301,0.349658229230917,0.310228329151189,0.54117987968166,0.307363572358553,0.564185444516404,0.302152895089804
2302,0.349743473328828,0.310216462570193,0.541033433379794,0.307592731385536,0.564068903211932,0.302104076040411
2303,0.34981601761663,0.310442402626958,0.541041705024096,0.30774065923915,0.564046509146418,0.302054637436546
2304,0.349778124922023,0.310616395895197,0.54104867440108,0.307776024541463,0.56414094248767,0.302088935734392
2305,0.349852579015512,0.310505291753905,0.540939290714203,0.30804384458894,0.56419640382485,0.302115225936785
2306,0.349885429522325,0.310600257428081,0.540966000466513,0.307950319332372,0.564028431969969,0.302214419391714
2307,0.350225609408121,0.310689444599249,0.540558458815262,0.308460447941744,0.563922275184815,0.302200167530736
2308,0.3500394516254,0.310937520739719,0.540791020859856,0.308111072197997,0.563927003164931,0.302248853095599
2309,0.34987599406079,0.311156523938318,0.540808618919835,0.308239626248929,0.563745885261769,0.302251473577974
2310,0.349686503937346,0.311224879792316,0.541009047776288,0.308222181878202,0.563748228238333,0.302307580866441
2311,0.349543736479766,0.311012340453963,0.541083260303538,0.308254438078297,0.563967798869257,0.302161863784308
2312,0.349880903797,0.31083047163872,0.541336166575116,0.308033315190518,0.564288781289988,0.302010353496199
2313,0.349710044724657,0.310924793641729,0.541480961038459,0.308258936467583,0.563902050863185,0.302232230916664
2314,0.350056475531659,0.310921873461994,0.542112636593122,0.307716740105995,0.563429307596106,0.302483629806965
2315,0.350251283353265,0.310653973989636,0.542150508864244,0.307497480576748,0.563195303889684,0.302670790083734
2316,0.350232335504993,0.310776118236408,0.542363487200514,0.307402908312604,0.563302980118279,0.30266657423503
2317,0.349730744756312,0.311119842386677,0.542510884580069,0.307337426983322,0.563229610627642,0.302785985075798
2318,0.350039733000145,0.311099689194311,0.542606638144149,0.307361183651977,0.5631484352708,0.302809460723439
2319,0.349935165046635,0.31085654102271,0.542420651443762,0.307456738868382,0.563195504956223,0.302765609410417
2320,0.349778146910325,0.310827550283213,0.542611124544794,0.307319421992258,0.563141489787379,0.302895644197296
2321,0.350151218432852,0.310406736751543,0.542439504381532,0.307498647086021,0.562950152916629,0.303206474265924
2322,0.349996517221592,0.310862730049595,0.542295845789503,0.30759485395957,0.562858692927881,0.30328828722052
2323,0.350157958134618,0.310667194490721,0.542497165731488,0.307432721329222,0.563314933350333,0.302956421796836
2324,0.350155594689121,0.310900627176341,0.542388702229302,0.307525037541979,0.563331305972456,0.302951861859206
2325,0.350066537509374,0.311507224885386,0.542301087982365,0.307254470730751,0.563298252688647,0.303048780607476
2326,0.350163934505718,0.311502460021608,0.542591772740738,0.30696727891848,0.563408026305806,0.302958381962808
2327,0.350329384595755,0.311494136570851,0.542284652788343,0.307294054418884,0.563474837472568,0.302808235768604
2328,0.350491069165234,0.31135214765656,0.54224119787869,0.307231484761296,0.563614172183602,0.302635796998002
2329,0.350649354844279,0.311515797010031,0.541889807673544,0.307854346477327,0.563701325420959,0.302587780170659
2330,0.350969327291742,0.311659180290458,0.542118915509177,0.307742856767012,0.563871327481284,0.302461710983044
2331,0.350889586994255,0.311566752830723,0.541898609446206,0.307916473900309,0.563596923048588,0.302647831119315
2332,0.350894059250104,0.311760734532725,0.541921547485992,0.307664984756337,0.563544137694252,0.302824922412105
2333,0.350894357928183,0.311683783016844,0.542141673974304,0.307646177235034,0.563893125515382,0.302592055497275
2334,0.351223684215405,0.31193147726264,0.541655278085447,0.308008863356063,0.563850001007978,0.302670425778926
2335,0.350757563243895,0.31220745835745,0.54173469216222,0.308038197309498,0.563733112511246,0.302820302516
2336,0.350855213499365,0.31219660418925,0.541693895001282,0.308044499524602,0.563702306456334,0.302923430692034
2337,0.350591411823765,0.312045778475025,0.542179190184043,0.307613945349708,0.563699982986213,0.302860575141107
2338,0.350425990082372,0.312206861208866,0.541775470387221,0.307948595650205,0.563767849904977,0.302799162833581
2339,0.350719008661369,0.311910627741063,0.542037273124768,0.307664807359927,0.563724597176997,0.3027480357859
2340,0.350743474037685,0.312098337446835,0.542684825925114,0.30692519105557,0.563516534208654,0.30295220698051
2341,0.351037260296758,0.312013931974278,0.54344667690905,0.30625063199516,0.563589866124831,0.302884364452888
2342,0.351114015244794,0.311731892348649,0.543530579811349,0.306155853279866,0.563551030353617,0.303008208820552
2343,0.350575587611962,0.312191331615939,0.543810848901896,0.305902373664506,0.563687991591072,0.302895955945931
2344,0.350386323223804,0.31202189597429,0.54387613214565,0.305438455274447,0.563934711007936,0.302733117863102
2345,0.350138681913433,0.311906217955826,0.543990038833293,0.305224460582622,0.563764062433899,0.302865056603854
2346,0.35009839032493,0.312125000493196,0.543785254234418,0.305625772170556,0.563873506931464,0.302740230025397
2347,0.350483340774959,0.312000959198348,0.543719276960604,0.305904957787373,0.563950019452912,0.302702869832616
2348,0.350154135539909,0.312661238523513,0.543608194646204,0.305962995834377,0.563927228206939,0.302827218347671
2349,0.349885952136877,0.312725643173288,0.543586124412883,0.306036574950136,0.563725771140976,0.302997377721377
2350,0.349862672042458,0.312732972646342,0.543480249209248,0.30612045692615,0.563682500758975,0.302900570420401
2351,0.349614206665657,0.312716550910136,0.543708947873322,0.305919116064387,0.563588424974502,0.303078493556382
2352,0.34935089990927,0.313010661511338,0.543838648406807,0.305926671220145,0.563721415847248,0.302873656462053
2353,0.349479286728174,0.312894574522738,0.544174701407009,0.305513069769943,0.563919003200212,0.30273503257364
2354,0.349748981998347,0.312894395026961,0.543851161848044,0.305681511906011,0.563883931405796,0.302726962004158
2355,0.349669965976513,0.31274458544436,0.54411324628891,0.305555941769229,0.564237712269047,0.302560882737075
2356,0.34980036822756,0.312748269741433,0.54375738072655,0.305743515879446,0.564460804549768,0.302187440773234
2357,0.349859719454397,0.312322451331797,0.54350403850983,0.305792937640761,0.564868005667772,0.301865095640462
2358,0.34989385705296,0.312501364045655,0.543541436185717,0.30551887950638,0.56478830918369,0.301966716008074
2359,0.349741470952284,0.312813171318784,0.543356506914172,0.305617317992712,0.564716824381157,0.302139558167979
2360,0.349557793480818,0.31315316890669,0.543440878469923,0.305530269188539,0.564323683685269,0.302420525442337
2361,0.34979599968626,0.313112020713236,0.54314804006638,0.305593000759531,0.564179387244832,0.302420062674874
2362,0.349902022266456,0.313238246657551,0.543017227516226,0.305380731130976,0.564055047950431,0.302426968926681
2363,0.349748046329003,0.313457641343703,0.542831817068966,0.305600322102339,0.564056210594236,0.302416528405463
2364,0.349931851620276,0.313226662319616,0.54286896105093,0.305479440881378,0.563948420126081,0.302441224333436
2365,0.349559029821865,0.313315580007178,0.543108044873943,0.305202692544196,0.563723574456934,0.302574066244245
2366,0.349424078589661,0.313240136785387,0.54294856133635,0.305511914835724,0.563689610931187,0.30254586260046
2367,0.348869014119649,0.313654983975263,0.543128309313499,0.305266943317491,0.563775108508951,0.302340582565274
2368,0.348927960570352,0.31346641305864,0.542917110617564,0.305684406684415,0.563648500314435,0.302492256978687
2369,0.348772809116382,0.313666739858201,0.542605078911685,0.306081945664649,0.563635021560615,0.302574446020647
2370,0.3488754676549,0.313610880436288,0.54293394695314,0.305692838670323,0.563635463724423,0.302606659330009
2371,0.348708824185915,0.313861742021775,0.543128841584086,0.305475967637577,0.56349228050663,0.30267922297254
2372,0.348548460096371,0.314054606372589,0.543339802805931,0.305458858385057,0.563356829575418,0.30295011912045
2373,0.348524584130886,0.314273404586445,0.543685317138162,0.305148092713385,0.563527785633485,0.302950516999969
2374,0.348413056164909,0.31432872275609,0.543655452156558,0.305166109661533,0.563458296674289,0.302888119246092
2375,0.348600189994129,0.314242662834489,0.543376091067873,0.305565502164787,0.563510551690125,0.302854986197406
2376,0.348267019526171,0.314500091773806,0.543243528317261,0.305727904505203,0.563511563055852,0.302933053638131
2377,0.34822613085261,0.314576136530681,0.542817219252255,0.306185828017471,0.563324632308266,0.303016225658273
2378,0.347922203951523,0.314693497999493,0.542984723849266,0.306021958282224,0.563425815775209,0.302999281696642
2379,0.348238711507598,0.314805965180364,0.543230519998734,0.305970088058984,0.563248099373109,0.303133986605041
2380,0.347981577556676,0.314988393927806,0.543208700613024,0.306264647079806,0.563437378932552,0.302952430629055
2381,0.347542417333489,0.315205137135543,0.54298605983083,0.306507968058416,0.563541590826079,0.302854908402652
2382,0.347594948048802,0.315116947941666,0.542581083606648,0.307139462721099,0.563388235754263,0.303229937092069
2383,0.347283194265992,0.315588027230819,0.542530486193366,0.307262718541358,0.563350833309068,0.303317991638576
2384,0.347428307172051,0.31501260133948,0.542759444908879,0.307091148555241,0.563260088475356,0.303413171753725
2385,0.347728174559539,0.314913570435432,0.542924020835085,0.306978980940475,0.563317466944683,0.30345528831542
2386,0.347334680191091,0.315265179610347,0.5431537664084,0.30689696490434,0.563688144090107,0.303350179909795
2387,0.347398664321963,0.315262006607568,0.543149466990602,0.307022920185148,0.563665604868026,0.303536105173832
2388,0.34734807840346,0.315118965320958,0.54278948797938,0.3073703498116,0.563804071231567,0.303503402259437
2389,0.347380513489631,0.315071672114948,0.542524314267715,0.307760725340195,0.563995038111755,0.303204472151211
2390,0.34708132037779,0.315448664791003,0.542771354758447,0.307523738784728,0.564114433101338,0.302933448253178
2391,0.347479263417645,0.315405860237412,0.542825832201367,0.307461791284013,0.563987790646992,0.303083779502178
2392,0.347594825038359,0.315129610861134,0.542507281791168,0.307658320000216,0.563828606001332,0.303234613051922
2393,0.347530081925302,0.315029894107319,0.542722024252074,0.307617413251417,0.563936222812418,0.303137976412619
2394,0.347118682531605,0.315218958573538,0.54225967679335,0.308002181232124,0.563844121204094,0.303172407898143
2395,0.347144258336813,0.315274395793579,0.541909062961857,0.308221401414076,0.563554922136193,0.30347604389185
2396,0.346998226896963,0.31539482087765,0.542466565484584,0.307697362644795,0.563698726802592,0.303420713622157
2397,0.347207270445684,0.315484160864134,0.542558612705931,0.307696648689213,0.563396993512236,0.303700730037952
2398,0.347424834230204,0.315295157183094,0.54230285746198,0.307848795789955,0.563516737907961,0.303418038589356
2399,0.347415493534327,0.315292299360271,0.542096033006098,0.308182783174727,0.563180778435259,0.303806253712811
2400,0.347260357717978,0.315397783750304,0.541965528658998,0.308183850002286,0.563055600997978,0.303973104385697
2401,0.347230665166614,0.315246873478899,0.542032278790953,0.308108323426616,0.562865619689848,0.304161540804569
2402,0.347194995739514,0.315439343876694,0.542275048791954,0.307934142348208,0.563023702511154,0.304151954152318
2403,0.347206507117493,0.315177340342936,0.542338019221202,0.307911897279908,0.562953707212447,0.30422958217376
2404,0.347838485505724,0.314852845548556,0.542730265012284,0.307573873754665,0.562807079349861,0.304311756381418
2405,0.347571510894007,0.315139491458986,0.542907000183661,0.307333016924812,0.562773298716353,0.304326793127429
2406,0.347257452463697,0.315435586846985,0.543010967316096,0.307157089496811,0.562698528271716,0.304420590523147
2407,0.347554498769402,0.315172462456474,0.542909762001503,0.30731181543951,0.562438678600675,0.304672210789097
2408,0.347785671905586,0.3148195081167,0.543120100054357,0.307236975186975,0.562785893269422,0.304515335539033
2409,0.34763944074728,0.314999232617938,0.543283384049981,0.306969799391046,0.562528458409812,0.304688054401196
2410,0.347694515917008,0.314776619215141,0.543709434178353,0.306469265671064,0.56233265303694,0.304920381589899
2411,0.347522879498071,0.314852156365917,0.54405085152246,0.306199748479782,0.562479304713755,0.304852350465391
2412,0.347509011454447,0.315160876144958,0.543973442546854,0.306405784830052,0.562461406270311,0.304773947764714
2413,0.347505763242213,0.31529416579977,0.543724114567076,0.306730524384551,0.562636806722993,0.304589786448574
2414,0.34731344952244,0.315493620031184,0.543990631647317,0.306544117051617,0.562393024968791,0.304910223908819
2415,0.347165391495123,0.315710225978682,0.543914105676213,0.306681348135549,0.562655918705025,0.304613685131227
2416,0.346997721191364,0.315379596656175,0.543539518371965,0.306846842546095,0.562942501827867,0.30432278883544
2417,0.346945287824749,0.3153829331981,0.543249292574565,0.307035719342364,0.562614799119692,0.304458235128521
2418,0.347047024145553,0.315146807717408,0.543469139729635,0.30708074809159,0.563095085588571,0.304077131943956
2419,0.34688408110868,0.315300231328741,0.543544890774171,0.306994721627484,0.563162753219985,0.304242696914793
2420,0.346967970734778,0.315094983290878,0.543324829594674,0.306906318286599,0.563157843216532,0.304237418483316
2421,0.346534245677244,0.315301486378806,0.543410996459634,0.306733635574957,0.563289686442885,0.304107886124084
2422,0.346469370086631,0.315238523682293,0.543755612162292,0.306398997051244,0.563301092860325,0.303982282766297
2423,0.34640501447203,0.315568983160641,0.543731047524101,0.306563060425802,0.563532973071553,0.303730678150327
2424,0.346380824639061,0.315551808252001,0.543905698907083,0.306550947433512,0.563883449021591,0.303439241154757
2425,0.346561851685166,0.315408963285967,0.54389139446079,0.306660428130331,0.563933896579654,0.303389426704328
2426,0.346714723591934,0.315397956215633,0.544293490316408,0.306522003579223,0.564001083565627,0.303272464188529
2427,0.346531077838481,0.315544566156489,0.544270503584346,0.30651294806738,0.563932882475051,0.303405959825128
2428,0.346376238084009,0.315603880498574,0.544490032028978,0.306215145832478,0.563801317857705,0.30347047992048
2429,0.345940191769249,0.315971164383064,0.544687978972462,0.30606550243621,0.563863809482012,0.303344002499565
2430,0.345946062983533,0.315908884988697,0.544922907771987,0.305837993943117,0.563790410382198,0.303424524855059
2431,0.346195137191891,0.315631392850027,0.544982926078693,0.305973773859225,0.563740541302941,0.30354241750537
2432,0.346072218285044,0.315756344615734,0.545147225737488,0.305799654083723,0.563839421958179,0.303540690549566
2433,0.346409629217483,0.315833981319398,0.545300098766187,0.305767582150201,0.563842038474367,0.303465426772082
2434,0.346546349169015,0.31567343612132,0.544727459999968,0.306300826029382,0.563920872163354,0.303489443009603
2435,0.346406816184188,0.315737255923949,0.544373592480679,0.30650452606049,0.563946503404666,0.303557776891778
2436,0.346515710906737,0.315767124449841,0.544575789813736,0.306290568632975,0.563906414699962,0.303624678933768
2437,0.346748990030868,0.315688434583397,0.544603633131979,0.306649448749296,0.563856616543705,0.303694911660738
2438,0.346853544221555,0.315724819284196,0.544717784175289,0.306623149700222,0.563869144167522,0.303715731289174
2439,0.346689000448311,0.315873064213314,0.545261952732655,0.306036237191251,0.563684968157971,0.303919457490491
2440,0.346920775497516,0.315907352496766,0.54540003971317,0.305764064305022,0.563842651066813,0.303788988791272
2441,0.346789738511205,0.315955208051092,0.545411640632483,0.305676520776239,0.56371087530881,0.303907042316488
2442,0.346742798236301,0.315885513866369,0.545717350949475,0.305586495963642,0.563488713590176,0.304158670312269
2443,0.346888871494316,0.315709454500866,0.545780637778157,0.30559798740939,0.563226829216967,0.30427303076858
2444,0.346706000594001,0.315645860172605,0.545733353726789,0.305594829909417,0.563091282472387,0.304335515801803
2445,0.346548053782945,0.315819488975864,0.545733457591056,0.305662836466285,0.563309644332517,0.303931707968615
2446,0.346317802313722,0.31588012377386,0.545997365067337,0.30556066351677,0.563209979880941,0.304067674530031
2447,0.346828651446518,0.315751196996045,0.545733489529389,0.305578187981174,0.563277340544025,0.303997521423106
2448,0.346646586629155,0.315994378020024,0.545791134104365,0.305708551671035,0.563123250890228,0.30400561504661
2449,0.346752644042045,0.315933537389847,0.545965024807652,0.305620344038819,0.563225063186289,0.304000898384508
2450,0.34643987691433,0.315908701367647,0.545566929974682,0.306109026123263,0.563220264360028,0.30411101740713
2451,0.346636599782466,0.315795449821256,0.54502003239573,0.306864886614784,0.563447987642891,0.303785753527569
2452,0.346568335532605,0.315480938319618,0.54521817539573,0.306710828252191,0.563360115155075,0.303862944628742
2453,0.346452758616516,0.315320842477628,0.545129388463589,0.306613186113576,0.563464802587979,0.303767335821457
2454,0.346281524829516,0.31553009440442,0.545600725522617,0.305994077355028,0.563390362550362,0.303853087025603
2455,0.346505031522551,0.315519850615785,0.54546854778208,0.306419787199876,0.563089258253475,0.304004439268697
2456,0.346571644087615,0.315582392425408,0.545432904774537,0.306577032635326,0.563097990942413,0.304109961915853
2457,0.346333961006921,0.315771012292064,0.545106660462973,0.306900295282481,0.563126080342537,0.304104024883606
2458,0.346509099614584,0.315700977769454,0.545001883390282,0.306908639383145,0.562968370468176,0.304129675807008
2459,0.346895968499842,0.31537633014317,0.545120252258205,0.306791487907274,0.562830010079294,0.304195268168535
2460,0.347197796871101,0.315148634342563,0.545240517905356,0.306985237342951,0.562868978493046,0.304327634441701
2461,0.347096149386521,0.315327946596857,0.545058606026622,0.307001560328747,0.562949272763013,0.304206738842975
2462,0.347042622417195,0.315572487640265,0.5450585368478,0.307158952130874,0.5628098331203,0.304307097713124
2463,0.346962423744013,0.315683083861401,0.545406142288708,0.307112977999916,0.562640400026255,0.304480949131016
2464,0.347101022507399,0.31553523936711,0.544859635000484,0.307520457617086,0.562417595372209,0.30456572869493
2465,0.347359754367868,0.315381491440059,0.544767878246565,0.307370626560934,0.562346945531582,0.304750526581426
2466,0.347254910532448,0.315012445546992,0.544823520302263,0.307538771686537,0.562529506989091,0.304799399170451
2467,0.347178500366926,0.314939527833667,0.544676764731386,0.307709174834104,0.56238400037326,0.304929172746459
2468,0.347290608148734,0.315128280905302,0.544960384350003,0.307415666408353,0.562418645868956,0.305034697620848
2469,0.347037040107978,0.315364116843626,0.5448975058504,0.307215500233216,0.562458498313666,0.304893484685663
2470,0.34708609578176,0.315326914773593,0.544690003885149,0.307401871760819,0.562321466066773,0.305010645564669
2471,0.347158662228317,0.3152946143726,0.544254414898925,0.307535095936107,0.562155023412861,0.305129600694928
2472,0.347071734144245,0.315348919639789,0.544457510627352,0.307295387231731,0.562047696720442,0.305367598699335
2473,0.347121460660751,0.315322976544155,0.544550893764677,0.307080731438381,0.562179509995528,0.305270179384435
2474,0.346500571046735,0.315385388978554,0.544394143518244,0.307321125859105,0.562264831526948,0.305287946799853
2475,0.346457191043326,0.315434524750473,0.544455282487094,0.307293272055365,0.562211311336643,0.305208084716049
2476,0.346513413027151,0.315565878507809,0.544399700004813,0.307362711130556,0.562238907532846,0.30512641154369
2477,0.346603076077262,0.315440420558896,0.544256415589026,0.307216866004434,0.562331522991648,0.305287211230668
2478,0.346427914330314,0.315764484384083,0.544358633398949,0.307007918251127,0.562272294681529,0.305281451592502
2479,0.346676352925332,0.315629651588026,0.544347559771381,0.306940609753903,0.562502730832318,0.305077040620267
2480,0.3467437049054,0.315530810973773,0.544115236064113,0.307005184748012,0.562350992060693,0.305248376670465
2481,0.346754621451388,0.315474539348857,0.544162870205058,0.307038467206171,0.562222064714695,0.305355071560391
2482,0.346745445620273,0.315574827863692,0.544200649690658,0.306836716728852,0.56202532316134,0.30561661394349
2483,0.346669591952199,0.315717113769579,0.543941784003539,0.307069883708225,0.561956209332708,0.305578351663369
2484,0.346573315198448,0.315873690780326,0.543753150977772,0.307196692193049,0.561831975649635,0.305668247232277
2485,0.346577879723037,0.316069886481984,0.543804736880723,0.307406798389961,0.561911957576362,0.305635480865001
2486,0.346522899628875,0.3158053925078,0.543784186002861,0.307503619664841,0.561932796119491,0.305458660855898
2487,0.346622300724701,0.316064323542872,0.544004193478432,0.307325720703186,0.562076231637951,0.30536400520923
2488,0.346569707719967,0.316084143304487,0.543943549986584,0.307391744937676,0.562186025455803,0.305241186526464
2489,0.346556066751982,0.316321467711824,0.543830032907329,0.307441233440997,0.562072295099108,0.305370469682972
2490,0.346817149305498,0.316321188491609,0.543716109237965,0.307787357597021,0.562097865170835,0.305271283943964
2491,0.346829280678997,0.316186903710757,0.544183114229571,0.307351595384681,0.562024625322423,0.305346747028937
2492,0.346900442253888,0.316082469882421,0.544355226912996,0.307182477085942,0.562260717184088,0.305217439436589
2493,0.346593299458357,0.316074767537234,0.544657264098698,0.306939224743529,0.562738565585952,0.304803886862165
2494,0.346395294322311,0.316015546139594,0.544768714873504,0.306919321203054,0.562466167526537,0.304896854469005
2495,0.34657816671455,0.316163017445477,0.544673390877698,0.306904287428135,0.562096258280511,0.305146250145323
2496,0.346515765054872,0.316267654106971,0.545016648830622,0.306674044484321,0.56224978766979,0.304854781285517
2497,0.346483479857772,0.316562638651915,0.54491672241159,0.306769411091637,0.562502132901262,0.304775076920019
2498,0.346599563190631,0.316415076910639,0.545367729975179,0.306427948502974,0.562746176022547,0.304493726833927
2499,0.346315070638633,0.316409311978925,0.544774519571035,0.307014066640728,0.562619630032204,0.304499459256682
2500,0.346032567686684,0.31648941664236,0.544684193913576,0.307154778123271,0.562375899696776,0.304643020782993
2501,0.345568352459184,0.316759027705011,0.544638477384252,0.307086338916457,0.562079374372677,0.304858829537372
2502,0.345433880812485,0.316849742952693,0.544600846904479,0.307118827616159,0.561876675808905,0.30506626739759
2503,0.34515364222905,0.31705176213915,0.544472660843787,0.307291302348088,0.56173419108154,0.305169008137489
2504,0.345056645351605,0.317040201867762,0.544516265878824,0.307315774381146,0.561838859606018,0.305186683248853
2505,0.344934885153121,0.317148132029458,0.544522716025678,0.307390991864082,0.561704207796009,0.305259520308332
2506,0.34441087192563,0.317513659508485,0.544353562546865,0.307487952451114,0.561882268800821,0.305179892550075
2507,0.34465959440828,0.317380344297618,0.544405365405171,0.307501381577027,0.561950774531724,0.305061000056661
2508,0.344326050921668,0.317497740867639,0.544352548652423,0.307478453793365,0.562097837856349,0.304963566189958
2509,0.344275660785093,0.317481098675529,0.54462024999345,0.307226093732854,0.561963706850801,0.305248492509356
2510,0.343903159231024,0.317695553815587,0.544685846528409,0.307237102042572,0.561955427454382,0.30533782281811
2511,0.34423586279664,0.317553632574242,0.544475694544287,0.307331687127482,0.561936555971141,0.305435995578884
2512,0.344447388196174,0.317603025800517,0.544255209078011,0.307493800033331,0.561808020612527,0.305471991228204
2513,0.344175354353096,0.318128829776057,0.544282647127188,0.307546657478235,0.562023169894962,0.305411003510025
2514,0.344118720458122,0.318320928184157,0.544151820819999,0.307501787545728,0.561704810394547,0.305698499176538
2515,0.344021862594826,0.318274213059594,0.544151582365003,0.307928212585213,0.562040360995824,0.30552819483204
2516,0.343875934876426,0.318429090876076,0.544146783361621,0.308112491005805,0.562333692676471,0.305227895699617
2517,0.343728058141376,0.318778656286396,0.544067745432709,0.308055567742189,0.562387544512087,0.30505041536024
2518,0.343846427233877,0.318768561510225,0.544146326939158,0.307934334615005,0.562204624406245,0.305289178080664
2519,0.343467962284021,0.318917256078355,0.544287755756853,0.307922151319494,0.562336025804596,0.305205594980382
2520,0.343673047620786,0.31889561563161,0.544298193979265,0.308021084959582,0.562351507910045,0.305256120261271
2521,0.34339089667233,0.319444808007852,0.544685904331585,0.307660195816787,0.562471496602748,0.305118769310616
2522,0.343437288514967,0.319427819368711,0.544332929289802,0.307697819429031,0.562288162905565,0.305216714159673
2523,0.343368126776911,0.319601921208453,0.544319087762972,0.307654254986554,0.562361368722529,0.305190742521555
2524,0.343378050303104,0.319744158133391,0.544413210427715,0.307859263159097,0.562721655178005,0.304824363366046
2525,0.343643348687249,0.31977447163467,0.544327639395167,0.307694118379243,0.56307101760997,0.304431249984376
2526,0.343847691246062,0.319739258193558,0.543940125839424,0.307976157500574,0.562971149999465,0.304565119635032
2527,0.343787515115156,0.319707153637027,0.543889830536313,0.307928798269063,0.562845343804263,0.304776035967981
2528,0.343823245494162,0.319709267793127,0.543822418714945,0.307888643321129,0.562685434588331,0.30497233334576
2529,0.3437489340282,0.319517811538052,0.543580293792262,0.308131647845245,0.562659368121652,0.30493383348779
2530,0.343440616936313,0.31970658713192,0.543360575805127,0.308332451675671,0.562550707590519,0.30512495781696
2531,0.343560778140351,0.319611824463263,0.543261356473102,0.308360919431991,0.562804160394193,0.304854638583197
2532,0.343603330961203,0.319732254469977,0.54320087532815,0.308513889894491,0.562789843920818,0.30496392734832
2533,0.343570166374263,0.319776821058328,0.543024287356249,0.308698584441725,0.562810126339986,0.304962185489924
2534,0.34366726597006,0.319887031617676,0.543202519702588,0.308461474113509,0.562823053631051,0.304792572394968
2535,0.343749216548342,0.32009006146717,0.543175552683967,0.308418219073793,0.562722610561093,0.304890820494068
2536,0.343327260247661,0.320364282348151,0.543092257388629,0.308674855864127,0.562891816957972,0.304778248055336
2537,0.343086779779244,0.320447167202383,0.543117190991274,0.308633357318301,0.562661291587896,0.305011156790147
2538,0.343120954508346,0.320181527442242,0.542964433948182,0.308693638052589,0.562716372876386,0.304940990068275
2539,0.342613382496536,0.320480008113089,0.542854267506285,0.308878529937516,0.563055379851271,0.304532756962797
2540,0.342263720228072,0.320607160655939,0.542703013187674,0.309048751639216,0.563370222523714,0.304232360652413
2541,0.342264140375746,0.320475820145785,0.542405267258796,0.309464590835632,0.563286582198524,0.304369309803887
2542,0.342264229360634,0.320420804706562,0.542620148848875,0.309592796464189,0.563187340484121,0.304576555533454
2543,0.342225194668809,0.320262499762348,0.54256883424324,0.309496558139203,0.563320280160486,0.304448189752915
2544,0.342082247541043,0.320022281308038,0.542536707540813,0.309537846943647,0.563456368722585,0.304350421644465
2545,0.342050356732803,0.319890440200649,0.542272778308808,0.309788785940773,0.563441334337206,0.30430959675213
2546,0.342001363539978,0.320043621624526,0.542003107511244,0.31012272984925,0.563450078670146,0.304267719078592
2547,0.341840529358694,0.320179093147741,0.542364573882402,0.309702269033894,0.563335642400966,0.304459188540403
2548,0.341930996582717,0.320283474953349,0.542053208572196,0.309965046107173,0.56332805406532,0.304467401539125
2549,0.341902620352051,0.320458745447481,0.542383315497682,0.30967931616356,0.563641585416122,0.304292014852731
2550,0.341849265712858,0.320441099175252,0.542271057678578,0.309879869127762,0.563504969591621,0.304331265524069
2551,0.342018258005776,0.320283383726142,0.542385966350938,0.309843903195302,0.563501643180941,0.304292261192623
2552,0.341993256392186,0.320107756736779,0.541937834555462,0.310299309247645,0.563570508910466,0.304221041272612
2553,0.341819345822485,0.320131376472539,0.542274155963078,0.309816182399526,0.563720423599693,0.304104769218325
2554,0.341587165183959,0.320345784317563,0.541940323956611,0.309830653439429,0.563863283943203,0.303946172787372
2555,0.341663823026491,0.320639653334329,0.542039408889411,0.30957955227154,0.563786471212657,0.303949003040448
2556,0.341811603299161,0.320510295101867,0.541814487155849,0.309781701970668,0.563695003490745,0.303993686058851
2557,0.34177730963808,0.320363987560988,0.541670451542085,0.309898007688864,0.563647209518726,0.304112983957515
2558,0.341581494164822,0.320526405248193,0.542047468637564,0.3094962233019,0.563494865157266,0.304304543041438
2559,0.341749074851186,0.320570473311549,0.54207729275686,0.309239165786149,0.563401698371053,0.3043939966527
2560,0.342095525443703,0.320504250840518,0.542219525603356,0.30888182416111,0.563303266653178,0.3045418471066
2561,0.342182884319838,0.320577806630815,0.542103417734097,0.308862191333925,0.56344272349817,0.30433581514774
2562,0.341751700368813,0.320913227927001,0.541995237655227,0.308870124703161,0.562947873264764,0.304678330302945
2563,0.342092291969552,0.320837491400679,0.541933012031084,0.308930268546529,0.56311441904324,0.304660784662727
2564,0.342008315952103,0.320717407104772,0.542060924616133,0.308826644649258,0.563292064618785,0.304527818781272
2565,0.341960935073574,0.320565432833399,0.542144815697974,0.308719424249035,0.562932880639088,0.304836129688575
2566,0.342115192684373,0.320663137110073,0.541896048399705,0.308981242604882,0.562660649766409,0.30497160439954
2567,0.34192893745542,0.321069050201172,0.54215757237161,0.308808952474553,0.562368114273957,0.305288656696069
2568,0.342126652011565,0.320969737738378,0.541753940916794,0.309249305487281,0.56260152245324,0.305087417567466
2569,0.341981146753864,0.321245688286694,0.541453729878327,0.309463934375823,0.562416430514583,0.305276548175562
2570,0.342028407711846,0.321243749345219,0.54118354282687,0.309934559906597,0.56201481470191,0.305576121440976
2571,0.341794330089007,0.321235468363486,0.541360710599263,0.309824647449397,0.561970786295175,0.305458935518961
2572,0.341842833050439,0.321263630953226,0.54150289823926,0.309738387596794,0.56163589991001,0.305850553429901
2573,0.341790668106262,0.321073523045077,0.541297292629055,0.309948765111127,0.561865275925306,0.30569130656535
2574,0.341675654440739,0.320853792525414,0.541114062113217,0.310089575807972,0.562089478700566,0.305584893376501
2575,0.341999346025617,0.320616469699175,0.540847338281486,0.310316619511837,0.561979523682838,0.305633110137097
2576,0.341743787360676,0.320600456290676,0.541020234221776,0.310096361797673,0.5619864656697,0.305675903927428
2577,0.341487442675069,0.320626503781086,0.540702450642123,0.310445235137158,0.561737735631348,0.30596744453107
2578,0.341482471548922,0.320806313292708,0.540753208196713,0.310346867613697,0.56165472950723,0.305872366229304
2579,0.341328015774888,0.320796947298636,0.540687639237549,0.310463880790336,0.561776256198652,0.305763388031493
2580,0.341315600457139,0.321117213306019,0.540735255476928,0.310377682562534,0.561690362622176,0.305875470358656
2581,0.341427956536207,0.321002500417349,0.540982650517163,0.310344732390181,0.561478816172758,0.306183181535484
2582,0.341596641018388,0.321136089024729,0.540758544517215,0.31043226238809,0.561387900691825,0.306146852951398
2583,0.341410367934185,0.321532691528406,0.540536096958426,0.310559978873025,0.561248411688527,0.306232812351816
2584,0.341385797600873,0.321653046122506,0.540851813260936,0.310308865140021,0.561293901757034,0.306256213154674
2585,0.341148392017887,0.32163309570482,0.541146302002545,0.309965026371985,0.561266927849814,0.306382467515882
2586,0.341050257663859,0.321705239669454,0.541443136377628,0.30981197240752,0.561259885196902,0.306263662991322
2587,0.341165012251899,0.3217243903085,0.541719122447522,0.309677802726519,0.561109845756254,0.306442251409789
2588,0.341125850041949,0.321929635730451,0.54187903353667,0.30953680968082,0.561280053013719,0.306338322068224
2589,0.341045516649735,0.32197414299648,0.542348557612906,0.309028536155335,0.561072143900104,0.306459408047294
2590,0.340993581911858,0.321773614107586,0.5425134499177,0.309068810462565,0.56117220033647,0.306309431710915
2591,0.340974387914818,0.322057939807941,0.542070185041844,0.309489802494089,0.561147504656699,0.306401464978185
2592,0.340693975535366,0.32223088628339,0.541758049704063,0.3098926137328,0.560880456405862,0.30662901368498
2593,0.340685891124574,0.322297091858908,0.542024597282238,0.309611323048679,0.560823988780067,0.306751084153413
2594,0.340615565410792,0.322467928170609,0.541901301384182,0.309847862101925,0.56090210058574,0.306755624015974
2595,0.340562808641185,0.322433763793172,0.541452712162806,0.310150635883588,0.561027767183268,0.306741173932027
2596,0.340633132893328,0.322598857465133,0.54169150198885,0.310007269443919,0.560769148573725,0.306852816794558
2597,0.340666701275131,0.322771345147225,0.541844377640467,0.309834260590229,0.560638485032568,0.3069555961934
2598,0.340718372423266,0.322755074561031,0.541982891472804,0.309739961080731,0.560415598036771,0.307105903307117
2599,0.340435164424557,0.322994175239814,0.541895837899087,0.309757589825193,0.560458969753989,0.307056213031233
2600,0.340464105551383,0.323101573604979,0.54179637438116,0.309888825666923,0.560430937344717,0.307030270768106
2601,0.340444279026946,0.323004681657269,0.542281683171005,0.309711703027147,0.560464923968229,0.306856352670112
2602,0.340683070221953,0.322724557766504,0.542746057983123,0.3095827126674,0.560269404597761,0.307046885896103
2603,0.340395133875102,0.322745664072696,0.542649090613969,0.309865018128179,0.560173696747116,0.307027774683604
2604,0.340706208384095,0.322389746754274,0.542568773598153,0.309912062720413,0.560275933510047,0.306978129393865
2605,0.340814740096892,0.322365638059389,0.542552102206122,0.309839082021969,0.560534429555235,0.306805789548435
2606,0.340937751494831,0.322237607108579,0.542614413396825,0.309904631854657,0.560262682718537,0.307107263039619
2607,0.340805840661629,0.322488217823387,0.542644862973386,0.30976561437818,0.560376924955814,0.306873501793354
2608,0.340806955306526,0.322222497973725,0.542681539548758,0.309872925398686,0.560696541581381,0.306483199838477
2609,0.34063448892446,0.322253517713425,0.542748162977171,0.309660369262975,0.560585696814497,0.306531398267142
2610,0.340325237960225,0.322467878817664,0.542981222304153,0.309305003735624,0.560512033516034,0.306673239838491
2611,0.340240637678056,0.322430306848068,0.543058525099214,0.309185556012541,0.560466586294984,0.306846929316112
2612,0.340119528562878,0.322433950239503,0.543004839917045,0.30929934859207,0.56047642929696,0.306872247111623
2613,0.340304154017437,0.322287269671294,0.542884521044124,0.309279266397135,0.560706508514725,0.306640515049329
2614,0.340106685445277,0.322353377662577,0.54377805587833,0.308585150327132,0.56081298169471,0.306605010756437
2615,0.340244561074665,0.322213783448414,0.544258460971416,0.308295950753439,0.560882409779665,0.306477552571231
2616,0.339850105499407,0.322500282659617,0.544387795804039,0.308049149032144,0.561110116425873,0.306276661048092
2617,0.33980334392899,0.322766264240619,0.543992670730644,0.308641466610788,0.561168718194394,0.306433781683242
2618,0.339675922786988,0.322932320962858,0.543960863836935,0.308536753470672,0.561311432108091,0.306584386804984
2619,0.339906273574233,0.32265286091533,0.543814345859397,0.308682440128065,0.56169269629092,0.306308777795919
2620,0.33971851521097,0.322933374515421,0.543759034992458,0.30872067860966,0.561622553295482,0.306352585177055
2621,0.339999785181398,0.322951515376837,0.543653862125039,0.308854759279948,0.56137334055172,0.306697638215643
2622,0.339951912164087,0.323093070388217,0.543726631166493,0.308825227652793,0.561364907824081,0.306648581166424
2623,0.339790964420841,0.323310338986117,0.544026634200827,0.308526416907059,0.5609313149015,0.307063466625701
2624,0.339616806743517,0.323705102347913,0.544151388099362,0.308438728930458,0.560912385240972,0.307196957404257
2625,0.33949743675289,0.323707545678639,0.543829078155445,0.308836236398052,0.561000785186976,0.307099003344123
2626,0.339671250107663,0.323472830979609,0.544115932634963,0.308435547058066,0.560948428268484,0.307067651038031
2627,0.339589081140459,0.323606157848373,0.54437378777861,0.30815061177959,0.560910152082684,0.307201526272642
2628,0.339216069274051,0.323731153315167,0.54457838408187,0.30798240515841,0.560863055806798,0.307267540938605
2629,0.339481565648593,0.323618122176793,0.544550716875846,0.307882457700179,0.560651794255947,0.307408233650044
2630,0.339535722200561,0.323624216858494,0.544630244933738,0.307951842298643,0.560558273283866,0.307412960144391
2631,0.339449520577137,0.323547619635047,0.544546905881272,0.30816557203319,0.560457936680369,0.307539631052806
2632,0.339387869975073,0.323830997414542,0.54405655625406,0.308469435294422,0.560165938332623,0.307904738673926
2633,0.339052538260597,0.323932413033353,0.543835874799228,0.308894866474811,0.560311564328159,0.307849224923485
2634,0.338913715112638,0.32403546625653,0.543868884390012,0.308810811129889,0.560376279190981,0.307871082702416
2635,0.338924325033663,0.323928980063453,0.543697575089019,0.309107028675354,0.560170198062607,0.30791708723591
2636,0.338840095351876,0.324145584419989,0.543581200918711,0.309292096295569,0.560381183459403,0.307917878603763
2637,0.339231870207614,0.323875920740534,0.543645508988972,0.309266035773175,0.560278283851998,0.308111196031672
2638,0.339378896447204,0.323711796662055,0.54348643060416,0.309598601328667,0.560202526826976,0.308068394160022
2639,0.339346279516955,0.323689107801716,0.54333263082032,0.309735284889244,0.560320876328211,0.307984307466508
2640,0.339281613329654,0.32372952200792,0.54381167799082,0.309514243993953,0.560176470389365,0.30814924173657
2641,0.339201366074247,0.323517637807584,0.544019066384379,0.309594632913579,0.560398513890131,0.307902864610534
2642,0.339333305230781,0.323672554249148,0.544157859341909,0.309526315232963,0.560590790150515,0.307655071114939
2643,0.339150753805109,0.323957764704614,0.543929350090489,0.309843219159482,0.560592615943264,0.307710044252991
2644,0.339281817937519,0.324120243429422,0.544132279867298,0.309714823421488,0.560643180384814,0.30759573313735
2645,0.339257782101919,0.32430039464004,0.543535315272815,0.310315672781807,0.560593638938784,0.307642837890676
2646,0.339261968202171,0.324288558417783,0.543772367625485,0.310315460101137,0.560586780333846,0.307743687472188
2647,0.338981383128084,0.324499393702842,0.543421157202421,0.310486016686737,0.560518053845984,0.30783032755765
2648,0.339313408568007,0.324339367156903,0.543581342159376,0.310303050982978,0.560394634380703,0.307808796723763
2649,0.339304523857656,0.324524032392444,0.543627266398902,0.310322493817916,0.560292724156036,0.307812563132908
2650,0.339328739028424,0.324809359006197,0.54410994633698,0.310016540673043,0.56030014972236,0.307771680181496
2651,0.339440459046224,0.324661605877248,0.544061184601079,0.309966963863172,0.559960118389181,0.308010792582923
2652,0.339136110451028,0.324969324635919,0.544078425424267,0.310082802063226,0.560180057069272,0.307744396985717
2653,0.339048697947033,0.325024976713971,0.544030322694214,0.310088638489478,0.560216160412016,0.307799578565513
2654,0.338655588689618,0.325218064115992,0.54395431256131,0.310199431178972,0.560202072085923,0.307832872781462
2655,0.33841860159034,0.325577488490066,0.543754762013744,0.310412075699843,0.560002309371107,0.307913082113151
2656,0.338514584691726,0.325541709723003,0.54359928263583,0.310636852641513,0.559963133129392,0.307966203489829
2657,0.338609611559502,0.32532709245097,0.543750459785537,0.310345859195895,0.559670726355226,0.308237854715607
2658,0.338508715914647,0.325607127440206,0.543977080843238,0.310044701782397,0.559418537808594,0.308404405717654
2659,0.338580321700533,0.325568210238242,0.543815074143094,0.310088403156703,0.559124077518813,0.308614226557097
2660,0.338647425780102,0.325455490059481,0.544046183003173,0.309844986091371,0.559298690529605,0.308456798570542
2661,0.338623042415495,0.325354443371979,0.54408432372207,0.309593283185927,0.55925845292419,0.308609233723441
2662,0.338853971503654,0.325344570842385,0.543978338807289,0.309706661602555,0.558967580852081,0.308841114077896
2663,0.338378670083388,0.325423624699969,0.543986551242516,0.309636970552373,0.559172994673099,0.308661108820347
2664,0.33821566661684,0.325467364782226,0.544293144092615,0.309312702980848,0.559211058494391,0.308743872040128
2665,0.338506097552725,0.325380399044852,0.544285743016252,0.309395946040081,0.559045060717189,0.308907338350348
2666,0.33819905345871,0.32565119225172,0.544076050849553,0.309695114118219,0.559206109185293,0.308718952477986
2667,0.337951454347988,0.325906141205565,0.544308347940107,0.309366636412357,0.559280124535525,0.308715670918308
2668,0.337786892437991,0.326104711203687,0.544360251900341,0.309401702314866,0.559494222910933,0.308536653524459
2669,0.337400001920133,0.326352843068321,0.544252124029101,0.309450839980142,0.559454382064216,0.308304188659401
2670,0.337411759334778,0.326324990705566,0.544034792210272,0.309399490882555,0.559406647684851,0.30828164721854
2671,0.337319870538474,0.326745596719551,0.543957384650204,0.309189791356052,0.559464238732721,0.30820533561919
2672,0.337386444699516,0.326833747995835,0.543818659265257,0.309521621058423,0.559710800493073,0.308012673229856
2673,0.337365649428493,0.326789973891888,0.543544772046436,0.309879684325295,0.559784888476242,0.307976226344394
2674,0.33736287276511,0.326629115210608,0.543728319588751,0.309696414669211,0.560036611394792,0.307768280194387
2675,0.337222807237449,0.326892980229566,0.543761445377109,0.30969293439295,0.560024223546198,0.307653868669777
2676,0.337341300186639,0.326906059871865,0.544034814313742,0.309375051521739,0.559800674499192,0.307897926159157
2677,0.3375761999758,0.326583841366776,0.543793339244378,0.309509106620255,0.559680415199853,0.307966921454535
2678,0.337400377550601,0.326514827141592,0.54358546397148,0.309913409388115,0.559630133397075,0.307980916396695
2679,0.337357023606759,0.326501658744491,0.543284114950438,0.310234589095792,0.559554249107668,0.308121714151364
2680,0.337389897257849,0.326390563753452,0.543416281299505,0.310141767892661,0.559538544721995,0.308253711571018
2681,0.33721334303024,0.326427792765395,0.543596278881691,0.310039950823894,0.559854869929304,0.308083573968586
2682,0.337162308950604,0.326563060267588,0.54380273650675,0.309969546195725,0.55996798067675,0.307978368181299
2683,0.337197935031831,0.326548819108815,0.543905105826365,0.309993558431442,0.560119858640893,0.307809009286264
2684,0.337271055502923,0.326545471358663,0.543520289209598,0.31037399545015,0.560331145149256,0.307709956071974
2685,0.337266894043908,0.326596155799779,0.543544705553745,0.310212263694417,0.559924864907774,0.307960911626304
2686,0.337097095941469,0.326724208854326,0.543427301120624,0.310231644360222,0.559899432393177,0.308101026362206
2687,0.337072058383342,0.32673614211801,0.543346390132627,0.310408838798659,0.559875291350115,0.308050797014654
2688,0.337240346051077,0.326744413973455,0.543343223360929,0.310347720816547,0.559686901054388,0.308146063102117
2689,0.337327459491062,0.326707424068119,0.543414941625183,0.310344366058569,0.559654404750644,0.30817004854206
2690,0.33686769734194,0.326784691025591,0.543209259690039,0.310649418078437,0.559498640886166,0.308440167992163
2691,0.336694872906439,0.32688817933312,0.543624971150265,0.310464970486603,0.559355928082963,0.308619432077677
2692,0.3367978126048,0.326815523605445,0.543598084535995,0.310623572834072,0.5594671317425,0.308496576889228
2693,0.336474841083357,0.326997585952978,0.543664286171592,0.310513209380321,0.559489172260125,0.308499611810782
2694,0.336267410234643,0.327020625348277,0.543744888952743,0.310435574022171,0.559562083867295,0.308484505333597
2695,0.336440046576837,0.326925799253777,0.544080662043607,0.310072337683137,0.55965924287002,0.308401377260029
2696,0.336333761897361,0.326746711961135,0.54390522739233,0.310269904311368,0.559303872974784,0.308775349338327
2697,0.336201084115582,0.326769463147707,0.543959848620776,0.310236718172156,0.559371698799289,0.308862452538391
2698,0.335997627446195,0.326917712480736,0.544037548475389,0.310184043295949,0.559743001811979,0.308666140168652
2699,0.336113103579099,0.326974918477557,0.54421733056129,0.31000812484216,0.559579719442596,0.308845346153703
2700,0.336051958808571,0.326807852605256,0.544287726791241,0.309820728559261,0.559261310885283,0.308970411621668
2701,0.335955152420738,0.326732340284783,0.543994190591075,0.3100197547757,0.559154382984043,0.309028704123487
2702,0.336180152391862,0.326499240263623,0.544062892012425,0.309809998124321,0.559153385836709,0.309119145322217
2703,0.336464551810067,0.326491336350901,0.544128281454228,0.309838105087943,0.559307265249017,0.309074554749284
2704,0.336533754522819,0.326460410641995,0.543785087355716,0.310114288306439,0.55917396060433,0.309154436261754
2705,0.336673385360048,0.326657756128717,0.543691272595041,0.310462551196036,0.559157752648719,0.309194146880707
2706,0.336530315451332,0.327106740378387,0.543524921655384,0.310713496719064,0.559128581102581,0.309177119014846
2707,0.336526673411786,0.327211979500653,0.543974026309122,0.310232679411674,0.55898418205461,0.309406827360742
2708,0.336557296510944,0.327344295536448,0.544026061606357,0.310245402454829,0.559052999418985,0.309512801366525
2709,0.336385088625644,0.32727297543385,0.54395348012348,0.310302098831218,0.55891968823961,0.309706578372042
2710,0.336191484763885,0.327204896097625,0.543842011551696,0.310433054586337,0.558924350059515,0.309776023300261
2711,0.336119456260118,0.327288067119846,0.544023190483495,0.310252358762645,0.55867554983371,0.310009943651876
2712,0.335950930758587,0.327284269974406,0.543940158483588,0.310353117534203,0.558701593206496,0.3100172420402
2713,0.335966263453358,0.327466412550644,0.543947501055422,0.310390614995575,0.558337365330877,0.310320080060118
2714,0.336157981190668,0.327304515280825,0.543725791902054,0.310640910435786,0.558268587637056,0.310219313762239
2715,0.336111012371459,0.327234357694712,0.543452380111791,0.310840771440004,0.558214790464402,0.310298509704859
2716,0.336253127701937,0.326970958028699,0.543123206677725,0.311052944082337,0.558418151482243,0.310000002033093
2717,0.336226751631563,0.327094765197158,0.54325850338786,0.311035391897289,0.558574203212968,0.309660648980152
2718,0.336324244255775,0.327330963218695,0.54353204265856,0.310659953946398,0.558677372913486,0.309561457566418
2719,0.336465351395192,0.327212852754249,0.543472667258095,0.310645803072039,0.558680293641111,0.309439586218428
2720,0.336549533559576,0.327163656768069,0.543177699156778,0.310967536856844,0.558752774161699,0.309225327719546
2721,0.336382663323134,0.327422367857044,0.543403711164721,0.310924507578013,0.558765335571639,0.309142735354143
2722,0.3364592036272,0.327404863752928,0.543753354495883,0.310557089835149,0.558659555581622,0.30924407334019
2723,0.336407671696395,0.327217637110272,0.543421361963047,0.310837432974635,0.558733967701005,0.309170747242991
2724,0.336184979367891,0.327357195510483,0.54342734448385,0.31077359887723,0.559033773464029,0.308892935596768
2725,0.336334383227012,0.327508106257456,0.543663845259777,0.310468129113302,0.558882465794395,0.309078434504542
2726,0.336802753060483,0.327554709653769,0.543914721436629,0.310152575001156,0.559139594815608,0.308815081184721
2727,0.336685019527774,0.327385151839441,0.543891961474701,0.310118915912556,0.559132590494202,0.30868358478642
2728,0.336568414338999,0.327123838429701,0.543773333001225,0.310153256066119,0.559244631206382,0.308584576034821
2729,0.336412468489992,0.327156835950573,0.543513843745338,0.310563581488508,0.558820101174647,0.309100455082882
2730,0.336409454219713,0.327090508829548,0.543511979636262,0.31052412034906,0.559271767196849,0.308602551702558
2731,0.336492044945816,0.327149849925646,0.543953926443167,0.310085449823089,0.559075356885526,0.308886368730368
2732,0.336548145865881,0.327344298069593,0.543956234045614,0.310124434139219,0.558847532846489,0.309066215889411
2733,0.336995860154592,0.327073464491214,0.544046162848837,0.310069393925697,0.55903641408049,0.30881172230856
2734,0.337070807631407,0.326862729327488,0.544230009488731,0.310031412760063,0.558903372950066,0.309009526845374
2735,0.336869727114382,0.32709140873889,0.54451539529723,0.309827735623529,0.559015865336414,0.308800053806538
2736,0.336816489214005,0.327351275240751,0.544678666728463,0.309782644958616,0.55917317324643,0.308620889610733
2737,0.336949424886986,0.327244381092911,0.54525976081064,0.30939049827784,0.559246313878401,0.308651299404912
2738,0.336914460086426,0.327315829305547,0.545581971598596,0.30909624493109,0.559255631537362,0.308585073706077
2739,0.336949476723719,0.327197878255332,0.545229012146903,0.309565737337976,0.559147931736747,0.308661144795632
2740,0.336778984543448,0.3271405635064,0.545047220194547,0.309940959514147,0.559463905819868,0.308410151473531
2741,0.336419622146226,0.327251169433942,0.54495034989598,0.309997676778114,0.559107974830575,0.308718804192727
2742,0.336550445164722,0.327108610533477,0.544827680587292,0.310256898531587,0.558928827670092,0.308966931861959
2743,0.336621390673063,0.326947407683349,0.544833680935798,0.31034204051558,0.558740089948463,0.30921332189497
2744,0.336389764087434,0.327160099276258,0.54468255313317,0.310392763846696,0.558948411245467,0.308934885728127
2745,0.336471227819923,0.327117100911254,0.544755420986605,0.310304214453631,0.559307860326419,0.308696647028289
2746,0.336399429911997,0.327141062455367,0.545110570257537,0.310306022411173,0.559043165691024,0.308923554955328
2747,0.336438362914048,0.327100839435021,0.544959274839959,0.310389972047511,0.55906647632373,0.308969260018527
2748,0.33672950923219,0.326974658209185,0.544949518404808,0.310343568011865,0.55877575048889,0.309306375668891
2749,0.337016821331904,0.326807370034065,0.544679721482157,0.310429713034481,0.559237425312249,0.309018803580609
2750,0.337378209192339,0.326660901638646,0.544597486454775,0.310541135059793,0.559522881610285,0.308693768906967
2751,0.337302349960294,0.326764802764618,0.544635328070028,0.310414801727161,0.55952593375268,0.308698596355965
2752,0.337182974276886,0.32697420335656,0.544561860707797,0.310444149862835,0.559600786094216,0.308629107901249
2753,0.337284631921595,0.326857655523938,0.544421335893284,0.310586017447323,0.559973938411117,0.308266203971833
2754,0.337159357604039,0.327089782517523,0.544378429541247,0.310672858195024,0.559793981900307,0.308502870164553
2755,0.336927586410844,0.32739630968522,0.544251197222317,0.310743830965477,0.559610703673395,0.308710125668415
2756,0.3367974250246,0.327691253491129,0.544366196106571,0.310729110272706,0.559616780048549,0.308650837057122
2757,0.336479748004108,0.327682344327044,0.544081238228253,0.310940288103367,0.55925991848061,0.308741714702411
2758,0.336844916361921,0.3275339238537,0.54416540398068,0.311010034424629,0.55910245800802,0.308776076626742
2759,0.336856852197212,0.327382278110507,0.544383859126683,0.31086073476634,0.559214249432728,0.30875308411034
2760,0.336679948190268,0.327710099134643,0.544147456388301,0.311095317114942,0.559283758747209,0.308693457834897
2761,0.336687307325505,0.327656478545398,0.544213124006529,0.310916933238084,0.55901210024744,0.30899972016519
2762,0.336562461880002,0.327459300223879,0.544295034558874,0.310807866407257,0.558879193419998,0.308981305489718
2763,0.336496520559182,0.327452490741443,0.54438482262394,0.310717978481749,0.559006496330517,0.308921093134341
2764,0.336530446249703,0.327369062027439,0.544709041370266,0.310555780371732,0.559053801157168,0.309042625532281
2765,0.336385648849761,0.327549844823821,0.54485966595424,0.310447171873548,0.559228897252815,0.308881397404313
2766,0.336560733360726,0.327349825783528,0.54527614926414,0.310007545674815,0.55910277056649,0.308865620570663
2767,0.336345875008735,0.327749643229836,0.544759433446257,0.310599449507142,0.559270966852076,0.308552825126232
2768,0.336278950128202,0.327741421569132,0.544744110343915,0.310564704468771,0.559004693263314,0.308877850899106
2769,0.33612570612898,0.327857459150974,0.545033626989957,0.310418231182703,0.558860255076555,0.308989637179137
2770,0.336051106670526,0.327976769043165,0.545083268269904,0.310489069473922,0.558953860024234,0.308989337138248
2771,0.335824470682212,0.328239826982319,0.545088102997494,0.31046240607035,0.559140257257209,0.308837028241178
2772,0.33589226304923,0.328112312009037,0.544576694115717,0.31103040089585,0.558955420157435,0.308906356142114
2773,0.336130125919122,0.327972810624437,0.544411688362655,0.311048468315682,0.558625472687581,0.309277178296398
2774,0.336443241510268,0.327781156097957,0.544236330165391,0.311431794454643,0.558656900839965,0.309222902480141
2775,0.336079032290855,0.327989815327142,0.544074632485164,0.311419943827092,0.558408842070266,0.309434001759194
2776,0.336090094550095,0.327959958763658,0.544043707854399,0.311306510968291,0.558452687983728,0.309455056027012
2777,0.33585138150016,0.327990588325813,0.543869832646357,0.311468124962579,0.55851752640529,0.309402862856994
2778,0.335915943878864,0.327993956805765,0.543766303566915,0.311689601591486,0.558442692074136,0.309511471790741
2779,0.335646514356796,0.32820351319848,0.543701263741607,0.311773863423996,0.558114297655667,0.309730035572989
2780,0.335416557022679,0.328534810250322,0.543619849719878,0.311889324108186,0.558057546393717,0.309874401809738
2781,0.335309242450707,0.32869649080815,0.543531902913616,0.311884830926838,0.557917104172882,0.309984639311376
2782,0.335438748789262,0.328298446495604,0.543132480616555,0.312201287476064,0.55812052196981,0.309823924383631
2783,0.334989195824337,0.328519567099155,0.543282744046118,0.3120494127733,0.558275719981504,0.309784794932078
2784,0.334974646594813,0.328623478942803,0.543095523322508,0.31217209349071,0.558262464233534,0.309684253056167
2785,0.334883756819569,0.328679979296363,0.543295937498353,0.312076052827705,0.5579324770408,0.309895726480886
2786,0.334599530324706,0.329003791091234,0.543388284794763,0.311927721703738,0.55793750249549,0.309939908724934
2787,0.334709398138435,0.329144684858486,0.543353411847608,0.311759889076694,0.558277412828534,0.309639258888797
2788,0.334867672675837,0.329036831767555,0.543575468102766,0.31152657195692,0.557979491245872,0.309787241023506
2789,0.334889093757984,0.328936543883783,0.543667714183963,0.311519856416742,0.55770089850431,0.310078049467113
2790,0.334878149485072,0.328925839527828,0.543183685915457,0.311765757796462,0.557749753384191,0.310021176565868
2791,0.334933350909791,0.328870992647392,0.543379047250121,0.311486582579673,0.557949216768582,0.309968969485787
2792,0.334646826334769,0.328930148450704,0.543407189688126,0.311471697599867,0.557889510680899,0.309897833114437
2793,0.334921314351058,0.328612204253583,0.543477478056938,0.311441498842266,0.557860370364338,0.309881376980431
2794,0.334913957999082,0.328487117089205,0.543799558417084,0.311166967674331,0.557866758971894,0.310073673451263
2795,0.334983922549286,0.328309723551799,0.543773541842015,0.311277153766645,0.557807833806844,0.310209384008191
2796,0.334769403541564,0.328466996403846,0.543928156828588,0.311084293183952,0.557771069114877,0.310307437203856
2797,0.334793157101688,0.32849088038812,0.544111617722946,0.310984306872918,0.557629969761427,0.31041637442943
2798,0.334714808477385,0.328689207366738,0.544075901589784,0.311150647327131,0.557608622756582,0.310457351076588
2799,0.33475443002307,0.328705226338962,0.544273739842713,0.310942343690125,0.557595823534931,0.310443931994149
2800,0.334827585250319,0.32885817170974,0.544354558061873,0.31110408384402,0.557846750213424,0.310049003735035
2801,0.334884789621218,0.329076026428541,0.543780319206697,0.311623217525633,0.55780776665571,0.310172725592946
2802,0.335188631029383,0.328815904538041,0.543732603844034,0.312084268212355,0.557515054023467,0.310392337648818
2803,0.335056205988633,0.329267966036576,0.543463611058053,0.312364668951529,0.557598321579407,0.310192626105883
2804,0.334843285866634,0.329434128592445,0.543092694493268,0.312466419329523,0.557278163451821,0.310583426743147
2805,0.334620422631581,0.32937308194077,0.543038253492765,0.312542851963183,0.557001149220335,0.310896104968972
2806,0.334586307193018,0.329438851053018,0.542963375160101,0.312515060695493,0.5569772704482,0.311018308211887
2807,0.334723842638452,0.329344534992028,0.543201963830498,0.312297784991132,0.556930285020923,0.311143300392874
2808,0.334838373204461,0.32916370699832,0.543630175724889,0.31204728025888,0.556763765959828,0.31114452624618
2809,0.335042450338581,0.329311799905112,0.54371782815965,0.31200234395853,0.556743713967498,0.311138236984483
2810,0.334762540943364,0.329553088693924,0.544141473322075,0.311655210917175,0.556814668012373,0.311116979447863
2811,0.334635392466617,0.329703312491976,0.54419051411447,0.311742872697879,0.556765780034824,0.311202852368008
2812,0.334807658693901,0.329725437390523,0.544063066175615,0.312056194459132,0.556871929325089,0.311133025229003
2813,0.334846457431971,0.32960097027557,0.544005584395149,0.312066492007199,0.556582568078367,0.311282061736502
2814,0.334784370351181,0.32947891340896,0.544194493370458,0.311919558862602,0.556680221779865,0.311109662151142
2815,0.334889684886125,0.32950109912629,0.544017311084825,0.311956755468849,0.556709829647872,0.311108054688788
2816,0.334908682723628,0.329663247219585,0.544243804827373,0.311685788800226,0.556704304946258,0.311003709860675
2817,0.335022888377691,0.32961536885093,0.543951445340749,0.311946311380463,0.556857913008528,0.310798201374467
2818,0.335117812891747,0.329746876100933,0.543882419477012,0.312101790814318,0.557088653386697,0.310554697899993
2819,0.334798933954898,0.330049926168216,0.543875093529087,0.312111881518987,0.557113803484577,0.310495530134934
2820,0.334782120108421,0.329913594287004,0.543840103309428,0.312198355862616,0.556946012004194,0.310727700832923
2821,0.334665900313941,0.329682750490077,0.543932946879855,0.312221464738088,0.556806293002016,0.310857370020982
2822,0.334470591828906,0.329715165062578,0.54397799103348,0.312081680461798,0.55680540551666,0.310810116672063
2823,0.334834740936885,0.329476987555821,0.543523553646925,0.312335496639176,0.557018353529111,0.310584148691384
2824,0.334688778838069,0.329410346534301,0.543893143557636,0.31199847308598,0.557036019399993,0.310564098145839
2825,0.334462882990493,0.329591425919875,0.543877402996722,0.312096062643191,0.556989629887158,0.310548709015894
2826,0.334830995034804,0.329317427454021,0.543656133589088,0.312253111269053,0.556948734700055,0.310633849708554
2827,0.334671562863057,0.329134984389347,0.543230184412456,0.312364124778893,0.556841092504097,0.310732918570873
2828,0.33460296667139,0.32915228842067,0.5431244341101,0.31245332184576,0.556879829493092,0.310787281286704
2829,0.334395788562639,0.329607009142714,0.542747635882784,0.312739326584459,0.557285222861235,0.310297449905073
2830,0.334183946946138,0.329667145706887,0.542989052971884,0.312654271840838,0.557034156157526,0.310432737918361
2831,0.334137113431281,0.329716143867037,0.542830750923883,0.312838738563426,0.556942171323223,0.310368039686607
2832,0.334250380103182,0.329776589123127,0.542995291671257,0.312619009861805,0.557194112822232,0.310350328122031
2833,0.334485644334969,0.329635057924864,0.54346703716422,0.312368238168428,0.557132259638258,0.310369985023188
2834,0.334163731083377,0.329901750860956,0.543562139757383,0.312069107450801,0.55731532344293,0.310267243755405
2835,0.334363047493407,0.330144915386465,0.543438288465828,0.312262889781249,0.557448233967251,0.31019032151003
2836,0.334313681662153,0.330000015667938,0.543724174121068,0.311959556701084,0.557113668751082,0.310541093538751
2837,0.334215306659288,0.330080313640506,0.543884410324978,0.311737589552837,0.557055670431876,0.310754408275963
2838,0.334130067770973,0.330060329032223,0.543763714495324,0.311786169599931,0.557132967751376,0.31066126284882
2839,0.333976668693824,0.330045734142635,0.543864249539885,0.3117394358668,0.557131374806432,0.310576529590141
2840,0.334252842966373,0.330163840511785,0.543848776453662,0.311606336791032,0.55709410049651,0.31049822060596
2841,0.334468538029851,0.33008619389953,0.544123862554266,0.311368257872084,0.557185682885291,0.310435708533324
2842,0.334296261639856,0.330190843627109,0.544115712483292,0.311509425432311,0.557269298496507,0.310293537215883
2843,0.334260007027412,0.330609264783777,0.543712602222942,0.311983791190103,0.557094092290938,0.310508948898735
2844,0.334187740424768,0.33057364602594,0.543696560673111,0.312116217602552,0.556907144702041,0.310773849100127
2845,0.333989018078056,0.330688216119448,0.543564597460592,0.31200405473007,0.556821966219323,0.310848518788521
2846,0.333852447915079,0.330771907484206,0.543704915319312,0.311935616514472,0.556597016683266,0.311136476952175
2847,0.333860782099315,0.33105711915247,0.544030534442646,0.311633787981086,0.556619369005835,0.311130399432201
2848,0.334177445991462,0.331011660992339,0.543989694730745,0.311795556656617,0.55676517334405,0.311019340592178
2849,0.333945998491934,0.331136319823885,0.544175120154582,0.311620474033941,0.556603934052353,0.31109815321481
2850,0.33404148266855,0.331130550404555,0.543893767937695,0.311730349181908,0.556683473640297,0.311182575205665
2851,0.333952065723741,0.330953514402824,0.543941279643569,0.311544902118716,0.556514590579992,0.311325556595878
2852,0.334066432456691,0.33103104151176,0.543921672349066,0.311539302784088,0.556514490469963,0.311330847186324
2853,0.333852823127423,0.331127599835123,0.543479843598988,0.312075113501963,0.55654006182348,0.311401004082424
2854,0.333875366774411,0.331007962988436,0.543280924975009,0.312246845114178,0.556596151473648,0.311493971141907
2855,0.333696864092582,0.331247444953534,0.543524611686203,0.31212530162751,0.556561814975007,0.311599825101537
2856,0.33387779309534,0.331233452627521,0.543240326455248,0.312358460324172,0.556459398556248,0.311713377026041
2857,0.333561063352817,0.331477707093551,0.543037859288793,0.312551559191456,0.55606596976897,0.312023435943613
2858,0.333475472590099,0.331590087354972,0.542990747866824,0.312397449605035,0.555979857519007,0.312192465011465
2859,0.333823743410618,0.331613214152259,0.543277133167804,0.312137087095739,0.55614004610904,0.31206933169148
2860,0.333907879168391,0.331630782654488,0.543442519641524,0.311887425578422,0.556344002145488,0.31186574749116
2861,0.334085974618698,0.331612594078776,0.543602673774864,0.311715479264307,0.556301945473968,0.311897499988251
2862,0.334158935350915,0.33162477710139,0.54332509871042,0.311782174163416,0.556479868462897,0.311879823222639
2863,0.33411126856921,0.33167729428347,0.543453489337927,0.31175218323803,0.556839752835678,0.311412099151101
2864,0.333882188907964,0.331603539509277,0.543469262840316,0.311687351119539,0.556845411710229,0.311476036756199
2865,0.33348303723869,0.33174356028242,0.543515615321714,0.311755132384359,0.556635131527554,0.311734279962231
2866,0.333499344739251,0.33182435608896,0.543541728352938,0.311823657527122,0.556568826806486,0.311838406806735
2867,0.333582495196403,0.331827994901127,0.543818082208996,0.311699346835807,0.55643849188005,0.312007825560983
2868,0.333536098747122,0.331757605532698,0.544138412949349,0.31149992437658,0.556364336011722,0.312143830920294
2869,0.333542290400428,0.3317636070618,0.544232369651535,0.311438529709868,0.556553312590581,0.311911737231122
2870,0.333361203591589,0.331923724156841,0.544143173486997,0.31154524938905,0.556658683499683,0.311824096713246
2871,0.333202255531786,0.332049420741996,0.543750859164236,0.312024489755904,0.55682041882022,0.311677820736084
2872,0.333284199930333,0.331998931206179,0.543819532368259,0.311902940123559,0.556562518230936,0.311944774203814
2873,0.333277246234793,0.331990548317009,0.543827586469165,0.311874944586884,0.556987425578443,0.311531193809598
2874,0.333189876046861,0.332246391655607,0.543804668865227,0.311855250643588,0.557010401289064,0.31141401347616
2875,0.333108931035111,0.332474261589778,0.544016524795848,0.311629487903859,0.556766028808951,0.311655313710767
2876,0.333070699623663,0.332575297754556,0.543964794031845,0.311684067357885,0.556951062906561,0.311370413844223
2877,0.332797730583419,0.332622346749345,0.543930430850544,0.311698795838317,0.556814322002704,0.311446119031377
2878,0.332589320354537,0.332893554630192,0.543830819454595,0.311732397735122,0.55683311678763,0.311416958656557
2879,0.332881996459229,0.333077090582314,0.543859676041766,0.311601729322721,0.556842727083574,0.311326144639909
2880,0.332850400335925,0.333208413841445,0.543858317956929,0.311639807930821,0.556774421374545,0.311365528849526
2881,0.332817403734385,0.333250456122545,0.543930074933006,0.311542250556702,0.556856118996074,0.311210963338607
2882,0.332393851554211,0.333343610668284,0.543362898304035,0.312061158298852,0.556947041662042,0.311227171247195
2883,0.332211727288056,0.333509355047275,0.543040568327017,0.312439172856387,0.557077589600132,0.311060258888954
2884,0.332309084529569,0.33338904475052,0.543123693342559,0.312386647537667,0.557442508174739,0.310830057366702
2885,0.332317991567179,0.333457932875062,0.543126429645466,0.312383920268325,0.557426971238855,0.310711089136052
2886,0.332603678026539,0.333183606573883,0.543204721398159,0.312108778710767,0.557275683659548,0.310645434974915
2887,0.332531467744322,0.333447253647868,0.543062948098099,0.312116889138449,0.556959727086839,0.310850268258587
2888,0.332297840141481,0.333592610678623,0.543296219331418,0.311963380936367,0.55705717603109,0.310756881012342
2889,0.332234465407437,0.333738299132178,0.543264846390375,0.31209825009407,0.556982575842844,0.310783066644852
2890,0.332213573843439,0.333840833863619,0.542866475100328,0.312476927406122,0.556903262414507,0.310913106006793
2891,0.332260121529232,0.333814388459868,0.542887590140792,0.312464642885773,0.55697249657961,0.310804615968658
2892,0.33217724395976,0.334060143319278,0.542578512251555,0.312809978465555,0.557178108173024,0.310465964140224
2893,0.332365030353808,0.33386810869472,0.54239825018156,0.313032204702137,0.557245203475802,0.310474006671111
2894,0.332458986955012,0.333657258237859,0.542301278561174,0.313210527367914,0.557251498438115,0.310532403937386
2895,0.332522813678397,0.333612307995855,0.542290340450807,0.313093594929635,0.557139159993405,0.310625363738101
2896,0.332403899585861,0.333687936861721,0.542192876635849,0.313108357815447,0.557261825946562,0.31052657757683
2897,0.332301144015183,0.333848612079299,0.542570235319782,0.312849966405758,0.557225334160765,0.310497408706675
2898,0.332419998285841,0.333953179067152,0.542793277160091,0.312733579372819,0.557064392115409,0.310703194715725
2899,0.332225515387641,0.333991021597996,0.542700248357422,0.312700028186511,0.557211285447533,0.310351726702313
2900,0.332075711203825,0.334141801300376,0.54312180033466,0.312266755392221,0.557220213000518,0.31036119477585
2901,0.33208759240316,0.333990115734173,0.543595477235804,0.311623334515722,0.557411092918412,0.310140325549119
2902,0.33197786571586,0.333843011680601,0.543849159813786,0.31160820494492,0.55725942082734,0.310301492357648
2903,0.331980319972546,0.33370974223532,0.544031107915328,0.311500036129381,0.557034021337098,0.310592079861687
2904,0.332169141780738,0.333664140327961,0.543724981415833,0.31168751434364,0.557038194137002,0.31068307734866
2905,0.332438914142714,0.333584983437334,0.54365229893905,0.311714218829388,0.557079024543679,0.310774310566704
2906,0.332406128366308,0.333641261007569,0.543772806328802,0.311676133021186,0.556924831176779,0.310888669912629
2907,0.332338612629851,0.333617346394082,0.543988093530153,0.311587117841039,0.556819181165768,0.310927346983713
2908,0.332338509704319,0.333571270266957,0.543867201279028,0.31176051420448,0.556731543526566,0.310944163304941
2909,0.332429733329578,0.333689019986151,0.543796558790756,0.31168147172714,0.556584470961471,0.31117609263921
2910,0.332246401965305,0.333738887871125,0.543829408050465,0.311570900307833,0.556545654072907,0.311110471132996
2911,0.332004272482545,0.333793107991393,0.543498829302432,0.311922244046499,0.556345760739871,0.311270511342122
2912,0.331967102905752,0.333850937269766,0.543748128739919,0.311586021314145,0.556333192261675,0.311135405277773
2913,0.331973230503293,0.333676306398197,0.543379349710779,0.311917238112826,0.55619958391647,0.311302424431508
2914,0.331969423398801,0.333571662607573,0.543782016799637,0.311470313953883,0.556033561009853,0.311522580855635
2915,0.331882876431607,0.333734386338465,0.543993380966175,0.31136892558703,0.556016732544885,0.31155462811212
2916,0.332168345418977,0.33352245025692,0.543961485737568,0.311519389104129,0.555985047153128,0.311589515075259
2917,0.331949552012581,0.333568802024752,0.544367568250424,0.311157908824333,0.555827738584511,0.311618547317324
2918,0.331804776488569,0.333667845650128,0.544752521990063,0.310823509009955,0.55580669066952,0.311557622546267
2919,0.331796956993523,0.333722382273784,0.544733530797551,0.310931407655067,0.555554439753533,0.31178932809664
2920,0.33186678303707,0.3335383669262,0.544680412659407,0.31104459324205,0.555464298368524,0.311919760369108
2921,0.33216027955528,0.333393755009773,0.544674843871797,0.311186996935596,0.555666598197991,0.311673615890004
2922,0.332050898137126,0.333632398227398,0.544469256166958,0.311237917748477,0.555630151985987,0.311729552267613
2923,0.331869329285788,0.333617526825904,0.544322038903295,0.311541388062722,0.555622683670999,0.311719620017513
2924,0.331947904817129,0.333843361724021,0.544340232392453,0.311474243755249,0.555458696248939,0.311779361791233
2925,0.33192740640035,0.333787022675622,0.544400490025189,0.311345693002075,0.555311680373632,0.311793253801284
2926,0.33162399424441,0.33401259645959,0.544472603572744,0.311298961979512,0.554810047246969,0.312242865996012
2927,0.331497809654425,0.334289745390967,0.544439887701832,0.311342381531712,0.554732161884457,0.312364651245961
2928,0.331759824425422,0.334018867718397,0.544306855531423,0.311443642722391,0.554915815710663,0.312170157189263
2929,0.331745406977587,0.33395949507912,0.544078278833354,0.311515903864471,0.555109615243269,0.311946045879151
2930,0.331713784126326,0.333972460395722,0.54405095755952,0.311705076246634,0.554940655335576,0.312102510011749
2931,0.331776759713722,0.334071538545362,0.544053181316998,0.311636928503095,0.55492771073208,0.312049255879292
2932,0.332034039102055,0.333987461866943,0.543950960694045,0.311749163503799,0.554728128775844,0.312251790117022
2933,0.331918215930929,0.334260942799795,0.543872013047576,0.311734132818225,0.554923485077654,0.312086244945566
2934,0.331550382581577,0.334442304240718,0.544100362951977,0.3114629489109,0.554900688393973,0.312230674596264
2935,0.331883454556449,0.334242993680462,0.544036313676293,0.311599706509194,0.554775618179178,0.312341756834837
2936,0.331870319967158,0.334298491494737,0.54415235273099,0.311502136763635,0.554507278245038,0.31250858805357
2937,0.331895564109777,0.334312935404895,0.544137638894571,0.311599239730045,0.554596422078703,0.312354777492765
2938,0.332096751102551,0.334339888247446,0.544146822751686,0.311583102213738,0.554789551593438,0.312089609770311
2939,0.332054461907899,0.334324720216439,0.543912464725593,0.311796537537901,0.554693302606736,0.312144661291325
2940,0.331963635000831,0.33427520596629,0.543992451126371,0.311802091115936,0.554489476122501,0.312390027575266
2941,0.331741109710419,0.334314555091692,0.544241674703164,0.311576166459426,0.554459315404671,0.312394193482845
2942,0.331678827063073,0.334709027601007,0.544412049754778,0.311311590015622,0.554601513506813,0.312203134596828
2943,0.331716340111518,0.33451072488597,0.544544164014588,0.311340644875279,0.554635263633236,0.312247764125618
2944,0.331669309747944,0.334819915944455,0.544497526246966,0.311365219745105,0.554680782712988,0.312159461485497
2945,0.331517350200573,0.335105418689197,0.544232671138586,0.311540046189968,0.554637892632192,0.312073875316067
2946,0.331072257164407,0.335393672209796,0.544386951486704,0.311606829604975,0.554868313587619,0.311894590757854
2947,0.331115575261596,0.335441110564141,0.544622643515459,0.311443256317297,0.55462121007773,0.312160305017138
2948,0.331132716857725,0.335325738811252,0.544544903637834,0.311649091877695,0.554408683408952,0.312336181836473
2949,0.331028687386568,0.335415922459702,0.544673647584075,0.311626457809558,0.554410411462313,0.312543750203624
2950,0.330991292439733,0.335499113779288,0.544697172031452,0.31149115303654,0.554800558673946,0.312275504728345
2951,0.330768685368296,0.335750062012541,0.545392220288345,0.310889302909967,0.554997931276921,0.312149804062174
2952,0.330787787737915,0.335752087235932,0.545410984972899,0.310761802700073,0.555019634968237,0.312134776366286
2953,0.330671433373147,0.335766423425825,0.545771831141806,0.310404830142435,0.555249870596463,0.311911735289019
2954,0.330512253820144,0.335833605042452,0.545926668207932,0.310429518900058,0.555570677041721,0.311539208557266
2955,0.330377884517059,0.336015451545562,0.545793766905033,0.310531256235713,0.555674283847629,0.311523743388113
2956,0.330151153655481,0.336031819742838,0.545973680627424,0.31023706265543,0.555417461272882,0.311792641159729
2957,0.330211842744734,0.336189128257632,0.545460231115278,0.310461899555627,0.555298256922769,0.311805329371446
2958,0.329780445689152,0.33655923875326,0.545075533188321,0.310942318437234,0.555487474355025,0.311582872281157
2959,0.329830263182502,0.336410651064177,0.544905155375043,0.31101705873212,0.555734887507135,0.311410455828852
2960,0.329951451188335,0.336523016293526,0.545036639426127,0.310800167355397,0.556011860818343,0.310950133919453
2961,0.329847115611998,0.336822271770341,0.545566383605058,0.310205879766319,0.555627369674829,0.311219111406764
2962,0.329729593639797,0.337039572573136,0.545620938178876,0.310299156146189,0.555610657756606,0.311115867375493
2963,0.329762971809186,0.337159366222477,0.545649451797902,0.310265353408938,0.555771566753051,0.311048132738595
2964,0.329907054803498,0.337023585318812,0.545495830591687,0.310467260246454,0.555669892380315,0.311114808933417
2965,0.32994623463854,0.336848029849537,0.545375815175343,0.310591715088612,0.555823405796194,0.310973159259734
2966,0.330057928057778,0.336710408997962,0.545434700320884,0.310565193707929,0.55553637643163,0.311093377915086
2967,0.330063299763579,0.336659525300565,0.545373087251816,0.310560579025989,0.555763471287412,0.310867737892005
2968,0.329982121322716,0.336512076206964,0.54535091885012,0.31059921795454,0.555860904045327,0.310829684025238
2969,0.329919122850973,0.336581880232965,0.545198308452912,0.310886171828505,0.556027326046333,0.310724748575462
2970,0.329718309597651,0.336844288551741,0.545254578845975,0.310761264439722,0.555935038456183,0.310785737916827
2971,0.329760146654033,0.33689866473055,0.545198197364312,0.310840986663363,0.555946332245231,0.310831027386585
2972,0.3299765669689,0.336938086017695,0.545089920291463,0.311115628163856,0.555516936696081,0.311119292121562
2973,0.329841934633999,0.337071968155687,0.545200105909923,0.311094164059014,0.555229236286688,0.311349328912839
2974,0.329736630896933,0.337163923876533,0.545445706063788,0.310939897443568,0.555222323959551,0.311326343307737
2975,0.329532031335493,0.337401218619039,0.545451912655256,0.311047732664028,0.555046314298929,0.31144720206436
2976,0.32966423884251,0.337408278717817,0.54536485574231,0.310989197103606,0.554870966338345,0.311625900179739
2977,0.329793628017849,0.33737622907147,0.545156944842836,0.311357584259322,0.554835787660931,0.311803625421665
2978,0.329766619739014,0.337417439344984,0.545023019641127,0.311461625886348,0.554849561013749,0.311922337959248
2979,0.329830628162857,0.337450969089409,0.544701280298171,0.311849739300235,0.55487014897829,0.312048233246024
2980,0.330126518041078,0.337441317311328,0.544628139226576,0.311960968707447,0.554875554399081,0.311901470604307
2981,0.330130782013873,0.337525684447637,0.544605179459743,0.312037931912025,0.555012443605417,0.311778959748503
2982,0.330432662695482,0.337209942610834,0.544446507995709,0.31226682524653,0.555212448122213,0.311717070056177
2983,0.330425183320393,0.337365379220106,0.544507553579364,0.312090802336116,0.555365650326503,0.311684150521534
2984,0.330265975015261,0.337519010404505,0.54469408538558,0.31189105079994,0.555323927668697,0.311747691244297
2985,0.330230955903298,0.337585775732055,0.544627587374993,0.311936510255438,0.555439443759473,0.311602078328829
2986,0.330366770336,0.337500744075102,0.544818726650359,0.311845220846629,0.555335457798032,0.311646992945463
2987,0.330235022843365,0.337579043177524,0.54472923012976,0.311999929190408,0.555297711999934,0.311721440783539
2988,0.330175487945045,0.337811816423727,0.544841689324059,0.311937974852796,0.55521305083729,0.311848414855035
2989,0.33035974989271,0.33763784260048,0.545006842547485,0.311770621868742,0.555110433613528,0.311908214454909
2990,0.330050744992826,0.337900301504947,0.545316916501015,0.311440901237731,0.555395259030071,0.31171166381768
2991,0.329932642612983,0.337783755005324,0.545128139525669,0.311582252202992,0.555504942865267,0.311705374866276
2992,0.330030600210829,0.337916308035511,0.54473134294094,0.311970199976482,0.555736861960251,0.311493596733051
2993,0.330214785197858,0.337979742664068,0.544669873242422,0.312038190114686,0.555733260808832,0.311567836001222
2994,0.33001047623896,0.338008138112733,0.544732356652311,0.311990299364092,0.555734220644269,0.311535341007662
2995,0.329932553705204,0.33791215185628,0.54421788402137,0.312436942694306,0.555910393897362,0.31127912314845
2996,0.329717646438727,0.33799711745434,0.544519787675401,0.312055694471889,0.555936541981389,0.311311524721166
2997,0.329480376197537,0.338175719043052,0.544516205355661,0.311992018513308,0.55619973121668,0.310970747341787
2998,0.329528858441673,0.338338974037959,0.544630446491806,0.311759371689625,0.556502385149629,0.310652793140214
2999,0.329452190734726,0.338508552622696,0.544410767762945,0.311921112728644,0.556412113538722,0.310571241467204
3000,0.329592922841363,0.33847546583493,0.544063783188061,0.311941863598386,0.556313049279711,0.310602792797795
3001,0.329613939157343,0.338570443971874,0.544005480124884,0.312185899080301,0.556333422305813,0.310561000052227
3002,0.32963829955343,0.338645147055906,0.544140237211452,0.312223681717577,0.556082801638213,0.31085608890716
3003,0.329504660811504,0.338637583488101,0.544304154475156,0.312137826926419,0.556344086404042,0.310648130051783
3004,0.329281302833518,0.339014726692173,0.544363910988837,0.312175082321984,0.556105101699179,0.31068744352484
3005,0.329249222838314,0.338994116883143,0.544638799003844,0.311980674065219,0.555965754199481,0.310779038776541
3006,0.329151223093475,0.339096953671028,0.544556205645848,0.311944991628124,0.555621020854548,0.311084739019156
3007,0.328918817777723,0.339030825510302,0.544524325520416,0.311915343094035,0.555335692234415,0.311302690057758
3008,0.329143123418506,0.339047096054904,0.544318016853025,0.312131955662163,0.55563760045827,0.311055453174472
3009,0.328974362523339,0.339271420671844,0.544445083824687,0.31207551197399,0.555527718823169,0.311038043483331
3010,0.329131595337274,0.33903973470066,0.543935842841409,0.31268675884318,0.555501932739163,0.311028154472181
3011,0.329081836817216,0.338986614319237,0.54380414600758,0.312854629870587,0.555206373107392,0.311316197983076
3012,0.329107468631646,0.338826305500491,0.544130493141327,0.312748279102738,0.555232335036163,0.311431849966318
3013,0.329016700732032,0.338969614197858,0.544124661096932,0.312824532421572,0.555255036322102,0.311364284731822
3014,0.329093990665014,0.338935260207532,0.543888079018169,0.313212133513559,0.555138778932731,0.311543020303767
3015,0.329092167754677,0.33897743233827,0.543771195311422,0.313318812801655,0.554822655170822,0.311706879248285
3016,0.329202438094976,0.338972804668815,0.543797503970306,0.313338181238149,0.554967282657946,0.311780440625179
3017,0.328994743204862,0.339262332824947,0.5438236590601,0.31355173769027,0.554673577949884,0.312057261326995
3018,0.328914985376112,0.339296032859469,0.543804436689542,0.313510006303873,0.554551044709642,0.312379497426449
3019,0.328858481060678,0.339368453269012,0.543750741473055,0.313646243982702,0.554970724253363,0.311918626627252
3020,0.328976110719562,0.339337340843686,0.543573403097858,0.313619061475525,0.554920102668374,0.312073943959164
3021,0.328852570167035,0.339251762334117,0.543537316741718,0.313645045971194,0.554778275724782,0.31213269095261
3022,0.328856604350863,0.339077386474878,0.543385802509396,0.313733430260048,0.554538071427207,0.312232191941014
3023,0.328928216913287,0.339081293148452,0.543266394983431,0.313900754411316,0.554238340498792,0.312478842909126
3024,0.328852625229976,0.339061184642319,0.543177513498552,0.314043474276263,0.553930253378397,0.312842423699185
3025,0.328715822300987,0.339062341844126,0.543069469207117,0.314096850547841,0.554199452254882,0.312763577810042
3026,0.328663212737018,0.339116534450381,0.542961621440066,0.31423327093246,0.5543681578387,0.312589321742673
3027,0.32868768997772,0.339053113798501,0.542909719545713,0.314096861610009,0.55446809758767,0.312514683098787
3028,0.32867252518969,0.338871880023784,0.543078387829025,0.313715053680707,0.554078062995316,0.312837359086463
3029,0.328853816540539,0.33875813635177,0.543318655645406,0.313384811204689,0.554070352958764,0.312866450914874
3030,0.3288647090794,0.339005944904264,0.543330647385259,0.31317389615814,0.553888240988816,0.312943168621991
3031,0.328884476292867,0.339177835115545,0.543599909093213,0.313077413373452,0.554005874074722,0.312846265090043
3032,0.328670993101472,0.339289477376119,0.544126630142167,0.312796414976381,0.554238049493975,0.312565826214198
3033,0.328692542789242,0.339188380348611,0.543998586231348,0.312841539082612,0.554152481564242,0.312523927035177
3034,0.328476086838536,0.339145153925997,0.543986891769447,0.31282992163189,0.553963381865468,0.312734902455904
3035,0.328541328872968,0.33909170256648,0.544034111022602,0.312815512948961,0.553792415931173,0.313003723463794
3036,0.328206936601758,0.339167202909101,0.544257330014508,0.31251948980141,0.553662414038951,0.313130818347357
3037,0.328095375478805,0.339331263179493,0.544370799681315,0.312313310564742,0.553615600570601,0.313078154575838
3038,0.328383255516921,0.339382520923745,0.54408104585391,0.312657649863162,0.553695247378571,0.31313351569091
3039,0.32810284198817,0.339781291381966,0.54421644480619,0.312475474490326,0.553858077899309,0.313010491375855
3040,0.327938739864776,0.34004516704949,0.544375750113463,0.312343565899096,0.554060801737479,0.312681718802862
3041,0.327914180873503,0.340059279640898,0.544445246653719,0.312218418172093,0.554166274859351,0.312532716224954
3042,0.328034418260516,0.339853669592079,0.54458356453711,0.312074857014048,0.55425663658975,0.312407578950597
3043,0.328035844549922,0.339791307919112,0.544515655617183,0.312115434113778,0.554392543098975,0.312299624858072
3044,0.32783810443029,0.339867884075851,0.544675724209768,0.312059736862843,0.554491652558979,0.312181794642048
3045,0.327782507686756,0.340035545422049,0.544891152254609,0.311999339501747,0.554769167442146,0.311949319036366
3046,0.327881180898428,0.339601634913065,0.545018159246268,0.311788934208979,0.554641587136392,0.312058167242187
3047,0.327702637934839,0.339671657219376,0.545024079823281,0.311890889469952,0.554739601347747,0.311932558374504
3048,0.32768975384293,0.339773012519824,0.545132485315941,0.311874145368023,0.555038250131496,0.311628849051245
3049,0.327632550167816,0.339812184386839,0.544901367297029,0.312051581053822,0.555171646115255,0.311568991166485
3050,0.327521663739604,0.339898126730976,0.544856188413014,0.311999956097509,0.554907374073687,0.31180038591864
3051,0.327564747863807,0.339930484278299,0.544450529686496,0.312310312809404,0.555060409699317,0.311708943844981
3052,0.327307614414013,0.340261356957662,0.544440962392804,0.312287332293754,0.555041886185276,0.311677570233212
3053,0.327002960086871,0.340564068054303,0.544338331846328,0.312355479727984,0.555263485947418,0.311367742503106
3054,0.327004430433426,0.340606097116913,0.544308120609611,0.312346724406255,0.555148711684002,0.311565529123024
3055,0.32719573659086,0.340406997770572,0.544499194259586,0.312279075038714,0.554883079291338,0.311836713507869
3056,0.327076934304142,0.340594484686052,0.54437908577692,0.312301407179069,0.554793448957959,0.311817174730183
3057,0.327172191032283,0.340653026976319,0.544416104813371,0.312258863878904,0.554351124222449,0.311961781399933
3058,0.327165148665139,0.340569395493641,0.544346721048484,0.312406531286516,0.554005817539467,0.312325985486172
3059,0.327272006556959,0.340820772106444,0.5441430572259,0.312516330684094,0.55364357859179,0.312582883469088
3060,0.3271283803727,0.340917276617532,0.543744417954372,0.312536849873691,0.553658407849399,0.31268088171064
3061,0.327185813693742,0.340995189678362,0.54398649849904,0.31230455989292,0.553425462177624,0.312766188341676
3062,0.327369448878352,0.340959291407848,0.543919709104513,0.312466762041204,0.553299464380342,0.312847871791296
3063,0.327343790179621,0.341095449306048,0.543636409730143,0.312694491397616,0.553072470769377,0.313113518765687
3064,0.327618065535923,0.340909693715168,0.543561694155837,0.312855524375784,0.553163122345955,0.312996059380704
3065,0.327389217668364,0.34099587596234,0.543401451217201,0.31303084283397,0.553271705948816,0.312925472461959
3066,0.327334600516936,0.340894775220401,0.543577750493462,0.312928468136866,0.553136226664849,0.313004072135482
3067,0.327420842516708,0.340759892149024,0.543685124224466,0.312875863786819,0.552804213211566,0.313120534702237
3068,0.327334135815024,0.340890059107323,0.543284896283413,0.313234505810738,0.552937651723991,0.313099849810068
3069,0.327268257719245,0.340759493781415,0.543109682855875,0.313489920964283,0.553310961304091,0.312878428169209
3070,0.32729474716977,0.341020624728538,0.542859903938559,0.313655750174584,0.553320465796316,0.312902503694459
3071,0.32712935625194,0.341216544141879,0.542974488673219,0.313606241295368,0.553365727248582,0.312877463303624
3072,0.326976592559026,0.341316575939001,0.542944144475843,0.313624740814065,0.553524921863673,0.312628401827864
3073,0.326979680141918,0.341010215545654,0.543261441682876,0.313399895671505,0.553602005575803,0.312592259158941
3074,0.326955979611889,0.341130466025139,0.543471405082731,0.313310419736212,0.553393302608623,0.312776678187511
3075,0.326780236655999,0.341139444515612,0.543099130432339,0.313610112599303,0.553012702164442,0.313057577206867
3076,0.326796648801701,0.340998823650555,0.543116185734211,0.313613495399182,0.552955419321438,0.313154893354999
3077,0.326677704952174,0.341382021193746,0.5432258793625,0.313553859246142,0.553184247135247,0.313044878952088
3078,0.326593034552588,0.34125958447247,0.543268695462704,0.313551190373393,0.553645092422389,0.312637417539636
3079,0.326843189953921,0.341242366591697,0.543377319245452,0.313461537182103,0.553606805228114,0.312776500004267
3080,0.326825162240567,0.341079410119594,0.543596179926424,0.313408572663946,0.553705075004633,0.312664496482596
3081,0.326664505444662,0.341099568413986,0.543723516833668,0.313359619984057,0.553639185177851,0.312586771150523
3082,0.326640547712294,0.340989645549166,0.544240631834502,0.312842779894593,0.553609294969753,0.312644500894703
3083,0.326708043326223,0.340963321935907,0.544495789948069,0.312525978337787,0.553543195371146,0.312692180358578
3084,0.326680858396901,0.341011935566485,0.544268761005885,0.312698233287493,0.55324300702652,0.312937579795515
3085,0.326679456476997,0.340987080266025,0.544218093747914,0.312752161870312,0.553412198827479,0.312813208534419
3086,0.326694887937563,0.340542978587463,0.544130348491508,0.312786513400176,0.553312981305042,0.312998822287857
3087,0.326517726603106,0.340629799467017,0.544074982383983,0.312718598988543,0.553003474200827,0.313315512993427
3088,0.326393057951751,0.34067108841359,0.544084031243524,0.312888867811893,0.553203387122303,0.313120547243327
3089,0.326334131722632,0.340683134920853,0.544415527887578,0.312548589131787,0.553049483787242,0.313208875124496
3090,0.326307427159022,0.340921060373894,0.544299692292126,0.312705106004621,0.552993073320384,0.313289842614253
3091,0.326202810229862,0.341126240673278,0.544243558501151,0.312687371481555,0.553059435760501,0.313264879518882
3092,0.326300302488961,0.340922167705642,0.543884971185363,0.313063723883993,0.552882989630697,0.313417389369421
3093,0.326383661770263,0.340965579098061,0.543908760898413,0.313002792501665,0.5529482350833,0.313285990909314
3094,0.326457631864053,0.340815529280621,0.543781571456498,0.313095839355744,0.553017768458251,0.313181777712844
3095,0.326505500166515,0.340883039211614,0.543849338272287,0.313184761793723,0.553086853984574,0.313192792385986
3096,0.32647319454254,0.34102026852073,0.543885529551972,0.313111649708206,0.55306441713783,0.313305646253487
3097,0.326526362967091,0.340953208222512,0.543517441417412,0.313336244138051,0.552731167115995,0.313620832252824
3098,0.326461407670286,0.341121561302604,0.543580151448665,0.313166499899584,0.552568170590134,0.313685358733042
3099,0.326382404203074,0.341301678954942,0.543750464682367,0.313049158514465,0.55244287027476,0.313802347764457
3100,0.326279292233305,0.341267473358411,0.543778022905301,0.312972471201562,0.552234603430441,0.313988057879228
3101,0.326358983851141,0.341144609674872,0.543660078928892,0.312976686412156,0.552124203889563,0.314015480049609
3102,0.326489013223273,0.341146463959039,0.543845695688821,0.312827196986599,0.552051034494647,0.314128475000339
3103,0.326407005652564,0.341200822657265,0.543875767047461,0.312759350616936,0.551989143291528,0.314263705104674
3104,0.32635022847755,0.34106511711218,0.544095657828521,0.312614466757569,0.552062497556304,0.31409746265911
3105,0.326313044414107,0.341324883208721,0.544043023283441,0.312696509214147,0.55190709192644,0.314261820887891
3106,0.326422698660283,0.341385799013874,0.544359765848639,0.312353966396027,0.551870253570795,0.314314638108571
3107,0.326366984292662,0.341685298034897,0.54437056388428,0.312274335842919,0.552030835701807,0.314211608661071
3108,0.326295409933459,0.341864676308269,0.544464221885476,0.312210446107371,0.551930435460457,0.314321587408932
3109,0.326275831566035,0.342157843595195,0.544347911399113,0.312309515767679,0.552027809662395,0.314350645723834
3110,0.326401436496051,0.342263740764984,0.544244905784056,0.312426738656963,0.552051418465111,0.314265956238189
3111,0.32642776549867,0.342228007168787,0.54457324166066,0.31202219905812,0.551984645704858,0.314244150111877
3112,0.326635478998273,0.34196572891955,0.544450868115095,0.312223145846421,0.551976384217176,0.314399155018577
3113,0.326253565826762,0.342074374445867,0.544713263891355,0.312086006303624,0.55208360586422,0.314236849230092
3114,0.326312281997889,0.342077292389284,0.544707292393398,0.312222495163314,0.551676454444194,0.31451194993177
3115,0.326420807659181,0.342027768527051,0.545152084906782,0.311951294823058,0.551717772643211,0.314555420977879
3116,0.326374606586297,0.341995304034494,0.545046478394649,0.312036658535092,0.5518920697707,0.314525119288478
3117,0.326447939498934,0.341834040006082,0.545308280584151,0.311664334600216,0.551842473509241,0.314483509427651
3118,0.326434326204481,0.34193850093302,0.545153367021223,0.311836455669151,0.552226175529031,0.314237997371311
3119,0.326493087141323,0.341889202773281,0.545056402556762,0.312034409395143,0.552193971273326,0.314267431051028
3120,0.326493213815359,0.341945731017045,0.545053432372084,0.312149143871661,0.552331488752046,0.314139955818145
3121,0.326597348627616,0.342079374785907,0.544716213131431,0.312516463450768,0.552309589527474,0.314111287357605
3122,0.326459230626291,0.342105995963366,0.544692036658639,0.31253259809252,0.552306009519705,0.314186570617727
3123,0.326489644295738,0.342059535756828,0.544645223278076,0.312614102177898,0.552229012459657,0.31433685492969
3124,0.326310577109995,0.341990666411107,0.544513060500037,0.312682741956672,0.551915725303428,0.314570503463221
3125,0.326213382142289,0.342091205796896,0.544731106375278,0.31250360463061,0.551726436704882,0.314888829180845
3126,0.326051855874814,0.342339274241766,0.544695726034278,0.312574719971284,0.551742896045884,0.314833376442591
3127,0.326246383686715,0.342176531955887,0.544666659486302,0.312514158606674,0.551812552724321,0.31471650825589
3128,0.326114997250101,0.342243488849952,0.544462344757892,0.312539946714134,0.551805998607229,0.314766163307809
3129,0.325922529876352,0.342468582231751,0.544234867597084,0.312632385106335,0.551807683458034,0.314766456689602
3130,0.32595926950287,0.34234365370166,0.544135405743614,0.312839795870447,0.552013520724578,0.314517094962951
3131,0.325900897508594,0.342255767166557,0.544288399649821,0.312767596360819,0.552079105028102,0.314558230071262
3132,0.325877093937566,0.342398828465197,0.544427460014901,0.312496750957725,0.552366947654738,0.31430946334614
3133,0.325684498679826,0.342757365296356,0.544092080119805,0.312550925494547,0.552449498679805,0.31422450784055
3134,0.325822820070583,0.3427872284048,0.543702630035791,0.312710611344929,0.552333049822943,0.314335457395539
3135,0.325474040537043,0.343114888379215,0.543528329579801,0.312943130850302,0.552256676508155,0.314439936189433
3136,0.325539130366242,0.343201715269862,0.543292869095948,0.313124694734781,0.552463556795655,0.3143278353023
3137,0.325668349008439,0.343161129090824,0.543185794629159,0.313315323348621,0.552173760367716,0.314491481652418
3138,0.325538870619646,0.343182265439207,0.543216620370507,0.313165171381666,0.551991861854994,0.314553686322855
3139,0.325642670917064,0.343036853075706,0.54394718351224,0.312405616301034,0.551869018964121,0.314569256083397
3140,0.325451283031938,0.343127308065756,0.543981613347483,0.31254021588228,0.551705848730024,0.314670688693484
3141,0.325542917954829,0.343145111145096,0.544323027987493,0.312306553571726,0.551845861166609,0.314563578793841
3142,0.325624130181561,0.343407003999881,0.544580331145813,0.312029315237623,0.551807570146553,0.314660841206196
3143,0.32563053918489,0.343337925125358,0.544220523197795,0.312501370708138,0.55167442038378,0.314786956799422
3144,0.325560014949083,0.343515764254845,0.544612818093303,0.312208961895629,0.551549835179376,0.314794347031252
3145,0.325524874484312,0.343592419076521,0.544684018821082,0.31209798641733,0.551573871209221,0.314815158335444
3146,0.325613668149436,0.343662008248141,0.544728230436583,0.312030003248384,0.551761499807365,0.31470358863272
3147,0.325534082308188,0.343586243082091,0.544822254072534,0.311951737829536,0.551722988514114,0.314730122758073
3148,0.325618778194482,0.343296650427947,0.544529158093905,0.31201507224525,0.551651899306314,0.314777248797876
3149,0.32564057312717,0.343126270015031,0.54408858554329,0.312469512105109,0.551386535691227,0.314862067810287
3150,0.325234877491865,0.343170414884345,0.544116303172722,0.312466207099878,0.55122112337007,0.315003179422889
3151,0.325148858360203,0.3430339514626,0.544324890745202,0.312307772150771,0.551331842283566,0.314903176603045
3152,0.324997357654671,0.343056547156562,0.544153610540228,0.312405044413183,0.551414231397971,0.314638284633265
3153,0.324909652134381,0.343071231199908,0.544332618954823,0.312116067130886,0.551393120790986,0.314687467672573
3154,0.324775010378715,0.343066247193657,0.544530047904348,0.312180957366905,0.551641159980626,0.314503060816881
3155,0.324666262105227,0.343184864271737,0.544456662032603,0.31231331528798,0.551602037248788,0.314542718280864
3156,0.324456288812175,0.343104804397922,0.544237738776237,0.312582273493626,0.551374575984633,0.314759275962163
3157,0.324381335535502,0.343210627594578,0.544445928131616,0.312311470304792,0.551145844090566,0.314887598425013
3158,0.324378233359091,0.343298672127856,0.544781362716845,0.312180571369536,0.551148881607512,0.314934304432261
3159,0.324362133780822,0.343407068217706,0.5446989576407,0.312254347354097,0.550844962639519,0.315200234604727
3160,0.32434240964873,0.343462103173082,0.544840188123526,0.312036348856074,0.550678253585979,0.315613835506031
3161,0.32439985967712,0.343355299756249,0.544723016639982,0.31207608942775,0.550538781282482,0.315851920849917
3162,0.324293067658769,0.343462265548798,0.544765270615078,0.311948589390324,0.550699811607489,0.315666326365984
3163,0.324118274800607,0.343679720058518,0.544427992501526,0.312208652435667,0.550591496642856,0.315701247636029
3164,0.324081808554386,0.34376242921513,0.544518019897189,0.312093629068501,0.550542888534778,0.315668619159306
3165,0.323994157643212,0.343869590275083,0.544456566190558,0.312079212592412,0.550355971848179,0.315957381329685
3166,0.324352019672173,0.343666111128013,0.544220514973851,0.312356504315732,0.550324330271429,0.316012297606438
3167,0.324504095575378,0.3435059452925,0.544052832234156,0.312330954820464,0.550221830850672,0.3160736106356
3168,0.324532217101646,0.343247168622007,0.544067291123583,0.312399413957563,0.550336751024872,0.316009485413669
3169,0.324625867811638,0.342993548722128,0.544024123933277,0.3125802718736,0.550266531544044,0.316081897843571
3170,0.324964295491616,0.342621370790264,0.544005053486523,0.312548851929224,0.550307412495355,0.316032229626263
3171,0.325256690642938,0.342361838513181,0.544051243114436,0.312432737521793,0.55005876932646,0.316156760075649
3172,0.325437242701683,0.342212324544343,0.544003898540543,0.312357769309143,0.55026470214422,0.316198870050766
3173,0.325703162882568,0.342099603484373,0.54395886897858,0.312351696503821,0.550447669139289,0.316006724607345
3174,0.325503945954255,0.342383897219269,0.543845920933136,0.31241448614036,0.550734328374417,0.315729326488213
3175,0.325420517132598,0.342567996412513,0.544014604060317,0.312415693475197,0.550798901332087,0.315525922281305
3176,0.325516233272927,0.342463404706828,0.544094559692601,0.312227029559841,0.550633569942732,0.315623397749167
3177,0.325657526788474,0.342352635989808,0.54418756412833,0.312265216798759,0.550565637913892,0.315618161673691
3178,0.325198570710618,0.342672457821781,0.544182349142756,0.312088074110549,0.550433529933374,0.315746785514622
3179,0.325125549662954,0.34273497161169,0.544335274061891,0.312083905075708,0.550328818257772,0.315816067358121
3180,0.325520988517147,0.342434655890299,0.544068698924725,0.312217143905348,0.550192641211432,0.315888295976832
3181,0.325338512328442,0.342479083275063,0.544454702838916,0.31191314356723,0.550236473152365,0.315816022895114
3182,0.32522219105396,0.342600934137632,0.544642831963753,0.311806842700568,0.550330129390822,0.315750971268436
3183,0.325238787659321,0.342505661696028,0.544662568489172,0.311796059255157,0.550201843652872,0.315712721867412
3184,0.325221813469777,0.342650836360244,0.544593552582389,0.311924510369667,0.550362593872639,0.31555158299186
3185,0.325205093973168,0.342664844793592,0.544614734434923,0.311975167891503,0.550446129358877,0.315354501739952
3186,0.325357152661802,0.342755017978248,0.544691317047895,0.312034693275781,0.550639934742204,0.315179381505053
3187,0.325404325438343,0.342726090625908,0.544482051521543,0.312217868186636,0.550585532531461,0.3153123683679
3188,0.325298721636778,0.342811823266622,0.5444907233029,0.312240873413147,0.550796797954483,0.315063052129032
3189,0.32551032342356,0.342688917173992,0.54458591875885,0.312261099523382,0.55089770910114,0.315062349221275
3190,0.325294462685381,0.342711380882037,0.544365213695962,0.312503121928535,0.550792823983052,0.315257374936419
3191,0.325155834750714,0.342949097776272,0.544410663841611,0.312604218630329,0.550735258511844,0.315241232822861
3192,0.325100727509267,0.343065199242041,0.544433279245888,0.312529415005178,0.550504172069037,0.315578785446556
3193,0.325206545367518,0.343009967661379,0.54451984386818,0.312290810547719,0.550363241574244,0.315771493011405
3194,0.325265624842242,0.343189424771084,0.544846755869944,0.311945903913605,0.550314591937566,0.315905279884246
3195,0.325433142557519,0.343060108042243,0.545064704920235,0.311780914788675,0.550053994407728,0.316128044428879
3196,0.325484241911268,0.342907742108891,0.545234182753429,0.311531042673798,0.550058324579764,0.315952657335111
3197,0.325424237576129,0.342947122454621,0.545347045338114,0.311484836941212,0.550020181303814,0.31611146295972
3198,0.325504630805444,0.342918817291041,0.545153816123469,0.311719794830004,0.550270282786965,0.315735193730648
3199,0.325605185536722,0.342629003041728,0.544989076678937,0.31193691041364,0.550567519696083,0.31536408989066
3200,0.325504672770486,0.342588818761719,0.544573357184479,0.312341510284307,0.550953021934459,0.31494116942499
3201,0.325513175289172,0.342496022777264,0.544775565349797,0.31217250128235,0.550994457124164,0.314806551759891
3202,0.325436969669124,0.342592301048657,0.544324688758306,0.312618035159595,0.55102701247237,0.314827729568439
3203,0.325383312547991,0.342513150296937,0.543867795711329,0.312821847749871,0.551113986424927,0.314812964148707
3204,0.325344116544277,0.342491770419384,0.543800152487871,0.312895852513806,0.551415541988754,0.314513100271087
3205,0.325315012693761,0.342444802280478,0.543616542189554,0.313001088173943,0.55159942755355,0.314307722377945
3206,0.325364829852794,0.34259026440607,0.543580122266197,0.312933307846857,0.55152321721156,0.314438799266272
3207,0.32543420679238,0.342565797733027,0.543480233421052,0.312928900469476,0.551688508398715,0.314210445170706
3208,0.325175102868783,0.342769623674138,0.542902641349205,0.313142747297262,0.551641133599291,0.314221947185351
3209,0.325016657337397,0.342739370961855,0.542879208530919,0.313136972806313,0.552010183577522,0.313757920377667
3210,0.32504427329458,0.342661498099568,0.542968790632322,0.313164368075798,0.551512383821814,0.314106765269873
3211,0.324988422107664,0.342588453028285,0.542986183532137,0.313080644930742,0.55160565506347,0.314130914608996
3212,0.32502202518658,0.342458504840904,0.543203799926635,0.312911642277198,0.551991100077105,0.313816999487567
3213,0.32517431060048,0.342387965705404,0.543145694591332,0.312990909407194,0.552042477801054,0.31360476875074
3214,0.324966485338485,0.342530352958625,0.54350844949613,0.312875105180605,0.551569120924793,0.314114746470878
3215,0.324751561141564,0.342755948282481,0.543520327224354,0.312890477009465,0.551386089415401,0.314224359637169
3216,0.3249814792619,0.342642297985824,0.543443672861281,0.313045953153491,0.551550652318931,0.314175460360308
3217,0.324939976316138,0.342733504620267,0.543501807885975,0.312938946284312,0.55158631011445,0.314237228791816
3218,0.324886618500921,0.342704720027226,0.543455744052366,0.313064436793547,0.551543629790103,0.314399691599581
3219,0.324867202513773,0.342828149653562,0.543541596765685,0.312888641132334,0.551291171703155,0.314703674220903
3220,0.324676513412909,0.342649556153391,0.543747298028749,0.312713211652878,0.551362159212911,0.314632194843013
3221,0.324585465287384,0.342654381236854,0.543869299658555,0.312628169205858,0.551320609240815,0.314683121661042
3222,0.324592265349214,0.342701213798419,0.544087631509534,0.312281953044956,0.551621163970667,0.314354139215311
3223,0.324598742113898,0.342738488080917,0.544158648021838,0.312281748391083,0.551988744329892,0.313995561859696
3224,0.324793048085,0.342623894405972,0.544318886247311,0.312061846335371,0.551756990884445,0.314258557257867
3225,0.324662308885604,0.342363907084249,0.544053771212289,0.311942211344353,0.551774948184095,0.314313999710547
3226,0.324606932413088,0.342498705052879,0.544275275212782,0.311804638988418,0.551842992167593,0.31426413103996
3227,0.324370022839479,0.342670416397977,0.544564175810761,0.311775959142305,0.551640689161844,0.314479578532773
3228,0.324542838071675,0.342544553980175,0.544576283195474,0.31160389115564,0.551417028467353,0.314704392909922
3229,0.324373979878335,0.342547013423947,0.544552299876313,0.311728843800284,0.551558276845877,0.314611963929323
3230,0.324438464771091,0.342585613317262,0.544569233414996,0.311736541120704,0.551456137582036,0.314783551876655
3231,0.324382322806336,0.342645966564231,0.544647307167544,0.311798343361623,0.551576574266149,0.314647371492304
3232,0.324217709697495,0.342650336491068,0.544653539236056,0.311860204621047,0.551597616863431,0.314667204577394
3233,0.323998731532401,0.342875336952295,0.544491689105392,0.312139338219655,0.551551618539615,0.314737938291244
3234,0.323844004137822,0.343083359597959,0.544499451237071,0.312241277274762,0.551353349283843,0.314993025120543
3235,0.323793852075934,0.343407304112745,0.544472916585885,0.312232597970675,0.551221169729626,0.314990702409707
3236,0.323729467269055,0.343478269426518,0.544631627499011,0.3121006036089,0.551467255812458,0.314809366528064
3237,0.323814936337638,0.343420581425096,0.544631274041926,0.312156599561107,0.551288631790317,0.314825074503488
3238,0.323710228158844,0.343337077797923,0.544580664207292,0.312128408614509,0.5512877517646,0.314931059123547
3239,0.323718531497032,0.343376673691959,0.544627043958476,0.312195255319477,0.551080606623138,0.315125226703318
3240,0.323794336429044,0.343351182552112,0.544591283562997,0.312332437165353,0.550765037156468,0.315427333222811
3241,0.323649790773961,0.343544115779009,0.544378830375425,0.312521206585621,0.550914078366409,0.315322534996215
3242,0.323416820579838,0.343661109867878,0.544281857345816,0.312637700147291,0.550938478253238,0.315237710024936
3243,0.323449690942964,0.343663731804711,0.54439029144319,0.31265478758915,0.550856793829163,0.315304503587671
3244,0.323426101342413,0.343769629509925,0.544439029251899,0.312788163911554,0.55066828574722,0.315484594531377
3245,0.323378115099126,0.343722273748677,0.544357609021882,0.312973817440652,0.550591645410498,0.315597842959699
3246,0.32337856663918,0.343792379789059,0.54420989589939,0.312964812798596,0.550314007557389,0.31596703044071
3247,0.323179649047845,0.343985024312853,0.544249925935844,0.312948884051224,0.550228747080368,0.316051494569512
3248,0.323236748482585,0.34389868433268,0.544362149392088,0.312906531161743,0.550346460721021,0.31598520930063
3249,0.323392568537548,0.343786359153835,0.544666903509946,0.312682031772903,0.55015647238129,0.316188653861868
3250,0.323536930940217,0.343910449173927,0.544694533004678,0.312559443047283,0.550231263148905,0.316175452006042
3251,0.323556718478882,0.344121010861123,0.544949070360672,0.312333703692781,0.550313322560301,0.316070451023361
3252,0.32352984395943,0.344091284487337,0.544620867979776,0.312493790600992,0.550486802622746,0.315915070901141
3253,0.323583577982912,0.344089822929453,0.544823506334443,0.31223054849971,0.550469313260799,0.316006982976549
3254,0.323682698202579,0.344200717880147,0.54474909817518,0.312322051350452,0.550274972025364,0.316181948513107
3255,0.323511021393242,0.344353372405476,0.544520274569098,0.312605631575561,0.550035757878777,0.316192817348269
3256,0.323572453965884,0.344240829660911,0.544309458287426,0.312837685164824,0.549992083931487,0.316266724465289
3257,0.323520565104322,0.34441746387184,0.544500447774962,0.312702398408959,0.550025546980385,0.316160941062478
3258,0.323634684238876,0.344340306859582,0.544716949172174,0.312595730961504,0.549942755467201,0.316206276894228
3259,0.323635672224519,0.344149042489585,0.544772956490758,0.312466562497001,0.549514859154579,0.316545009956136
3260,0.323981591669154,0.343989229991208,0.544713934337461,0.312445527603098,0.549368584522342,0.316784074416058
3261,0.324080829549101,0.343967749163853,0.544740498143529,0.312416462798753,0.549618864329229,0.316660974752366
3262,0.323956634963362,0.344168971625091,0.544320817977435,0.312667426503103,0.549439513341495,0.316903754810258
3263,0.323835201427075,0.34435138331994,0.544312887878076,0.312766602647339,0.549542779163234,0.316800112826702
3264,0.323807778487854,0.344403258880655,0.544116130741595,0.312862664407538,0.549489667588619,0.316712209797694
3265,0.323744188001123,0.344484700078762,0.544299733878566,0.312815271483925,0.54969445927567,0.316503621047751
3266,0.323760181263152,0.344500039949651,0.54434926824217,0.31277926356263,0.549591922540696,0.3165951187641
3267,0.323855409383252,0.344246923885832,0.544372260088594,0.312639304700199,0.549502646470191,0.316637836887459
3268,0.323731451843981,0.344455758646548,0.544496104041798,0.312507450818436,0.549124785170662,0.316958670621725
3269,0.323684206954821,0.344452228182506,0.544312812669262,0.312609768193585,0.549365436850792,0.316701175577794
3270,0.323563357412492,0.344400100288271,0.544323760139744,0.312533316947457,0.549085992642777,0.31690162281063
3271,0.323741727980648,0.344491378920127,0.544301149885143,0.312589021440344,0.549161180876618,0.316743928053203
3272,0.323663188832396,0.34447800592204,0.544343381190028,0.312525092238436,0.549137355397503,0.316890725116621
3273,0.323453980258386,0.344602526224504,0.544126052744591,0.312708512901585,0.548742225754543,0.31720049507988
3274,0.323476097963686,0.344623517275623,0.544070368665747,0.312877822044059,0.548627711479076,0.317387948639936
3275,0.323566707771063,0.344735782846833,0.544078882766123,0.312771524470996,0.548452530706043,0.317421513236548
3276,0.323627038202569,0.344673564304967,0.543856875736273,0.312940529652323,0.548381267599339,0.317510966690748
3277,0.323860747114817,0.344735915253365,0.544007993740475,0.312758276103684,0.548485164285683,0.31758054160109
3278,0.323636643122715,0.345045029180656,0.543925235695993,0.312819857041752,0.548545468671941,0.317561271624754
3279,0.323842298578936,0.345150242617384,0.543759261915954,0.313000132713005,0.548349895015129,0.317756693976418
3280,0.323647379344252,0.345244250585843,0.543619695536812,0.313146683408047,0.548384724026304,0.31770981564583
3281,0.323606260686911,0.345264949471218,0.54385148514461,0.312953229634665,0.548506857371417,0.31752615666884
3282,0.323580819803225,0.345269346599145,0.544365350637954,0.312508062424236,0.548502689744041,0.317548861334798
3283,0.323415008860021,0.345283744511942,0.544335116280448,0.31235035169945,0.548657921280608,0.317460549602445
3284,0.323617114083596,0.34523940320968,0.544302379186669,0.312358479267532,0.54898004136813,0.317057838070225
3285,0.323579900291269,0.345383262236278,0.544366297291076,0.312263376740988,0.549072425041539,0.317068533507175
3286,0.323528679764502,0.345436215637654,0.544645126690221,0.31208460737907,0.548936528364442,0.317171046692621
3287,0.323832674578873,0.345300494150496,0.544609194500974,0.312088716743494,0.549057101617546,0.316929166123288
3288,0.323998130268543,0.345488259901786,0.544471614838268,0.312069674816631,0.549164182620812,0.316807869443261
3289,0.32392129039605,0.345780868633231,0.544654960855209,0.312099608577479,0.549147221765106,0.316840385763714
3290,0.323834503881207,0.345858224654838,0.544797008438522,0.311948755224418,0.548871929870892,0.317103358408448
3291,0.32369268320776,0.346092814030659,0.54480207948612,0.311692132011345,0.548800366687581,0.317043396098985
3292,0.323514878547658,0.346023358656797,0.544658426398308,0.311798672345713,0.548698087774148,0.317090942756258
3293,0.323514963996533,0.346103763067098,0.544681563025918,0.311737096107648,0.54861099571094,0.317114546776148
3294,0.323231512738151,0.346359648647398,0.54446237202549,0.311894455039213,0.548696244131882,0.317131611429651
3295,0.322953515321433,0.346599080264424,0.544340641624842,0.311954870054792,0.548898288877183,0.317049581536845
3296,0.322919273606724,0.346698168181678,0.544312132156758,0.311975484324842,0.54853499425989,0.317362712759355
3297,0.322690342456671,0.346995771258591,0.544479082656286,0.311799586891826,0.548742049686596,0.317150119122345
3298,0.322706229711456,0.346912341816491,0.544490885775556,0.311785742908044,0.548710900776017,0.317180936329559
3299,0.322533131164136,0.346987964803561,0.544599086912361,0.311712441480668,0.548697176612143,0.317160318153008
3300,0.322510626652742,0.34691913062916,0.544538742311526,0.311749385688248,0.548580497916996,0.317267934102718
3301,0.322650241824983,0.346962143805881,0.544853458307862,0.311497508765985,0.54847505027742,0.317337262496419
3302,0.322648666980119,0.346980375935666,0.545072406528194,0.31124290642653,0.548201821243208,0.317519958881431
3303,0.322723095776733,0.346969946708249,0.545169178314884,0.311151929730817,0.548188089726555,0.317653341626796
3304,0.322620923367354,0.347088751036323,0.545093305268688,0.311130002194926,0.548303533769275,0.317528329305295
3305,0.322330262120059,0.347255704049452,0.545041832808533,0.311150563068537,0.548195583416981,0.317564594613239
3306,0.322488380403001,0.34713689542118,0.544889983737798,0.31127616566722,0.547683489605599,0.317970395418092
3307,0.322574726422508,0.347113527942,0.545034653832007,0.311088700388451,0.548063167622212,0.317585246965901
3308,0.322477325334176,0.347384427989108,0.545159216709696,0.310948472643317,0.547987995616702,0.317700224255636
3309,0.322350847155589,0.34731925840664,0.54537557428676,0.31088022434935,0.548321066470162,0.317458135516723
3310,0.322330168136848,0.347324448425667,0.545381656974347,0.310941133151762,0.548032976586304,0.31775735728558
3311,0.322427968782573,0.3472800365691,0.545498966427141,0.310934689255142,0.547886165218204,0.317740628658049
3312,0.322429056408678,0.347385850495779,0.545472594849324,0.311022112724502,0.547942892884504,0.317839056283828
3313,0.322571940020848,0.347249855822883,0.545561046953449,0.311001483804069,0.547916758540995,0.3178805152563
3314,0.322606767090639,0.347282165800828,0.545774125695902,0.310980797973258,0.547820298095676,0.318028085654883
3315,0.322498132353413,0.347437357230904,0.545568047982205,0.311188612567947,0.547678959693686,0.318124295157907
3316,0.322539723856593,0.347306538464394,0.545906114788343,0.310845774094707,0.547479182226323,0.31826490385882
3317,0.322487583948172,0.34738656397134,0.546127641053737,0.310705691812377,0.547379565524419,0.318247574392862
3318,0.322237414183432,0.347398618203379,0.546089636947156,0.310536106773188,0.547278657911419,0.31832133258711
3319,0.322234541265202,0.347457991459201,0.54606700900091,0.310589630695459,0.54709058734501,0.31850967485436
3320,0.322152102038491,0.347337277332812,0.546179586318965,0.310635490136422,0.547140755373965,0.318488360465243
3321,0.321916594298928,0.347494176416121,0.546285061338512,0.310747843430013,0.547125279889942,0.318512346096439
3322,0.321960047001822,0.347538621267147,0.546189319102629,0.310554716479776,0.547150829360192,0.318429528618323
3323,0.321858302716261,0.347819186877414,0.546295776421948,0.310301554527016,0.547099791310428,0.318418521974554
3324,0.321743360208948,0.347809159789112,0.546338067246323,0.310419810457882,0.547189299383274,0.318431189966692
3325,0.321605294050344,0.34775430881313,0.546435630562608,0.31046121198158,0.54744853971514,0.318209493496278
3326,0.321567342888903,0.347756874999241,0.546494646226398,0.310577551411602,0.547270857677633,0.318376265640791
3327,0.321566131416336,0.347676637456406,0.546318080806526,0.31057865761206,0.54692600748298,0.318697274387332
3328,0.321615597136518,0.347900071512639,0.546368444606259,0.310555849477408,0.547151407634187,0.318516746726229
3329,0.321582859371144,0.347845510396372,0.546513141738977,0.310510768883731,0.547183099040408,0.3183489375436
3330,0.321495132944983,0.348003744237425,0.546311709910376,0.310635312221044,0.547424358242248,0.318066897656376
3331,0.321519296989861,0.347824841711957,0.546386211592298,0.310496207024417,0.547662840146314,0.317880633744929
3332,0.321391586352876,0.347941556544995,0.546420541511802,0.31050942986891,0.547754141451636,0.317846232347398
3333,0.321306577824168,0.348008746204736,0.546378000823137,0.310495594150767,0.547963125118878,0.31745266057651
3334,0.321270142654941,0.347982588749415,0.546342165215041,0.310537883973399,0.547770359457122,0.317579418900176
3335,0.32104444058545,0.34804888376456,0.546305296531666,0.310594345224914,0.547784740649468,0.317588155832077
3336,0.320887575012073,0.348143260238112,0.546578374848218,0.310300396232845,0.548021074681875,0.31744749063416
3337,0.320891518768092,0.348159596848812,0.545995988065303,0.310881531781841,0.548227308122029,0.317221209321704
3338,0.320943600741051,0.348147413393759,0.545937217682895,0.311072749199369,0.548490680303958,0.316907921181923
3339,0.320966234349418,0.348049248445581,0.5459162408563,0.31106585475265,0.548611377680367,0.316784436607481
3340,0.320954478900437,0.347925918102612,0.54589687669404,0.311310167944711,0.548851812258702,0.31668240619458
3341,0.321272215288004,0.347785454441871,0.546120113847998,0.311043126726096,0.549355061018748,0.316108555556732
3342,0.321242991193097,0.347996127955717,0.545978930406066,0.311321853703425,0.549080401901885,0.316339344749831
3343,0.321208045059621,0.348096284859741,0.546150490873114,0.311128678133162,0.549257357064865,0.316191586212195
3344,0.321453914083467,0.348027892540962,0.546220810914833,0.310895606022592,0.549104921174876,0.316218115215276
3345,0.321578867710456,0.347926325506402,0.546309095813308,0.310787771341782,0.548952403198319,0.3163618341276
3346,0.321569473252029,0.347901887363435,0.54621786078184,0.310748272954593,0.548600977879732,0.316679773252433
3347,0.321683462044319,0.347875205138809,0.546198573871046,0.310914653894714,0.5484084791565,0.316936247258966
3348,0.321731654428934,0.347889801094221,0.546359288968939,0.310758059326368,0.54844202941055,0.316905021879208
3349,0.321688556281513,0.347855611524118,0.546173193214335,0.310831537963939,0.548257528993328,0.317024840267424
3350,0.321738731308767,0.347936104845569,0.546225298135598,0.310736653533718,0.548138168966214,0.317116497290619
3351,0.321796210957624,0.348054592367481,0.546417371516089,0.310567657263984,0.548013589545473,0.317159305219424
3352,0.321711040732751,0.348017288568934,0.546175593827516,0.310812705353264,0.548269323879803,0.316911406408302
3353,0.321732399757492,0.348044942363988,0.546261184894817,0.310910459746163,0.548090701670201,0.317136126540233
3354,0.321744900344263,0.34800885956037,0.546139211018639,0.31103900525845,0.548290395655359,0.316910723548263
3355,0.321737060775344,0.348031683432842,0.546213341525683,0.310852006699954,0.548038676980447,0.3170941606638
3356,0.321728185170329,0.348175213156128,0.546289142355964,0.310760781743282,0.547677816306192,0.317517435933851
3357,0.32166951867502,0.348155681325332,0.546415268663557,0.310560935358804,0.547765490373223,0.317340652768449
3358,0.321834326582673,0.348031373004018,0.546320516799223,0.31076309119993,0.547579426883232,0.317437604210186
3359,0.321813884580448,0.347981311720763,0.546690671282412,0.310497217940914,0.547688631980919,0.317454134883617
3360,0.321866986242949,0.348016965925554,0.546795947800882,0.310519583819592,0.54755156668593,0.317553413584267
3361,0.321770643782604,0.348238228959598,0.546594837642071,0.310786417322436,0.547476679879613,0.31759658317603
3362,0.321692355743685,0.348208243456396,0.546790062649285,0.310618258125518,0.547312177360692,0.317585595505052
3363,0.321730534543738,0.348139282223281,0.546531629619482,0.310986888001323,0.547590968251283,0.317291873428657
3364,0.321882019558872,0.347935547505848,0.546656410988764,0.310962792538227,0.547648840813608,0.317360351431288
3365,0.321886921456358,0.347838900663045,0.547108297123174,0.310562998135333,0.547777619172232,0.31720892751031
3366,0.321915513056149,0.347781967864206,0.546614156616101,0.310879677930933,0.547633831599726,0.317275508270085
3367,0.322138061067511,0.347632020211559,0.546458844498757,0.311028563062429,0.547888142962731,0.316983926389634
3368,0.322095798395252,0.347528850318803,0.546155769925272,0.311383461072959,0.547829047882957,0.317026751708318
3369,0.321999295063451,0.347387068006955,0.546259120070682,0.311278755024516,0.547698052653226,0.317155853855902
3370,0.321963554720228,0.347351931040197,0.546162870028092,0.311336441983727,0.547717683742993,0.317147387230478
3371,0.321717622643484,0.34748478913518,0.546338759487069,0.311166488136773,0.547813133198922,0.317164946152419
3372,0.321693052476333,0.347311884494823,0.546283427668033,0.311259978260583,0.547727219111963,0.317368800574367
3373,0.321578361816852,0.347536173206547,0.546185248554727,0.311439363659309,0.547917198353672,0.317204040681947
3374,0.321430853035482,0.347610646003905,0.545975123818715,0.311586408607011,0.547890618219094,0.317177671220425
3375,0.321455851799244,0.347651374715277,0.545651654228826,0.311999396425592,0.547686221456022,0.317428096396636
3376,0.321535486811788,0.347581654313143,0.545856419364828,0.311805559989545,0.547844609468333,0.317247398391979
3377,0.321472768418213,0.34755779183875,0.545896252121413,0.311805335707448,0.5479429223427,0.317049349604524
3378,0.321664431903397,0.347252460514604,0.545857193920967,0.311797535418646,0.547662778142664,0.317355040331291
3379,0.321691498090276,0.347385559475087,0.545864614048114,0.3118252704403,0.547515973278467,0.317486251471011
3380,0.321743401845211,0.347354509269321,0.545997128759297,0.311755388478478,0.547550295067743,0.317547329083016
3381,0.32139698324165,0.347624701739869,0.545653688179887,0.312053050446929,0.547631768860684,0.317498703442738
3382,0.321362960548835,0.347684433405483,0.545878631054672,0.311844119213103,0.547677418454507,0.317445140474541
3383,0.321261582801811,0.347815062204482,0.545429216750767,0.312150696450576,0.547849034401923,0.317378820536233
3384,0.3212503242958,0.347866577948907,0.545468096924236,0.31220582658942,0.547624023554209,0.317550674392036
3385,0.321192225601265,0.34806201823159,0.545302201350299,0.312289674503258,0.547804444782231,0.31748818034822
3386,0.320784822034658,0.348383115198385,0.545268147751129,0.312382801563337,0.548013505006234,0.3171694593586
3387,0.320701297300195,0.348422522878768,0.545100699321086,0.312509794929919,0.54812811053853,0.317137828317309
3388,0.320561238884572,0.3485599580764,0.544786102950167,0.312735497024334,0.548287011724002,0.316836689026387
3389,0.320681045342012,0.34853603038526,0.54478231385194,0.31273211946978,0.548142373699458,0.316971711030171
3390,0.32070241851198,0.348553028696736,0.544776293040922,0.312770854004265,0.548193980711038,0.316930922714832
3391,0.320779389960274,0.348603397957663,0.545198200136856,0.312455312652129,0.548620776914742,0.316553345015809
3392,0.320812790269397,0.348438176323929,0.544612149010738,0.312975090204402,0.54873406906376,0.316427751587393
3393,0.320841626911403,0.348600819748037,0.544631816228332,0.313087516876063,0.548507810113749,0.316634058068112
3394,0.320871599773323,0.348657987821198,0.54480250545471,0.312974119018467,0.548828050468029,0.316403024168088
3395,0.320706180741887,0.348568232677077,0.544816745950728,0.312956404765399,0.548620704634219,0.316563455692746
3396,0.321116553648773,0.348318332163578,0.544923774902185,0.312822499852878,0.548334527598437,0.316917722947589
3397,0.321087475244049,0.34837713611339,0.545169439110726,0.312458885423275,0.548388925196442,0.316891872562942
3398,0.321044726408768,0.348458975600914,0.545313650987665,0.312284963841052,0.548543103479773,0.31675831967038
3399,0.321063401649437,0.348179824011025,0.545230561599175,0.312486898278664,0.548742248500255,0.316474076392986
3400,0.321239804203225,0.3479142919396,0.545322934703562,0.31217736689925,0.549001772128269,0.31620973689364
3401,0.321315499978765,0.347946697255741,0.545235986879343,0.312241543083637,0.549040211841983,0.316157320864633
3402,0.321096885530813,0.348166262609496,0.545258785662604,0.312316355919405,0.549268471972603,0.315896385026831
3403,0.321025405098073,0.348119760830502,0.54536858475693,0.312179869636708,0.549241191425352,0.315979259168076
3404,0.320861441944215,0.348263954093936,0.545538977473837,0.312020768977799,0.549182840080231,0.316057055646619
3405,0.320840732884253,0.348229718059005,0.545720283656662,0.311838006930916,0.549062212163171,0.316083739789606
3406,0.320951308529726,0.348153519834774,0.546075423259383,0.311507853365026,0.54923324626174,0.315840162733223
3407,0.320886277862048,0.34821401357767,0.545993527930092,0.311535507833815,0.549215393295443,0.315837150999571
3408,0.320775772117681,0.348253077989197,0.545897495578447,0.31157066234968,0.548959889441899,0.316105548490135
3409,0.320854611274022,0.348046834521491,0.546064593026506,0.311457822384699,0.549138084305789,0.316016407390323
3410,0.321196815836004,0.347955973334688,0.546170842043704,0.31143307467509,0.548992070722906,0.316299471180656
3411,0.321061472992499,0.348134501369336,0.546299361662653,0.311418485416846,0.548806361473233,0.316465098653459
3412,0.320845823540085,0.34816766163982,0.546027427843293,0.311816839470944,0.548750646121062,0.316467664688156
3413,0.320710077611545,0.348219848732712,0.546055620811546,0.311760917720698,0.548589066931571,0.316698808490795
3414,0.320830649641726,0.348045501759922,0.545656234892415,0.312073712997697,0.548529944972709,0.316840342544201
3415,0.320751221017062,0.348115132888869,0.545753815265918,0.311966323655876,0.548334415187913,0.316931195519598
3416,0.320741888890739,0.348021199677992,0.545962403425058,0.311792169546852,0.54818579369337,0.317066569307379
3417,0.32065784033292,0.348040709367819,0.545771380120182,0.312031528126722,0.54857197283003,0.316817476976205
3418,0.32066425026298,0.348033704257884,0.545735222898963,0.31201875278865,0.54844735448078,0.316991901180158
3419,0.320424823848821,0.34827932765004,0.545734767675644,0.311983683866561,0.548209710806409,0.31724194660711
3420,0.320465776380443,0.348289340780738,0.546011887263931,0.311729376946604,0.548077488823814,0.317422809097217
3421,0.320386241620856,0.348518101928415,0.546132827213104,0.311658081559883,0.54782928205106,0.317568534319128
3422,0.32049990101373,0.348451436938095,0.54596909438746,0.311824648208848,0.54829140073425,0.317179141326708
3423,0.320473051699583,0.348462771541857,0.545966811072268,0.311991096357369,0.548117318569389,0.317365387682899
3424,0.320472141594757,0.348583182362297,0.545815800120848,0.312180737523579,0.547709829759227,0.317913149340046
3425,0.320295580100844,0.348535702943032,0.54583079514681,0.312240565389671,0.547570401433897,0.318098782591718
3426,0.320458760126342,0.34839126877853,0.545629670317024,0.312435457684009,0.547753013341483,0.317830232889954
3427,0.32068614564502,0.348462088083425,0.545710827306374,0.312287512038158,0.547315456953381,0.318219965223535
3428,0.320534951235608,0.348539486498058,0.545750944329582,0.31238160174956,0.546801512263598,0.318716487700817
3429,0.320390382092654,0.348586382595208,0.545759250838878,0.312380659370691,0.546588537812433,0.318814043391322
3430,0.320428657961478,0.348545745590454,0.545710510232967,0.312393343941248,0.54648600536179,0.318902510385206
3431,0.320431110138711,0.348538073532321,0.545621902101426,0.312583096827034,0.546570394750267,0.318778762582794
3432,0.320482183652981,0.348669808543774,0.545744668647947,0.31248081071531,0.546642064050947,0.318691056104049
3433,0.32048331694682,0.348785042609801,0.545562695121986,0.312655785763902,0.54662288515948,0.318601460978976
3434,0.320452423459559,0.348722768059199,0.545235260453893,0.31304101237463,0.546377090228972,0.318737925532004
3435,0.320281898781377,0.348950572278617,0.545109921972012,0.313087444277066,0.546462807842416,0.318647071465333
3436,0.320229283457706,0.348890570359798,0.545101079038217,0.313053435636315,0.546535266657039,0.318579921377128
3437,0.320291393805558,0.34879514945323,0.545151271524743,0.313042914654972,0.546306601297818,0.318694906907889
3438,0.320358116741246,0.348745527035456,0.544892005141512,0.313031665348053,0.546274568897736,0.318906156787597
3439,0.320248802216603,0.348960092857219,0.54471936572873,0.313157472746738,0.546190710035077,0.319080668185647
3440,0.320159701017947,0.349150030137813,0.544578872523005,0.313310905710501,0.545777581190915,0.319391031946487
3441,0.320229248848387,0.349196714394663,0.54451512869396,0.313378058526703,0.545840012455284,0.319127398938214
3442,0.320070863198595,0.349202484948381,0.544310718332972,0.313632494123649,0.545507207774505,0.31948112429629
3443,0.319842334707954,0.349538008299386,0.544169568088287,0.313790934741911,0.545309815049695,0.31963530472092
3444,0.319839936825863,0.349564206286796,0.544084128142523,0.313946081550036,0.545517924097103,0.3194126956852
3445,0.319898421069358,0.349490385713711,0.544283082551987,0.31384905620007,0.545625616231775,0.319333114348335
3446,0.319928895545789,0.349519863230639,0.544522547352922,0.313722957040107,0.545726186604948,0.319283971075526
3447,0.319842657491875,0.349535009498901,0.544573158892818,0.313765380306936,0.545571566449527,0.319540402469609
3448,0.319649199266962,0.349626999689837,0.544185419970405,0.31398741069393,0.545879632521761,0.31927389315908
3449,0.319675562263117,0.34944403077774,0.544132302211587,0.314140437109062,0.546142393014116,0.319173298733495
3450,0.31967860660889,0.349518309336881,0.544197994696768,0.314122095016757,0.546351054899684,0.318934532104888
3451,0.319730216694237,0.349544911576899,0.544372433365979,0.314105489283145,0.546424945729477,0.318832450155981
3452,0.319698619364439,0.349487866780755,0.54444307829002,0.31406819149961,0.5461526467818,0.319056415460466
3453,0.319499288157436,0.349759904992057,0.544542772864779,0.314043639846156,0.546217504900206,0.319070793998393
3454,0.319387238425077,0.349794332249731,0.544576726107109,0.314212540552851,0.546123146120477,0.31913874800072
3455,0.319475525862622,0.349693704087735,0.544864975064376,0.314035911793709,0.545975037034048,0.319218397087026
3456,0.319442283336647,0.349667896554743,0.544860935822747,0.313915020154459,0.545935874327784,0.319226258960745
3457,0.319517892047536,0.349585360173146,0.544796149432712,0.314133900827594,0.54622460968415,0.318964120643374
3458,0.319521382785967,0.349460926127665,0.544969398747689,0.313877551908991,0.546425403568197,0.318671180997584
3459,0.319339465311466,0.349684642616706,0.544571508502184,0.31424159758008,0.546124550216818,0.319031487154203
3460,0.319407375767188,0.349669597756742,0.544191478417939,0.314489442891132,0.546363886430457,0.318655608377973
3461,0.319390462905542,0.3496511916332,0.544196952186036,0.314416838757113,0.546682381809068,0.318319134470961
3462,0.319248217332796,0.349754204862842,0.544247362678175,0.314242600563557,0.546686220952703,0.318221780542022
3463,0.319108559398203,0.349810101763799,0.544454700783097,0.313960301254259,0.546416338470834,0.318481498972977
3464,0.319098629767529,0.349657262165823,0.544234286230312,0.314161339353747,0.546576415197787,0.318314406644447
3465,0.319156386335443,0.349693442961041,0.544189913196567,0.314156298923494,0.546634824201945,0.318339184305442
3466,0.318955282671746,0.349779728055252,0.544283052187847,0.314123757750515,0.546521694551268,0.318495391327679
3467,0.319008913482833,0.34975627969146,0.544085960514327,0.314342067027433,0.546571540173212,0.318315426534867
3468,0.31915346398812,0.349825875695623,0.54434125709031,0.31405921231358,0.546309467471036,0.318515481247422
3469,0.319153775375439,0.349832887962301,0.544302964229765,0.31407186881902,0.546511895785761,0.31823181760428
3470,0.319087094513468,0.349899550395716,0.54406692962296,0.3142612144357,0.546383886999843,0.318406455503642
3471,0.31899983828181,0.349881537970681,0.543999459133014,0.314383071387308,0.546270338577841,0.318379514933484
3472,0.318592804986083,0.350208730021725,0.543817485831398,0.314570221693618,0.546141775644785,0.31856993649283
3473,0.318493894745988,0.350297121471419,0.543851035609505,0.314520552212359,0.546462243170239,0.318265386321734
3474,0.318412350497177,0.350458237886738,0.543826627000275,0.314464305695082,0.546296483330497,0.318532677737408
3475,0.318473585775824,0.350523879664354,0.543847269213129,0.314346852425814,0.546292199523178,0.318574507554035
3476,0.318390051786558,0.350480607193406,0.5439194408443,0.314350273702093,0.546368435677702,0.318596086903249
3477,0.318530754566339,0.35052280103383,0.543923307088868,0.314400617060494,0.545990088849353,0.318964958044256
3478,0.318738357761294,0.350402413117561,0.543833477740234,0.314421665833035,0.545796051771549,0.319001284532124
3479,0.318554608035656,0.350389062767043,0.543838872292827,0.314510890796874,0.546034176874377,0.31878730297543
3480,0.318626759460671,0.35037540917161,0.543741446592687,0.314673456715259,0.545803727463857,0.318979395257516
3481,0.318565488337984,0.350439280773463,0.543591084073863,0.314665344851235,0.545915821339598,0.318859119553666
3482,0.318635632632875,0.350511657120469,0.5433906305298,0.314803674994522,0.545878593782879,0.31884703840638
3483,0.31862913507264,0.350344833355328,0.543472843860116,0.314639909690579,0.546067679279435,0.318654466700372
3484,0.31854722526848,0.350504380508057,0.543782767164708,0.31441265222744,0.545927688787111,0.318782570770502
3485,0.318636992691017,0.35037042532567,0.543679306136666,0.314679143178941,0.545976364668872,0.318808781438259
3486,0.318653812009975,0.350396220225446,0.543669791923957,0.314785637461396,0.546123091514247,0.318697111642599
3487,0.318580584194098,0.350505463828768,0.543688770934961,0.314815111067107,0.545764840837465,0.319150424279999
3488,0.318584554941434,0.350504809085788,0.543558428379161,0.314925921760448,0.54575022663805,0.319066128723982
3489,0.318762835684253,0.350238049113146,0.543507882977364,0.314936478255511,0.545663745056257,0.319134350976304
3490,0.318697409286551,0.350311684665832,0.543452301224697,0.314943619224791,0.545775803892308,0.318957558456046
3491,0.318688610469247,0.350310155059328,0.543624011700065,0.314851786051972,0.546120426227514,0.318540739132139
3492,0.318760218944198,0.350245049325533,0.543785892794603,0.314776379145727,0.546130685984761,0.318606586556449
3493,0.318777885075109,0.350290426609951,0.543999264870518,0.31450959869044,0.545785907166386,0.319030651961232
3494,0.31887276149736,0.350169865185929,0.543908596174629,0.314598875983004,0.545981330600077,0.318880789676292
3495,0.318701419389742,0.350130786594468,0.543981345159362,0.314634849034202,0.54593391022026,0.318963940746092
3496,0.318715408064084,0.350173513359989,0.54378599625319,0.314941488258969,0.54580245587019,0.319109822938198
3497,0.318744783384664,0.350077620008847,0.543801988161448,0.314977168004452,0.546070345611024,0.318920193154317
3498,0.318479637274006,0.350363103063808,0.544058172995213,0.314742808508391,0.546478674093622,0.318642914263853
3499,0.318459295569255,0.350524400239741,0.543970944540284,0.314778350375126,0.546296929709277,0.3187926481311
3500,0.318510104250233,0.350409991698067,0.543879121536592,0.314801091635083,0.546211485001627,0.318759186806327
3501,0.318577520508418,0.350383599943635,0.54405886512678,0.314724296872675,0.546358987461402,0.318697963488653
3502,0.318539859958177,0.350460192886363,0.544169042180513,0.314739601101885,0.545854678330415,0.319096538457547
3503,0.318475514830873,0.350565383878389,0.544105086183283,0.314780397958448,0.545626160574713,0.319343429175673
3504,0.318268149380121,0.350795968148145,0.544358707221626,0.31448718116671,0.545716857520527,0.319218431007229
3505,0.318460551523073,0.350727679618605,0.544533610242062,0.314356541008135,0.545600780705693,0.319302718360038
3506,0.318389224956114,0.350821724652091,0.544696355278304,0.314328167766172,0.545486947280763,0.319371188971356
3507,0.318278179307886,0.350780472259365,0.544647503247047,0.31428869700937,0.545429044316826,0.319476096520882
3508,0.318105502304818,0.35082059019666,0.544660065634059,0.314135074613225,0.54540121742921,0.319622994105688
3509,0.318195611448623,0.350769869666114,0.544681399838153,0.314239305381761,0.54527839945521,0.319776078013165
3510,0.318342571662825,0.350594580911429,0.544746588000316,0.313991819838386,0.545161118316577,0.319966000622649
3511,0.318258848633224,0.350714438657614,0.544723303298883,0.313854203845216,0.544910900708372,0.320195035024015
3512,0.318244722799246,0.350703308363662,0.544418881803708,0.314024549696441,0.544724918350588,0.320281671836856
3513,0.318267133096858,0.35062338563971,0.54437332684107,0.314081764521367,0.544807314237674,0.320223147179356
3514,0.318223707789974,0.35066451988424,0.544431969749859,0.314023354980806,0.544466869606924,0.320505739737173
3515,0.318124909155951,0.350799157695306,0.544718210263174,0.313667583543013,0.544588298948805,0.320334475471967
3516,0.318219987397906,0.350710681284476,0.544707042255601,0.313680999146842,0.544541971052098,0.320419596243652
3517,0.318316162295952,0.350640599806503,0.544872240740499,0.313440294399881,0.544455481306283,0.320551375714492
3518,0.318299835316417,0.350519618523502,0.545142362707309,0.313277086009729,0.544821451189596,0.320192979405269
3519,0.318349049124782,0.350402569809259,0.545300656881208,0.313098546694399,0.545192561526466,0.319925557189838
3520,0.318477111891253,0.350451129795216,0.545135564056186,0.313390277891168,0.545117036927824,0.319901417253297
3521,0.31856370780619,0.350450202858861,0.544972979515889,0.313493745346112,0.544965440438675,0.319953575968807
3522,0.318446276657925,0.350528477734733,0.544735793865782,0.313732371147528,0.544961102044273,0.319882790373054
3523,0.318355433312599,0.350641187084983,0.544775115618849,0.313655898547657,0.545085089639003,0.319685566752667
3524,0.31828011585752,0.350792671699636,0.544954881473164,0.313482286288282,0.545219974404292,0.319513808892326
3525,0.318231565754939,0.351084085398907,0.544827249552357,0.313670705877025,0.545263530644128,0.319409313638082
3526,0.31824584531296,0.351084857650098,0.544749992510541,0.313705907709859,0.544995605119346,0.319748324977883
3527,0.318352067259335,0.351018179041055,0.544481044218559,0.31385220675584,0.545190037952997,0.319582067569144
3528,0.318516438580654,0.350866565668205,0.544676662604875,0.313584900347927,0.545353412181372,0.319532177449386
3529,0.318561783618502,0.35088830882186,0.544864376634403,0.313381733771753,0.545452486957777,0.319489453423024
3530,0.318602690208877,0.350831424067609,0.544845000681227,0.313339307169473,0.545488749471138,0.319288166290499
3531,0.318526145871641,0.350894765091113,0.545004468105798,0.313349679699961,0.54529994185227,0.31950160769975
3532,0.31861298479341,0.350887375251976,0.54506709258608,0.313323063812901,0.545428780657847,0.319400513142071
3533,0.318541209574599,0.350974101463121,0.54536105250575,0.313101806622269,0.545482106013776,0.319391181531385
3534,0.31835367829283,0.351182751125872,0.545227564521167,0.313286348022663,0.545422087188061,0.319526035686193
3535,0.31837029418116,0.351194399338592,0.545093835985546,0.313465314276151,0.545195175208796,0.319699954473616
3536,0.318392700662382,0.35124115262505,0.545100150178972,0.313494812990623,0.545183382149099,0.319711392694231
3537,0.318548655191908,0.351327003798045,0.545158480151333,0.313379377240606,0.545256347664788,0.319735479618905
3538,0.318551321982439,0.351302444891391,0.545314283215125,0.313081623308841,0.545381696114549,0.319606814253718
3539,0.318426307737484,0.351365499154955,0.545109180424897,0.313266245149857,0.545261257096203,0.319739731604717
3540,0.318358478879362,0.351313774138222,0.545383807529846,0.312993370515625,0.545085201454605,0.31979942346904
3541,0.318283690526625,0.35136543620899,0.545536750511938,0.312948181183233,0.545107271315182,0.319792929647725
3542,0.318354803975445,0.351175685101135,0.545644072247561,0.31288349558371,0.544876031589303,0.319850754117726
3543,0.318326458748679,0.351044096772627,0.545454049447458,0.313116264985131,0.544824316323295,0.319854311189847
3544,0.3182956571508,0.351001184141267,0.545183984368036,0.313346458021221,0.54538681789828,0.319296375281313
3545,0.318470915572002,0.350830213472084,0.545179602381046,0.313326153889689,0.545538743109358,0.319152932471832
3546,0.31810644839432,0.351186369170162,0.545241685264512,0.313178536061325,0.545110367378308,0.31954181368761
3547,0.318228422163471,0.351188490127401,0.54509950462165,0.313290649050996,0.54519293580938,0.319311372649414
3548,0.318255755724653,0.351247139876916,0.545090836222468,0.313349481089815,0.54524069969093,0.319320892570455
3549,0.3184139338351,0.351228575479095,0.545149696816513,0.313445818179568,0.54522720766927,0.319269600012971
3550,0.318561138217213,0.351076060824619,0.544950905116801,0.313719643168048,0.545199696102181,0.319193601378996
3551,0.318646073623243,0.351050453726094,0.545122885110352,0.313453139407641,0.545037068281432,0.319363742003298
3552,0.318619904662711,0.351121215695875,0.545173216934513,0.313449676782354,0.544813743082844,0.319628776883864
3553,0.318490779594765,0.351374125847963,0.545233619084388,0.313416571618697,0.544514472945648,0.319888072974865
3554,0.318545240714602,0.351471100076226,0.545418893603426,0.313266114226011,0.544610901608166,0.319771096633953
3555,0.318513556333439,0.351459911674094,0.545193393630181,0.313440644103046,0.544501356706677,0.319883231470922
3556,0.318585075445947,0.35152503344622,0.545325414921814,0.313276432195298,0.544518885823175,0.319963805214408
3557,0.318420542592843,0.351694112656765,0.54545163482653,0.313211768295654,0.544403842164533,0.320040663967947
3558,0.318420637350052,0.351752948680865,0.545442666010726,0.313218668207952,0.544125525198021,0.320386162260214
3559,0.318146499799043,0.351813708541842,0.545555226926762,0.313040851157109,0.543900148999819,0.320766027456636
3560,0.318187298352079,0.351831533496496,0.545699447044048,0.312940848577236,0.543837954516668,0.320819583956374
3561,0.31827037063921,0.351941915601968,0.545786682833864,0.312878005328085,0.544202366462731,0.32049708199553
3562,0.318198766693072,0.351868469761218,0.545749929247504,0.312936938122291,0.544261073553844,0.32051663932301
3563,0.318306405807709,0.351858637791506,0.545634025713203,0.313078516842693,0.544480538244197,0.320325748548103
3564,0.31854163006061,0.351842301778891,0.54551495268676,0.313201476213757,0.544482659798971,0.320332485744533
3565,0.31835642906259,0.35196072935019,0.545598220863117,0.313117882263898,0.544314002698342,0.320552785169769
3566,0.318341356916285,0.351962523499932,0.545666770665988,0.313026215813352,0.54459263555227,0.320377886906225
3567,0.317827296530518,0.35217687001237,0.54556077450345,0.313053511443176,0.544471731006323,0.320552489802775
3568,0.317869418899951,0.352173958551701,0.545808838034134,0.312884672611699,0.544757136423389,0.32023623051688
3569,0.317959028792218,0.352081593281978,0.54558520210829,0.313214362682214,0.545086510768754,0.320018363836431
3570,0.317946342598435,0.352120502052626,0.545612886493996,0.313112091753258,0.545324745286363,0.319808355067176
3571,0.318030184326999,0.351960593352743,0.545519273378269,0.313050045388128,0.545374001206583,0.319692851993407
3572,0.317938087050761,0.352001115161992,0.545413917576309,0.313196847009301,0.54549001313758,0.319553140146094
3573,0.317955513724085,0.351902298905777,0.545237889484513,0.313416156747915,0.54519214299816,0.319890693133299
3574,0.31800278728097,0.352105489278031,0.544901674319633,0.313821018434514,0.54525749243765,0.319928157999271
3575,0.317870113447893,0.352142937283131,0.544855024330641,0.313920373248682,0.545103339622144,0.320052598790073
3576,0.317860153912197,0.352137340514585,0.544564957335786,0.314124708244067,0.545132081917414,0.319951129499969
3577,0.317776439377097,0.35217092273239,0.544811710196765,0.313865614452031,0.545341907120691,0.319768584796208
3578,0.317874665296218,0.352172745007592,0.544812622087544,0.313858426470483,0.545402311644154,0.319778187116619
3579,0.317895723798227,0.351986860773458,0.544711918056849,0.314024320684461,0.545451709817507,0.31973185399611
3580,0.317679174490286,0.351999950427621,0.544758117922067,0.314035049069644,0.545447162861278,0.31967176264424
3581,0.317812539812203,0.351881493839313,0.544825027720648,0.313944568376057,0.54559638444812,0.319353265129251
3582,0.317854773211143,0.351675600947739,0.544612685299306,0.314133472761508,0.545773286216416,0.319116812967836
3583,0.31781041925392,0.351929174171399,0.544824900681975,0.313917726288824,0.545854187814818,0.318868332309015
3584,0.31765079681029,0.351934163321189,0.544768932732748,0.314003413786273,0.546110863709226,0.318672957215299
3585,0.317625833728296,0.352028612441615,0.545111649404059,0.313665390987241,0.545982301004154,0.318747355945999
3586,0.317641246764783,0.352103082403574,0.545193240019709,0.313722057622112,0.54601980280743,0.318693696443994
3587,0.317559888688129,0.352171579381794,0.545190225721366,0.31360090271639,0.545838004915473,0.318871014931326
3588,0.317553671038278,0.352416243544806,0.545213314889332,0.313610595095025,0.545643799821537,0.319005552528182
3589,0.317502701597112,0.352282527242619,0.545436211710299,0.313342122833337,0.545651102453043,0.318925784308765
3590,0.317483587214063,0.352442569276469,0.545849114061426,0.313141804948813,0.545611543999361,0.318854162937184
3591,0.317524462895442,0.352450056861222,0.545653130575869,0.313250806086917,0.545302598989559,0.319061564642767
3592,0.317296411475481,0.352498041409627,0.545601922363147,0.313259405564403,0.545247483566159,0.318859300668095
3593,0.317391783199248,0.35257201848583,0.545418556544145,0.313417799537711,0.545106761097445,0.319050386424256
3594,0.317390215429039,0.352597344752084,0.545278746988587,0.313480703421376,0.545271611249517,0.318958515392526
3595,0.317594266097866,0.352557210727105,0.545274386374472,0.313655857966166,0.545274576239619,0.318881133365498
3596,0.317423769759369,0.352593137888199,0.545239666953828,0.313725866758249,0.544943789358987,0.319153636458145
3597,0.317542114565241,0.352372573528313,0.545233031953356,0.313731929426585,0.544862626800369,0.319269005530816
3598,0.317571708894856,0.352343491435528,0.545202956425396,0.313801889078016,0.54472651879792,0.319436667342646
3599,0.317644846200827,0.352213615084517,0.545309817124993,0.313718161491084,0.544443828926293,0.319681761799668
3600,0.317602200215192,0.352285882887742,0.544980284529425,0.313984513105178,0.544407038071715,0.319810495623676
3601,0.317696637471341,0.352299496746733,0.544952203815685,0.314037196354487,0.54441944474657,0.319899980625823
3602,0.317564725015426,0.352259053631107,0.544896677080293,0.314177012657681,0.544963145533732,0.319486978792396
3603,0.317631513786158,0.352391482386454,0.544726048842131,0.314294024779223,0.545149861053544,0.319276349149165
3604,0.317792736256348,0.352289522407372,0.544735081666267,0.314349116885702,0.545059632813928,0.319350798492566
3605,0.317822651400625,0.352417441057993,0.544835635785624,0.314263721800612,0.544584202180119,0.319837589715558
3606,0.317709356727507,0.352528642030871,0.544477558712305,0.314676162408596,0.544477755089966,0.320053172040126
3607,0.317791323810682,0.352422831134341,0.544689696349467,0.314575433215624,0.544430159717016,0.320081633941649
3608,0.317891698154857,0.352330231326338,0.544580271033166,0.314621203044268,0.54438703429843,0.320270471161126
3609,0.318029248393434,0.352328239430939,0.544583145423617,0.314590295281766,0.544199939330581,0.320536489782013
3610,0.318004339856534,0.352355938295373,0.544383431465474,0.314856731050974,0.544144293960037,0.320562997564622
3611,0.318068153608469,0.352216646136108,0.54459738829111,0.314611734400671,0.544062123432776,0.320514745448645
3612,0.317894893559077,0.352201154776685,0.544357237167712,0.314886437304574,0.544357837164135,0.320271606052833
3613,0.317663908870939,0.352406710580116,0.544251970344951,0.315053214798588,0.544106226087124,0.320467098717517
3614,0.317796479051991,0.352507083279708,0.54437436908089,0.315047861756864,0.544027870719727,0.320530958658599
3615,0.317663752185497,0.352539157135397,0.544356868390096,0.315045732887787,0.544340876863526,0.320265421809739
3616,0.317681585719359,0.352527248475887,0.544525168810588,0.31499901666369,0.544618779725718,0.319951547198855
3617,0.317674859196516,0.352593534782253,0.544609197799618,0.314926266844946,0.544473951851414,0.320080015737114
3618,0.317621221987558,0.352670599844746,0.544489281160654,0.315034787961941,0.544400629638341,0.320127017503271
3619,0.31759240209725,0.352807807539651,0.544500985005925,0.315024201562565,0.544314133143658,0.320234017742336
3620,0.317608763483845,0.352883127918083,0.544539611251828,0.314967207343248,0.544079085083746,0.320461323097058
3621,0.317539952414481,0.352827388446101,0.544490463744933,0.314909666093083,0.544242113759721,0.320296015613045
3622,0.317485858775137,0.352828197487777,0.544542085152919,0.314877503288769,0.544165482782532,0.320336303466611
3623,0.317460090033914,0.352877901264646,0.544555768788563,0.314865785017395,0.543939399411016,0.320515862013456
3624,0.317530525923665,0.352927939817987,0.544612808618556,0.314809685394637,0.543655091248204,0.320735725772531
3625,0.317600460416552,0.352947888954051,0.544750961898877,0.314749905747162,0.54336605152163,0.321036432523595
3626,0.317745881040225,0.352788052053757,0.545067414615999,0.314385429485127,0.543366831822198,0.320927806975545
3627,0.317614871745438,0.352882425105226,0.544743793786076,0.314735005757347,0.543303035997913,0.321040042173837
3628,0.317489142802651,0.352915631515943,0.544711240408188,0.314658113160725,0.543394647938626,0.320890126217716
3629,0.317608674764766,0.352811234535955,0.544763170904452,0.314562493728916,0.543284843538722,0.320978671938486
3630,0.317729264465316,0.352786135363051,0.545242641290991,0.314073914441108,0.543322401362568,0.320753767425725
3631,0.317921868948115,0.352758842612896,0.545017251527051,0.314274422212363,0.543397174029523,0.320713518386458
3632,0.317865854944911,0.353003567605497,0.544969124860132,0.314392316451648,0.543523863690276,0.320697430301875
3633,0.317700363699225,0.353135144821149,0.545365750915143,0.314140235447923,0.543721007558266,0.320500652698835
3634,0.317724002982338,0.353151812387526,0.545392180356807,0.314093317857479,0.543765306557794,0.320477641588389
3635,0.317802245370871,0.35310646408543,0.545244314405,0.314242288274064,0.543946748918508,0.32043196680177
3636,0.317782492197349,0.353105571450155,0.545239723039461,0.314326253167466,0.543708304120554,0.320708536811819
3637,0.317865507576828,0.353070362614302,0.545211155266548,0.314395579116965,0.543727966727172,0.32062154889579
3638,0.317772497389833,0.353070602583108,0.545035126876531,0.314501026294374,0.543538190610639,0.320737831076736
3639,0.317730398434458,0.352997122065198,0.544911526897966,0.31467351557901,0.543602960980878,0.320672550458985
3640,0.317633788995152,0.353110092003391,0.544876174820843,0.314729858713764,0.543945763419696,0.320365175943788
3641,0.317577781263881,0.353196582814729,0.544933113517631,0.314688019185389,0.543407104889789,0.320952718338894
3642,0.317600214758334,0.353295424287337,0.544805081784375,0.314891392703413,0.54365683464518,0.320758886010177
3643,0.31776253167928,0.353285682731157,0.545041083875005,0.314624641941721,0.543586651456201,0.320839993482215
3644,0.317846679163907,0.353214244761128,0.545182025204856,0.314615906967632,0.543581864524665,0.320770451935411
3645,0.318080460766766,0.353030464228055,0.545333977173731,0.314444017045576,0.543673308234273,0.320751469036504
3646,0.318055275976204,0.353039867086679,0.545326576054295,0.314378680568869,0.543850108816394,0.320566963557227
3647,0.317793365273187,0.353059558060179,0.545212225538401,0.314468615136914,0.543944429519945,0.320455690674758
3648,0.317929619676767,0.35296735164928,0.54529057975939,0.314427697903413,0.544232418787839,0.320161596052602
3649,0.318023155519177,0.352881556783981,0.545500537137843,0.314276205812644,0.544325381682466,0.320050742165284
3650,0.318177804198774,0.352765901688401,0.545646992499107,0.314167251099784,0.544328375283575,0.320046247041823
3651,0.318178636592859,0.352696484983976,0.545910202395733,0.313865183440829,0.544147354137287,0.320072620126079
3652,0.318044427346687,0.352731197005242,0.545943735728372,0.313882841913064,0.544444870982532,0.319744703098451
3653,0.318070613829341,0.352814518659297,0.545933608876942,0.313891331174652,0.544144545553034,0.319884227973315
3654,0.318037805336782,0.35278265873443,0.545538776705048,0.314320298111329,0.543940898746046,0.320125465011746
3655,0.317923501263046,0.352864523129793,0.545720758229481,0.314089080147788,0.543768399040626,0.320320824873975
3656,0.317895327058346,0.352754490050895,0.545849543170996,0.313908526530709,0.543348682811521,0.320640951966239
3657,0.317976376690119,0.352856689982759,0.545701469940974,0.314041041991756,0.543770248034523,0.320218487817172
3658,0.318111626774179,0.352966109409555,0.545788628558302,0.313910681186785,0.543789748312983,0.320101369048927
3659,0.318211742755811,0.352971138041475,0.545761032683782,0.314021216916319,0.543561112410012,0.320323776482432
3660,0.318140795855052,0.352893742281075,0.545552543765967,0.314227986989802,0.543576262169785,0.320295916465145
3661,0.318276810520787,0.3530218186818,0.545891348427895,0.313874811102801,0.543633342500064,0.320198184197915
3662,0.318057923190594,0.352898415090271,0.545966518698435,0.313834666380116,0.543728929039247,0.320034519003072
3663,0.317964800275502,0.353093414464852,0.546049847406482,0.313879255397197,0.543982656826983,0.319699597306883
3664,0.31779913110434,0.353212831044386,0.545928795242255,0.313879640356849,0.543898848844434,0.319782114508086
3665,0.317876942368271,0.353261008224283,0.546016670449277,0.313821923354704,0.543502077664176,0.32017893019128
3666,0.318011184469664,0.353129950568071,0.546077871352058,0.313831971416509,0.543111052870301,0.320527439014656
3667,0.317978119746439,0.353292153328545,0.545740409827631,0.314071601957908,0.542761741603588,0.320908523121749
3668,0.318051178723046,0.35347995095538,0.545511229427148,0.314213425020476,0.542776076463103,0.32097832328011
3669,0.318108347089018,0.353513097790143,0.545489779578699,0.314267612524859,0.542626256037229,0.321123524029884
3670,0.318144812025235,0.35367222908966,0.545440266259228,0.314437802060595,0.542443730721709,0.321276969272122
3671,0.318105948151662,0.353617425573112,0.545434542394509,0.314622431268808,0.542169227803401,0.321659778609273
3672,0.318089364286252,0.353651369780866,0.545528254046143,0.314629854878486,0.542320698466161,0.321493654642618
3673,0.318080415207697,0.353456058942103,0.545575821757556,0.314562613266364,0.542183553704623,0.321607662792367
3674,0.318283860699186,0.353356771666088,0.545382693395098,0.31481228440893,0.54200979075529,0.321751234140696
3675,0.318030590632278,0.353331712064572,0.545485720144086,0.31480487146659,0.541853205852194,0.321852524932446
3676,0.31801895766961,0.353330862810918,0.545621378012081,0.314572447528545,0.541999110507781,0.321746959025825
3677,0.317962417908585,0.353537898459596,0.545775134572639,0.314494126975202,0.541870265947872,0.321867810307796
3678,0.317887840942657,0.353511643338225,0.545642365625751,0.314635406152203,0.541895833056841,0.32182405861592
3679,0.317860738099591,0.353476805097038,0.545891008520652,0.314455049727242,0.541300630810327,0.32240008442087
3680,0.317700249445867,0.353502895667705,0.545848168738411,0.314438663336796,0.541513756423586,0.322188985781789
3681,0.31761472107901,0.353390099102009,0.545874893274093,0.31446240479539,0.541600648453162,0.322114259933111
3682,0.317613208479132,0.353219291503018,0.545729125939283,0.314438706156074,0.541177378861771,0.322437354836035
3683,0.317530818285057,0.353252769969916,0.545842637814851,0.314355345733659,0.541039398717352,0.322621055201574
3684,0.317485502288789,0.353406814418579,0.54590424300416,0.314312069100305,0.540978313204931,0.322573422192608
3685,0.31748076632454,0.353469772165504,0.54576045151453,0.314428789054121,0.540996782028869,0.322549969338176
3686,0.317610879852464,0.353497727741051,0.545656667999773,0.314495857906309,0.541239893944821,0.322196552728727
3687,0.31763211566866,0.35355104951477,0.545555385962817,0.31459750095815,0.541505434303816,0.321978080034874
3688,0.317553342186919,0.353588309292316,0.545745921231648,0.314369884049503,0.541371897475683,0.322152802445311
3689,0.317554120106947,0.353523074291252,0.545949728644743,0.31413973176596,0.541745373224466,0.321722978311037
3690,0.317382303043276,0.353570619739696,0.54558476107028,0.314385173166799,0.541985660261987,0.321613785621675
3691,0.31738590480379,0.353643604236504,0.545551777945934,0.314427263510023,0.541886094661692,0.32159598477286
3692,0.317366968313269,0.353673403097129,0.545278502902751,0.31467663282454,0.542175442528842,0.321382143232694
3693,0.317303805042339,0.353783628508198,0.545006026258369,0.314949071595815,0.542197426031494,0.321332269375423
3694,0.317189095426155,0.353885879265306,0.545041104534366,0.314990290434431,0.542144384655754,0.321288777909938
3695,0.317152234552182,0.353982854923576,0.545181812618747,0.314866753370506,0.542083608381181,0.321399639349169
3696,0.31723458938318,0.354048014948407,0.54507758991913,0.314976621723607,0.542430714555221,0.321050611023171
3697,0.317264779291927,0.354104754629772,0.545192840595008,0.314819350975508,0.542534146069134,0.320900770229042
3698,0.317165282028312,0.35398916647791,0.545127818105017,0.314786208613201,0.542695726862492,0.320807511821019
3699,0.317151415713315,0.35402045157642,0.54533514136206,0.314723338313306,0.542359366490802,0.32125209331057
3700,0.317042753204682,0.354080677342132,0.545518130382436,0.314576470334483,0.542225657281595,0.321287767963741
3701,0.317124534702648,0.354022620139106,0.545592528150528,0.31457990488741,0.542479837175576,0.321167133632861
3702,0.317141298949783,0.354050570706616,0.545624536205483,0.314496382267912,0.542594512417164,0.32116316159505
3703,0.31727708305649,0.354053327420936,0.545533567175286,0.314632894018992,0.54236872035465,0.321461582345433
3704,0.317534581343625,0.353816648361826,0.545645560986582,0.314515101884282,0.542797679515346,0.321060077182162
3705,0.317648785158563,0.353817127928472,0.545689856044337,0.314447159285491,0.542709213023789,0.321159047359747
3706,0.317828620291685,0.353904521988482,0.54571693977217,0.314414124842416,0.542642030469684,0.321211263823936
3707,0.317849810958088,0.353932819410926,0.545764348737104,0.314400555940168,0.542523081255506,0.321336555902051
3708,0.317842399751111,0.353959823532776,0.545744616046557,0.314478445654454,0.542615713952316,0.321287665302053
3709,0.317743949398376,0.353987069427856,0.545801597804722,0.314398047724556,0.542844784774199,0.321121518053657
3710,0.317722440347627,0.353977710436494,0.54576800525906,0.314486450868872,0.542587903410184,0.32138086219504
3711,0.317706651020917,0.353909667828158,0.546068679068781,0.314248983907165,0.542526088584885,0.321423532057252
3712,0.317592538304737,0.353985148115857,0.546111626468661,0.314045802719372,0.542589071462658,0.321289616438807
3713,0.31759004225229,0.353920019681091,0.546222669540162,0.313944680727097,0.542419899600989,0.321406756808867
3714,0.317611071471593,0.353843650038136,0.546141692754644,0.3139047173939,0.542184314568459,0.321630776635308
3715,0.317551104888298,0.353863479363596,0.546013700763414,0.314003930629149,0.542141198850492,0.321520592230896
3716,0.317593046154155,0.353822560264075,0.546382728415251,0.313657751755993,0.542290371117444,0.321449802131874
3717,0.317650596074287,0.353986214884782,0.546189536555055,0.313894516793513,0.542366552971371,0.321362606897404
3718,0.317713572481722,0.354001335196666,0.546169438850823,0.313927261215155,0.542188857674988,0.321448112153945
3719,0.317798385609256,0.354047656081884,0.546134088645457,0.313870814165123,0.542323755341922,0.321399526014787
3720,0.317897808382559,0.353911584706494,0.546151917425486,0.313846435344874,0.542410103060708,0.321332662850309
3721,0.317802787534243,0.353906947913802,0.546147444385235,0.313828260730747,0.542531616428091,0.321245661861685
3722,0.317812966462998,0.353848096067501,0.546382275851675,0.31359275878063,0.542920790972582,0.320904014376231
3723,0.317800758694891,0.354037226351321,0.54649225862892,0.313560561939316,0.542970738175008,0.320888497521649
3724,0.317855713013524,0.354038528753527,0.546659432492459,0.313556341754621,0.54302294116337,0.320851364385228
3725,0.318010909731797,0.353909622767519,0.546579710001075,0.313696096380632,0.543034918752733,0.320818091838384
3726,0.318220567680487,0.353640366425253,0.546442794197865,0.313712278255161,0.543050118800279,0.320828099029715
3727,0.318122796063662,0.353584116223857,0.546261798231338,0.313925457079033,0.543170711770639,0.320504311010479
3728,0.318265431039422,0.353648928284237,0.546077682354134,0.314128248119441,0.543299232730148,0.320463711624957
3729,0.318083409904565,0.353792415135211,0.546196175944974,0.314015285576023,0.543223144473799,0.320457068656691
3730,0.317958878855426,0.353905920343411,0.546269927698259,0.313991364285694,0.542615987663153,0.320875665066962
3731,0.317769487887835,0.353906349892083,0.546232140247631,0.314053036103134,0.542642756263908,0.320656678759095
3732,0.317739940087238,0.354098669058982,0.546239495252954,0.314058107975838,0.542672333510521,0.320594532874393
3733,0.31768152702328,0.354069246386184,0.546407359090715,0.313843595296527,0.542179544569712,0.321060066823316
3734,0.317619549051962,0.354143614967286,0.546530608866767,0.313844369159053,0.542281105943105,0.320882946593251
3735,0.317581844174152,0.354076818808158,0.546562359809595,0.313805775760961,0.542227222550112,0.320928291937071
3736,0.317681789000022,0.353980675209194,0.546668049679774,0.313865110971837,0.542227971704174,0.320922637872035
3737,0.317693766531423,0.354093022919046,0.546832635447994,0.313750521797984,0.542320576291103,0.320828319654291
3738,0.317709823314002,0.354080470260836,0.546916140782502,0.313702220105243,0.542166368288929,0.321017598094856
3739,0.317717096301737,0.353992593220433,0.546896853306759,0.313664880817043,0.541790109593959,0.321354777272393
3740,0.317735481769762,0.354072827561004,0.546768693150686,0.313682690034287,0.541710469258232,0.321416178025989
3741,0.317543481683571,0.354087751993618,0.54693245881672,0.313533022670916,0.541535503666522,0.321532467858607
3742,0.317651323674697,0.353953088609501,0.546867234124488,0.313523383942679,0.541266844339457,0.321764556602479
3743,0.317660764127653,0.353960757079652,0.546767344263988,0.313498187561445,0.541129431551738,0.321921432482443
3744,0.317467862175679,0.354221764544601,0.546693027687501,0.313555489747299,0.5410583861149,0.321972097420677
3745,0.317236643328865,0.354475743555664,0.546721859727232,0.313631157536333,0.540766317128027,0.322273655691205
3746,0.317161380881875,0.354646933910643,0.546972091898801,0.313485507275752,0.54085106594036,0.322212775311348
3747,0.3170409046806,0.354665969793123,0.546872989806527,0.313580361247833,0.540766805744079,0.32222934060518
3748,0.316837147231644,0.354780950070663,0.547002942963508,0.313484762621848,0.54094791405364,0.322278970266322
3749,0.31699909236118,0.354733031100657,0.546771404009417,0.313695665803499,0.541130940715227,0.32208790463407
3750,0.316984689423024,0.354820430545105,0.546612228760306,0.313851078385097,0.541271739095498,0.321912126053838
3751,0.316888620323829,0.354905555399962,0.546578491613545,0.313898979428142,0.541066585025244,0.322124807082151
3752,0.317170680282279,0.35487003132019,0.546897741886657,0.313601044844112,0.540972488154065,0.322255458169561
3753,0.317214916709825,0.354814871393204,0.546979581746911,0.313554304640404,0.541291070504819,0.32185859109515
3754,0.317227706521396,0.354815221029085,0.546963717406343,0.313589892148198,0.54130715712728,0.321723672949954
3755,0.317335236007792,0.354886964324162,0.547008888080233,0.313503098183298,0.541338301325129,0.321806692602739
3756,0.31737094122899,0.354714330379126,0.546849189152967,0.313578434610845,0.54128720693074,0.321829701648664
3757,0.317404597237214,0.354747557949378,0.546916240750028,0.31357130786141,0.54129361453247,0.321743465565035
3758,0.317349217745832,0.354635914895364,0.546983039580247,0.313399240795517,0.54106461497466,0.321811006743514
3759,0.317342493571813,0.354684656900552,0.547076713855899,0.313294415700475,0.541199127030395,0.321691422212813
3760,0.317355391205985,0.354670799056432,0.547015959353143,0.313439279668985,0.54105858979277,0.321724915599662
3761,0.317376026864693,0.354636900320789,0.547061435683784,0.313398944764925,0.540975768819191,0.321738179321421
3762,0.317278175685608,0.354742215582004,0.547199493244917,0.313238928001566,0.540876287682173,0.321845429171248
3763,0.317283912576962,0.354803405261774,0.547085292671512,0.313295944110866,0.540614284345617,0.322001092195472
3764,0.317294536672525,0.354737768928343,0.546842278549721,0.313607404157607,0.540636909205821,0.3219302629041
3765,0.317305317087601,0.354607058474983,0.546931530791731,0.313422624806262,0.540252353444809,0.322173501420222
3766,0.317333033441733,0.354606764293787,0.546855277711558,0.313548628712159,0.540493266930236,0.321963332545299
3767,0.317438646767696,0.354539441235838,0.546793056575364,0.313675677653358,0.540346788465411,0.322179661153891
3768,0.317362129221682,0.354586884392312,0.546996787500356,0.31350565803575,0.540144548917021,0.322370126408923
3769,0.317506497626531,0.354491002958772,0.547011458163072,0.313457640777466,0.540209880795373,0.322242075364319
3770,0.317641453863665,0.354501598690126,0.547084709794209,0.313405606761487,0.540056815421977,0.322389526798536
3771,0.317507973760437,0.354506070799047,0.547109190361461,0.313345849000066,0.539824312809685,0.322707242111547
3772,0.317576340866734,0.354449491811603,0.54706242932602,0.313373275172089,0.539687555755315,0.322833316214525
3773,0.317518868787462,0.354427468775963,0.547032467350193,0.313221787471769,0.539601948190483,0.323013866754008
3774,0.317413577318555,0.354374803011987,0.546659934099735,0.313444732860912,0.539782855729387,0.322825067804751
3775,0.31754544656865,0.35422638562116,0.546880334872016,0.313251647652044,0.539921870036866,0.322686736945646
3776,0.317576736267839,0.3543345852223,0.546934565222747,0.313129411171059,0.539989637937401,0.322510166782833
3777,0.317608572299265,0.354376369331943,0.546910387867529,0.313087288156804,0.540208225925868,0.322335776210552
3778,0.317787000747875,0.354118270093186,0.547048399805242,0.312970177150615,0.540099531426829,0.322456330411151
3779,0.317801045304655,0.354162680021641,0.547187208661966,0.312807685667584,0.540241738002851,0.322425135406392
3780,0.31777858745673,0.354247820372173,0.547135599441964,0.312879434232746,0.540476386257224,0.322306777309739
3781,0.317651273009348,0.354392238885018,0.54717267832956,0.312864771587994,0.540634462144637,0.322237168330814
3782,0.317679939944154,0.354344696064786,0.547206901131947,0.312809410909318,0.540593904033538,0.322281907858182
3783,0.317745365133834,0.354278859270578,0.547357244309745,0.312713387129444,0.540509968407175,0.32241123541936
3784,0.31756547346378,0.354346040765005,0.547523942016675,0.312553236765776,0.540836083183377,0.322102848505255
3785,0.317510181617244,0.354417003150654,0.547671136245632,0.312368575250572,0.541006167308417,0.32189199638719
3786,0.317557744536578,0.354476273279849,0.547552210591517,0.312453867491554,0.541094326848243,0.321804043006559
3787,0.317566002969607,0.354384133665046,0.547514027918813,0.312545482373021,0.54131439366487,0.321660283934417
3788,0.317340305758207,0.354498000783568,0.547507321151278,0.31250203675952,0.541398881824757,0.321646606743602
3789,0.317363700363094,0.354503582616297,0.54749347095635,0.3125449466218,0.541272521709823,0.321664257428704
3790,0.317445304239188,0.354513819548442,0.547329726719686,0.312720917833834,0.54153900106845,0.321377149837874
3791,0.317374771092336,0.354674075031207,0.547566226897251,0.312497547946451,0.54151179254117,0.321432043752008
3792,0.317392904974241,0.354633832353509,0.547389139240383,0.312698534758206,0.541471388701752,0.321523391754562
3793,0.31742594414501,0.354720249605059,0.547574626040312,0.312669826038704,0.541644103682239,0.32138415255083
3794,0.317096132338814,0.35497136135475,0.547603434717158,0.312737184401919,0.54147586872023,0.321486303718416
3795,0.317052811220335,0.355088869416004,0.547526501347856,0.312917505301826,0.541403843869648,0.321526867823797
3796,0.31712303007959,0.355002524268094,0.547472132340224,0.313101510555182,0.541444760999935,0.321337099306751
3797,0.317147558767782,0.35509443716512,0.547412941737773,0.313157723083671,0.540996081143419,0.321711667631942
3798,0.317119246605967,0.354994598339448,0.547251500498471,0.31334911065269,0.541065987173611,0.321679430265769
3799,0.316996514071179,0.355090623907732,0.547113343862699,0.313458012299007,0.540800800918533,0.321979761824512
3800,0.316979879621917,0.355131983560945,0.54712133834921,0.313519812258119,0.540732957911084,0.322061436583422
3801,0.317076317921734,0.355162972035803,0.547313799027756,0.313401267374391,0.540617700005408,0.322133132477725
3802,0.316986690633767,0.355315141677401,0.54748545749319,0.313278194005736,0.540366977838577,0.322318737616568
3803,0.317096504155861,0.355078629683936,0.547914910947077,0.31284580692586,0.53997763846278,0.322719052376329
3804,0.317207856468993,0.355206097097039,0.547842589897147,0.313019120267028,0.539476440055834,0.323226504242181
3805,0.31725583876744,0.355091831208898,0.547851334175694,0.312973511181695,0.539117026778365,0.323538292005592
3806,0.317212777761144,0.354987127705166,0.547623978597978,0.313233099092827,0.538692126941627,0.323962589172484
3807,0.317028454511457,0.355209578182095,0.547575142277722,0.313175074515761,0.538767382930311,0.324044224148467
3808,0.317016890398878,0.355194240062831,0.547585616944013,0.313151710745078,0.538593884491228,0.324247634953307
3809,0.317105368244354,0.355141819008661,0.547711388973837,0.313062658580127,0.538576434246066,0.324311387520528
3810,0.317170175529124,0.355102298157666,0.54758705486139,0.313101342850027,0.538412528730271,0.324497819674691
3811,0.317226410582779,0.355162054302277,0.547398441516227,0.313342567450148,0.5384167395428,0.32460181395827
3812,0.317109138069342,0.355296346784819,0.546991853831879,0.31381104433993,0.538463933230993,0.324534643476227
3813,0.317058871174853,0.355317720677251,0.547192660320291,0.313575027725048,0.538350548780154,0.324674527383702
3814,0.317076225742968,0.35515856334642,0.547130648134136,0.313581669452126,0.538262519236208,0.324816147875748
3815,0.317025283195246,0.355381978898086,0.547099658406962,0.313640611327384,0.538398256903094,0.324785175992182
3816,0.316995927965113,0.355290266131865,0.547272325000343,0.31341221989702,0.538451037425014,0.324692704131334
3817,0.316865834048248,0.355375121389096,0.547203694391808,0.313423724780785,0.538144138786302,0.324894811111807
3818,0.31673890973591,0.355455570938766,0.547252264732956,0.313366497116284,0.538218296939787,0.324813248426644
3819,0.316744846985578,0.355371190982359,0.54740736113957,0.313278950832014,0.537842230412869,0.325069743968168
3820,0.316574768329455,0.35555469511403,0.547668722290208,0.313086841209358,0.537987302085039,0.324933696479984
3821,0.316499762168997,0.35568282086175,0.547557350595306,0.313194336622068,0.537940474475032,0.32514555353863
3822,0.316590566742868,0.355572057011498,0.547387153604745,0.313383430160803,0.537931841019362,0.325195972492665
3823,0.316579635019143,0.355614245639014,0.547360628760015,0.313391557807711,0.538082127838926,0.324953354012487
3824,0.316427186753697,0.355677959392366,0.547405857830882,0.313273943361905,0.537994688271231,0.324997138887224
3825,0.31647169605024,0.355588098227514,0.547468416541992,0.313181911862116,0.537863982160528,0.325043833543258
3826,0.316386838224276,0.355581295896998,0.547536955384006,0.313131120447559,0.537738029455584,0.325169569732551
3827,0.316306124510778,0.355716583249997,0.547467076055886,0.313197679893954,0.538040045879539,0.324882890279043
3828,0.316264475714892,0.355794176095057,0.547593137930108,0.313050568130949,0.537860434106359,0.325083373963201
3829,0.316258714527336,0.355872816904239,0.547553460549868,0.312974923783319,0.53802506525301,0.324865027758226
3830,0.31624123828239,0.355810564386714,0.547473781312897,0.313028517759739,0.538282301658177,0.324564446624205
3831,0.316139726812353,0.356006831820575,0.547741910337664,0.312792758987637,0.537871535581844,0.324894988010308
3832,0.316080413122113,0.356042901152093,0.547792078574059,0.312818257810298,0.53771553977398,0.325047045929721
3833,0.316005652989548,0.356039648330658,0.547794636209963,0.312820787837673,0.538098127661389,0.324780169466615
3834,0.316022150605133,0.356063155188323,0.547752708422239,0.312790497760594,0.538375715205448,0.324661888851687
3835,0.316109178178672,0.356163036491246,0.547642501600522,0.312922181862571,0.538398842506662,0.324649661803726
3836,0.316060894743456,0.35611134368201,0.547843446685289,0.312723346216738,0.538389906629631,0.324663207012571
3837,0.315904325714737,0.356307721350755,0.547542572246025,0.313028219633063,0.538670269076865,0.324347676524558
3838,0.315872122637277,0.356389668928426,0.547727993085268,0.312915100226478,0.538693206369593,0.3242419641382
3839,0.315894676201133,0.35641014593277,0.54784068158975,0.312793052439904,0.538722709024452,0.324114525810006
3840,0.315853098772425,0.356439145456702,0.547673651004975,0.312933504548043,0.538815275772414,0.324161786784397
3841,0.315820302112015,0.356394939982594,0.547607709758801,0.313123434462138,0.538562805562849,0.324239141513766
3842,0.315787053240045,0.356497994324997,0.54768594737115,0.313108487362101,0.538484666258154,0.324262447523898
3843,0.315711544011223,0.356414291793797,0.547762986822705,0.313070012312986,0.538178792330948,0.324588326343233
3844,0.315676477150212,0.356385122586459,0.547771917644019,0.31302780794995,0.538326723409136,0.32449754721075
3845,0.315496555361652,0.356513725771546,0.547891376674976,0.313030636457529,0.538602333707878,0.324184707626549
3846,0.315458803014852,0.356507778231845,0.547798051353805,0.313101802731729,0.538796254796496,0.324023271299718
3847,0.315272893870262,0.356495242214319,0.547887143419289,0.313114444181224,0.538695657660666,0.324067850261223
3848,0.315172515377662,0.35669575252786,0.547779761320155,0.313218416867083,0.538838339910841,0.323929898291282
3849,0.315144858964772,0.356769162986928,0.547896725007214,0.313087166361731,0.539094642012417,0.323671296115285
3850,0.315292394103748,0.356645835139338,0.548018965993747,0.312950757643976,0.539082336856924,0.32371307077762
3851,0.315378688457679,0.356593156399278,0.547989754816943,0.312950242835982,0.539005195643821,0.323756662366147
3852,0.315229148238083,0.356811055373923,0.5480181053538,0.312897452383027,0.538789773639257,0.3239158442172
3853,0.315246142569415,0.356839452842369,0.54795357223751,0.31315060329437,0.538814362946349,0.323939856235517
3854,0.315205959644115,0.356711503826149,0.548205952078403,0.312917704798185,0.538656328712214,0.324110583975225
3855,0.315179398182378,0.356655536528268,0.548051558629413,0.312982178130631,0.538679337701331,0.323948133367042
3856,0.315106437683476,0.356824165903171,0.548178366681703,0.312818716703554,0.538775083326624,0.323795805009686
3857,0.315057568003334,0.356939971296071,0.548125868620689,0.312833315925702,0.538853288613118,0.323683225206331
3858,0.315212116004626,0.35675292075071,0.547956562755904,0.312991505903113,0.538792887314399,0.32365809347304
3859,0.315251295549123,0.356807765487177,0.547967796413527,0.31295150587932,0.539002063975666,0.323463869374959
3860,0.3152834640011,0.356754077268931,0.547811890598104,0.31311300435654,0.539337657288085,0.323209778359318
3861,0.31526835188641,0.356747886399397,0.547907040273697,0.313001227421329,0.539057469137345,0.32362681170251
3862,0.315309121432401,0.356632802610179,0.547858667092817,0.313068742878994,0.539033746485179,0.323582790972162
3863,0.315146793434527,0.356854595095292,0.547900743315006,0.313007763407806,0.538986860221369,0.323650000255995
3864,0.315147546815169,0.356871617498192,0.547940340240803,0.313045078746073,0.538772589570243,0.32374116514271
3865,0.315203224142709,0.356848305186918,0.547832718187163,0.313155620671338,0.538637570455879,0.323837932362274
3866,0.315403080473214,0.356755684558398,0.547699617151423,0.313329510566139,0.53864437718327,0.323813925459644
3867,0.315364507409711,0.356746336455586,0.547693588631444,0.313284526094828,0.53888232731678,0.323447238159041
3868,0.315289550751617,0.356695385588229,0.547515026521417,0.313323692525292,0.538955194680515,0.323385343708558
3869,0.315265458620883,0.356717729240682,0.547652309423932,0.313177356230106,0.538628077926366,0.323754308585606
3870,0.315086708998379,0.356897181793793,0.547713105377951,0.31308105471851,0.538690332545107,0.323611862246021
3871,0.315061805011453,0.356982763420158,0.547756630785594,0.313076984341396,0.538496851891087,0.323691484271323
3872,0.315021469202126,0.357075005464,0.547554877037695,0.313245656247821,0.538418242363791,0.323871466282673
3873,0.314922975801773,0.357111329174448,0.547472383258833,0.313365280135126,0.538241068808339,0.323994471386009
3874,0.314971217876907,0.357045231884839,0.547625530021524,0.313231199476543,0.538154010705995,0.324281687113736
3875,0.314947405569718,0.356990803018848,0.547501952470349,0.313238780110175,0.538180170725354,0.324135620964284
3876,0.314971437014769,0.357060823013807,0.547476432998302,0.313314563097429,0.538073189673115,0.324246005932416
3877,0.314956844586573,0.356856929900508,0.547480555354365,0.313260496694717,0.537998241780736,0.324302958873602
3878,0.314993818107592,0.356794648299585,0.547463257125018,0.313235738046085,0.537886216358374,0.324485802274527
3879,0.315040851706591,0.356703807351126,0.547442033433933,0.313315912357053,0.537924634532843,0.324445977490479
3880,0.315079427016289,0.356620501981712,0.547529395684212,0.313174207845915,0.537996249103859,0.324379108297368
3881,0.315063891938045,0.356601981978242,0.54756902448819,0.313134853546294,0.537986096694694,0.324386639808744
3882,0.3148350360044,0.356706972950261,0.547450397438304,0.313264809294823,0.538060652503673,0.324244697034457
3883,0.314589977041919,0.35687055167631,0.547448479793988,0.313255352842425,0.538214116226871,0.324035948748918
3884,0.314711548213874,0.35685779466993,0.547480422377087,0.313249384661208,0.538564959029065,0.323639210054492
3885,0.314705132782106,0.35694136022381,0.547455704472487,0.313326248555289,0.538173387380902,0.324021271927007
3886,0.314651419032511,0.356862496224668,0.547486178105771,0.313337344158389,0.538387217917405,0.323729617205446
3887,0.314685796311534,0.35692224310524,0.547700974835617,0.313189739562053,0.538325043758311,0.323919028697015
3888,0.314705806118823,0.356862571375314,0.547811499088406,0.313050300262463,0.538236861384854,0.323904564570351
3889,0.314820133774854,0.356721447663701,0.547969358454017,0.31292818509138,0.538211050465206,0.323818428128154
3890,0.314806385608229,0.356648747872495,0.547870701674762,0.312971078413334,0.538259112082712,0.323936389260118
3891,0.314709701710829,0.35685766297144,0.547764577865885,0.313145256195513,0.538125139639862,0.324095259500835
3892,0.314567915273248,0.356991724020364,0.54746283213477,0.313529706787025,0.53827156049247,0.323949597726506
3893,0.314569650970991,0.356975115207999,0.54766151073728,0.313404716415546,0.538273123103794,0.323871791619433
3894,0.314550360982849,0.357000779158392,0.547844142626291,0.313312089132598,0.538258096137237,0.323807613646952
3895,0.314486091034941,0.356960908052954,0.54789084467044,0.313066197619991,0.538030444031629,0.324057410853528
3896,0.314503157730397,0.356882674523872,0.547697010113848,0.313301587419631,0.538103855382138,0.323950375765431
3897,0.314625472711262,0.356954590890435,0.54764689274865,0.313334495837945,0.537877323626183,0.324208750065758
3898,0.314698192112031,0.356992317234869,0.547720964387383,0.313282348694725,0.538127835935329,0.324050650253728
3899,0.314770215367203,0.356913538727712,0.547646925204796,0.313361040647813,0.538136450074892,0.324029582105266
3900,0.314780246256192,0.356973883054554,0.54763187655961,0.313379955265631,0.538234018608762,0.324010379240294
3901,0.314731807860975,0.357054540781459,0.547591957438328,0.313470496711919,0.538358370429033,0.323865098130196
3902,0.314685790817568,0.35733204657699,0.547611625464482,0.31347286567473,0.538571849439627,0.323819063284831
3903,0.314530481870493,0.357339845974226,0.547470755881307,0.313628803980957,0.538428038504414,0.323925092391189
3904,0.314439726415789,0.35761921808015,0.547549850055336,0.313615168746557,0.538557010142631,0.323884378826534
3905,0.31450410640467,0.357537805771306,0.547684782653496,0.313497812620716,0.538660509568749,0.323790336730463
3906,0.314605321393654,0.357584229094754,0.547513941828937,0.313604154499758,0.538605950237056,0.323865350588477
3907,0.314628903567956,0.35762036065031,0.547682260852967,0.313235704551934,0.538628508490998,0.323752747605009
3908,0.314567983242024,0.357595179217168,0.54766239502235,0.313372284925408,0.538553143751726,0.323862201014567
3909,0.31452365433426,0.357781908472959,0.547579348613859,0.313442498266331,0.538370932748215,0.323881502357986
3910,0.314508385408225,0.357790529783004,0.547760984989815,0.313259927477351,0.53831706241204,0.324040788594367
3911,0.314559712900764,0.357646933337427,0.54774720994341,0.313276964826574,0.538772157302427,0.323584885432203
3912,0.314664496885868,0.357756216366218,0.547547651225969,0.31347355812251,0.538639572030208,0.32380416254185
3913,0.314574485615707,0.357756632865417,0.547463598594742,0.313406842038877,0.538561571912455,0.323734962607392
3914,0.31455741359092,0.357819126419962,0.547419031351649,0.313382534736959,0.538452606541876,0.323798714512882
3915,0.314532247017447,0.357873093150166,0.547764624753435,0.313086508243805,0.538515757004317,0.323669993749447
3916,0.314447469932155,0.357862578106808,0.547772306269264,0.313055273629406,0.538340468832975,0.323808296826455
3917,0.314373220185242,0.357886730877004,0.547871219842968,0.313106091818223,0.538044068431125,0.324021851604545
3918,0.314336083305556,0.357859868283595,0.547898163971844,0.313081097346481,0.538003159441386,0.324043124395629
3919,0.314554466479756,0.357784651925033,0.547998336610485,0.312930692393551,0.537931778569625,0.324108818303366
3920,0.314660986618234,0.357647776444601,0.547726023011906,0.313188157411125,0.537554682435577,0.324513877815761
3921,0.314690998488379,0.357620532817594,0.547744291981489,0.313248275309466,0.537658598230872,0.324444241050831
3922,0.314683628047103,0.357601977304642,0.547721416457992,0.313255916337499,0.537524982734457,0.324579317661894
3923,0.314645959119391,0.357639158828648,0.547731032268821,0.313242233511205,0.537537399097119,0.324404442463122
3924,0.314677984550186,0.35756659942825,0.54778853199584,0.313276464711203,0.537275273041155,0.324598939671269
3925,0.314696728500199,0.357457037012968,0.547954949427066,0.31312776595582,0.537083528924776,0.324850170676931
3926,0.314750533564824,0.357469246872128,0.547894985212114,0.313162623666986,0.537318965967526,0.324673594898828
3927,0.314841213699809,0.357299385337575,0.547958232552547,0.31314909883144,0.537232505030585,0.324727404260724
3928,0.314808241814759,0.357200604212821,0.548122892748061,0.312951013374324,0.537167330539293,0.324808870754923
3929,0.314760989544416,0.357220141884515,0.54815396746491,0.312943602353831,0.536903476463689,0.32498371811707
3930,0.314782220301076,0.357075572778659,0.548291817050304,0.312810765345035,0.536926210241863,0.324969813888131
3931,0.314619278429128,0.357171642701097,0.548371045296292,0.312703901286679,0.53720532350454,0.324748719543424
3932,0.314680534282097,0.357200927209206,0.548233911188524,0.312880801745926,0.537205152693249,0.324719486342017
3933,0.314779118941603,0.357210380787525,0.548374660773963,0.312738986204681,0.536917257301889,0.325030418131323
3934,0.314894519522031,0.357142630272266,0.548269511329803,0.312905701519569,0.536799931592172,0.325141858105108
3935,0.314806329555614,0.357195883580082,0.548308052854129,0.312954223799927,0.536857302268956,0.32520217641478
3936,0.314921917276192,0.357257841494713,0.548201232429703,0.31307628320476,0.5367785976093,0.325269584561697
3937,0.31491899016785,0.357277101874868,0.548168864512909,0.313246057138877,0.536956742851629,0.325059214291532
3938,0.314799185420513,0.35736044490056,0.548196762681029,0.313185557011946,0.537636901706324,0.324512867182782
3939,0.314961401861115,0.357305423550625,0.548148372692642,0.313207278836679,0.537239482917464,0.324858114948196
3940,0.314896632584172,0.357286958041199,0.547978192537138,0.313427696628081,0.537151702321539,0.324917187865876
3941,0.314894022461551,0.357495981793272,0.54793484672744,0.313470318054255,0.537126489091612,0.324940848949426
3942,0.314807459153507,0.357508526376536,0.547973089522862,0.31344541519438,0.53732735873826,0.324825776866036
3943,0.314702611946474,0.357564074053743,0.547927680870825,0.313496813969285,0.537269174801517,0.324930206504092
3944,0.314638659514291,0.357571387330089,0.547836943332777,0.313596790207325,0.537139425081642,0.325078853166188
3945,0.314565755215633,0.3577898783483,0.547788493947744,0.313591328618071,0.537190154633301,0.325110377897043
3946,0.314498096743069,0.358034443308777,0.54784711786085,0.313540698555645,0.537477069534327,0.324887407518596
3947,0.31447635783998,0.358081274220704,0.54780837434725,0.313593243806052,0.537644635581249,0.324732182332216
3948,0.314365547945711,0.35830717825529,0.547689497511071,0.313803037784033,0.537736484046172,0.324612751145527
3949,0.314323632155337,0.358433498657504,0.547387274577022,0.314060601268844,0.537525958030133,0.324804098831313
3950,0.314366200171592,0.358444948450465,0.547470140614062,0.313987148423731,0.53752185257323,0.32487141175314
3951,0.314437232121967,0.358309532288759,0.5474567488426,0.314029089024429,0.537219797592028,0.325186679193491
3952,0.314505674082707,0.35827465741288,0.547469050454292,0.313999950817495,0.537135084636397,0.325347250848441
3953,0.314723900996544,0.358081514467618,0.547226887001209,0.314215215091899,0.537213433548472,0.325260777393735
3954,0.314643865523397,0.358101933252838,0.547183211007137,0.314248513662662,0.537592932790592,0.324791973925008
3955,0.31461666087988,0.3581365207033,0.547341007508837,0.313994887515127,0.537540789759073,0.324860081503489
3956,0.314543010571626,0.358208699488045,0.547644423421844,0.313697900333111,0.537310216173622,0.325068685140353
3957,0.314813657772505,0.357913559654314,0.547785044739995,0.313685422945926,0.537527579378057,0.324949744520185
3958,0.314675275712301,0.357889691675868,0.547956489023776,0.313612215612786,0.537370698961867,0.325060636454001
3959,0.314603564927216,0.357957779861418,0.548007125674577,0.313497406957571,0.537118627694066,0.325262426146194
3960,0.314703037003953,0.357926942975414,0.547994721959471,0.313501565797825,0.53702509250256,0.325377443816113
3961,0.314743298716098,0.357847473037254,0.5480084690659,0.31348454528274,0.537408365007597,0.325117338874725
3962,0.31465967955843,0.357839655140288,0.547716431486313,0.313764215633446,0.537758807549882,0.324707343682064
3963,0.31490604136572,0.357584278754971,0.547806614571091,0.313709980387134,0.537454609320813,0.325031101371373
3964,0.314841837115851,0.357638116859944,0.547827033831217,0.313712255128916,0.53726802808545,0.32518742607325
3965,0.314837899033888,0.357560415463875,0.547763832951881,0.313717104972804,0.53713702288022,0.325343646079237
3966,0.314751464012753,0.357678137280762,0.54767843732095,0.313779411823984,0.537133547616841,0.32515958524635
3967,0.3147844851396,0.3576583176664,0.547756068956144,0.313619349374243,0.537093573013927,0.325112480209785
3968,0.31472736591012,0.357626296502579,0.547761211758617,0.313692129877745,0.537211715953468,0.32485268186847
3969,0.314706322439804,0.357544724836343,0.547894267981526,0.313577647124775,0.537005320660157,0.325011461894267
3970,0.31462083697705,0.357587271860602,0.547660482686893,0.313764138546031,0.537193515780876,0.324806862589379
3971,0.31445260967291,0.357660451192186,0.547444670085996,0.31394617487287,0.536998403599732,0.325005916405601
3972,0.314458277347862,0.357934360662053,0.547441235432373,0.313964554160032,0.537098761329068,0.324854288702818
3973,0.314325106249892,0.358029846409108,0.547483989649748,0.313974258130218,0.53716075806559,0.324649569970765
3974,0.314285018855683,0.358103606812057,0.547596107894582,0.313834341428245,0.537097179628104,0.324753977450492
3975,0.314276616877478,0.358126039570468,0.547546755284557,0.313938718642526,0.537303425601114,0.324423138128142
3976,0.314304537906966,0.358159046299396,0.547368807251244,0.31408275415341,0.537177011495137,0.324535788794238
3977,0.31424471769892,0.358187771064052,0.547310835538789,0.314154895912092,0.537077419831849,0.324526288772569
3978,0.314165372595523,0.358373826376176,0.547407546634235,0.314073561016996,0.53735225587109,0.324318029544012
3979,0.314047028969886,0.358491912356995,0.547601880157152,0.31388504265316,0.537295315629781,0.324308105372648
3980,0.314019187652144,0.358349740540665,0.547467087020695,0.313965396903181,0.536955106758036,0.324583899473989
3981,0.314014361011449,0.358393118587495,0.547332896588628,0.314066517890011,0.53697780676929,0.324575258777855
3982,0.313993367565877,0.358402610096929,0.547592122144486,0.313875286118773,0.537000445985561,0.324596410354395
3983,0.31416418911181,0.358318157558017,0.547523210100783,0.313902675374046,0.536830072125258,0.324807848743039
3984,0.314125679329562,0.358535826648627,0.547681602132759,0.313748199889658,0.536798895055239,0.324810611606359
3985,0.314127240902254,0.358554311078902,0.547743624058483,0.313687224693235,0.536543952787339,0.325008540232137
3986,0.31412707545137,0.358488520323519,0.547905364912119,0.313513422141976,0.536451176569421,0.325198297693793
3987,0.314160706024441,0.358504588364932,0.547788861321631,0.313727787909743,0.53637796273708,0.325300198285287
3988,0.314182542524655,0.358534218375055,0.547805701529713,0.313714935977192,0.536539736132176,0.325290752508143
3989,0.314216561443882,0.358551206102117,0.547785402007028,0.313649114583382,0.536538018532941,0.325306958939306
3990,0.314159230860566,0.358491286805975,0.547861067318069,0.313566537172839,0.536472983386694,0.325392665756534
3991,0.314159230860566,0.358491286805975,0.547861067318069,0.313566537172839,0.536472983386694,0.325392665756534
3992,0.314159230860566,0.358491286805975,0.547861067318069,0.313566537172839,0.536472983386694,0.325392665756534
3993,0.314159230860566,0.358491286805975,0.547861067318069,0.313566537172839,0.536472983386694,0.325392665756534
3994,0.314159230860566,0.358491286805975,0.547861067318069,0.313566537172839,0.536472983386694,0.325392665756534
3995,0.314159230860566,0.358491286805975,0.547861067318069,0.313566537172839,0.536472983386694,0.325392665756534
3996,0.314159230860566,0.358491286805975,0.547861067318069,0.313566537172839,0.536472983386694,0.325392665756534
3997,0.314159230860566,0.358491286805975,0.547861067318069,0.313566537172839,0.536472983386694,0.325392665756534
3998,0.314159230860566,0.358491286805975,0.547861067318069,0.313566537172839,0.536472983386694,0.325392665756534
3999,0.314159230860566,0.358491286805975,0.547861067318069,0.313566537172839,0.536472983386694,0.325392665756534
4000,0.314159230860566,0.358491286805975,0.547861067318069,0.313566537172839,0.536472983386694,0.325392665756534


==> data/historical_ratio_Case0.csv <==
T,tot_m_ratio_BOLD_1,tot_m_ratio_BOLD_2,tot_m_ratio_gCEI_1,tot_m_ratio_gCEI_2,tot_m_ratio_krrBOLD_1,tot_m_ratio_krrBOLD_2,tot_m_ratio_BICO_1,tot_m_ratio_BICO_2
1310,0.324423400193054,0.431623112945969,0.324423400193054,0.431623112945969,0.353994350008258,0.280897666335557,0,0
1311,0.324423400193054,0.431623112945969,0.324423400193054,0.431623112945969,0.353994350008258,0.280897666335557,0.740900000000002,0.1473
1312,0.324423400193054,0.431623112945969,0.324423400193054,0.431623112945969,0.353994350008258,0.280897666335557,0.740900000000002,0.1473
1313,0.324423400193054,0.431623112945969,0.324423400193054,0.431623112945969,0.353994350008258,0.280897666335557,0.740900000000002,0.1473
1314,0.324423400193054,0.431623112945969,0.324423400193054,0.431623112945969,0.353994350008258,0.280897666335557,0.740900000000002,0.1473
1315,0.324423400193054,0.431623112945969,0.324423400193054,0.431623112945969,0.353994350008258,0.280897666335557,0.740900000000002,0.1473
1316,0.324423400193054,0.431623112945969,0.324423400193054,0.431623112945969,0.353994350008258,0.280897666335557,0.7233,0.15805
1317,0.324406066859721,0.431576446279302,0.324406066859721,0.431576446279302,0.353984173726207,0.2808686599253,0.7233,0.15805
1318,0.324416411687307,0.431562653175854,0.324416411687307,0.431562653175854,0.3539093224561,0.280855386793322,0.7233,0.15805
1319,0.324395578353974,0.431605986509187,0.324389625973022,0.431569796032997,0.353803454816571,0.280940833817624,0.7233,0.15805
1320,0.324268991585003,0.431610424425425,0.32421889899241,0.431618496515372,0.353583996816236,0.280922799323142,0.7233,0.15805
1321,0.324280113462332,0.431605866687747,0.324234098470393,0.431584848808061,0.353327841643191,0.28095804786195,0.705666666666666,0.168566666666667
1322,0.324432150078649,0.431413611175319,0.324439790494753,0.431347547366097,0.352902497525978,0.280763695130288,0.705666666666666,0.168566666666667
1323,0.324270165524348,0.431423921296692,0.324175803080918,0.431402384008999,0.352560400607055,0.280370552363857,0.705666666666666,0.168566666666667
1324,0.323674090510766,0.431262020404862,0.323554499229739,0.431422446152304,0.351708080031966,0.280337937930161,0.705666666666666,0.168566666666667
1325,0.322344744012856,0.431596287550669,0.322507965588607,0.431626846514821,0.350781770298758,0.28011822651563,0.705666666666666,0.168566666666667
1326,0.32090145427305,0.431801358239349,0.321138065247803,0.431935254158177,0.349242645281516,0.279793206324322,0.69355,0.1739
1327,0.319779520473133,0.431857502879095,0.320425890951431,0.431971645714368,0.346988502381587,0.279869872263346,0.69355,0.1739
1328,0.319996702277611,0.430069249096435,0.320749469345971,0.429988291139246,0.34412241902844,0.280239544287751,0.69355,0.1739
1329,0.319111321200439,0.429025623618171,0.320183093097996,0.428827202963857,0.34185412952988,0.281465221838863,0.69355,0.1739
1330,0.319308686106061,0.427962515339127,0.320760252679454,0.427539514597813,0.340376018483517,0.282899823330342,0.69355,0.1739
1331,0.319713395431781,0.425923230161954,0.320961462032441,0.42578664879153,0.338729833736453,0.283253965834132,0.68116,0.17926
1332,0.320090017962679,0.424061263607399,0.321432025190844,0.42438321512573,0.337682977251647,0.28401392629596,0.68116,0.17926
1333,0.320025617434017,0.422950696062652,0.321241093852547,0.423563176583222,0.337497985651269,0.283867781603583,0.68116,0.17926
1334,0.32005951197121,0.423170939528599,0.321330759179365,0.42380242408741,0.336878335810263,0.284063266129681,0.68116,0.17926
1335,0.319626329716047,0.423825369719994,0.320885476051746,0.424330655772701,0.337026587347622,0.284296238569635,0.68116,0.17926
1336,0.319699474386199,0.424217441935418,0.321003387816359,0.424701718815556,0.336842464520193,0.284722042639466,0.669816666666666,0.184283333333333
1337,0.319545896512307,0.424505470468166,0.3210184396554,0.424896715038301,0.337173140550435,0.284648264873589,0.669816666666666,0.184283333333333
1338,0.319733091682963,0.42451651619635,0.321112263597532,0.424960406262911,0.337154511562656,0.284813926462931,0.669816666666666,0.184283333333333
1339,0.319739536098852,0.424689973658532,0.321139312041496,0.424977127564982,0.337134487744635,0.284715329614007,0.669816666666666,0.184283333333333
1340,0.319791615632122,0.424692034755001,0.321221612630452,0.424831172915332,0.337056349826493,0.284714519719532,0.669816666666666,0.184283333333333
1341,0.319458566158791,0.424942252159136,0.320914773230221,0.425153409764079,0.337102070562611,0.284723671476108,0.657814285714286,0.189757142857143
1342,0.319365789199638,0.425242342734505,0.320891445622814,0.425110331677507,0.336875388048155,0.284711214171992,0.657814285714286,0.189757142857143
1343,0.31935961776402,0.42509805186367,0.320556673845658,0.425376025777772,0.336805052116569,0.284754635478338,0.657814285714286,0.189757142857143
1344,0.319035925281624,0.425205229709018,0.320253163373852,0.425560636053597,0.336582724921061,0.284707667693766,0.657814285714286,0.189757142857143
1345,0.319029101479335,0.425506064198333,0.320108956153878,0.425757681410077,0.336219855402187,0.284900272688201,0.657814285714286,0.189757142857143
1346,0.319164249068229,0.425091082413792,0.32021082148781,0.425526803661109,0.335669128799425,0.285214382691837,0.6470625,0.1939
1347,0.319421166866851,0.424325455681453,0.320584626991888,0.425037665443983,0.33517984550039,0.285558775903642,0.6470625,0.1939
1348,0.319757237878179,0.42384403839411,0.321033659324503,0.424681324973084,0.334637830478721,0.285933046499455,0.6470625,0.1939
1349,0.319867855798527,0.423095874836229,0.321162676528888,0.424235981185349,0.334273736956898,0.286128267537319,0.6470625,0.1939
1350,0.319999931558959,0.422507408554704,0.321463576103061,0.423653411141252,0.333730138035385,0.286705220704933,0.6470625,0.1939
1351,0.320213637181563,0.421994550668872,0.321462724156727,0.423128665810323,0.333536118662993,0.287380652696997,0.638277777777778,0.196955555555556
1352,0.32039205459894,0.421984998440124,0.321545747969531,0.423166362310851,0.33336443304267,0.287624974105015,0.638277777777778,0.196955555555556
1353,0.320639388205891,0.42197868190483,0.321744710798743,0.422932243755737,0.333430803562072,0.287756472010442,0.638277777777778,0.196955555555556
1354,0.320427651755748,0.422129502043064,0.32156872804504,0.423036138620277,0.333294513526752,0.288035419042813,0.638277777777778,0.196955555555556
1355,0.320247896595987,0.422316977168964,0.321548572827857,0.42328261763664,0.333247916820332,0.288217720795977,0.638277777777778,0.196955555555556
1356,0.32009094101237,0.422520813564601,0.321366267030272,0.423535660478594,0.333185065415373,0.288323327740178,0.6296,0.20025
1357,0.320103229223149,0.422735723330756,0.321353186852047,0.423917142846359,0.333229809641501,0.288351181792224,0.6296,0.20025
1358,0.32005672368871,0.423048687896587,0.321390133157442,0.42401447366075,0.333499019128027,0.288278947763997,0.6296,0.20025
1359,0.32006515167488,0.423166100691393,0.32144361438575,0.424227293503259,0.333647335213663,0.28807946628318,0.6296,0.20025
1360,0.320007929843578,0.423278509925159,0.321412194489414,0.424355954503002,0.333599101397693,0.288273307019219,0.6296,0.20025
1361,0.320117504956439,0.423308906910976,0.32144364583335,0.424398800401013,0.333324228329044,0.288508882349401,0.621209090909091,0.203572727272727
1362,0.320124502705957,0.423264670332538,0.321347539127255,0.424395381648947,0.333275135553899,0.288522848737652,0.621209090909091,0.203572727272727
1363,0.320258975344371,0.423006705419408,0.321385813528849,0.424360174118647,0.33335119138823,0.288704007997872,0.621209090909091,0.203572727272727
1364,0.320172301746606,0.423205925326381,0.321441906344109,0.424405919072864,0.333195213248131,0.288709843509114,0.621209090909091,0.203572727272727
1365,0.320182336431849,0.423168833318378,0.321490214165951,0.424336439275517,0.33304709492557,0.288693407235382,0.621209090909091,0.203572727272727
1366,0.320044441865117,0.423424851068483,0.321454544519274,0.424371264999757,0.333022089085262,0.288930082962094,0.613441666666667,0.207158333333333
1367,0.320060439059051,0.423188865557715,0.321371259117694,0.424441579867976,0.332658825033731,0.289156461383392,0.613441666666667,0.207158333333333
1368,0.320239666779279,0.422860009731699,0.321415255347292,0.424364286301153,0.332489322380882,0.289329748087825,0.613441666666667,0.207158333333333
1369,0.320317534034541,0.422841759081803,0.321406868986496,0.424341551252385,0.332308632876685,0.2895522900404,0.613441666666667,0.207158333333333
1370,0.32019762202872,0.422709674800608,0.321302949561034,0.424320075472016,0.332038393400277,0.289923294585283,0.613441666666667,0.207158333333333
1371,0.320175799670281,0.422652420807909,0.321333814586803,0.424156063039762,0.331637655783201,0.290224392794846,0.606292307692308,0.209984615384615
1372,0.320318274712816,0.422573177648985,0.321235205522233,0.424230744001995,0.331589263774655,0.290173429381862,0.606292307692308,0.209984615384615
1373,0.320449768819049,0.422493057372401,0.321383067701083,0.423972532596195,0.331644455396687,0.290442056549178,0.606292307692308,0.209984615384615
1374,0.320571495002149,0.422810910175719,0.32151273583221,0.423966681851961,0.33161209161769,0.290701708643739,0.606292307692308,0.209984615384615
1375,0.320496568875351,0.422988182501223,0.321539845674516,0.423937885542135,0.331604309721193,0.290931821393179,0.606292307692308,0.209984615384615
1376,0.320552204369015,0.423006036566244,0.32162697717398,0.424139912590553,0.331599303370179,0.290940134531749,0.5992,0.212592857142857
1377,0.320481020130602,0.423263245955512,0.321602178573699,0.424314044054818,0.331556639223547,0.291085025905034,0.5992,0.212592857142857
1378,0.32044696386947,0.423508272908135,0.321558942981613,0.42453634286336,0.331563141900406,0.291211047149611,0.5992,0.212592857142857
1379,0.320475789647178,0.423598364814455,0.321515212231735,0.424640132251634,0.331473494608439,0.291313238058849,0.5992,0.212592857142857
1380,0.320339499471637,0.423744394275474,0.321715923175013,0.424403265835939,0.331272306910447,0.291513508476918,0.5992,0.212592857142857
1381,0.320363310961351,0.42366011172512,0.321767767107457,0.424396169242631,0.331391088585129,0.291543951709197,0.592573333333334,0.2151
1382,0.320459684953097,0.423822871539864,0.321859965182342,0.424442928283604,0.331393773510365,0.291607269803867,0.592573333333334,0.2151
1383,0.320446074917313,0.423948576135155,0.321954369139788,0.424381269610556,0.331613748539386,0.291557984368929,0.592573333333334,0.2151
1384,0.320444900433163,0.42413215012672,0.321934938719795,0.424418703228048,0.331626041108443,0.291655859752546,0.592573333333334,0.2151
1385,0.320726652498839,0.423850163637409,0.321986413762374,0.424343685830291,0.33146299599292,0.291754011105686,0.592573333333334,0.2151
1386,0.320827048756753,0.423794440345309,0.322157681285867,0.424185848803349,0.331315588960877,0.291944472195875,0.5862375,0.21743125
1387,0.320927538776683,0.42368484033386,0.322070574474224,0.424394156352495,0.331156746302392,0.292097798512829,0.5862375,0.21743125
1388,0.320932824473425,0.423789031766144,0.322267865446135,0.424506054485784,0.331064593679626,0.292267900062891,0.5862375,0.21743125
1389,0.320926790189499,0.423603404473683,0.322137564378542,0.424734213853578,0.330936377384235,0.292391614686411,0.5862375,0.21743125
1390,0.321034028559308,0.423658853685187,0.322173508032886,0.424812578755729,0.33078948117541,0.292687593149239,0.5862375,0.21743125
1391,0.32124907507953,0.423672520932479,0.322212395752071,0.424684197844321,0.330682741324901,0.292791812682102,0.579876470588235,0.219582352941176
1392,0.321443447811672,0.423556866231105,0.322513410008641,0.424350768747213,0.330656759367306,0.292952429252478,0.579876470588235,0.219582352941176
1393,0.321506994333284,0.423583360910456,0.322540170630282,0.424429433707773,0.330672054193974,0.292958783523669,0.579876470588235,0.219582352941176
1394,0.321800793205881,0.423418083532687,0.32255115589243,0.424488009147722,0.330930965465362,0.293002023137573,0.579876470588235,0.219582352941176
1395,0.321902577858066,0.423453088991067,0.322860297038472,0.424299535741129,0.330957684798244,0.293054086474898,0.579876470588235,0.219582352941176
1396,0.321936054950862,0.423579678588552,0.322972203798848,0.424349592920289,0.330931806140207,0.293266681685272,0.574211111111111,0.221633333333333
1397,0.322047508781996,0.423558781681424,0.322994635232207,0.424421875972137,0.330762194548087,0.293460292840287,0.574211111111111,0.221633333333333
1398,0.321950640085441,0.423739246743205,0.323056573661568,0.424442343309933,0.330873958393771,0.293583922310791,0.574211111111111,0.221633333333333
1399,0.321937158015097,0.423863859360826,0.322954932398767,0.424542815504774,0.330844582251489,0.293549805739168,0.574211111111111,0.221633333333333
1400,0.322066401835486,0.423743395341562,0.322989034845441,0.424570103010865,0.330960958121601,0.293566156091103,0.574211111111111,0.221633333333333
1401,0.322089404146207,0.423800498974636,0.323077751172116,0.424659231116686,0.331053470336811,0.293594654930637,0.56841052631579,0.223752631578947
1402,0.322189732435185,0.42376290664211,0.323109145534707,0.424813089884844,0.331107154585817,0.293718508452645,0.56841052631579,0.223752631578947
1403,0.322203776308094,0.4237200174937,0.323079125211992,0.424991704656612,0.331146887205665,0.293832232092552,0.56841052631579,0.223752631578947
1404,0.322162068273791,0.423810580601887,0.323083537579981,0.424908682228099,0.331064421111026,0.29389968222649,0.56841052631579,0.223752631578947
1405,0.322322327956397,0.423855230801492,0.322939514327238,0.424991348388744,0.331135453685604,0.293904077096579,0.56841052631579,0.223752631578947
1406,0.322387664959267,0.423860745302116,0.323163649676477,0.424917683942613,0.331069474559656,0.294110300566345,0.56284,0.225675
1407,0.322420187602337,0.423815654475754,0.323191502300175,0.424973513217431,0.331042959653468,0.294259120768329,0.56284,0.225675
1408,0.322365201449755,0.423762741636258,0.323207874174126,0.424926715979252,0.331071286253459,0.294303748403607,0.56284,0.225675
1409,0.322404200795055,0.423916896449966,0.323113347777942,0.424940618154336,0.331052127666632,0.294444804150392,0.56284,0.225675
1410,0.32252835540686,0.423905023773023,0.323173579349049,0.424934644978796,0.331089017919936,0.294550426172561,0.56284,0.225675
1411,0.322583200831397,0.423891309759842,0.323151549527299,0.425085617579841,0.331087618745227,0.294660211080703,0.557142857142857,0.227552380952381
1412,0.322661533575333,0.424177654622849,0.323267309042251,0.425194641708062,0.331118418283134,0.294758387142907,0.557142857142857,0.227552380952381
1413,0.322675027047855,0.424241382469043,0.323333143369885,0.425156866277185,0.331055793645039,0.294808536526379,0.557142857142857,0.227552380952381
1414,0.322784502478477,0.424323175624812,0.323392244296907,0.425228490796785,0.330925044414474,0.294935168492253,0.557142857142857,0.227552380952381
1415,0.322747892339902,0.424522971217676,0.323632293929741,0.425179901793163,0.330783864584166,0.295095045508404,0.557142857142857,0.227552380952381
1416,0.322798419535316,0.424510607114568,0.32369474470659,0.4252109839236,0.330755590663446,0.29513793447515,0.552109090909091,0.228940909090909
1417,0.322820801441674,0.424507202395303,0.323555726342489,0.425329576763731,0.330745985272568,0.295262336103652,0.552109090909091,0.228940909090909
1418,0.322692133714884,0.424544854149322,0.323537989770112,0.425410514886838,0.330689493266418,0.295439578222985,0.552109090909091,0.228940909090909
1419,0.322702137055949,0.424566714274638,0.32354191217161,0.425466237671994,0.330887871059622,0.295429961503169,0.552109090909091,0.228940909090909
1420,0.322698251945597,0.424752477981298,0.323510432478438,0.425646253723305,0.330801673566576,0.295529972298623,0.552109090909091,0.228940909090909
1421,0.322704610157957,0.424729258765258,0.323610472945563,0.425553803971933,0.330820464241052,0.295628165254567,0.547091304347826,0.230439130434782
1422,0.322785910472678,0.424817657186691,0.323678385961725,0.425658709061727,0.330871771037122,0.295564933235747,0.547091304347826,0.230439130434782
1423,0.322888155399047,0.42486045577349,0.323790595223089,0.425554066682393,0.330862364158952,0.295668789064899,0.547091304347826,0.230439130434782
1424,0.323025590585471,0.424901250069473,0.323883869746763,0.425581269070201,0.330866880309925,0.2957391459487,0.547091304347826,0.230439130434782
1425,0.32316243172822,0.424855368777812,0.32383201959399,0.425740197256178,0.330989303088265,0.295902878086219,0.547091304347826,0.230439130434782
1426,0.323276538367692,0.424874837967022,0.323835357134942,0.425772711922323,0.330945158325461,0.295971605129247,0.541716666666667,0.232420833333333
1427,0.323229376961946,0.424925305357831,0.32392341929381,0.425748606646666,0.331015642234948,0.295952258545645,0.541716666666667,0.232420833333333
1428,0.323231185814293,0.425129536325992,0.324016368390518,0.42578260057733,0.33102041424041,0.296096667433397,0.541716666666667,0.232420833333333
1429,0.323354502927827,0.425164145774074,0.324183066533548,0.425826582209787,0.331007069900218,0.296288622400669,0.541716666666667,0.232420833333333
1430,0.323369613135054,0.425250391372494,0.324231731924175,0.425762005469677,0.331151598139958,0.296237459448479,0.541716666666667,0.232420833333333
1431,0.323429760407529,0.425254566943562,0.324277738397058,0.425856184904139,0.331109679086461,0.296319398255865,0.537324,0.23346
1432,0.323564063112804,0.425260677186617,0.324312457064404,0.42587107962444,0.331144510367974,0.296524882181939,0.537324,0.23346
1433,0.323667772481422,0.425319144544008,0.324370332455534,0.425747201384203,0.331122714130634,0.296694827878064,0.537324,0.23346
1434,0.323633558300368,0.425471622495836,0.324412654799508,0.42584605021087,0.331153339093126,0.29666822579555,0.537324,0.23346
1435,0.323802810283245,0.425358923741905,0.324560810481486,0.425810330481266,0.331215194206918,0.296773018335805,0.537324,0.23346
1436,0.323857861401337,0.425385007430042,0.324569277810722,0.425836181259888,0.331174678464953,0.296884695777548,0.532565384615384,0.234823076923077
1437,0.323940015886024,0.425492596105789,0.324708269826508,0.425884126107191,0.33112762383278,0.296897256852011,0.532565384615384,0.234823076923077
1438,0.323968164316559,0.425486154328434,0.324766202079526,0.425935428445873,0.331142542758825,0.296974495144873,0.532565384615384,0.234823076923077
1439,0.324105413971936,0.42548035355486,0.324877017770522,0.425901253000664,0.331168074481137,0.297113857911845,0.532565384615384,0.234823076923077
1440,0.324091230545031,0.425511666475808,0.324883571255765,0.425897546010496,0.331116826588883,0.297216604125234,0.532565384615384,0.234823076923077
1441,0.324184815131866,0.425514745998314,0.324878611243422,0.425929714515874,0.331091968167851,0.297342047877461,0.527874074074074,0.236188888888889
1442,0.324116905686958,0.425569125465812,0.324953836242996,0.425975192263559,0.331117408460793,0.297403348810709,0.527874074074074,0.236188888888889
1443,0.324155902922399,0.425552077267301,0.324948981977042,0.426007982173713,0.331149995160248,0.297499137476342,0.527874074074074,0.236188888888889
1444,0.324278989961758,0.425452353781354,0.324977195917615,0.426057461398527,0.331231574377316,0.297597395373884,0.527874074074074,0.236188888888889
1445,0.324259357950115,0.425452554372917,0.325118413763373,0.425989882633761,0.331189575735911,0.297667859050185,0.527874074074074,0.236188888888889
1446,0.324146239333323,0.425621852442911,0.325170154997999,0.4259660495988,0.331238653866672,0.297781603113242,0.523578571428571,0.237489285714286
1447,0.324136968186054,0.425754671098622,0.325329851606991,0.42598008870074,0.331264657251335,0.297809748270067,0.523578571428571,0.237489285714286
1448,0.324064362606425,0.425936226754379,0.325397811251665,0.425963614023293,0.331269316592058,0.297855001271883,0.523578571428571,0.237489285714286
1449,0.324030663068622,0.426059443031346,0.325444874833221,0.425977624443594,0.331335975665854,0.297939296773802,0.523578571428571,0.237489285714286
1450,0.324093001201938,0.426097326263571,0.325420944352711,0.42608579538168,0.331290867291246,0.298040818252508,0.523578571428571,0.237489285714286
1451,0.324057412365949,0.426176382570696,0.325422940719608,0.426041489308534,0.331369911624338,0.298015504133019,0.519544827586207,0.238555172413793
1452,0.324093744432306,0.42624200666716,0.325467637391538,0.425911901932273,0.331393803593341,0.298177997864994,0.519544827586207,0.238555172413793
1453,0.324091611212868,0.426249749120994,0.325436903592348,0.426006289479914,0.33149257897812,0.298232060829931,0.519544827586207,0.238555172413793
1454,0.324117987422559,0.426287355900227,0.325435785042569,0.42613420553141,0.331570265546237,0.298285501146704,0.519544827586207,0.238555172413793
1455,0.324176279196837,0.426230379255179,0.325491217062226,0.426165872045083,0.331643450708582,0.298387621320862,0.519544827586207,0.238555172413793
1456,0.324138232218542,0.426383455715781,0.325443041284567,0.426380471301481,0.331694683043683,0.29851193140062,0.515696666666666,0.239536666666667
1457,0.324122522000463,0.426489042933818,0.325404127489125,0.426514927058238,0.331719406543388,0.298595509313145,0.515696666666666,0.239536666666667
1458,0.324138579364971,0.426518339374392,0.325496155587315,0.426545335824366,0.331762194830387,0.298690910191563,0.515696666666666,0.239536666666667
1459,0.324174612189993,0.426604900005732,0.325436723851493,0.42662790785828,0.331741098032526,0.298754034370844,0.515696666666666,0.239536666666667
1460,0.324218419810476,0.426648730460871,0.325458955898668,0.426701794211701,0.331765766084341,0.29887693077651,0.515696666666666,0.239536666666667
1461,0.324139167597858,0.426852108798224,0.325420397702819,0.426739878825847,0.331889452011825,0.298956980254363,0.511929032258064,0.240616129032258
1462,0.324054328858853,0.426941551038601,0.325390310697538,0.426818462411541,0.331965088400838,0.299057211716507,0.511929032258064,0.240616129032258
1463,0.324123605536435,0.426992645125213,0.325375858732005,0.426867707351965,0.332069230577985,0.299081372884948,0.511929032258064,0.240616129032258
1464,0.324023616430838,0.427100540020761,0.325330157961295,0.426918747545091,0.332075162890042,0.299175307757415,0.511929032258064,0.240616129032258
1465,0.323983298171167,0.427151655125554,0.325393268013527,0.426959912261817,0.33218482813073,0.299166265053912,0.511929032258064,0.240616129032258
1466,0.32410184677944,0.427174727384495,0.325460467615223,0.42688601226929,0.332204298533369,0.29928409116019,0.508309375,0.241621875
1467,0.324119159449446,0.427242251777266,0.325405448516471,0.426973578135267,0.3322762262902,0.299388291450092,0.508309375,0.241621875
1468,0.324135836514458,0.427306626385878,0.325368602303575,0.427013298811579,0.332213286615996,0.299540238174365,0.508309375,0.241621875
1469,0.324134924399921,0.427504141025205,0.325371739281684,0.42709080076231,0.332262588820782,0.299607851286367,0.508309375,0.241621875
1470,0.324129574532607,0.42763279430325,0.325373636609889,0.427170275950681,0.332378215895676,0.299633731532468,0.508309375,0.241621875
1471,0.324080325045091,0.427793601401001,0.325494808268462,0.42720293493924,0.332340302872096,0.299745377222276,0.504633333333333,0.242615151515152
1472,0.324069059815617,0.427820329840337,0.325495488740399,0.427300950423633,0.332410762639606,0.299776849228706,0.504633333333333,0.242615151515152
1473,0.32414480621279,0.42785597761156,0.325510693215906,0.427356927485979,0.332421589267018,0.299854302181121,0.504633333333333,0.242615151515152
1474,0.324140364277598,0.427784639155449,0.325533206837509,0.427443672468832,0.332434994312409,0.299916175749923,0.504633333333333,0.242615151515152
1475,0.32423240943875,0.427821176608016,0.325560748137642,0.42763326030771,0.332408376236407,0.299969353596776,0.504633333333333,0.242615151515152
1476,0.324362458897587,0.427820010798785,0.325566196847924,0.427745376539245,0.332536449234321,0.300033773947164,0.501185294117647,0.243517647058824
1477,0.324393389541719,0.427843074155769,0.325654973103755,0.427792950470981,0.332547950497868,0.300134496796233,0.501185294117647,0.243517647058824
1478,0.32442576231745,0.427918649475274,0.325737827471394,0.42783223416816,0.332590570791101,0.300154273318781,0.501185294117647,0.243517647058824
1479,0.324382455106657,0.428093355183641,0.325721133791512,0.42789505257916,0.332694427449199,0.300215903331797,0.501185294117647,0.243517647058824
1480,0.324486912693536,0.428106736564006,0.32575011234197,0.427954297726317,0.332793472951736,0.300219284692089,0.501185294117647,0.243517647058824
1481,0.324548921803045,0.428156337350093,0.325777494853589,0.427971051870692,0.332785250440962,0.300288707131408,0.497871428571429,0.244388571428571
1482,0.32459003272974,0.428186865417684,0.325826002945121,0.428043016140916,0.332857817645026,0.300308546646828,0.497871428571429,0.244388571428571
1483,0.324627247367169,0.428341910934546,0.325741205563753,0.42822941642725,0.332873286784784,0.300427566969652,0.497871428571429,0.244388571428571
1484,0.324651704593523,0.42840308474166,0.325701540942846,0.428252703864382,0.332905081086812,0.300500008529247,0.497871428571429,0.244388571428571
1485,0.324596252271684,0.428553489945756,0.325756402320156,0.428273098086441,0.332893778317603,0.30053818032148,0.497871428571429,0.244388571428571
1486,0.324579993900809,0.428644677554045,0.325753756097624,0.428416481659301,0.332957295578934,0.300555179107117,0.4948,0.245083333333333
1487,0.324629756065877,0.428695436625011,0.325752691531134,0.428418815249367,0.333015704603111,0.30063069102874,0.4948,0.245083333333333
1488,0.324535104340556,0.428829455421173,0.325690072858862,0.428595331764824,0.333027256568127,0.30069929044287,0.4948,0.245083333333333
1489,0.324586464172392,0.428885421878862,0.325764611601394,0.428660498071315,0.333035900495289,0.300801557451287,0.4948,0.245083333333333
1490,0.32466717155238,0.428849545429565,0.325751974555117,0.428683029106988,0.333087189209079,0.300844512660411,0.4948,0.245083333333333
1491,0.324675587363564,0.428914355494401,0.325907308851082,0.428611951621307,0.333064085020633,0.300961193017891,0.49167027027027,0.245902702702703
1492,0.324727516596773,0.428938371535474,0.325948170150223,0.428609312879332,0.333113232249792,0.300982435016326,0.49167027027027,0.245902702702703
1493,0.324756905165275,0.428857502485704,0.325941854737315,0.428646399824738,0.333085767680801,0.301058458790724,0.49167027027027,0.245902702702703
1494,0.324879078073124,0.428813477372591,0.326039327665125,0.428694564539426,0.333117981984948,0.301156995401589,0.49167027027027,0.245902702702703
1495,0.324847651626778,0.428918043068628,0.326052752412379,0.428724930531384,0.333140127583321,0.301151186225258,0.49167027027027,0.245902702702703
1496,0.324808503875241,0.428918307437388,0.326063663300642,0.428719202418379,0.33317327501099,0.301167563809052,0.488844736842105,0.246689473684211
1497,0.324806720897547,0.42902788544985,0.32606455452536,0.428821675963037,0.333222559279781,0.301236301579915,0.488844736842105,0.246689473684211
1498,0.324872604646833,0.429067935091116,0.326006189225627,0.42895994600541,0.333219619994035,0.301360735526621,0.488844736842105,0.246689473684211
1499,0.324899637699645,0.429113884692724,0.326068546506773,0.428974030581481,0.333289797888767,0.301436045629501,0.488844736842105,0.246689473684211
1500,0.324897461233744,0.429191333118389,0.326054455796293,0.429066361651382,0.333392371249882,0.301509155208051,0.488844736842105,0.246689473684211
1501,0.324911178358336,0.429235113974223,0.326055717565681,0.429198810921806,0.333408515270246,0.301595123645757,0.486028205128205,0.24748717948718
1502,0.324995141953403,0.429281316754682,0.32608109585184,0.429246218775873,0.333466236432758,0.30174968274721,0.486028205128205,0.24748717948718
1503,0.324969472676181,0.42936011615474,0.326166190476587,0.429247479857322,0.333577079154675,0.301726507915397,0.486028205128205,0.24748717948718
1504,0.324956639256982,0.429478856581903,0.326184618611466,0.429339896420875,0.333619408416488,0.301829973967621,0.486028205128205,0.24748717948718
1505,0.324904550161622,0.429540532163183,0.326126161160396,0.429443924953741,0.333695977629732,0.301853106952897,0.486028205128205,0.24748717948718
1506,0.324939397373785,0.429516307060505,0.326227342385688,0.429361499779454,0.333754278843706,0.301893588083074,0.4833675,0.2481575
1507,0.32501275531506,0.429579360847778,0.326300244323818,0.429377492146593,0.333810959909881,0.301946560769995,0.4833675,0.2481575
1508,0.325020893868037,0.429621978000881,0.326374990688258,0.42940067140387,0.333872030751067,0.302023592404975,0.4833675,0.2481575
1509,0.325124967803478,0.429612983363168,0.326449031566588,0.429464087548298,0.333817077012824,0.302115272753345,0.4833675,0.2481575
1510,0.325157885213301,0.42963022531218,0.326449687497063,0.429471337658195,0.333968438763649,0.302115252079233,0.4833675,0.2481575
1511,0.325182887874446,0.429691354671051,0.326505896408196,0.429555586041223,0.334061852570119,0.302165803290729,0.480853658536585,0.24879756097561
1512,0.325198177393186,0.429766705366527,0.326583191785214,0.429633460584507,0.334175753069609,0.302169170656587,0.480853658536585,0.24879756097561
1513,0.325271188599626,0.429810112684833,0.326559602341987,0.429610777244413,0.334214462539526,0.302206079201132,0.480853658536585,0.24879756097561
1514,0.325294159268253,0.42982943530203,0.326658636763235,0.429550421467574,0.334244592531449,0.302271757874494,0.480853658536585,0.24879756097561
1515,0.325369341639123,0.429842592569241,0.326726590222896,0.429652789161979,0.334229895015451,0.302349128619883,0.480853658536585,0.24879756097561
1516,0.325349879726383,0.429889417548282,0.326745326241843,0.429668147629685,0.334232181349451,0.30241280865497,0.478502380952381,0.249314285714286
1517,0.325373919991185,0.429879184109456,0.326784896309245,0.429697322850258,0.334283221734618,0.302517172780277,0.478502380952381,0.249314285714286
1518,0.325336703140064,0.429961750333142,0.326885774759965,0.42977548359225,0.334284757222276,0.302544999975704,0.478502380952381,0.249314285714286
1519,0.325321855974861,0.430022941673585,0.326903073455918,0.429902006005774,0.334341325339762,0.302631306299947,0.478502380952381,0.249314285714286
1520,0.325300634799938,0.430117697289839,0.326927601019896,0.42999703607519,0.334422799859429,0.302692335791757,0.478502380952381,0.249314285714286
1521,0.325353711223618,0.430155901976619,0.326950762152003,0.430093710395286,0.334486607032916,0.302737108858154,0.476067441860465,0.249911627906977
1522,0.325362517015183,0.430216451117474,0.327022483268027,0.43013647258792,0.334588471251983,0.302794847345613,0.476067441860465,0.249911627906977
1523,0.325373671196805,0.430297584399363,0.326996459761787,0.430144203639062,0.33457380431863,0.302859636047223,0.476067441860465,0.249911627906977
1524,0.325362156798304,0.430361973916501,0.327012477109112,0.430197914025714,0.334614687341622,0.3029458552268,0.476067441860465,0.249911627906977
1525,0.325446136929206,0.430319948449936,0.327040083206693,0.430247512587667,0.334699364892555,0.302975736362188,0.476067441860465,0.249911627906977
1526,0.325413172017424,0.43044547081465,0.327129442890239,0.430221994123093,0.334750005344407,0.303050683683684,0.47365,0.250572727272727
1527,0.325495675866158,0.430429535251069,0.327198792974269,0.43026833757456,0.334796593593014,0.303086872924042,0.47365,0.250572727272727
1528,0.325433831672417,0.430552176678811,0.327255207742724,0.430372983842872,0.334777076362188,0.303140319390774,0.47365,0.250572727272727
1529,0.325471754763704,0.430615850845717,0.327285727249888,0.430446852455248,0.334854630845696,0.30320158515533,0.47365,0.250572727272727
1530,0.325496959682034,0.430699108220734,0.327343492072281,0.430465348128195,0.334927400542012,0.303290168816829,0.47365,0.250572727272727
1531,0.325520596914686,0.43074072469577,0.32735160446548,0.430503804323557,0.334938168358603,0.30335359030805,0.471295555555556,0.251235555555556
1532,0.325550451786515,0.43082322591192,0.327326722878431,0.430626386782038,0.335002542232751,0.303375979343031,0.471295555555556,0.251235555555556
1533,0.325570847144818,0.430792312083312,0.327343529725858,0.430633237411349,0.334973528676246,0.303458282615534,0.471295555555556,0.251235555555556
1534,0.325610837563947,0.430766526038674,0.327349722033716,0.430626252461756,0.334970937589795,0.303508162313802,0.471295555555556,0.251235555555556
1535,0.325621219033213,0.430764687279122,0.327386885803523,0.430593865348731,0.334937637804927,0.303601867490307,0.471295555555556,0.251235555555556
1536,0.325658096304546,0.430818795970447,0.327416964811972,0.430577012633649,0.335011682737289,0.303646771653324,0.469084782608696,0.251821739130435
1537,0.325654133516281,0.430947265462603,0.327412532932092,0.430655883787999,0.335015596614482,0.303730844937495,0.469084782608696,0.251821739130435
1538,0.325581076841912,0.431174892228817,0.327467293971149,0.430676057529569,0.335037134472741,0.303785118886713,0.469084782608696,0.251821739130435
1539,0.325620090567748,0.43115632572341,0.32743323756131,0.430705643675957,0.335084520040679,0.303847775376307,0.469084782608696,0.251821739130435
1540,0.325608515745725,0.431217577151732,0.327481181785988,0.430723874478118,0.335100757054211,0.303892501349203,0.469084782608696,0.251821739130435
1541,0.325570752170709,0.431259344940537,0.327526461061282,0.430770509253939,0.335182830202555,0.303918345436184,0.466953191489362,0.252455319148936
1542,0.325637271019868,0.431301243377939,0.327578745317261,0.430784729010642,0.335230365714299,0.303941968839711,0.466953191489362,0.252455319148936
1543,0.325709722338817,0.431315086845991,0.327582613120184,0.430830339662433,0.335263995532229,0.303991862821422,0.466953191489362,0.252455319148936
1544,0.325704720210608,0.431410857449044,0.327582732988757,0.430837025305068,0.335264514754697,0.304111703537236,0.466953191489362,0.252455319148936
1545,0.325715581377578,0.431493884401808,0.327569162552003,0.430946139183735,0.335304734004576,0.30419976415978,0.466953191489362,0.252455319148936
1546,0.325844288804093,0.431471742074858,0.327601580210591,0.431006638976816,0.335332188415846,0.304305146127991,0.4649125,0.252897916666667
1547,0.325948161351405,0.431462972274021,0.327651161607889,0.431068490948027,0.335398762780709,0.304377128980889,0.4649125,0.252897916666667
1548,0.325891293070143,0.431577220480389,0.327649752916687,0.4311416168339,0.33540989292038,0.304456181226848,0.4649125,0.252897916666667
1549,0.32589634668967,0.431601952930246,0.327716784336336,0.431129603813168,0.335460062445487,0.304574105369962,0.4649125,0.252897916666667
1550,0.325873160894886,0.431683339032494,0.327713177685433,0.431219609237966,0.33555449212529,0.304611988117774,0.4649125,0.252897916666667
1551,0.325860507125125,0.43175536325816,0.327641572668627,0.431322129616133,0.335616042367482,0.304624055460452,0.462995918367347,0.253318367346939
1552,0.325919639343262,0.431746416798087,0.3277087787678,0.431295438969573,0.335689855438224,0.304700067338504,0.462995918367347,0.253318367346939
1553,0.325894830987444,0.431861804561974,0.327688503515834,0.431320582415127,0.335743011030012,0.304730759511408,0.462995918367347,0.253318367346939
1554,0.325867924364139,0.431970787183666,0.327740842750953,0.431369917455494,0.335736145540087,0.304797114594237,0.462995918367347,0.253318367346939
1555,0.32591005224445,0.431966140858122,0.3277297939707,0.431421366587132,0.335812868621243,0.304822897026433,0.462995918367347,0.253318367346939
1556,0.325909396828079,0.432010155144634,0.327737922645816,0.431470803014138,0.33578865604271,0.304930476410832,0.461076,0.253786
1557,0.325977417658492,0.432017914958717,0.32778761146066,0.431464919116574,0.335858065259907,0.304991222342848,0.461076,0.253786
1558,0.325994871107043,0.432082509211805,0.327824364916989,0.431476295529094,0.335810571732899,0.305096814405398,0.461076,0.253786
1559,0.32604327908654,0.432107806553087,0.327911291717993,0.431464339480303,0.335865189949793,0.305132392428558,0.461076,0.253786
1560,0.326082593272019,0.432166614952248,0.327932021784937,0.431420700161857,0.335922415994238,0.305198270640197,0.461076,0.253786
1561,0.326090608623426,0.432239638249661,0.327913549079719,0.431447289534687,0.335919455530429,0.305241318602761,0.459182352941176,0.254254901960784
1562,0.326045887876439,0.432289596859583,0.327943908984629,0.431456216590307,0.335984364043437,0.305258745829222,0.459182352941176,0.254254901960784
1563,0.326107896053712,0.432276499143274,0.327897332287481,0.431546793734094,0.336018597883477,0.305311550678747,0.459182352941176,0.254254901960784
1564,0.326145259946908,0.432323941903944,0.327893302034894,0.43157921031004,0.336070419908857,0.305371815443054,0.459182352941176,0.254254901960784
1565,0.326099877218086,0.432353454446101,0.327879945536224,0.43169535522626,0.336121603296998,0.305442409648229,0.459182352941176,0.254254901960784
1566,0.326103108825884,0.432328901661085,0.327884044724393,0.431716302817349,0.336108303361776,0.305536957081419,0.457471153846154,0.254636538461538
1567,0.326170674334041,0.432343737383984,0.327939128986429,0.431699958347818,0.336158941038029,0.305586334143423,0.457471153846154,0.254636538461538
1568,0.326137149964871,0.432443227608321,0.327973515526343,0.431736885191463,0.336149003575355,0.305656417084803,0.457471153846154,0.254636538461538
1569,0.326160033444886,0.432502697574605,0.327980508238037,0.43181308232675,0.336205144053969,0.305717502297887,0.457471153846154,0.254636538461538
1570,0.326183226181311,0.432558245254012,0.328012056382674,0.431868853836465,0.336282668363366,0.305759058150944,0.457471153846154,0.254636538461538
1571,0.326170023264068,0.432653398223545,0.328067119576097,0.431895697899273,0.336332708326079,0.305796144482294,0.455735849056604,0.254930188679245
1572,0.326170564446864,0.43270551722921,0.328075686784015,0.431949750846865,0.3363549717529,0.305834553792309,0.455735849056604,0.254930188679245
1573,0.326131257968864,0.432775503486712,0.328096576546635,0.432021250806016,0.336413427113457,0.305867698344162,0.455735849056604,0.254930188679245
1574,0.326107789205797,0.432869076659592,0.328139305499397,0.432092353295167,0.336476363374348,0.305888745467196,0.455735849056604,0.254930188679245
1575,0.326141473548269,0.432911169787563,0.328132291500506,0.432137612331641,0.336554088138477,0.305885701972254,0.455735849056604,0.254930188679245
1576,0.326128667839772,0.433030929782164,0.328118824606656,0.432201029550196,0.336605982448605,0.305901530904463,0.453916666666667,0.255348148148148
1577,0.32613858320404,0.433017246119981,0.328164479235432,0.432158650189029,0.336569325329482,0.306011127767955,0.453916666666667,0.255348148148148
1578,0.32615192826301,0.433052827656709,0.328182564032461,0.432205375957257,0.336635585067111,0.306022735191727,0.453916666666667,0.255348148148148
1579,0.326198710457056,0.433108588667366,0.32822715539476,0.43226112817024,0.336672972974891,0.306065152298055,0.453916666666667,0.255348148148148
1580,0.326238794705761,0.433121732523817,0.328237216634625,0.432293391062697,0.336719990296854,0.306095362708429,0.453916666666667,0.255348148148148
1581,0.326269417616398,0.433136746752071,0.328218569974449,0.432376242035409,0.336753129583533,0.306132158780009,0.452058181818182,0.255809090909091
1582,0.326316643605136,0.433165592725382,0.328239355335702,0.43241242494112,0.336870240176943,0.306169422160119,0.452058181818182,0.255809090909091
1583,0.326330113830916,0.433232174009313,0.328317287486387,0.432476544531227,0.336914943213407,0.306209099097704,0.452058181818182,0.255809090909091
1584,0.326357129816375,0.433306621937774,0.328378987087001,0.432483703864349,0.337017028683258,0.306232499772858,0.452058181818182,0.255809090909091
1585,0.326388655467646,0.433319187310715,0.328416153641776,0.43257123453227,0.337050487415951,0.30629610895378,0.452058181818182,0.255809090909091
1586,0.32641862821577,0.433378929487764,0.328435487299415,0.432585663648308,0.337022263888239,0.306405501658914,0.450398214285714,0.256182142857143
1587,0.326435943777146,0.433461290866685,0.328431323628408,0.432634216866292,0.337055574392106,0.306487293076103,0.450398214285714,0.256182142857143
1588,0.326458388370142,0.433531462398599,0.328408753268222,0.432701713977462,0.337078513958577,0.306547880157186,0.450398214285714,0.256182142857143
1589,0.326433929860813,0.433597388041067,0.328378599089412,0.432764277227593,0.337088202144718,0.306613177960607,0.450398214285714,0.256182142857143
1590,0.326468425229548,0.433633216502485,0.328425762469065,0.43280967772077,0.337120795228601,0.306672745214844,0.450398214285714,0.256182142857143
1591,0.326473887336601,0.433698178418449,0.328412115067827,0.432807286137568,0.337155243406338,0.30674175052906,0.448791228070176,0.256557894736842
1592,0.326519517252604,0.43371896697526,0.3283908003834,0.432882694704044,0.337166870534938,0.306782900653428,0.448791228070176,0.256557894736842
1593,0.326534761663473,0.433787147844878,0.328420442783977,0.432922104180337,0.337230632331686,0.30679936711429,0.448791228070176,0.256557894736842
1594,0.326538646563003,0.433818045909383,0.328423851034191,0.432969335128237,0.337297393820822,0.306812256500397,0.448791228070176,0.256557894736842
1595,0.326505093012039,0.433862315373909,0.32840575949997,0.43302263550349,0.337344079099616,0.306856937274527,0.448791228070176,0.256557894736842
1596,0.326534023154377,0.433885025030754,0.328394426624142,0.433102003646076,0.337374653247005,0.306872635444526,0.447246551724138,0.256815517241379
1597,0.326587380006683,0.433841870631397,0.3284088473613,0.433095791224396,0.337445973733167,0.306875551689944,0.447246551724138,0.256815517241379
1598,0.326543529148749,0.433898554856177,0.328401642933913,0.433203878619989,0.337518060827533,0.306927986809107,0.447246551724138,0.256815517241379
1599,0.326549665107411,0.433959061338347,0.328456413503299,0.433208716311292,0.337524749186111,0.306958807688479,0.447246551724138,0.256815517241379
1600,0.32658312059535,0.434019803795013,0.328448513238491,0.433265161064328,0.337575865064799,0.306958049393551,0.447246551724138,0.256815517241379
1601,0.326625910269186,0.43407811566937,0.328428418683766,0.433323607904392,0.337634420929667,0.306976926350897,0.445579661016949,0.257216949152542
1602,0.326673962786459,0.434085568302131,0.328441469554403,0.433353228238776,0.337650167136376,0.307027677634147,0.445579661016949,0.257216949152542
1603,0.326634627927218,0.434139051376386,0.328430487338252,0.433420856268224,0.33771962854947,0.307057961764148,0.445579661016949,0.257216949152542
1604,0.326699137737042,0.434140105967123,0.328466482661927,0.433443934545688,0.337724940271981,0.307119924849596,0.445579661016949,0.257216949152542
1605,0.32672744446574,0.434182641244929,0.328461407105767,0.433516939994329,0.3378242210313,0.307126765167197,0.445579661016949,0.257216949152542
1606,0.326717853566286,0.434196924125109,0.328486335228477,0.433554502452073,0.337879818346235,0.307177849417349,0.444186666666667,0.257428333333334
1607,0.326721079091269,0.43424505083598,0.328514355417623,0.433554829283192,0.337937000412214,0.307193648487538,0.444186666666667,0.257428333333334
1608,0.326771326263499,0.43423443140038,0.328505895825682,0.433601782396911,0.337997844029169,0.307264400595404,0.444186666666667,0.257428333333334
1609,0.326782166613418,0.434266332102384,0.328500832281567,0.433684871113295,0.33800977909274,0.307353357388692,0.444186666666667,0.257428333333334
1610,0.326783853603743,0.434372257057925,0.328552550020434,0.433733338575992,0.33804056547267,0.307435656832349,0.444186666666667,0.257428333333334
1611,0.326773043061812,0.434404325701633,0.328575777682129,0.433739501153818,0.338056599219196,0.307440459593673,0.442767213114754,0.257726229508197
1612,0.32678161947484,0.434435533486254,0.328536780237827,0.433822046368199,0.338058660983194,0.307512221908607,0.442767213114754,0.257726229508197
1613,0.326839246751198,0.434477868885909,0.328517666923868,0.433898115448623,0.338128613662471,0.307539010827949,0.442767213114754,0.257726229508197
1614,0.326856597880747,0.434503628793138,0.328501516442695,0.433999762833406,0.338149944205468,0.307584982140882,0.442767213114754,0.257726229508197
1615,0.326906995408899,0.434549315557024,0.328558994684283,0.434017916466834,0.338189206299351,0.307626585925504,0.442767213114754,0.257726229508197
1616,0.326951891766878,0.434551674338531,0.328620387575543,0.434011213350294,0.338213937327061,0.307661473684782,0.441514516129032,0.257959677419355
1617,0.326988938902047,0.434562090492925,0.328662277220431,0.434023431372224,0.338231171339058,0.307691640120999,0.441514516129032,0.257959677419355
1618,0.32697726319233,0.434605446912632,0.32873224075991,0.434000180493573,0.338301617613745,0.307725932897516,0.441514516129032,0.257959677419355
1619,0.326984136371438,0.434687520947967,0.328728075489252,0.434069809663065,0.3383198397803,0.307741954998971,0.441514516129032,0.257959677419355
1620,0.327023572549337,0.434721445519278,0.328758803239723,0.434091770719836,0.338374681348381,0.307810832649536,0.441514516129032,0.257959677419355
1621,0.327034466823946,0.434766506841931,0.328731695380676,0.434174681585931,0.338402442994362,0.307874082309589,0.440163492063492,0.258249206349206
1622,0.327017535493686,0.434803901817773,0.32875766005129,0.434212280253365,0.338459927773489,0.307905727929773,0.440163492063492,0.258249206349206
1623,0.327041526159755,0.434875319559958,0.328733539397006,0.434312170131898,0.338487500609463,0.307971027633278,0.440163492063492,0.258249206349206
1624,0.327085398424602,0.434908068143304,0.328717469478593,0.434377700027023,0.338524641354922,0.308015601330103,0.440163492063492,0.258249206349206
1625,0.327120124899058,0.434940859064703,0.328684497125391,0.434448069264683,0.338553491631709,0.308079621276873,0.440163492063492,0.258249206349206
1626,0.327075427162359,0.43500712121389,0.328678877834607,0.434488585610028,0.338586615390473,0.308112989714183,0.43876875,0.2585984375
1627,0.327054130824299,0.435048988990797,0.328658587562933,0.434530112417832,0.338599111524707,0.308157416237942,0.43876875,0.2585984375
1628,0.327024150831867,0.435111404992342,0.32866913452505,0.434583474875228,0.338603675123227,0.308199059818519,0.43876875,0.2585984375
1629,0.327036852695272,0.435140143969124,0.328686949785775,0.434658781652455,0.338653209288154,0.308236707085334,0.43876875,0.2585984375
1630,0.327073424118818,0.43513388613831,0.328700817398822,0.434712561328557,0.338712710974185,0.308307083979741,0.43876875,0.2585984375
1631,0.327084423291151,0.435198767317687,0.328751623363238,0.434745489443006,0.338754884486099,0.30831863905322,0.43748,0.258944615384615
1632,0.327133562625581,0.435221623053115,0.328766126708157,0.434772851860524,0.338797454947555,0.308345369575692,0.43748,0.258944615384615
1633,0.327185379966919,0.435187916632364,0.328791121943876,0.434817342075419,0.338836431375875,0.308390043721401,0.43748,0.258944615384615
1634,0.327232513771367,0.435225428554605,0.328809933030502,0.434863443667517,0.338856705585628,0.308459995980331,0.43748,0.258944615384615
1635,0.327280197473368,0.435259112456371,0.328822917124914,0.434898271353746,0.338923515312542,0.308448238993215,0.43748,0.258944615384615
1636,0.327340392116773,0.435296126904414,0.328806472463139,0.434985518284821,0.338974228952379,0.308498525105054,0.4363,0.259290909090909
1637,0.327354259216106,0.435346978240897,0.32882661754311,0.435019519480935,0.339044040603439,0.3085188113015,0.4363,0.259290909090909
1638,0.327374879971964,0.435388405685956,0.328817354797815,0.4350590093585,0.339075560830861,0.308559591524628,0.4363,0.259290909090909
1639,0.327383468491004,0.435434612884517,0.328857609347361,0.435081189389055,0.339077834946522,0.308581656669076,0.4363,0.259290909090909
1640,0.327368869777891,0.435508788765078,0.328907192453549,0.435124342245884,0.3391217150617,0.308631007466225,0.4363,0.259290909090909
1641,0.327363755001875,0.435533113342143,0.328953933857176,0.435141303372381,0.339140539381985,0.308696763035413,0.435192537313433,0.259570149253731
1642,0.327400627425335,0.435594278945977,0.328914232283959,0.435191694800955,0.339177612253772,0.308732706736472,0.435192537313433,0.259570149253731
1643,0.327383114403485,0.435646911894573,0.3289309947524,0.435232491478371,0.339220700877451,0.308767789263255,0.435192537313433,0.259570149253731
1644,0.32743038693392,0.435684885949567,0.328955238202174,0.435274551004748,0.339278273916528,0.30877423359955,0.435192537313433,0.259570149253731
1645,0.327453743159505,0.435679189358269,0.328940874659306,0.435300432222873,0.33934294347849,0.30881207796901,0.435192537313433,0.259570149253731
1646,0.327454570465048,0.435755792336623,0.328938970327728,0.43537534185517,0.33935293363107,0.308855660952583,0.434011764705882,0.259954411764706
1647,0.327452554097295,0.435792679601872,0.328954749026802,0.43538771624157,0.339401809102729,0.308869078739444,0.434011764705882,0.259954411764706
1648,0.327446953936184,0.435850755617341,0.328980673493015,0.435420752872927,0.339432248566772,0.308910318071099,0.434011764705882,0.259954411764706
1649,0.327493878255567,0.435857259993198,0.328994435225124,0.435427509171414,0.339515644430031,0.308899348013341,0.434011764705882,0.259954411764706
1650,0.327538150410261,0.435914535233114,0.328990379291492,0.435465961769716,0.339570724365381,0.308990336792318,0.434011764705882,0.259954411764706
1651,0.327521350511447,0.435964110723168,0.328986228343967,0.435547121024521,0.339634632721944,0.308988510607948,0.43281884057971,0.260289855072464
1652,0.327539046954257,0.435979220592451,0.329015700611651,0.435573831656299,0.339633112154153,0.309065527600112,0.43281884057971,0.260289855072464
1653,0.327550046347467,0.436046715159384,0.329059599192343,0.435569410469463,0.339641794942526,0.309120486296435,0.43281884057971,0.260289855072464
1654,0.327543825602543,0.436125036869916,0.329103758519874,0.43559465788475,0.339679946774311,0.309187080159443,0.43281884057971,0.260289855072464
1655,0.327579786995075,0.436177753006151,0.329125830017081,0.435672807890032,0.339703298804994,0.309229666210202,0.43281884057971,0.260289855072464
1656,0.327578492161415,0.43621437956083,0.329111648194348,0.435725713960875,0.339769802337946,0.309254142634718,0.431608571428571,0.260755714285714
1657,0.327619296036778,0.436253629219372,0.329126886628691,0.435770713502064,0.339781782909004,0.309336896087848,0.431608571428571,0.260755714285714
1658,0.327621942335647,0.436238981983552,0.329119985247548,0.435808894343415,0.339809802001611,0.309344363995807,0.431608571428571,0.260755714285714
1659,0.3276827937905,0.436169723975835,0.329153352019256,0.435841101902634,0.339831486894529,0.30939634997641,0.431608571428571,0.260755714285714
1660,0.327700885747695,0.43622363477582,0.329124683953637,0.435858126908111,0.339868316240083,0.309404495435749,0.431608571428571,0.260755714285714
1661,0.327692359014396,0.436245334315846,0.329134425273312,0.435931986843284,0.339890816572424,0.309459385716616,0.430557746478873,0.261111267605634
1662,0.327741566763498,0.436271725418075,0.329142525510734,0.435954196427528,0.339945391197429,0.309508830210141,0.430557746478873,0.261111267605634
1663,0.327724318243437,0.436347973064586,0.329152660322607,0.436002397731251,0.339985188184995,0.309541203987643,0.430557746478873,0.261111267605634
1664,0.327729280757412,0.436387596796344,0.329184029429105,0.436056104058604,0.339997221506274,0.309572996493494,0.430557746478873,0.261111267605634
1665,0.327734286090567,0.436424777698123,0.329169753108289,0.436118846429165,0.340041049664617,0.309648862567815,0.430557746478873,0.261111267605634
1666,0.327794724540648,0.436438538689347,0.329145301640647,0.436199042059772,0.340100785756519,0.309653127249445,0.429473611111111,0.261501388888889
1667,0.327828414179719,0.436449309962915,0.329126682166493,0.436260550623986,0.340146356938261,0.30969712679203,0.429473611111111,0.261501388888889
1668,0.327847452545316,0.436503028560501,0.329141135073726,0.436318829838223,0.340197843340781,0.30971246469417,0.429473611111111,0.261501388888889
1669,0.327857057152522,0.43656652047298,0.329146003260129,0.436363649593122,0.340261656563056,0.309728299857917,0.429473611111111,0.261501388888889
1670,0.327884893247443,0.436605931820003,0.32913192652568,0.436444581091887,0.340318357513165,0.309774583179367,0.429473611111111,0.261501388888889
1671,0.327860012103922,0.436658461135196,0.329138055559868,0.436477299207298,0.340391128389505,0.309797130439477,0.428457534246575,0.261849315068493
1672,0.32786263133726,0.436716762991988,0.329153025639636,0.436506071084131,0.340414816221131,0.309820458707118,0.428457534246575,0.261849315068493
1673,0.327852518253068,0.436783325533056,0.329150741535853,0.436574656556956,0.34045916199122,0.309850216730953,0.428457534246575,0.261849315068493
1674,0.327912065189146,0.436804355745196,0.329177665230446,0.436609833576054,0.340508920151915,0.30987984561346,0.428457534246575,0.261849315068493
1675,0.327924298208341,0.436857090782522,0.329216046711076,0.436622245365927,0.340525971815775,0.309922639825404,0.428457534246575,0.261849315068493
1676,0.327968339944733,0.436839104539672,0.329163411304118,0.436676710415501,0.340577297674256,0.309976635820117,0.427510810810811,0.262191891891892
1677,0.32799139373369,0.436869498735059,0.329229945712171,0.436672204534612,0.340617202532222,0.310034793675155,0.427510810810811,0.262191891891892
1678,0.327989090575799,0.436946040355023,0.329255965061272,0.436693047025125,0.340716511457912,0.310047659673945,0.427510810810811,0.262191891891892
1679,0.327974053191926,0.437005597061396,0.329262148021312,0.43673641668637,0.340733251766485,0.310076151293272,0.427510810810811,0.262191891891892
1680,0.327968612791855,0.437043060975471,0.32929231148873,0.436739157112078,0.340758515927202,0.310100403117421,0.427510810810811,0.262191891891892
1681,0.32798705454489,0.437051379538441,0.329312984007188,0.436811098866622,0.340782556266719,0.31013194282414,0.426606666666667,0.262514666666667
1682,0.32798799453611,0.437084000793033,0.329335086259823,0.436848935173689,0.340806918792999,0.310141613555099,0.426606666666667,0.262514666666667
1683,0.328022715331871,0.437097615758033,0.329336651817123,0.436885063663468,0.340826762424273,0.310179979421074,0.426606666666667,0.262514666666667
1684,0.328024771944367,0.437156575125955,0.329346755215321,0.436899881140593,0.340836102910816,0.310277213955296,0.426606666666667,0.262514666666667
1685,0.32801312702881,0.437205789770963,0.329321488552663,0.436976049689746,0.340878307698932,0.310297942864913,0.426606666666667,0.262514666666667
1686,0.328008849494489,0.43727637473327,0.329304499832416,0.437035136661476,0.340917158628496,0.310338874601545,0.425621052631579,0.262877631578947
1687,0.32803687384195,0.43727873453561,0.329357648174186,0.437097707390245,0.340935787195082,0.310361367587737,0.425621052631579,0.262877631578947
1688,0.328037487104434,0.437301127985519,0.329367709877236,0.437120548327488,0.341009352416428,0.310382177767341,0.425621052631579,0.262877631578947
1689,0.328060795458759,0.437311341324678,0.329338991803279,0.437161821913041,0.341052142932369,0.310423789540338,0.425621052631579,0.262877631578947
1690,0.328096685267168,0.437352006135346,0.329304514149141,0.437231843498936,0.341118668985945,0.310451590318677,0.425621052631579,0.262877631578947
1691,0.328105535315694,0.437429829550298,0.329366369015788,0.437209380466131,0.341158617932076,0.310488692453668,0.424807792207792,0.263133766233766
1692,0.328142841511571,0.437430716042746,0.32937707201293,0.43723687700672,0.341192623971465,0.310523108907582,0.424807792207792,0.263133766233766
1693,0.328158486496706,0.437463144899383,0.32938527888707,0.437327547240944,0.341252169770103,0.310540341931667,0.424807792207792,0.263133766233766
1694,0.328191705616163,0.437458600297867,0.329414874511328,0.437351254539575,0.341302553216831,0.310583120264436,0.424807792207792,0.263133766233766
1695,0.328201944184516,0.437519156979248,0.329440412780793,0.437393883293434,0.34135792163568,0.31060059482931,0.424807792207792,0.263133766233766
1696,0.328204076227795,0.437535290358203,0.329474088694752,0.437423764932312,0.341370648166583,0.310659902823675,0.423919230769231,0.263505128205128
1697,0.328199715771249,0.437547234417868,0.329438773386078,0.437453512060475,0.341376198743718,0.310694848652952,0.423919230769231,0.263505128205128
1698,0.328227218949501,0.437577377863706,0.329453144454946,0.437484553476357,0.341396883880838,0.310757161650632,0.423919230769231,0.263505128205128
1699,0.32822534832075,0.437630649920644,0.329482223120288,0.437535948122122,0.341453871082089,0.31078554541933,0.423919230769231,0.263505128205128
1700,0.328274630479182,0.437637155965165,0.32947084046058,0.437543178760487,0.341536330578479,0.310797010784689,0.423919230769231,0.263505128205128
1701,0.328277221636861,0.437715222947744,0.329516479839069,0.437591460024928,0.341563119274752,0.310839294553158,0.42296329113924,0.263881012658228
1702,0.328264002875327,0.437797666885366,0.329524487155877,0.437630053669843,0.341574521990121,0.310906568545738,0.42296329113924,0.263881012658228
1703,0.328301649948559,0.437853880270776,0.329540499430507,0.437682669502882,0.341613201285461,0.310935614788501,0.42296329113924,0.263881012658228
1704,0.328276102687512,0.437932172170882,0.32956078163221,0.437727749589506,0.341633233984967,0.31098023316001,0.42296329113924,0.263881012658228
1705,0.328292228545493,0.437973014349186,0.329544861484498,0.43779699225772,0.341670292971295,0.311009653299824,0.42296329113924,0.263881012658228
1706,0.328315809854949,0.437979703425875,0.329549524030132,0.437856535138921,0.341668657851652,0.311034329890519,0.4220225,0.264295
1707,0.32832590014266,0.43800360536072,0.329536861250127,0.437931277006201,0.341694879353394,0.311080117579919,0.4220225,0.264295
1708,0.32832111653441,0.438048325393114,0.329539608175181,0.43795605488603,0.341739861063501,0.311101756217937,0.4220225,0.264295
1709,0.32834005914781,0.438077996241454,0.329506992816036,0.438046828294291,0.34178215368766,0.311139274116675,0.4220225,0.264295
1710,0.328371411344077,0.438112611336955,0.329513026459407,0.43811110133825,0.341841467748289,0.311171089915762,0.4220225,0.264295
1711,0.328386697292942,0.438142618544942,0.329500323151351,0.438148892718489,0.341823588558013,0.31122888683036,0.421227160493827,0.264637037037037
1712,0.328421259350721,0.438170100700649,0.329488890915573,0.438177667373749,0.341909279030029,0.311231942115956,0.421227160493827,0.264637037037037
1713,0.328424240991929,0.43820925157428,0.329490509438173,0.43823486983543,0.341993164886451,0.31125488256886,0.421227160493827,0.264637037037037
1714,0.328457031215303,0.43824219942218,0.329473280282996,0.438293189953348,0.341972845341697,0.311303983209185,0.421227160493827,0.264637037037037
1715,0.328476957204981,0.438305761535987,0.329474359315731,0.438315212075833,0.342051633693701,0.311324466716178,0.421227160493827,0.264637037037037
1716,0.328447021226893,0.438353950325257,0.329484415105377,0.438373957544754,0.342097990512596,0.311377758273686,0.420409756097561,0.265
1717,0.32849341936129,0.438357826322852,0.329494754248659,0.438422168410414,0.342123936713569,0.311424494099983,0.420409756097561,0.265
1718,0.328494877294381,0.438408953003488,0.32951577477149,0.438434270583349,0.342155018619431,0.31144311256615,0.420409756097561,0.265
1719,0.328540186538482,0.438440163833978,0.329498408735339,0.438518655121267,0.342197375796867,0.311485476539948,0.420409756097561,0.265
1720,0.32855238396826,0.438486735768934,0.329508130800689,0.438549215484535,0.342241236431337,0.311498979930234,0.420409756097561,0.265
1721,0.328560723687682,0.438500083419867,0.329500953403672,0.438603191423403,0.342261079516157,0.311545098974573,0.419598795180723,0.265340963855422
1722,0.328544998471985,0.438551088969449,0.329551352396546,0.438610104244548,0.342264754130924,0.311601493219841,0.419598795180723,0.265340963855422
1723,0.328568540837441,0.438582933792083,0.329524041543045,0.438669786516937,0.342311043582512,0.31162184173092,0.419598795180723,0.265340963855422
1724,0.328587710612322,0.438594049642935,0.329528095095356,0.438713444475503,0.34235227863379,0.311647225977748,0.419598795180723,0.265340963855422
1725,0.328583698394453,0.438648665656653,0.329522744499511,0.438797019902064,0.342384639481578,0.311681316799211,0.419598795180723,0.265340963855422
1726,0.328629603031712,0.438638940902568,0.329528868117448,0.438818138242127,0.342387573362073,0.311717651402391,0.418908333333333,0.265611904761905
1727,0.328624249481173,0.438719481759747,0.329518493631818,0.438879956547866,0.342441191463736,0.311726641447666,0.418908333333333,0.265611904761905
1728,0.328654179094126,0.43877613217713,0.329499879955968,0.438911382293613,0.342489790567396,0.311739873194233,0.418908333333333,0.265611904761905
1729,0.328606877803815,0.438831084433596,0.329502784693047,0.438951178776596,0.342525411135905,0.311763254862695,0.418908333333333,0.265611904761905
1730,0.328602008964222,0.438859711225031,0.329517761342873,0.438990676626877,0.342551620260816,0.311841472701089,0.418908333333333,0.265611904761905
1731,0.328614644128048,0.438880603459219,0.329507324471263,0.439023425025704,0.342577100527592,0.311902876743804,0.418205882352941,0.265942352941176
1732,0.328613980003243,0.438944401986989,0.329520613963933,0.439071033719749,0.342618992281032,0.311934529403352,0.418205882352941,0.265942352941176
1733,0.328646786616966,0.438938903303687,0.329530511366668,0.439121582590771,0.342672522833891,0.311957274897328,0.418205882352941,0.265942352941176
1734,0.32865241872716,0.438948022756694,0.329504756093341,0.439177369815809,0.342690693866645,0.311983623453214,0.418205882352941,0.265942352941176
1735,0.328683042535272,0.438943084242026,0.329537314046544,0.439180041617422,0.342727768451833,0.312023830718711,0.418205882352941,0.265942352941176
1736,0.328688090064818,0.438984187778052,0.32955150133931,0.439189580618772,0.342783380681853,0.312072653106863,0.417423255813953,0.266366279069767
1737,0.328698661143461,0.439015832083205,0.329549262442118,0.439244516137871,0.342809913656667,0.312103836264401,0.417423255813953,0.266366279069767
1738,0.32871764485341,0.439066174877417,0.329555182846336,0.439317435819332,0.34283227765846,0.312146572053491,0.417423255813953,0.266366279069767
1739,0.328716982298764,0.439104467651261,0.32956111337133,0.439375176732827,0.342869025657622,0.31217454242553,0.417423255813953,0.266366279069767
1740,0.328723887685399,0.439143383835899,0.329577598764797,0.439406894146583,0.342932515049723,0.312210777654773,0.417423255813953,0.266366279069767
1741,0.328713664709886,0.439198662136702,0.329562414743037,0.439468929908074,0.342962162500229,0.312261522944286,0.416805747126437,0.266635632183908
1742,0.328692978777955,0.439246902881774,0.329558742427425,0.439518188282262,0.342999766089991,0.31226601949894,0.416805747126437,0.266635632183908
1743,0.328727443182861,0.439249303209914,0.329564867440367,0.43954647822459,0.343063391814352,0.312243234738456,0.416805747126437,0.266635632183908
1744,0.328747213586736,0.439275243321222,0.329560378869806,0.439591506243092,0.34308435750623,0.312286537928494,0.416805747126437,0.266635632183908
1745,0.328780765149133,0.439302261047792,0.329552030869474,0.439646344101867,0.343085709299446,0.312326973314068,0.416805747126437,0.266635632183908
1746,0.328790596532598,0.439344748791169,0.329536019814446,0.439714918954973,0.343124266096163,0.31233885844579,0.416127272727272,0.266963636363636
1747,0.328834183577194,0.43935583885208,0.329488533216702,0.439780832831962,0.34315360647944,0.312369150922344,0.416127272727272,0.266963636363636
1748,0.328818515573994,0.439421625882572,0.329518842790295,0.439825698440239,0.343190495148961,0.312395913503226,0.416127272727272,0.266963636363636
1749,0.328814122392937,0.439469487732634,0.329529394476795,0.439867752299899,0.343256003728018,0.312419610350985,0.416127272727272,0.266963636363636
1750,0.328842249279693,0.439489724466708,0.329569122847259,0.439878293026724,0.34330573452901,0.312459722225102,0.416127272727272,0.266963636363636
1751,0.328843201919413,0.439540713032685,0.329580718671594,0.439917351557089,0.343349170379181,0.312483805033401,0.415478651685393,0.267292134831461
1752,0.32885571941203,0.439569939636803,0.329596604550654,0.439948180069498,0.343357744736816,0.312556184187745,0.415478651685393,0.267292134831461
1753,0.328858235172491,0.439608854103138,0.329608383783601,0.439958411343533,0.343386483821184,0.312579766019161,0.415478651685393,0.267292134831461
1754,0.328886228524068,0.439643640646426,0.329628866210782,0.439982160361038,0.343442598248708,0.312607442951618,0.415478651685393,0.267292134831461
1755,0.328900202275671,0.439682316473222,0.329640808817532,0.440030304998543,0.343476637226489,0.312622273878649,0.415478651685393,0.267292134831461
1756,0.328961294167311,0.439677241040119,0.32963711889603,0.440069723319225,0.343543361722487,0.312641651223445,0.414847777777778,0.267667777777778
1757,0.328973090575901,0.439680984447686,0.32961765821012,0.440127934282008,0.343567115378438,0.312675951584704,0.414847777777778,0.267667777777778
1758,0.328967658793123,0.439705586650502,0.329637963682551,0.440172339040102,0.343584638344936,0.312726884044311,0.414847777777778,0.267667777777778
1759,0.328949307134682,0.439753161678011,0.329672913855358,0.440187782482763,0.343610668616316,0.312730405942792,0.414847777777778,0.267667777777778
1760,0.328933185498032,0.439815377318528,0.329674930627593,0.440241780781212,0.343632786922154,0.312759363868503,0.414847777777778,0.267667777777778
1761,0.328954523705904,0.439836993938787,0.329681931326553,0.44026279819024,0.343685680016064,0.312781452402787,0.414247252747253,0.26808021978022
1762,0.328960734307378,0.439880498882421,0.329673919944896,0.440301938230241,0.343732616899943,0.312813316323903,0.414247252747253,0.26808021978022
1763,0.32897465922978,0.439897636754864,0.329674443456574,0.440349725212417,0.343752703387929,0.312839497688766,0.414247252747253,0.26808021978022
1764,0.328985768509845,0.439914216157091,0.329672419343461,0.440402579286794,0.343773402825325,0.312874167417215,0.414247252747253,0.26808021978022
1765,0.328990891037558,0.439937000745966,0.329639630281752,0.440471409634374,0.343775294691192,0.312906987838382,0.414247252747253,0.26808021978022
1766,0.328986413149155,0.439994821727107,0.329656190299085,0.440498062806375,0.343789298807662,0.312940961495208,0.413660869565217,0.268467391304348
1767,0.328998913433602,0.44003650611236,0.329638212123198,0.440532458638028,0.343831629859558,0.312986015609491,0.413660869565217,0.268467391304348
1768,0.329050730668769,0.440038178106767,0.329662864996802,0.440567600703958,0.34384984038981,0.313016243691253,0.413660869565217,0.268467391304348
1769,0.329041059633221,0.440084383235545,0.329650329031806,0.440580625292607,0.343884097838079,0.313042800906064,0.413660869565217,0.268467391304348
1770,0.329091157636036,0.440079190912307,0.329619537099633,0.440617569406946,0.343920297376946,0.313086612225145,0.413660869565217,0.268467391304348
1771,0.329158386815178,0.440053705143859,0.329672538100053,0.440603998949076,0.343935900433223,0.313139161580658,0.413087096774194,0.26880752688172
1772,0.329176188390529,0.440084131870134,0.329722309710253,0.440597247210213,0.343994928421327,0.313149891335981,0.413087096774194,0.26880752688172
1773,0.329206473976202,0.440113648738671,0.329756423868191,0.440574330557944,0.344035235983584,0.313168525759247,0.413087096774194,0.26880752688172
1774,0.329233302791662,0.440104976833894,0.329787032716136,0.44060494271248,0.344067655617868,0.313195760759119,0.413087096774194,0.26880752688172
1775,0.329263688234057,0.440134178466858,0.329786376224057,0.440620670087224,0.344127154774767,0.313216778448988,0.413087096774194,0.26880752688172
1776,0.329291996901298,0.440194922384468,0.329791312700944,0.440674359191378,0.344170077638011,0.313237524929205,0.412474468085106,0.269201063829787
1777,0.329314906800901,0.440233617661328,0.32979455721533,0.44067956469389,0.344218128742985,0.313285642648986,0.412474468085106,0.269201063829787
1778,0.329302981637783,0.440276404271813,0.32981468482611,0.440701685996813,0.344278116519485,0.313298408185257,0.412474468085106,0.269201063829787
1779,0.329301629841473,0.440305124423244,0.329815816804683,0.440754647723882,0.344318435219843,0.313318384242992,0.412474468085106,0.269201063829787
1780,0.329296087590561,0.440334678290484,0.329853441967256,0.440770271076332,0.344310864204407,0.313327869652988,0.412474468085106,0.269201063829787
1781,0.329307149474509,0.440340455899017,0.329869606986695,0.440793893206547,0.344371581393345,0.313334870865505,0.411921052631579,0.269492631578947
1782,0.329306290350041,0.440392348719799,0.329849170386841,0.440830351410959,0.344402683352544,0.313348878406043,0.411921052631579,0.269492631578947
1783,0.329326407026477,0.440411864243186,0.32986854381157,0.440865306625855,0.344468164297274,0.313370766978593,0.411921052631579,0.269492631578947
1784,0.329348102868498,0.440425805705132,0.329881568597812,0.440895108913523,0.344501834362404,0.313392567835639,0.411921052631579,0.269492631578947
1785,0.329363021300039,0.440457697937797,0.329878673768262,0.440957039952196,0.344497829369854,0.313417276196973,0.411921052631579,0.269492631578947
1786,0.329338825847658,0.440517639303464,0.329870568439976,0.441023527928939,0.344532560155153,0.313440592927295,0.411309375,0.2698625
1787,0.32935791533493,0.440530932209519,0.329880261540362,0.441056829211698,0.344570843824152,0.313489887721434,0.411309375,0.2698625
1788,0.329335396085118,0.440587381415679,0.329899440913928,0.441068686857109,0.344585931744277,0.313543277478681,0.411309375,0.2698625
1789,0.32933611532897,0.440631652658314,0.329866591717695,0.441087654221545,0.34463502376407,0.313560141638924,0.411309375,0.2698625
1790,0.329350696396794,0.440664860167012,0.329860435271298,0.441119704641846,0.344682826468654,0.313583457792621,0.411309375,0.2698625
1791,0.329398570668679,0.44068528845005,0.329863841884506,0.441153358824193,0.34473925289769,0.313594194085205,0.410769072164948,0.270217525773196
1792,0.3294090751868,0.44074008162441,0.329898579868039,0.441185446652881,0.344788399824474,0.313624169048052,0.410769072164948,0.270217525773196
1793,0.329416857953787,0.440777776263072,0.329888404505097,0.441239012417589,0.344822088737394,0.313658535277798,0.410769072164948,0.270217525773196
1794,0.329481944928454,0.440764990254001,0.32991359676554,0.441283205367173,0.344842344806259,0.313694914518967,0.410769072164948,0.270217525773196
1795,0.329484749167384,0.440799529741137,0.329969571431536,0.441306235655659,0.344870874116018,0.313725752953305,0.410769072164948,0.270217525773196
1796,0.329474145536611,0.440835918394376,0.329996031116813,0.441342225090885,0.344912134920088,0.313754510223615,0.410279591836735,0.270538775510204
1797,0.329505829083001,0.440888943441356,0.330013311095217,0.441356828188262,0.344947349640906,0.313801273693946,0.410279591836735,0.270538775510204
1798,0.329514272499231,0.440911922584503,0.330026039821686,0.441343542382283,0.344983344556738,0.313829370411319,0.410279591836735,0.270538775510204
1799,0.329506452395926,0.440970412978103,0.330031512478638,0.441348447699282,0.345029144002098,0.313845139073457,0.410279591836735,0.270538775510204
1800,0.329519672807839,0.440986799688799,0.330033068100987,0.441351848293934,0.345065920896573,0.313855017676906,0.410279591836735,0.270538775510204
1801,0.329548404657826,0.440998185316367,0.330054094797934,0.441372883092333,0.345082476074015,0.313886572558082,0.40979797979798,0.270851515151515
1802,0.329559499789497,0.441049076041336,0.330067029452905,0.441402184879671,0.345138383308285,0.313909088881858,0.40979797979798,0.270851515151515
1803,0.329566295684049,0.441097840819557,0.330084784560917,0.441440072661256,0.34518656951982,0.313919451257993,0.40979797979798,0.270851515151515
1804,0.329597864481286,0.441091999326108,0.330082145998122,0.441473808960053,0.345214791800888,0.313961525158678,0.40979797979798,0.270851515151515
1805,0.329615512119751,0.441115444364829,0.330086231100863,0.441485421755139,0.345233613593846,0.313990973885925,0.40979797979798,0.270851515151515
1806,0.329658796126145,0.441146373735912,0.330091025581103,0.441519035650414,0.3452665461996,0.314018899729735,0.409269,0.271133
1807,0.329695731355519,0.441152692268999,0.33005072435526,0.441614626411625,0.345282549232637,0.314061112254691,0.409269,0.271133
1808,0.329685580534641,0.441223813450058,0.330003706587086,0.44167358126959,0.345318260536385,0.314070866755624,0.409269,0.271133
1809,0.329685496435769,0.441280261809285,0.329996141117937,0.441731064527653,0.345341057047599,0.314137806997633,0.409269,0.271133
1810,0.329717224036114,0.441275430143557,0.330010128228185,0.44176526007397,0.345372545355326,0.314191494439061,0.409269,0.271133
1811,0.329730670511234,0.441290682844206,0.330027604431605,0.441783107233779,0.345399492387171,0.31421293081285,0.40879702970297,0.271449504950495
1812,0.329745534323283,0.441313091652537,0.330031104559312,0.441806323477902,0.345423291726359,0.314273266521074,0.40879702970297,0.271449504950495
1813,0.329748595768121,0.441355213900741,0.330085787718931,0.4418064474231,0.345452585482816,0.314322593122594,0.40879702970297,0.271449504950495
1814,0.329760679814893,0.441374050640447,0.330079884451426,0.441841355472463,0.34551170854513,0.314344164158973,0.40879702970297,0.271449504950495
1815,0.329787181570376,0.44137217503201,0.330091509303938,0.4418686275977,0.345519780403055,0.314375400985248,0.40879702970297,0.271449504950495
1816,0.329800361662886,0.441403976803606,0.33010947555687,0.441906412160751,0.345574597844659,0.314372540316539,0.408335294117647,0.271746078431373
1817,0.329873160316223,0.441404576316161,0.330141532923731,0.441925534022963,0.345632417347473,0.314374825998991,0.408335294117647,0.271746078431373
1818,0.329867637883242,0.441457501335753,0.33014827839201,0.441944922258278,0.345676676868728,0.314399512462588,0.408335294117647,0.271746078431373
1819,0.329896752905457,0.441475018235377,0.33015917438378,0.441960782088365,0.345730108319074,0.314425245585035,0.408335294117647,0.271746078431373
1820,0.329936406990824,0.441492867278041,0.330146708316838,0.441998216160406,0.345759486343353,0.314456001647397,0.408335294117647,0.271746078431373
1821,0.329939045632462,0.441527261734218,0.33013651345397,0.442033518360637,0.345823779290491,0.314463118358765,0.407880582524272,0.27203786407767
1822,0.329927378200982,0.441569526768137,0.330127503632712,0.442059264805129,0.345856246656281,0.314507284797126,0.407880582524272,0.27203786407767
1823,0.329905350687912,0.441653624088955,0.330134417530827,0.442073189092674,0.345859536868599,0.314537585824677,0.407880582524272,0.27203786407767
1824,0.329905654876255,0.441679806537354,0.330142787959942,0.442122377095689,0.345886542147314,0.314588078357255,0.407880582524272,0.27203786407767
1825,0.329896196922841,0.441736594213725,0.330157731102099,0.442161727163432,0.34589543600034,0.314619070998974,0.407880582524272,0.27203786407767
1826,0.329913987223363,0.441758259624918,0.330173417480096,0.44217829182064,0.345937899006103,0.314635008405968,0.407408653846154,0.272344230769231
1827,0.329925064164268,0.441795021744681,0.330179645086282,0.442221915706671,0.34598262013476,0.314653453643602,0.407408653846154,0.272344230769231
1828,0.329940810250905,0.441805532792297,0.330198678969092,0.442257270945673,0.346016701343826,0.314678335611435,0.407408653846154,0.272344230769231
1829,0.329952198480214,0.44181796312599,0.330215997702807,0.442260312963793,0.346049185810625,0.314701701713733,0.407408653846154,0.272344230769231
1830,0.329970311873424,0.441854646218133,0.330194374105449,0.442286175476116,0.346089152815855,0.314731924812713,0.407408653846154,0.272344230769231
1831,0.329970901947298,0.4418914327392,0.330188807592443,0.442325472285037,0.346119503888203,0.314769557210582,0.406942857142857,0.272697142857143
1832,0.329998737406161,0.44190219635937,0.330208948489253,0.442331968020527,0.346118034550394,0.314810732560502,0.406942857142857,0.272697142857143
1833,0.330045393980885,0.441900254042755,0.330243371017242,0.442346824757169,0.346143127514604,0.314832678734793,0.406942857142857,0.272697142857143
1834,0.330055348628686,0.441944495563488,0.330271312451081,0.442357235888446,0.34617870574161,0.314843422653326,0.406942857142857,0.272697142857143
1835,0.330069947322588,0.441961406840669,0.330276763356881,0.442394394267226,0.346246692331207,0.314842012816874,0.406942857142857,0.272697142857143
1836,0.33010015145599,0.441965446856078,0.330292581405111,0.442425439852529,0.346282538749797,0.314869024864842,0.406483962264151,0.273068867924528
1837,0.330086350972746,0.4420139451239,0.330291548546522,0.442455101561296,0.346301765491165,0.314913863559262,0.406483962264151,0.273068867924528
1838,0.330068731597208,0.44206755269574,0.330298034901948,0.442509709263499,0.346360593780351,0.314921953800155,0.406483962264151,0.273068867924528
1839,0.330070456972987,0.442120866512483,0.330313508655535,0.442529687740459,0.346391609277083,0.314925188238586,0.406483962264151,0.273068867924528
1840,0.330089972423613,0.442145258437513,0.330316072996333,0.442549015340744,0.34643142835846,0.314960501732561,0.406483962264151,0.273068867924528
1841,0.330108734875168,0.442169052311861,0.330341607156107,0.442561668210728,0.346499161406142,0.314967164021104,0.406106542056075,0.273368224299065
1842,0.330130298414912,0.442192233026318,0.330341169244456,0.442600009104757,0.346550323766715,0.314976188828018,0.406106542056075,0.273368224299065
1843,0.330151220564153,0.442221985916798,0.330347332735262,0.442621585088164,0.346584058371636,0.314997392929985,0.406106542056075,0.273368224299065
1844,0.330140121004309,0.442252717252248,0.330347932223312,0.442663417194751,0.346610175356484,0.315049566353522,0.406106542056075,0.273368224299065
1845,0.330183272780286,0.442274459719487,0.330351029185791,0.442689430916889,0.346632414247544,0.315083407923725,0.406106542056075,0.273368224299065
1846,0.33020529860735,0.442288400822676,0.330340452578963,0.442727277505844,0.346658303178111,0.315107888277743,0.40567962962963,0.273721296296296
1847,0.330190518873057,0.442363130379498,0.330332920837404,0.442755010902574,0.346673827583887,0.315165558323714,0.40567962962963,0.273721296296296
1848,0.330211643290823,0.442381729991095,0.3303115287074,0.442811295373361,0.346703362486147,0.31519134381523,0.40567962962963,0.273721296296296
1849,0.330220037993865,0.442423302724761,0.330326140646302,0.442863618739008,0.346738931966169,0.315234555863299,0.40567962962963,0.273721296296296
1850,0.330215078991783,0.44247338265692,0.330312829174492,0.442901200116228,0.346794194867402,0.315257996086943,0.40567962962963,0.273721296296296
1851,0.330243081599282,0.442473221305475,0.330303076610874,0.442926850497658,0.346829990983242,0.315286081156185,0.405288073394495,0.274103669724771
1852,0.330247276216458,0.442483793652476,0.330298841174252,0.442954788887226,0.346852570320876,0.315317967037758,0.405288073394495,0.274103669724771
1853,0.330285754715687,0.442508243718692,0.330326829223522,0.442987158627043,0.346886443894405,0.315346951739214,0.405288073394495,0.274103669724771
1854,0.33026810181573,0.442542397052751,0.330344344550402,0.44300244214077,0.346926903547676,0.315393225545979,0.405288073394495,0.274103669724771
1855,0.330290099510623,0.442549698020571,0.330376334967552,0.443018307389439,0.346960850173546,0.315407659018209,0.405288073394495,0.274103669724771
1856,0.330298489723322,0.442550008397749,0.330387830143831,0.443050040085725,0.347004717409989,0.315447114133455,0.404947272727273,0.274414545454545
1857,0.330318538163158,0.442569047233446,0.33041083806741,0.443076706510046,0.347030987905792,0.315468988519689,0.404947272727273,0.274414545454545
1858,0.330318360585438,0.442618464659443,0.33041528938377,0.443108186903061,0.347071925667093,0.31548480098657,0.404947272727273,0.274414545454545
1859,0.330312053666821,0.442680555414633,0.330402013081793,0.443174856898051,0.347098156486467,0.3154890274729,0.404947272727273,0.274414545454545
1860,0.330336539497393,0.442702878925812,0.330417729772397,0.443209268459411,0.347152765916074,0.315512774487021,0.404947272727273,0.274414545454545
1861,0.330373747038422,0.442745013069045,0.330474551912859,0.443215831553673,0.347186373369842,0.31555367241298,0.40461981981982,0.274676576576577
1862,0.330392424448563,0.442753863496592,0.330464566285985,0.443248348095206,0.347212065904461,0.315579060818152,0.40461981981982,0.274676576576577
1863,0.330407976501958,0.442778697478645,0.330482088194182,0.44327015111684,0.347234982971205,0.31560908826643,0.40461981981982,0.274676576576577
1864,0.330422733228685,0.442814504985859,0.330490406624622,0.443300197365223,0.347269272254318,0.31563885805074,0.40461981981982,0.274676576576577
1865,0.330440682535228,0.442836345676439,0.330489715305886,0.443339071120927,0.347313889619622,0.315661310710213,0.40461981981982,0.274676576576577
1866,0.330449801188698,0.442853647632461,0.330480570363964,0.443385842398576,0.347331330954669,0.315684936330733,0.404359821428572,0.274925892857143
1867,0.330428654574121,0.442909864540055,0.330496811314285,0.443427312992842,0.347333392323007,0.315724018743667,0.404359821428572,0.274925892857143
1868,0.330464144877222,0.442923038917417,0.33048665857712,0.443465074396031,0.347373465093903,0.315747126096624,0.404359821428572,0.274925892857143
1869,0.330460118133205,0.442949685565607,0.330522455443865,0.443464057408459,0.34741265933271,0.31579645940296,0.404359821428572,0.274925892857143
1870,0.330470490724532,0.442983586578701,0.330521739711448,0.443488498418892,0.347451637325285,0.315816916897514,0.404359821428572,0.274925892857143
1871,0.330488754527561,0.442997152840555,0.330505261057836,0.443525841289996,0.347476340903422,0.315831690399785,0.404035398230089,0.275228318584071
1872,0.330501341777051,0.443007232269176,0.330511325399594,0.443563981353566,0.34753699999101,0.315831182696878,0.404035398230089,0.275228318584071
1873,0.330521587672128,0.443044572870208,0.330515578930918,0.443592193895379,0.347557378135639,0.315855397853295,0.404035398230089,0.275228318584071
1874,0.33054157098545,0.443074540595178,0.330506482541095,0.443647935085968,0.347593291438702,0.315887685648274,0.404035398230089,0.275228318584071
1875,0.330592294311691,0.443058670445583,0.330539592337836,0.443672155540308,0.347628922977314,0.315931052280253,0.404035398230089,0.275228318584071
1876,0.330576899876094,0.443101834622125,0.330558125683693,0.443701595420759,0.347695503504863,0.31593623622466,0.403626315789474,0.275581578947368
1877,0.330588319648145,0.443148416687674,0.330542084737908,0.443736261947733,0.347720752813283,0.315964764276022,0.403626315789474,0.275581578947368
1878,0.330586172482612,0.443206270531427,0.330549412152414,0.443776653417052,0.347737996064838,0.31598722662973,0.403626315789474,0.275581578947368
1879,0.330606074818186,0.443233639225385,0.33057146676663,0.443799063350086,0.347772658214455,0.315991535368681,0.403626315789474,0.275581578947368
1880,0.330590413735562,0.443281207132019,0.330593318451909,0.443803482386214,0.347809753329278,0.316011507902395,0.403626315789474,0.275581578947368
1881,0.330615015431721,0.443310724885314,0.330606343938214,0.443845124254028,0.347836438623401,0.316047160960518,0.403242608695652,0.275959130434783
1882,0.330630135288799,0.443345509880345,0.330617651564346,0.443864060181326,0.347871677168898,0.316083054078163,0.403242608695652,0.275959130434783
1883,0.330655624442305,0.443356595927595,0.330635690978173,0.443882245565333,0.347910090001829,0.316097940130185,0.403242608695652,0.275959130434783
1884,0.33064936481624,0.443406769551601,0.330643574419362,0.443911119586145,0.347928237462052,0.316132126889634,0.403242608695652,0.275959130434783
1885,0.330693759077936,0.443412799219623,0.330665564580945,0.443935569165239,0.347959405172671,0.316150199815151,0.403242608695652,0.275959130434783
1886,0.330707227023293,0.443443773445709,0.330678942889458,0.443970763413659,0.347987435806321,0.316187763321539,0.402870689655172,0.27629224137931
1887,0.330712089416508,0.443458948334894,0.330687224891652,0.44402573322023,0.348028877627207,0.316230149855812,0.402870689655172,0.27629224137931
1888,0.330730863502194,0.443479380287937,0.330708405236514,0.444010291737621,0.348062515318513,0.316255663799852,0.402870689655172,0.27629224137931
1889,0.330756970622673,0.443510162224031,0.330726500485612,0.444029050856044,0.348114894948021,0.316271636432937,0.402870689655172,0.27629224137931
1890,0.330763737744956,0.443555438166148,0.330730994775646,0.444080233687195,0.348128637025865,0.316317007466246,0.402870689655172,0.27629224137931
1891,0.330779671036274,0.443567617376901,0.330741170166869,0.444126903113224,0.348183755707804,0.316335075068604,0.402519658119658,0.276608547008547
1892,0.330789692728034,0.443593064273377,0.330761954669598,0.444137808144173,0.348252226218391,0.31632473095826,0.402519658119658,0.276608547008547
1893,0.330814633125934,0.44361526153295,0.330779283216126,0.444173009309651,0.348303527288588,0.316333884242313,0.402519658119658,0.276608547008547
1894,0.33085554828202,0.443620910858387,0.330781610396562,0.444194844160096,0.348331831042409,0.316367513412983,0.402519658119658,0.276608547008547
1895,0.330856343059311,0.443680354191459,0.330806187753379,0.444213479809752,0.348361495860858,0.316378558545951,0.402519658119658,0.276608547008547
1896,0.330854807041307,0.443708994339497,0.330837271902952,0.444254218497039,0.348400467955918,0.316399886139527,0.402150847457627,0.276940677966102
1897,0.33088866330372,0.443729736716814,0.330859837225828,0.444261063946571,0.348433240032035,0.31644494791047,0.402150847457627,0.276940677966102
1898,0.330888341451681,0.443767541223499,0.330887211839578,0.44429837323401,0.348449564570312,0.316467412979879,0.402150847457627,0.276940677966102
1899,0.330903956207618,0.443805985829957,0.330909544902669,0.444318319054611,0.348495903878749,0.316487614583533,0.402150847457627,0.276940677966102
1900,0.330902840720042,0.443801910707704,0.330906208262253,0.444376676507598,0.348535426815717,0.316525033194188,0.402150847457627,0.276940677966102
1901,0.330921551916496,0.443853175933267,0.330927211643106,0.444384509897746,0.34857824372939,0.316544576294921,0.401873109243697,0.277244537815126
1902,0.330940224527075,0.443877982418723,0.33097143444262,0.444394335390499,0.348615833687596,0.316569704261468,0.401873109243697,0.277244537815126
1903,0.330914874381244,0.443924565960277,0.330990020254018,0.444399050824854,0.348644427572795,0.316602483281424,0.401873109243697,0.277244537815126
1904,0.330929356702443,0.443957751487496,0.330996268900784,0.444425233376727,0.348652791589249,0.316655374892071,0.401873109243697,0.277244537815126
1905,0.330923211446523,0.443996671892127,0.331002961924974,0.444459885368544,0.348705084584346,0.316682276013797,0.401873109243697,0.277244537815126
1906,0.33092165299074,0.444042608271862,0.331032559371643,0.444464847603715,0.348751202449358,0.316723990593403,0.401540833333333,0.277615833333333
1907,0.330950637512831,0.444054571663802,0.331019770099701,0.444519359285988,0.348780847676331,0.316761392840546,0.401540833333333,0.277615833333333
1908,0.330966138906693,0.444075763049281,0.33102378905727,0.444576542525059,0.3488051063637,0.316782114488158,0.401540833333333,0.277615833333333
1909,0.330980423395413,0.444115662208706,0.331019927894624,0.444594522633823,0.348843731795463,0.316810855253274,0.401540833333333,0.277615833333333
1910,0.33099626391253,0.444154505599767,0.331017217865026,0.4446548030624,0.348893272603744,0.316851141906818,0.401540833333333,0.277615833333333
1911,0.331009952554216,0.444194585079419,0.331037016316838,0.444664016546226,0.348940621981339,0.316864930798596,0.40125041322314,0.277967768595041
1912,0.331014436855187,0.444230702921835,0.331024022198699,0.444688925601431,0.34896813286812,0.316905632949274,0.40125041322314,0.277967768595041
1913,0.33101361375688,0.444261251852929,0.33105695137343,0.444690964141698,0.349021867017239,0.316927086428767,0.40125041322314,0.277967768595041
1914,0.331050393774407,0.444282687270443,0.33105566951384,0.444735741263532,0.349061218593032,0.316933246798418,0.40125041322314,0.277967768595041
1915,0.33104777699532,0.444318098060415,0.331078603568045,0.444744081396649,0.34908616857019,0.316968056978423,0.40125041322314,0.277967768595041
1916,0.331060454599933,0.444348123565153,0.331076353102216,0.444762099242442,0.349131089525748,0.316982037450258,0.400989344262295,0.27826393442623
1917,0.331081061912433,0.444378542777719,0.331089775463774,0.444799371915564,0.349168637818968,0.317019344153934,0.400989344262295,0.27826393442623
1918,0.331082354186411,0.444416204851223,0.331124946269823,0.444795085677767,0.349177808932907,0.3170406708382,0.400989344262295,0.27826393442623
1919,0.331089373013086,0.444462872191729,0.331137340400065,0.444820364792827,0.349202087865609,0.317073536448091,0.400989344262295,0.27826393442623
1920,0.331098483000009,0.44450167322398,0.331142870190951,0.444831893102121,0.349254442459301,0.31708774859106,0.400989344262295,0.27826393442623
1921,0.331107052071699,0.444537200126815,0.331158159358652,0.444840414392106,0.349274017654883,0.317117784980389,0.40070243902439,0.27859593495935
1922,0.33111736458374,0.444549557964809,0.331192828498002,0.444839311014232,0.349299920985884,0.317173487370299,0.40070243902439,0.27859593495935
1923,0.331124379198757,0.444593362119328,0.331153552634436,0.444913306763973,0.349322880459027,0.31721672503,0.40070243902439,0.27859593495935
1924,0.33114076212164,0.444615616471938,0.331175905858838,0.444912146074049,0.349375496015351,0.317242699137631,0.40070243902439,0.27859593495935
1925,0.331183980127709,0.444603772628398,0.331172629863011,0.44495340144371,0.349412518829071,0.317266640086879,0.40070243902439,0.27859593495935
1926,0.331173202546094,0.444654665444808,0.331188940998543,0.444971613434551,0.349436581466052,0.317292219696349,0.400470967741935,0.278889516129032
1927,0.331159359955927,0.444716023694756,0.331200605610281,0.445015780943806,0.349465113198465,0.317327964796737,0.400470967741935,0.278889516129032
1928,0.331177706996916,0.444756551118033,0.331196511875883,0.445056107986057,0.349497728867532,0.31735262462035,0.400470967741935,0.278889516129032
1929,0.331204976383272,0.44477072721663,0.33120937585919,0.445094586025347,0.349543382305398,0.317380177996819,0.400470967741935,0.278889516129032
1930,0.331232387185813,0.444797260822304,0.331225464591019,0.44512335940396,0.349584536128945,0.317392718804447,0.400470967741935,0.278889516129032
1931,0.331239328384754,0.444796336546588,0.331263642639366,0.445115642402906,0.349630438463062,0.317435951861936,0.4002144,0.2792048
1932,0.331281603993275,0.444796456707927,0.331264571244968,0.445143861906113,0.349660654266001,0.317448563802399,0.4002144,0.2792048
1933,0.331259621426295,0.444855648183551,0.33129265214441,0.445165282926199,0.349689203580764,0.317478714493957,0.4002144,0.2792048
1934,0.331268351927295,0.444868481304199,0.331295258839129,0.445199718182722,0.349721725839431,0.317485163727683,0.4002144,0.2792048
1935,0.331261494066822,0.44490935891424,0.331322628263325,0.445211689353354,0.349748525074515,0.317522734633713,0.4002144,0.2792048
1936,0.331287527445371,0.44494742807703,0.331319607529263,0.445248576480863,0.349792292660421,0.31753395198386,0.399896825396825,0.279577777777778
1937,0.331291818881187,0.444988457916852,0.331342095845905,0.445267517939994,0.349831501631936,0.317546577413911,0.399896825396825,0.279577777777778
1938,0.33128464781378,0.445036531743839,0.331340866511117,0.445298057661813,0.349847368711726,0.317610546331906,0.399896825396825,0.279577777777778
1939,0.331278831679194,0.44506888619339,0.331353625467244,0.445326766376155,0.3498839976509,0.317636861121876,0.399896825396825,0.279577777777778
1940,0.331301709450678,0.44507918079518,0.331358148942274,0.445371769752421,0.349918313389427,0.317648822945382,0.399896825396825,0.279577777777778
1941,0.331299285687127,0.445130875146281,0.331372755568985,0.445380446930687,0.349953067646557,0.317678336829209,0.399626771653543,0.279932283464567
1942,0.331313618318639,0.445142164911567,0.331360966277557,0.445421311755124,0.350007668779539,0.317712810499477,0.399626771653543,0.279932283464567
1943,0.331338747448292,0.445152965655405,0.331370399333384,0.445456925047818,0.350043222557394,0.317729638993301,0.399626771653543,0.279932283464567
1944,0.331322364972278,0.445221121265912,0.331372405063884,0.445499285731113,0.350087528142311,0.317743632176045,0.399626771653543,0.279932283464567
1945,0.331340925135787,0.44524236273138,0.331342487991455,0.445532511596564,0.350118744239263,0.317777491337329,0.399626771653543,0.279932283464567
1946,0.331382618110503,0.445261119784165,0.331332207861144,0.445557883337175,0.350136193744304,0.317797381441379,0.3993828125,0.280259375
1947,0.331401733819464,0.445283769245619,0.33132895382276,0.445591950502306,0.350168246832951,0.317826980208233,0.3993828125,0.280259375
1948,0.331426366152766,0.445306348094295,0.331332313269465,0.445617263900103,0.350214190153238,0.31786988704631,0.3993828125,0.280259375
1949,0.331440714165985,0.445328396843586,0.331357399002503,0.445626628140897,0.350250850630366,0.317891542417135,0.3993828125,0.280259375
1950,0.331455868982527,0.445357718025522,0.331368966931396,0.445652235097482,0.350276192599499,0.317928065022337,0.3993828125,0.280259375
1951,0.331460832344183,0.445375021392758,0.331378815815068,0.44569152227028,0.35030839663287,0.317930831471879,0.399156589147287,0.280608527131783
1952,0.331447997987382,0.445427803137253,0.331391867528872,0.445704217026518,0.350336275158142,0.317976257320528,0.399156589147287,0.280608527131783
1953,0.331466970003441,0.445442035626078,0.331401070095533,0.445746839150328,0.350383798538739,0.317971897170461,0.399156589147287,0.280608527131783
1954,0.331455271697342,0.445478676191986,0.331416419278977,0.445767398681516,0.35039693320167,0.318020543543705,0.399156589147287,0.280608527131783
1955,0.331473894238923,0.445494396723064,0.33143280395649,0.445784550532629,0.350450170866487,0.318010744640877,0.399156589147287,0.280608527131783
1956,0.331496701807373,0.445490411929297,0.331451401436606,0.445811903124735,0.35047796863712,0.318043764367484,0.399024615384615,0.280857692307692
1957,0.331506514138363,0.44550296346735,0.331471662768095,0.445817079720803,0.350507308703686,0.318075072685795,0.399024615384615,0.280857692307692
1958,0.331517163751822,0.445523837522667,0.331466441330166,0.445858650072775,0.350560300782169,0.318100262796865,0.399024615384615,0.280857692307692
1959,0.331535389117647,0.445541448753305,0.331473937309472,0.445896300381197,0.350578099438861,0.31811334594306,0.399024615384615,0.280857692307692
1960,0.331542877978174,0.445581045075546,0.331507657572631,0.445894997901294,0.35061433729737,0.318126151045205,0.399024615384615,0.280857692307692
1961,0.331548752303222,0.445608034213266,0.331538061986968,0.445919605768516,0.350650757258224,0.31814966188532,0.398769465648855,0.281235114503817
1962,0.331559611087539,0.445637804761123,0.331529113207083,0.445941750462951,0.350685128109032,0.318173183899683,0.398769465648855,0.281235114503817
1963,0.331562902608646,0.44566102861671,0.33154098161092,0.44597636831974,0.350705398860075,0.318212162675089,0.398769465648855,0.281235114503817
1964,0.331579308459946,0.445698042798313,0.331567914115015,0.445980275356895,0.350733826700269,0.318218135396835,0.398769465648855,0.281235114503817
1965,0.33159454963563,0.445726371367095,0.331596551921982,0.446010969738548,0.350765549292478,0.318237103890217,0.398769465648855,0.281235114503817
1966,0.331604572626869,0.445750891568293,0.331599154257948,0.446039725254589,0.350816376943251,0.318263444551182,0.398594696969697,0.281531060606061
1967,0.331610453352198,0.445769593779998,0.331606445020163,0.446052762636776,0.350871116050868,0.318280103177604,0.398594696969697,0.281531060606061
1968,0.331625745666294,0.445799002001241,0.331607988237969,0.446095866924097,0.350922492082612,0.318295982278471,0.398594696969697,0.281531060606061
1969,0.331629487299212,0.445841214201512,0.331635341655824,0.446141254502273,0.350972486775548,0.318322651160414,0.398594696969697,0.281531060606061
1970,0.331635974621815,0.445884052621537,0.33164872823165,0.446158515796588,0.350995944909959,0.318355694916359,0.398594696969697,0.281531060606061
1971,0.331638328751203,0.44590138545992,0.331648644875951,0.446173780382602,0.351016094886237,0.318393176206687,0.398413533834587,0.281863157894737
1972,0.331656848808321,0.445913804363838,0.331620995053822,0.446224640011383,0.351045529486732,0.318417894589089,0.398413533834587,0.281863157894737
1973,0.331669681356518,0.445932001344532,0.331638310790601,0.446245392395548,0.351090379192557,0.318431072589557,0.398413533834587,0.281863157894737
1974,0.331683639741419,0.445933217729807,0.33165338576113,0.446255812394197,0.351126266722439,0.318439341298065,0.398413533834587,0.281863157894737
1975,0.331679713069613,0.445991868942098,0.33167630415916,0.446270695479154,0.351163135624016,0.318461898084117,0.398413533834587,0.281863157894737
1976,0.331692355948249,0.446015700328152,0.331692203400321,0.446281792609539,0.351181226416741,0.318481959786837,0.398194029850746,0.282230597014925
1977,0.331685521522595,0.446067180823241,0.331697629466242,0.446312139016138,0.351221745067505,0.318502471961581,0.398194029850746,0.282230597014925
1978,0.331698149148208,0.446081566835462,0.331701764876479,0.446345223322099,0.35124285166063,0.318537159889983,0.398194029850746,0.282230597014925
1979,0.331702991606702,0.446124483437026,0.331727912278993,0.446358487108803,0.351260813989068,0.318568130709359,0.398194029850746,0.282230597014925
1980,0.331736718699004,0.446127196597094,0.33174132621689,0.446368291272402,0.351305156839226,0.318574458912637,0.398194029850746,0.282230597014925
1981,0.331745863995084,0.446141034673601,0.331756288186154,0.446400819194913,0.351337632883363,0.318599668960475,0.398025925925926,0.28256
1982,0.33176447140189,0.446164353852597,0.33175994698593,0.446437201830354,0.351380186110644,0.318631145395581,0.398025925925926,0.28256
1983,0.33176888436947,0.446199667164391,0.331772248624786,0.446467987526517,0.351384791928543,0.31866261241493,0.398025925925926,0.28256
1984,0.331776565319553,0.446249986828047,0.331789044003971,0.446500905454317,0.351426508056447,0.318676486325754,0.398025925925926,0.28256
1985,0.331797011431577,0.446278250444297,0.331773188745023,0.446549104985349,0.351463964648175,0.318710517487699,0.398025925925926,0.28256
1986,0.331796892746823,0.44630988691682,0.331798552006946,0.446577604448265,0.351501738086856,0.318728166471836,0.397831617647059,0.282894117647059
1987,0.331812316623468,0.446335923340851,0.33179963782001,0.446589783753085,0.351532634691499,0.318768837498998,0.397831617647059,0.282894117647059
1988,0.331832285819303,0.446364549927373,0.3317896830757,0.446644986231314,0.351574220759111,0.318790582110767,0.397831617647059,0.282894117647059
1989,0.331827718800536,0.446396525699778,0.331807673465091,0.446658914256213,0.351620164944912,0.318807460471223,0.397831617647059,0.282894117647059
1990,0.331815888496289,0.446432309767026,0.331819259724547,0.446684527205786,0.35162805948568,0.318838695935469,0.397831617647059,0.282894117647059
1991,0.331809369208086,0.446469636190313,0.331838285858194,0.446704075561549,0.351657677687465,0.318862054550182,0.397630656934307,0.283256204379562
1992,0.331844918538431,0.446478901223488,0.331852271438302,0.446729917816097,0.351668184524861,0.318883739375766,0.397630656934307,0.283256204379562
1993,0.331861606899072,0.44651525270344,0.331854326623004,0.446745415483427,0.351706195980754,0.318909152677852,0.397630656934307,0.283256204379562
1994,0.331894582285128,0.446525479495547,0.331867227495976,0.44679356913585,0.351738936419288,0.318939277816903,0.397630656934307,0.283256204379562
1995,0.331897857765398,0.446556990208097,0.331894217947204,0.446797147745551,0.351762504194471,0.318948309567975,0.397630656934307,0.283256204379562
1996,0.3318980627092,0.446588873115159,0.331915102768558,0.44682340733302,0.351794579836728,0.318980046577108,0.397451449275362,0.283626811594203
1997,0.331908307217159,0.446616958160561,0.3319323852907,0.446826186522771,0.351818639725268,0.319012478049344,0.397451449275362,0.283626811594203
1998,0.331906719227211,0.446653056130755,0.331933231303527,0.446863303830006,0.351849025936254,0.319028628332082,0.397451449275362,0.283626811594203
1999,0.331903516834001,0.446683754786864,0.331968789623885,0.446878228898624,0.351882847379223,0.319043332228234,0.397451449275362,0.283626811594203
2000,0.331927390446965,0.446694037878969,0.331975379318492,0.446901771386541,0.351929874174947,0.319064828041568,0.397451449275362,0.283626811594203
2001,0.331948251878706,0.446714558596219,0.331967624588529,0.446953966043815,0.351948707148258,0.319075070605209,0.397275539568345,0.283989208633093
2002,0.331937022633077,0.446751849547345,0.33197118260296,0.446982463462542,0.351983699188626,0.319087940474546,0.397275539568345,0.283989208633093
2003,0.331947591957974,0.446763547324584,0.331986192549286,0.447014662608361,0.352039511756355,0.319109965515955,0.397275539568345,0.283989208633093
2004,0.331946636674364,0.44679718205975,0.331988591080513,0.447056415227979,0.352087997816252,0.319127999453207,0.397275539568345,0.283989208633093
2005,0.331944370853744,0.446831141887413,0.332011048524487,0.447066585596902,0.352138525709207,0.319135962229268,0.397275539568345,0.283989208633093
2006,0.33193652972305,0.446871271306852,0.331989687411486,0.447100518173001,0.352161554911924,0.31917062070691,0.397083571428571,0.284384285714286
2007,0.331921098731571,0.446910706941373,0.331995005782153,0.447129036977216,0.352195604034304,0.319190598702361,0.397083571428571,0.284384285714286
2008,0.331927166704679,0.446948260772786,0.332007300510613,0.447150195935415,0.352236911640367,0.319212055110598,0.397083571428571,0.284384285714286
2009,0.331921873988768,0.446983225790492,0.332031137396303,0.447168795202325,0.352272645062182,0.319241308389043,0.397083571428571,0.284384285714286
2010,0.331971103557707,0.4469888422892,0.332052548869085,0.447186349394521,0.352288268428809,0.319260012191,0.397083571428571,0.284384285714286
2011,0.331966850456749,0.447023106689474,0.332074119533674,0.44721400448625,0.352326268242903,0.319281557448897,0.396945390070922,0.284709219858156
2012,0.331985052602714,0.447042521059423,0.332068863816051,0.447242540496883,0.352347171227854,0.319295134719532,0.396945390070922,0.284709219858156
2013,0.33201279625561,0.447061828240342,0.332068569386803,0.44727886114479,0.352367089661476,0.319336879538379,0.396945390070922,0.284709219858156
2014,0.332013887350368,0.447109256400384,0.332089571570481,0.447300837339307,0.352419069812862,0.31935773371136,0.396945390070922,0.284709219858156
2015,0.332012950820037,0.44714385021556,0.332089675855447,0.447319902301963,0.352465418767424,0.319386455029779,0.396945390070922,0.284709219858156
2016,0.332035946417567,0.447168655909157,0.332099782084165,0.447338486176606,0.352476928522512,0.319423761268166,0.396788732394366,0.285047183098592
2017,0.332049859609774,0.447200346997388,0.332111652651296,0.447366605792016,0.352502840272506,0.31944348601663,0.396788732394366,0.285047183098592
2018,0.332055103664866,0.447217045145727,0.332118898895458,0.447398285780998,0.352540715747893,0.31946124201886,0.396788732394366,0.285047183098592
2019,0.332050091965798,0.447246151877763,0.332159669538606,0.447400463661522,0.352560203247657,0.319495280614597,0.396788732394366,0.285047183098592
2020,0.332059378242321,0.447263758823352,0.332158082487555,0.447414566618585,0.352580787154585,0.319520294366971,0.396788732394366,0.285047183098592
2021,0.33208659204782,0.44728366684054,0.332167470813849,0.447453479149504,0.352623992153244,0.319533092231862,0.396688111888112,0.285358041958042
2022,0.332084865439182,0.447318307865972,0.332180663389473,0.447485602046386,0.352671286165979,0.319548714553894,0.396688111888112,0.285358041958042
2023,0.332081730390117,0.44736650660043,0.332195849421834,0.447506615217791,0.352708032520158,0.319567843009866,0.396688111888112,0.285358041958042
2024,0.332101088933518,0.447379401351869,0.332225170676698,0.447516146324873,0.352731615774551,0.319600442147217,0.396688111888112,0.285358041958042
2025,0.3321037194703,0.447411952835305,0.332236645246643,0.447550613459144,0.352771549990732,0.319612393367225,0.396688111888112,0.285358041958042
2026,0.332103328462663,0.447468311154515,0.332236500779849,0.447593963437671,0.35282585495292,0.319628334778629,0.396544444444445,0.285702083333333
2027,0.332105855977852,0.447477692567828,0.332240501563502,0.447614055976256,0.352859346394287,0.319647566048637,0.396544444444445,0.285702083333333
2028,0.332103933026511,0.447515875157455,0.332256980044923,0.447628715161984,0.352891282770765,0.319673573515198,0.396544444444445,0.285702083333333
2029,0.332127571722778,0.447509607681069,0.332264903935792,0.447658268186371,0.352941125031697,0.319679440943056,0.396544444444445,0.285702083333333
2030,0.332134855034765,0.447540003446663,0.332266071429569,0.447670108543085,0.352968219994903,0.319704350629534,0.396544444444445,0.285702083333333
2031,0.332143869228797,0.447565682564303,0.332281622859681,0.447685330448131,0.352983379054954,0.319725878581732,0.396415172413793,0.286044137931035
2032,0.332160911379336,0.447581041484283,0.33227475799426,0.447735550442584,0.353014381997605,0.319743679514079,0.396415172413793,0.286044137931035
2033,0.332178063474509,0.447613516115005,0.332308051148044,0.447752078380276,0.35304279344566,0.319765759144412,0.396415172413793,0.286044137931035
2034,0.332185038857244,0.447643674320806,0.332313944366127,0.447790049541302,0.353065734585252,0.319796467830782,0.396415172413793,0.286044137931035
2035,0.332215719195569,0.447644167235957,0.332324391965343,0.447817308277687,0.353108991018756,0.319815872162528,0.396415172413793,0.286044137931035
2036,0.332223931831389,0.447674036593053,0.332343369802317,0.447808913934254,0.353142558627439,0.319836438122102,0.396340410958904,0.286367123287671
2037,0.332247436996023,0.44770039271039,0.332354816679247,0.447836704516763,0.353161894861387,0.319866402597806,0.396340410958904,0.286367123287671
2038,0.332258098482506,0.447724181606326,0.332375343967508,0.447860715325724,0.353196097975106,0.319884202785205,0.396340410958904,0.286367123287671
2039,0.332274150390968,0.447763282990547,0.332386201173984,0.447892285450597,0.353249560565268,0.319902712204003,0.396340410958904,0.286367123287671
2040,0.332296140228727,0.447768353093107,0.332375389133309,0.447962568541726,0.35327777056191,0.319920815349362,0.396340410958904,0.286367123287671
2041,0.33232758710384,0.447770547698929,0.33239536852126,0.447988674680199,0.353321508303154,0.319933464010586,0.396248979591837,0.286691836734694
2042,0.332324603753852,0.447802742101109,0.332430063957194,0.448008329218683,0.353375867551512,0.319949146881207,0.396248979591837,0.286691836734694
2043,0.332324358257601,0.447836566275365,0.332461979472115,0.448005974306389,0.353416559596399,0.319967284192068,0.396248979591837,0.286691836734694
2044,0.332321618718331,0.447875885090179,0.33247256785966,0.448026149853344,0.353446189684267,0.319987289338525,0.396248979591837,0.286691836734694
2045,0.332304619011865,0.447908869440072,0.332485712025367,0.448047218627947,0.353492297090643,0.320011355792222,0.396248979591837,0.286691836734694
2046,0.332285994444098,0.447965762910491,0.332515419057629,0.448044970233668,0.353516596449963,0.320029553120563,0.396134459459459,0.287037162162162
2047,0.332301857549361,0.447972683132558,0.33253042524971,0.44808122953421,0.353554918644988,0.320048288964307,0.396134459459459,0.287037162162162
2048,0.332287382236368,0.448014448003341,0.332538096770796,0.448109873621033,0.353595457987661,0.320064238977205,0.396134459459459,0.287037162162162
2049,0.332294442661836,0.448037567555595,0.332541771164481,0.448161623249297,0.353638309160606,0.320077949599089,0.396134459459459,0.287037162162162
2050,0.332299609401677,0.448081909302971,0.332574485647381,0.448172360325935,0.353679526940135,0.32010397227375,0.396134459459459,0.287037162162162
2051,0.332292106439918,0.448117359796054,0.332587279853991,0.44816338436773,0.353711306021293,0.320137597305961,0.396002684563758,0.287418120805369
2052,0.33229954724759,0.448155357775178,0.332589989402527,0.448198076360631,0.353747637045908,0.320154936344621,0.396002684563758,0.287418120805369
2053,0.332329545730761,0.448174560394131,0.332603274567245,0.44820867736093,0.353778714639688,0.320177062539617,0.396002684563758,0.287418120805369
2054,0.332349143918568,0.448199502112617,0.332605714774781,0.448232006375019,0.353813852252941,0.320207061505731,0.396002684563758,0.287418120805369
2055,0.332355244628988,0.448223918591157,0.33262878868911,0.448242973453637,0.353833388129898,0.320241366477345,0.396002684563758,0.287418120805369
2056,0.332372581200802,0.448236955373538,0.332637940518028,0.448274762099235,0.353867751796776,0.320258619120128,0.395911333333333,0.287774666666667
2057,0.332408736448605,0.448245578388044,0.332652589387645,0.448299795893947,0.353884393177322,0.320291830845204,0.395911333333333,0.287774666666667
2058,0.332428868815568,0.448278662213773,0.332677777531624,0.44832237021185,0.353909932260643,0.320304807093236,0.395911333333333,0.287774666666667
2059,0.332430606335852,0.448317516786156,0.332678650085654,0.448372864351614,0.353935187666404,0.320323627915822,0.395911333333333,0.287774666666667
2060,0.332411987890597,0.448358655045367,0.332694059295012,0.448411803512362,0.353960244258109,0.320349886816594,0.395911333333333,0.287774666666667
2061,0.33241945747865,0.448383828277977,0.332707777857705,0.448423324668428,0.353993469270245,0.320370069321567,0.395868874172185,0.288083443708609
2062,0.332433663903378,0.448398165668808,0.332740109428636,0.448439287991275,0.35402326195646,0.320394103469474,0.395868874172185,0.288083443708609
2063,0.332438322788578,0.448425663115739,0.33275453144851,0.448464170701667,0.354069702036227,0.320421895926273,0.395868874172185,0.288083443708609
2064,0.332433325977024,0.448452663283965,0.332775132908948,0.448470110455426,0.354122163628649,0.320440063363636,0.395868874172185,0.288083443708609
2065,0.332441243253383,0.448490918035201,0.332765972349145,0.448510221309375,0.354154088101833,0.320451947267668,0.395868874172185,0.288083443708609
2066,0.332433545402834,0.448532159338277,0.332774248131498,0.448536615712895,0.354180919467648,0.320472453176434,0.395792105263158,0.28841052631579
2067,0.332444410266732,0.448546142861491,0.332784930700858,0.448574207070643,0.354212828659101,0.320490470648828,0.395792105263158,0.28841052631579
2068,0.332442748496976,0.448585357408496,0.332801936972655,0.448591496879774,0.354251733482715,0.320512014610704,0.395792105263158,0.28841052631579
2069,0.332459992887343,0.448591256653336,0.332809105980258,0.448623454632318,0.354274667115662,0.320533320225162,0.395792105263158,0.28841052631579
2070,0.332481447953097,0.448612376656916,0.332803315175772,0.448665728219871,0.354300226040437,0.320569589761695,0.395792105263158,0.28841052631579
2071,0.332512423349423,0.448621843579679,0.33280021090876,0.448681523205164,0.354336577577846,0.320590583192199,0.395755555555555,0.288722875816993
2072,0.332531920535712,0.448636236239932,0.332811755292822,0.448697990686603,0.354377021006447,0.320617694312504,0.395755555555555,0.288722875816993
2073,0.33254445539236,0.448676570942826,0.332820487801559,0.448704862040678,0.354413261351064,0.320624632613783,0.395755555555555,0.288722875816993
2074,0.332554911984107,0.448708243450786,0.332839309550333,0.448733068185815,0.354440717038826,0.320643643723742,0.395755555555555,0.288722875816993
2075,0.332551064846228,0.448746331716275,0.332855756101517,0.448739407985965,0.354480958483451,0.320655620200601,0.395755555555555,0.288722875816993
2076,0.332568300531139,0.448766633644676,0.332894099209193,0.448740931854401,0.354518549579287,0.32066922490681,0.395711038961039,0.289052597402597
2077,0.332598082539529,0.448778767732595,0.332900872224425,0.448759157889723,0.354542923899885,0.320701917514689,0.395711038961039,0.289052597402597
2078,0.33259942231412,0.448801780831533,0.332910423925557,0.448787611831878,0.354588730729717,0.320712707525964,0.395711038961039,0.289052597402597
2079,0.332600855596142,0.448825547868251,0.332915596379038,0.448823454039491,0.354625813080589,0.320720640765623,0.395711038961039,0.289052597402597
2080,0.332605733175301,0.44884886490557,0.332933655350994,0.448853599126694,0.354655749066292,0.320740476791118,0.395711038961039,0.289052597402597
2081,0.332624101320044,0.448877390973483,0.332963987259253,0.448854091958117,0.354677876784247,0.320771563103057,0.395601935483871,0.289425806451613
2082,0.332626460705876,0.448907629831814,0.332978579216786,0.448882901491485,0.354709569066963,0.320786902788231,0.395601935483871,0.289425806451613
2083,0.332638856952405,0.448915102125112,0.33301644340565,0.448876031403666,0.354759993980215,0.320795554912072,0.395601935483871,0.289425806451613
2084,0.332650563733089,0.448949031909298,0.333028647175767,0.448903553621466,0.354773907483512,0.320827662969615,0.395601935483871,0.289425806451613
2085,0.332635842219122,0.448990670224936,0.33305521244751,0.448924430777368,0.354805476043209,0.320857540734579,0.395601935483871,0.289425806451613
2086,0.332651768149468,0.449012535301113,0.333075166282254,0.448941887484291,0.354839504983799,0.320874852918069,0.395494230769231,0.289837179487179
2087,0.332670302427414,0.449037555626178,0.333100425142415,0.448962889944622,0.354879040086078,0.320880925391951,0.395494230769231,0.289837179487179
2088,0.332667435619241,0.449066120786582,0.333115910526548,0.448984917539744,0.354924901475561,0.320889325384661,0.395494230769231,0.289837179487179
2089,0.332686847344333,0.449082868399239,0.333130200699614,0.449004498156541,0.354961004991768,0.320900929117614,0.395494230769231,0.289837179487179
2090,0.332710602848289,0.449082212909539,0.333133456299487,0.449018560351668,0.355018168185732,0.320913497533042,0.395494230769231,0.289837179487179
2091,0.332741458644524,0.44908822644113,0.333117055999275,0.449071024152164,0.355053952697751,0.320927609129825,0.395444585987261,0.290187898089172
2092,0.33274089492304,0.449116037096765,0.333128386710504,0.449086682486126,0.355096043230443,0.320929458064608,0.395444585987261,0.290187898089172
2093,0.332735824780609,0.449152989538161,0.333144274373863,0.449111862234231,0.355131246328796,0.320941945242982,0.395444585987261,0.290187898089172
2094,0.332728495087467,0.449194014943072,0.333160909746776,0.449118549089733,0.355172310551312,0.320957395916855,0.395444585987261,0.290187898089172
2095,0.332743461355304,0.44921044388966,0.333164740725987,0.449139181646086,0.355213679549193,0.320980474242574,0.395444585987261,0.290187898089172
2096,0.332731598285501,0.449254002870863,0.333176534676418,0.449149282819018,0.355241152479928,0.320998410611289,0.395408227848101,0.290530379746836
2097,0.332740432283455,0.449284742177728,0.333190095012911,0.44918028231956,0.355277461638799,0.321026931335941,0.395408227848101,0.290530379746836
2098,0.332751919138138,0.449306299106671,0.333190413583533,0.449218804657239,0.355304897134999,0.321047818662102,0.395408227848101,0.290530379746836
2099,0.332753171250582,0.449336997160277,0.333208296121268,0.449235025812377,0.355327621358561,0.321063396801822,0.395408227848101,0.290530379746836
2100,0.332770722154375,0.449358292054762,0.333229324086544,0.449260119061844,0.355350011947055,0.32109086322627,0.395408227848101,0.290530379746836
2101,0.332787515434917,0.449371790337342,0.33325622446307,0.449280328046674,0.355366292582706,0.321101245796269,0.39543144654088,0.290838993710692
2102,0.332782532130061,0.449405815985372,0.333275473555109,0.449301253235355,0.355396348995416,0.321130640183939,0.39543144654088,0.290838993710692
2103,0.332794591241272,0.449416899011219,0.333310213421597,0.449308754194728,0.355425105614429,0.321147778791887,0.39543144654088,0.290838993710692
2104,0.332812943064183,0.449433246635749,0.333329924772768,0.449315463860471,0.355454451226017,0.321169020446713,0.39543144654088,0.290838993710692
2105,0.332818827655868,0.449457554721653,0.333348055398652,0.449346127929695,0.355488368323223,0.32119061701022,0.39543144654088,0.290838993710692
2106,0.332828382470467,0.449483499145452,0.333352783965442,0.449380566637884,0.355520098159261,0.321213302215492,0.395399375,0.291209375
2107,0.332828710993092,0.449514741001675,0.333375106442632,0.449393900753034,0.355545895350243,0.321223279308586,0.395399375,0.291209375
2108,0.332848591231782,0.449529131167872,0.333387208477222,0.449426574763668,0.355580305043364,0.321226493377749,0.395399375,0.291209375
2109,0.332870568376587,0.44953935719094,0.333415052411339,0.449425507696186,0.355626078016582,0.321243015964465,0.395399375,0.291209375
2110,0.33287471541025,0.44955424395703,0.333436970807638,0.44945824934798,0.355671734473257,0.321244431596022,0.395399375,0.291209375
2111,0.332884372676224,0.449560217579569,0.333458898428079,0.449470783247866,0.355707451377831,0.32125755467201,0.395391304347826,0.291555279503106
2112,0.332885591318714,0.449590520066858,0.333462130520254,0.449482245448135,0.355746928881204,0.32126838845165,0.395391304347826,0.291555279503106
2113,0.332885594747896,0.449601272314743,0.33349890228301,0.449491230888416,0.355792476141736,0.321277233489763,0.395391304347826,0.291555279503106
2114,0.332892034921165,0.4496268827763,0.333505013529981,0.449517974215465,0.355843175920979,0.321284801766745,0.395391304347826,0.291555279503106
2115,0.332900826926818,0.44964160560448,0.333512144481159,0.449551275318559,0.355865456361343,0.321308170860607,0.395391304347826,0.291555279503106
2116,0.332912503946501,0.449685218819752,0.333527319439074,0.449561418904206,0.355892161204361,0.321322603130515,0.395370987654321,0.291916666666667
2117,0.332931351518167,0.449698946942793,0.333534177705516,0.449582949806189,0.355927811506431,0.321354480493887,0.395370987654321,0.291916666666667
2118,0.332931172055789,0.449735700408147,0.333542868723385,0.449608937433601,0.35596932363049,0.321372656381566,0.395370987654321,0.291916666666667
2119,0.332929271336231,0.449779831616829,0.333551648318397,0.449633711412086,0.355985784904416,0.321401231814843,0.395370987654321,0.291916666666667
2120,0.332948134730412,0.449798819713159,0.333578138865054,0.449655190697995,0.356002440214878,0.321422841341747,0.395370987654321,0.291916666666667
2121,0.33294216299035,0.449834457353463,0.333572237656103,0.44969080136343,0.356040067821089,0.321430406620882,0.395303067484663,0.292343558282209
2122,0.332974993933735,0.449847336183639,0.333578283056096,0.449721620668019,0.356054852680333,0.321455246397503,0.395303067484663,0.292343558282209
2123,0.332978719706172,0.44987194517916,0.333601857345452,0.449715547639314,0.356079036795109,0.321475809782946,0.395303067484663,0.292343558282209
2124,0.33298385817249,0.449896967217396,0.33360770025121,0.449741646750286,0.356111363920666,0.321498140220951,0.395303067484663,0.292343558282209
2125,0.332975319980128,0.449948334933622,0.333629671257902,0.449772692903203,0.35614334206335,0.32151974197421,0.395303067484663,0.292343558282209
2126,0.33297468260169,0.449961658061953,0.333649861563106,0.449779161463722,0.356161149974163,0.321542468201194,0.395294512195122,0.29269512195122
2127,0.332994062574026,0.449974460857625,0.33366388370428,0.449796594246313,0.356189071989516,0.32155377644953,0.395294512195122,0.29269512195122
2128,0.332997331300489,0.450005237662362,0.333684942755478,0.449815443192255,0.356233548506789,0.321559085525885,0.395294512195122,0.29269512195122
2129,0.332990809968872,0.450043037025742,0.333702785048868,0.44984365520151,0.356267002015589,0.321575897613578,0.395294512195122,0.29269512195122
2130,0.333001017825477,0.450050336168504,0.333722594855799,0.44985424055856,0.356275936500382,0.321600446781149,0.395294512195122,0.29269512195122
2131,0.333014897335491,0.45006699972838,0.333738312512083,0.449868033313008,0.356318879778692,0.321610566208645,0.395270303030303,0.293063636363636
2132,0.333011891511116,0.450108736379299,0.333755581446249,0.449882799355555,0.356369463764611,0.321611312581983,0.395270303030303,0.293063636363636
2133,0.333025529834033,0.450112272039098,0.333768352624123,0.449898760257503,0.356433774032767,0.321619768368547,0.395270303030303,0.293063636363636
2134,0.333023326848662,0.450135832361468,0.333782103614588,0.449908961681132,0.356473533738523,0.321620644984837,0.395270303030303,0.293063636363636
2135,0.333041452565277,0.450142030238289,0.333782257289449,0.449932694199502,0.356501501234365,0.321637686224492,0.395270303030303,0.293063636363636
2136,0.333058843174978,0.450170753572462,0.33378783361507,0.449953229296716,0.356526594449489,0.321660365801009,0.395280722891566,0.293417469879518
2137,0.333081420890432,0.450190777610521,0.33382102186555,0.449958210459642,0.356547282839719,0.321677592422875,0.395280722891566,0.293417469879518
2138,0.333091911681724,0.450226127964928,0.333825306697844,0.44998352564031,0.35657252763719,0.32170423222991,0.395280722891566,0.293417469879518
2139,0.333118608915036,0.450233126060191,0.333830977550518,0.450012037580035,0.356597131658511,0.321716565236723,0.395280722891566,0.293417469879518
2140,0.333129508209447,0.45024792387943,0.333825763243612,0.450041600064576,0.356620401282988,0.321742378678726,0.395280722891566,0.293417469879518
2141,0.333143299826652,0.45026696385518,0.333823874439692,0.4500647269338,0.356655249789439,0.321762553007722,0.395288622754491,0.293791616766467
2142,0.333142716504072,0.450300421327377,0.333842759558304,0.450093054650979,0.356682443374526,0.321791973508263,0.395288622754491,0.293791616766467
2143,0.333150242615735,0.450315834412267,0.333855920952798,0.450098938830118,0.356711489876522,0.321815414980171,0.395288622754491,0.293791616766467
2144,0.333160627796559,0.450335487073545,0.333875261128855,0.450115904569725,0.356740846335192,0.321826704110607,0.395288622754491,0.293791616766467
2145,0.333179675327175,0.450339273608634,0.333873774543683,0.450148699276533,0.356779208743195,0.321842598196899,0.395288622754491,0.293791616766467
2146,0.333185147202155,0.450379350002176,0.333874155535385,0.450170562343527,0.356817738735599,0.321849647578359,0.395304761904762,0.29416369047619
2147,0.333190406823406,0.450401354666285,0.333883676076056,0.450186773029005,0.356858243492808,0.321859046330097,0.395304761904762,0.29416369047619
2148,0.333203057155964,0.450432287706764,0.333892759540727,0.450212785256485,0.356889369145161,0.32186304216918,0.395304761904762,0.29416369047619
2149,0.333196882407573,0.450466445678961,0.333905923808285,0.450218708978918,0.356904640036653,0.321876291319531,0.395304761904762,0.29416369047619
2150,0.333211007858625,0.450480992477502,0.333933754454129,0.450231571123847,0.356943723590036,0.321903387629461,0.395304761904762,0.29416369047619
2151,0.333232617037159,0.450496328304228,0.333932380194931,0.450248510443543,0.356979378507184,0.321925770267683,0.39535325443787,0.294494082840237
2152,0.333232522582347,0.450534206942985,0.333931361137443,0.450273056736354,0.357004519744366,0.321943628826567,0.39535325443787,0.294494082840237
2153,0.333245165523555,0.450546956792368,0.333947432121535,0.450284039782432,0.357041697013062,0.321964414100314,0.39535325443787,0.294494082840237
2154,0.333266765652227,0.450572413606185,0.333960251395727,0.450306499966692,0.357071554286887,0.321972471718116,0.39535325443787,0.294494082840237
2155,0.333283251632223,0.450594839330898,0.333998269875417,0.450312694133018,0.357091610420687,0.321996101632246,0.39535325443787,0.294494082840237
2156,0.333289163281254,0.450627575366956,0.334008000234954,0.450341134459667,0.357123625581923,0.322006912478522,0.395376470588235,0.294861764705882
2157,0.333278920503458,0.450668016844186,0.334010562286786,0.450375316185167,0.35715221503437,0.322018901877141,0.395376470588235,0.294861764705882
2158,0.333287050500956,0.450694371418237,0.334031119327607,0.450392013723617,0.357185243776917,0.322029394800384,0.395376470588235,0.294861764705882
2159,0.333299944695065,0.450719495099823,0.334033037477094,0.450406672497382,0.35721895379931,0.322042148601267,0.395376470588235,0.294861764705882
2160,0.333330064600059,0.450728648395456,0.334049922798329,0.450405852938524,0.357259422102786,0.322055787392139,0.395376470588235,0.294861764705882
2161,0.333350900818047,0.450751132670446,0.334041613155475,0.450442639968385,0.357285544215646,0.322063888401092,0.395426315789474,0.295219883040936
2162,0.333351285219649,0.450790471577924,0.334056473908489,0.450443926987211,0.357306699832104,0.322093721860839,0.395426315789474,0.295219883040936
2163,0.333359309066464,0.450802698026267,0.334075622478069,0.450465875023701,0.357341221538041,0.322109465222679,0.395426315789474,0.295219883040936
2164,0.333379070608167,0.450815603333169,0.334089829356213,0.450489509735848,0.357375474901439,0.322124170985248,0.395426315789474,0.295219883040936
2165,0.33339841814568,0.450829433483811,0.334099938840895,0.450521702845504,0.357395513686327,0.322142890443545,0.395426315789474,0.295219883040936
2166,0.333404369850657,0.450843316897165,0.334116895460263,0.450545168020443,0.357420966631036,0.322170658410867,0.395450581395349,0.295578488372093
2167,0.333397177003777,0.450889608054082,0.334124153475937,0.45056149108498,0.357455181656928,0.322183886858567,0.395450581395349,0.295578488372093
2168,0.333404068291484,0.450917676285692,0.334132047752734,0.450598528677125,0.357484793995288,0.322203055617893,0.395450581395349,0.295578488372093
2169,0.333412836384482,0.450950525318808,0.334156012168048,0.450591419467764,0.35751787105012,0.322212692384903,0.395450581395349,0.295578488372093
2170,0.333404868352316,0.450994335853995,0.334173347389907,0.450607352950479,0.357564273401215,0.32222841486166,0.395450581395349,0.295578488372093
2171,0.333409121591695,0.451022950490254,0.334175820761366,0.45063394623756,0.357592568679535,0.322239506209418,0.395503468208093,0.295932369942197
2172,0.33341326433263,0.451043595051307,0.334180005205488,0.45064360362515,0.35762949461972,0.322248045776796,0.395503468208093,0.295932369942197
2173,0.333424239046169,0.451070192466637,0.334219588194223,0.450637179201572,0.3576639992407,0.322283998186272,0.395503468208093,0.295932369942197
2174,0.333423468805917,0.451099884310195,0.334229768429313,0.450665833942888,0.357683399886728,0.322298064385118,0.395503468208093,0.295932369942197
2175,0.333421515955775,0.451143282216909,0.334240959656097,0.450689343864421,0.357713922381148,0.322307993494381,0.395503468208093,0.295932369942197
2176,0.333413856694532,0.451178992629454,0.334264021500329,0.450708927910091,0.357749265002669,0.322320756874996,0.395537356321839,0.296324137931035
2177,0.33341915957101,0.451216213389565,0.334273173085547,0.450749934658445,0.357771599190782,0.322332638348288,0.395537356321839,0.296324137931035
2178,0.333409716530247,0.451248775793481,0.334284277539159,0.450769777177086,0.35780930591013,0.322346463337415,0.395537356321839,0.296324137931035
2179,0.333410584352163,0.451278868877713,0.334296715018923,0.450779893453561,0.357857940718266,0.322362771041735,0.395537356321839,0.296324137931035
2180,0.333413656793744,0.451293972420091,0.334306501201246,0.450804538135237,0.357881573905955,0.322392411575919,0.395537356321839,0.296324137931035
2181,0.333412758910384,0.451324573105243,0.334314033486585,0.450838402198391,0.357894841803594,0.322421621232526,0.395574285714286,0.296692571428571
2182,0.333426118988551,0.451341364059126,0.334321243130724,0.450861133453397,0.357925513581035,0.322427175776997,0.395574285714286,0.296692571428571
2183,0.333443592391593,0.451361325789295,0.334327868991948,0.450899339963701,0.35796157980715,0.322439546044343,0.395574285714286,0.296692571428571
2184,0.333454847494381,0.451370418098476,0.334313752133845,0.4509277082668,0.358018613450318,0.322440593602332,0.395574285714286,0.296692571428571
2185,0.333444865233909,0.451393875073583,0.334324063928244,0.450943535937353,0.358047324093723,0.322452686874673,0.395574285714286,0.296692571428571
2186,0.333465805027225,0.451409599118646,0.334345802356616,0.450946424220305,0.358074129988673,0.322466882173058,0.395648295454545,0.297032954545455
2187,0.333477482226957,0.451438107728215,0.334370583923547,0.450963487307778,0.358106398185865,0.322480663767349,0.395648295454545,0.297032954545455
2188,0.333486211691645,0.451475801819157,0.334378202781784,0.450997798713658,0.358146112168889,0.322494834405859,0.395648295454545,0.297032954545455
2189,0.333488395568149,0.451510613334808,0.334401180436008,0.450994165021874,0.358178887799893,0.322509524680035,0.395648295454545,0.297032954545455
2190,0.333500828573478,0.451539157181767,0.334414142293378,0.451008900019402,0.358216142269294,0.322523361864338,0.395648295454545,0.297032954545455
2191,0.333504978404505,0.451566405849515,0.334419048842267,0.45103562849592,0.358248567950565,0.322528533237466,0.395754237288135,0.297348587570622
2192,0.333505962153079,0.451607568739099,0.33443719186782,0.451049043316696,0.358287830538404,0.322542453978081,0.395754237288135,0.297348587570622
2193,0.333512195155199,0.451629337951203,0.334448396946756,0.451072129829218,0.358313794538446,0.322565335882667,0.395754237288135,0.297348587570622
2194,0.333522596630589,0.451652648531449,0.334463244459167,0.451103063592387,0.358329763722056,0.322597252844346,0.395754237288135,0.297348587570622
2195,0.333507248756838,0.451706724365374,0.334475887048873,0.451136252160375,0.358350874884952,0.322614343720893,0.395754237288135,0.297348587570622
2196,0.33350561462695,0.451734082951832,0.334484563755256,0.45116089771137,0.358366965746445,0.322633345017294,0.395816292134831,0.297709550561798
2197,0.333510842219403,0.451768318704229,0.33448110204778,0.451196695458261,0.358391179184114,0.322642848281812,0.395816292134831,0.297709550561798
2198,0.333508944224035,0.451792870376904,0.334505952590338,0.451212588852314,0.358432406405015,0.322651379904045,0.395816292134831,0.297709550561798
2199,0.333509050021781,0.451827388122804,0.334513592680381,0.451247538261176,0.358473004897228,0.322658324772385,0.395816292134831,0.297709550561798
2200,0.333510951346383,0.451840282701974,0.334526130957905,0.451262045393257,0.358500508054925,0.322674030354603,0.395816292134831,0.297709550561798
2201,0.333535870442554,0.451844089417774,0.334547920460585,0.451276501252556,0.35854326341263,0.322687611155962,0.395883798882682,0.298050837988827
2202,0.333547305970231,0.451861877297931,0.334562078120515,0.451303283693508,0.358569453226774,0.32270129907099,0.395883798882682,0.298050837988827
2203,0.333570724698033,0.451875870134992,0.334574365360607,0.45132806301199,0.358611971157554,0.322708395630639,0.395883798882682,0.298050837988827
2204,0.333576827003518,0.451913434272866,0.334604047892875,0.451340506821702,0.358639456479283,0.322716545668738,0.395883798882682,0.298050837988827
2205,0.333578361779973,0.451943020187495,0.334613876674493,0.451359241801355,0.358676310349044,0.322724352458585,0.395883798882682,0.298050837988827
2206,0.333582393459676,0.451980176938779,0.334628870682031,0.451394407125123,0.358696362787495,0.322761565758571,0.395963333333333,0.298363333333333
2207,0.333580360058954,0.452012889812161,0.334654212175139,0.451419582952729,0.358728435522462,0.322779500206463,0.395963333333333,0.298363333333333
2208,0.333587840175306,0.452025146334348,0.334670612395707,0.451437976917922,0.358763257986954,0.32279244796382,0.395963333333333,0.298363333333333
2209,0.333618955325105,0.452045618923145,0.334695460517936,0.451452159940528,0.358794358320832,0.322804785998962,0.395963333333333,0.298363333333333
2210,0.333627629576483,0.452079181397904,0.334695928664644,0.451476428314056,0.358817157825044,0.322823466673811,0.395963333333333,0.298363333333333
2211,0.333623770186113,0.452104266069536,0.334707066425361,0.451500356849462,0.358844285297643,0.322844842082372,0.396009392265193,0.298722651933702
2212,0.33362090670575,0.452152848847293,0.334724877078845,0.451506150382379,0.358880112778067,0.322852009989732,0.396009392265193,0.298722651933702
2213,0.333624445040528,0.452173206811505,0.334735998591901,0.451532173151979,0.358901125705168,0.322867398020969,0.396009392265193,0.298722651933702
2214,0.333632856522617,0.452199204288341,0.334748925834772,0.451551873413018,0.358937624182768,0.322888806833107,0.396009392265193,0.298722651933702
2215,0.333633667981386,0.452228104619463,0.334744968874277,0.451582618716766,0.358979449893473,0.322897771283956,0.396009392265193,0.298722651933702
2216,0.333641233172655,0.452247064506613,0.334752617722969,0.451599505381587,0.359014939387993,0.322909894025753,0.396051648351649,0.29911043956044
2217,0.333634380569595,0.452290193964097,0.334766214374854,0.45162972023707,0.359052789386497,0.32291304148928,0.396051648351649,0.29911043956044
2218,0.333653835835253,0.45229857327801,0.334771992066251,0.451657539637835,0.3590776398841,0.322947984785322,0.396051648351649,0.29911043956044
2219,0.333663884084271,0.452320492483452,0.334794221828941,0.4516723653131,0.359101775773461,0.322965746529169,0.396051648351649,0.29911043956044
2220,0.333673469873836,0.452340159837665,0.334814855616852,0.451689853064409,0.359143143492845,0.322978832736157,0.396051648351649,0.29911043956044
2221,0.33368395565844,0.452370979468122,0.334840203200602,0.451703302928108,0.359170645242736,0.322991294899861,0.396090163934426,0.299479234972678
2222,0.333705388528217,0.452388643294281,0.334849091197732,0.451718376023125,0.359221230120361,0.32299283715183,0.396090163934426,0.299479234972678
2223,0.333734106712252,0.452394027485071,0.334848629359373,0.451742315958717,0.359245506658859,0.323006570109082,0.396090163934426,0.299479234972678
2224,0.333734776379344,0.452416006869403,0.334874628004445,0.451762058380269,0.359279479302977,0.323006555957719,0.396090163934426,0.299479234972678
2225,0.333739241935277,0.452444087176543,0.3348669236352,0.451809362122551,0.359309215803799,0.323017449321941,0.396090163934426,0.299479234972678
2226,0.333735161899028,0.452471814158761,0.334882144167529,0.45182405159951,0.359323024383504,0.323043961184232,0.396160869565218,0.299821739130435
2227,0.333751874390087,0.452481425764622,0.334863527521018,0.451853821780618,0.359356773340189,0.323051844926512,0.396160869565218,0.299821739130435
2228,0.333765766623813,0.45250564702146,0.334879461397784,0.451876263855111,0.359390857864627,0.323064375999155,0.396160869565218,0.299821739130435
2229,0.333772243702079,0.452543480847875,0.33491891863037,0.451891292924472,0.359434474038676,0.323068228718259,0.396160869565218,0.299821739130435
2230,0.333763608595991,0.452583691889283,0.334933869693407,0.451921086235156,0.359456100930005,0.323080910467856,0.396160869565218,0.299821739130435
2231,0.333772519157652,0.45260284664147,0.334939810664809,0.451938393023441,0.359492647599406,0.323094433425441,0.396222162162162,0.300163243243243
2232,0.333780562825568,0.452634804491922,0.334958128387269,0.451937905580574,0.359529224048834,0.323120227630595,0.396222162162162,0.300163243243243
2233,0.333784593843947,0.452663458132742,0.334978033393051,0.451941671097044,0.359548459796763,0.323144496379403,0.396222162162162,0.300163243243243
2234,0.333771237450171,0.452691593502851,0.334997521459377,0.451966115270666,0.35958872206611,0.323153127173575,0.396222162162162,0.300163243243243
2235,0.333775575136544,0.452719290456735,0.335003965078272,0.451993596573928,0.359621681412498,0.323146664166665,0.396222162162162,0.300163243243243
2236,0.333784337740578,0.452747180814753,0.335011093516271,0.452019950474108,0.359648576227878,0.323161649999587,0.396301612903226,0.30049623655914
2237,0.333798879038146,0.452765483460146,0.335031962648443,0.452024301581503,0.359668627971939,0.323174946025449,0.396301612903226,0.30049623655914
2238,0.333810603589522,0.452787593606831,0.335040589132093,0.452050580662488,0.359717135820495,0.32317740679357,0.396301612903226,0.30049623655914
2239,0.333821641808684,0.452792986314855,0.33504973267445,0.452069720121341,0.359746531780984,0.323194380410657,0.396301612903226,0.30049623655914
2240,0.333838348931024,0.452829476871686,0.335068412597935,0.452084350047772,0.35977769239495,0.323214795538447,0.396301612903226,0.30049623655914
2241,0.333867704563466,0.452840591419236,0.335071345075893,0.452118613666359,0.359812395561014,0.32323082199571,0.396425133689839,0.300783957219251
2242,0.333874261477183,0.452860978436174,0.335071676738647,0.452155826388151,0.359847087521685,0.323239387636612,0.396425133689839,0.300783957219251
2243,0.333894101518233,0.452873928180326,0.335090576031689,0.452174226529542,0.359880497761253,0.323249067717883,0.396425133689839,0.300783957219251
2244,0.333908053338173,0.452886417828422,0.335113915183655,0.452189319229019,0.359912950771467,0.323250707115815,0.396425133689839,0.300783957219251
2245,0.333900658444591,0.452918532413286,0.335123321995618,0.452216182533419,0.359947156960899,0.323265759075361,0.396425133689839,0.300783957219251
2246,0.333912442583008,0.4529311117647,0.335125978886243,0.452247262923869,0.35997798738474,0.323272895773839,0.396476063829787,0.301159042553191
2247,0.333937063240302,0.452949924706219,0.335132762999622,0.452278781448516,0.36000491915413,0.323283314037597,0.396476063829787,0.301159042553191
2248,0.333955201021023,0.452954246394353,0.335145730267086,0.452291299873538,0.360027368505513,0.323317601088613,0.396476063829787,0.301159042553191
2249,0.333946340224146,0.452991942179003,0.335165951541076,0.452295192773677,0.360064319801764,0.323322156049652,0.396476063829787,0.301159042553191
2250,0.333953530197157,0.453015508943891,0.335178814366359,0.452308648109053,0.360095758185547,0.323338734069294,0.396476063829787,0.301159042553191
2251,0.333974600227742,0.453035414256446,0.335207976399897,0.452309244365213,0.3601274166144,0.3233622810831,0.396592592592593,0.301478835978836
2252,0.333974410057833,0.453065550681624,0.335225054637018,0.452322686106432,0.360139538065178,0.323385532007714,0.396592592592593,0.301478835978836
2253,0.333972228753017,0.453106674916884,0.335250959918041,0.452330780505314,0.360162927794763,0.323397580702147,0.396592592592593,0.301478835978836
2254,0.333977955040427,0.453129174809787,0.33525736697925,0.452348698126008,0.360182960332149,0.323407633754836,0.396592592592593,0.301478835978836
2255,0.333985421949362,0.453152792845749,0.335282289642994,0.45236740796124,0.360213676438916,0.323415449508603,0.396592592592593,0.301478835978836
2256,0.334000075751462,0.453174134095291,0.335297462845327,0.452388329234143,0.360259841641378,0.323417820691686,0.396641578947368,0.301866842105263
2257,0.334000932789965,0.453193236624706,0.335300304256987,0.452412784412902,0.360291147990129,0.323433075998578,0.396641578947368,0.301866842105263
2258,0.334021311370636,0.45319584794719,0.33531236453069,0.452433054922939,0.360331254125741,0.32345629422759,0.396641578947368,0.301866842105263
2259,0.334023417553949,0.453223161977998,0.335333955855862,0.452451908807754,0.360358220163638,0.323467704053203,0.396641578947368,0.301866842105263
2260,0.334047556925264,0.453238388364503,0.335351068618596,0.452465714380503,0.360399671772499,0.323474425912073,0.396641578947368,0.301866842105263
2261,0.334074215851261,0.453261404206881,0.335366967717339,0.452481364286633,0.360434903509629,0.323480222714013,0.39671780104712,0.302226701570681
2262,0.334091021640679,0.4532759363821,0.335381252877363,0.452507391940742,0.360466600208166,0.323501135717192,0.39671780104712,0.302226701570681
2263,0.334096284114014,0.453303525914597,0.335393597443731,0.452518087037995,0.36050375270238,0.32352137800805,0.39671780104712,0.302226701570681
2264,0.334108791673663,0.453336836080651,0.335406913968883,0.452543208098109,0.360535284000333,0.323533230324757,0.39671780104712,0.302226701570681
2265,0.334105329650359,0.453368631894303,0.335427777652375,0.452570110256356,0.360557799499145,0.323557562227452,0.39671780104712,0.302226701570681
2266,0.33411655221712,0.453392993983913,0.335435941283835,0.452595557807763,0.360570529293216,0.323576703605415,0.396806770833333,0.30258125
2267,0.334124399870779,0.453415494437687,0.335456586386435,0.452609616906935,0.360589441413627,0.323606449369979,0.396806770833333,0.30258125
2268,0.334126977524042,0.453448848080617,0.335482874305488,0.452620332165158,0.360614344444151,0.32362213803341,0.396806770833333,0.30258125
2269,0.334150627833164,0.453455717420364,0.335500573698637,0.452632061589664,0.360640036828885,0.323627820274998,0.396806770833333,0.30258125
2270,0.334146614412574,0.453487838505305,0.335503269492634,0.452667917286553,0.360665650608485,0.323650519285917,0.396806770833333,0.30258125
2271,0.334160723708112,0.453512896504435,0.335519767871936,0.452691994086665,0.360699920709495,0.323673360108988,0.396878756476684,0.302951813471502
2272,0.33416406880292,0.453545924667079,0.335548126151479,0.452694839176839,0.360732763766124,0.323687389455637,0.396878756476684,0.302951813471502
2273,0.334163839606845,0.453561819055858,0.335560137824919,0.452715939113754,0.360760818077079,0.323700625664898,0.396878756476684,0.302951813471502
2274,0.334165134909991,0.453596799738934,0.33557395644087,0.452722487663914,0.360786444193523,0.323713563911746,0.396878756476684,0.302951813471502
2275,0.334171296385488,0.45362506995438,0.335597104602321,0.452726327977624,0.360821222170847,0.323721253373425,0.396878756476684,0.302951813471502
2276,0.334184713828028,0.453640794032174,0.335621548488314,0.452737128606711,0.360862130843749,0.323724548212871,0.39694175257732,0.303350515463917
2277,0.334183731444757,0.453655258392246,0.335625395020761,0.452771105385096,0.360893293013105,0.323737305965062,0.39694175257732,0.303350515463917
2278,0.334196795872658,0.45367327880553,0.335638063565009,0.45279460641614,0.360930592183515,0.323749254806699,0.39694175257732,0.303350515463917
2279,0.334201653518181,0.453684188419613,0.335647202692509,0.45282405553652,0.360958442961338,0.323754459950647,0.39694175257732,0.303350515463917
2280,0.334218534883327,0.453697282703614,0.335658817940188,0.452843862029509,0.360986665285801,0.323775631252612,0.39694175257732,0.303350515463917
2281,0.334233435784548,0.453723813777709,0.335680355902498,0.452858567632403,0.361017006375044,0.323792406091086,0.397050256410256,0.303693846153846
2282,0.33425047723232,0.45373668133823,0.335687301557264,0.45289095276305,0.361049968214171,0.323808556544551,0.397050256410256,0.303693846153846
2283,0.334261381939974,0.453759174652523,0.335700445954765,0.452923631592619,0.361069672130226,0.323827318530054,0.397050256410256,0.303693846153846
2284,0.334281351313185,0.453784769439457,0.335720583200787,0.452933688911933,0.361095668455067,0.323839605067893,0.397050256410256,0.303693846153846
2285,0.334290011141351,0.453806483747212,0.335728922133254,0.452964664284579,0.361117606680757,0.323857790891598,0.397050256410256,0.303693846153846
2286,0.334305151019419,0.453819464575706,0.3357546688053,0.452978326520626,0.361137695891668,0.323875475156651,0.397120918367347,0.304076020408163
2287,0.33431108510886,0.453842380643424,0.335769414403008,0.452991818153646,0.36117141725458,0.323890125640288,0.397120918367347,0.304076020408163
2288,0.33431679025917,0.453872051862822,0.335783099089037,0.453008734911504,0.361183997857204,0.323911226394722,0.397120918367347,0.304076020408163
2289,0.334315955870701,0.453901680773183,0.335799040615493,0.453024776417645,0.361213254583063,0.323929768507384,0.397120918367347,0.304076020408163
2290,0.334324825992391,0.453930009314134,0.335811687781547,0.453035789422297,0.361240187932683,0.323944768145928,0.397120918367347,0.304076020408163
2291,0.334339367793933,0.453941356302484,0.335823881847958,0.453058471674735,0.361263108060899,0.323969633737365,0.397238578680203,0.304410659898477
2292,0.334348021442987,0.453965223045623,0.335828284219994,0.453084952893079,0.361286649582764,0.323990156385153,0.397238578680203,0.304410659898477
2293,0.33436302291841,0.453986878342522,0.335839449656575,0.453098040502473,0.361318608099857,0.323996941213366,0.397238578680203,0.304410659898477
2294,0.33437322766714,0.454002435485239,0.335851514783491,0.453111022167666,0.36135923797441,0.323984110948811,0.397238578680203,0.304410659898477
2295,0.334384782157428,0.454020068362019,0.335865757592788,0.453122135709968,0.361405785726497,0.323997129989951,0.397238578680203,0.304410659898477
2296,0.334381235320861,0.454044454996929,0.335869680223725,0.453148207827371,0.361441192402898,0.324001853429221,0.397368181818182,0.304734848484849
2297,0.334389420333938,0.454062183159953,0.335897408667474,0.453155758762651,0.361480344234439,0.324016296226733,0.397368181818182,0.304734848484849
2298,0.334394463930279,0.454074913395652,0.335918122279034,0.453177533490526,0.361516647947448,0.324025856955795,0.397368181818182,0.304734848484849
2299,0.334391815572538,0.454100812748719,0.335936583568481,0.453195853645073,0.36154172489168,0.324048484944966,0.397368181818182,0.304734848484849
2300,0.334416735767372,0.454124856076849,0.335945778913535,0.453221785063059,0.361583430077684,0.324050290427635,0.397368181818182,0.304734848484849
2301,0.334434198641586,0.454147109688363,0.335959682330699,0.453242887575842,0.361611808614456,0.324058772394884,0.39744472361809,0.305097989949749
2302,0.334439013928881,0.45416744711869,0.33596959579672,0.453262019034136,0.361641553937022,0.324065084786741,0.39744472361809,0.305097989949749
2303,0.33446352772086,0.454182774896242,0.335974517979539,0.45328610513232,0.361655677443286,0.324088205384268,0.39744472361809,0.305097989949749
2304,0.334474884285053,0.454206921564474,0.33598684794523,0.453312921437331,0.361688163380297,0.324099933724145,0.39744472361809,0.305097989949749
2305,0.334474431817402,0.454242977359601,0.335998186169178,0.453325495437211,0.36172342365254,0.324110284472367,0.39744472361809,0.305097989949749
2306,0.334491905102871,0.454257009568543,0.336021676628663,0.453331370562668,0.361752530880095,0.324118115454484,0.3975425,0.3054375
2307,0.334484280922654,0.454283043556292,0.336026408889116,0.453354845574413,0.361768272249207,0.324139033455351,0.3975425,0.3054375
2308,0.334483205159991,0.454324891230223,0.336034977428627,0.453365855861667,0.361787201449919,0.324154709614845,0.3975425,0.3054375
2309,0.334488445766198,0.454342980835445,0.336053836899331,0.453378390562931,0.361825204170157,0.324163741237933,0.3975425,0.3054375
2310,0.334502075823152,0.45436874466394,0.336066759410379,0.453393590645828,0.361844539827606,0.324186380860791,0.3975425,0.3054375
2311,0.334533318291924,0.454388386804622,0.336075995691969,0.453420650794684,0.361876348580586,0.324197986557913,0.397671144278607,0.305745273631841
2312,0.334524106886199,0.454431138530192,0.336110375291133,0.453419175346441,0.361904102375906,0.324224592533887,0.397671144278607,0.305745273631841
2313,0.334524565048428,0.454459865947618,0.336136991670837,0.453413021383296,0.361927794340501,0.324238386626085,0.397671144278607,0.305745273631841
2314,0.334513052392399,0.454498746049057,0.336154524226193,0.453429031570632,0.36197609668729,0.324238013805292,0.397671144278607,0.305745273631841
2315,0.334524400814856,0.45451650748577,0.336147105764185,0.453470845678063,0.362020804638811,0.324249294651719,0.397671144278607,0.305745273631841
2316,0.334543522539644,0.454532518857985,0.336153708015026,0.453490003709342,0.362058965506312,0.324269973398919,0.39779603960396,0.306064356435644
2317,0.334546242651313,0.454542354875115,0.336151356359256,0.453513624493246,0.362080982808154,0.324287518187214,0.39779603960396,0.306064356435644
2318,0.334557945026664,0.454565368709339,0.336156629773423,0.453534084761754,0.362118744411961,0.324295994575635,0.39779603960396,0.306064356435644
2319,0.334554305547001,0.454584203237367,0.336172110646103,0.453557362105175,0.362142010216331,0.324312138820601,0.39779603960396,0.306064356435644
2320,0.33456160288305,0.454595435353561,0.336174593219483,0.453570069691789,0.362167198136517,0.324315043477778,0.39779603960396,0.306064356435644
2321,0.334570499285439,0.454625121949196,0.336185488287407,0.45360289839728,0.362187415405976,0.324329482950986,0.397903940886699,0.306397536945813
2322,0.334588951643171,0.454632471679309,0.33621305385221,0.453605067428464,0.362223185394172,0.324335103901196,0.397903940886699,0.306397536945813
2323,0.334596435641719,0.454666401839384,0.336234791179175,0.453618321134066,0.362252363282502,0.324359117541486,0.397903940886699,0.306397536945813
2324,0.334612813014019,0.45468933602598,0.336249155246073,0.453618844431869,0.362283235505434,0.32436558186141,0.397903940886699,0.306397536945813
2325,0.334615305438397,0.454717499313849,0.336254569457515,0.453657743057838,0.362314024747862,0.324385433779802,0.397903940886699,0.306397536945813
2326,0.334622775562227,0.454752907898562,0.336268038057056,0.453680815521201,0.362332815795702,0.324409296068671,0.398015196078431,0.306742156862745
2327,0.334629850110126,0.454763973598483,0.336283675371082,0.453699008394438,0.362358641184011,0.324417877720554,0.398015196078431,0.306742156862745
2328,0.334631959795063,0.45479174189221,0.336291655832744,0.453723337245352,0.36237329783465,0.324426127266984,0.398015196078431,0.306742156862745
2329,0.334634705150739,0.454818398145837,0.336312642440561,0.45373628160243,0.362416434956447,0.324447300805172,0.398015196078431,0.306742156862745
2330,0.3346458404398,0.454836907873531,0.336321631248098,0.453754704728458,0.362446147462784,0.324463015451453,0.398015196078431,0.306742156862745
2331,0.334662014793388,0.454862837536563,0.336321462922985,0.453776867203437,0.362479836719928,0.324470329992682,0.398112195121951,0.307092195121951
2332,0.334671052958487,0.454890441188251,0.336343070836193,0.453796277344032,0.362512600333456,0.324481793149443,0.398112195121951,0.307092195121951
2333,0.334678221741429,0.454907022272594,0.3363568311986,0.453811866727521,0.362538082326329,0.324504738896372,0.398112195121951,0.307092195121951
2334,0.334681046212967,0.454931645182544,0.336363492933489,0.453834556514661,0.362567514377426,0.324510931944838,0.398112195121951,0.307092195121951
2335,0.334698164908693,0.454950895227662,0.336363709706086,0.453856480743032,0.362597693516482,0.324527976154129,0.398112195121951,0.307092195121951
2336,0.334710743204722,0.454963445664533,0.336370449240508,0.453876971743373,0.362635238207452,0.324533297067402,0.398219417475728,0.307443689320389
2337,0.33471852564404,0.454986978849398,0.336400000659304,0.453880385780727,0.362672315895024,0.324548781092717,0.398219417475728,0.307443689320389
2338,0.334735944710225,0.45500570609633,0.336423133259479,0.453889276459962,0.36270872328574,0.324552938297832,0.398219417475728,0.307443689320389
2339,0.334747238237078,0.455021129205829,0.336423947594315,0.453920429252417,0.362733640332966,0.324568265092647,0.398219417475728,0.307443689320389
2340,0.334765787427472,0.455031415837067,0.336443178876847,0.453934702655295,0.362766488656296,0.324582009692012,0.398219417475728,0.307443689320389
2341,0.334769789082269,0.455050771952499,0.336454717958047,0.453947179304551,0.362781664653608,0.324616656667416,0.398355555555556,0.307778260869565
2342,0.33478056599006,0.455071031145727,0.336476235610882,0.453959431443864,0.362807635133456,0.324631648906068,0.398355555555556,0.307778260869565
2343,0.334803232084674,0.455091169902857,0.336490975769741,0.453974230132973,0.36284712640484,0.324640477315348,0.398355555555556,0.307778260869565
2344,0.334814955451156,0.455107803338937,0.336497687781494,0.453998532758659,0.36287393551984,0.324649838055895,0.398355555555556,0.307778260869565
2345,0.334827782207846,0.455122716783576,0.336514721350912,0.454010417482666,0.362903098929817,0.32466192861013,0.398355555555556,0.307778260869565
2346,0.334826421874116,0.455152555357638,0.336508082082465,0.454054750139422,0.362934837226623,0.324673338516415,0.398485096153846,0.308122115384615
2347,0.334835645225221,0.455162749497493,0.33651343680756,0.454081472275735,0.362963883254435,0.324689901979286,0.398485096153846,0.308122115384615
2348,0.334842329044822,0.45518398994593,0.33652829797765,0.454108984658398,0.362989058271486,0.324706442723015,0.398485096153846,0.308122115384615
2349,0.33486241657723,0.455197809521642,0.336551398932055,0.454109493162364,0.363013151343842,0.324724966410622,0.398485096153846,0.308122115384615
2350,0.334871706034811,0.455213902176921,0.336573366575382,0.454136467331045,0.36304993719864,0.324724904079687,0.398485096153846,0.308122115384615
2351,0.334879991889701,0.455239477577853,0.336584335948008,0.454156928046591,0.363072658361237,0.324733171110312,0.398609090909091,0.308481339712919
2352,0.334894987720624,0.45525450816716,0.336588660458947,0.454180225291623,0.363093006874601,0.324749648066733,0.398609090909091,0.308481339712919
2353,0.334891059891738,0.455273750667948,0.336608632491924,0.45418103347615,0.363115291457685,0.32476030937793,0.398609090909091,0.308481339712919
2354,0.334885415814316,0.455303322078826,0.336627434326036,0.454195303950998,0.363157050255948,0.324770796471694,0.398609090909091,0.308481339712919
2355,0.334894114543435,0.455325104235647,0.336643817042938,0.4542127252887,0.363185095690392,0.324783352608062,0.398609090909091,0.308481339712919
2356,0.334900583726659,0.455349924170849,0.3366575730349,0.454217267613467,0.363229081447816,0.32478760991596,0.398712380952381,0.308847619047619
2357,0.334898365359092,0.455379652716168,0.336671481521462,0.454239317335373,0.363262818700481,0.32479319352517,0.398712380952381,0.308847619047619
2358,0.334912932530302,0.455379878071888,0.33668997435495,0.454247780381469,0.363286533325471,0.324806175468918,0.398712380952381,0.308847619047619
2359,0.334919611851557,0.45539940896731,0.336700268123175,0.454280580472837,0.363308379996376,0.32482610730565,0.398712380952381,0.308847619047619
2360,0.33491964714672,0.45541911518582,0.336704594800929,0.454303836064049,0.363331506320788,0.324848675218073,0.398712380952381,0.308847619047619
2361,0.334918367760395,0.455449831965683,0.336725352587244,0.454312115258169,0.363354671118297,0.324862792038078,0.39882654028436,0.309204739336493
2362,0.334915574282955,0.455482715824282,0.336738655690514,0.454335361069194,0.363370631504146,0.324875622735422,0.39882654028436,0.309204739336493
2363,0.334929909862954,0.455498544381891,0.33674352673006,0.454356412732981,0.36340178582124,0.324879950187151,0.39882654028436,0.309204739336493
2364,0.334954971725189,0.455511058107271,0.336761896750584,0.454368209933874,0.363424976356838,0.324896096265998,0.39882654028436,0.309204739336493
2365,0.334967527522209,0.455529389018124,0.336767251532502,0.454382490493027,0.363463033087092,0.324906590781952,0.39882654028436,0.309204739336493
2366,0.334978059947347,0.455549156231004,0.336776599938777,0.454405064508687,0.363495709925763,0.324921143940438,0.398957075471698,0.309550943396226
2367,0.334994605658197,0.45556675251655,0.33677931731132,0.454431031630385,0.363515780683675,0.324941513273102,0.398957075471698,0.309550943396226
2368,0.335007909152081,0.45557940408731,0.336803876800021,0.454434667373562,0.363548321329532,0.324955183945196,0.398957075471698,0.309550943396226
2369,0.335014883326334,0.455607943368758,0.336803289518923,0.454459643490417,0.363578119493162,0.324967335249378,0.398957075471698,0.309550943396226
2370,0.335024539365851,0.455619804465022,0.336825008246764,0.454488658392047,0.363606435860282,0.324979712919253,0.398957075471698,0.309550943396226
2371,0.335039932318438,0.45562493489585,0.336835051989954,0.454519073635599,0.363639318656488,0.324998973905753,0.399089671361502,0.309893427230047
2372,0.335048160236551,0.455640339642645,0.336843119551972,0.454536735361201,0.363668810620566,0.325013908642109,0.399089671361502,0.309893427230047
2373,0.335057955512245,0.455666528820927,0.336854799223107,0.454561921801811,0.363695480531437,0.32503031511475,0.399089671361502,0.309893427230047
2374,0.335068628791279,0.455673925814774,0.336862840748322,0.454585966692138,0.363732190794698,0.325034838547959,0.399089671361502,0.309893427230047
2375,0.335088646556683,0.455688037258272,0.336880913376342,0.454601300008233,0.36376344265453,0.325055602179887,0.399089671361502,0.309893427230047
2376,0.33507355883447,0.455740044701399,0.336900577153175,0.454616369885253,0.363788617774044,0.325072168899946,0.399206074766355,0.310267289719626
2377,0.33508725312228,0.455747078047244,0.336913592497221,0.454635765279131,0.36382095153489,0.325079810653396,0.399206074766355,0.310267289719626
2378,0.335090183712979,0.455775206541896,0.336929412628489,0.454645034236786,0.363848681567175,0.325094890251881,0.399206074766355,0.310267289719626
2379,0.335090273490288,0.455799780773352,0.336929827849414,0.454669925952707,0.36387111988367,0.325109355844238,0.399206074766355,0.310267289719626
2380,0.335093518335671,0.455829781915017,0.336953880217426,0.454668290178174,0.363897569564299,0.325128034587445,0.399206074766355,0.310267289719626
2381,0.335096900607253,0.455861223887467,0.336969269862395,0.454685897309286,0.363903339389407,0.325147885557657,0.399350697674419,0.310612093023256
2382,0.335104904688955,0.455881775633738,0.336965476945746,0.454698263283322,0.363929138804933,0.325165489376508,0.399350697674419,0.310612093023256
2383,0.335113261174977,0.455898770356489,0.336986289337643,0.454712574871436,0.363952495032988,0.325171453099037,0.399350697674419,0.310612093023256
2384,0.335122671157845,0.455920296886068,0.33700085254846,0.454730577016595,0.36399341250201,0.325181662539,0.399350697674419,0.310612093023256
2385,0.335132668520188,0.455938254525234,0.337016148867536,0.454748127574023,0.364009655890466,0.325190733358207,0.399350697674419,0.310612093023256
2386,0.335158327501335,0.455951837487752,0.337023371094133,0.454777270960841,0.364029817090443,0.325215062823047,0.399479166666667,0.310970833333333
2387,0.33517498991761,0.455967847821404,0.337038095825552,0.454798688532656,0.364064802067247,0.325227697248056,0.399479166666667,0.310970833333333
2388,0.335183250008097,0.455980565791916,0.337049352437241,0.454817326776483,0.364096517081543,0.325232963469262,0.399479166666667,0.310970833333333
2389,0.335197100061882,0.455997426263858,0.337055862123115,0.454840377997063,0.364133545891663,0.325238027963375,0.399479166666667,0.310970833333333
2390,0.335209354226694,0.456017180238426,0.337066079764793,0.454874575394503,0.364148911928693,0.325276038329405,0.399479166666667,0.310970833333333
2391,0.335211577338087,0.456043782725561,0.337087892801853,0.454890603952142,0.364181640697392,0.325290404891054,0.399617050691244,0.31132396313364
2392,0.335234408442938,0.456049447621548,0.337094873358106,0.454911027716304,0.364216977667875,0.32530340937526,0.399617050691244,0.31132396313364
2393,0.335249250790746,0.456061658792598,0.337109518976339,0.454924160307933,0.364242691069996,0.325311229733836,0.399617050691244,0.31132396313364
2394,0.335251102809337,0.456086091958473,0.337120532503932,0.454940750213865,0.364271211434552,0.325337664656428,0.399617050691244,0.31132396313364
2395,0.335265800425616,0.456096737150459,0.337133647316596,0.454965247363263,0.364296668979225,0.325349009787567,0.399617050691244,0.31132396313364
2396,0.335256790237139,0.45612439677433,0.337162342380688,0.454981345757181,0.364320024890733,0.325361042659579,0.399771100917431,0.311655963302752
2397,0.335256320185911,0.456152374726071,0.337174138938097,0.454990635833712,0.364347863659722,0.325387092182588,0.399771100917431,0.311655963302752
2398,0.33525879741682,0.456175416029093,0.337184186506464,0.455006418749895,0.364363833674012,0.325397993896554,0.399771100917431,0.311655963302752
2399,0.335264111855226,0.456199845888798,0.337199795102581,0.455021256745571,0.364393726643101,0.325415385720976,0.399771100917431,0.311655963302752
2400,0.335264410945679,0.456230362581238,0.337220276947808,0.455035860781801,0.364421493596344,0.325424605414982,0.399771100917431,0.311655963302752
2401,0.335262178199749,0.456261103927835,0.337240309864691,0.455049262164446,0.364438244717007,0.325435181564671,0.399900456621005,0.312026940639269
2402,0.335279985423648,0.456276366081183,0.337253563714266,0.455056924460137,0.36445441860957,0.325440442297549,0.399900456621005,0.312026940639269
2403,0.335287125824121,0.456305602720879,0.337259022411787,0.455077422957007,0.364480287063892,0.32544615571963,0.399900456621005,0.312026940639269
2404,0.335308733555686,0.456317756186769,0.337275115185353,0.45509241331703,0.364508970417469,0.325459400670839,0.399900456621005,0.312026940639269
2405,0.335322312432214,0.45633448979348,0.337279144114337,0.455112969232187,0.364533845204983,0.325462318918432,0.399900456621005,0.312026940639269
2406,0.335331627296973,0.456351143306237,0.337291345060488,0.455132321322106,0.364571526865008,0.325468807367621,0.400031818181818,0.312387272727273
2407,0.335333089409757,0.456368180997393,0.337297510626734,0.455144982156869,0.364599370924574,0.325485789664266,0.400031818181818,0.312387272727273
2408,0.335327256604931,0.456404824823011,0.337312113910205,0.455164005216317,0.364626277580369,0.325496134781764,0.400031818181818,0.312387272727273
2409,0.335349471704312,0.456410505083835,0.337328054695831,0.455177293532006,0.36465380715711,0.325520559825733,0.400031818181818,0.312387272727273
2410,0.335371940048051,0.456428894207258,0.337333773940831,0.455203955145041,0.364683812961723,0.325537590244231,0.400031818181818,0.312387272727273
2411,0.335384281848694,0.456452562923822,0.337344708990181,0.455233345507464,0.364702450258411,0.325559372491311,0.400189592760181,0.312725791855204
2412,0.335386834879017,0.456486347694445,0.337358477065285,0.455243677015045,0.36472990689105,0.325576909769987,0.400189592760181,0.312725791855204
2413,0.335402352730216,0.45651391122183,0.337373263016462,0.455258906217269,0.364762825143184,0.325578114112087,0.400189592760181,0.312725791855204
2414,0.33541270425604,0.456530644117905,0.337379438350367,0.455274569244032,0.364786924448949,0.325587284866145,0.400189592760181,0.312725791855204
2415,0.335406549729101,0.456553030271698,0.337385732779246,0.45529604917133,0.364802373926392,0.32559475842652,0.400189592760181,0.312725791855204
2416,0.335403246889777,0.456584768701717,0.337401746198605,0.455307237014766,0.364833597276291,0.325606441002803,0.40031936936937,0.313086486486486
2417,0.335409874308992,0.456602415497097,0.337437856449825,0.455317520409661,0.364871167518882,0.32561372533954,0.40031936936937,0.313086486486486
2418,0.335427504506973,0.456611475057691,0.337453653822198,0.455328659707238,0.36490231475054,0.325625852267667,0.40031936936937,0.313086486486486
2419,0.335434439901004,0.456627530746158,0.337465549227146,0.455347694763918,0.36492362268098,0.325650498070358,0.40031936936937,0.313086486486486
2420,0.335440432911228,0.456635848522676,0.337481769029075,0.455361623724697,0.364944855854314,0.325660076292714,0.40031936936937,0.313086486486486
2421,0.33545106343332,0.456647027339277,0.337501564512307,0.455378444744079,0.364977161457256,0.325666581674228,0.400481165919283,0.313416591928251
2422,0.335462792300489,0.456680778583503,0.337512287124555,0.455393786823124,0.365009622974223,0.325676008655555,0.400481165919283,0.313416591928251
2423,0.335472025249106,0.456700071938489,0.337516179805305,0.455407287994862,0.365036126724311,0.325680483829958,0.400481165919283,0.313416591928251
2424,0.335474514771546,0.456726929775744,0.337537420299646,0.455418375474297,0.365064114929917,0.325681023370488,0.400481165919283,0.313416591928251
2425,0.335478461579718,0.456750103985769,0.337548222697723,0.455441361346291,0.365090727359872,0.325695671488332,0.400481165919283,0.313416591928251
2426,0.335488393177165,0.456766617253144,0.337553713175946,0.455457835381901,0.365114486948577,0.325706994044828,0.400632589285714,0.313745982142857
2427,0.335510342681599,0.456781201663251,0.337569679766172,0.455475915871808,0.365139245345548,0.325716699497503,0.400632589285714,0.313745982142857
2428,0.335516409707014,0.456800144632705,0.33757333879143,0.455495957193337,0.365166096210666,0.325735742419271,0.400632589285714,0.313745982142857
2429,0.33551968608007,0.45682206095611,0.337592402194105,0.455498647358466,0.365180740468505,0.325760998006698,0.400632589285714,0.313745982142857
2430,0.335518461188975,0.456853519581384,0.337602223873196,0.455507147449324,0.365211613551018,0.325774991421554,0.400632589285714,0.313745982142857
2431,0.335535378357274,0.456862473837674,0.337610302607427,0.455524090244552,0.365237008915492,0.325791373247835,0.400737333333333,0.314112444444444
2432,0.335534109781764,0.45688614986219,0.337626976961408,0.455537597116355,0.365260289313352,0.32580160029103,0.400737333333333,0.314112444444444
2433,0.335551832411797,0.456897483188884,0.337630962892787,0.455571982517318,0.365283406380402,0.325813513947004,0.400737333333333,0.314112444444444
2434,0.335564145756695,0.456907999191745,0.337647137744453,0.455582730792463,0.365310027836543,0.325821787191959,0.400737333333333,0.314112444444444
2435,0.335582357188058,0.456921958529525,0.33766399730877,0.455604317146728,0.365325854122326,0.325838719336628,0.400737333333333,0.314112444444444
2436,0.335593968670893,0.456941109224431,0.337676074707004,0.455627261211466,0.365353022917449,0.325851472803328,0.400881415929204,0.314447787610619
2437,0.335606767613664,0.456961049056664,0.337695255878945,0.455630373702017,0.365384429771,0.325857913788305,0.400881415929204,0.314447787610619
2438,0.335613213635561,0.456987565237276,0.337715893338027,0.455647238415153,0.365400973545563,0.325865948904321,0.400881415929204,0.314447787610619
2439,0.335610144923999,0.457020285522498,0.337731906147475,0.455659755112986,0.365432661695674,0.325885016191229,0.400881415929204,0.314447787610619
2440,0.335619182903182,0.457041833825254,0.337762314529303,0.455660271987638,0.36546371239425,0.325896490377457,0.400881415929204,0.314447787610619
2441,0.335623021957135,0.45706922729922,0.337767062930909,0.455675925111349,0.365487706671475,0.325907606561421,0.400983700440529,0.314817621145374
2442,0.335634786356986,0.457091743587088,0.337776223449115,0.455697706272934,0.365508116724635,0.325926522858198,0.400983700440529,0.314817621145374
2443,0.335647151460419,0.457098286790253,0.337781958073083,0.455729100044888,0.365548655501069,0.325935154656747,0.400983700440529,0.314817621145374
2444,0.335652248240461,0.457124675953268,0.33779148767174,0.455754738124601,0.365567906980376,0.325946137500425,0.400983700440529,0.314817621145374
2445,0.335664517128135,0.457138405902411,0.337798883292675,0.455774129428444,0.365599598794141,0.325945424253387,0.400983700440529,0.314817621145374
2446,0.335667079192166,0.45716574538057,0.337818987454051,0.455786625164478,0.365614127304247,0.325961165165769,0.401146052631579,0.315124122807018
2447,0.335671493314415,0.457189201484055,0.337814828619618,0.455815823156891,0.36562771282069,0.325983114145434,0.401146052631579,0.315124122807018
2448,0.335683281117093,0.457197418918963,0.337824267598801,0.455831396047244,0.365646941594032,0.326008287993766,0.401146052631579,0.315124122807018
2449,0.335680164359537,0.457224831157972,0.337835650206751,0.455854995341571,0.365674324727368,0.326032123003507,0.401146052631579,0.315124122807018
2450,0.335684715649857,0.457254696388881,0.337853636699257,0.455865493468688,0.365698415281392,0.326045147896705,0.401146052631579,0.315124122807018
2451,0.335679232537829,0.457284376680373,0.33786328297617,0.455883139946768,0.365733533347898,0.326049919989912,0.40129519650655,0.315427510917031
2452,0.335697403797233,0.457288279324497,0.337878508714193,0.455903638213549,0.365766316437996,0.326061329628997,0.40129519650655,0.315427510917031
2453,0.335697225461141,0.457308708989924,0.337880841669789,0.455928584581719,0.365799626094782,0.326070009063687,0.40129519650655,0.315427510917031
2454,0.335714944262703,0.457326690816069,0.33789372177282,0.45594348783892,0.365828729876172,0.326080647985231,0.40129519650655,0.315427510917031
2455,0.335718105036677,0.457350747899573,0.337906135104917,0.455954782791578,0.365839049883977,0.326100663326391,0.40129519650655,0.315427510917031
2456,0.335724960322906,0.45737520586157,0.337905583803367,0.455978408412521,0.365860933063363,0.326113657997689,0.401406956521739,0.315777826086957
2457,0.335730202383112,0.457403008547399,0.337911658569738,0.45599412113401,0.365891188564731,0.326124043955999,0.401406956521739,0.315777826086957
2458,0.33573322525772,0.457429498751062,0.3379383824167,0.45600246490169,0.365915602353349,0.326136681359018,0.401406956521739,0.315777826086957
2459,0.335759184799813,0.457439333906211,0.3379384322785,0.456037471782163,0.365933002862369,0.326142060226416,0.401406956521739,0.315777826086957
2460,0.335776400939429,0.457463446817689,0.337946279495068,0.456051667983594,0.365957387480981,0.326154909035479,0.401406956521739,0.315777826086957
2461,0.335784426840862,0.457485873374523,0.337960470626439,0.456069638993264,0.365983762868964,0.326161744862194,0.401540692640692,0.316101731601732
2462,0.335803161774814,0.457499991348985,0.337977792008054,0.456079057619456,0.366014244054179,0.326168454382612,0.401540692640692,0.316101731601732
2463,0.335806002437489,0.457511675277153,0.337990279424274,0.456096293041882,0.36605195632838,0.326172586938478,0.401540692640692,0.316101731601732
2464,0.335803157141185,0.45753909568008,0.338003343743664,0.456110975209568,0.366076372742297,0.326196677270628,0.401540692640692,0.316101731601732
2465,0.335815729733222,0.457550691925835,0.3380156096074,0.456131700812957,0.36609806385497,0.32621964353464,0.401540692640692,0.316101731601732
2466,0.335822005826287,0.457558188130789,0.338025135453323,0.456152570913834,0.366124609789094,0.326227559409907,0.401668103448276,0.316445689655173
2467,0.335818683273588,0.457585392769398,0.338027600656507,0.456171214149511,0.366139137487728,0.326242786207814,0.401668103448276,0.316445689655173
2468,0.335826239489771,0.45760001999806,0.338025614221415,0.456201777100411,0.366158731739876,0.326259326549269,0.401668103448276,0.316445689655173
2469,0.335837270519451,0.457620951031438,0.338034360090535,0.456226389045319,0.366191561820485,0.326268904832288,0.401668103448276,0.316445689655173
2470,0.335845262247515,0.457640055456029,0.338043597264852,0.456243308935215,0.366209555207556,0.326293634987902,0.401668103448276,0.316445689655173
2471,0.33583772033733,0.457666001522744,0.338051899930467,0.456263743854634,0.36622899566977,0.326307948008545,0.401794849785408,0.316797854077253
2472,0.335836501061288,0.457681139709658,0.338053701787069,0.456290596245467,0.366263017166752,0.326326036218957,0.401794849785408,0.316797854077253
2473,0.335850118208662,0.457705983814601,0.338060222181055,0.456307361175889,0.36628701413223,0.326345248442994,0.401794849785408,0.316797854077253
2474,0.335853617636976,0.45773907248446,0.338070707736104,0.45633353309406,0.366315160053776,0.326361975179719,0.401794849785408,0.316797854077253
2475,0.335864056873459,0.457748794610527,0.338088590510957,0.456352274444138,0.366345837764234,0.326364678145199,0.401794849785408,0.316797854077253
2476,0.335877871284778,0.45775918288192,0.338101262984201,0.456367232847625,0.366372095322858,0.326379674554974,0.401906837606837,0.317161538461538
2477,0.335879082890385,0.457783673903798,0.338119403269712,0.456379106057506,0.366407471587978,0.32638630557677,0.401906837606837,0.317161538461538
2478,0.335881110699729,0.457808762771695,0.338138377049075,0.456386851102299,0.36644374153096,0.32638874635284,0.401906837606837,0.317161538461538
2479,0.335893001306937,0.457823602859819,0.338142108040282,0.456399384819778,0.366460776957507,0.326404669159641,0.401906837606837,0.317161538461538
2480,0.335903793376809,0.457838814693546,0.338157691789886,0.456412194591846,0.366495711765166,0.326401474743392,0.401906837606837,0.317161538461538
2481,0.335915777407576,0.457859934409716,0.338180624978333,0.456420929008361,0.366521130656395,0.326412867107014,0.402051914893617,0.317488085106383
2482,0.33593077399323,0.457866730558215,0.33819907058236,0.456424776880778,0.366538064957856,0.326423056191448,0.402051914893617,0.317488085106383
2483,0.335951833405903,0.457873882678473,0.338209220827951,0.456445999052777,0.366569544786585,0.32643562448998,0.402051914893617,0.317488085106383
2484,0.335959189566704,0.457892274434617,0.33822423010635,0.456455061043306,0.366586413479423,0.326441089004598,0.402051914893617,0.317488085106383
2485,0.335974309734702,0.457901204446002,0.338233914979663,0.456475390587185,0.366620506304061,0.326445971063735,0.402051914893617,0.317488085106383
2486,0.336003242945237,0.457899926216132,0.338243977854907,0.45649077227794,0.366639708633528,0.326472466764583,0.402187288135593,0.317831779661017
2487,0.336005533886173,0.457928741842313,0.338257010182182,0.456507107652137,0.366658993890594,0.326494906372329,0.402187288135593,0.317831779661017
2488,0.336004339007672,0.457959851737582,0.338264417575432,0.456531802389153,0.366687257655287,0.326502688393984,0.402187288135593,0.317831779661017
2489,0.336004253697404,0.457979388529661,0.338269727016543,0.456555994740186,0.366707016100178,0.326517841851387,0.402187288135593,0.317831779661017
2490,0.336010715608999,0.45800248065873,0.338281960402668,0.456572075288995,0.366742519421958,0.326522703649883,0.402187288135593,0.317831779661017
2491,0.336013888923218,0.458035944277336,0.338294172700513,0.456588833004332,0.366767761870554,0.326537391759316,0.402328270042194,0.318173417721519
2492,0.336020965231671,0.45805656386229,0.338297923697997,0.456612856650408,0.36679746292502,0.326554400060894,0.402328270042194,0.318173417721519
2493,0.336030825355638,0.458067811303437,0.338303978721127,0.456639615233996,0.366823483643737,0.326568126592581,0.402328270042194,0.318173417721519
2494,0.336040640701705,0.4580928828047,0.338313330790433,0.456662497875543,0.366851870919767,0.326572699089833,0.402328270042194,0.318173417721519
2495,0.336057486661467,0.458106418542722,0.338315863886715,0.456688200622812,0.366873079888857,0.326588822618096,0.402328270042194,0.318173417721519
2496,0.336059591568369,0.458130503106869,0.338328994057262,0.456703084363711,0.366908628940732,0.326592697751829,0.402471848739496,0.318508403361344
2497,0.336067057309518,0.458155122922892,0.338348638490407,0.456714311481923,0.366946794480303,0.326599761254897,0.402471848739496,0.318508403361344
2498,0.336076172396966,0.458180640845471,0.338349527628815,0.456727459778283,0.366966215997095,0.326611484295689,0.402471848739496,0.318508403361344
2499,0.33607326024564,0.458210116696,0.338361646298576,0.456732146793944,0.366982930672885,0.32662338596937,0.402471848739496,0.318508403361344
2500,0.336085056202581,0.458221064080872,0.338376396216843,0.456743753122586,0.367002993833103,0.326638764291534,0.402471848739496,0.318508403361344
2501,0.336095635021823,0.458236885477747,0.338401592561748,0.456745751873235,0.367037652976942,0.326641044150631,0.402646025104602,0.318807531380753
2502,0.336100415484305,0.458258325542702,0.338416426042569,0.456765245215804,0.367055772295415,0.326662532503624,0.402646025104602,0.318807531380753
2503,0.336116567600666,0.458273249097179,0.338426755522422,0.456777276304379,0.367087905465063,0.326664596459124,0.402646025104602,0.318807531380753
2504,0.336117962595208,0.45829341577902,0.338441026020239,0.456792110031959,0.367109004749169,0.326681261331874,0.402646025104602,0.318807531380753
2505,0.336136486960621,0.458304593340096,0.338453057055389,0.456804180445352,0.367124435253964,0.32669812684925,0.402646025104602,0.318807531380753
2506,0.336145925877696,0.458331318232235,0.338477579623078,0.456817384430992,0.367150567589539,0.326703057495309,0.402795,0.319137083333333
2507,0.33616018733728,0.458344709259389,0.338483954129051,0.456838888013774,0.367179315567448,0.326720748599086,0.402795,0.319137083333333
2508,0.336159030116421,0.45836667592127,0.33848931665386,0.456855804942299,0.367207732587933,0.326731764531959,0.402795,0.319137083333333
2509,0.336158078148466,0.458386867511708,0.338505985460781,0.456880342462317,0.367231267686297,0.326749688497794,0.402795,0.319137083333333
2510,0.33616899334609,0.458403298767319,0.338513387442229,0.456903661648743,0.36724781056872,0.326765046861536,0.402795,0.319137083333333
2511,0.336163988562395,0.458430130558085,0.338521202603171,0.456920808696266,0.367274845124671,0.326788358003317,0.402926556016598,0.319496265560166
2512,0.33617782993713,0.458435934773339,0.338519267562504,0.456945918999567,0.367307556737391,0.326787496070208,0.402926556016598,0.319496265560166
2513,0.336186970331686,0.458465336130586,0.338527355581605,0.45696342971823,0.367323636396434,0.3268148340447,0.402926556016598,0.319496265560166
2514,0.33619248986109,0.458489281625405,0.338540964352783,0.456976320253456,0.367356041570359,0.326818402205768,0.402926556016598,0.319496265560166
2515,0.336202243892311,0.458507422249636,0.338552012789737,0.456995857622741,0.367379086491027,0.326828233228925,0.402926556016598,0.319496265560166
2516,0.336217858764075,0.458513938185537,0.338562579555268,0.457019046667872,0.367400970085619,0.326838653452213,0.403102066115702,0.319803719008264
2517,0.336216634106157,0.458551986920552,0.338565055692081,0.457033726548357,0.367428118289946,0.326850553700169,0.403102066115702,0.319803719008264
2518,0.336223184052624,0.45857516506007,0.338565105780225,0.457058011094753,0.367455949428009,0.326858157183976,0.403102066115702,0.319803719008264
2519,0.33623061270052,0.458584191381035,0.338579787675266,0.457060622717389,0.367478783199853,0.326872456993096,0.403102066115702,0.319803719008264
2520,0.336240394735664,0.458600153098478,0.338590639288568,0.45706917290743,0.367498356286636,0.32688436585098,0.403102066115702,0.319803719008264
2521,0.336253908386398,0.458622671657152,0.338600411271374,0.457081233080287,0.367522095121703,0.326889040896975,0.403227983539095,0.320153909465021
2522,0.336264734555701,0.458637859145009,0.338615217806633,0.457087531274005,0.36755085752279,0.326900007356411,0.403227983539095,0.320153909465021
2523,0.336278955666518,0.458654150852474,0.338621999488725,0.457110606806561,0.367582008764676,0.326910371910416,0.403227983539095,0.320153909465021
2524,0.336288646810366,0.45866508753116,0.338635754467336,0.457127706450729,0.367608772968798,0.326925329555155,0.403227983539095,0.320153909465021
2525,0.336303706802605,0.458681017662796,0.338642471650906,0.457151355771708,0.367636838427325,0.326932284152043,0.403227983539095,0.320153909465021
2526,0.336320273806064,0.458695491022974,0.338640126212075,0.45717791207418,0.367673201287853,0.326947032985633,0.403377459016394,0.320474180327869
2527,0.33632141723334,0.458723010670924,0.338660616138995,0.457194220333649,0.36770082864152,0.326958989113614,0.403377459016394,0.320474180327869
2528,0.336327436846593,0.458748072746331,0.338668033006692,0.457215012179379,0.367733687391919,0.326972883042575,0.403377459016394,0.320474180327869
2529,0.336333886546653,0.458763475110525,0.338672972652693,0.457232654064451,0.367745562163341,0.326990140258213,0.403377459016394,0.320474180327869
2530,0.336341189273792,0.458773645826179,0.338673998119549,0.457258687766774,0.367765742291504,0.327004654365059,0.403377459016394,0.320474180327869
2531,0.336354802374592,0.458790150389198,0.338685589555112,0.457269979565435,0.367777057720543,0.327028245034433,0.403540408163265,0.320803673469388
2532,0.336362065394414,0.458805903849083,0.338685867043545,0.457297450682148,0.367798641599727,0.327042953955398,0.403540408163265,0.320803673469388
2533,0.336373360171604,0.458829715562844,0.338693041856303,0.457322113306683,0.367832336855006,0.327054770164581,0.403540408163265,0.320803673469388
2534,0.336370721236641,0.458847509769159,0.338702071460279,0.457335086620898,0.367861582838143,0.327057725596332,0.403540408163265,0.320803673469388
2535,0.336390431091027,0.458855585835406,0.338717476889277,0.457347785753433,0.367882930766439,0.327075020623115,0.403540408163265,0.320803673469388
2536,0.336396228203513,0.45888085009443,0.338730531972205,0.457353089492222,0.367901880803178,0.327090999686712,0.403708943089431,0.321122764227642
2537,0.336408986149055,0.458902030959952,0.338735147296599,0.457368583803811,0.367932814992232,0.327101136392909,0.403708943089431,0.321122764227642
2538,0.336411246198965,0.45892135037623,0.338748013454134,0.457372248603286,0.367956001007209,0.327120891047129,0.403708943089431,0.321122764227642
2539,0.336414785967295,0.458940002872341,0.338765593840222,0.457373728091114,0.36796976909069,0.32714084673016,0.403708943089431,0.321122764227642
2540,0.336419343412519,0.458956381437435,0.338777227467234,0.457379260467775,0.367998066604071,0.327148207718592,0.403708943089431,0.321122764227642
2541,0.336429768365262,0.458974722658097,0.338797694171909,0.457390705527543,0.368023360239457,0.327155607244858,0.403857894736842,0.321462753036437
2542,0.336445166655181,0.458989842087056,0.338813429488423,0.457396307026361,0.368054020060922,0.327164788573068,0.403857894736842,0.321462753036437
2543,0.336451816290586,0.459007798796037,0.338823464458362,0.457414486770521,0.368082579027613,0.327173003323805,0.403857894736842,0.321462753036437
2544,0.336460711569699,0.459024319521494,0.338834341867287,0.457441562121266,0.368105186216082,0.327182783321845,0.403857894736842,0.321462753036437
2545,0.336468902178836,0.459048537211599,0.338835477728935,0.457475940292933,0.368130649778839,0.327187014425864,0.403857894736842,0.321462753036437
2546,0.336471231921893,0.459062656608202,0.338846844616971,0.457495955418585,0.368160789316957,0.327195157567429,0.404023790322581,0.3217875
2547,0.336488233982189,0.459077922388987,0.338856755756478,0.457515502763167,0.368181383761894,0.327208638762195,0.404023790322581,0.3217875
2548,0.336498472417368,0.459095807686346,0.338850588384019,0.457532123365078,0.368211333983089,0.327217507081883,0.404023790322581,0.3217875
2549,0.336508519109014,0.459113965534555,0.338860227183062,0.457547398086401,0.368236552761837,0.327228915322762,0.404023790322581,0.3217875
2550,0.336522379041471,0.459125323569673,0.33886819808661,0.457565755288422,0.368243619544627,0.327248360598155,0.404023790322581,0.3217875
2551,0.336533794284515,0.459132472614448,0.338871774857414,0.457582572727752,0.368270961657704,0.327255431171524,0.404169477911647,0.322131726907631
2552,0.336532974809047,0.459161443651772,0.338884125750069,0.457602010022218,0.368296367181456,0.327274565773808,0.404169477911647,0.322131726907631
2553,0.336539172765717,0.459187861966853,0.338897335839142,0.457615346114435,0.368319471796731,0.327291081436864,0.404169477911647,0.322131726907631
2554,0.3365428562999,0.459209428869326,0.338896019547036,0.457635131152893,0.368347814365751,0.327298549429952,0.404169477911647,0.322131726907631
2555,0.336558362201586,0.4592236026825,0.338908290006739,0.457651521668084,0.368368386240051,0.327303171637872,0.404169477911647,0.322131726907631
2556,0.336563224890705,0.459246917871194,0.338912617403742,0.457669278068221,0.368379516095515,0.327329643593461,0.40432,0.3224828
2557,0.336571243479332,0.45926394451617,0.338922245766779,0.457679140230229,0.368410134831489,0.327337892243786,0.40432,0.3224828
2558,0.336567262102016,0.459289347214314,0.338934161670044,0.457693753444714,0.368432330012977,0.327349408457246,0.40432,0.3224828
2559,0.336580628741165,0.459311916290046,0.338959985733905,0.457699569387024,0.368461799080718,0.327355224857182,0.40432,0.3224828
2560,0.336583667069941,0.459344195639449,0.338974944290894,0.457708243404409,0.368486397337101,0.327366609498253,0.40432,0.3224828
2561,0.336585669469111,0.459367998591226,0.338987697849917,0.457716902950956,0.368518266893844,0.327374258545632,0.40451952191235,0.322769322709163
2562,0.336609630763762,0.45937097992394,0.339001769229772,0.457731450036019,0.368536191526671,0.327383905883814,0.40451952191235,0.322769322709163
2563,0.336618674692522,0.459378898345159,0.339017137126723,0.457749576524031,0.368564053925105,0.327401422028518,0.40451952191235,0.322769322709163
2564,0.336621417208638,0.459407951773572,0.339040531702827,0.457753706341191,0.368589155058943,0.327415274323827,0.40451952191235,0.322769322709163
2565,0.33661863610085,0.459428309069437,0.339044273108837,0.457774466778664,0.368609532299515,0.327420003303298,0.40451952191235,0.322769322709163
2566,0.336624826772751,0.459442294094621,0.339045726483559,0.457797246779581,0.368636359575501,0.327433696353255,0.404672222222222,0.323109126984127
2567,0.336640997403296,0.459460515942296,0.339048566555777,0.45781886055105,0.368664781418997,0.327443857957678,0.404672222222222,0.323109126984127
2568,0.336653692343799,0.459474830430273,0.33904664226533,0.457842339688614,0.368685152450565,0.327458498934572,0.404672222222222,0.323109126984127
2569,0.336657139680506,0.45949525557892,0.339057157940633,0.457858616816569,0.368713638805862,0.32746420143294,0.404672222222222,0.323109126984127
2570,0.336668430067698,0.459509568885025,0.339064017295243,0.457879804995245,0.368735326049397,0.32747409188872,0.404672222222222,0.323109126984127
2571,0.336683298122208,0.459518566029672,0.339080705485869,0.457889986771527,0.368760746301004,0.327486053286193,0.404818181818182,0.323462055335968
2572,0.336697087753641,0.459545066965114,0.339091480020415,0.457903137950596,0.368783614198229,0.327496714971918,0.404818181818182,0.323462055335968
2573,0.336682980165729,0.459580047316148,0.339090889534022,0.457919651566906,0.368805644901654,0.327506882282745,0.404818181818182,0.323462055335968
2574,0.33668876868381,0.459608163086524,0.339096887420537,0.457938616198407,0.368826240104846,0.327527906553494,0.404818181818182,0.323462055335968
2575,0.336693701371994,0.459637702288211,0.339114402902113,0.457947529638685,0.368852137893625,0.327541429923801,0.404818181818182,0.323462055335968
2576,0.336714247948369,0.459646663814557,0.339129041911756,0.457964992516067,0.368876832557867,0.32755837696692,0.40498937007874,0.323772047244095
2577,0.336720942852193,0.459661380422512,0.339132499677651,0.457984794490379,0.368898164374888,0.327580753696523,0.40498937007874,0.323772047244095
2578,0.33672698239119,0.459682020974545,0.339143288383831,0.457991961877257,0.368920482393156,0.327587017844622,0.40498937007874,0.323772047244095
2579,0.336739265519693,0.459701548279643,0.339154560266431,0.458017775871389,0.368945779516226,0.327597499655664,0.40498937007874,0.323772047244095
2580,0.336747759161053,0.459722259869726,0.339180965373237,0.458012226061197,0.368966152102274,0.327611282167464,0.40498937007874,0.323772047244095
2581,0.336753475938917,0.459739950903602,0.339189753611851,0.458027289189086,0.368986327798528,0.327621689277281,0.405125882352941,0.324103137254902
2582,0.336762979173608,0.459755297471661,0.339198932748213,0.458049096772798,0.369022278873036,0.32762612619338,0.405125882352941,0.324103137254902
2583,0.336764390239141,0.459773178625857,0.339217819750695,0.458059482922763,0.369037823464557,0.327638433875721,0.405125882352941,0.324103137254902
2584,0.336767675020736,0.459791936439581,0.339226974110893,0.458071517638229,0.369061702947886,0.327657403558679,0.405125882352941,0.324103137254902
2585,0.336765275750779,0.459817187628279,0.339238786590921,0.458090605136839,0.369083850448748,0.327666165971738,0.405125882352941,0.324103137254902
2586,0.336763962524708,0.459837662880619,0.339243434702042,0.458108094192475,0.369098155991076,0.327683063241068,0.405258984375,0.324446484375
2587,0.336768099649887,0.459853726341755,0.339254304873865,0.458119524395014,0.369128938885947,0.327690653747568,0.405258984375,0.324446484375
2588,0.336780400548598,0.45986720479191,0.339262282556316,0.458139596620999,0.369154151360263,0.327696132331504,0.405258984375,0.324446484375
2589,0.336792162938166,0.459878514001906,0.339274326067546,0.458157075546287,0.369190565880725,0.327705260231906,0.405258984375,0.324446484375
2590,0.336797765076188,0.459894671462329,0.33927418263002,0.458176205466589,0.36921293231274,0.327717224707327,0.405258984375,0.324446484375
2591,0.336812294537982,0.459902441967786,0.339276837542072,0.458204760599795,0.369230948931953,0.327729087775299,0.40539766536965,0.324774319066148
2592,0.336822052003295,0.459930574975545,0.339290571935527,0.45821671398746,0.369255502238122,0.327740348324417,0.40539766536965,0.324774319066148
2593,0.336833886602934,0.459944060988848,0.339300248511655,0.458227758308336,0.369282681108435,0.327749752366705,0.40539766536965,0.324774319066148
2594,0.336829153860454,0.4599725837122,0.339310628762931,0.458240260676124,0.369299305188858,0.327766116612718,0.40539766536965,0.324774319066148
2595,0.33682583489859,0.460002624723625,0.339318907411339,0.458256445148859,0.369315188708483,0.327778205765499,0.40539766536965,0.324774319066148
2596,0.336831631196219,0.460026364359821,0.339334889851731,0.458269345955237,0.369331587315804,0.3277947120284,0.405568217054264,0.325083333333333
2597,0.336849774394071,0.460039299466919,0.339337470435905,0.458287103368461,0.369355964866698,0.3278095764906,0.405568217054264,0.325083333333333
2598,0.336848999975951,0.460068095882587,0.339356425355734,0.458290066699199,0.369380626786868,0.327819758417557,0.405568217054264,0.325083333333333
2599,0.33685815960954,0.460085808130361,0.339370365952377,0.458293742355145,0.369403968009588,0.327826175599503,0.405568217054264,0.325083333333333
2600,0.336863620399996,0.460106786805868,0.339382541526988,0.458312715804757,0.369425228632192,0.327838228789459,0.405568217054264,0.325083333333333
2601,0.336871871341847,0.460118411844965,0.339379538771217,0.45834162882494,0.369446762359782,0.327856626822734,0.405739382239382,0.325389575289575
2602,0.336877591444153,0.460134335754446,0.339389062341685,0.458352259361088,0.369459662179488,0.327867470239711,0.405739382239382,0.325389575289575
2603,0.336889290832894,0.460153636953453,0.339394857073536,0.45837039499827,0.369483460984768,0.327885202329839,0.405739382239382,0.325389575289575
2604,0.336899514073693,0.460177915598196,0.339400769117654,0.458393333247167,0.36951331898665,0.327889911817872,0.405739382239382,0.325389575289575
2605,0.336906825529209,0.460192473327702,0.339404766319429,0.458412121295793,0.369534040765409,0.327902103343493,0.405739382239382,0.325389575289575
2606,0.336919029083644,0.460205497992282,0.33941360346605,0.458425551529709,0.369555879821125,0.327927655202071,0.405886538461538,0.325710384615385
2607,0.336932942900084,0.460214719794106,0.339425252889826,0.458438368434939,0.369581083221634,0.327935600381973,0.405886538461538,0.325710384615385
2608,0.336939941277517,0.460227614102284,0.339439370497716,0.458446154709398,0.369608665316119,0.327948452053093,0.405886538461538,0.325710384615385
2609,0.336944582571289,0.460243190107394,0.339435895170075,0.458468362907908,0.369631776820005,0.327962124902217,0.405886538461538,0.325710384615385
2610,0.336956069564017,0.460256325455128,0.339446918375811,0.458487073812927,0.369653070805851,0.327976184106279,0.405886538461538,0.325710384615385
2611,0.336971374551492,0.460272318349501,0.339465343387203,0.458500742702791,0.369665668138913,0.327990264118379,0.406061685823755,0.326005747126437
2612,0.336976548227939,0.460298100570138,0.339475710783531,0.458515637376952,0.369697393703865,0.327996877403508,0.406061685823755,0.326005747126437
2613,0.336977753203964,0.460328200779278,0.339489998190262,0.458523442568608,0.369714559204578,0.328014436311043,0.406061685823755,0.326005747126437
2614,0.336989343916971,0.460351004193876,0.339495932417221,0.458534930081722,0.36973678139395,0.32802456437697,0.406061685823755,0.326005747126437
2615,0.336994785878144,0.460373901171117,0.339507778490896,0.458546969769358,0.36975670535545,0.328031968753542,0.406061685823755,0.326005747126437
2616,0.33699974942498,0.460393573748763,0.339511635226765,0.458562940473218,0.369785318931368,0.328036702519156,0.406179389312977,0.326353435114504
2617,0.336994761549505,0.460416827729494,0.339515914209801,0.458583385701497,0.369806732522397,0.328047895055587,0.406179389312977,0.326353435114504
2618,0.337006632278367,0.460428372223658,0.339519292559783,0.458595562574326,0.369833322138433,0.32805952544696,0.406179389312977,0.326353435114504
2619,0.33701081579235,0.46045307825702,0.339528190194239,0.458609503548645,0.369855670884273,0.328070120493995,0.406179389312977,0.326353435114504
2620,0.337016769491808,0.460474741842923,0.339546483232388,0.458620788799911,0.369880463590194,0.328088097610429,0.406179389312977,0.326353435114504
2621,0.337018979140006,0.46049696780344,0.339552668588419,0.458644168104601,0.369896127800064,0.328098642125582,0.406344106463878,0.326657414448669
2622,0.337022418918567,0.460518451624104,0.339565996319805,0.45865427956587,0.36991579150694,0.328115641905154,0.406344106463878,0.326657414448669
2623,0.337033501698098,0.460535104801399,0.339575421349912,0.458670399318849,0.369943911571455,0.328125785250959,0.406344106463878,0.326657414448669
2624,0.337044386719667,0.460554495254034,0.33958869790114,0.458688464051546,0.369965111958947,0.328137603550744,0.406344106463878,0.326657414448669
2625,0.337053258658828,0.460567905574403,0.33959665122912,0.458703416197435,0.370002624434779,0.328134556648952,0.406344106463878,0.326657414448669
2626,0.337056054482068,0.460582171704841,0.339607396292475,0.458720921455204,0.370030940355033,0.328144524303599,0.406517045454545,0.326964393939394
2627,0.337061122810332,0.460596529384942,0.339612253335269,0.458736577957133,0.370055893287978,0.328157200385113,0.406517045454545,0.326964393939394
2628,0.337076469242189,0.460608194321907,0.339627196805959,0.458746321274437,0.370080489986641,0.328170033234322,0.406517045454545,0.326964393939394
2629,0.337081141809297,0.460633579387411,0.339638127198969,0.458755742573745,0.370092244596952,0.328184073516869,0.406517045454545,0.326964393939394
2630,0.337085721355604,0.460649032089551,0.339647016272913,0.458770763656284,0.370107840799117,0.328199569854589,0.406517045454545,0.326964393939394
2631,0.337101417733196,0.460661699357917,0.33966286977859,0.458785568470152,0.370134658918293,0.328200972307205,0.406649433962264,0.327300754716981
2632,0.337109835044759,0.460675817454529,0.339669725292496,0.458812324302955,0.37015807852395,0.328211438148895,0.406649433962264,0.327300754716981
2633,0.337106803241144,0.460700874270791,0.339691145062168,0.458810614980454,0.370184944789476,0.328220876074386,0.406649433962264,0.327300754716981
2634,0.337109920267764,0.460724782287241,0.339697137859414,0.458826387648909,0.370214098769716,0.32823267673836,0.406649433962264,0.327300754716981
2635,0.337108986670571,0.46075029478039,0.339703443667593,0.458835028550903,0.370241906922711,0.328237354863685,0.406649433962264,0.327300754716981
2636,0.337106775563913,0.460774438299257,0.33971142341721,0.458849879157116,0.370248580026328,0.328251869431176,0.406786466165413,0.327636842105263
2637,0.337121615781426,0.460784966821379,0.339718076395115,0.458855589506491,0.370262850494858,0.32827491658329,0.406786466165413,0.327636842105263
2638,0.337128210878986,0.460796351941438,0.339739513548083,0.458861372073732,0.370281966945716,0.328284668059854,0.406786466165413,0.327636842105263
2639,0.337137127052565,0.460807181245796,0.339744858839697,0.458878751465471,0.370308519813245,0.328304679234666,0.406786466165413,0.327636842105263
2640,0.337133234927628,0.460834517876763,0.339759453953816,0.458882851803685,0.370333408525251,0.328319924065645,0.406786466165413,0.327636842105263
2641,0.337137799588733,0.460861910563345,0.339765448204104,0.458905688940048,0.370360925044741,0.328331080847424,0.406961797752809,0.327935580524344
2642,0.337149473588755,0.460872199766438,0.339773437935551,0.458926617067178,0.37037556047848,0.32833564868075,0.406961797752809,0.327935580524344
2643,0.337156010151515,0.460894674430547,0.339781992744323,0.458950077551018,0.370393849526933,0.328352693047439,0.406961797752809,0.327935580524344
2644,0.337175596201759,0.460898117019965,0.339798111400386,0.458963336673308,0.370418077456514,0.32836626120335,0.406961797752809,0.327935580524344
2645,0.337176609512104,0.460916556560768,0.339802477823119,0.45898593326471,0.370435470034401,0.328387367610649,0.406961797752809,0.327935580524344
2646,0.33717671352123,0.460933556755094,0.339811810229384,0.459004846189628,0.370452588291766,0.32840317387621,0.407121268656716,0.328251119402985
2647,0.337187520553716,0.460954053482262,0.339814831134489,0.459021615045256,0.370477806148252,0.328410818166724,0.407121268656716,0.328251119402985
2648,0.337194521412043,0.460966458122617,0.339819546454951,0.459035731345252,0.370498176382357,0.328419026071142,0.407121268656716,0.328251119402985
2649,0.337215229635335,0.460977752603296,0.339825689580329,0.459056747622158,0.370518758144539,0.328430495217256,0.407121268656716,0.328251119402985
2650,0.337222795530734,0.460992802532694,0.339841234713252,0.45906776800749,0.370553597627074,0.328435446806851,0.407121268656716,0.328251119402985
2651,0.337226135664494,0.461012264998937,0.339846040281132,0.459083770396234,0.370580811507604,0.32844742130982,0.407299256505576,0.328547955390334
2652,0.337234997713782,0.461019181063385,0.339853149885268,0.459100896588,0.370605939267752,0.32845882583414,0.407299256505576,0.328547955390334
2653,0.337234389191219,0.461042934897173,0.339862296725649,0.459117734463087,0.370632242620283,0.328469815182542,0.407299256505576,0.328547955390334
2654,0.337234801213746,0.4610677206198,0.339875433789315,0.459130875690615,0.370648559424292,0.328485069868257,0.407299256505576,0.328547955390334
2655,0.337235699166016,0.461096545124412,0.339892389265024,0.459131159656128,0.370662536484436,0.328503721913131,0.407299256505576,0.328547955390334
2656,0.337240657168525,0.461112699256243,0.339908570783796,0.459140816785082,0.370694100500717,0.328510302811325,0.407461481481481,0.328870740740741
2657,0.337244637284096,0.461129934191012,0.339914112609855,0.459160947987927,0.370719269819855,0.328521776426694,0.407461481481481,0.328870740740741
2658,0.337255514562812,0.461149853648866,0.339912797228289,0.459181776448029,0.370740289563237,0.328536435777163,0.407461481481481,0.328870740740741
2659,0.337259208511134,0.461169757542416,0.339923671284255,0.459191347263149,0.370765532794707,0.328546243092513,0.407461481481481,0.328870740740741
2660,0.33726519701815,0.461193486404789,0.339924606087031,0.459211560449715,0.370778330503348,0.32856571745917,0.407461481481481,0.328870740740741
2661,0.337279964861582,0.461206745134427,0.339942888794885,0.459210327056882,0.370793068526429,0.328590204746926,0.407630996309963,0.329182656826568
2662,0.337285682652713,0.461227367585177,0.339948815033691,0.459225983826977,0.370812719014624,0.328597922001316,0.407630996309963,0.329182656826568
2663,0.337298840925563,0.461238671784891,0.339958416168938,0.459236828716481,0.370834381719237,0.328606504548661,0.407630996309963,0.329182656826568
2664,0.337307795140856,0.461256094929414,0.339972305872327,0.459256307497643,0.370849401135536,0.328616847478937,0.407630996309963,0.329182656826568
2665,0.337325139299867,0.461254671549681,0.339983597738823,0.45927507132286,0.370867133955566,0.328630234706589,0.407630996309963,0.329182656826568
2666,0.337340960474279,0.461260929183994,0.339996807740104,0.459289051399837,0.370902736066031,0.32863132813992,0.407805882352941,0.329488602941177
2667,0.337344061518577,0.461277426655562,0.340002574403169,0.45930734059699,0.370931500866621,0.328645830657311,0.407805882352941,0.329488602941177
2668,0.337356998756322,0.461289399013276,0.340016554919265,0.459323648247023,0.370954729976182,0.328661952928829,0.407805882352941,0.329488602941177
2669,0.337354938057269,0.461309916838076,0.340026349488322,0.459342007817583,0.370972414962876,0.328676332099789,0.407805882352941,0.329488602941177
2670,0.337368872309616,0.461318318109295,0.34003054247718,0.459362642657186,0.370994771952707,0.328681127395784,0.407805882352941,0.329488602941177
2671,0.337380746165028,0.461337926669241,0.340038280918744,0.459379267118338,0.371015644933884,0.328693555410988,0.40799706959707,0.329780952380952
2672,0.337390647811431,0.46135348446132,0.340048544955755,0.459391786285624,0.371036587641145,0.328708675892382,0.40799706959707,0.329780952380952
2673,0.337404616542298,0.461368745932219,0.340059192099246,0.459405477030219,0.371069769526685,0.32871065576791,0.40799706959707,0.329780952380952
2674,0.337409982199834,0.461385582223703,0.340071712928178,0.459415346654097,0.371091094254602,0.328724787865567,0.40799706959707,0.329780952380952
2675,0.337418145046831,0.461404413157415,0.340086446676303,0.45942813085068,0.371105500118717,0.328733095230436,0.40799706959707,0.329780952380952
2676,0.337425084782326,0.46142405255337,0.340097876798691,0.459445218822738,0.371123213349579,0.328747690717605,0.408137591240876,0.330127372262774
2677,0.337434096667198,0.461440584396854,0.340103952954599,0.459463181900775,0.371143870325505,0.328755130412451,0.408137591240876,0.330127372262774
2678,0.337437787452172,0.461454195034592,0.34011495926773,0.459472517942294,0.371163118596375,0.328766514974752,0.408137591240876,0.330127372262774
2679,0.337436060851317,0.461483330908443,0.340118373357974,0.459486554024214,0.371186327194672,0.328779083819457,0.408137591240876,0.330127372262774
2680,0.337439993652857,0.461501428917149,0.340127768824191,0.459496400550507,0.371214124890083,0.328789628626111,0.408137591240876,0.330127372262774
2681,0.337448705332489,0.461512354061072,0.340134665940828,0.45950697395883,0.371227254835698,0.328800271213694,0.408302545454545,0.330451636363636
2682,0.337446311071386,0.461542898000007,0.340135280158519,0.459524894956199,0.371241523640791,0.328813867856605,0.408302545454545,0.330451636363636
2683,0.337454247101566,0.46155512577294,0.340149765862947,0.45954025117188,0.371272179287478,0.328814903256665,0.408302545454545,0.330451636363636
2684,0.337457347999392,0.461573922768652,0.340157024095477,0.459558713046638,0.371292434069532,0.328833683912633,0.408302545454545,0.330451636363636
2685,0.337468551401117,0.461590238492884,0.340154018118323,0.459580451536556,0.371318792637049,0.328851878693629,0.408302545454545,0.330451636363636
2686,0.337481324537518,0.46159247123907,0.340162806135873,0.459597838891131,0.371335481183209,0.328865481169998,0.408441666666667,0.330796376811594
2687,0.337496851868328,0.461599826537596,0.340165836368062,0.459618734795469,0.371346024971389,0.328883028029174,0.408441666666667,0.330796376811594
2688,0.337509375039978,0.461609470689022,0.340179528653519,0.459630354053717,0.371371050149456,0.328892810554959,0.408441666666667,0.330796376811594
2689,0.337525735651356,0.461624175862032,0.340196322103534,0.459639230192602,0.371389428427355,0.32891192319791,0.408441666666667,0.330796376811594
2690,0.337529314418393,0.46164637750621,0.340206622858778,0.459655871883364,0.371409868310716,0.328928077531539,0.408441666666667,0.330796376811594
2691,0.337535317251914,0.461657758616433,0.340209832351458,0.459672454627681,0.371431467301053,0.328937719339167,0.40858916967509,0.33113285198556
2692,0.337541629116374,0.461674904223157,0.340222192009905,0.459683009438003,0.371460019206947,0.328938961649743,0.40858916967509,0.33113285198556
2693,0.337549833771573,0.46169240379452,0.340227990223511,0.459704443275335,0.37147312909036,0.328951928053389,0.40858916967509,0.33113285198556
2694,0.337557246984522,0.461705326447226,0.340243660696148,0.459716757544825,0.371484922071806,0.328959104746118,0.40858916967509,0.33113285198556
2695,0.337565790537733,0.461720479705763,0.340256856084188,0.459727464704954,0.371507517789742,0.32896769739463,0.40858916967509,0.33113285198556
2696,0.337567193461268,0.46173839967359,0.340254547095337,0.459755881425765,0.371538660911209,0.328974727215346,0.408743165467626,0.331455755395683
2697,0.337565735035795,0.461766882353868,0.340258150536879,0.459770558910483,0.371559356053827,0.328983942265506,0.408743165467626,0.331455755395683
2698,0.337564730872274,0.461790816984467,0.340269619678732,0.459778055967092,0.371571644580336,0.328995503524835,0.408743165467626,0.331455755395683
2699,0.337573641203789,0.461804281450504,0.34028102014608,0.459791158814742,0.371595286287505,0.329001311205601,0.408743165467626,0.331455755395683
2700,0.337583055561861,0.461821724276634,0.340293190112604,0.459797718618724,0.371614054623445,0.329014892809354,0.408743165467626,0.331455755395683
2701,0.337586668416644,0.461842439144292,0.34030893363819,0.45980358450027,0.371632197077483,0.329029041113853,0.408896774193548,0.331773835125448
2702,0.337596595042545,0.461855904665301,0.340319456576007,0.459818876300211,0.371648873137461,0.329041670408171,0.408896774193548,0.331773835125448
2703,0.337604265785423,0.46187222052041,0.340330399759399,0.459834720709856,0.371673346284437,0.329053961280313,0.408896774193548,0.331773835125448
2704,0.337609349561986,0.46188997992915,0.340332688563801,0.459850813884784,0.371706782380852,0.329059452507715,0.408896774193548,0.331773835125448
2705,0.337619978215612,0.461904653738491,0.340340723632161,0.459878013261745,0.371721884772928,0.329074845355149,0.408896774193548,0.331773835125448
2706,0.337624886698482,0.461923916061799,0.340349301444609,0.459888295346947,0.371738537367004,0.329090774722304,0.409066071428571,0.332079285714286
2707,0.337629969439455,0.461941881532071,0.340357082970797,0.459905873417415,0.371759101327436,0.329098584253816,0.409066071428571,0.332079285714286
2708,0.337642731892648,0.461954607114041,0.340356952601633,0.459931937906838,0.371781638760428,0.329115416645343,0.409066071428571,0.332079285714286
2709,0.337653333360166,0.461977239860731,0.340367895802375,0.45993785546805,0.371807994721401,0.329127623653777,0.409066071428571,0.332079285714286
2710,0.33766500962526,0.461995327964851,0.340367434201304,0.459959299946074,0.371817547789954,0.329140496792395,0.409066071428571,0.332079285714286
2711,0.337660958781325,0.462004806298064,0.34037818460813,0.459981764042108,0.371833007856362,0.329154317670851,0.409228113879004,0.332392170818505
2712,0.337667677657103,0.462022666660323,0.340381321451842,0.459998320961307,0.37184835331416,0.329167804037139,0.409228113879004,0.332392170818505
2713,0.337681268429886,0.462029622542599,0.34038790037753,0.460010330118765,0.371870283199422,0.329175907412432,0.409228113879004,0.332392170818505
2714,0.337688024501184,0.462049540409893,0.340393661832074,0.460035200311327,0.371902619948179,0.32917826129614,0.409228113879004,0.332392170818505
2715,0.337688088176493,0.46207294100809,0.3403986513375,0.460050327497817,0.371926946681595,0.32919099081621,0.409228113879004,0.332392170818505
2716,0.337693622575033,0.462090495207228,0.34040123652812,0.460059894032785,0.371955250943846,0.329194614220302,0.409363120567376,0.332728368794326
2717,0.33770773184291,0.462101207608745,0.340402448345638,0.460079061333896,0.371978684183558,0.329208099901791,0.409363120567376,0.332728368794326
2718,0.337704756782609,0.462129212447112,0.340420421283756,0.46008263229218,0.371995438598508,0.329221471228223,0.409363120567376,0.332728368794326
2719,0.337715047892677,0.462142756281087,0.34042859438512,0.460095773822981,0.37201924233097,0.329230752694166,0.409363120567376,0.332728368794326
2720,0.337724473091775,0.462160241950454,0.340444213346606,0.460100169606761,0.37204611813794,0.329239138114215,0.409363120567376,0.332728368794326
2721,0.337730178174163,0.462167386075238,0.34044880383505,0.460111637977569,0.37206248523904,0.329257128648874,0.409511660777385,0.33306183745583
2722,0.337745471949544,0.462173001348005,0.34045752138721,0.460134221515338,0.372079499528828,0.32927308396814,0.409511660777385,0.33306183745583
2723,0.337756506759992,0.462188820493763,0.340465050607587,0.460147109411137,0.372099410441498,0.329285766550998,0.409511660777385,0.33306183745583
2724,0.337771247878454,0.462202524730553,0.340477734094341,0.460169954911678,0.372120808128749,0.329294842079153,0.409511660777385,0.33306183745583
2725,0.3377695501601,0.462218127879149,0.340483926264676,0.460182967555576,0.372138589694636,0.329307498795118,0.409511660777385,0.33306183745583
2726,0.337774902995764,0.46223832718453,0.340493224089469,0.460200326473523,0.372154444019731,0.329317887296567,0.409676408450704,0.333377112676056
2727,0.337778206825514,0.462255308264032,0.340506322986317,0.460212770240164,0.372178151600817,0.329328478389813,0.409676408450704,0.333377112676056
2728,0.337789027325631,0.462274081229761,0.340514473596232,0.460229826312794,0.372202242926368,0.329331652583002,0.409676408450704,0.333377112676056
2729,0.337802817086196,0.462287709821451,0.340524491316481,0.460240779789046,0.372215773725608,0.329347898822316,0.409676408450704,0.333377112676056
2730,0.33782020225432,0.46229206604508,0.340527939052959,0.460259468511626,0.372242049883385,0.329356420889638,0.409676408450704,0.333377112676056
2731,0.337828837427262,0.462307422602038,0.340534897426967,0.46027614851401,0.372251964254096,0.329374869201297,0.409828070175439,0.333705263157895
2732,0.337832018260685,0.462325038583184,0.340536900931566,0.460293270296251,0.372278329008332,0.32937321960628,0.409828070175439,0.333705263157895
2733,0.33783206966034,0.462346721770737,0.340550215329673,0.460305104427352,0.372309915265865,0.329374177289302,0.409828070175439,0.333705263157895
2734,0.337832473134572,0.462366933119836,0.340565260092181,0.460314509721949,0.372337499017594,0.32938036932037,0.409828070175439,0.333705263157895
2735,0.337834817048844,0.462383886192851,0.340568785660783,0.460325799563899,0.372366389645938,0.329394025817599,0.409828070175439,0.333705263157895
2736,0.337851033800528,0.462388527751978,0.340576821756398,0.460341637951198,0.372390434608127,0.32940759931419,0.409987412587413,0.334023776223776
2737,0.337857608022915,0.462406025498192,0.340577996900091,0.460363982096093,0.372417581832862,0.329416133349218,0.409987412587413,0.334023776223776
2738,0.337857569666963,0.46242784875594,0.34058325913884,0.460378440862606,0.372444178869693,0.329424693052363,0.409987412587413,0.334023776223776
2739,0.337857914938193,0.462445796138233,0.340589919756917,0.460390807169589,0.372461627813977,0.329440482128355,0.409987412587413,0.334023776223776
2740,0.337866872733559,0.46245595398294,0.340593042821822,0.460415456319476,0.372488307726297,0.329443745694172,0.409987412587413,0.334023776223776
2741,0.33787498565776,0.462474489668765,0.340597678133933,0.460432007089832,0.372508325377464,0.329454451432914,0.410123344947735,0.33435331010453
2742,0.337886483413254,0.462487279663523,0.340614904826476,0.46043167612312,0.372526721584265,0.329470395656436,0.410123344947735,0.33435331010453
2743,0.337888901471161,0.462503726397422,0.340623049644555,0.460445077757383,0.372544407041801,0.329484589049136,0.410123344947735,0.33435331010453
2744,0.337895195090291,0.462525010631342,0.340636407099659,0.460459968447995,0.372573007914216,0.329489117058462,0.410123344947735,0.33435331010453
2745,0.33790329011154,0.462541713518614,0.34064664886765,0.460479158218465,0.372593700661555,0.329502390941145,0.410123344947735,0.33435331010453
2746,0.337912433390642,0.462556788548895,0.340661893568524,0.460489733680501,0.37260930925881,0.329514125252612,0.410273958333333,0.334678819444444
2747,0.33791753547033,0.462577499023174,0.340662152140236,0.460513578626322,0.372631778453052,0.329526092420309,0.410273958333333,0.334678819444444
2748,0.33792265168631,0.462602388548879,0.340663001827139,0.460528095586269,0.372655210746066,0.329534674056545,0.410273958333333,0.334678819444444
2749,0.337928635299842,0.462616423270125,0.340672131551449,0.460549199785738,0.372667940554842,0.329550380325643,0.410273958333333,0.334678819444444
2750,0.337928857752132,0.462634085624651,0.340679299520161,0.460562566154725,0.372698343407999,0.329553589934112,0.410273958333333,0.334678819444444
2751,0.337940909146749,0.462647524077862,0.340698161501377,0.460571075790674,0.372714534521714,0.329567140173529,0.410450519031142,0.334988235294118
2752,0.337948764667813,0.462662838878483,0.340707653103547,0.460582391773845,0.372733804570494,0.329581061653409,0.410450519031142,0.334988235294118
2753,0.33795767804287,0.462676865258075,0.340719108031983,0.460595369917265,0.37275731433234,0.329586426817214,0.410450519031142,0.334988235294118
2754,0.337961725480743,0.462696214557394,0.340727278545688,0.460606679848171,0.372774990076818,0.329596655557759,0.410450519031142,0.334988235294118
2755,0.337968847223935,0.46271085489672,0.340729631415243,0.460630519596396,0.372793740460078,0.329604447696576,0.410450519031142,0.334988235294118
2756,0.337977963587277,0.462730295113266,0.340735416753304,0.46064905759272,0.372817707375512,0.329620096684426,0.410636551724138,0.335281724137931
2757,0.337993226279464,0.462744386577535,0.340750622018437,0.460660467023158,0.372836919279287,0.329627404265194,0.410636551724138,0.335281724137931
2758,0.337997681864996,0.46275913719395,0.34075339700765,0.460678002673861,0.372861560421907,0.329638513078025,0.410636551724138,0.335281724137931
2759,0.338001902082395,0.462775464000822,0.340755785398974,0.460690827729242,0.372885298732348,0.329646805249825,0.410636551724138,0.335281724137931
2760,0.338010618182159,0.462793162398856,0.340755611125306,0.460714957371673,0.3729062588927,0.329654793296766,0.410636551724138,0.335281724137931
2761,0.338018930295596,0.46279750856207,0.340772320186476,0.460711374671624,0.37292430266085,0.329659090430931,0.410801718213058,0.335596907216495
2762,0.338014177518518,0.462822157959671,0.340780209479224,0.460729205797789,0.372938770950947,0.3296711896481,0.410801718213058,0.335596907216495
2763,0.338022253147787,0.46283463677229,0.34078106582417,0.460752630183532,0.372957709038266,0.329691986136238,0.410801718213058,0.335596907216495
2764,0.338035881872181,0.462847436115995,0.340799827607585,0.460762818130055,0.372977768738976,0.329704756958525,0.410801718213058,0.335596907216495
2765,0.338043005848579,0.462862839788915,0.340810862363357,0.460781344604227,0.373000764555638,0.329711872775646,0.410801718213058,0.335596907216495
2766,0.338053422847693,0.462878267165466,0.340823115563672,0.460788309168448,0.373018058787642,0.329725607025412,0.410971917808219,0.33591095890411
2767,0.338065848048743,0.462884731325809,0.340830618452692,0.460803919206018,0.373038812656254,0.329734966999965,0.410971917808219,0.33591095890411
2768,0.338065295961046,0.462901851179846,0.34083259667912,0.460827295079454,0.37306565841729,0.329740807901073,0.410971917808219,0.33591095890411
2769,0.338074770666408,0.462918652365198,0.340839109258288,0.460838620659014,0.373093493083789,0.329745566512457,0.410971917808219,0.33591095890411
2770,0.338077130275806,0.462939856574577,0.340842811316435,0.460861042937155,0.373115269058548,0.329758050749478,0.410971917808219,0.33591095890411
2771,0.338084768144949,0.462954855308219,0.340846025402113,0.46087574989269,0.373143014240468,0.329765574753923,0.411131058020478,0.336225938566553
2772,0.338098418823526,0.462967805868283,0.340850917216135,0.460899586986886,0.373164153532382,0.329774939593661,0.411131058020478,0.336225938566553
2773,0.338112365972471,0.462984650597555,0.340866056696895,0.460904815833837,0.373180577124456,0.329785413676818,0.411131058020478,0.336225938566553
2774,0.338120342024146,0.46300440139154,0.340874006086515,0.460925144358053,0.373201775355177,0.329790481231889,0.411131058020478,0.336225938566553
2775,0.338124411625963,0.463020867790677,0.340869141225693,0.460948593942316,0.373229506167988,0.329796304283019,0.411131058020478,0.336225938566553
2776,0.33813755687321,0.463036430834939,0.340871535959929,0.460970585733265,0.373251130386534,0.329801718587013,0.411314965986395,0.33652619047619
2777,0.338139584234595,0.463054873773285,0.340879545495113,0.460990388592072,0.373270555682293,0.329814511691731,0.411314965986395,0.33652619047619
2778,0.338146114435781,0.463072869491444,0.340889409040029,0.460998239674163,0.3732947637198,0.329824152737354,0.411314965986395,0.33652619047619
2779,0.338154625755792,0.463083650937542,0.34089451543449,0.461010510540707,0.373313797507376,0.329838167980468,0.411314965986395,0.33652619047619
2780,0.33816572579072,0.463093781904018,0.340898384045011,0.461027948799878,0.37334220573233,0.32984132961217,0.411314965986395,0.33652619047619
2781,0.338170294055224,0.463108721291016,0.340907340600369,0.461044122448739,0.373361431213011,0.329854859673101,0.41146813559322,0.336851525423729
2782,0.33816989876643,0.463135092990978,0.340922191069174,0.461055730693764,0.37337626968505,0.329872205340463,0.41146813559322,0.336851525423729
2783,0.338181983224963,0.463142900473792,0.340926763814301,0.461069614055327,0.37340019589294,0.32987632528619,0.41146813559322,0.336851525423729
2784,0.338186197206948,0.463158643965933,0.340940320803544,0.46108138116937,0.373412686710841,0.329896135755565,0.41146813559322,0.336851525423729
2785,0.338195266740859,0.463174161229582,0.3409494078124,0.461094458135295,0.373429905803577,0.329907033753437,0.41146813559322,0.336851525423729
2786,0.338207368693898,0.463185695559698,0.340954137940812,0.461114728835851,0.373442154392602,0.329923082239547,0.411627702702703,0.337168581081081
2787,0.338213669404227,0.463205473837121,0.340952969096437,0.461139801500041,0.373459187337748,0.329927839153479,0.411627702702703,0.337168581081081
2788,0.338214114665512,0.463219551173355,0.340958309105101,0.461153946802797,0.37347859299647,0.329934116270809,0.411627702702703,0.337168581081081
2789,0.338210320721799,0.463246210269582,0.340963365389047,0.461169082718861,0.373503274138731,0.329939984337724,0.411627702702703,0.337168581081081
2790,0.338228066658864,0.463258279243096,0.340968719758646,0.461190945360269,0.373527591459658,0.329945393824677,0.411627702702703,0.337168581081081
2791,0.338238812378998,0.463269224156149,0.340977210696027,0.461203292222348,0.373550908134265,0.329959093215984,0.411830303030303,0.337436363636363
2792,0.338243980334195,0.463284898574127,0.340979888722659,0.461222764296315,0.373572765490105,0.329961931810385,0.411830303030303,0.337436363636363
2793,0.338249798180396,0.463300101295147,0.340982024674133,0.461243792327571,0.373601681209107,0.329971998393776,0.411830303030303,0.337436363636363
2794,0.338254197515447,0.463324681925852,0.340992184838746,0.461268139624167,0.373620720918916,0.32998113441492,0.411830303030303,0.337436363636363
2795,0.33825994574865,0.463345753945851,0.340998067048967,0.461288259526372,0.373637088911687,0.329989129608654,0.411830303030303,0.337436363636363
2796,0.338264392825156,0.463361465924575,0.34100012490741,0.4613001115848,0.373656892547745,0.329997912238585,0.411975838926175,0.33776711409396
2797,0.338277035912337,0.463376718298852,0.341013298239842,0.461309582776157,0.373686154741446,0.330003114897578,0.411975838926175,0.33776711409396
2798,0.338283989790436,0.463381750999112,0.341028442466032,0.461317085142796,0.373704854680423,0.330008203779996,0.411975838926175,0.33776711409396
2799,0.33828997458377,0.463396619858326,0.34103365393187,0.46133173680832,0.373721234981868,0.330019894303477,0.411975838926175,0.33776711409396
2800,0.338294761324073,0.463413985928357,0.341042637291563,0.461344296094051,0.373745184661939,0.330033649967897,0.411975838926175,0.33776711409396
2801,0.338307916112587,0.463432445694367,0.34105272419166,0.461351465455256,0.373758029483727,0.330051682784575,0.412149163879598,0.338074581939799
2802,0.33831484855207,0.463446508141389,0.341058005100095,0.461371745624596,0.373774587680237,0.330058258011071,0.412149163879598,0.338074581939799
2803,0.338320648555446,0.463465413423412,0.341065205143666,0.461383704623739,0.373797433019882,0.330065734299505,0.412149163879598,0.338074581939799
2804,0.338324806244161,0.463482869132707,0.341068028248222,0.461402675912343,0.373828538633113,0.330070796415896,0.412149163879598,0.338074581939799
2805,0.338323128254859,0.463505124908116,0.341077760788012,0.461415833397091,0.373846269833528,0.33007964274185,0.412149163879598,0.338074581939799
2806,0.338332894713465,0.463514212208644,0.341087399075477,0.461424867919526,0.373853773102009,0.330098338370933,0.412300333333333,0.338401666666667
2807,0.338345935335787,0.463527259973379,0.341097228420006,0.461434868754333,0.37386921872536,0.330103515292463,0.412300333333333,0.338401666666667
2808,0.33835130029333,0.463538913725201,0.341104691071595,0.461452176949004,0.373894215428015,0.330111599095674,0.412300333333333,0.338401666666667
2809,0.33835944211929,0.463554839169834,0.341112415936941,0.46146738009148,0.373912097892292,0.330117988732003,0.412300333333333,0.338401666666667
2810,0.338358915981462,0.463579443034015,0.341125820058106,0.461480758469331,0.373929927386384,0.330128803477296,0.412300333333333,0.338401666666667
2811,0.338370376463976,0.463594538758648,0.341132249733383,0.461501851682584,0.373949031075021,0.330133831493444,0.412466445182724,0.338706644518272
2812,0.338373181663729,0.463619148883393,0.341132757065765,0.461516707524129,0.373964464038883,0.330145087630406,0.412466445182724,0.338706644518272
2813,0.338383598515341,0.463633166430187,0.341156482096746,0.461524376585759,0.373986904186701,0.330150669749518,0.412466445182724,0.338706644518272
2814,0.338389973359003,0.463651736084816,0.34117072590565,0.46154102004318,0.374013577387437,0.330157609569994,0.412466445182724,0.338706644518272
2815,0.338402163313505,0.463657862237277,0.341173040736656,0.461559210024136,0.37403579181299,0.330168540314765,0.412466445182724,0.338706644518272
2816,0.33841118220595,0.463666893997701,0.341182866110482,0.461575994697284,0.374054463631226,0.330183527118787,0.412634437086093,0.339008278145695
2817,0.338423039701031,0.463676800079108,0.341189797159769,0.461595951118236,0.374075692571859,0.330197663021068,0.412634437086093,0.339008278145695
2818,0.338432555267013,0.463688994287789,0.341191266681829,0.46161864354772,0.37409402967769,0.330215797216831,0.412634437086093,0.339008278145695
2819,0.338438761939437,0.463704400704505,0.341199426026793,0.46163058004307,0.374123302823714,0.330217589688168,0.412634437086093,0.339008278145695
2820,0.338443881608943,0.463721657117986,0.341210352559567,0.461642303957316,0.374143056948953,0.330233978528634,0.412634437086093,0.339008278145695
2821,0.338452002734852,0.463737523703085,0.341216033891237,0.461659483665634,0.374160146970491,0.330246958713101,0.412805610561056,0.339309570957096
2822,0.338453823738818,0.463757254182534,0.341228332748139,0.461667420261559,0.374181694564947,0.330251664577699,0.412805610561056,0.339309570957096
2823,0.338467463997999,0.463772264131716,0.341238014202424,0.461674623460393,0.374197792732403,0.330259038283236,0.412805610561056,0.339309570957096
2824,0.338479979941818,0.463785682337261,0.341246228218221,0.461696069257273,0.374218704989328,0.330266976708449,0.412805610561056,0.339309570957096
2825,0.33848239821317,0.463814262962361,0.341252533698672,0.461712153629465,0.374236339607315,0.330279345917874,0.412805610561056,0.339309570957096
2826,0.338499091835916,0.463827383573632,0.341261258357925,0.461725552126545,0.37426176163036,0.330288710176245,0.412962171052631,0.339618092105263
2827,0.338505121074181,0.463840331772967,0.341274635624246,0.461735276191728,0.374280030964839,0.33029592272554,0.412962171052631,0.339618092105263
2828,0.338509842037064,0.46385725154104,0.341282700753601,0.461748938129493,0.374298016300595,0.330310605172974,0.412962171052631,0.339618092105263
2829,0.338512385660032,0.463869732963757,0.341297274204014,0.461751314087418,0.3743099481859,0.330323535923567,0.412962171052631,0.339618092105263
2830,0.338520267345551,0.463884929617922,0.341299712656424,0.461765476416424,0.374327492859461,0.330326200090667,0.412962171052631,0.339618092105263
2831,0.338525187828926,0.463901959027452,0.341316640676363,0.461772133448018,0.374344529239968,0.330337863811874,0.41312,0.339925573770492
2832,0.338526979854148,0.463913540408864,0.341327034272608,0.461791690681497,0.374366162085857,0.330350055763878,0.41312,0.339925573770492
2833,0.338536550356602,0.463930229720051,0.341338106444962,0.461805498130416,0.374384999667275,0.330357154569639,0.41312,0.339925573770492
2834,0.33854571471737,0.463951004465494,0.341338594682724,0.461830684852838,0.374410457709052,0.330370360164311,0.41312,0.339925573770492
2835,0.338553148036876,0.463964119104015,0.341340181816175,0.46184515361194,0.374430922284927,0.330379205537105,0.41312,0.339925573770492
2836,0.338574481837959,0.463973393141274,0.341343269704206,0.461868952308184,0.374455207464999,0.330384533990844,0.413296405228758,0.340217973856209
2837,0.338581712344227,0.463984513791815,0.341358981121197,0.461875783939906,0.374483939219371,0.330383655879476,0.413296405228758,0.340217973856209
2838,0.338588587436468,0.46399854457487,0.341364151289725,0.461888997025983,0.374502013830414,0.330394556562652,0.413296405228758,0.340217973856209
2839,0.338589770745139,0.46401421091931,0.341369766482397,0.461899601814586,0.374525077665384,0.330403855773604,0.413296405228758,0.340217973856209
2840,0.338594781655916,0.464025615870326,0.341377875523707,0.461913695969283,0.374545488377295,0.330412368128136,0.413296405228758,0.340217973856209
2841,0.338602985492514,0.464032021829382,0.341387307703335,0.461927578696005,0.374576920479017,0.330414986609619,0.413460586319218,0.340513029315961
2842,0.338613002624874,0.464047003584422,0.341393654862186,0.461946426106837,0.374593192143025,0.330426576083349,0.413460586319218,0.340513029315961
2843,0.338619964842406,0.464056419928175,0.341402913849995,0.461955594213485,0.374613031113032,0.330433658472907,0.413460586319218,0.340513029315961
2844,0.33862264675851,0.464080854913536,0.341408221688624,0.46197553103119,0.374636630185016,0.330440199762728,0.413460586319218,0.340513029315961
2845,0.338632728093561,0.464102392205155,0.341419786477817,0.461985913784302,0.374651742603265,0.330449878126323,0.413460586319218,0.340513029315961
2846,0.33863858983939,0.464115162022759,0.341433900780823,0.461994577059737,0.374670753197811,0.330458947658999,0.413613311688312,0.340825649350649
2847,0.338643326570615,0.464129644877824,0.341444087294825,0.462001767574152,0.374680707801459,0.33048036278693,0.413613311688312,0.340825649350649
2848,0.338661480356302,0.464131351041742,0.341452922736786,0.462009830357738,0.374695192649162,0.330488356620765,0.413613311688312,0.340825649350649
2849,0.338666932420156,0.464142593657987,0.341455637213022,0.462026452694369,0.374716804690789,0.330495761862746,0.413613311688312,0.340825649350649
2850,0.338673505646804,0.464167050158979,0.341466025792193,0.462043304799291,0.374737271553638,0.330500636207049,0.413613311688312,0.340825649350649
2851,0.338675252959852,0.464186133644195,0.341476201964343,0.462054140887997,0.37476006987785,0.330505993876231,0.413747572815534,0.341149514563107
2852,0.338684370477711,0.464195481629572,0.341487595705288,0.462070712946964,0.37478142150566,0.33051288887185,0.413747572815534,0.341149514563107
2853,0.33869453163851,0.464210013238065,0.341489023382685,0.462089084906833,0.374801860355294,0.33052739596483,0.413747572815534,0.341149514563107
2854,0.338705505312073,0.464216135641664,0.341495661959367,0.462109281785599,0.374824150871316,0.330534508374514,0.413747572815534,0.341149514563107
2855,0.338712482872656,0.464232748069758,0.341503706312609,0.462123983754647,0.374845742294216,0.330553014294298,0.413747572815534,0.341149514563107
2856,0.338713677225484,0.46425692331859,0.341505560074152,0.462144664274766,0.37486284178188,0.33056009954064,0.413901935483871,0.341453870967742
2857,0.338710305742595,0.464277726620947,0.341509586559381,0.462163889191999,0.37488221047252,0.330570911718135,0.413901935483871,0.341453870967742
2858,0.33871389288027,0.46429603679855,0.341514356540978,0.462179992927197,0.374903336131182,0.330578305994604,0.413901935483871,0.341453870967742
2859,0.33872624436593,0.464305160568442,0.341523098966379,0.46219597309672,0.374923300606017,0.330590376899346,0.413901935483871,0.341453870967742
2860,0.338735885943,0.464318821559225,0.341532630825296,0.462214338140732,0.374941749670697,0.330600513870982,0.413901935483871,0.341453870967742
2861,0.338737392241417,0.464338402453507,0.34154990483826,0.462219058619033,0.374969121499145,0.330604924418735,0.414084565916399,0.341743408360129
2862,0.338748850083097,0.464346803701993,0.341561039356613,0.462231533904395,0.374986689527021,0.330616730834506,0.414084565916399,0.341743408360129
2863,0.338757081177236,0.464354820848557,0.341568886152471,0.462235370631009,0.375000554256818,0.330628469963484,0.414084565916399,0.341743408360129
2864,0.338775669920726,0.464356512644442,0.341577257725463,0.462250283019027,0.375019320972937,0.330630785782824,0.414084565916399,0.341743408360129
2865,0.338775861103508,0.464372882149193,0.341587108085273,0.46225618183733,0.375029212498618,0.330641513126071,0.414084565916399,0.341743408360129
2866,0.338792956455248,0.464378958435703,0.341594948929834,0.46226990596403,0.375055835381474,0.330644775615524,0.414245192307692,0.34205032051282
2867,0.338804441107876,0.464386633537717,0.341604174201028,0.462284163448564,0.375069460955115,0.330662394717463,0.414245192307692,0.34205032051282
2868,0.338815624597715,0.464400992260922,0.341617757874937,0.462292315056369,0.375086965685697,0.330673549499138,0.414245192307692,0.34205032051282
2869,0.338820594538893,0.464424615039327,0.341622120748036,0.462309005684254,0.375104049092625,0.33068283449387,0.414245192307692,0.34205032051282
2870,0.338831927371312,0.464434738886775,0.341626611652183,0.462324125992136,0.375133557949585,0.330688793494053,0.414245192307692,0.34205032051282
2871,0.338839089194899,0.464449428721613,0.341636096148892,0.462337680648889,0.375152835051149,0.330697165600469,0.414422044728434,0.342330670926518
2872,0.338847621767652,0.464461183402585,0.34165177205463,0.462352393585234,0.37516873646172,0.330707997295536,0.414422044728434,0.342330670926518
2873,0.338859410091666,0.464472119682961,0.341663912429221,0.462359067042454,0.37519371757267,0.33071559419917,0.414422044728434,0.342330670926518
2874,0.338859604142066,0.464487124480304,0.341671181039107,0.46237120386807,0.375202929091029,0.330735013871315,0.414422044728434,0.342330670926518
2875,0.338865851927658,0.464503137468539,0.341684703328318,0.462380339293264,0.375218633208594,0.330745657450566,0.414422044728434,0.342330670926518
2876,0.338868197686521,0.464522089015253,0.341692920068851,0.462388646217068,0.37523870149144,0.330759535923585,0.414606687898089,0.342610191082803
2877,0.338867636480057,0.464543863218021,0.341701312938331,0.462404896998269,0.37526094846949,0.330765735035676,0.414606687898089,0.342610191082803
2878,0.338874245849562,0.46455977439538,0.341705069461081,0.46242793843911,0.375277114979159,0.330777467779239,0.414606687898089,0.342610191082803
2879,0.338887148641421,0.464561041225298,0.341714010841197,0.462443727783199,0.37530105220489,0.330779250446745,0.414606687898089,0.342610191082803
2880,0.338889059679613,0.464574587930868,0.341720294768572,0.462457919368237,0.375320727940231,0.330789621428925,0.414606687898089,0.342610191082803
2881,0.338905829200959,0.464582295398565,0.341730798450209,0.462473144349876,0.375335870051641,0.330798429278669,0.414772380952381,0.342907619047619
2882,0.338898043298418,0.46460821976016,0.341740677174763,0.462482418409869,0.375361215247435,0.330802894116488,0.414772380952381,0.342907619047619
2883,0.338912971016586,0.464613103710109,0.341745851040918,0.462498987574696,0.375386930266603,0.330807427009622,0.414772380952381,0.342907619047619
2884,0.338921389064636,0.464627140255974,0.341751394393003,0.462510649490445,0.375405192374257,0.330814073412813,0.414772380952381,0.342907619047619
2885,0.338929377806065,0.464637469499359,0.341752868309542,0.462529299781853,0.375429656239696,0.330820811247583,0.414772380952381,0.342907619047619
2886,0.338947183613654,0.464648315609046,0.341761529478165,0.462540168695551,0.375446451573271,0.330830367419255,0.414933544303797,0.34320917721519
2887,0.338953707043293,0.464666557804791,0.341771314695008,0.462552881045404,0.375466882250403,0.33083777258586,0.414933544303797,0.34320917721519
2888,0.338967293744609,0.464680789966134,0.341782143929866,0.462564417080449,0.375479225182591,0.330853338283123,0.414933544303797,0.34320917721519
2889,0.338973592615993,0.464696364690023,0.34179371610828,0.4625655252848,0.37548815978629,0.330868295532464,0.414933544303797,0.34320917721519
2890,0.338979526799131,0.464719346007152,0.341799964759746,0.462579126208357,0.375515838548846,0.330871085154522,0.414933544303797,0.34320917721519
2891,0.338973921026402,0.464739506878089,0.341804127379694,0.462598204549766,0.37553739499049,0.330878501080607,0.415092429022082,0.343519242902208
2892,0.338991889682578,0.46474048045162,0.341810104488457,0.462616113013833,0.375551297005089,0.33089503232767,0.415092429022082,0.343519242902208
2893,0.338999242455118,0.464748912517429,0.341820348548157,0.462622083574511,0.375571756750471,0.330901986551448,0.415092429022082,0.343519242902208
2894,0.339007697746571,0.464766063487843,0.341824718155683,0.462634553258472,0.375587223711066,0.330908567614599,0.415092429022082,0.343519242902208
2895,0.339011676879749,0.464790394977106,0.341834677092021,0.462643855214207,0.375610313176662,0.330919019770929,0.415092429022082,0.343519242902208
2896,0.339020302471179,0.464804068043268,0.341839456894022,0.462659974632391,0.37563829814686,0.330929056757066,0.415274213836478,0.343806918238994
2897,0.33902826731655,0.464823025868858,0.341840909179373,0.462675600310472,0.375656266449588,0.330939593941676,0.415274213836478,0.343806918238994
2898,0.339036563562512,0.464837057325223,0.341848026489057,0.462687916925867,0.375671514453205,0.33094639130111,0.415274213836478,0.343806918238994
2899,0.33904569215691,0.464847431576209,0.341852374136241,0.462705672982935,0.375687266024717,0.330953031837698,0.415274213836478,0.343806918238994
2900,0.339053901825532,0.46486393814778,0.341867231816159,0.462713138515587,0.375700287867248,0.330965614536188,0.415274213836478,0.343806918238994
2901,0.339063373109699,0.464877026122471,0.341877497259843,0.462731624527143,0.375723614323131,0.330971353354605,0.415442006269592,0.344098432601881
2902,0.339070500054396,0.4648861479524,0.341875988104133,0.46274897739885,0.375731734555482,0.33098439733054,0.415442006269592,0.344098432601881
2903,0.339073517078625,0.464899494270177,0.341879470804376,0.462761432597106,0.375746796591381,0.330997963686785,0.415442006269592,0.344098432601881
2904,0.339081800761557,0.464914514646559,0.341884792926167,0.462781933344926,0.375770748480391,0.331001646555982,0.415442006269592,0.344098432601881
2905,0.339088389193321,0.464933761321864,0.341888919759488,0.46280308875802,0.375796047636272,0.331008489591954,0.415442006269592,0.344098432601881
2906,0.339097021752309,0.464946774339064,0.341891041443543,0.462818512005332,0.375810859836928,0.331024505147287,0.4156375,0.3443653125
2907,0.339106270868757,0.464962005057982,0.341903396586991,0.462824323588678,0.375834482367255,0.331030041443727,0.4156375,0.3443653125
2908,0.339113921886887,0.464974375904296,0.341907265476316,0.462836535922482,0.375860254683955,0.33103696504902,0.4156375,0.3443653125
2909,0.339122576690676,0.464988078429797,0.341919591708683,0.462844112538651,0.375878169026611,0.331046689988603,0.4156375,0.3443653125
2910,0.339134423578313,0.464996130547461,0.341925201320672,0.46285993860297,0.375892448710691,0.331061632469655,0.4156375,0.3443653125
2911,0.339144594649944,0.465004757474895,0.341927003631719,0.462876690991492,0.375919541190582,0.331069096675657,0.415791277258567,0.344676635514019
2912,0.339150261621131,0.465019915139469,0.341927809384186,0.462889868815978,0.375941018805615,0.331078244588732,0.415791277258567,0.344676635514019
2913,0.339154870028492,0.465031934557745,0.341935924138842,0.462908533942251,0.375957315283263,0.331086052366547,0.415791277258567,0.344676635514019
2914,0.33916182733289,0.465040951222545,0.341949639342647,0.462918217722798,0.375978787704281,0.331091682239157,0.415791277258567,0.344676635514019
2915,0.339161892383495,0.465061949372282,0.341957605722771,0.462927060179201,0.375998930538718,0.331099985092732,0.415791277258567,0.344676635514019
2916,0.339177858500294,0.465066406506373,0.341967100264404,0.46293746090062,0.376015654246227,0.331107352704807,0.41596149068323,0.34497950310559
2917,0.339178960338736,0.465083930146335,0.341979037220554,0.462940954215299,0.376038128329765,0.331121125172711,0.41596149068323,0.34497950310559
2918,0.339187334239063,0.465093570276542,0.341983701406558,0.462953423000028,0.376055202184887,0.331133426701977,0.41596149068323,0.34497950310559
2919,0.339190113864023,0.465113496324567,0.341990416180186,0.462964107469203,0.376075342333663,0.331144746336506,0.41596149068323,0.34497950310559
2920,0.339193459900273,0.465138545812958,0.341999811454352,0.462974330040559,0.376085653792984,0.331155924673641,0.41596149068323,0.34497950310559
2921,0.339201943971164,0.465152577131765,0.342004265071333,0.462991886048233,0.376105465433779,0.331161708020896,0.416149535603715,0.345257585139319
2922,0.339208627713908,0.465170283084548,0.342000221274653,0.463013951092468,0.37612580999857,0.331171946331703,0.416149535603715,0.345257585139319
2923,0.339210750587143,0.465184200603767,0.341998421874375,0.46303642056238,0.376143958134683,0.331182497848009,0.416149535603715,0.345257585139319
2924,0.339215207315589,0.465196285040384,0.342002905160728,0.46305216665987,0.376161945879407,0.331193213075988,0.416149535603715,0.345257585139319
2925,0.33922639552141,0.465210616856373,0.342001894509564,0.463067192251064,0.376176106262316,0.331206269643663,0.416149535603715,0.345257585139319
2926,0.339228516015298,0.465228237240582,0.342012159779272,0.463078249183275,0.376194886832154,0.331214558935207,0.41632438271605,0.345544135802469
2927,0.339238366474806,0.465243708406525,0.342029229822076,0.463087225299305,0.376217578861174,0.331217434273071,0.41632438271605,0.345544135802469
2928,0.339242399927637,0.465258158948824,0.3420382450115,0.46309509538649,0.376237335540067,0.331220272477152,0.41632438271605,0.345544135802469
2929,0.339248259701069,0.46527190291637,0.342042192522393,0.46311148418953,0.376253159676019,0.331230555336257,0.41632438271605,0.345544135802469
2930,0.339257248623526,0.465278590205951,0.34205152375362,0.463124961038533,0.376274612262943,0.331245893322091,0.41632438271605,0.345544135802469
2931,0.339260473731253,0.46529167792351,0.342061645163525,0.463144499635965,0.376294209928791,0.331256727620928,0.416480923076923,0.345849846153846
2932,0.339268296229907,0.465302531759695,0.342067458100517,0.463160261238805,0.376311820744781,0.331262489568146,0.416480923076923,0.345849846153846
2933,0.339272469111777,0.465317408284096,0.34207691256848,0.463171146363445,0.376331156930427,0.331263710430471,0.416480923076923,0.345849846153846
2934,0.339278993633544,0.465335805263226,0.342085149497025,0.463184773480393,0.376352066747345,0.331274284750248,0.416480923076923,0.345849846153846
2935,0.339295257090739,0.465340546850474,0.342093315944192,0.463188035625726,0.37637359986929,0.331280615288937,0.416480923076923,0.345849846153846
2936,0.339304643844214,0.465352445093244,0.342103870827083,0.463202940695477,0.376391759418891,0.331287163923153,0.416642331288343,0.346142944785276
2937,0.339297790295346,0.465374799722093,0.342109215904257,0.463217772395566,0.376406423115684,0.331293236232502,0.416642331288343,0.346142944785276
2938,0.339303303743379,0.465391050646648,0.342111153523963,0.463235340634953,0.37642967284692,0.331302112975444,0.416642331288343,0.346142944785276
2939,0.339307133244284,0.465405778882768,0.342126849210252,0.463241279336312,0.376451600301316,0.331307118089862,0.416642331288343,0.346142944785276
2940,0.339316240032131,0.465419121367754,0.342129624418365,0.463258622753506,0.37647407583,0.331314520633688,0.416642331288343,0.346142944785276
2941,0.339317992324533,0.465441287380299,0.34214073379286,0.463269948452968,0.376489527329179,0.331325760452634,0.41678379204893,0.346451681957186
2942,0.339329446177596,0.465454985358125,0.342150948661265,0.463280772732425,0.376500727328595,0.331336193643701,0.41678379204893,0.346451681957186
2943,0.339338237891871,0.465463253862029,0.342154697870948,0.46329684558244,0.376522141116297,0.331341450879392,0.41678379204893,0.346451681957186
2944,0.339345538671058,0.465477328461449,0.34215946403078,0.463312307769557,0.376540430834852,0.331348632712834,0.41678379204893,0.346451681957186
2945,0.339357916638614,0.465490382927031,0.342160725186647,0.463333218813589,0.376558399260072,0.331354051308693,0.41678379204893,0.346451681957186
2946,0.339361949621826,0.465508057842984,0.342171116980649,0.463350239402584,0.376572876578159,0.331363930620327,0.4169625,0.346728353658537
2947,0.339368530963899,0.465525638784137,0.342177851671899,0.463364582882324,0.376588619805163,0.331373386202201,0.4169625,0.346728353658537
2948,0.339377420049043,0.465542724398435,0.3421828965784,0.463375143547457,0.376612045052078,0.331379210457628,0.4169625,0.346728353658537
2949,0.339382650278028,0.465551171864323,0.34217989164333,0.46339387352366,0.376630439832346,0.331386423848927,0.4169625,0.346728353658537
2950,0.339389767727436,0.465564714367633,0.342187027055895,0.463407374955749,0.37665233178527,0.331390437002458,0.4169625,0.346728353658537
2951,0.339391836782536,0.465585159910976,0.342191065947197,0.463422517044483,0.37667479679286,0.331400924455889,0.417116109422492,0.347020060790273
2952,0.339399182928128,0.465590831292682,0.342206596920646,0.463423523990591,0.376695410784046,0.331409083382671,0.417116109422492,0.347020060790273
2953,0.339408847521052,0.46560065640871,0.342212307921027,0.463436658468269,0.376716873582992,0.331417943096929,0.417116109422492,0.347020060790273
2954,0.339416884570218,0.465614798649987,0.34221330241959,0.463452878022622,0.376735489944403,0.331428597894587,0.417116109422492,0.347020060790273
2955,0.33942609432778,0.46562779463278,0.342214803924444,0.463464140196332,0.376755530401153,0.331438941274363,0.417116109422492,0.347020060790273
2956,0.339431102858478,0.465641358109195,0.342216351239864,0.463478186324518,0.376767376563472,0.33145478005381,0.417250606060606,0.347338181818182
2957,0.339434471330973,0.465657082319147,0.342227559532287,0.463484773775378,0.376784113008128,0.331464491875132,0.417250606060606,0.347338181818182
2958,0.339439933909338,0.46566645692613,0.342233894242656,0.463498908348726,0.37680094263729,0.331470500796198,0.417250606060606,0.347338181818182
2959,0.339450789112931,0.465677126953776,0.342243338801358,0.463507561076372,0.376827432770016,0.331476077831134,0.417250606060606,0.347338181818182
2960,0.339453826907078,0.465701812838833,0.342253711067833,0.463517862115297,0.376847535369932,0.331484680915855,0.417250606060606,0.347338181818182
2961,0.339455339574836,0.46571511905094,0.342254376803265,0.463538929525988,0.376865822072669,0.331493977811611,0.417400302114804,0.347634743202417
2962,0.339466301979498,0.465720016049903,0.342258517797708,0.463550860830535,0.376877251207296,0.331498197379819,0.417400302114804,0.347634743202417
2963,0.339465327629841,0.465739714442693,0.342266607877943,0.463564007502958,0.376898465241504,0.331506016226881,0.417400302114804,0.347634743202417
2964,0.339475939052246,0.465748284941655,0.342269748939841,0.463579226952266,0.376909605673438,0.33151923323128,0.417400302114804,0.347634743202417
2965,0.339475614146652,0.465771050937139,0.342278748653734,0.463598142104257,0.376928368295818,0.33152947600851,0.417400302114804,0.347634743202417
2966,0.339483151893237,0.465785859683973,0.342284436110048,0.463616766565289,0.376951375245149,0.331533284776789,0.417585240963856,0.347897289156626
2967,0.339489389130447,0.465798259890441,0.342293318347205,0.463627564642008,0.376974650765968,0.331538292947911,0.417585240963856,0.347897289156626
2968,0.339490402677601,0.465816850286302,0.342291493600365,0.463640985793504,0.376996678008451,0.331544889425287,0.417585240963856,0.347897289156626
2969,0.339495948910927,0.465832160999495,0.342295695639378,0.463661477431434,0.377013181778477,0.331553453774269,0.417585240963856,0.347897289156626
2970,0.339498945619734,0.465849179333374,0.34230266455944,0.463679724084608,0.3770352192362,0.33156001806356,0.417585240963856,0.347897289156626
2971,0.339509367734374,0.465855462289702,0.342314222936038,0.46368143286822,0.377049507574992,0.331576513912957,0.41773003003003,0.348191291291291
2972,0.339516747931619,0.46586509433675,0.342320331019513,0.463688804986128,0.377070821469638,0.331582554900321,0.41773003003003,0.348191291291291
2973,0.339523129365187,0.465874197712587,0.342327201576758,0.463702899071392,0.377094722793695,0.331588679771677,0.41773003003003,0.348191291291291
2974,0.339526789324049,0.465888874347509,0.342327916161734,0.463716252419049,0.377113353123708,0.331600701236036,0.41773003003003,0.348191291291291
2975,0.339530889921808,0.465898211991624,0.342328431265344,0.463729763123254,0.377129906561818,0.331610783533778,0.41773003003003,0.348191291291291
2976,0.339535998812469,0.46591782986404,0.342333881395987,0.463740406135221,0.377139050055178,0.331619859470116,0.417873952095808,0.348493413173653
2977,0.339540638407412,0.465934670367513,0.342334454438089,0.463764103002776,0.377157454419637,0.331621101824309,0.417873952095808,0.348493413173653
2978,0.339548121750548,0.465945029313126,0.342332436452594,0.46377785343058,0.377171725741815,0.331632246573225,0.417873952095808,0.348493413173653
2979,0.33955183702226,0.46595830087084,0.342334420847125,0.463790885341265,0.377197016241182,0.331636763747808,0.417873952095808,0.348493413173653
2980,0.339559564466053,0.465972398635048,0.342346542041658,0.463803433021846,0.377216673684344,0.331643569349692,0.417873952095808,0.348493413173653
2981,0.339573782479577,0.465982937798937,0.342354839188331,0.463816669648187,0.377235601300907,0.331651782387393,0.418029552238806,0.348785373134328
2982,0.339578158806296,0.465998606781813,0.342362826756713,0.463826441457161,0.377250932773397,0.33166107833775,0.418029552238806,0.348785373134328
2983,0.339578756001003,0.466013193541529,0.342366914410591,0.46383897424775,0.377263195970405,0.331670208151591,0.418029552238806,0.348785373134328
2984,0.339583552587634,0.466031256558418,0.342372176864715,0.463847640825871,0.377275865770146,0.331681463564075,0.418029552238806,0.348785373134328
2985,0.339583230067374,0.466051673480091,0.342382618389584,0.463856425833924,0.377297212132455,0.331693138616685,0.418029552238806,0.348785373134328
2986,0.339596966316984,0.466057678122594,0.342394885758783,0.463864842359344,0.377320849291526,0.331694983883175,0.418191666666667,0.349067857142857
2987,0.33960368829213,0.466071117979059,0.342403560254044,0.46387287824354,0.37733822536144,0.331702429973646,0.418191666666667,0.349067857142857
2988,0.339600703287245,0.466093967966433,0.342402899193208,0.463894399908475,0.377360136799548,0.331709681920236,0.418191666666667,0.349067857142857
2989,0.339608581761705,0.466108328763718,0.342407543958995,0.463910367141923,0.377379761024506,0.331716952805444,0.418191666666667,0.349067857142857
2990,0.339622847811092,0.46611905256951,0.342407691886919,0.463923895685158,0.377398701170823,0.331732386698779,0.418191666666667,0.349067857142857
2991,0.33962316880683,0.466135474456082,0.34241621581778,0.463929402670505,0.377417136685977,0.331741741254506,0.418348961424332,0.349348367952522
2992,0.339633288301217,0.466146089944971,0.342418540289159,0.463948194886202,0.377435993174071,0.331753235342088,0.418348961424332,0.349348367952522
2993,0.339636096955278,0.466157090152683,0.342417600136932,0.463969346576305,0.377453920907503,0.33176188751921,0.418348961424332,0.349348367952522
2994,0.339637363731143,0.46617125586055,0.342414786675892,0.463989414334314,0.377472753665705,0.331768697136348,0.418348961424332,0.349348367952522
2995,0.339637460833577,0.466187533788363,0.342427507093956,0.463996598950336,0.377486648385603,0.331781362541056,0.418348961424332,0.349348367952522
2996,0.339644458213827,0.466204236341885,0.342432202417432,0.464012917904019,0.377504641375617,0.331783971184421,0.418514201183432,0.349623076923077
2997,0.339652970138833,0.466220976120731,0.342433687582866,0.464029605386039,0.377515997566595,0.331798848099756,0.418514201183432,0.349623076923077
2998,0.339656011986278,0.4662395484942,0.342441461585169,0.464037645149366,0.377542240188767,0.331805611017561,0.418514201183432,0.349623076923077
2999,0.339662499807148,0.466253099463065,0.342444953943084,0.464056032151941,0.377554804184077,0.331814632800189,0.418514201183432,0.349623076923077
3000,0.339665754366926,0.466266470936942,0.34244921737393,0.464070222242173,0.377565238395056,0.331822324010486,0.418514201183432,0.349623076923077
3001,0.339672177973036,0.466281255957924,0.342465405564364,0.464078621270087,0.377581891609009,0.331835621174148,0.418659292035398,0.349915339233038
3002,0.339677925754164,0.466294892249422,0.342466980699548,0.464090133175006,0.377603741006516,0.331842173534794,0.418659292035398,0.349915339233038
3003,0.339678830228937,0.466305901929486,0.34246849498073,0.464111486982262,0.377620508140584,0.331852806383831,0.418659292035398,0.349915339233038
3004,0.339675770670684,0.466324819228135,0.342479212525989,0.464116161914436,0.377642878676861,0.331857147652792,0.418659292035398,0.349915339233038
3005,0.339678075269722,0.466341863660798,0.34248761311423,0.464126294532036,0.377660878188227,0.331867474186902,0.418659292035398,0.349915339233038
3006,0.339684028674189,0.466357439735611,0.34250877737565,0.464137914988383,0.377680902790503,0.331875908395567,0.418816176470588,0.350200882352941
3007,0.339695462568726,0.466368484409141,0.342513031613394,0.464149105699133,0.377697733459619,0.331887893282708,0.418816176470588,0.350200882352941
3008,0.339701733296075,0.466387664468971,0.342513157324576,0.464164695908751,0.377721100961114,0.331892340778752,0.418816176470588,0.350200882352941
3009,0.339706043535935,0.466403645880311,0.342518037099798,0.464181111012483,0.377738994637995,0.331902344963011,0.418816176470588,0.350200882352941
3010,0.339715446422821,0.466420294423949,0.342518238863465,0.464197648945648,0.377766543778023,0.331907602939327,0.418816176470588,0.350200882352941
3011,0.339713281437483,0.466441075424976,0.342524704522938,0.464213987369649,0.377782391591688,0.331914063846519,0.418978299120235,0.350475073313783
3012,0.339727605350196,0.466447469108286,0.342527593830754,0.464227269589994,0.377795041411456,0.331924970253531,0.418978299120235,0.350475073313783
3013,0.339727770383865,0.466467046190591,0.342530485670632,0.464241196744867,0.377805582548057,0.331933993992785,0.418978299120235,0.350475073313783
3014,0.33973416116876,0.466474191765386,0.342531383695257,0.46425655476313,0.377825586437138,0.331939550314217,0.418978299120235,0.350475073313783
3015,0.339748629277615,0.466483119637297,0.342534541990476,0.46427362899638,0.377837114141633,0.331953158379737,0.418978299120235,0.350475073313783
3016,0.339755248170123,0.466491820393815,0.342544525351059,0.464279958126159,0.377860651719998,0.331956141651006,0.419141520467836,0.350745029239766
3017,0.339766907425087,0.466503623197684,0.342547317006648,0.464298626467613,0.377880657514652,0.331965079767704,0.419141520467836,0.350745029239766
3018,0.339776846853983,0.466520016865758,0.342559195491172,0.464302654391436,0.377900915955983,0.33197227100211,0.419141520467836,0.350745029239766
3019,0.339778378023876,0.466538996663285,0.342565243072923,0.464319504319014,0.377917370140199,0.331981381838108,0.419141520467836,0.350745029239766
3020,0.339784380818179,0.466556067282449,0.342569496326203,0.464328350506857,0.377932432739801,0.331988826113501,0.419141520467836,0.350745029239766
3021,0.339790215299182,0.466570309549944,0.342578476282297,0.464339848164106,0.37794501740716,0.331998093496356,0.419308746355685,0.351013702623907
3022,0.33979664907897,0.466582506177189,0.342582224785476,0.464352644604477,0.377958127695047,0.332006239476524,0.419308746355685,0.351013702623907
3023,0.339801948173589,0.466593069138334,0.342592775656776,0.464365854643816,0.377976864316913,0.332013779112056,0.419308746355685,0.351013702623907
3024,0.339806248912192,0.466608470499204,0.342607160891044,0.464376073832143,0.377992601362064,0.332023937192069,0.419308746355685,0.351013702623907
3025,0.339814030236465,0.466616053966185,0.342622202073972,0.464384118242156,0.378008398542324,0.332035289385485,0.419308746355685,0.351013702623907
3026,0.339817531776258,0.466629654082369,0.342626817217585,0.464397098785621,0.378025450378955,0.332041523380053,0.41946511627907,0.351298546511628
3027,0.33981900480165,0.4666422183803,0.34262477291884,0.464416258144842,0.378046886643926,0.332055434770808,0.41946511627907,0.351298546511628
3028,0.339819094895924,0.466662400589346,0.342629020243994,0.464430087149344,0.378064697984806,0.332062291354034,0.41946511627907,0.351298546511628
3029,0.339823058861738,0.466680434155836,0.342633054765763,0.464438459476944,0.378086700820953,0.332069313705271,0.41946511627907,0.351298546511628
3030,0.339824380251876,0.466698486202295,0.342641227010179,0.464447366284729,0.378105567535128,0.332077591218304,0.41946511627907,0.351298546511628
3031,0.339831067900771,0.466709266211849,0.342646035815572,0.464455881123613,0.378124093669662,0.332079991560502,0.419657391304348,0.351546666666667
3032,0.33983768844473,0.466721051181699,0.342651692056452,0.464466398797485,0.37814086136958,0.332091439973695,0.419657391304348,0.351546666666667
3033,0.339845615239306,0.46673219114604,0.342657341732882,0.464479086959011,0.37815267068211,0.332100566798427,0.419657391304348,0.351546666666667
3034,0.339845211968022,0.466743829883938,0.342662499558674,0.464490081653826,0.378167150317354,0.332103011364909,0.419657391304348,0.351546666666667
3035,0.339855990349125,0.466749632408391,0.342662544787659,0.464508252346323,0.378184737659492,0.332108875569388,0.419657391304348,0.351546666666667
3036,0.339864325407237,0.466759867795912,0.342665314896063,0.464522516332801,0.378201987611806,0.332115444898398,0.419820520231214,0.351826878612717
3037,0.339865930317853,0.466770926820658,0.342666527432352,0.464537752136934,0.378214763392594,0.332125779078722,0.419820520231214,0.351826878612717
3038,0.339874551668623,0.466782291974579,0.342671313882472,0.464548277739211,0.378232974975484,0.332137388240078,0.419820520231214,0.351826878612717
3039,0.339879129530462,0.466798603367618,0.342679887568716,0.464559571756265,0.378257773718032,0.332146146983437,0.419820520231214,0.351826878612717
3040,0.339883009490997,0.466815727156448,0.342688009971142,0.464568193971935,0.37826677018652,0.332158123427541,0.419820520231214,0.351826878612717
3041,0.339884566278806,0.466831701193264,0.342688769972984,0.464582872845511,0.378284784675837,0.332174040874632,0.419980979827089,0.352109221902017
3042,0.339886066876591,0.466851333087038,0.342699848442692,0.464596605713196,0.378291025210953,0.332189673059995,0.419980979827089,0.352109221902017
3043,0.339888515651344,0.466862425490162,0.342709714224945,0.46460664178025,0.378314239040577,0.332191942311623,0.419980979827089,0.352109221902017
3044,0.339897033255497,0.466876800429501,0.342710737921097,0.464623992984811,0.378326740778121,0.332201998975329,0.419980979827089,0.352109221902017
3045,0.339917547370571,0.466886851353339,0.342718456477421,0.46463696780763,0.378341210352109,0.332209326391062,0.419980979827089,0.352109221902017
3046,0.339926716498071,0.46689807975895,0.342732371694649,0.464647173446998,0.378357285070459,0.332215789907892,0.420138505747126,0.352388218390805
3047,0.339928469340067,0.466912405425613,0.3427345375207,0.464663294013143,0.378373031764971,0.332224642595988,0.420138505747126,0.352388218390805
3048,0.339925708025054,0.466933882357908,0.342737185421162,0.464677437533091,0.378388878312039,0.332237100396077,0.420138505747126,0.352388218390805
3049,0.339922949973336,0.466954737543347,0.342739009107872,0.464688727801926,0.378409372294648,0.332242055732583,0.420138505747126,0.352388218390805
3050,0.339927955045527,0.466970499151993,0.342744376691883,0.464695856373553,0.378419448650345,0.332252033346324,0.420138505747126,0.352388218390805
3051,0.339938271825692,0.46697792820871,0.34274993802367,0.464707439057212,0.378445096431714,0.332257173299025,0.420293696275072,0.352675071633238
3052,0.339942411045546,0.46699140306496,0.342748413003497,0.464727603311681,0.378464055641703,0.332260916505893,0.420293696275072,0.352675071633238
3053,0.33995943681621,0.466993617890375,0.342751087331282,0.464744965810227,0.37847937880329,0.332268365262442,0.420293696275072,0.352675071633238
3054,0.339967396078304,0.467003800877805,0.34275429862435,0.464762319777963,0.378488795247871,0.33228269263305,0.420293696275072,0.352675071633238
3055,0.339975488463076,0.467011416134819,0.342759587533147,0.464777182928378,0.378504472608251,0.332285727235695,0.420293696275072,0.352675071633238
3056,0.339976263288523,0.467025216508324,0.342766520870009,0.464791455075864,0.378524307026404,0.332291365759243,0.420446571428571,0.352962
3057,0.339979346606523,0.467037647528193,0.342767720441093,0.46480245051149,0.378539022301925,0.332300562991356,0.420446571428571,0.352962
3058,0.339973239526154,0.467060533773222,0.34276934637589,0.464823153734944,0.378551735746908,0.332313284368627,0.420446571428571,0.352962
3059,0.339976502563876,0.467078616603058,0.342776447534756,0.464833916036647,0.378571258130503,0.332321410030976,0.420446571428571,0.352962
3060,0.339981917539485,0.467095914129108,0.342784093553337,0.464836556069144,0.378592398503487,0.332323179999109,0.420446571428571,0.352962
3061,0.339983804622494,0.467118796613658,0.342788348925403,0.464853385568567,0.378609234641781,0.332328986665998,0.420605698005698,0.353234757834758
3062,0.339994429539995,0.467128414434859,0.342803930993572,0.464858401897762,0.378631472318291,0.332336478488819,0.420605698005698,0.353234757834758
3063,0.34000171532698,0.467131455389393,0.342817308170108,0.464861222488471,0.378646767810109,0.332346997818677,0.420605698005698,0.353234757834758
3064,0.340007222503658,0.467145149985627,0.342822335046799,0.464874266130988,0.378662095851855,0.332355850733354,0.420605698005698,0.353234757834758
3065,0.34000620392135,0.467162374095583,0.342828078846202,0.464887607360552,0.37867697477393,0.33236512621225,0.420605698005698,0.353234757834758
3066,0.340011176436719,0.467170292285859,0.3428309982845,0.464902628609031,0.378694954788657,0.332368604199557,0.420759659090909,0.353509943181818
3067,0.340013691588659,0.467182090025331,0.342834852281359,0.464912281264849,0.378706923372753,0.332379434057898,0.420759659090909,0.353509943181818
3068,0.340016564512669,0.467191115032526,0.342842246186707,0.464920810580629,0.378721130090948,0.332387096629415,0.420759659090909,0.353509943181818
3069,0.340017076499598,0.467212485025467,0.342852446497579,0.46493288515307,0.378736878116281,0.332395686832079,0.420759659090909,0.353509943181818
3070,0.340021715655792,0.467219973612606,0.342862151158957,0.464942665123373,0.378756636030452,0.332401510083346,0.420759659090909,0.353509943181818
3071,0.340029917915367,0.467230032917654,0.342861451686375,0.464960206180925,0.378774321056996,0.332412150533318,0.420934560906516,0.353765155807365
3072,0.34004092160955,0.46723540401971,0.342863001578469,0.464972745687348,0.378793179583883,0.332421459631793,0.420934560906516,0.353765155807365
3073,0.340040527907218,0.467251699302075,0.342864511669424,0.464986651068591,0.378813673279965,0.332424703537496,0.420934560906516,0.353765155807365
3074,0.340048413012796,0.467265385350823,0.342870088087411,0.465007520057736,0.378832351891518,0.332430272075872,0.420934560906516,0.353765155807365
3075,0.340056284843075,0.467272505013444,0.342877705607057,0.465013470749045,0.37884560162883,0.332438752048564,0.420934560906516,0.353765155807365
3076,0.340063920377268,0.467281590353177,0.342879570285489,0.465029506859445,0.378860321866264,0.332446472830359,0.421089830508475,0.35403615819209
3077,0.340060496478078,0.467305917725415,0.342890246209201,0.465037590696189,0.378872733335326,0.332453336678149,0.421089830508475,0.35403615819209
3078,0.340069800205929,0.467321989496881,0.342888429682266,0.465059855251434,0.378888776965901,0.332461842668257,0.421089830508475,0.35403615819209
3079,0.340070916456181,0.467336776407171,0.34289951603951,0.46506433527135,0.378905923862725,0.33246551292513,0.421089830508475,0.35403615819209
3080,0.34007678260849,0.46735538665085,0.342905356992186,0.465079377104519,0.378917086512124,0.332477077325877,0.421089830508475,0.35403615819209
3081,0.340085295187716,0.467365487982561,0.342903951570263,0.465096965014736,0.378929697912535,0.332488744440993,0.42126,0.354292957746479
3082,0.340085422990888,0.467377653503539,0.34291261439534,0.46510433298525,0.378952486193753,0.332495196495974,0.42126,0.354292957746479
3083,0.340080015722579,0.467394303388592,0.342913661219213,0.465119933213546,0.378970957924026,0.332498101673896,0.42126,0.354292957746479
3084,0.340088678284527,0.467399784893944,0.342926023930185,0.465122283879184,0.37899018425609,0.33250453233749,0.42126,0.354292957746479
3085,0.340093043128662,0.467415317944465,0.342934041325981,0.465137090691128,0.379009638896032,0.332511398580838,0.42126,0.354292957746479
3086,0.340104872183542,0.467421525689527,0.342938993456844,0.465150831436257,0.379021670536212,0.3325239186927,0.421418820224719,0.354557865168539
3087,0.340104120081986,0.467437969499479,0.342949514659061,0.465161774489215,0.379040312493619,0.332525588796013,0.421418820224719,0.354557865168539
3088,0.340113571675687,0.467448612870641,0.342949634487558,0.465174849031646,0.379058593922196,0.332533175736016,0.421418820224719,0.354557865168539
3089,0.34012140696795,0.467454877917393,0.342965161125914,0.465180629218364,0.3790742100631,0.33254099741611,0.421418820224719,0.354557865168539
3090,0.340125423567416,0.467470724428826,0.34296650937863,0.465197291086931,0.379092265604665,0.332547832496033,0.421418820224719,0.354557865168539
3091,0.340140273106777,0.467477767617139,0.342978998795183,0.46520094782351,0.379100685718622,0.332558874987642,0.421570028011204,0.354828011204482
3092,0.340143003997702,0.467491894326494,0.342989627130766,0.465208412639989,0.3791119377336,0.332568799838081,0.421570028011204,0.354828011204482
3093,0.34014869299466,0.46750237034424,0.342993130416186,0.465219660445393,0.37912659421904,0.332579579597578,0.421570028011204,0.354828011204482
3094,0.340155975320723,0.467515209174219,0.342995015875684,0.465233610282797,0.37913742035683,0.332596500447476,0.421570028011204,0.354828011204482
3095,0.340158106337646,0.467522424953271,0.343006905809739,0.465243508434601,0.379153352977682,0.332601289652554,0.421570028011204,0.354828011204482
3096,0.340156873239991,0.467534116072907,0.343010429065597,0.465263249064951,0.379172290781567,0.33260871260532,0.421739106145251,0.355079608938548
3097,0.340158579611644,0.467554758831166,0.343010028154303,0.465285440074933,0.379188007912493,0.332618176866696,0.421739106145251,0.355079608938548
3098,0.340159443530578,0.467572904953936,0.343008628633399,0.465302735940143,0.379199934393512,0.332626016535611,0.421739106145251,0.355079608938548
3099,0.340159570198227,0.467597034205894,0.343016092720511,0.46531209204377,0.37922031945693,0.332627363888915,0.421739106145251,0.355079608938548
3100,0.340166734202012,0.46760601000931,0.343026914843308,0.465320219763978,0.379234239810381,0.332637261354393,0.421739106145251,0.355079608938548
3101,0.340170896817823,0.467625927492447,0.343026156583428,0.465336244822566,0.379255778171272,0.33263782501015,0.421902228412256,0.355336768802229
3102,0.340170320196229,0.467642031403738,0.343041427291112,0.46533922142814,0.379271418328563,0.332643141322,0.421902228412256,0.355336768802229
3103,0.340182401547513,0.467647550945445,0.343044420057581,0.465355555528692,0.379284047547297,0.332653211802328,0.421902228412256,0.355336768802229
3104,0.340184981171215,0.467665127007114,0.343045080588183,0.465373775879746,0.379299088491594,0.332662641195811,0.421902228412256,0.355336768802229
3105,0.340195263498664,0.467671222790503,0.343050239009016,0.465384668873635,0.379316569680799,0.332670575441567,0.421902228412256,0.355336768802229
3106,0.340205522478059,0.467678303335957,0.3430588872623,0.465396037272928,0.379332918779058,0.332683309160208,0.42205,0.355611388888889
3107,0.340213203812304,0.46769143318975,0.343066097454291,0.465404436798927,0.379349042409263,0.332690496643518,0.42205,0.355611388888889
3108,0.340217146230865,0.467704920377613,0.343076933233237,0.465414371802978,0.379362560901302,0.332699060392715,0.42205,0.355611388888889
3109,0.340216992315759,0.467718623306447,0.343084626050104,0.465421452028977,0.379372429553227,0.332710964381812,0.42205,0.355611388888889
3110,0.340232073894278,0.46772536315747,0.343090423543773,0.465427195079706,0.379388425139066,0.332719987508697,0.42205,0.355611388888889
3111,0.340238162777597,0.467734559069735,0.343095587868237,0.465441271906209,0.379406974873594,0.332731987091486,0.422196675900277,0.355886426592798
3112,0.340237025313545,0.467752701356925,0.343095950884713,0.465460202461874,0.37941475453933,0.332741637653806,0.422196675900277,0.355886426592798
3113,0.340239214152393,0.467762512418569,0.343103707841153,0.46546948908543,0.379427628943033,0.332750138739446,0.422196675900277,0.355886426592798
3114,0.340251240454037,0.467768245380157,0.343115571133422,0.465472351293992,0.379445864857702,0.332758238798369,0.422196675900277,0.355886426592798
3115,0.340250279224866,0.467786361300121,0.343122802181366,0.465486026929719,0.37946451965162,0.332763404711757,0.422196675900277,0.355886426592798
3116,0.340256917144934,0.467802217705019,0.343122620453463,0.465502505002719,0.379472976081348,0.332772507352177,0.422351933701658,0.356147237569061
3117,0.340257914582515,0.467813364625588,0.343122642234741,0.46552421123965,0.379492488960729,0.332778019364811,0.422351933701658,0.356147237569061
3118,0.34026564225357,0.467825000364097,0.343130715615433,0.46553817639679,0.379518368542872,0.332785193620396,0.422351933701658,0.356147237569061
3119,0.3402667047205,0.467842073916017,0.343141417637624,0.465547886730127,0.379538728090564,0.332783332204088,0.422351933701658,0.356147237569061
3120,0.340276372700898,0.467849408379326,0.343144526352991,0.465564063886738,0.379556025280929,0.332795465110022,0.422351933701658,0.356147237569061
3121,0.340280882195709,0.467869083366124,0.34315017229557,0.465570735737481,0.379575155903344,0.3328008172086,0.422496418732782,0.356417355371901
3122,0.34028178150008,0.467887647884953,0.343161587820421,0.465584928170078,0.379591816610363,0.332810585360935,0.422496418732782,0.356417355371901
3123,0.340286123645031,0.467898253168935,0.343167896206019,0.465593767257333,0.379605612366963,0.332822034857494,0.422496418732782,0.356417355371901
3124,0.340284765115377,0.467914958445446,0.343167384593866,0.465607493069133,0.379618341574042,0.332832982827631,0.422496418732782,0.356417355371901
3125,0.340298410636298,0.467924148233758,0.343171946861257,0.465620110488045,0.379640793381271,0.332832526496361,0.422496418732782,0.356417355371901
3126,0.340304773869114,0.467935783211142,0.343177987254653,0.465634913325869,0.379656061401021,0.332840965187312,0.422659065934066,0.356670604395604
3127,0.340309911331875,0.467942565385086,0.343187918302923,0.46564746278594,0.379670708998387,0.332847636666933,0.422659065934066,0.356670604395604
3128,0.340310202086433,0.467958089252683,0.3431969062487,0.465654678054886,0.379683870806555,0.332854308056698,0.422659065934066,0.356670604395604
3129,0.340313073993264,0.467977138599297,0.343197424824536,0.465668226310646,0.379695897342422,0.332866193115773,0.422659065934066,0.356670604395604
3130,0.340324916402041,0.467983244910034,0.343210449998702,0.465674629446318,0.379713429762962,0.332870381042467,0.422659065934066,0.356670604395604
3131,0.340332976964803,0.467991816983322,0.343213546888102,0.465685234349219,0.379722613707068,0.332884665839345,0.422789863013698,0.356961369863014
3132,0.340338856795996,0.468005423329564,0.343217719944554,0.465705776307333,0.37973761007826,0.332892932032627,0.422789863013698,0.356961369863014
3133,0.340343194672784,0.468017116700147,0.343218620890901,0.465720387234905,0.379752796643333,0.332901618512733,0.422789863013698,0.356961369863014
3134,0.340346449793474,0.468021664659034,0.343231374389216,0.465726185616483,0.379763996208925,0.332914165659291,0.422789863013698,0.356961369863014
3135,0.340348650249014,0.468035189794944,0.343236126182165,0.465737416820503,0.379777216293525,0.332923181117737,0.422789863013698,0.356961369863014
3136,0.340353291790259,0.468050617822216,0.343240597142239,0.465756739476856,0.379788735362417,0.332933685611517,0.422942076502732,0.357228961748634
3137,0.340354453418088,0.468067333295476,0.343249605042966,0.465763863126853,0.379799834234737,0.332944663110914,0.422942076502732,0.357228961748634
3138,0.340353560130573,0.468089040794118,0.343259416513455,0.465780125626206,0.379811782113491,0.332950525915484,0.422942076502732,0.357228961748634
3139,0.340364343066927,0.468093963207352,0.343269759682015,0.465782885076148,0.379834223550037,0.33295226030776,0.422942076502732,0.357228961748634
3140,0.340366048132467,0.468114116358597,0.343280237123507,0.465792114791615,0.379847712550458,0.332961020914287,0.422942076502732,0.357228961748634
3141,0.340367075791606,0.468134360716797,0.343287540545538,0.46579823134671,0.37986590537103,0.332964339521679,0.423082833787466,0.357508719346049
3142,0.340366169082058,0.46815062488858,0.343289653411132,0.465813979617763,0.379878831853356,0.332976563708403,0.423082833787466,0.357508719346049
3143,0.340370017419707,0.468160623077676,0.343299062968897,0.465826551084591,0.379895317984207,0.332986554219294,0.423082833787466,0.357508719346049
3144,0.3403802788572,0.468167584257947,0.343301188756985,0.465844994378951,0.37991342242278,0.332990012513546,0.423082833787466,0.357508719346049
3145,0.340388920582419,0.468177069505301,0.343307088922671,0.465858231921485,0.37992597764078,0.332998573398278,0.423082833787466,0.357508719346049
3146,0.340395126617784,0.46819008329147,0.343309351984008,0.465867723921292,0.379946128575335,0.333002096660282,0.423254076086957,0.357758423913044
3147,0.340400233676385,0.468205509326585,0.343312710683662,0.465878738568697,0.379959583677214,0.333006655768154,0.423254076086957,0.357758423913044
3148,0.340402147759396,0.468219943448546,0.343310648620239,0.465898741179016,0.379968380484101,0.333019308896061,0.423254076086957,0.357758423913044
3149,0.340405686081603,0.468232705327902,0.34331022153221,0.465922949191463,0.379983750594757,0.333024562831696,0.423254076086957,0.357758423913044
3150,0.340411134695167,0.468244046927967,0.343312555677285,0.465930604847402,0.380000157380387,0.333036432490246,0.423254076086957,0.357758423913044
3151,0.340420953776582,0.468256759715634,0.343321346079669,0.465938667602452,0.380014069416307,0.333047675454318,0.42339864498645,0.358035230352304
3152,0.340428120016062,0.468266278557657,0.343326058026387,0.465953068432587,0.38002758375706,0.333056021636988,0.42339864498645,0.358035230352304
3153,0.340433878968531,0.468277588561547,0.343331027987571,0.465966829142841,0.380041593356154,0.333062731289116,0.42339864498645,0.358035230352304
3154,0.340440909277546,0.468284773847164,0.343337241409448,0.465979697612308,0.380059783820167,0.333067287177941,0.42339864498645,0.358035230352304
3155,0.340439450016772,0.468302424134028,0.343344410942083,0.465989597278132,0.380075895621855,0.333070673146126,0.42339864498645,0.358035230352304
3156,0.34044614716781,0.468316687335226,0.343351000033059,0.466002548178825,0.380090818690999,0.3330746546808,0.423552162162162,0.35829972972973
3157,0.34045187221844,0.468330310482134,0.343351552469751,0.466017888581806,0.380105705435045,0.333083038366549,0.423552162162162,0.35829972972973
3158,0.340452054206046,0.468343034847359,0.343362832133567,0.466027305695444,0.380120657115712,0.333092219076302,0.423552162162162,0.35829972972973
3159,0.340455878641869,0.4683562463857,0.343373129705463,0.466039660322621,0.380133355729001,0.333102705715747,0.423552162162162,0.35829972972973
3160,0.34045538370321,0.468373164187849,0.343386233635226,0.466042108708154,0.380151594451044,0.333109717670895,0.423552162162162,0.35829972972973
3161,0.340457640219727,0.468388936423059,0.34339697564566,0.46605176194605,0.380170049743188,0.333113137209583,0.423698113207547,0.358571428571429
3162,0.340461255529986,0.468403383541303,0.343401504089865,0.466061721026246,0.380187036447059,0.333120617302053,0.423698113207547,0.358571428571429
3163,0.340461860637222,0.468416827992337,0.343407771821778,0.466074966534037,0.380201302992955,0.333130970493771,0.423698113207547,0.358571428571429
3164,0.340464967109118,0.468432668944795,0.343412831012214,0.466091521268506,0.380221024492017,0.333133856755345,0.423698113207547,0.358571428571429
3165,0.340472253325056,0.468442801333889,0.343420239349303,0.466101715766958,0.380237494494315,0.333136581827108,0.423698113207547,0.358571428571429
3166,0.340479555212183,0.468455851584427,0.343421570004365,0.466117493810577,0.380252655232291,0.333144179448986,0.423861021505376,0.358827956989247
3167,0.340493599498735,0.468463303862394,0.343424028591188,0.466129903709076,0.380262852243482,0.33315682105416,0.423861021505376,0.358827956989247
3168,0.340504070745809,0.468471222884095,0.343423350857002,0.466147946551501,0.380287780431746,0.333158216824089,0.423861021505376,0.358827956989247
3169,0.34051297280831,0.468476619906533,0.343427672098926,0.466160618088519,0.380298688793526,0.33316877339144,0.423861021505376,0.358827956989247
3170,0.3405158997129,0.468490717453775,0.343433613643915,0.466173883056267,0.380314389929998,0.333174655841208,0.423861021505376,0.358827956989247
3171,0.340527078470285,0.468494674672115,0.343435352914847,0.466185486402647,0.380332762346132,0.333177585874873,0.424021179624665,0.359088203753351
3172,0.340535012563909,0.468502748234153,0.343439639893412,0.466200741154714,0.380345215635601,0.333188639495158,0.424021179624665,0.359088203753351
3173,0.340542546953502,0.46851357997887,0.343453777556135,0.466205406057296,0.380358946559838,0.333197777464153,0.424021179624665,0.359088203753351
3174,0.340542594688155,0.468529548951732,0.343469510212325,0.466213551053947,0.38037675653031,0.333204651393146,0.424021179624665,0.359088203753351
3175,0.340553319950116,0.468536481800164,0.343478425896505,0.466221144605049,0.380397237355994,0.333207377568271,0.424021179624665,0.359088203753351
3176,0.340558529676726,0.468543843628115,0.343493739456119,0.466225676677233,0.380414322108905,0.333217416794942,0.424191443850268,0.359335294117647
3177,0.340556962174055,0.468563230339274,0.343494966039786,0.466245964176653,0.38043253665324,0.333224678451609,0.424191443850268,0.359335294117647
3178,0.34055460199235,0.468580843498932,0.343498058189491,0.466259437216721,0.380452630935515,0.333226966014637,0.424191443850268,0.359335294117647
3179,0.340559121559282,0.468596676108731,0.343504604296686,0.466263215325262,0.380469373945341,0.333234300106703,0.424191443850268,0.359335294117647
3180,0.340562378908885,0.468610646210131,0.343514358209793,0.46627235443757,0.380481507890669,0.333246576957492,0.424191443850268,0.359335294117647
3181,0.34056713216263,0.468621964581596,0.343522261916545,0.466277955969312,0.380503748895261,0.333255606857299,0.424351733333333,0.359589066666667
3182,0.340571269219733,0.468640744826585,0.343529059482175,0.46628459303979,0.380523749854622,0.333265818016617,0.424351733333333,0.359589066666667
3183,0.34056396990865,0.468669468782081,0.343530214177037,0.466307478159326,0.38053529785901,0.33327162096597,0.424351733333333,0.359589066666667
3184,0.340568147612943,0.468680305594536,0.343532159787557,0.466321952019338,0.380546869278596,0.333275057979845,0.424351733333333,0.359589066666667
3185,0.340573868017232,0.468692941275104,0.343541569670427,0.466333001984236,0.380565636607401,0.333280091820867,0.424351733333333,0.359589066666667
3186,0.340586630801286,0.468702119148144,0.343547829371679,0.466343318953768,0.380580610478358,0.333287849435427,0.42449255319149,0.359860106382979
3187,0.340593925650387,0.468710548095851,0.34355027422021,0.466354551818657,0.380602238578554,0.333292397083949,0.42449255319149,0.359860106382979
3188,0.340599308155493,0.46871950102307,0.343554933915126,0.46636725717907,0.380615918954432,0.333303251036418,0.42449255319149,0.359860106382979
3189,0.340602303074441,0.468732168308547,0.343563156806834,0.466374178870402,0.380633579144254,0.333310301083397,0.42449255319149,0.359860106382979
3190,0.340601231692283,0.468749793136565,0.343568524810514,0.466381074094862,0.380646242876086,0.333313115161768,0.42449255319149,0.359860106382979
3191,0.340605290727023,0.468765213388149,0.343572983399219,0.466393531389048,0.380664922666664,0.333314934918891,0.424632891246684,0.360133952254642
3192,0.340604539764932,0.468781336548293,0.343578711379052,0.466407925224713,0.380675902969373,0.333324611593717,0.424632891246684,0.360133952254642
3193,0.340618538075812,0.468780486904599,0.343585069606265,0.466417225962266,0.380692540075617,0.333331026953551,0.424632891246684,0.360133952254642
3194,0.340622018954526,0.468788717980061,0.343596198900985,0.46642839492974,0.380703181987524,0.333345055565347,0.424632891246684,0.360133952254642
3195,0.340619275751086,0.468812923135605,0.343602663515645,0.46644125114459,0.380718915961057,0.333350732677549,0.424632891246684,0.360133952254642
3196,0.340621499723125,0.468830114028439,0.343609154156927,0.466448102075337,0.380731992087888,0.333357712897204,0.424766137566138,0.360415343915344
3197,0.340623361609062,0.468842283755214,0.343613650617575,0.466463598909444,0.38074384513664,0.333367543560033,0.424766137566138,0.360415343915344
3198,0.340624534572797,0.468855861455527,0.343618837012446,0.46647061877134,0.380758359907089,0.333378799184265,0.424766137566138,0.360415343915344
3199,0.340628731504409,0.468870089927083,0.343624432689684,0.466486300335495,0.380782238796421,0.333380823681408,0.424766137566138,0.360415343915344
3200,0.340633496032876,0.468880356139648,0.343627460333125,0.466501917878773,0.380806253695928,0.333383989758821,0.424766137566138,0.360415343915344
3201,0.340640124045238,0.468891479810647,0.343640519351409,0.466509442196825,0.380818046015866,0.333389407928572,0.42492110817942,0.360672295514512
3202,0.340641845296063,0.468905823929788,0.343649792199681,0.466516303250782,0.380834257803391,0.333395966420396,0.42492110817942,0.360672295514512
3203,0.340643018512362,0.468922509951727,0.343648839441358,0.466529840125243,0.380846647324528,0.333405280122278,0.42492110817942,0.360672295514512
3204,0.340643334669778,0.468936552042713,0.34365793156014,0.466538114651784,0.380863024397338,0.333412246314303,0.42492110817942,0.360672295514512
3205,0.340647797582011,0.468949604324609,0.343661696417767,0.466551805994017,0.380869532980911,0.333422447644623,0.42492110817942,0.360672295514512
3206,0.340656966750115,0.468955335945069,0.343674532649918,0.466554262228044,0.380880315433309,0.333431256985534,0.425051052631579,0.36095
3207,0.34065803340246,0.46896978459005,0.343682371706299,0.466565799728015,0.380892522643929,0.333441674216584,0.425051052631579,0.36095
3208,0.340654715059455,0.46898991208404,0.343690807602944,0.46657078240544,0.380908040383143,0.333446862740123,0.425051052631579,0.36095
3209,0.340659349432494,0.469005076074589,0.343702357378757,0.466575777500451,0.380924823905779,0.333454030108925,0.425051052631579,0.36095
3210,0.340672636183694,0.469009875110641,0.343701006584362,0.466592820381554,0.380942704352319,0.333458849936265,0.425051052631579,0.36095
3211,0.340678841520496,0.469024491679534,0.343704477647712,0.466605936037073,0.380954061362452,0.333465626308569,0.425187926509187,0.361220734908136
3212,0.340687203803084,0.469034391180077,0.343713723286959,0.466611842448219,0.380971503540137,0.333470619426141,0.425187926509187,0.361220734908136
3213,0.340693513832069,0.469046975508998,0.343718873375781,0.46661908498368,0.380988469647175,0.333478491408524,0.425187926509187,0.361220734908136
3214,0.340709145524673,0.469052101877823,0.343724699713748,0.466633320799617,0.381004708337976,0.333487140480031,0.425187926509187,0.361220734908136
3215,0.340708973171632,0.469070537458274,0.343738181769006,0.46663606045596,0.381020516308445,0.333496606585802,0.425187926509187,0.361220734908136
3216,0.340715965044746,0.469078343600876,0.343749076201903,0.466641599156677,0.381033053618025,0.333502234639457,0.425339267015707,0.361473036649215
3217,0.340718352908594,0.469094219873396,0.343756831368421,0.466652358933356,0.381039649545894,0.333516898371403,0.425339267015707,0.361473036649215
3218,0.340722362641428,0.469109638024386,0.3437603321819,0.46667025262618,0.381054546785924,0.333522229593215,0.425339267015707,0.361473036649215
3219,0.340720378662781,0.469126825471062,0.343769598008612,0.46668540414601,0.38106581877294,0.333533163403427,0.425339267015707,0.361473036649215
3220,0.340729299610071,0.469134790185502,0.343764936071657,0.466705650179237,0.381079428976211,0.333539364718903,0.425339267015707,0.361473036649215
3221,0.340735375232665,0.469144251976504,0.343769576776625,0.466716697357553,0.381094329679218,0.333546768366538,0.425492428198434,0.361727676240209
3222,0.340746273025799,0.469151706733443,0.343784087150345,0.466718273750966,0.381109088715485,0.333550648675758,0.425492428198434,0.361727676240209
3223,0.340747815522588,0.469165752699582,0.343790279561236,0.466731416402366,0.381122554993524,0.333553398702812,0.425492428198434,0.361727676240209
3224,0.34075159569518,0.469178253950795,0.343791555904834,0.466742496215942,0.381135527527358,0.33356457394788,0.425492428198434,0.361727676240209
3225,0.340754673440953,0.46919425726218,0.343792450383737,0.466759427607596,0.381149179119038,0.33357390206764,0.425492428198434,0.361727676240209
3226,0.340754088478872,0.46921436984362,0.343796998551486,0.466775595602514,0.381167676203847,0.3335789731822,0.425646875,0.361977864583333
3227,0.340753790824129,0.469233115544124,0.343798034953264,0.466789035481333,0.381177990223089,0.333590342809747,0.425646875,0.361977864583333
3228,0.340749121969923,0.469256494945626,0.343800882619623,0.466805364216082,0.381187472820502,0.333602161788614,0.425646875,0.361977864583333
3229,0.340757867769463,0.469265319244079,0.343805012912461,0.466814697912277,0.381197761126548,0.333613243628308,0.425646875,0.361977864583333
3230,0.340764629625648,0.469275137245845,0.343811129746197,0.466826928267304,0.381214255549144,0.333621086168734,0.425646875,0.361977864583333
3231,0.340766560763549,0.469285520822881,0.343814725090054,0.466838013283229,0.38123114366408,0.333625300736565,0.425797662337662,0.36222987012987
3232,0.340772467265295,0.469293064949589,0.343821749244848,0.466850004582114,0.381249959927006,0.333635210629669,0.425797662337662,0.36222987012987
3233,0.340776919612594,0.469307798969749,0.343821581471478,0.466863260490527,0.381257875989774,0.333649929139277,0.425797662337662,0.36222987012987
3234,0.340782071723484,0.469317338703467,0.343834466008862,0.466868010704785,0.381266491383016,0.333657641037659,0.425797662337662,0.36222987012987
3235,0.340788446723366,0.469324750930746,0.343845108157386,0.466870812106097,0.381278710455894,0.333667439336421,0.425797662337662,0.36222987012987
3236,0.340796523497028,0.469337785404226,0.343856208576174,0.466878749894963,0.38129548901359,0.33367707549517,0.425962176165803,0.362465284974093
3237,0.34079720921015,0.469351524271766,0.343860842539333,0.466891646787547,0.381314217618975,0.333677724028043,0.425962176165803,0.362465284974093
3238,0.340806046329952,0.469359100351481,0.343866523157962,0.466908505262069,0.381323880967666,0.333684670543367,0.425962176165803,0.362465284974093
3239,0.340808616404209,0.469377123848732,0.34387204666008,0.466921897318028,0.381338604523143,0.333690261286296,0.425962176165803,0.362465284974093
3240,0.340809122538492,0.469390333314111,0.343878772291248,0.46693599419015,0.381354688887654,0.333693171156584,0.425962176165803,0.362465284974093
3241,0.34081519293781,0.469404749814139,0.343888932196141,0.466941781853294,0.381371237516478,0.33369878601612,0.426112144702842,0.362716795865633
3242,0.340817316893189,0.469420818508298,0.343904506204728,0.466943635297789,0.381384739836453,0.333700124120899,0.426112144702842,0.362716795865633
3243,0.340825402270265,0.469432387408899,0.343910353758101,0.466952912774816,0.381396700543477,0.333710369533374,0.426112144702842,0.362716795865633
3244,0.340828737053748,0.469444412819464,0.343911807292982,0.466967173100457,0.381409819024653,0.333717629449778,0.426112144702842,0.362716795865633
3245,0.340832694368092,0.469453999676037,0.343914785759831,0.46697726442607,0.381434456192233,0.33371709691256,0.426112144702842,0.362716795865633
3246,0.340838361662545,0.469468389553202,0.343922775768489,0.466989184477814,0.381450067013257,0.333720527518399,0.426245618556701,0.362984020618557
3247,0.340842048433448,0.469479468124061,0.343925650108606,0.467002995610926,0.381466179763502,0.333730926589066,0.426245618556701,0.362984020618557
3248,0.340839453815643,0.469496325487287,0.343935021919606,0.467014079760373,0.38147815444578,0.333734519488073,0.426245618556701,0.362984020618557
3249,0.340839981588455,0.469514520262702,0.343940031427093,0.467023801066562,0.381493000472715,0.333742251521739,0.426245618556701,0.362984020618557
3250,0.340846809657344,0.469525153478555,0.343944713445121,0.467036009858862,0.381503909449668,0.333752172046127,0.426245618556701,0.362984020618557
3251,0.340844149989197,0.469536548076491,0.343950355647437,0.467041617000497,0.381513015941101,0.33375981959477,0.426402827763496,0.36322853470437
3252,0.340848823856885,0.469551958148988,0.343956895835148,0.467050048941459,0.381526215531283,0.333768327719419,0.426402827763496,0.36322853470437
3253,0.340854979138521,0.469563242469933,0.343962231022561,0.467061169184262,0.381545432158924,0.333773627860039,0.426402827763496,0.36322853470437
3254,0.340863669921345,0.469573077306394,0.343974789180865,0.467071584271307,0.381551811227127,0.333787250671156,0.426402827763496,0.36322853470437
3255,0.340867373099848,0.469585524115286,0.343981236413015,0.467078789823729,0.381567475449062,0.33379131897946,0.426402827763496,0.36322853470437
3256,0.340867889238935,0.469601134408653,0.343986702515958,0.467093298341425,0.381579727741596,0.333798949421652,0.426524358974359,0.363504615384615
3257,0.340870909766336,0.469609418225571,0.343989045351104,0.467106855340715,0.381596748231879,0.333803450314422,0.426524358974359,0.363504615384615
3258,0.340871779558976,0.469624574140735,0.343991110558015,0.467122571653617,0.38161523286754,0.333808627962021,0.426524358974359,0.363504615384615
3259,0.340875839604596,0.469637292892061,0.344002433668928,0.467126777453569,0.381629373882311,0.333813243470905,0.426524358974359,0.363504615384615
3260,0.340881340778398,0.46964818842853,0.344009112902115,0.467137064217583,0.381638645815441,0.333822516490925,0.426524358974359,0.363504615384615
3261,0.340884270952252,0.469660455733161,0.344010439463391,0.467156867968621,0.381655354320248,0.333824176451127,0.426651150895141,0.363772378516624
3262,0.340885846684385,0.469675297159392,0.344017579988982,0.467163307149452,0.381669059784234,0.333833350237591,0.426651150895141,0.363772378516624
3263,0.340886405799199,0.469688265744898,0.344020715701368,0.467174155852088,0.381686406350801,0.333838125544572,0.426651150895141,0.363772378516624
3264,0.340894897159977,0.469694175560187,0.344026644384986,0.467187417008851,0.38169951204876,0.333842835290457,0.426651150895141,0.363772378516624
3265,0.340900550167991,0.469706431785541,0.344033859472102,0.467196832435019,0.381713244906422,0.333855550380401,0.426651150895141,0.363772378516624
3266,0.340908408926785,0.469710845563772,0.344039247909071,0.467204835796085,0.381725335921394,0.333861208540397,0.426805357142857,0.364012755102041
3267,0.340911118946473,0.46972812002548,0.344048398115211,0.467208505912262,0.381739256228984,0.333868734562552,0.426805357142857,0.364012755102041
3268,0.340911649830622,0.469741585978867,0.344049409210156,0.467225021315402,0.381754038495275,0.33387142930208,0.426805357142857,0.364012755102041
3269,0.340910995316385,0.469756732696692,0.344049622398844,0.467236077419615,0.381773663956801,0.333880270309454,0.426805357142857,0.364012755102041
3270,0.340916557681099,0.469766237914496,0.344056178763177,0.467246527958315,0.381792884306526,0.33388799861934,0.426805357142857,0.364012755102041
3271,0.340919672639738,0.469776982051671,0.344068936704018,0.467257993544735,0.381805653568469,0.333895091980267,0.426958015267176,0.364247837150127
3272,0.340927196213841,0.469789598585984,0.344068105366949,0.467271731348722,0.381813047435091,0.333907833243705,0.426958015267176,0.364247837150127
3273,0.340939326416327,0.469797622130857,0.344069863735902,0.467280998759387,0.381827773615612,0.333913920646281,0.426958015267176,0.364247837150127
3274,0.340943605958682,0.469803095603841,0.34407227056609,0.467295930209297,0.381838999757643,0.333921356732275,0.426958015267176,0.364247837150127
3275,0.340943909295726,0.469818279950965,0.344079157896281,0.467304831706052,0.38185354853788,0.333926688635158,0.426958015267176,0.364247837150127
3276,0.340948606636981,0.469832035710797,0.344084026993789,0.467316393633668,0.381873611645982,0.333928614582235,0.42708807106599,0.364504568527919
3277,0.340954477132441,0.469842201409896,0.344086691977897,0.467330958599607,0.381891703528235,0.33393284712483,0.42708807106599,0.364504568527919
3278,0.340956991635674,0.469853787950103,0.344096566869721,0.46734018434986,0.381908276853058,0.333938352047742,0.42708807106599,0.364504568527919
3279,0.340961789456482,0.46986445370847,0.34410037842889,0.467350812483523,0.381916805967007,0.333944796991699,0.42708807106599,0.364504568527919
3280,0.340961898242823,0.469881326348194,0.344100111522683,0.467364332684611,0.381937286545692,0.333947318181176,0.42708807106599,0.364504568527919
3281,0.340966500523644,0.469889111674152,0.344096813201112,0.467381405202309,0.38194691947456,0.333954591467779,0.427247848101266,0.364731898734177
3282,0.340966966211414,0.469903694587184,0.344102831510843,0.467386790085328,0.381956676282301,0.333962976060323,0.427247848101266,0.364731898734177
3283,0.340972811338219,0.469918938342876,0.344114018119631,0.467393720529569,0.381970582443001,0.333972699834678,0.427247848101266,0.364731898734177
3284,0.340979741491214,0.46992687266758,0.344123901051463,0.467403853952138,0.381982627305941,0.333980604000997,0.427247848101266,0.364731898734177
3285,0.340979268234678,0.469941594363151,0.34413396603266,0.467411701374483,0.382002327166924,0.33398594963672,0.427247848101266,0.364731898734177
3286,0.340981225702215,0.469950761528523,0.34414199625838,0.46742190691964,0.382011559741033,0.333997240466231,0.427396717171717,0.36496994949495
3287,0.340990645198182,0.469960676189251,0.344146356131426,0.46743481061285,0.382027482432638,0.334008191860176,0.427396717171717,0.36496994949495
3288,0.340991798111089,0.469974357019535,0.344145389099771,0.467450605226524,0.382039140039123,0.334015561351525,0.427396717171717,0.36496994949495
3289,0.340995822854461,0.469989277356486,0.344147543035692,0.46746087078924,0.382058018855821,0.334020007305733,0.427396717171717,0.36496994949495
3290,0.341002303172624,0.470000528435289,0.344157086548845,0.467470516172777,0.382071923464338,0.334029512819731,0.427396717171717,0.36496994949495
3291,0.341009053460908,0.470007459278873,0.344163098070694,0.467478883985478,0.382086889523601,0.334035578747813,0.427536020151134,0.365219143576826
3292,0.341017521772079,0.470014842711601,0.344173494367847,0.467480747415206,0.382102367628849,0.334042153871263,0.427536020151134,0.365219143576826
3293,0.341025611718973,0.470024012744212,0.344178637086214,0.467484513145627,0.382117419956366,0.334047351825164,0.427536020151134,0.365219143576826
3294,0.34103482451925,0.470033081077946,0.344180187651609,0.467497916393238,0.38212931688687,0.33405437698525,0.427536020151134,0.365219143576826
3295,0.341037937601165,0.470043249661711,0.344189433055965,0.467506240313653,0.382143097130812,0.334063096371085,0.427536020151134,0.365219143576826
3296,0.341041226307153,0.470059541611921,0.344198915126023,0.46751620966635,0.382158278771787,0.33406756989168,0.427691206030151,0.36545175879397
3297,0.341046998332023,0.470072070443901,0.344195609475345,0.467532657787253,0.382171449489405,0.334070385053914,0.427691206030151,0.36545175879397
3298,0.341042192004723,0.47009093070197,0.344195559004105,0.467547266893966,0.382185549878037,0.334074822214377,0.427691206030151,0.36545175879397
3299,0.341039230020305,0.470108450955358,0.344202249092386,0.467557332596648,0.382202420144276,0.334077664530546,0.427691206030151,0.36545175879397
3300,0.341045626211882,0.470122393422378,0.34421065278295,0.467566868773999,0.382212882465289,0.334080828305677,0.427691206030151,0.36545175879397
3301,0.341045609084302,0.470136356763754,0.344217466754934,0.467576125696017,0.382229513919844,0.334085634090772,0.427844110275689,0.365685463659148
3302,0.341045582958307,0.470152244067138,0.344218104896363,0.467590428157991,0.38223747490897,0.334095240030234,0.427844110275689,0.365685463659148
3303,0.341052318563554,0.470158741445553,0.344223412948441,0.467600367157755,0.382248574710003,0.334101278440612,0.427844110275689,0.365685463659148
3304,0.341053712799148,0.470166995595669,0.344228197178804,0.467612689723467,0.382261874510348,0.334109477120925,0.427844110275689,0.365685463659148
3305,0.341059289249189,0.470178768432325,0.344234655119284,0.467620135809818,0.382279573371948,0.334114750982499,0.427844110275689,0.365685463659148
3306,0.341058850094088,0.470193765731295,0.344238264292755,0.46763352162555,0.382287060271048,0.334122156534171,0.4279785,0.36593625
3307,0.341066074414938,0.470199245111398,0.34423991601358,0.46764738528744,0.382304060740752,0.334127351611708,0.4279785,0.36593625
3308,0.341072198275426,0.47021037877781,0.344243813182575,0.467655033022178,0.382318830486661,0.334136467270313,0.4279785,0.36593625
3309,0.341076986830583,0.47021889216858,0.344249408360357,0.467665786072994,0.38233989493774,0.334140661918519,0.4279785,0.36593625
3310,0.341087095646997,0.470223902020173,0.344253502835986,0.467675596456967,0.382351547157233,0.334149350090373,0.4279785,0.36593625
3311,0.341087971484218,0.470236051193192,0.344259393560881,0.467690656140121,0.38236787419301,0.3341594633081,0.428120199501247,0.366176309226933
3312,0.341091792375704,0.470248366785643,0.344263682280668,0.467700149287673,0.382378358958234,0.33416762092964,0.428120199501247,0.366176309226933
3313,0.341096758274265,0.470261604308678,0.344274418893039,0.467698258126715,0.382394046696904,0.334170656533065,0.428120199501247,0.366176309226933
3314,0.341100219350772,0.47027202260274,0.344284091400595,0.467707898954126,0.38240829843279,0.334175489729546,0.428120199501247,0.366176309226933
3315,0.341105654796929,0.470285505163393,0.344286004725916,0.467719619200604,0.382420221997311,0.334180112742536,0.428120199501247,0.366176309226933
3316,0.34111437695182,0.470291906284539,0.344291736652367,0.4677287335231,0.382424951881829,0.334191555106997,0.428248507462687,0.366434328358209
3317,0.341118098697559,0.470303665937238,0.344297305913527,0.46774353426273,0.382437190566944,0.334200240518221,0.428248507462687,0.366434328358209
3318,0.341120246009213,0.470317297050638,0.344300282363586,0.467760143996066,0.382449419077427,0.334206696286919,0.428248507462687,0.366434328358209
3319,0.341121753710643,0.470333182679451,0.344300446969601,0.467776181517225,0.382469511580004,0.334206887279374,0.428248507462687,0.366434328358209
3320,0.341120887236265,0.470349378388061,0.344307884529174,0.467780336258934,0.382486712006919,0.334212128174729,0.428248507462687,0.366434328358209
3321,0.341123688273906,0.470362429835171,0.344311781982217,0.467789616641492,0.382500716239036,0.334218423921995,0.42838064516129,0.366689081885856
3322,0.341126042093455,0.470376249287922,0.344314436414493,0.467808027557805,0.382514901944752,0.334220933484117,0.42838064516129,0.366689081885856
3323,0.341129671006401,0.470390299115903,0.344323550129155,0.467810216088191,0.382526778168367,0.334227697441522,0.42838064516129,0.366689081885856
3324,0.341135895289811,0.470401048648969,0.344328043348924,0.467823501254196,0.38254087202341,0.334233392792506,0.42838064516129,0.366689081885856
3325,0.341142163094428,0.470407272377971,0.344336796633443,0.46783161558297,0.382556333421086,0.334237948337279,0.42838064516129,0.366689081885856
3326,0.341150486053789,0.470415224647748,0.344341556800778,0.467844471316751,0.382577102169137,0.334238698964399,0.428517079207921,0.366937623762376
3327,0.341152753901826,0.470427913749515,0.344344703705572,0.467856300571616,0.382591480503987,0.334241026136503,0.428517079207921,0.366937623762376
3328,0.341155270062757,0.470436644843302,0.344348762575942,0.467870393933619,0.382602239134417,0.334249446135846,0.428517079207921,0.366937623762376
3329,0.341154890206298,0.470448996253805,0.344353844166701,0.467878611435837,0.382608390992178,0.334261511802233,0.428517079207921,0.366937623762376
3330,0.341154539735323,0.470458868683396,0.344359878309689,0.467886203275481,0.382620738051711,0.334271952846615,0.428517079207921,0.366937623762376
3331,0.341162214958532,0.470472955087304,0.344365736465301,0.4678919304509,0.382636326832191,0.33427836088158,0.428665925925926,0.367168148148148
3332,0.341163030508256,0.470485622182707,0.344378294625057,0.467897914375689,0.382650983153319,0.334281581031522,0.428665925925926,0.367168148148148
3333,0.341161217385991,0.470499445386195,0.344384700396464,0.467904216783289,0.382667847669306,0.334284743351278,0.428665925925926,0.367168148148148
3334,0.341172536806292,0.470509291144638,0.344394016197396,0.467910099138596,0.38268145325658,0.334289784674657,0.428665925925926,0.367168148148148
3335,0.341177987531641,0.470522493558309,0.344398867672275,0.467920513082803,0.382696361583158,0.334295081153463,0.428665925925926,0.367168148148148
3336,0.34118105829125,0.470534268590671,0.344400486235904,0.467933475686231,0.382706651146196,0.334306478358294,0.42881724137931,0.367395566502463
3337,0.341184972603592,0.470547814898629,0.344404462508623,0.467945966453089,0.382716407102462,0.334316310921019,0.42881724137931,0.367395566502463
3338,0.341193417917335,0.470551865890441,0.344413567721469,0.467950529090954,0.382730904223511,0.334317029690802,0.42881724137931,0.367395566502463
3339,0.341197041143366,0.470563119397461,0.34441919085063,0.467960073091142,0.382747304463647,0.334317818298866,0.42881724137931,0.367395566502463
3340,0.341196130507844,0.470580159576085,0.344420038071885,0.467974587021457,0.382762406744905,0.334325426473511,0.42881724137931,0.367395566502463
3341,0.341197735482686,0.470596928410772,0.344421800532959,0.467990117373476,0.382770028495036,0.334331739421439,0.428954054054054,0.367637346437346
3342,0.341197610430014,0.470615600895541,0.344424823918541,0.467998681387941,0.382783852048207,0.334336593507096,0.428954054054054,0.367637346437346
3343,0.34120576681793,0.470623281198755,0.344439434656728,0.468000881273678,0.382794192453165,0.334347320300297,0.428954054054054,0.367637346437346
3344,0.341211560514932,0.470632353942485,0.344443490813306,0.468012890664519,0.38281018342561,0.334349449970877,0.428954054054054,0.367637346437346
3345,0.341220021774123,0.47064130078358,0.344451042822444,0.468018194825685,0.382828932944445,0.334348492030052,0.428954054054054,0.367637346437346
3346,0.341230712250636,0.470647446746375,0.34444969378049,0.468029343617171,0.382846941422016,0.334349137853542,0.429112745098039,0.367854901960784
3347,0.341229450420618,0.470664661005533,0.344452076114226,0.468042193214663,0.382859772224201,0.334353778590684,0.429112745098039,0.367854901960784
3348,0.34123712636118,0.470667082521682,0.344455796350842,0.468057297007418,0.382869998055596,0.334364538348143,0.429112745098039,0.367854901960784
3349,0.341235852200118,0.470682578972182,0.344464276849745,0.468061118759821,0.382883063270826,0.334369847538396,0.429112745098039,0.367854901960784
3350,0.34123751823851,0.470694047624457,0.344469832388671,0.46807122154571,0.382894988555121,0.334377334698031,0.429112745098039,0.367854901960784
3351,0.341243103313568,0.470703092128019,0.344477604072615,0.468081469789758,0.382912550761973,0.334378361467879,0.429235941320293,0.368105623471883
3352,0.341246947993391,0.470716980252493,0.344486286955757,0.468091497395732,0.382926047151775,0.334386877186747,0.429235941320293,0.368105623471883
3353,0.34125624599358,0.470720809973856,0.344494254035664,0.468099875392912,0.382936218550224,0.334398132090151,0.429235941320293,0.368105623471883
3354,0.341257015221142,0.470737476881693,0.344499672567886,0.468108060378674,0.382952001062647,0.334400834964692,0.429235941320293,0.368105623471883
3355,0.341263945834439,0.470745151504887,0.344506653316974,0.46811510970099,0.382968343067759,0.334404485249476,0.429235941320293,0.368105623471883
3356,0.341269501372435,0.47075779249361,0.34451367760637,0.468120883850204,0.382982066803333,0.334413556521471,0.429394634146341,0.368322926829268
3357,0.341274387876024,0.470769774007511,0.344516135207928,0.468130728106321,0.382992520360657,0.334420114183072,0.429394634146341,0.368322926829268
3358,0.341272780197725,0.470785920011011,0.344524871918169,0.468139684133212,0.383003805935087,0.334433139074706,0.429394634146341,0.368322926829268
3359,0.341273568746361,0.470802086725396,0.344528196096333,0.468155142970429,0.383019785013253,0.334435657441149,0.429394634146341,0.368322926829268
3360,0.341275564685913,0.470814879286323,0.344532248991399,0.468165701107917,0.383033936126935,0.334440763184614,0.429394634146341,0.368322926829268
3361,0.341276205381989,0.470829066376994,0.344533103596801,0.468180776031974,0.383047308889585,0.334445903003168,0.429535279805353,0.368552798053528
3362,0.341284432397744,0.470832521440617,0.344541191798829,0.468185567777214,0.383066381692095,0.334447293177606,0.429535279805353,0.368552798053528
3363,0.341293696024562,0.47084042700855,0.34454469893595,0.468196054208435,0.383084308225836,0.334451141795857,0.429535279805353,0.368552798053528
3364,0.341300831461414,0.470849174693703,0.344543023284113,0.468209638518083,0.383094168237387,0.334453524961613,0.429535279805353,0.368552798053528
3365,0.341307423628258,0.470857281539002,0.344554166197083,0.468214979708546,0.383104600609775,0.334461647648744,0.429535279805353,0.368552798053528
3366,0.341310606981739,0.470868696464851,0.344555689010484,0.468232746217029,0.383120544508955,0.334463819719005,0.429672330097087,0.36878713592233
3367,0.341310602290379,0.470881588780106,0.34455585234229,0.468244668581021,0.383130262631972,0.334465235966953,0.429672330097087,0.36878713592233
3368,0.341319429055632,0.470892434528469,0.344557798514096,0.468260489315315,0.383145983354607,0.334472648093551,0.429672330097087,0.36878713592233
3369,0.341328138841056,0.470898263655566,0.344568422502387,0.468264276473748,0.383158270512717,0.334476108148526,0.429672330097087,0.36878713592233
3370,0.341330671939076,0.470907713009463,0.344578330903607,0.468273713150986,0.38317444641599,0.334480599301936,0.429672330097087,0.36878713592233
3371,0.341327173567235,0.470925987802362,0.344579614333974,0.46828637551956,0.383188727903732,0.334485233258579,0.429816464891041,0.369013801452784
3372,0.341321983121318,0.470940334444586,0.344583094629411,0.468297204525022,0.383199223138924,0.334494346512918,0.429816464891041,0.369013801452784
3373,0.34132567384333,0.470950173106264,0.344597348117187,0.468302301438417,0.383213003559861,0.334499742491988,0.429816464891041,0.369013801452784
3374,0.341328201527052,0.47096478296332,0.344605093684824,0.468309476014285,0.383230364381894,0.334503661049015,0.429816464891041,0.369013801452784
3375,0.341335248009043,0.470971175680783,0.344605220197798,0.468323934706316,0.383244166561484,0.33450761981897,0.429816464891041,0.369013801452784
3376,0.341338930517921,0.470983902268608,0.344608207143151,0.468338793256978,0.383252349512916,0.334515323815811,0.429942995169082,0.369258212560386
3377,0.341347574123049,0.470988550047411,0.344613995112742,0.468347061289699,0.383267934361975,0.334522599115991,0.429942995169082,0.369258212560386
3378,0.341352048527913,0.471001013309838,0.344617805050173,0.468354292016271,0.383283312865337,0.334524607083085,0.429942995169082,0.369258212560386
3379,0.341357350944746,0.471015143898797,0.344629635787084,0.468356132904959,0.383299472816193,0.334530466947083,0.429942995169082,0.369258212560386
3380,0.341363169079352,0.471021164412928,0.344636108910814,0.468367990830795,0.383313217439197,0.334535654499835,0.429942995169082,0.369258212560386
3381,0.341371486543741,0.471027675346844,0.34464474535321,0.468376198891224,0.383326026472747,0.334546169432225,0.430046024096386,0.36952313253012
3382,0.341373533675651,0.471044680400871,0.344647635874263,0.468388324538414,0.383335451064689,0.334553045869459,0.430046024096386,0.36952313253012
3383,0.341377050829021,0.471055376260311,0.34464705399434,0.468401356773732,0.383351394764695,0.334560148251278,0.430046024096386,0.36952313253012
3384,0.341380614458863,0.47106781578543,0.344650294763032,0.468413607666765,0.383369452801865,0.334561901446147,0.430046024096386,0.36952313253012
3385,0.341386235802051,0.471079792581706,0.344656829701177,0.46841933290917,0.383384427935024,0.334565121683649,0.430046024096386,0.36952313253012
3386,0.341385389682648,0.471092268424326,0.344664608448834,0.468427507497374,0.383392106367364,0.334569966944938,0.430175240384615,0.369757211538462
3387,0.341388989874823,0.471099816416445,0.344666283524567,0.468440674179372,0.383407132667471,0.334572393278158,0.430175240384615,0.369757211538462
3388,0.341398470007569,0.471107052787119,0.344675224165771,0.468446030007753,0.383419761562989,0.334576367731246,0.430175240384615,0.369757211538462
3389,0.341398649764114,0.471120961239661,0.344678676543146,0.468456278246962,0.383433823070422,0.334581512159266,0.430175240384615,0.369757211538462
3390,0.341402834745979,0.471131180540834,0.344679746653645,0.46847426916985,0.383450032977423,0.334585051222852,0.430175240384615,0.369757211538462
3391,0.341401972222434,0.471147421215198,0.3446893473107,0.468482265537911,0.383463808124141,0.334589282974309,0.430334052757794,0.36996618705036
3392,0.341406943474808,0.471152202892064,0.344693085185492,0.468492349821901,0.383476832528991,0.334591777670239,0.430334052757794,0.36996618705036
3393,0.341408237314939,0.471165713478643,0.344699576624452,0.468505051134527,0.383487911923068,0.334597687289027,0.430334052757794,0.36996618705036
3394,0.341407671086484,0.47118280718435,0.344698022374846,0.468518725801341,0.383502066766268,0.334606914902142,0.430334052757794,0.36996618705036
3395,0.341410601547059,0.471198235673907,0.344700418217945,0.468531372650797,0.383514247323972,0.334610251236194,0.430334052757794,0.36996618705036
3396,0.341410178148878,0.471210506017036,0.34470293206201,0.468546920620363,0.383524873362842,0.334614326100285,0.430472009569378,0.370193301435407
3397,0.341420290347269,0.471216379629511,0.344701625096835,0.468559965926901,0.383540643738061,0.33461732995276,0.430472009569378,0.370193301435407
3398,0.3414305121107,0.471221629207399,0.344711390821059,0.468566255555567,0.383551464693736,0.334625900307402,0.430472009569378,0.370193301435407
3399,0.341434113667044,0.471235205643037,0.344720299549131,0.46857057267806,0.383566519021837,0.334629572891666,0.430472009569378,0.370193301435407
3400,0.34143594093113,0.471251356662708,0.344727432478268,0.468574449937817,0.383584296739311,0.334634474929208,0.430472009569378,0.370193301435407
3401,0.341438853588441,0.471263533782959,0.344727336421627,0.468588351387604,0.383597579501627,0.334642198805168,0.430607875894988,0.370419809069212
3402,0.341442679365186,0.471275747520763,0.344727386155914,0.468604400309856,0.38360795622889,0.334647082389747,0.430607875894988,0.370419809069212
3403,0.341448456146018,0.471281979752353,0.344735676030648,0.468608932829176,0.383624325309303,0.334652346027015,0.430607875894988,0.370419809069212
3404,0.341448090846761,0.471293181583672,0.344739909556433,0.46862041104603,0.383635881565174,0.334659338078512,0.430607875894988,0.370419809069212
3405,0.341454055702495,0.471299287464062,0.344746107419263,0.468627176977877,0.383648179533247,0.334667494419325,0.430607875894988,0.370419809069212
3406,0.341462610526673,0.471305097506295,0.344754349734737,0.468638695655094,0.383659789438834,0.33467626026874,0.430747857142857,0.370642619047619
3407,0.341462691831069,0.471316792682971,0.344759350671854,0.468645175542551,0.383676664628362,0.334677329306909,0.430747857142857,0.370642619047619
3408,0.341467372055765,0.471326603133382,0.34475945254267,0.468658021379043,0.38369103778461,0.334679867753525,0.430747857142857,0.370642619047619
3409,0.341471364985087,0.471337007335474,0.344764845367949,0.468666685067721,0.383703032559902,0.334686874319756,0.430747857142857,0.370642619047619
3410,0.341480420289129,0.471343396769276,0.344769731866026,0.468675933191433,0.383716730864663,0.334692347652519,0.430747857142857,0.370642619047619
3411,0.341478300643599,0.471362288313085,0.344776650056131,0.468681426479328,0.383725003326458,0.334699552264133,0.430879809976247,0.370874109263658
3412,0.341481900668692,0.47137641694567,0.344780763959673,0.468692749833014,0.38374141711824,0.33470610591671,0.430879809976247,0.370874109263658
3413,0.341484780720804,0.47138557551525,0.344795328383331,0.468697668988175,0.383751501489596,0.334713814401112,0.430879809976247,0.370874109263658
3414,0.341486386285994,0.471396138884011,0.344796924992746,0.468707945007759,0.383765405999438,0.334720921983733,0.430879809976247,0.370874109263658
3415,0.341486530306194,0.471408873510513,0.344804196032926,0.468719274550152,0.383776360705814,0.334727171376978,0.430879809976247,0.370874109263658
3416,0.341493795520778,0.471417533473516,0.344802848759191,0.468733476403225,0.383792029807373,0.334732726398079,0.430999763033175,0.371117772511848
3417,0.341492950173595,0.471431320240226,0.344800810507305,0.468744196781315,0.383806521126404,0.334739452217755,0.430999763033175,0.371117772511848
3418,0.341497715522699,0.4714463173717,0.344802090127322,0.468756739524608,0.383817461497136,0.33474443679595,0.430999763033175,0.371117772511848
3419,0.341503772863418,0.471456791381275,0.344807125803765,0.468765286773797,0.383826980098173,0.334752839773399,0.430999763033175,0.371117772511848
3420,0.341510303911782,0.471465926062328,0.344816798805262,0.468773345147245,0.383839644821333,0.334755549667933,0.430999763033175,0.371117772511848
3421,0.341517733618592,0.471474939729789,0.344827345799185,0.468778015341544,0.383851246625213,0.334763160574917,0.43113096926714,0.371352009456265
3422,0.34151682238038,0.471486148920312,0.344829114398452,0.468792249565845,0.383858532342485,0.334769715191884,0.43113096926714,0.371352009456265
3423,0.34152102716476,0.47149489906213,0.344834680831252,0.468802200627236,0.383870779810074,0.334776661481235,0.43113096926714,0.371352009456265
3424,0.341529896966138,0.471499964857947,0.344838362076212,0.468813827514831,0.383885180915482,0.334783878994159,0.43113096926714,0.371352009456265
3425,0.341532518246379,0.471511658311239,0.344842440419016,0.468825202660537,0.383900140583523,0.334786896514116,0.43113096926714,0.371352009456265
3426,0.341529947388279,0.471523564693001,0.344847507946664,0.468834828572355,0.38391032874369,0.33479141515747,0.431271226415094,0.371577594339623
3427,0.341534578905605,0.471533229733808,0.344851707639637,0.46884517469242,0.383924430116654,0.334792966672489,0.431271226415094,0.371577594339623
3428,0.341536688483105,0.471543184954508,0.34484735879226,0.468864197483374,0.383938971534318,0.334796786678818,0.431271226415094,0.371577594339623
3429,0.341542477888406,0.471550256236381,0.344853765272436,0.46887283027212,0.383952558789649,0.334804211173239,0.431271226415094,0.371577594339623
3430,0.341544857884736,0.471562290887953,0.344865391398669,0.468881383091134,0.383963520551615,0.334812983239636,0.431271226415094,0.371577594339623
3431,0.341541372755249,0.471580677535169,0.344871368889719,0.468889708700819,0.383978292336395,0.334817212887379,0.431398823529412,0.371814588235294
3432,0.341542312200547,0.47159091179023,0.344885129107693,0.468885911123812,0.383989102876081,0.334825902743738,0.431398823529412,0.371814588235294
3433,0.341546659262765,0.471605140007307,0.344890201145015,0.468892423441135,0.384006521261423,0.334830927505848,0.431398823529412,0.371814588235294
3434,0.34154716671884,0.471619302243316,0.344892709374019,0.468903274984064,0.384015617940006,0.33483754950875,0.431398823529412,0.371814588235294
3435,0.341558950640398,0.471629245379239,0.344899319282722,0.468912779349996,0.384026232597557,0.334843467290292,0.431398823529412,0.371814588235294
3436,0.341561302253439,0.471639986788792,0.344902539048983,0.468922572126242,0.384033840760769,0.334852642398132,0.431537558685446,0.372042253521127
3437,0.341569456941233,0.471648324593457,0.344906262874355,0.468933536915726,0.384043128617046,0.334858820976953,0.431537558685446,0.372042253521127
3438,0.341573751923292,0.47166026675084,0.344910167154429,0.468946671028793,0.384059367798601,0.334861459847907,0.431537558685446,0.372042253521127
3439,0.341573682657798,0.471674002288418,0.344912967417543,0.4689566913609,0.384076550347163,0.334863622562786,0.431537558685446,0.372042253521127
3440,0.341572814285965,0.471686767342217,0.344914441716164,0.468968258414421,0.384088013617201,0.334869708353074,0.431537558685446,0.372042253521127
3441,0.341577554318681,0.471699059290309,0.34492245512022,0.468981165177447,0.384102250142645,0.334875275707806,0.431669086651054,0.372276580796253
3442,0.341584034156372,0.471707762220925,0.344925416417885,0.468993864573747,0.384117941625284,0.33488119236375,0.431669086651054,0.372276580796253
3443,0.341592463721128,0.471715133667311,0.344933869158518,0.46900109796152,0.384128572411923,0.334886134580105,0.431669086651054,0.372276580796253
3444,0.341596915873233,0.471722373477071,0.344934402604371,0.46900911266332,0.384143545992082,0.334891198812862,0.431669086651054,0.372276580796253
3445,0.341598800828682,0.471732172870547,0.344941020570624,0.469019074147507,0.384154606592404,0.334895721286387,0.431669086651054,0.372276580796253
3446,0.341600129186791,0.471744177454732,0.344942467620166,0.469033250371047,0.384170486674411,0.334900442924841,0.431800934579439,0.372510981308411
3447,0.34160311017992,0.471754680596878,0.344946065418823,0.469043423030307,0.384188907493306,0.33490200397716,0.431800934579439,0.372510981308411
3448,0.341609991363297,0.471764377229134,0.344959199585457,0.469049263607529,0.384201603438871,0.334905125794617,0.431800934579439,0.372510981308411
3449,0.341610180899355,0.471781857314055,0.344966589283655,0.469055761209203,0.384213027305079,0.334909921098041,0.431800934579439,0.372510981308411
3450,0.341608951600275,0.47179306323405,0.344973815185925,0.469063284543378,0.384229860336283,0.33491572942423,0.431800934579439,0.372510981308411
3451,0.34161107877302,0.471804683398889,0.344980640374573,0.469071818038611,0.384243599090259,0.334919435255174,0.431940326340326,0.372734032634033
3452,0.341619503318811,0.471812552102981,0.344985071130451,0.469080078589003,0.384261733612904,0.334920153588655,0.431940326340326,0.372734032634033
3453,0.34162280495423,0.471824035592343,0.344988321634893,0.469090370655418,0.384274703005404,0.334927395352437,0.431940326340326,0.372734032634033
3454,0.341628535914748,0.471832012994122,0.344992829260952,0.469096841823342,0.384284066404851,0.33493884570286,0.431940326340326,0.372734032634033
3455,0.341632749332834,0.47183869911446,0.344996512869023,0.469104934925827,0.384296792490743,0.334944474769665,0.431940326340326,0.372734032634033
3456,0.341634844258582,0.471853075676245,0.345000165395316,0.469116422960778,0.384311901599672,0.334949518851287,0.432073488372093,0.372958837209302
3457,0.341639504774788,0.471862685478132,0.345004832439629,0.469127072655114,0.384323313127783,0.334954702287546,0.432073488372093,0.372958837209302
3458,0.341642596493733,0.47187675812626,0.345009581250754,0.469133755652831,0.3843366869854,0.334961000766461,0.432073488372093,0.372958837209302
3459,0.341641583938535,0.47188912966252,0.34501159747369,0.469143210668553,0.38434757300717,0.33497480493543,0.432073488372093,0.372958837209302
3460,0.341647234672076,0.471900823899272,0.345016733025849,0.469153245722838,0.384365827665108,0.334978640570718,0.432073488372093,0.372958837209302
3461,0.341654054463289,0.47190936662833,0.345021128556422,0.469164811540618,0.384373533062064,0.334986131164061,0.432205800464037,0.373183990719258
3462,0.341655700499223,0.471924673773186,0.345025341115628,0.469174265728268,0.384387681109805,0.33498567657578,0.432205800464037,0.373183990719258
3463,0.341662277444135,0.471931560509012,0.345029503842164,0.469184526116888,0.384398361042423,0.334991341514794,0.432205800464037,0.373183990719258
3464,0.341662585526584,0.47194615026212,0.345031184555124,0.469194247467554,0.384405039950994,0.335000149283404,0.432205800464037,0.373183990719258
3465,0.34167095437902,0.471947736704746,0.345035943746726,0.469202630005977,0.384415012549612,0.335002654237175,0.432205800464037,0.373183990719258
3466,0.341676122488769,0.471952484946434,0.345035535118256,0.469218559363615,0.384428511693627,0.335007957365603,0.432352546296296,0.373397222222222
3467,0.341678216649711,0.471964356328812,0.34503435487505,0.469235828488786,0.384437146774668,0.335016088607449,0.432352546296296,0.373397222222222
3468,0.34167959135596,0.471978066467052,0.3450414939472,0.469246875710364,0.384448808352288,0.33502107780733,0.432352546296296,0.373397222222222
3469,0.341679616714596,0.471993099555729,0.345047995720879,0.469254673549275,0.384463775954953,0.335025088362537,0.432352546296296,0.373397222222222
3470,0.341679504403464,0.472003799510629,0.345057462015078,0.469262209842933,0.384474924804172,0.335030379417791,0.432352546296296,0.373397222222222
3471,0.341682582588225,0.472016952785409,0.345062017454422,0.469267191023747,0.384490967844155,0.33503294135245,0.432475750577367,0.373627713625866
3472,0.341688373972657,0.472024080518531,0.345068096081066,0.469274617673193,0.384499586930031,0.335043762433623,0.432475750577367,0.373627713625866
3473,0.341688811750371,0.472037738630647,0.345074864466941,0.469282085491095,0.384513046548481,0.335051487582778,0.432475750577367,0.373627713625866
3474,0.341691246659687,0.472047883929643,0.345083100313869,0.469290858898209,0.384527074114036,0.335057975477199,0.432475750577367,0.373627713625866
3475,0.341696243337422,0.47206062550914,0.345087651467647,0.469295907892015,0.38453548077145,0.335064740432857,0.432475750577367,0.373627713625866
3476,0.34170289117747,0.472070658116965,0.345093122393209,0.469307204101811,0.384551689738719,0.335070379328106,0.432621428571429,0.373838940092166
3477,0.341714366887935,0.472072039968643,0.345097991365832,0.469316766022381,0.38456509776375,0.335077844629336,0.432621428571429,0.373838940092166
3478,0.341727533500681,0.472074359290611,0.345101602908352,0.469330220267258,0.38458004001842,0.335083408421621,0.432621428571429,0.373838940092166
3479,0.341730588199007,0.472084894638274,0.345101647593012,0.469343249072768,0.384589007187134,0.335089684136854,0.432621428571429,0.373838940092166
3480,0.341734580939189,0.472097709260525,0.345106726809783,0.469353001706118,0.384595699356073,0.335098548911419,0.432621428571429,0.373838940092166
3481,0.341739602061541,0.47210692441054,0.345102182831492,0.469370150305614,0.384602803965281,0.335109250031593,0.432755862068965,0.374057011494253
3482,0.341740302149061,0.472118250059559,0.345098136205319,0.469386061322882,0.384615207148197,0.335113949979032,0.432755862068965,0.374057011494253
3483,0.341747114753984,0.472124904396322,0.345100578948271,0.469397159492666,0.384630943233541,0.335113407543534,0.432755862068965,0.374057011494253
3484,0.341751418228126,0.472132835314026,0.345108015775822,0.469405173939631,0.384645093557026,0.335117566226961,0.432755862068965,0.374057011494253
3485,0.341755273068938,0.472141648592989,0.345108044099247,0.46941704839009,0.384656434931048,0.335123508005947,0.432755862068965,0.374057011494253
3486,0.341756900541431,0.472149731064948,0.345109948210014,0.469424336385659,0.384669116601942,0.335129940330423,0.432873165137615,0.374293348623853
3487,0.341759711728327,0.472163962979207,0.345114109657024,0.469431899801013,0.38468294853142,0.33513547079502,0.432873165137615,0.374293348623853
3488,0.341758246914614,0.472176400771821,0.345123209597511,0.469436640943565,0.38469690747063,0.335143362076792,0.432873165137615,0.374293348623853
3489,0.341761162449593,0.472185281943195,0.345131455178503,0.469444227627423,0.384704231142248,0.335151560941943,0.432873165137615,0.374293348623853
3490,0.341763141131148,0.47219817253197,0.345138352323323,0.469454131290083,0.384719271889078,0.335153637520394,0.432873165137615,0.374293348623853
3491,0.341764586468252,0.472209827579537,0.3451446843927,0.469460668132327,0.384735808581168,0.335160280055708,0.432983752860412,0.374535926773455
3492,0.341765213293235,0.472222867191564,0.345154317348487,0.469464253612844,0.384751123617004,0.33516448215828,0.432983752860412,0.374535926773455
3493,0.341765021091767,0.472240387462594,0.345160679906224,0.469469512744665,0.384764503045724,0.335165472140501,0.432983752860412,0.374535926773455
3494,0.341768552945636,0.472246224549246,0.345163927989631,0.469481316150986,0.384779835762145,0.335166948336461,0.432983752860412,0.374535926773455
3495,0.341771477421534,0.47225449657881,0.345165023604704,0.469490037108325,0.384789802566993,0.335177191185749,0.432983752860412,0.374535926773455
3496,0.341777047683397,0.472263366567328,0.345170335995195,0.46950010129382,0.384799591161169,0.335189769769247,0.433128310502283,0.37474497716895
3497,0.34179008986436,0.472270326770609,0.345171662566955,0.469512701246574,0.384811030178562,0.33519622121716,0.433128310502283,0.37474497716895
3498,0.341791456487621,0.472279982524208,0.345176684720184,0.469520478773094,0.384826190476326,0.33519928394366,0.433128310502283,0.37474497716895
3499,0.341794810597006,0.472288536528038,0.345180229798357,0.469527076130686,0.384833282670718,0.335207379438311,0.433128310502283,0.37474497716895
3500,0.341794557439333,0.472304825289047,0.345181686213363,0.469537930899285,0.384842687037174,0.33521513530367,0.433128310502283,0.37474497716895
3501,0.341797534488713,0.472314328071337,0.345179127692565,0.469552833263145,0.384854066930013,0.33521862068923,0.43327562642369,0.374950797266515
3502,0.341798245264818,0.472328939872666,0.345184990012842,0.469566088812914,0.384869066054278,0.335221696214022,0.43327562642369,0.374950797266515
3503,0.34180306615057,0.472337014357697,0.345183656538087,0.469577025904085,0.384877290207651,0.335232706196601,0.43327562642369,0.374950797266515
3504,0.341803403698172,0.472349756454987,0.34518503961318,0.469591490350785,0.384886788921557,0.335241381575073,0.43327562642369,0.374950797266515
3505,0.341807858881584,0.472362641329347,0.345194977852534,0.469595536700626,0.384901499695951,0.335243635740368,0.43327562642369,0.374950797266515
3506,0.341811776451571,0.472371613527417,0.345202843764709,0.469600035464085,0.384913303872788,0.335254384082812,0.433414545454545,0.375160909090909
3507,0.341815787377988,0.47238176484519,0.345206870096327,0.469607820884436,0.384923234640815,0.33525708079299,0.433414545454545,0.375160909090909
3508,0.341821714971639,0.472393517590909,0.345206950603741,0.469619588663685,0.38493139686632,0.335264603166156,0.433414545454545,0.375160909090909
3509,0.341823348667875,0.472406233673973,0.345208296098368,0.4696282144861,0.384945287165967,0.335268778540025,0.433414545454545,0.375160909090909
3510,0.341826122206502,0.47241610899581,0.345216401866999,0.469632759567094,0.384959495786523,0.335272835551995,0.433414545454545,0.375160909090909
3511,0.341827133661022,0.47242713148227,0.345223463390501,0.469643098649742,0.384967179744761,0.335282664720175,0.433532199546485,0.375393197278912
3512,0.341832777378586,0.472436721179536,0.345225250426914,0.46965287217921,0.38498421011292,0.335287676105513,0.433532199546485,0.375393197278912
3513,0.341832349822022,0.472448820045934,0.345230501502262,0.469660796314755,0.38499676289237,0.335290732411084,0.433532199546485,0.375393197278912
3514,0.341839214163131,0.472462083401465,0.345237403568859,0.46966560818065,0.385010800893844,0.335292862455128,0.433532199546485,0.375393197278912
3515,0.341848943636129,0.472467286979289,0.345244001204046,0.469673607405452,0.385022757710588,0.335296879631298,0.433532199546485,0.375393197278912
3516,0.341854067332354,0.472477725364202,0.345252826292702,0.46967955930065,0.385034833268022,0.335303347838352,0.433666063348416,0.375610180995475
3517,0.341858027680685,0.472486561667158,0.345256668809405,0.469685475305,0.385045881657651,0.335306416311502,0.433666063348416,0.375610180995475
3518,0.341860452347429,0.47250051469568,0.345261373871622,0.469697632255354,0.385060539298416,0.335309987714546,0.433666063348416,0.375610180995475
3519,0.341866158957246,0.472511861752663,0.345259889723713,0.469706070064389,0.385070008838992,0.335318835639379,0.433666063348416,0.375610180995475
3520,0.341869306527521,0.472527140713223,0.345258501784465,0.469719151738152,0.385079204744257,0.335325918614729,0.433666063348416,0.375610180995475
3521,0.34186881495847,0.472538129310449,0.345258216069151,0.469730361237675,0.385087168643325,0.335329524631155,0.433806094808126,0.375822799097066
3522,0.341871805671741,0.472548971896498,0.345264208659653,0.469737274497197,0.385104570399058,0.33533827231772,0.433806094808126,0.375822799097066
3523,0.341876218816714,0.47255768893119,0.345265732960783,0.469745834375998,0.385116103814452,0.335342860741296,0.433806094808126,0.375822799097066
3524,0.341880446160153,0.472568619983802,0.345269805898374,0.469757820362262,0.385125557272998,0.335349173287077,0.433806094808126,0.375822799097066
3525,0.341881509548035,0.47258002219647,0.345274026305386,0.469771476577706,0.385138158397671,0.335351956750931,0.433806094808126,0.375822799097066
3526,0.341884719223357,0.472592257249101,0.345274818505641,0.469784381628033,0.385150182246184,0.335353934885272,0.433936936936937,0.376041216216216
3527,0.341887446804078,0.472604422509872,0.345282157263555,0.46979023597252,0.385167658621436,0.335354540000659,0.433936936936937,0.376041216216216
3528,0.341890933775367,0.472612863952526,0.345281249799308,0.46980265316059,0.385177932379035,0.335364395814055,0.433936936936937,0.376041216216216
3529,0.341898589333964,0.472621679560278,0.345288536073279,0.469808840220718,0.385185780177426,0.335374093981947,0.433936936936937,0.376041216216216
3530,0.341901973513477,0.472630699266911,0.345287863443522,0.469820475895545,0.385200263073155,0.33537904228352,0.433936936936937,0.376041216216216
3531,0.341903186173399,0.472644252627676,0.345296821715525,0.469827768209376,0.385209557854103,0.335383958345126,0.434087191011236,0.376239550561798
3532,0.341905022841928,0.472654334758034,0.345303309536232,0.469837856494398,0.385220064246918,0.335391087543631,0.434087191011236,0.376239550561798
3533,0.341913303651972,0.472658544070298,0.345316014983694,0.469835907797716,0.385234456331402,0.335393304411455,0.434087191011236,0.376239550561798
3534,0.341915788417926,0.47266862637043,0.345321574018069,0.469851302405701,0.38524065442253,0.335402700900654,0.434087191011236,0.376239550561798
3535,0.341920920318065,0.472679679347664,0.345324402994243,0.469860480597695,0.385253069582957,0.335406630407082,0.434087191011236,0.376239550561798
3536,0.34192914867738,0.472686018125814,0.345328670762043,0.469870281290264,0.385265169993011,0.33541547068577,0.434225112107623,0.376448878923767
3537,0.341931238503697,0.472697314233058,0.345334082407778,0.46987569565806,0.38527718802415,0.335422012294509,0.434225112107623,0.376448878923767
3538,0.341936932460798,0.472707070701564,0.345336814411382,0.469885542961172,0.385286342186697,0.335431350887903,0.434225112107623,0.376448878923767
3539,0.341938358204725,0.472718635943653,0.345339120517966,0.469895062073069,0.385301951244509,0.335432632174838,0.434225112107623,0.376448878923767
3540,0.34194192433898,0.472727828870486,0.345339834349695,0.469908241777906,0.385312381829947,0.335438723312767,0.434225112107623,0.376448878923767
3541,0.341942719351955,0.472737500017049,0.345344018182855,0.469918987117082,0.385329119004086,0.335442185770071,0.434374272930649,0.376644742729306
3542,0.341946142675977,0.47274752257785,0.345345253474472,0.469927261487054,0.385340947200257,0.335450150759771,0.434374272930649,0.376644742729306
3543,0.341944204214775,0.472760803762283,0.345347473655552,0.469936445534671,0.385350729969203,0.335456626637018,0.434374272930649,0.376644742729306
3544,0.341949655293848,0.472766698967951,0.345350103616455,0.469944989989219,0.385358316422371,0.335463658085816,0.434374272930649,0.376644742729306
3545,0.341956778090765,0.472776436568826,0.345347480727038,0.469956862096925,0.385368153685713,0.335470087733219,0.434374272930649,0.376644742729306
3546,0.34195658416633,0.472788668565571,0.345353364456311,0.4699659842237,0.38537776211433,0.335477321752879,0.434504910714286,0.3768578125
3547,0.341956706135817,0.472799216353879,0.345367003147725,0.469970325422836,0.385392473051608,0.335480873015822,0.434504910714286,0.3768578125
3548,0.341960006226123,0.472812157054681,0.345366838097642,0.469979000179826,0.385404913425919,0.335485636508369,0.434504910714286,0.3768578125
3549,0.341959460142097,0.472825156944714,0.345373529290168,0.469986692846659,0.385420195883584,0.335485939933993,0.434504910714286,0.3768578125
3550,0.341964930721809,0.472833984099921,0.345380252668807,0.469996892775163,0.385429885253116,0.335493279530525,0.434504910714286,0.3768578125
3551,0.34196657370621,0.472843201113972,0.345384084925979,0.470004317116926,0.385440858887205,0.335496630702381,0.43463140311804,0.37707706013363
3552,0.341970847004667,0.472848702266341,0.34539054738542,0.470009030985591,0.385454952751291,0.335500382752869,0.43463140311804,0.37707706013363
3553,0.341982933130213,0.472855294670315,0.345392292322176,0.470020850603459,0.385466437849416,0.335507181619277,0.43463140311804,0.37707706013363
3554,0.341991266124035,0.472859482118156,0.345394525569427,0.470027491990513,0.385478889251394,0.335510983302307,0.43463140311804,0.37707706013363
3555,0.341996154803001,0.472869392680162,0.345396347886244,0.470039549803627,0.385492232726054,0.335516791380561,0.43463140311804,0.37707706013363
3556,0.342001814785846,0.472880237834065,0.345403361128949,0.470051008345196,0.385506014425091,0.3355193696039,0.434747555555556,0.377302888888889
3557,0.342007283927182,0.47289307521876,0.345403653713546,0.47006666034949,0.385514602216706,0.335523177250921,0.434747555555556,0.377302888888889
3558,0.34200481326035,0.472908405085407,0.345411060428225,0.470068189767301,0.385523949236282,0.335532479051058,0.434747555555556,0.377302888888889
3559,0.342011718479314,0.472916194341641,0.34540783378295,0.470085001119083,0.385533678058103,0.335541615557117,0.434747555555556,0.377302888888889
3560,0.342017122407829,0.472923714976592,0.345408850715258,0.470098202262268,0.385544524728047,0.335545521766097,0.434747555555556,0.377302888888889
3561,0.342023086975056,0.47293430312589,0.345412490160763,0.470104288232672,0.385558251325453,0.335551395724697,0.434881596452328,0.377511086474501
3562,0.342029856901012,0.472945335767214,0.345412782295911,0.470122161269612,0.385572032388636,0.33555377341465,0.434881596452328,0.377511086474501
3563,0.342030835355513,0.472955771801551,0.345420544739158,0.470129587699528,0.385583514236744,0.335557139393298,0.434881596452328,0.377511086474501
3564,0.342029940756902,0.472966480433938,0.34542473558007,0.470135476555205,0.385591273832332,0.335562985905744,0.434881596452328,0.377511086474501
3565,0.34202996817018,0.472978263816692,0.34542987791358,0.470143507488652,0.385604561769449,0.335566329669918,0.434881596452328,0.377511086474501
3566,0.342036919405995,0.472984410668294,0.34543416090322,0.47015532734339,0.385614676520424,0.335572127127459,0.435009734513274,0.377725
3567,0.342040724187622,0.472990155920652,0.345435375831681,0.47016292146416,0.385628940580357,0.335575654541469,0.435009734513274,0.377725
3568,0.342044004433035,0.47300224787339,0.345440535535708,0.470171670939576,0.385643057753809,0.335578912033043,0.435009734513274,0.377725
3569,0.342044777109599,0.473013510276374,0.345448170342852,0.470178089926618,0.385655796116286,0.335582641585518,0.435009734513274,0.377725
3570,0.342047640588039,0.473028728224904,0.345452135777655,0.470184332826895,0.385661235483103,0.335595321830387,0.435009734513274,0.377725
3571,0.342050742568935,0.473036064465344,0.345458527523615,0.470194023497405,0.385674553959691,0.335599816710298,0.435141501103753,0.377936644591611
3572,0.342053923312686,0.47304480928016,0.345460952179217,0.470202868700124,0.3856876995174,0.335603598651375,0.435141501103753,0.377936644591611
3573,0.342056684698273,0.473056444251091,0.34546849838927,0.470211286382489,0.385700578870523,0.335603806119064,0.435141501103753,0.377936644591611
3574,0.342064532179311,0.473065379494236,0.345472951042045,0.470221792087052,0.385713683483999,0.33560689174466,0.435141501103753,0.377936644591611
3575,0.342070727283651,0.473076725765928,0.34547476928931,0.470231437970018,0.385723665666441,0.335612985480601,0.435141501103753,0.377936644591611
3576,0.342067311160085,0.47309273254299,0.345477767347256,0.470242774780654,0.385732842329276,0.335621453901239,0.43527026431718,0.378149559471366
3577,0.342072990924536,0.473103256465741,0.345476449982724,0.470256998027647,0.385741609873697,0.335627336546997,0.43527026431718,0.378149559471366
3578,0.342072685103724,0.473115494203573,0.345481858137444,0.470265007613914,0.385752545000571,0.335633940082068,0.43527026431718,0.378149559471366
3579,0.342073316122794,0.473128191970493,0.345485552331861,0.47027408435367,0.385766063314565,0.335643210673027,0.43527026431718,0.378149559471366
3580,0.342075205021538,0.47313808814328,0.345485672332775,0.470286101598577,0.385774210023392,0.335651455064068,0.43527026431718,0.378149559471366
3581,0.342081024173132,0.473145689184622,0.345489997855363,0.470293097775699,0.385786290761471,0.335655523515584,0.435419340659341,0.37833934065934
3582,0.342084111875969,0.473156689325019,0.345489515296741,0.470305691806241,0.385797774527175,0.335659905707935,0.435419340659341,0.37833934065934
3583,0.342083607685709,0.473170520164818,0.345491224629232,0.470316209284043,0.385804757762977,0.335668538297039,0.435419340659341,0.37833934065934
3584,0.34208521887256,0.473177993890994,0.345497135084731,0.470317047634668,0.385818072734135,0.33567553837541,0.435419340659341,0.37833934065934
3585,0.342087878366301,0.473186189538782,0.345499950718945,0.470327864411793,0.38583141638186,0.335680779723748,0.435419340659341,0.37833934065934
3586,0.342088045387976,0.47319702480144,0.345500897147715,0.470342379483053,0.385841615743885,0.335686997188899,0.435545833333333,0.378550438596491
3587,0.342089045725402,0.473207301126533,0.345507044946104,0.470346122637618,0.385849917990229,0.335689759309684,0.435545833333333,0.378550438596491
3588,0.342093609235854,0.473214316311403,0.345514800850019,0.470350909637952,0.385860361230966,0.335697351439094,0.435545833333333,0.378550438596491
3589,0.342099771000417,0.473223655320725,0.34551567714183,0.470366201703447,0.385872268914427,0.335705601982548,0.435545833333333,0.378550438596491
3590,0.342101404458425,0.47323241806698,0.34552180141783,0.470373592496675,0.385888513843067,0.335709312372103,0.435545833333333,0.378550438596491
3591,0.342114174845781,0.473234520803998,0.345525411959385,0.470380243612917,0.385897938480881,0.33571337132622,0.435655361050328,0.37877636761488
3592,0.342122588411394,0.47323941709813,0.34553005489635,0.470385893766435,0.385913043124473,0.335714741623905,0.435655361050328,0.37877636761488
3593,0.342126050520586,0.473248481485659,0.345534477397356,0.470393374797074,0.385926967334399,0.335716824364929,0.435655361050328,0.37877636761488
3594,0.342128201722812,0.473263379709638,0.345537510050826,0.470403601955605,0.385938550811228,0.335722387022651,0.435655361050328,0.37877636761488
3595,0.342133688291011,0.473272979695833,0.345544070265067,0.470412055675463,0.385949551450367,0.335724694499218,0.435655361050328,0.37877636761488
3596,0.34213722041864,0.473282762026016,0.345546999577203,0.47042151599483,0.385960483194584,0.335729346779525,0.435792794759825,0.37897248908297
3597,0.342142763464133,0.473288573959514,0.345552926091138,0.470428927564892,0.38597198443614,0.335734593939201,0.435792794759825,0.37897248908297
3598,0.342144327931667,0.473299019522187,0.345558490838852,0.47043819802293,0.385982959131935,0.335736607149846,0.435792794759825,0.37897248908297
3599,0.342141320170799,0.47331807522818,0.345559404123504,0.470452165634869,0.385994920196932,0.335741826276595,0.435792794759825,0.37897248908297
3600,0.342147919297878,0.473327204697126,0.345562623860584,0.470462688270028,0.386006173160482,0.335747440198809,0.435792794759825,0.37897248908297
3601,0.342154683924094,0.473331962174872,0.34556250569493,0.470473482713256,0.386018470117031,0.335750909971364,0.435932461873638,0.379167320261438
3602,0.342154198043144,0.473344439467977,0.345562297630199,0.470487119848809,0.386029362020383,0.335758754945737,0.435932461873638,0.379167320261438
3603,0.342164204823402,0.473348744581087,0.345567133017619,0.470492502873726,0.386040238028514,0.335763850438388,0.435932461873638,0.379167320261438
3604,0.342169521579433,0.473359262342312,0.345574654647214,0.470497329177651,0.386052804033037,0.335768660074874,0.435932461873638,0.379167320261438
3605,0.342173239059646,0.473369099722954,0.345576276934347,0.470505768362674,0.386063058818544,0.335771153886357,0.435932461873638,0.379167320261438
3606,0.342170032940079,0.473384929873741,0.34557339288692,0.470518378518507,0.386079764005276,0.335773375297023,0.436051304347826,0.379380652173913
3607,0.342169730578561,0.473396965118574,0.345572827356472,0.470528586252285,0.386093011465994,0.335775118656093,0.436051304347826,0.379380652173913
3608,0.342170710613136,0.47340603322455,0.345580089272767,0.470531672515254,0.386101318627009,0.335781350080049,0.436051304347826,0.379380652173913
3609,0.34217282178429,0.473417035594625,0.345586505897714,0.470538489055068,0.38611294591855,0.335784543650981,0.436051304347826,0.379380652173913
3610,0.342180173029031,0.473421338182053,0.345592779972682,0.470547234262355,0.386126548858793,0.335788200030683,0.436051304347826,0.379380652173913
3611,0.342181531952671,0.47343094865259,0.345592214138172,0.470558765358739,0.386136997630785,0.335793592844907,0.436188503253796,0.379573752711497
3612,0.342184851904477,0.47343916048156,0.345601643811692,0.470567117971571,0.38614369291823,0.335804305938533,0.436188503253796,0.379573752711497
3613,0.34218946813974,0.473453719677288,0.345603041836085,0.47057529998783,0.386156103431242,0.33580880282621,0.436188503253796,0.379573752711497
3614,0.342195147027559,0.473462044155728,0.3456084566302,0.470580661593501,0.386166023413883,0.335813085674987,0.436188503253796,0.379573752711497
3615,0.342199753713825,0.473471791119614,0.345614305080502,0.470584098218718,0.386179219857929,0.335815083482341,0.436188503253796,0.379573752711497
3616,0.342203418715457,0.473478807786002,0.345620997335463,0.470588897932299,0.386190216443098,0.335823134636769,0.436297402597403,0.379794588744589
3617,0.342213416921017,0.473479642079779,0.345620031289758,0.470606432713041,0.386203062716566,0.33582564678529,0.436297402597403,0.379794588744589
3618,0.342216699790752,0.473488387630311,0.345625981915178,0.470614908956787,0.386212093165161,0.335831090082817,0.436297402597403,0.379794588744589
3619,0.342212367118433,0.473504980168414,0.34562450953327,0.470628605934802,0.386223957764837,0.335837047753711,0.436297402597403,0.379794588744589
3620,0.342215717548021,0.473515635323555,0.34562752307764,0.470638679965292,0.386235171638875,0.33584016126031,0.436297402597403,0.379794588744589
3621,0.342219398197682,0.473525077336313,0.345633200257255,0.470647647603161,0.386246809321308,0.33583890089002,0.436424622030238,0.379999352051836
3622,0.342223264450695,0.473532490282095,0.345637243359574,0.470657478828822,0.386255277488399,0.335844593446191,0.436424622030238,0.379999352051836
3623,0.342221938144523,0.473546984002213,0.34563940082579,0.470665496238255,0.386271081055251,0.335849011235299,0.436424622030238,0.379999352051836
3624,0.342228744500017,0.473555474020892,0.34564402865539,0.470670496608899,0.386281325659038,0.335854649669122,0.436424622030238,0.379999352051836
3625,0.342236402902586,0.473563036808599,0.345645398655571,0.470681301474987,0.386291284448936,0.335861321484617,0.436424622030238,0.379999352051836
3626,0.342239784836556,0.473571997059024,0.345649618189833,0.470691994652424,0.386301984302723,0.335865766546724,0.436539870689655,0.380214655172414
3627,0.342240350932177,0.473581502788714,0.345651229056978,0.470700985487317,0.386317832304883,0.33586820714364,0.436539870689655,0.380214655172414
3628,0.342239250411484,0.473595132601777,0.345652690340696,0.470708131047867,0.38632802362672,0.335875005166056,0.436539870689655,0.380214655172414
3629,0.342241971870221,0.47360352846814,0.345656381928719,0.470716333890298,0.386334004449729,0.335878996781767,0.436539870689655,0.380214655172414
3630,0.342241628722254,0.473615985352639,0.345662805588504,0.470721184678765,0.386340235366425,0.335888519301638,0.436539870689655,0.380214655172414
3631,0.342245463424503,0.473625150427577,0.345662455907448,0.470731230395866,0.38635303354533,0.335890869649001,0.436663655913978,0.380421075268817
3632,0.34224896302733,0.473633053139472,0.345667008433867,0.470739937911917,0.386361282532838,0.335899944628482,0.436663655913978,0.380421075268817
3633,0.342253425505171,0.473642195969699,0.345672679732362,0.470741926221263,0.386377425533127,0.335905318825513,0.436663655913978,0.380421075268817
3634,0.34225682437055,0.473650995169652,0.345674585401752,0.470747971000017,0.386384715137149,0.335913238841056,0.436663655913978,0.380421075268817
3635,0.342261507388651,0.47365783254084,0.345681921109754,0.470755492691948,0.386393188709716,0.335923346672354,0.436663655913978,0.380421075268817
3636,0.342266628334023,0.473666954168852,0.345692778257559,0.470759136693845,0.38640283751222,0.335925508577604,0.436792274678112,0.380620815450644
3637,0.342271471934738,0.473671439540616,0.345695542063872,0.470769780544792,0.3864145542729,0.33593019270202,0.436792274678112,0.380620815450644
3638,0.342277677416281,0.473680489567648,0.345695457055393,0.470782084300896,0.386429696402769,0.335931981721606,0.436792274678112,0.380620815450644
3639,0.342280339534584,0.473691405427714,0.345696490030838,0.470793237479347,0.386444013543299,0.33593545558112,0.436792274678112,0.380620815450644
3640,0.342281273657101,0.473702216065832,0.345699500349397,0.470805789128051,0.386453561515672,0.335940566771567,0.436792274678112,0.380620815450644
3641,0.342286512880387,0.473711736686145,0.34570343033492,0.470813339229419,0.386462676751505,0.335944411997173,0.436896573875803,0.380847323340471
3642,0.342287193757611,0.473722524637629,0.345707055237509,0.470819836221679,0.386475021211355,0.335945960896967,0.436896573875803,0.380847323340471
3643,0.342287200679729,0.473733520381493,0.345705858059946,0.470830857481107,0.386485982399211,0.335949500105773,0.436896573875803,0.380847323340471
3644,0.342289346826492,0.473744292026955,0.345703689498891,0.470846689846708,0.38649844894417,0.335955942582998,0.436896573875803,0.380847323340471
3645,0.342293129910002,0.473754030648586,0.345703796808576,0.470857508358501,0.386509306348742,0.335960669985532,0.436896573875803,0.380847323340471
3646,0.342300212167012,0.473763190591097,0.345705509376287,0.470865422351698,0.386519594344236,0.335966054534863,0.437002564102564,0.381068376068376
3647,0.342303512333101,0.473775566422315,0.345706412084812,0.470877651616164,0.386530068040881,0.335971188053854,0.437002564102564,0.381068376068376
3648,0.342304825835513,0.473785796429989,0.345706557811943,0.470889308435765,0.386536145458185,0.335978397368751,0.437002564102564,0.381068376068376
3649,0.342305599678067,0.473798187377721,0.345710062288612,0.470895411046248,0.386543052299652,0.335986368587247,0.437002564102564,0.381068376068376
3650,0.342309188599145,0.473805613049485,0.345712713461035,0.470906510817047,0.38655021873592,0.335991942383148,0.437002564102564,0.381068376068376
3651,0.342312033411376,0.473810383236517,0.345720415497439,0.470914646784789,0.386561911277588,0.335994046452044,0.437111940298507,0.381285287846482
3652,0.342318599324084,0.47381246492827,0.345723248449953,0.470922768584531,0.386573349209152,0.335998898612677,0.437111940298507,0.381285287846482
3653,0.342323789712715,0.473821883352672,0.345735414235455,0.470923919780866,0.386581333387574,0.336007531056757,0.437111940298507,0.381285287846482
3654,0.34233069762313,0.47382827028291,0.345743080684932,0.470926670662964,0.386592701265907,0.336011909098123,0.437111940298507,0.381285287846482
3655,0.342334813054323,0.473840694833294,0.345748198572066,0.4709337387676,0.38660380763022,0.336016762952183,0.437111940298507,0.381285287846482
3656,0.342335128081987,0.473849852504006,0.345750244496635,0.470943982790692,0.386614478095724,0.336022176202702,0.437235957446808,0.381485106382979
3657,0.342335190613625,0.47386244397653,0.345755852317734,0.470949418224905,0.386626875380324,0.336029089134369,0.437235957446808,0.381485106382979
3658,0.342343888244579,0.473868686719122,0.345756330998953,0.470958604276811,0.386639124143582,0.336032657417906,0.437235957446808,0.381485106382979
3659,0.342349053126423,0.473876418579044,0.345762666633556,0.470964692242526,0.386650260042145,0.336032918280188,0.437235957446808,0.381485106382979
3660,0.342352347282147,0.473885525359477,0.345768699882767,0.470969058328881,0.38665893065908,0.336041659022125,0.437235957446808,0.381485106382979
3661,0.34235310497345,0.473895310505115,0.345766889461476,0.470979878877921,0.38666744932623,0.336047237784805,0.437349893842887,0.381692781316348
3662,0.342351327464195,0.473904587841041,0.345771107995219,0.470986504532836,0.386678826587346,0.336054698354823,0.437349893842887,0.381692781316348
3663,0.342354675403432,0.473911779302209,0.345772385793622,0.470999639093155,0.386690578156344,0.336059184870726,0.437349893842887,0.381692781316348
3664,0.342359276177448,0.473921050289193,0.345774706136207,0.471004453355168,0.386707959426364,0.336059366700146,0.437349893842887,0.381692781316348
3665,0.342362971128655,0.473929733790194,0.345776637667673,0.47101236176631,0.386716948448862,0.336062090649208,0.437349893842887,0.381692781316348
3666,0.34236709321245,0.473941129862994,0.345779886064935,0.471024442242736,0.386727137942399,0.33606688485026,0.437469491525424,0.381896186440678
3667,0.342368828050624,0.473951784178632,0.345776866593415,0.471040526312001,0.38673100421074,0.336075563247862,0.437469491525424,0.381896186440678
3668,0.342371716102456,0.473963406646436,0.345781353252898,0.471050595790441,0.386737056484211,0.336084352533221,0.437469491525424,0.381896186440678
3669,0.342380857538427,0.473968539020412,0.345783096897861,0.471060883836358,0.386742304299611,0.336092135215452,0.437469491525424,0.381896186440678
3670,0.342384020184991,0.473973719946293,0.345785766281082,0.471070145151761,0.386749055751888,0.336102090696751,0.437469491525424,0.381896186440678
3671,0.342384871011935,0.473981522878032,0.345789355090991,0.471077270427107,0.386757414645869,0.336107632574199,0.437596828752643,0.382088160676533
3672,0.342388074045069,0.473990126410396,0.345794991810754,0.471087019606824,0.386768327548289,0.336110684762727,0.437596828752643,0.382088160676533
3673,0.342394240149523,0.473995511953536,0.345800731027012,0.471093357084455,0.386779803608384,0.33611575508464,0.437596828752643,0.382088160676533
3674,0.34239891699347,0.474005053197317,0.345806745457946,0.471103621376698,0.386794956762823,0.336115917053227,0.437596828752643,0.382088160676533
3675,0.342403614031356,0.474012707313729,0.345811095867553,0.471110339475281,0.386806548867689,0.336119732049546,0.437596828752643,0.382088160676533
3676,0.342402291697054,0.474027463553761,0.345821212632791,0.471113654401212,0.38681759318241,0.336125638729215,0.437713502109704,0.38229029535865
3677,0.342404874539778,0.474039356543282,0.345823015524704,0.471123935974574,0.38682728700033,0.336130706166997,0.437713502109704,0.38229029535865
3678,0.342409556799833,0.474044498628699,0.345829729710718,0.471129553013961,0.386842270069572,0.336131703797214,0.437713502109704,0.38229029535865
3679,0.342415473010686,0.474056275619861,0.345834446020784,0.471138739575982,0.386851569231212,0.336137674072351,0.437713502109704,0.38229029535865
3680,0.34241854961251,0.474064310859772,0.345842003212376,0.471141679794748,0.386859909795959,0.336142166445701,0.437713502109704,0.38229029535865
3681,0.342425227872499,0.474068372815444,0.345844953890644,0.471153330796744,0.386870445015158,0.336146436265273,0.437838315789474,0.382483789473684
3682,0.342429372942423,0.474073791832123,0.345851505209446,0.47116076644457,0.386884196458111,0.336147991458371,0.437838315789474,0.382483789473684
3683,0.342435510680522,0.474077674152455,0.345850931967014,0.471170862089741,0.386893147300985,0.336155030357916,0.437838315789474,0.382483789473684
3684,0.342438698771212,0.474085273109568,0.345852538110877,0.471181082625761,0.386907230614848,0.336158603578638,0.437838315789474,0.382483789473684
3685,0.342443903197811,0.474095236751778,0.345857297035304,0.471190747000894,0.386913633359412,0.336165569165819,0.437838315789474,0.382483789473684
3686,0.34244677566198,0.474100737830554,0.345857675043398,0.471204823498413,0.386924761694226,0.336167646863616,0.437965336134454,0.382674579831933
3687,0.342451199998004,0.474111053706056,0.345859505336157,0.471214786005527,0.386932468210309,0.336174554768971,0.437965336134454,0.382674579831933
3688,0.342448607438757,0.474129350141344,0.345867530506139,0.471216127463343,0.386939473153055,0.336183526171352,0.437965336134454,0.382674579831933
3689,0.342452097881198,0.474139931054816,0.345874698673633,0.471223017957235,0.386947323496233,0.336191479594492,0.437965336134454,0.382674579831933
3690,0.342452454694316,0.474147607432154,0.345875828670989,0.471229407807218,0.386956825751789,0.336194621783332,0.437965336134454,0.382674579831933
3691,0.342455743189276,0.474156591251841,0.34587618038207,0.471241246157183,0.386963809771239,0.336202989950482,0.438080293501048,0.382878616352201
3692,0.342459768276563,0.474165152912956,0.345880476517185,0.471248040360476,0.386975684778943,0.336207735074045,0.438080293501048,0.382878616352201
3693,0.34246129556889,0.474172413632096,0.34588276102682,0.47125717548781,0.386986873462905,0.3362130556145,0.438080293501048,0.382878616352201
3694,0.342466693261747,0.474182321207928,0.345880914692054,0.471268900218093,0.386995346620516,0.336217740788405,0.438080293501048,0.382878616352201
3695,0.342470141177161,0.474193431998178,0.345879954871444,0.4712820780129,0.387014730361058,0.336219293320523,0.438080293501048,0.382878616352201
3696,0.342478149182968,0.47419844796435,0.345885491454258,0.471289807314311,0.387025849118639,0.336225047496842,0.438177615062761,0.383101464435146
3697,0.342480422277777,0.474211629471428,0.345890920791142,0.471295153520974,0.387036141211864,0.336230480597741,0.438177615062761,0.383101464435146
3698,0.342483552781444,0.474222092162262,0.345901170893562,0.47129934026891,0.387048299225013,0.336231450029569,0.438177615062761,0.383101464435146
3699,0.342487835947557,0.474228100013316,0.34590625361908,0.471307768367983,0.387056910259956,0.336237680073989,0.438177615062761,0.383101464435146
3700,0.342490754561685,0.474239111079567,0.345907577558741,0.471314450096418,0.387070017254435,0.336241304046313,0.438177615062761,0.383101464435146
3701,0.342492852006608,0.474249462410515,0.3459079008343,0.47132705515776,0.387078445571177,0.336245202994375,0.438290605427975,0.383307098121086
3702,0.34249543611863,0.474256742032575,0.345909266537058,0.471332790779449,0.387089842602453,0.336252478380723,0.438290605427975,0.383307098121086
3703,0.342497735528251,0.474268010671599,0.345913082116468,0.471341679106782,0.387103104754293,0.33625538207607,0.438290605427975,0.383307098121086
3704,0.342506111608567,0.474273660797678,0.345915140211439,0.471351454293247,0.387112335805416,0.336260513814969,0.438290605427975,0.383307098121086
3705,0.34251100504425,0.474279582247111,0.345920175157554,0.47136139854831,0.387124999970111,0.336263902366487,0.438290605427975,0.383307098121086
3706,0.342514928680655,0.474289878686435,0.345916609040449,0.471378086390981,0.387137345210174,0.336269187028205,0.438413125,0.383503958333333
3707,0.342518709704104,0.474299997007945,0.34591889692255,0.471387689658519,0.387144531514164,0.33627626657902,0.438413125,0.383503958333333
3708,0.342523089524948,0.474309319045058,0.345920998780729,0.471399746658773,0.387153456310063,0.336282255871057,0.438413125,0.383503958333333
3709,0.342520891753213,0.474321860325897,0.345923900869811,0.471405488579034,0.387159812296285,0.33628811645961,0.438413125,0.383503958333333
3710,0.342519766579896,0.474332048030852,0.345936740845976,0.471407737884046,0.38716918105163,0.336291663375927,0.438413125,0.383503958333333
3711,0.342521287342185,0.474337237805394,0.34593725460731,0.471414542917668,0.387179075466177,0.336297029890505,0.438514968814969,0.383713929313929
3712,0.342523851044016,0.474346680366059,0.345937726550971,0.471423018840729,0.387187616820942,0.336298510407133,0.438514968814969,0.383713929313929
3713,0.342524812059689,0.474362088004586,0.345939014138988,0.471434313346882,0.387201313554108,0.336302477879975,0.438514968814969,0.383713929313929
3714,0.342527890925875,0.474372539756375,0.345939478179276,0.471445068050905,0.387216045466924,0.336305844253175,0.438514968814969,0.383713929313929
3715,0.342537138862871,0.474378914496502,0.345940088941038,0.471454496642465,0.387229390257705,0.336308768629992,0.438514968814969,0.383713929313929
3716,0.342542447622054,0.474389015616444,0.345939250715205,0.471464896990195,0.387240480167074,0.336315637590913,0.438640456431535,0.383898547717842
3717,0.342545194619965,0.474400954873434,0.345948493000005,0.471473262588595,0.387249732328512,0.336319306051896,0.438640456431535,0.383898547717842
3718,0.34255430496259,0.474404003417596,0.345954219827778,0.471477352963492,0.387258529960598,0.336324442408206,0.438640456431535,0.383898547717842
3719,0.342561200998317,0.474409109813517,0.345953518816281,0.471490854021872,0.387270407227293,0.336329613800686,0.438640456431535,0.383898547717842
3720,0.342565589515492,0.474415442483678,0.34595681094995,0.471500716518973,0.387284558284748,0.336331873225846,0.438640456431535,0.383898547717842
3721,0.342565102226421,0.474429516716485,0.345961814940816,0.471510717861598,0.387296785928312,0.336337737435203,0.438745548654244,0.384104347826087
3722,0.342568090681422,0.474436985691337,0.345964406723064,0.471521422471106,0.387303813385655,0.336344435185817,0.438745548654244,0.384104347826087
3723,0.342573924878261,0.474443016720444,0.34596797589913,0.471526183018264,0.38731411318942,0.336348092494328,0.438745548654244,0.384104347826087
3724,0.342573906957959,0.47445412781525,0.345967157152672,0.471542129793017,0.387320114162036,0.336352680787097,0.438745548654244,0.384104347826087
3725,0.342575760837581,0.47446575211247,0.345969314720761,0.471553382193086,0.387331703115856,0.336357984077934,0.438745548654244,0.384104347826087
3726,0.342581001618472,0.474470650117798,0.345976043689015,0.471563483953361,0.387337975061171,0.336365300631813,0.438878305785124,0.384284297520661
3727,0.342586622645172,0.474476321758707,0.345979003479317,0.471571678009165,0.387344483752521,0.336372637923014,0.438878305785124,0.384284297520661
3728,0.342594132103304,0.474483161735656,0.345978433946515,0.471581699469874,0.387352246392586,0.336378014523853,0.438878305785124,0.384284297520661
3729,0.342597239250183,0.474493421674136,0.345980675704197,0.471589673659347,0.387362802174047,0.33638089008047,0.438878305785124,0.384284297520661
3730,0.342600998011746,0.474500766575421,0.345986507618954,0.471601812767462,0.387371119740442,0.336383550362806,0.438878305785124,0.384284297520661
3731,0.342603840039543,0.474512378125193,0.345990939647372,0.471607330906863,0.387376700247936,0.336391588783668,0.439006391752577,0.384467216494846
3732,0.342604822520278,0.474522217870746,0.34599435130136,0.471617919207988,0.387391214612901,0.336393398838325,0.439006391752577,0.384467216494846
3733,0.342607013974708,0.474529086624015,0.346001085152049,0.471622609891984,0.38740343495283,0.336398292914372,0.439006391752577,0.384467216494846
3734,0.342607940401777,0.474541819990628,0.346008101545051,0.471629338991379,0.3874124697179,0.336405451013585,0.439006391752577,0.384467216494846
3735,0.342612044818178,0.474547978695952,0.34601429692934,0.471634291073054,0.387418827737992,0.336414249627297,0.439006391752577,0.384467216494846
3736,0.342614797780536,0.474562228349819,0.34601619564481,0.47164255273842,0.387432991927635,0.336417623671264,0.439118724279836,0.384659053497942
3737,0.342624786357284,0.474565310923147,0.346019017581753,0.471649080984567,0.387445264571001,0.336423497910105,0.439118724279836,0.384659053497942
3738,0.342629804533334,0.474573274697255,0.346021248997866,0.471662707698109,0.387457951316666,0.336424775183579,0.439118724279836,0.384659053497942
3739,0.342632315239415,0.474585803979887,0.346028434303893,0.471666483441051,0.387471970977551,0.336424501016087,0.439118724279836,0.384659053497942
3740,0.342636980968133,0.47459274406432,0.34603047562813,0.471673608802979,0.387478320088212,0.336434071763737,0.439118724279836,0.384659053497942
3741,0.342639572721598,0.474602031902272,0.346031260730752,0.471683176120741,0.387490432036979,0.336435762340603,0.439243121149897,0.384841478439425
3742,0.342644022662635,0.474607103588936,0.346034411059092,0.471694914622951,0.387496711626775,0.336441947095019,0.439243121149897,0.384841478439425
3743,0.342650370441615,0.474614314344633,0.346035279589721,0.471704400899599,0.387508461235878,0.336445612465271,0.439243121149897,0.384841478439425
3744,0.342654099731689,0.474620340844689,0.346035287897713,0.471716195182433,0.387518277730356,0.336450152160574,0.439243121149897,0.384841478439425
3745,0.342663954737778,0.474621548410128,0.346034492571969,0.471726273881925,0.387529702533248,0.336452539996608,0.439243121149897,0.384841478439425
3746,0.342664395840677,0.474633691737989,0.346038314811764,0.471737585927857,0.387539489412536,0.336453903297262,0.439355737704918,0.385033196721312
3747,0.342662793471914,0.474646681828115,0.346040533779245,0.47174607360684,0.387549369624517,0.336459758201265,0.439355737704918,0.385033196721312
3748,0.342667580838721,0.47465365263067,0.346043250433916,0.471754680145469,0.387559304601864,0.336465067657616,0.439355737704918,0.385033196721312
3749,0.342670802882331,0.474664151190575,0.346046368269812,0.471761230615238,0.387568149263443,0.336474008325432,0.439355737704918,0.385033196721312
3750,0.342671644038205,0.474674868239345,0.346049323394941,0.47177149867742,0.387571152550284,0.336481846446487,0.439355737704918,0.385033196721312
3751,0.342674669741724,0.474682150898057,0.34605466344433,0.471778237360631,0.387583009611675,0.336484148945793,0.439459713701431,0.385234560327198
3752,0.342677002000651,0.474691071457316,0.346062354615902,0.471784752631079,0.387593517706239,0.33648985875792,0.439459713701431,0.385234560327198
3753,0.342676592660157,0.474702842307051,0.346063792276297,0.471795590088357,0.387603158328067,0.336493888122645,0.439459713701431,0.385234560327198
3754,0.342680962797817,0.474713995877466,0.34607053780126,0.471801908691233,0.387614883951605,0.336493560626446,0.439459713701431,0.385234560327198
3755,0.342684691856808,0.474722309717206,0.346073518385219,0.471815747447813,0.387626065464883,0.33649845086453,0.439459713701431,0.385234560327198
3756,0.342687131970078,0.474731548197163,0.34607821897392,0.471822179299288,0.387637052685636,0.336504493239331,0.439557959183673,0.385441224489796
3757,0.342691303968427,0.474743323585137,0.346078650811922,0.471834371237092,0.387646153600769,0.336509931717865,0.439557959183673,0.385441224489796
3758,0.342694314246526,0.474750723906055,0.346082341507552,0.471842537553059,0.387658131305583,0.336511137596963,0.439557959183673,0.385441224489796
3759,0.342700697083353,0.474757466471571,0.346084995857943,0.471852132188528,0.387670865556002,0.336515737283514,0.439557959183673,0.385441224489796
3760,0.342704627453707,0.474762930071472,0.346088125122882,0.471856799957483,0.387683199692257,0.336521318727671,0.439557959183673,0.385441224489796
3761,0.342709137915811,0.474771042473716,0.346087323014387,0.471865734726247,0.387690502251372,0.336528387446863,0.439662118126273,0.385639918533605
3762,0.342715234450008,0.474776011053831,0.346092313091165,0.471872286613972,0.387699671050812,0.336532550383745,0.439662118126273,0.385639918533605
3763,0.342725287540575,0.474780989549207,0.346092551584512,0.471883179136374,0.387707949446061,0.336536299497832,0.439662118126273,0.385639918533605
3764,0.342728317356323,0.474786237545356,0.346091272746818,0.471894647739387,0.387720491768046,0.336539399996581,0.439662118126273,0.385639918533605
3765,0.342729172270039,0.474795598785262,0.346092543572145,0.47190630394717,0.387728727001108,0.336547103472682,0.439662118126273,0.385639918533605
3766,0.342734770115411,0.474804861768709,0.34609872080477,0.471911900197228,0.387741092394783,0.336550400074486,0.439772764227642,0.385832926829269
3767,0.342737519188688,0.474813789665894,0.346106473768629,0.471916455591052,0.387752717913389,0.336555482330424,0.439772764227642,0.385832926829269
3768,0.342737388007615,0.474822614702463,0.346104435078977,0.47192756346916,0.387761719564175,0.336556563090734,0.439772764227642,0.385832926829269
3769,0.342738206770461,0.474833224313627,0.34610774971639,0.47193959695047,0.387769573784756,0.336561491589667,0.439772764227642,0.385832926829269
3770,0.342740982477086,0.474839983637059,0.346111215531831,0.471944653534079,0.387784240054663,0.336561219155029,0.439772764227642,0.385832926829269
3771,0.342746450394385,0.47484750816671,0.346114099322823,0.471949247945646,0.387794131363508,0.336567040701955,0.439875862068965,0.386031643002028
3772,0.342745782731815,0.474862022587332,0.346123615615864,0.47195262614351,0.387803922315114,0.336569553324287,0.439875862068965,0.386031643002028
3773,0.342747383575956,0.474876397551332,0.346126749183106,0.471964446503686,0.387812974096501,0.336575950547853,0.439875862068965,0.386031643002028
3774,0.342753561418124,0.474881202594651,0.346130895449073,0.471974290935843,0.387823544025122,0.336578213758295,0.439875862068965,0.386031643002028
3775,0.342755106407812,0.47489283684156,0.346135607929514,0.471980399657393,0.387833371846332,0.336581913999248,0.439875862068965,0.386031643002028
3776,0.342757846620598,0.474903841619588,0.346138413378913,0.471988262034079,0.387841804141317,0.33659122055572,0.440008502024292,0.386202631578947
3777,0.342769567259273,0.474907249688398,0.346144593164973,0.471994320465442,0.38785078545414,0.33659773914987,0.440008502024292,0.386202631578947
3778,0.342775144521456,0.474912370363937,0.346149416061439,0.472001374239096,0.387861643150187,0.336600494476611,0.440008502024292,0.386202631578947
3779,0.342784352077574,0.474919422102727,0.34614955727721,0.472013929532702,0.387867315086424,0.336607012114229,0.440008502024292,0.386202631578947
3780,0.342791017967428,0.47492587656574,0.346157102273881,0.472017674936712,0.387875291605233,0.336611194189453,0.440008502024292,0.386202631578947
3781,0.342796255157387,0.474932567476318,0.346162447442069,0.472023270185966,0.387885685192812,0.336615753764944,0.440114545454545,0.386402222222222
3782,0.342798440130443,0.474940254585771,0.34615936645968,0.472038447809011,0.387895693505851,0.336619520173549,0.440114545454545,0.386402222222222
3783,0.34280643806067,0.474942952373962,0.34615717656208,0.472050485612549,0.387903581401853,0.336621009663252,0.440114545454545,0.386402222222222
3784,0.342812845121868,0.474947173777827,0.346161053672612,0.472054823441814,0.387913573328598,0.336621447795616,0.440114545454545,0.386402222222222
3785,0.342817215652071,0.474956141199265,0.346168829553045,0.472060150150189,0.387919112920173,0.336626736123789,0.440114545454545,0.386402222222222
3786,0.342811069103068,0.474974552711238,0.346170877893099,0.472066802515654,0.387927060506815,0.3366294034174,0.440228830645161,0.386589314516129
3787,0.342816559003102,0.474980420671812,0.346172871298264,0.472079960916317,0.387937369932288,0.336635232664108,0.440228830645161,0.386589314516129
3788,0.342818130693881,0.47498941303029,0.346174751468132,0.472094506620902,0.387946365286015,0.336640917752923,0.440228830645161,0.386589314516129
3789,0.34282311440618,0.474998088643834,0.346178363671885,0.472100326257656,0.38795948808633,0.336643752584065,0.440228830645161,0.386589314516129
3790,0.342821298528993,0.4750119759343,0.346177243509832,0.472114056773295,0.387972041218858,0.336649767999094,0.440228830645161,0.386589314516129
3791,0.342824701044991,0.475017112352724,0.34617884297384,0.472125144504191,0.38798206093517,0.336656552501314,0.440338430583501,0.386780684104628
3792,0.342831142198405,0.475024468931736,0.346187507752742,0.472129951433647,0.38799094321007,0.336664812214072,0.440338430583501,0.386780684104628
3793,0.342832521371464,0.475041179111087,0.346195370037943,0.472134708869532,0.38799842675896,0.336672449416339,0.440338430583501,0.386780684104628
3794,0.342830916547412,0.475053526535927,0.346199125043361,0.472142093373389,0.388012651821611,0.336675240234279,0.440338430583501,0.386780684104628
3795,0.342829069018416,0.475066952974829,0.346203255767595,0.472148935616468,0.388024111171826,0.336679615681382,0.440338430583501,0.386780684104628
3796,0.342833350845575,0.475074510040373,0.346208503338916,0.472155084795733,0.388032241922489,0.336684944103449,0.440468674698795,0.386952008032129
3797,0.342836260532076,0.475081646548364,0.346210755587818,0.472163011050356,0.388041445993559,0.336692243182835,0.440468674698795,0.386952008032129
3798,0.342844906648116,0.475086157759695,0.346215776679068,0.472170842988899,0.388050600093072,0.33669809391841,0.440468674698795,0.386952008032129
3799,0.342850438448755,0.475095430946478,0.346218297170373,0.472177821199131,0.38806026233423,0.336701216947011,0.440468674698795,0.386952008032129
3800,0.342855948852933,0.47510274684126,0.346213877473428,0.472191182938776,0.388065146380113,0.336705654696563,0.440468674698795,0.386952008032129
3801,0.342863226999521,0.475104497014738,0.346215116541803,0.472202650042269,0.388072717225093,0.33671007575861,0.440580160320641,0.387140881763527
3802,0.342866398625909,0.475117095834302,0.346217765194098,0.472212105033274,0.388084829086943,0.336712395788455,0.440580160320641,0.387140881763527
3803,0.342872099520468,0.475121457701717,0.346216008657821,0.472219547116254,0.388098627183627,0.336712500941705,0.440580160320641,0.387140881763527
3804,0.342870793666803,0.475134725303468,0.34621853758854,0.472227991402151,0.388107325966338,0.336717585910833,0.440580160320641,0.387140881763527
3805,0.342874968488364,0.475139018571099,0.346223819204884,0.472231882564286,0.388114228742065,0.336723828896676,0.440580160320641,0.387140881763527
3806,0.342873928530212,0.475151811353369,0.346219267036514,0.472247054858345,0.388122020429249,0.336727831433665,0.4407004,0.3873206
3807,0.342878988695946,0.475159621100884,0.346220889562009,0.472255607184969,0.388133872364546,0.336734561163833,0.4407004,0.3873206
3808,0.342882248849039,0.475167404887048,0.346222904377489,0.472266739633886,0.388143892081083,0.336736289788439,0.4407004,0.3873206
3809,0.342882116550493,0.475178749493125,0.34622369684911,0.472279971454371,0.388154775183836,0.336740105099313,0.4407004,0.3873206
3810,0.342884491803994,0.475185203746927,0.34623236313437,0.472282172156036,0.388162156373217,0.336743812398329,0.4407004,0.3873206
3811,0.342892908023321,0.47518816808013,0.346233511645946,0.472293507481515,0.388174032682292,0.336745266714471,0.440792415169661,0.387527145708583
3812,0.342895022876753,0.475195884058861,0.346236458454074,0.472304670544204,0.388178785472621,0.336752064166477,0.440792415169661,0.387527145708583
3813,0.342898926165858,0.475201463455413,0.346244016084028,0.47230946927437,0.388185677777679,0.336757653429577,0.440792415169661,0.387527145708583
3814,0.342900542277569,0.47521476053331,0.346251384882601,0.472315323404842,0.388195518668411,0.336765142972058,0.440792415169661,0.387527145708583
3815,0.34289918187294,0.475229408875989,0.346252461673743,0.472326498682201,0.388207774436929,0.336769815219064,0.440792415169661,0.387527145708583
3816,0.342906047046116,0.475238461403386,0.346252650597521,0.472337251064922,0.388208916479323,0.336776978335534,0.440911952191235,0.387704183266932
3817,0.342910193342215,0.475246775832658,0.346252790404282,0.472349001172021,0.388220928453655,0.336781291763895,0.440911952191235,0.387704183266932
3818,0.342909378581879,0.47525783917191,0.346255327092704,0.472358702933042,0.388235544210581,0.3367810217748,0.440911952191235,0.387704183266932
3819,0.342910608445927,0.475268834507779,0.346258697112081,0.472369227023194,0.388248639567135,0.336785693684033,0.440911952191235,0.387704183266932
3820,0.342917338506781,0.47527462157969,0.346260999750759,0.472376338985094,0.388259240788653,0.336788776269646,0.440911952191235,0.387704183266932
3821,0.342919816968313,0.475284163037889,0.346266176263089,0.47237974516161,0.388268026525884,0.336794411792943,0.441024850894632,0.387885487077535
3822,0.342928039960019,0.475288867735828,0.346264931187893,0.472392506244592,0.388274539068186,0.336799941460812,0.441024850894632,0.387885487077535
3823,0.342932624369936,0.475296126318731,0.346267354136141,0.47239826451858,0.38828814634162,0.336804238055895,0.441024850894632,0.387885487077535
3824,0.342935905279031,0.475302411574117,0.346271156299188,0.472406064356145,0.388294239871927,0.336809663996345,0.441024850894632,0.387885487077535
3825,0.342938756995837,0.475311088154613,0.346273201186353,0.472413529529222,0.388301198723707,0.336812607874658,0.441024850894632,0.387885487077535
3826,0.342942433171056,0.47532295334416,0.34627649700924,0.472424419778979,0.388310632373168,0.336817025178228,0.441135912698413,0.388069246031746
3827,0.342945990743614,0.475328294860075,0.346273869472111,0.472436100117297,0.388318752573738,0.336821851141964,0.441135912698413,0.388069246031746
3828,0.342953282776792,0.475330204791626,0.346277158111795,0.472447701204081,0.388327814804811,0.33682157979083,0.441135912698413,0.388069246031746
3829,0.342954537917356,0.475339567139891,0.346282552463159,0.472454135993582,0.388335892592282,0.336827408926276,0.441135912698413,0.388069246031746
3830,0.342954391700833,0.475348845219218,0.346284669740038,0.472466200937284,0.38834700063692,0.336830031220893,0.441135912698413,0.388069246031746
3831,0.342956500236927,0.475356724602029,0.346287141980931,0.472476644141476,0.388354307034525,0.336833063178099,0.441228316831683,0.388270099009901
3832,0.342961118208916,0.475364240434822,0.34629415487275,0.472480057006684,0.38836326273763,0.336837247693496,0.441228316831683,0.388270099009901
3833,0.342961369492657,0.475376238478853,0.34629690109817,0.472489542435068,0.388376088706664,0.336841451344695,0.441228316831683,0.388270099009901
3834,0.342964878996723,0.47538798320915,0.346303220319139,0.472497718943295,0.388388716551975,0.336841615071268,0.441228316831683,0.388270099009901
3835,0.342965326835297,0.475397975196054,0.346310325205228,0.472501946452388,0.388401610692112,0.336845522944369,0.441228316831683,0.388270099009901
3836,0.342970434962358,0.475406152157015,0.346311643416256,0.4725111931981,0.388408638536469,0.336852276882394,0.441356916996048,0.388435770750988
3837,0.342972416148515,0.475418988357115,0.346314304986819,0.472521423726924,0.388413341595187,0.33685814619385,0.441356916996048,0.388435770750988
3838,0.342971842596474,0.475429186917061,0.346312714062682,0.472534380560086,0.388422401720884,0.336864469653972,0.441356916996048,0.388435770750988
3839,0.342975475885459,0.475437820002474,0.346313978162185,0.472545004081508,0.388431280714092,0.33686847535046,0.441356916996048,0.388435770750988
3840,0.342981468231935,0.475441121151923,0.346314496210961,0.472555266986786,0.388442618353003,0.336868923238736,0.441356916996048,0.388435770750988
3841,0.342984544874101,0.475448217862737,0.346320515280604,0.472563450190174,0.388450056202079,0.33687451150803,0.441473372781065,0.388613412228797
3842,0.342983347051387,0.475460605786872,0.34632110869746,0.472573470320003,0.388459254533116,0.336883181390922,0.441473372781065,0.388613412228797
3843,0.342990396474522,0.475466717442962,0.346324027486867,0.472580111231415,0.388469890701099,0.336887119987249,0.441473372781065,0.388613412228797
3844,0.342992174914164,0.475475227263517,0.346325230623104,0.472590462353355,0.388478967796713,0.336889905994653,0.441473372781065,0.388613412228797
3845,0.342995460571018,0.475479303654692,0.346328283045959,0.472597560591906,0.388490144270796,0.336889990573104,0.441473372781065,0.388613412228797
3846,0.34299894749454,0.475488908438162,0.346329949984195,0.472606108033148,0.388497691229765,0.336893792800901,0.441583661417323,0.388798031496063
3847,0.343004177479126,0.475496620168851,0.346332881034587,0.472615257246594,0.388505076376233,0.336899062960376,0.441583661417323,0.388798031496063
3848,0.34300464829604,0.475509922322607,0.3463399661352,0.472618074138529,0.388513635529485,0.336902805381719,0.441583661417323,0.388798031496063
3849,0.343006742896755,0.475519084689547,0.346338273440689,0.47262610977878,0.388518612667277,0.336906500415301,0.441583661417323,0.388798031496063
3850,0.343012870791602,0.475523013379285,0.346338702746345,0.472636576793622,0.388525982123304,0.336912609966421,0.441583661417323,0.388798031496063
3851,0.343016459561649,0.475527067516412,0.346339554155608,0.472648312512168,0.388535452549084,0.336915587105587,0.441708447937132,0.388967387033399
3852,0.343014540848807,0.475536081011941,0.346348307431004,0.472652801484882,0.388544010200612,0.336919867540034,0.441708447937132,0.388967387033399
3853,0.34301517619401,0.475550710416448,0.346348480534227,0.47266415880368,0.388557886937638,0.336921910839196,0.441708447937132,0.388967387033399
3854,0.343018361104817,0.475559740125801,0.346351183471741,0.472672578940782,0.388570456820811,0.336927991520853,0.441708447937132,0.388967387033399
3855,0.343019835715616,0.475571111108384,0.346353584190748,0.472680242033288,0.388580643326915,0.336931531594307,0.441708447937132,0.388967387033399
3856,0.343024418771686,0.475579023264437,0.346354455688655,0.472687611407862,0.388590849699801,0.33693780359813,0.441816274509804,0.38914862745098
3857,0.343025097614305,0.475588052480472,0.346354112311642,0.472698293607748,0.38860169190473,0.336943145442319,0.441816274509804,0.38914862745098
3858,0.343026049146411,0.475599500017629,0.346354307479755,0.472710284481884,0.388607596835951,0.336946197438744,0.441816274509804,0.38914862745098
3859,0.343031339995065,0.475608794833411,0.346358045624778,0.472718122620066,0.388618987011002,0.336948848626023,0.441816274509804,0.38914862745098
3860,0.343033156424752,0.47561468684421,0.34636663149076,0.472720785799022,0.388628384538683,0.336953043319407,0.441816274509804,0.38914862745098
3861,0.343036662226951,0.475623363330679,0.346366671127051,0.472731549272185,0.388633444117991,0.336957708875644,0.441931898238748,0.389321526418787
3862,0.343043066312723,0.475628554532046,0.346365507435253,0.472744268171564,0.388640374262315,0.336965125864789,0.441931898238748,0.389321526418787
3863,0.343046146447248,0.475635096192943,0.346364419812401,0.472754923960376,0.388649632869472,0.336968258089631,0.441931898238748,0.389321526418787
3864,0.343052084811864,0.475640790819454,0.34636697725706,0.472764531321364,0.388662020786973,0.336968494091904,0.441931898238748,0.389321526418787
3865,0.343056682890739,0.475648848192124,0.346369814280893,0.472773601961267,0.388673455186488,0.336973167294231,0.441931898238748,0.389321526418787
3866,0.343060118730283,0.475657402325859,0.346368768224256,0.472785123230821,0.388679115023943,0.336981107674893,0.4420572265625,0.3894849609375
3867,0.343062885288001,0.475664885004224,0.346370952701122,0.472793292868706,0.388687090772064,0.336988152654725,0.4420572265625,0.3894849609375
3868,0.343068917175262,0.475671855400244,0.346374806616869,0.472799617452715,0.388694289172572,0.336992941938311,0.4420572265625,0.3894849609375
3869,0.343073901559654,0.475676739082118,0.346378420037627,0.472807647011724,0.388702707492201,0.336995762188397,0.4420572265625,0.3894849609375
3870,0.343078800665177,0.475681556189468,0.346383260850569,0.47281331729302,0.388708299328614,0.337002942982665,0.4420572265625,0.3894849609375
3871,0.343080417687111,0.475686014671211,0.346382755025929,0.472821584195832,0.38872058501516,0.337009188587997,0.442153996101364,0.389675438596491
3872,0.34308153093352,0.47569662427249,0.346385631361057,0.472831935096037,0.38873215692217,0.337011389923402,0.442153996101364,0.389675438596491
3873,0.343088324650179,0.475701436666193,0.346387722543235,0.47284336910587,0.388740694793808,0.337014934737193,0.442153996101364,0.389675438596491
3874,0.34308818191337,0.475711819761036,0.346391097285691,0.472853974301359,0.388748782859216,0.33701846758774,0.442153996101364,0.389675438596491
3875,0.343085758124787,0.475726197352071,0.346393901114522,0.472861231785732,0.388759287382745,0.337023461402903,0.442153996101364,0.389675438596491
3876,0.343089901229293,0.475734126424569,0.346395189992165,0.472870477543353,0.38876543311842,0.337027132902181,0.442275875486381,0.389840272373541
3877,0.343089953433223,0.47574216853448,0.346396148731432,0.472880682621512,0.388778566469545,0.337031667645727,0.442275875486381,0.389840272373541
3878,0.343092543468228,0.475755043597488,0.34640314387745,0.472884927730106,0.388788249128636,0.337038095750222,0.442275875486381,0.389840272373541
3879,0.343095646051208,0.475764708419941,0.346407555575208,0.472893723011013,0.388795615936688,0.337042887489618,0.442275875486381,0.389840272373541
3880,0.343098273837906,0.475776318244511,0.346405772801042,0.472907353646176,0.388801458928443,0.337049331058619,0.442275875486381,0.389840272373541
3881,0.343101011282659,0.475778900958066,0.346408578789968,0.472915644083713,0.388807737190513,0.337054451729673,0.44238427184466,0.390018834951456
3882,0.343106372094899,0.475783182820075,0.346410185303406,0.472922278601751,0.388823668965852,0.337053459851871,0.44238427184466,0.390018834951456
3883,0.343113136534407,0.475788067048121,0.346413061380222,0.472926754370954,0.388828097361145,0.337059252851792,0.44238427184466,0.390018834951456
3884,0.343117493172055,0.475792933501146,0.34641452592114,0.472935927018534,0.388835716752658,0.337065476775783,0.44238427184466,0.390018834951456
3885,0.343120279061983,0.475797637963091,0.346414711131619,0.472945357458739,0.388845337733768,0.337067261131665,0.44238427184466,0.390018834951456
3886,0.343121613888511,0.475807347694137,0.346416314473398,0.47295193145766,0.388856231932295,0.337069935996456,0.44249011627907,0.390199224806202
3887,0.343121854769977,0.475816834400877,0.346414473922183,0.472962589991115,0.388861773540524,0.337074119256398,0.44249011627907,0.390199224806202
3888,0.34312582501987,0.475823294465577,0.346420130828245,0.472965417614451,0.388870111462708,0.337079456134872,0.44249011627907,0.390199224806202
3889,0.343126740429865,0.475832650351763,0.346423218410155,0.472976070638085,0.388878811806517,0.337083678794793,0.44249011627907,0.390199224806202
3890,0.343135195429277,0.475836096541156,0.346429864972234,0.472983096488256,0.388891578214361,0.337085959874368,0.44249011627907,0.390199224806202
3891,0.343137948852288,0.475844107532197,0.346434004268122,0.472990746223941,0.388899094804116,0.337091240897725,0.442616441005803,0.39035667311412
3892,0.343142214773775,0.475850183145637,0.346434112434822,0.47300078606666,0.388910580009419,0.337096530756466,0.442616441005803,0.39035667311412
3893,0.343144790213489,0.475859141490877,0.346436200183888,0.47300708507897,0.388924464073779,0.337096639577048,0.442616441005803,0.39035667311412
3894,0.343148325667108,0.47586630015899,0.346436673253263,0.473018813461418,0.388930478931182,0.337103301868923,0.442616441005803,0.39035667311412
3895,0.343148075503978,0.475876706621285,0.346435658951098,0.473031639387218,0.388940680987883,0.337105081921117,0.442616441005803,0.39035667311412
3896,0.343151876394877,0.475883784754464,0.346438643950881,0.47304232280283,0.3889469514965,0.337110587790533,0.442719305019305,0.390536293436294
3897,0.34315529154821,0.475894286995292,0.346444065494752,0.473047619908661,0.388957485900984,0.337116950130036,0.442719305019305,0.390536293436294
3898,0.343157666717693,0.475902482825841,0.346446059164572,0.473051754082465,0.388967697478997,0.337121536250609,0.442719305019305,0.390536293436294
3899,0.343161964937827,0.475908166658342,0.346447641097729,0.473060972126688,0.38897918938764,0.337128547490961,0.442719305019305,0.390536293436294
3900,0.343167505327487,0.475914258214216,0.346450448057461,0.473065993995183,0.388987520569163,0.337132666632837,0.442719305019305,0.390536293436294
3901,0.343172834174462,0.475922626893879,0.346454541259942,0.473075156086477,0.388999231351612,0.337135323473987,0.442824662813102,0.390713680154143
3902,0.343178268285856,0.475929028900453,0.346456139991482,0.473085972448057,0.389009530934587,0.337139368555861,0.442824662813102,0.390713680154143
3903,0.343183806777709,0.475934083681359,0.346453269891933,0.4730982004775,0.389015647442469,0.337142131456319,0.442824662813102,0.390713680154143
3904,0.343185974550482,0.475945240227087,0.346458993574,0.473106782020857,0.389022444142405,0.337147289541016,0.442824662813102,0.390713680154143
3905,0.343187035862702,0.4759540743358,0.346464273319332,0.473111217856444,0.389030530442724,0.337151672524163,0.442824662813102,0.390713680154143
3906,0.343190189832822,0.47596131714049,0.346467875824678,0.473119187874267,0.389040387576866,0.337152490798581,0.442941153846154,0.390880576923077
3907,0.343193055595297,0.475967987568813,0.346468345306429,0.473125409687877,0.389050117708695,0.337156311758522,0.442941153846154,0.390880576923077
3908,0.343199457700971,0.475975073043765,0.34646612214482,0.473140184661292,0.389058244745798,0.33715965738606,0.442941153846154,0.390880576923077
3909,0.343196603217587,0.475985080308831,0.346470106354264,0.4731482839932,0.389070778753134,0.337162878272679,0.442941153846154,0.390880576923077
3910,0.343203312969459,0.475988119552145,0.346472341847502,0.473157578834094,0.389075865501524,0.337168520700546,0.442941153846154,0.390880576923077
3911,0.343202773624968,0.476001420430083,0.34647689524557,0.473162784058032,0.389083183469388,0.337177131620711,0.44302226487524,0.391082149712092
3912,0.343205251262748,0.476007293760477,0.346481881670329,0.473169798297423,0.389092615766661,0.337179309109628,0.44302226487524,0.391082149712092
3913,0.34321218629618,0.476011379783056,0.346482495916604,0.473176678648438,0.389100256803915,0.337183026838447,0.44302226487524,0.391082149712092
3914,0.343218134755999,0.476015116447351,0.346486272750962,0.473184370697941,0.389111440440604,0.337185445344801,0.44302226487524,0.391082149712092
3915,0.343216109290623,0.47602647697074,0.346492421894377,0.473187997816443,0.38912352888112,0.337184579856687,0.44302226487524,0.391082149712092
3916,0.343214997586499,0.476036060644862,0.346492888483279,0.473196807921961,0.389131763721066,0.337189633721103,0.443125670498084,0.391261685823755
3917,0.343216438070757,0.476046310010397,0.346493857042536,0.473204834848112,0.389140748862943,0.337194416684305,0.443125670498084,0.391261685823755
3918,0.343218384184595,0.476057418064585,0.346492607725504,0.473216579082316,0.389152900741151,0.337199009697883,0.443125670498084,0.391261685823755
3919,0.343219254909883,0.476067479678302,0.346493226158697,0.473228270775384,0.389164501024326,0.337204944026779,0.443125670498084,0.391261685823755
3920,0.343219510534308,0.476077999473838,0.346497876132818,0.473234747761079,0.389173246150053,0.337211214294815,0.443125670498084,0.391261685823755
3921,0.343227471997979,0.476081787854344,0.346497160897293,0.473245319210514,0.389185432444934,0.337217263566085,0.443219120458891,0.39144913957935
3922,0.343225749266711,0.476094321310291,0.346501072830998,0.47325147875129,0.38919182861098,0.33722336404604,0.443219120458891,0.39144913957935
3923,0.343230844919988,0.476100404506342,0.346503909700036,0.473260246572242,0.389199633511212,0.337225491861872,0.443219120458891,0.39144913957935
3924,0.34323971876026,0.476107651340913,0.346507048441679,0.473270059476639,0.389206804547457,0.337230299818983,0.443219120458891,0.39144913957935
3925,0.343242638524033,0.476116049969341,0.346509657066553,0.473275399258906,0.389218962674903,0.337227137759616,0.443219120458891,0.39144913957935
3926,0.343243752977244,0.476122169266368,0.346509225082744,0.473283536657359,0.389227505604437,0.337231808431472,0.443333778625954,0.391614122137405
3927,0.34324693523983,0.476124903042769,0.346510751101093,0.47329325509686,0.389233836960349,0.337238993582253,0.443333778625954,0.391614122137405
3928,0.3432462883441,0.476136124443927,0.346514646636858,0.473300451848479,0.389243625617995,0.337240047127172,0.443333778625954,0.391614122137405
3929,0.343252804634222,0.476139363156475,0.346517620288271,0.473306071855662,0.389252231412579,0.337241058461351,0.443333778625954,0.391614122137405
3930,0.343255646432578,0.476146425019135,0.346519712829744,0.473315698579605,0.389259801142861,0.337247349304859,0.443333778625954,0.391614122137405
3931,0.343255434924656,0.476159252063634,0.346520841865486,0.473322774178196,0.389265261158631,0.337253117908216,0.443442857142857,0.391785142857143
3932,0.34325686281003,0.476168682900994,0.346526610045981,0.473328994321893,0.389276122535857,0.337256973197734,0.443442857142857,0.391785142857143
3933,0.343260838102259,0.476178194887071,0.346528249530537,0.47334115233108,0.389282907763934,0.337263557496989,0.443442857142857,0.391785142857143
3934,0.343257824340144,0.476190220815721,0.346533667614271,0.473347780081478,0.389292561440738,0.337265698739265,0.443442857142857,0.391785142857143
3935,0.343264806326748,0.476193242452821,0.346535763327767,0.473357275080243,0.389300455376203,0.3372684738275,0.443442857142857,0.391785142857143
3936,0.343266665960486,0.476201455581252,0.346538144431387,0.473364450968143,0.38931197317584,0.337273457001189,0.443534410646388,0.391972053231939
3937,0.343269259830444,0.476210821560497,0.346537681461933,0.473372807983462,0.389318779949513,0.337273241244912,0.443534410646388,0.391972053231939
3938,0.343274548483662,0.476219532890038,0.346539550669297,0.473380824636378,0.389327874258431,0.337273231084081,0.443534410646388,0.391972053231939
3939,0.343280690634894,0.476223189829183,0.346542531510319,0.473387251960372,0.389336306226639,0.337278216118142,0.443534410646388,0.391972053231939
3940,0.343283966796825,0.476232349971605,0.346542001398104,0.473396055402852,0.38934693239724,0.337278813113913,0.443534410646388,0.391972053231939
3941,0.343283519340054,0.476244368058003,0.346544187975285,0.473406270904632,0.389359716817754,0.337279596918402,0.443638519924099,0.392144781783681
3942,0.343287973971122,0.476251277865008,0.346548940985352,0.473412795367657,0.389368542476963,0.337286821741101,0.443638519924099,0.392144781783681
3943,0.343290082703737,0.476258849537865,0.346552952526209,0.47341914484542,0.389375484528671,0.337289509830153,0.443638519924099,0.392144781783681
3944,0.343292433251589,0.476270592992406,0.346553100896193,0.473427537854247,0.389383175750372,0.337292572846027,0.443638519924099,0.392144781783681
3945,0.343298151379244,0.476275784273899,0.346555830112298,0.473436870430471,0.389391917918298,0.337299321055863,0.443638519924099,0.392144781783681
3946,0.343295979970812,0.476290783672993,0.346558550216092,0.473448265663978,0.38940225490141,0.337302201989607,0.443735984848485,0.392324242424242
3947,0.343298262201608,0.476300225228302,0.346561849666578,0.473453424799284,0.389410273045504,0.337307368117297,0.443735984848485,0.392324242424242
3948,0.343298568102384,0.476307812588213,0.346563826838571,0.47346029310964,0.389421277554348,0.337309661142029,0.443735984848485,0.392324242424242
3949,0.343302092776314,0.476313218057825,0.346569318528084,0.473466274764076,0.38943271769619,0.337308598707495,0.443735984848485,0.392324242424242
3950,0.3433052040578,0.476318603339514,0.34657074289047,0.473479771916714,0.389436474208549,0.337315622141552,0.443735984848485,0.392324242424242
3951,0.343305387410238,0.476328529578264,0.346578640254053,0.473484973639552,0.389449161773521,0.337316242727136,0.443843478260869,0.392493383742911
3952,0.3433099864169,0.476335459338172,0.346583624467552,0.47349152591188,0.389457523045709,0.337317469216082,0.443843478260869,0.392493383742911
3953,0.343307858356369,0.476347416739459,0.346582348867031,0.473501816196871,0.389466522650212,0.33732246375142,0.443843478260869,0.392493383742911
3954,0.34331249204051,0.476348878754787,0.346588305121244,0.473507307488818,0.389472608081104,0.337326387780654,0.443843478260869,0.392493383742911
3955,0.343313773023534,0.476360690642984,0.346591414669203,0.473513206498729,0.389480860421168,0.337331424198593,0.443843478260869,0.392493383742911
3956,0.343321911352564,0.476364103878905,0.346591179656323,0.473521889024033,0.389495416256477,0.337332834211758,0.443939245283019,0.392672641509434
3957,0.343323505753507,0.476372941841401,0.346587168301427,0.473531523252645,0.389504433099082,0.337335771226303,0.443939245283019,0.392672641509434
3958,0.343324709225728,0.476380787305162,0.34659002096153,0.473540170860668,0.389512984213692,0.337339366110177,0.443939245283019,0.392672641509434
3959,0.343327207725948,0.476387693947755,0.34659477062384,0.473544177668191,0.389521682931028,0.337346448980015,0.443939245283019,0.392672641509434
3960,0.343332115621409,0.47639551930895,0.346594451806565,0.473553303101959,0.389530684155213,0.337353766646595,0.443939245283019,0.392672641509434
3961,0.343339962824618,0.4764002521592,0.346597323436239,0.473561436769334,0.389539991193061,0.337359421514205,0.444037099811676,0.392849717514124
3962,0.343339403782154,0.47641045587868,0.346601527601505,0.47356706260111,0.389548763745759,0.337363438161866,0.444037099811676,0.392849717514124
3963,0.343341932120066,0.476417634841312,0.346606091190963,0.473572627396857,0.389555881539349,0.337370374066827,0.444037099811676,0.392849717514124
3964,0.343342580454884,0.476427591667243,0.346607281200483,0.473583008111579,0.389565165567401,0.337372477917405,0.444037099811676,0.392849717514124
3965,0.343344049596507,0.476438487100984,0.346614273087689,0.473585014296094,0.38957081423275,0.337378620404604,0.444037099811676,0.392849717514124
3966,0.343352686779848,0.47644147917993,0.346615753305973,0.473596019114608,0.389576218699207,0.337384347753151,0.444146616541353,0.393014285714286
3967,0.343353139885712,0.476453079172795,0.346617059117868,0.473604762104524,0.389582944640217,0.337389053986316,0.444146616541353,0.393014285714286
3968,0.343354387509793,0.476458963945584,0.346618791629232,0.47361233159054,0.389594058084879,0.337390607968271,0.444146616541353,0.393014285714286
3969,0.343356116956065,0.476470082735607,0.346624109032516,0.473617440377572,0.389604831272982,0.337394639399198,0.444146616541353,0.393014285714286
3970,0.343356601102012,0.47647818268292,0.346628089586315,0.473624736605425,0.389614865006362,0.337400188640789,0.444146616541353,0.393014285714286
3971,0.343357116891994,0.476489066517791,0.346627975868088,0.473635810053718,0.389626935501878,0.337404018966106,0.444244840525328,0.393191744840525
3972,0.343363565376698,0.476492190465216,0.346629868802959,0.473640670567397,0.389636739791751,0.337406710114833,0.444244840525328,0.393191744840525
3973,0.343366823798776,0.476500283001615,0.346632703489652,0.473648879439913,0.38964490532429,0.337409035007262,0.444244840525328,0.393191744840525
3974,0.343370647870756,0.476509487332675,0.346636543089089,0.473656437987613,0.389651161556615,0.337413609692512,0.444244840525328,0.393191744840525
3975,0.343370283769003,0.476519550701868,0.34663871066811,0.473664221726227,0.389660381907843,0.337418489308617,0.444244840525328,0.393191744840525
3976,0.343376730261648,0.476526431668626,0.34663887755383,0.473672171797044,0.389670970557871,0.337420783455563,0.444339138576779,0.393367602996255
3977,0.343378949360835,0.476534699098161,0.346638731339717,0.473685195594359,0.389681729594923,0.337426689118434,0.444339138576779,0.393367602996255
3978,0.343382219742415,0.476545654962248,0.346643543554075,0.473697605142835,0.389692522726853,0.337432775314126,0.444339138576779,0.393367602996255
3979,0.343395139543641,0.476555771414888,0.346653194001904,0.473707600643639,0.389703295269382,0.337440444068123,0.444339138576779,0.393367602996255
3980,0.343406415463133,0.476567705218864,0.34666179603349,0.473721019031723,0.389716794427546,0.337451957894371,0.444339138576779,0.393367602996255
3981,0.343420997728591,0.476582980855429,0.346672744174693,0.473740634712845,0.389739370770759,0.337462426448498,0.444448224299065,0.393531775700935
3982,0.343434933126687,0.476607116605804,0.346682288317071,0.473764633760764,0.389764829239588,0.337478324081202,0.444448224299065,0.393531775700935
3983,0.343450402257205,0.476639986713135,0.346702602388411,0.473793342309407,0.389794678798318,0.337495735024144,0.444448224299065,0.393531775700935
3984,0.343472869017937,0.476674942897716,0.346727372875438,0.473827511644741,0.389825012349865,0.337523010195296,0.444448224299065,0.393531775700935
3985,0.343503704425126,0.47672145647708,0.346756324992729,0.473870646718548,0.389865041492222,0.337552328402086,0.444448224299065,0.393531775700935
3986,0.34353780814325,0.476775129336396,0.346795103955295,0.473932197265784,0.389907319032314,0.337582589551217,0.444547201492537,0.393705970149254
3987,0.343578678578658,0.476835359742297,0.346835170575826,0.473998843071369,0.389963405922452,0.337624148465692,0.444547201492537,0.393705970149254
3988,0.343621963393886,0.476907032501465,0.346879509471696,0.474065338683188,0.390027784902116,0.33767321941591,0.444547201492537,0.393705970149254
3989,0.343677821214576,0.476982312641352,0.346936123006875,0.474142250765129,0.390093148042922,0.337727161549793,0.444547201492537,0.393705970149254
3990,0.343736661457634,0.477067846027138,0.346998350229206,0.474223750964254,0.390166267042271,0.337798125969463,0.444547201492537,0.393705970149254
3991,0.343803165091879,0.477164008846868,0.34707005642037,0.474315404260525,0.390244792328295,0.337864970871448,0.444656797020484,0.393867411545624
3992,0.343876720415103,0.477273785119108,0.34714327945899,0.474423880859586,0.390327817291238,0.337937932258823,0.444656797020484,0.393867411545624
3993,0.343956934930051,0.477385483460254,0.347220625194986,0.474541968953418,0.390423425240696,0.338019070786638,0.444656797020484,0.393867411545624
3994,0.344041287448385,0.477515840298782,0.347303674381174,0.474668967652372,0.390521801607383,0.338102425046628,0.444656797020484,0.393867411545624
3995,0.344131145979457,0.477644795334544,0.347394233442443,0.474796397028712,0.390634351483006,0.33819484771933,0.444656797020484,0.393867411545624
3996,0.344231077237375,0.477778709687309,0.347490646531822,0.474916180903052,0.390751060447167,0.338294697220552,0.444758364312268,0.394037546468402
3997,0.344339764330301,0.477935870817443,0.347599682092778,0.47507604637651,0.390881735045179,0.33840380242529,0.444758364312268,0.394037546468402
3998,0.344443492552237,0.478076583874804,0.347721579511577,0.475233071790074,0.391014190901063,0.338514695974431,0.444758364312268,0.394037546468402
3999,0.344553841148227,0.478244440436806,0.347841484776889,0.475407675121416,0.391154895118623,0.338629599912075,0.444758364312268,0.394037546468402
4000,0.344689405204461,0.478435241635688,0.347961524163569,0.475573791821561,0.391303717472119,0.338755464684015,0.444758364312268,0.394037546468402


==> data/historical_ratio_Case11.csv <==
T,tot_m_ratio_krr_1,tot_m_ratio_krr_2,tot_m_ratio_krrnew_1,tot_m_ratio_krrnew_2,tot_m_ratio_krrPS_1,tot_m_ratio_krrPS_2,tot_m_ratio_BICOconti1,tot_m_ratio_BICOconti2
1310,0.378829566939141,0.237145360400778,0.440617941552935,0.263986275643429,0.440617941552935,0.263986275643429,0,0
1311,0.378829566939141,0.237145360400778,0.440617941552935,0.263986275643429,0.440617941552935,0.263986275643429,0.685600000000001,0.1766
1312,0.378829566939141,0.237145360400778,0.440617941552935,0.263986275643429,0.440617941552935,0.263986275643429,0.685600000000001,0.1766
1313,0.378829566939141,0.237145360400778,0.440617941552935,0.263986275643429,0.440617941552935,0.263986275643429,0.685600000000001,0.1766
1314,0.378829566939141,0.237145360400778,0.440617941552935,0.263986275643429,0.440617941552935,0.263986275643429,0.685600000000001,0.1766
1315,0.378829566939141,0.237145360400778,0.440617941552935,0.263986275643429,0.440617941552935,0.263986275643429,0.685600000000001,0.1766
1316,0.378829566939141,0.237145360400778,0.440617941552935,0.263986275643429,0.440617941552935,0.263986275643429,0.680550000000001,0.18035
1317,0.37882232056233,0.23713771876705,0.440617941552935,0.263986275643429,0.440617941552935,0.263986275643429,0.680550000000001,0.18035
1318,0.378734137774327,0.23719665801624,0.440630538955533,0.263923145773299,0.440631126076745,0.263926876833905,0.680550000000001,0.18035
1319,0.378653757302947,0.237197155490988,0.440580822024316,0.26396183624949,0.440596699699009,0.263948592868637,0.680550000000001,0.18035
1320,0.378422758694859,0.237116525629795,0.440591712670327,0.263794430441952,0.440669342698019,0.263823536460012,0.680550000000001,0.18035
1321,0.378381847968688,0.23715538592824,0.440416261143398,0.263672396942903,0.4406255603659,0.263752748483568,0.672733333333333,0.1869
1322,0.37839121406424,0.237121944828435,0.440267319605961,0.263501782121639,0.440773684123055,0.26335841142093,0.672733333333333,0.1869
1323,0.378055270849419,0.236996238532816,0.440081014066847,0.263180053059144,0.440907372092807,0.26298404418,0.672733333333333,0.1869
1324,0.377361656773896,0.23710751630313,0.439590574075391,0.262723810487742,0.440818842135279,0.262410196123364,0.672733333333333,0.1869
1325,0.376789643175309,0.237010338155605,0.438725554358222,0.262303712237589,0.440540860192945,0.261799225855578,0.672733333333333,0.1869
1326,0.37464332910396,0.236646564024294,0.437380463075303,0.262261364150246,0.440292195571185,0.261894325431614,0.663,0.193125
1327,0.373396101549061,0.236550308250244,0.435799162699818,0.262158636133029,0.439891960981002,0.262044225719572,0.663,0.193125
1328,0.371207635622072,0.237052388936872,0.434632467311145,0.261974983862299,0.439976520728292,0.261575590598212,0.663,0.193125
1329,0.368913189682194,0.237383639425604,0.433708605781623,0.262200446316289,0.440972343157829,0.261740070438331,0.663,0.193125
1330,0.367624908383309,0.23852932183118,0.433001670725129,0.262616276569005,0.442066268538341,0.262118861763188,0.663,0.193125
1331,0.366183396482787,0.239223184191457,0.432543582811203,0.262658169115639,0.443027637335485,0.262408455217446,0.65486,0.19918
1332,0.366183395871534,0.239835496945612,0.432476115201081,0.262809939311482,0.443703203161672,0.262662656179218,0.65486,0.19918
1333,0.366875869345058,0.240073562205412,0.432669635027344,0.263018571930856,0.444804824542064,0.262811224316457,0.65486,0.19918
1334,0.367127200401149,0.240228391440023,0.433463401334015,0.263019654623383,0.446155343186096,0.262517182024814,0.65486,0.19918
1335,0.368075035580827,0.240022693054838,0.434031967361173,0.262975676587058,0.447157216324725,0.262618599586147,0.65486,0.19918
1336,0.368250879942927,0.240229850464012,0.434827032839548,0.262765840884045,0.448031597472563,0.262474011030766,0.6467,0.202616666666667
1337,0.36859980386091,0.240147654842601,0.435124523285141,0.262785742435348,0.448803732630599,0.262358506914984,0.6467,0.202616666666667
1338,0.368898113152969,0.24015588311974,0.435285120233547,0.262796506249282,0.449080494139788,0.262357916967833,0.6467,0.202616666666667
1339,0.369049136708161,0.240260449264196,0.435602628769285,0.262669324378872,0.449456235658237,0.262312387811769,0.6467,0.202616666666667
1340,0.369047052681226,0.240316133436463,0.43563684830398,0.262599218983112,0.449518645677544,0.262383846738352,0.6467,0.202616666666667
1341,0.36914260121552,0.240200721253213,0.435667215683183,0.262576704986397,0.449593767975762,0.262397061879643,0.638771428571429,0.2073
1342,0.369067746335013,0.24035507208679,0.435822218310942,0.262493052008697,0.449678731946077,0.262386927848378,0.638771428571429,0.2073
1343,0.368807324091996,0.24052386446809,0.435832906902622,0.262501774995736,0.449771600893399,0.262468270454771,0.638771428571429,0.2073
1344,0.368518281731769,0.240595746934996,0.435527946419973,0.262593240498984,0.449849398313909,0.262597237099308,0.638771428571429,0.2073
1345,0.368144749346028,0.240950626260056,0.435640919771133,0.26239423081928,0.449914997567514,0.262782615521344,0.638771428571429,0.2073
1346,0.368025129462282,0.240938702059876,0.435595768364745,0.26263456900102,0.450161911011583,0.262832033535154,0.6316125,0.211625
1347,0.367585436316004,0.241476780673348,0.435568533692099,0.262787705089198,0.450336835527403,0.263149176136777,0.6316125,0.211625
1348,0.367155073586204,0.241898653039376,0.435496471982289,0.263061433065976,0.450884051841008,0.263026600115336,0.6316125,0.211625
1349,0.367227626189284,0.241933678696233,0.435583903772814,0.263229035867419,0.451563021711331,0.262898949125645,0.6316125,0.211625
1350,0.367501249406167,0.242418712341901,0.435524394650089,0.263621925089427,0.452179279706491,0.262919367495698,0.6316125,0.211625
1351,0.366889271209472,0.24317427960983,0.436179766068249,0.26362299470986,0.452975331275368,0.263096583437889,0.624355555555556,0.2165
1352,0.367211489506233,0.243270672177801,0.43633623508779,0.263835728779256,0.453549459049064,0.263208022146815,0.624355555555556,0.2165
1353,0.367293859894882,0.243571346478312,0.436725050553858,0.263951591559313,0.454188061172097,0.263129451381195,0.624355555555556,0.2165
1354,0.367446912003017,0.243928296458405,0.437083559671431,0.264163159935115,0.454682921931448,0.263397616115424,0.624355555555556,0.2165
1355,0.367724780156929,0.243891548969994,0.43725826262491,0.264257696198044,0.45530151051406,0.263345920515784,0.624355555555556,0.2165
1356,0.367783693156976,0.244073505592717,0.437632469805202,0.264359393351477,0.455741639355506,0.263464553180273,0.61744,0.22009
1357,0.367933490628538,0.244321193740284,0.437937928433446,0.264361242796741,0.456118646950119,0.263490643579264,0.61744,0.22009
1358,0.368074572139386,0.244387323017061,0.437999761615577,0.264345055642201,0.456546353925279,0.263323255339867,0.61744,0.22009
1359,0.368263847963068,0.244448533672232,0.438365454472913,0.264265543377435,0.456880910700783,0.263354127874451,0.61744,0.22009
1360,0.368450935617023,0.244560854647329,0.438634171430404,0.264302733009383,0.456959886218125,0.263410474803937,0.61744,0.22009
1361,0.368534123985312,0.244682281779467,0.438868946820228,0.264309264123271,0.457232892871229,0.263527854969633,0.611090909090909,0.224263636363636
1362,0.368760790752173,0.244624184841622,0.439087081950708,0.264265616920018,0.457464261975783,0.263562422085767,0.611090909090909,0.224263636363636
1363,0.368804694221092,0.244576006941527,0.439257544780874,0.264257308845783,0.457775905966218,0.26358597421821,0.611090909090909,0.224263636363636
1364,0.368840376860035,0.24480076177606,0.439155863029566,0.264461024280354,0.457952289462316,0.26373326005983,0.611090909090909,0.224263636363636
1365,0.368975018348403,0.244853326248606,0.439079654791276,0.264603762618019,0.458210497634901,0.263797672076026,0.611090909090909,0.224263636363636
1366,0.368894984750507,0.244997214526233,0.439184511829421,0.264791529239349,0.458317914364086,0.264015643448363,0.604883333333333,0.227741666666667
1367,0.368736237984394,0.24517523076105,0.439365720618587,0.264758115699999,0.458615497101765,0.264110413599817,0.604883333333333,0.227741666666667
1368,0.368796116710917,0.245322158618444,0.439552449285538,0.264890447358591,0.458849744700023,0.264172638750399,0.604883333333333,0.227741666666667
1369,0.368501866831692,0.245702871542224,0.439734419052847,0.26507661556126,0.459186684196831,0.264197436414193,0.604883333333333,0.227741666666667
1370,0.368437386425604,0.246051688396166,0.439764991849827,0.265376775519285,0.459621252283346,0.264337161848928,0.604883333333333,0.227741666666667
1371,0.368618020161566,0.246300551530419,0.439929357841622,0.265702105036317,0.460038753676005,0.26452179983372,0.599746153846154,0.231538461538462
1372,0.36876754070517,0.246411976486818,0.440055245733283,0.265876140165155,0.460575950152349,0.264486867170998,0.599746153846154,0.231538461538462
1373,0.368875119872009,0.246552497596343,0.440168524133977,0.266011406418477,0.461021396129163,0.264499303718226,0.599746153846154,0.231538461538462
1374,0.369153756781431,0.246718242407684,0.440277987136617,0.266216079694372,0.461487177726324,0.264618754823491,0.599746153846154,0.231538461538462
1375,0.369313128257195,0.246754715943615,0.440633132425831,0.266329540122587,0.461975429383096,0.26471671616036,0.599746153846154,0.231538461538462
1376,0.369449838503055,0.246886689768503,0.440753573476939,0.266434575889422,0.462332320243655,0.264742513490874,0.595057142857143,0.234778571428571
1377,0.369395551438917,0.24702197165985,0.440905824656334,0.266526710755317,0.462555525279996,0.264814846946697,0.595057142857143,0.234778571428571
1378,0.369629222746371,0.247179896714114,0.441095688479128,0.266686511794402,0.462805031109643,0.264944621321132,0.595057142857143,0.234778571428571
1379,0.369672076905225,0.247343231480351,0.441560825837361,0.266514250925323,0.462999161352569,0.265053463118311,0.595057142857143,0.234778571428571
1380,0.36985949474016,0.247361466735228,0.441674574620024,0.266645151998615,0.463140501793642,0.265100703473994,0.595057142857143,0.234778571428571
1381,0.370141448195326,0.247201217346345,0.441855034522787,0.266784295908649,0.463452262778246,0.265161142620001,0.590246666666667,0.2377
1382,0.370262341337917,0.247312338819193,0.441922838886276,0.266960967643391,0.463770585677299,0.265160505437577,0.590246666666667,0.2377
1383,0.37037673391035,0.247440502656065,0.442132403663835,0.266947186992516,0.464055368692088,0.26524711945696,0.590246666666667,0.2377
1384,0.37052827282243,0.247514001403957,0.442271530875609,0.266969553902648,0.464370074812196,0.265297724265853,0.590246666666667,0.2377
1385,0.370539865361507,0.247529163514113,0.442492379712591,0.267111925175395,0.464512498459526,0.265442833756623,0.590246666666667,0.2377
1386,0.37065135898005,0.247622072172348,0.442651750138492,0.267365804855236,0.464813068367733,0.265472401999104,0.5855125,0.24115625
1387,0.370688154445097,0.247674234780519,0.44283099119923,0.267464241586651,0.464954333035323,0.265701112276948,0.5855125,0.24115625
1388,0.370753334015801,0.247941521079272,0.442863998793249,0.267656691553183,0.46521793820033,0.26584091286518,0.5855125,0.24115625
1389,0.370554158461664,0.248144479980067,0.442991024791583,0.267846121131371,0.465473774310404,0.265912157059961,0.5855125,0.24115625
1390,0.370464916682936,0.248449582090516,0.443132914136885,0.268028563395044,0.465717325121861,0.266008830679192,0.5855125,0.24115625
1391,0.3704158941284,0.248780509744579,0.4433384921372,0.268116788818273,0.466028956387691,0.265964055976175,0.58074705882353,0.244111764705882
1392,0.370488518709076,0.248971789212785,0.443523473888306,0.268224115466495,0.466465003168177,0.266115320374497,0.58074705882353,0.244111764705882
1393,0.370721959889349,0.249151445238099,0.443733057637289,0.268398364137695,0.46655295270974,0.266325402838012,0.58074705882353,0.244111764705882
1394,0.370758024067078,0.249352382461511,0.443947842619074,0.268506857893503,0.466649816142944,0.266566810845595,0.58074705882353,0.244111764705882
1395,0.370987045786336,0.249433472609058,0.444125026755526,0.268623443617244,0.467046688605542,0.266545171712187,0.58074705882353,0.244111764705882
1396,0.371245157141422,0.249580889600091,0.444296603108679,0.268695806529725,0.467388910175255,0.266565751926101,0.576766666666667,0.246977777777778
1397,0.371600594108122,0.24953477148779,0.444639612585469,0.26864822648529,0.467717722081898,0.266653929531363,0.576766666666667,0.246977777777778
1398,0.371849666468216,0.249571175956451,0.444911057157799,0.268640924542936,0.467901806424444,0.266743654584868,0.576766666666667,0.246977777777778
1399,0.371963165812938,0.249741868995351,0.44522755482116,0.2686381006542,0.468122831082896,0.266911652542991,0.576766666666667,0.246977777777778
1400,0.372014540480602,0.249850009376662,0.445630147897624,0.268512467317105,0.468284994923155,0.267079664163785,0.576766666666667,0.246977777777778
1401,0.372033180719908,0.249957438348097,0.445921758727011,0.268584249122648,0.468412095011851,0.267159881108604,0.5732,0.249426315789474
1402,0.372086966382965,0.250104391900576,0.446110186304601,0.268695944374763,0.468660232593674,0.267182239361732,0.5732,0.249426315789474
1403,0.372188148796821,0.250274491653318,0.44623858265892,0.268868796256641,0.46880340038875,0.267305473393841,0.5732,0.249426315789474
1404,0.372313856095453,0.250410515307814,0.446491664453905,0.268882170355318,0.469107199005622,0.267308239066791,0.5732,0.249426315789474
1405,0.372554851366222,0.250470483501357,0.446550399738646,0.2690184075323,0.469386472443653,0.267365899227777,0.5732,0.249426315789474
1406,0.37245384358581,0.250651089887694,0.446757804283936,0.269115783219567,0.469771132146937,0.267361746898713,0.569515,0.251635
1407,0.372381707612289,0.250785603656622,0.44702437120125,0.269260583162299,0.470125607879888,0.26739682206949,0.569515,0.251635
1408,0.372332782145385,0.250990700526623,0.447129918013684,0.269456196789954,0.470471607793913,0.267448867858445,0.569515,0.251635
1409,0.372348349905433,0.251135302237972,0.447290208833818,0.269572322356416,0.470800053821831,0.267494099139955,0.569515,0.251635
1410,0.372415190631359,0.251220586569986,0.447509141215736,0.269676405615082,0.471037582050463,0.267632701211806,0.569515,0.251635
1411,0.372303721098658,0.251485930183771,0.447807339574001,0.269692421938177,0.471424763068595,0.26774877264951,0.566238095238096,0.253471428571429
1412,0.372359668043725,0.25176078382462,0.447961324758439,0.269861018212213,0.471700339468889,0.267832802935416,0.566238095238096,0.253471428571429
1413,0.372403365407681,0.251956081613219,0.44816218019585,0.269959977602626,0.471976026469439,0.267914995732508,0.566238095238096,0.253471428571429
1414,0.372547224313263,0.25208824266507,0.448269348027119,0.270020449712771,0.472173323049345,0.267948762750339,0.566238095238096,0.253471428571429
1415,0.372604119094906,0.252170436021496,0.448449943789636,0.270174560581215,0.472484725011651,0.267940719602991,0.566238095238096,0.253471428571429
1416,0.372707513795869,0.252172122093235,0.448641539507979,0.270245152188207,0.472767084810087,0.268054992581423,0.562659090909091,0.255472727272727
1417,0.372806478063821,0.252274581610266,0.448961346727396,0.270330394429958,0.472965276576795,0.268138402185068,0.562659090909091,0.255472727272727
1418,0.372849520064366,0.252393081493539,0.449164006739025,0.27037494609959,0.473220883970998,0.268243842443531,0.562659090909091,0.255472727272727
1419,0.372934343223653,0.252418628718413,0.449454183172975,0.270332308648371,0.473443732593106,0.268320837341504,0.562659090909091,0.255472727272727
1420,0.37295673630503,0.252604080348461,0.449630880334502,0.270443486344344,0.473594443090566,0.268453658236955,0.562659090909091,0.255472727272727
1421,0.372932514243593,0.252736229712267,0.449872072750773,0.2704741538679,0.473813929028976,0.268552884285771,0.559169565217391,0.257460869565217
1422,0.372953913010324,0.25289316189621,0.450024692617104,0.270613346180507,0.47393498660901,0.268732723415164,0.559169565217391,0.257460869565217
1423,0.373114070809047,0.252975240309934,0.45015629475482,0.270776029654612,0.474076339280307,0.268812535151988,0.559169565217391,0.257460869565217
1424,0.37313730770447,0.253132870415396,0.450522858303719,0.270776567027891,0.474261819951165,0.268913458910251,0.559169565217391,0.257460869565217
1425,0.373288189523396,0.253153014147308,0.450743765843839,0.270803345716604,0.47450136934836,0.268969544163642,0.559169565217391,0.257460869565217
1426,0.373483996864113,0.253184880313867,0.451007128886609,0.270869104377331,0.474707670236056,0.269053166064768,0.555766666666667,0.2594
1427,0.373489328466213,0.253384720965006,0.451132609526763,0.270969472535844,0.475017813821977,0.268988718717043,0.555766666666667,0.2594
1428,0.373511288389587,0.253451009710778,0.451276280785764,0.271029139085078,0.475285208256055,0.269086260184673,0.555766666666667,0.2594
1429,0.373564372053101,0.253558298843728,0.451487427897619,0.27109678066417,0.475564162549851,0.269077126267993,0.555766666666667,0.2594
1430,0.373572368931573,0.253711032559242,0.451700481701049,0.271199319211221,0.475827564481613,0.269107761339864,0.555766666666667,0.2594
1431,0.373540372142393,0.253810826246326,0.451936702081176,0.271274610719554,0.476127535837684,0.269173787368984,0.552568,0.261228
1432,0.373622083527453,0.253968224892804,0.452148593344627,0.271347972458718,0.476465375069791,0.269223450264161,0.552568,0.261228
1433,0.373609474040263,0.254191077883236,0.452321074349508,0.271445431132984,0.476660488589387,0.269338393950344,0.552568,0.261228
1434,0.373624954257168,0.25431207100077,0.452610058805975,0.271499957932814,0.476955135556183,0.269447018795614,0.552568,0.261228
1435,0.373669906773483,0.254413085810588,0.452797315360989,0.271498550915881,0.477192196400912,0.269506738865994,0.552568,0.261228
1436,0.373784066500255,0.254516630632483,0.453088503945139,0.271512770020156,0.477465581423983,0.26954403933427,0.549730769230769,0.262973076923077
1437,0.373901083123799,0.254557167700731,0.453248664157883,0.271601143046993,0.477757792248321,0.269584561743277,0.549730769230769,0.262973076923077
1438,0.373867660837026,0.254741247353435,0.453346802684831,0.271693706343268,0.478026512559008,0.269605527602349,0.549730769230769,0.262973076923077
1439,0.373922828860443,0.254836708933949,0.453557064370106,0.271848310487614,0.478215479786918,0.26970936864775,0.549730769230769,0.262973076923077
1440,0.37388166818059,0.254935213494604,0.453684820165055,0.271984766957767,0.478398150637542,0.269774171518335,0.549730769230769,0.262973076923077
1441,0.37398160967716,0.255012547999387,0.453915176564592,0.272017903042146,0.478607986460638,0.269816027946731,0.546718518518518,0.264814814814815
1442,0.374004310915085,0.255153042520804,0.454125180824664,0.272083713141806,0.478851851808933,0.269839712157425,0.546718518518518,0.264814814814815
1443,0.3739492236575,0.255394682017917,0.45435884762927,0.272161449652161,0.479104809891477,0.269927365484969,0.546718518518518,0.264814814814815
1444,0.373987903856132,0.2554824107465,0.454539314131532,0.272202669213468,0.479380258345362,0.270032435583292,0.546718518518518,0.264814814814815
1445,0.374109981529901,0.255520927844283,0.45478682541821,0.272214674590723,0.479564267828461,0.270176038033857,0.546718518518518,0.264814814814815
1446,0.374248578358473,0.255554409055073,0.454948231655378,0.272320809419263,0.479779926990482,0.270247611437144,0.544053571428572,0.266142857142857
1447,0.374336873444782,0.255583411099565,0.45514807428914,0.272336848094572,0.479964939280976,0.270344466703562,0.544053571428572,0.266142857142857
1448,0.374413949337396,0.255635109505417,0.455355552842228,0.272387471140098,0.480135650134116,0.27042392910216,0.544053571428572,0.266142857142857
1449,0.374439523766579,0.255729316289752,0.455615731303325,0.272480623095423,0.480378458929705,0.270460810590512,0.544053571428572,0.266142857142857
1450,0.374546098807348,0.255769078005039,0.455799401455828,0.272507289146862,0.480633419402232,0.270478375186754,0.544053571428572,0.266142857142857
1451,0.374531122436382,0.25588069889316,0.456007520754294,0.272544204223166,0.480875044743344,0.270609328025466,0.541258620689655,0.267893103448276
1452,0.374626064590128,0.255943728272864,0.45634915108722,0.272577044656563,0.481099646653628,0.270626028730875,0.541258620689655,0.267893103448276
1453,0.374796881928143,0.255965370744815,0.456578480955652,0.272599714633442,0.481359471114039,0.270663199051364,0.541258620689655,0.267893103448276
1454,0.374855992224825,0.256005129745858,0.456727793932089,0.272669730716374,0.481640419955455,0.270679194407308,0.541258620689655,0.267893103448276
1455,0.374966114456698,0.256038493340927,0.456907237598059,0.272666054563047,0.481852032711543,0.27070764451869,0.541258620689655,0.267893103448276
1456,0.37496283705785,0.256220379330387,0.457091399234281,0.272761166507835,0.482094516432624,0.270717141246643,0.538686666666667,0.26924
1457,0.375011691867301,0.256406489521816,0.45723601476607,0.272891662193884,0.482316677310516,0.270738052713547,0.538686666666667,0.26924
1458,0.375067879660919,0.256448670175517,0.45743067746699,0.272969261939025,0.482475061379466,0.270771931257902,0.538686666666667,0.26924
1459,0.37512517785207,0.256495274377931,0.45755677322111,0.273078847217052,0.482634305023361,0.270800660430956,0.538686666666667,0.26924
1460,0.375178607464019,0.25663281453363,0.457856655262638,0.273112958898461,0.482907012785869,0.270819838709795,0.538686666666667,0.26924
1461,0.375174613278883,0.256801852336496,0.45808322170125,0.27318691545889,0.483111626098258,0.27085878210983,0.535990322580645,0.271032258064516
1462,0.375215448294053,0.25688349608362,0.458255204715365,0.273253445246825,0.48333910228272,0.270883703662695,0.535990322580645,0.271032258064516
1463,0.375266243741925,0.257000306838958,0.458402598162786,0.27333436958066,0.483488561205434,0.271011337957752,0.535990322580645,0.271032258064516
1464,0.375358081408818,0.257044452930687,0.458587805249474,0.273386909381127,0.483610310346602,0.27106718078843,0.535990322580645,0.271032258064516
1465,0.375442823880846,0.257083206124254,0.458836899309328,0.273397219926563,0.483804698264543,0.271124539985732,0.535990322580645,0.271032258064516
1466,0.375339966333531,0.257258965962654,0.458944328479349,0.273479444681169,0.483955556952553,0.271188726903456,0.533634375,0.272421875
1467,0.375293541524897,0.257374524090647,0.459089713068919,0.273487576037738,0.48412204970298,0.271240041854091,0.533634375,0.272421875
1468,0.375314329246407,0.257444035394956,0.459284864116357,0.273551447769352,0.484335836932539,0.27129074868846,0.533634375,0.272421875
1469,0.375350806944931,0.257519287612722,0.459468816916617,0.273581423069046,0.484560868550457,0.271345116310099,0.533634375,0.272421875
1470,0.375397628786022,0.257592822462516,0.459711550882745,0.273576537560582,0.484801182705764,0.271368996832781,0.533634375,0.272421875
1471,0.37551288431489,0.257561213900569,0.459929540888081,0.273627328570381,0.484914316235553,0.271431268855442,0.531278787878788,0.273875757575758
1472,0.375508831708282,0.25773096854069,0.460140878486127,0.273718259379917,0.485105791065065,0.271473418563719,0.531278787878788,0.273875757575758
1473,0.375531978030711,0.257821467650314,0.460428118798271,0.273732223977919,0.48535580839221,0.271499907417412,0.531278787878788,0.273875757575758
1474,0.375502989498362,0.258000187476455,0.460601385916656,0.273823022400727,0.485538017501296,0.271576461084662,0.531278787878788,0.273875757575758
1475,0.375518367874354,0.258140297510041,0.460768874490984,0.273860682936762,0.485722813076216,0.271622010139659,0.531278787878788,0.273875757575758
1476,0.375597256075775,0.258170435052825,0.460965251939593,0.273932637404265,0.485969418242249,0.271684652642623,0.529120588235294,0.2752
1477,0.375714522307165,0.258216886871815,0.461085509123638,0.274037403708491,0.486182530600626,0.271673875925162,0.529120588235294,0.2752
1478,0.375771372872685,0.258199775307626,0.461257607030356,0.274065690508549,0.486419565727242,0.271689285353662,0.529120588235294,0.2752
1479,0.375824874468463,0.258254846077453,0.46141449282639,0.274169549791459,0.486601072295565,0.27176922475388,0.529120588235294,0.2752
1480,0.375826840392865,0.258296020379575,0.461573463416087,0.274252816879302,0.486796627398145,0.271816411970131,0.529120588235294,0.2752
1481,0.375844030490998,0.258379751397071,0.461743372631182,0.274339582420934,0.487038655950975,0.271859462792029,0.526822857142857,0.276525714285714
1482,0.375918427999608,0.258436183099171,0.461907639739956,0.274425906219966,0.487300084444719,0.271861484994181,0.526822857142857,0.276525714285714
1483,0.375907736596735,0.258544148401447,0.462122728196831,0.274395855950349,0.487463575397129,0.271906941339789,0.526822857142857,0.276525714285714
1484,0.37585879631024,0.258657696970066,0.462282863740052,0.274505034248279,0.487661698340719,0.27198249357698,0.526822857142857,0.276525714285714
1485,0.375801459515202,0.258763971679822,0.462480077713592,0.274503330918234,0.487807684354541,0.272070045382472,0.526822857142857,0.276525714285714
1486,0.375937404258831,0.258712529088764,0.462669812355533,0.274521848436014,0.487966751068096,0.272147082096457,0.524802777777778,0.277775
1487,0.375938339058069,0.258813623823629,0.462788270509127,0.274611366060102,0.488107867393464,0.272199962507476,0.524802777777778,0.277775
1488,0.375913709502859,0.258891216326729,0.462941752319806,0.274707222900881,0.488238685615744,0.272235269483,0.524802777777778,0.277775
1489,0.375997436212946,0.258947178774733,0.463161115966183,0.274745531694318,0.48842954351942,0.272312860444425,0.524802777777778,0.277775
1490,0.37599322172106,0.258961167110008,0.463395677979726,0.274715969073234,0.48859755659914,0.272348571278579,0.524802777777778,0.277775
1491,0.376089361264264,0.258975410752851,0.463535671517297,0.274794039392315,0.488820774725248,0.272379833470065,0.522562162162162,0.279221621621622
1492,0.376044531560578,0.259117115482065,0.463678442689582,0.274855795287982,0.488986392214766,0.272418263153752,0.522562162162162,0.279221621621622
1493,0.37614359241494,0.259158006100613,0.463859950709888,0.274917449797356,0.489219703250498,0.272467929105115,0.522562162162162,0.279221621621622
1494,0.376178653125244,0.25922131730446,0.464172340663199,0.274914334079838,0.489372058868717,0.272534670328854,0.522562162162162,0.279221621621622
1495,0.376160606149483,0.259309177586821,0.464311962501236,0.274998571604009,0.48958170191551,0.27254954826165,0.522562162162162,0.279221621621622
1496,0.376187824073379,0.259377207799137,0.464478274149672,0.27508588546713,0.489740546498772,0.27259028014657,0.520547368421053,0.280492105263158
1497,0.376208789591278,0.259456469657622,0.464646164953177,0.275173632195816,0.489910827644279,0.272641465922635,0.520547368421053,0.280492105263158
1498,0.376280750430991,0.259534232025685,0.464868827117498,0.275174054415767,0.490118698201173,0.272698110915033,0.520547368421053,0.280492105263158
1499,0.376294214848201,0.25962497654039,0.465030651662988,0.275196268138638,0.490361068473576,0.272749691708599,0.520547368421053,0.280492105263158
1500,0.376309781031667,0.259695338226312,0.465194020496958,0.275262856385078,0.49058381971021,0.272776328860791,0.520547368421053,0.280492105263158
1501,0.376297650866221,0.259702959199926,0.465309577897478,0.27533782714103,0.490793317016734,0.272816134661575,0.518702564102564,0.281661538461539
1502,0.376402168776935,0.259766312067361,0.465483549185996,0.275384641336631,0.49093308297436,0.272878998325979,0.518702564102564,0.281661538461539
1503,0.376397937165104,0.259863428371488,0.465645045755373,0.275439020397686,0.491120119547309,0.272907704106063,0.518702564102564,0.281661538461539
1504,0.37644339065529,0.259920523238954,0.465817736412265,0.275512483531298,0.491282509855179,0.272987441582551,0.518702564102564,0.281661538461539
1505,0.376480047364369,0.259993629481722,0.465923574297402,0.275593190563998,0.491489408621803,0.273023848358607,0.518702564102564,0.281661538461539
1506,0.376594872011971,0.260033953120391,0.466090764553413,0.275631026572526,0.491638637586547,0.273079079886412,0.51702,0.2827625
1507,0.376648371824447,0.260092136630807,0.466326845252157,0.275661057184371,0.491783769631156,0.273143951286403,0.51702,0.2827625
1508,0.376685360576667,0.26014041202261,0.466513998598189,0.27568701429643,0.491900950720717,0.273214494489337,0.51702,0.2827625
1509,0.376741446608037,0.260159145837211,0.466668851011434,0.275689553095164,0.492039248906079,0.273304640559596,0.51702,0.2827625
1510,0.3768500479348,0.26023440701819,0.466887043294283,0.275706224643706,0.492274288165273,0.273306518297628,0.51702,0.2827625
1511,0.376877407995241,0.260305488706118,0.467056151374822,0.27574229742075,0.492492626750674,0.273298601754288,0.515192682926829,0.284031707317073
1512,0.37688760368155,0.260401768031047,0.467262329338285,0.27572631028583,0.492636682680991,0.273360270722561,0.515192682926829,0.284031707317073
1513,0.376850790745129,0.260488353734156,0.467308649585453,0.275794554502602,0.492834251218346,0.273380137447183,0.515192682926829,0.284031707317073
1514,0.376872122073244,0.260540303666665,0.467460395072027,0.275871698958659,0.492983445439396,0.273486983141543,0.515192682926829,0.284031707317073
1515,0.376902196438934,0.260658403835308,0.467606988164913,0.27596474963678,0.493163271989654,0.273498484629468,0.515192682926829,0.284031707317073
1516,0.376949012736358,0.260635624563752,0.467775908909631,0.27597710092323,0.493297552639347,0.273548658721419,0.513602380952381,0.285135714285714
1517,0.3770125482128,0.260645870413427,0.467930076628098,0.276026584795604,0.493500512606327,0.273546932402338,0.513602380952381,0.285135714285714
1518,0.377113954035028,0.260620178123756,0.468117820696267,0.276091716905452,0.493641684994755,0.273586556423514,0.513602380952381,0.285135714285714
1519,0.377120066302585,0.260638375721502,0.468251088007273,0.276139969754951,0.493768127327885,0.27361595959209,0.513602380952381,0.285135714285714
1520,0.377090560505348,0.260688658033073,0.468444786397015,0.276169356545682,0.493956004546234,0.273707565203288,0.513602380952381,0.285135714285714
1521,0.377159830041749,0.260753484383016,0.468600629939018,0.276251023241438,0.49411338085836,0.273806773848936,0.512023255813953,0.286093023255814
1522,0.377226301935142,0.260843815495771,0.46869736818525,0.276291007826589,0.494226721214416,0.273836092282457,0.512023255813953,0.286093023255814
1523,0.377260317619217,0.260882913652571,0.468903082825923,0.276281195972915,0.494409066064985,0.273908213856216,0.512023255813953,0.286093023255814
1524,0.377299224281307,0.260918309291281,0.469019115752885,0.276346330511225,0.494559327221676,0.273952321035404,0.512023255813953,0.286093023255814
1525,0.377246981174979,0.261018721775426,0.469277335048942,0.276316793733165,0.494704471298978,0.273988729924932,0.512023255813953,0.286093023255814
1526,0.377251041304101,0.261136949179985,0.469422527132055,0.276362793378021,0.494875375793457,0.274032951264809,0.510461363636364,0.286972727272727
1527,0.377344560756336,0.261148107144107,0.469582055895004,0.276445218716653,0.494992077288884,0.274067018632063,0.510461363636364,0.286972727272727
1528,0.377460466743134,0.261117716084847,0.469719929914694,0.276487113226702,0.495153448992936,0.27411236970265,0.510461363636364,0.286972727272727
1529,0.377516924938461,0.261203546337578,0.469904110536949,0.276496414663416,0.495264094544038,0.274180575275437,0.510461363636364,0.286972727272727
1530,0.377491495667129,0.261307964200399,0.470046424660879,0.276566761428987,0.49537722183087,0.274244631905427,0.510461363636364,0.286972727272727
1531,0.37760167021846,0.261352823511913,0.470185658328858,0.276652184320916,0.495474451398231,0.274293535309256,0.508931111111111,0.287944444444444
1532,0.377640522534197,0.261407187992643,0.47029381138772,0.276719225457482,0.49558757879199,0.274353871511709,0.508931111111111,0.287944444444444
1533,0.377683244957204,0.261440633595683,0.470451310914987,0.276762861550036,0.495691903194486,0.274408150397201,0.508931111111111,0.287944444444444
1534,0.377706588879724,0.261490636939693,0.470581316598098,0.276827485882375,0.495833192298899,0.274486813197811,0.508931111111111,0.287944444444444
1535,0.377665045531213,0.261538400759928,0.47072291273108,0.27684778361677,0.495949106521151,0.274544759144865,0.508931111111111,0.287944444444444
1536,0.377717471325875,0.261567972054901,0.470883957167041,0.276880890905198,0.49611988449786,0.274590649106255,0.507482608695652,0.288763043478261
1537,0.377750283600639,0.261630808099532,0.471060750322385,0.276935330471035,0.496267264364707,0.27460993853678,0.507482608695652,0.288763043478261
1538,0.377745555088276,0.261680105875752,0.471273211713356,0.276943687554791,0.496393883712127,0.274672059849089,0.507482608695652,0.288763043478261
1539,0.377776748301607,0.261699917954092,0.471393413297256,0.276999984627576,0.496551251832502,0.274722828947886,0.507482608695652,0.288763043478261
1540,0.377820552248447,0.261744553485959,0.471507836391784,0.277045951687894,0.49669478569248,0.274749103587879,0.507482608695652,0.288763043478261
1541,0.377770593888339,0.261804119026588,0.471715775930602,0.277066522412817,0.496854024927002,0.274796966576184,0.506163829787234,0.289582978723404
1542,0.377811944951384,0.261798301076425,0.471885114657417,0.277121902202202,0.497029347933604,0.274823343767328,0.506163829787234,0.289582978723404
1543,0.377826619790823,0.26189039495781,0.472028898277664,0.277155770679765,0.497190083913332,0.274868688765972,0.506163829787234,0.289582978723404
1544,0.377872442610769,0.261982765073251,0.472172068999079,0.277209419342476,0.497374282448649,0.274890678151486,0.506163829787234,0.289582978723404
1545,0.378001620106507,0.261971466611009,0.472287325448238,0.277251787761452,0.497526943414796,0.274929553420207,0.506163829787234,0.289582978723404
1546,0.378030138152851,0.261980385675347,0.472466314978848,0.277282451781407,0.497633995774996,0.274973699940427,0.50486875,0.290260416666667
1547,0.377958501905689,0.262030516451141,0.472591483647441,0.277338287442095,0.497794046979274,0.274973911596766,0.50486875,0.290260416666667
1548,0.37794766253467,0.262109929249814,0.472761875170046,0.277386982848074,0.497918247200475,0.275031861912078,0.50486875,0.290260416666667
1549,0.378006299721235,0.262170199984603,0.472862671753131,0.277432758611071,0.498032527693592,0.275083829339612,0.50486875,0.290260416666667
1550,0.378058303810234,0.26218260622729,0.472994982790831,0.277458280102832,0.49812341815198,0.275187516018303,0.50486875,0.290260416666667
1551,0.378051095636557,0.262248603383738,0.473182683065411,0.277468827528152,0.498253961251851,0.275214472062839,0.50339387755102,0.291171428571429
1552,0.378090037330816,0.262303862224905,0.473333822324711,0.277497111944717,0.498405536607227,0.275216968914818,0.50339387755102,0.291171428571429
1553,0.378098096713101,0.262336416894938,0.473470540959193,0.277529584887008,0.498553465214586,0.275272746712716,0.50339387755102,0.291171428571429
1554,0.378165548850004,0.262297377989521,0.473609446694976,0.27756609106743,0.498709658283685,0.275294856142165,0.50339387755102,0.291171428571429
1555,0.378138902327915,0.262380772730218,0.473724386787179,0.277661725624397,0.498852773672894,0.275337738858026,0.50339387755102,0.291171428571429
1556,0.378170105908332,0.262422680481123,0.473837732628065,0.277733737197132,0.498957254993808,0.275399358281677,0.501842,0.29213
1557,0.378180393003409,0.262499537104958,0.4740156918186,0.277767540310569,0.499095878260328,0.275435381733012,0.501842,0.29213
1558,0.378172019236155,0.262564002339974,0.474211065971308,0.277794812452582,0.499234606985157,0.275460046441038,0.501842,0.29213
1559,0.378191021248813,0.262621922607784,0.474332119206521,0.277872949557422,0.499399363387955,0.275507080509986,0.501842,0.29213
1560,0.378258622309707,0.262670200461774,0.474451091259663,0.277912936144204,0.499574000238892,0.275529830392637,0.501842,0.29213
1561,0.3782740821702,0.262704588299066,0.474572903111789,0.2779981400039,0.499735719449259,0.275567735740451,0.500419607843137,0.293021568627451
1562,0.378223673767862,0.262823267290282,0.474665595099049,0.27806120895535,0.499929229900089,0.275590931833476,0.500419607843137,0.293021568627451
1563,0.378214020302545,0.262896090667203,0.474788316457069,0.278111899319356,0.500072826299243,0.275654085030451,0.500419607843137,0.293021568627451
1564,0.378212710685666,0.262904836370045,0.47486179984899,0.278175026545828,0.500202136889166,0.275687736995261,0.500419607843137,0.293021568627451
1565,0.378270723373313,0.262992060710958,0.47500323127384,0.278209280824229,0.500316051024964,0.275729604933776,0.500419607843137,0.293021568627451
1566,0.378276646268833,0.263096141776041,0.47515358928731,0.278242746117677,0.500403578746241,0.27580222643071,0.499219230769231,0.293882692307692
1567,0.378337548318708,0.263102465680108,0.475265090617463,0.27827884719737,0.500492775107392,0.275867837429962,0.499219230769231,0.293882692307692
1568,0.378350187040195,0.263201217288344,0.475338461034339,0.278327890159646,0.500578783491741,0.275911423640955,0.499219230769231,0.293882692307692
1569,0.37836424429396,0.263241135289644,0.47547577743017,0.278363521046351,0.500725362435733,0.275968827432258,0.499219230769231,0.293882692307692
1570,0.378430900279665,0.263280113765658,0.475684672744497,0.278368003024972,0.500827524152,0.276043391497244,0.499219230769231,0.293882692307692
1571,0.378431473534704,0.263333812597245,0.475806974083219,0.278411173936173,0.500956969131906,0.276100168637211,0.498009433962264,0.294690566037736
1572,0.378462222072621,0.263375284391561,0.475950787831253,0.278440573623276,0.501067880922365,0.276096479014393,0.498009433962264,0.294690566037736
1573,0.378508172983436,0.263359895595749,0.476110738140504,0.278492955823013,0.501170892504706,0.276180875417218,0.498009433962264,0.294690566037736
1574,0.378410082412238,0.263434284409907,0.476220782649375,0.278553998472022,0.501278417811982,0.276210478574199,0.498009433962264,0.294690566037736
1575,0.378462328933656,0.263453186401382,0.476333533517882,0.278552063293653,0.501428187370045,0.276241712750745,0.498009433962264,0.294690566037736
1576,0.378433282757408,0.263529214033693,0.476460368524112,0.278591358982123,0.50150426983952,0.27630645332997,0.496862962962963,0.295477777777778
1577,0.378436193419162,0.263546270335027,0.476590876074371,0.27860530562308,0.501640339868517,0.276324697267824,0.496862962962963,0.295477777777778
1578,0.378422751687528,0.263616720349086,0.476728623508494,0.278644704800565,0.501727457296521,0.276376644704956,0.496862962962963,0.295477777777778
1579,0.378421178972542,0.26365732505276,0.476810364432009,0.27872934365621,0.501884988514936,0.276412765367031,0.496862962962963,0.295477777777778
1580,0.378416854660293,0.263692213206557,0.47696609284345,0.278742863587882,0.501977229682854,0.276483814459353,0.496862962962963,0.295477777777778
1581,0.378550827093948,0.263712366829954,0.477053680911372,0.278826383329752,0.50211050266838,0.276508775319175,0.495683636363637,0.296129090909091
1582,0.378491201669517,0.263823519217312,0.477175915471361,0.278835611834359,0.502262009689348,0.276536643744562,0.495683636363637,0.296129090909091
1583,0.378497637187736,0.263875420742607,0.477288540630388,0.278875863519671,0.502378728177874,0.276603919452216,0.495683636363637,0.296129090909091
1584,0.378533734822411,0.263909674131063,0.477410089467063,0.278924842316279,0.502558576843413,0.276616476374986,0.495683636363637,0.296129090909091
1585,0.378593143318263,0.263947524467613,0.477531113847913,0.278965378031138,0.502689301189864,0.276643354786576,0.495683636363637,0.296129090909091
1586,0.378615741690629,0.263970102743914,0.47762074913359,0.279042321218408,0.502880055546404,0.276647752685362,0.494614285714286,0.2967875
1587,0.378637751342297,0.264010843652829,0.47773442818964,0.279085263463274,0.503000583064677,0.276683383905407,0.494614285714286,0.2967875
1588,0.378649018170482,0.264067374640126,0.477834011925261,0.279155560962017,0.503129354411781,0.276756978194299,0.494614285714286,0.2967875
1589,0.378654793158566,0.264150355561388,0.477910468380477,0.27921872784763,0.503226020701322,0.276810211285242,0.494614285714286,0.2967875
1590,0.378758238691315,0.264161141274845,0.478042783836923,0.279243441597262,0.503336506494159,0.276861423179711,0.494614285714286,0.2967875
1591,0.378802059820033,0.264161376320693,0.478165670319908,0.279290635565878,0.503408474417358,0.276911513957044,0.493547368421052,0.297424561403509
1592,0.378768113303946,0.264244122579139,0.478300189418028,0.279311730949024,0.503532637852016,0.276943574232632,0.493547368421052,0.297424561403509
1593,0.378811693831855,0.264265659832617,0.47841724612938,0.279343730463365,0.503621603574704,0.277000834556408,0.493547368421052,0.297424561403509
1594,0.378859665182045,0.264276471650067,0.478522640300752,0.279406715720084,0.503763506683079,0.277032472949921,0.493547368421052,0.297424561403509
1595,0.378866271569717,0.264299299883748,0.478648667721258,0.279457087132713,0.503880022640444,0.277040314188504,0.493547368421052,0.297424561403509
1596,0.378867808760653,0.264316877175323,0.478776447108675,0.279498645344352,0.503956828159012,0.277090925086319,0.492387931034483,0.298189655172414
1597,0.37880378939741,0.26436343024945,0.478865508349632,0.279553368956164,0.504103650269872,0.277134306398983,0.492387931034483,0.298189655172414
1598,0.378833641362406,0.264378779069798,0.47895987903769,0.279622383372461,0.504211052391405,0.277191814323612,0.492387931034483,0.298189655172414
1599,0.378848075240961,0.264387580019022,0.479049665330037,0.279690011840986,0.504352105239783,0.277217756513403,0.492387931034483,0.298189655172414
1600,0.378842251955072,0.264496935431831,0.479170694681722,0.279730153371086,0.504453653574059,0.277236234812978,0.492387931034483,0.298189655172414
1601,0.378865462471849,0.264554651963347,0.479253222932566,0.279794273848877,0.504543919577349,0.277258079970959,0.491230508474576,0.299001694915254
1602,0.378821026390455,0.264685750164197,0.479363184754544,0.279800775740132,0.504649096427129,0.277300543930995,0.491230508474576,0.299001694915254
1603,0.378798241416415,0.264741160478414,0.479473101280715,0.27982180419095,0.504768859015461,0.277320941404433,0.491230508474576,0.299001694915254
1604,0.378803646197692,0.264781824055992,0.479584943536546,0.279851444406833,0.504910321875198,0.277336469133913,0.491230508474576,0.299001694915254
1605,0.378787285577913,0.264835205506468,0.47968221915348,0.27988530146645,0.505025476606718,0.277358997050696,0.491230508474576,0.299001694915254
1606,0.378803148413432,0.264886010892641,0.479832614852942,0.279917876430315,0.505163652835348,0.277388584765278,0.490296666666666,0.299633333333333
1607,0.378800285196936,0.264984753457556,0.479977778092936,0.279920622761269,0.505304077611779,0.277394863760356,0.490296666666666,0.299633333333333
1608,0.37883282668827,0.265003255148577,0.480045178442662,0.280003904821401,0.505410645684395,0.277428230499026,0.490296666666666,0.299633333333333
1609,0.37888421837444,0.265033365287979,0.480170970328031,0.280014831826787,0.505526759756803,0.277460125656861,0.490296666666666,0.299633333333333
1610,0.378877251828648,0.26508719870679,0.480275107015913,0.280044406833919,0.505629909931591,0.27751005952671,0.490296666666666,0.299633333333333
1611,0.378935465646431,0.265093709728232,0.480354485512893,0.28011961745429,0.505753367531081,0.277558737819901,0.489463934426229,0.300186885245901
1612,0.378925198535759,0.265167323663764,0.480488318196162,0.280132803064577,0.505866210748257,0.277572528034884,0.489463934426229,0.300186885245901
1613,0.378949277877714,0.265194472064693,0.480608539831483,0.280149523255946,0.505947742581724,0.27762761811546,0.489463934426229,0.300186885245901
1614,0.378934150673539,0.265271200635074,0.480726776092522,0.280161787461459,0.506025396830103,0.277681362256029,0.489463934426229,0.300186885245901
1615,0.378893009976456,0.265316709191914,0.480818419838445,0.280218479192213,0.506132911454328,0.277713768713613,0.489463934426229,0.300186885245901
1616,0.378950695692165,0.265342884422182,0.480920672111085,0.280280998518841,0.506270787348196,0.277726851498843,0.488635483870968,0.300672580645161
1617,0.378992457155559,0.265360321113718,0.481014183140082,0.280333803389256,0.506399562469246,0.277749674804387,0.488635483870968,0.300672580645161
1618,0.379044918106669,0.265425072066037,0.481133204813668,0.280361145265149,0.506505452189265,0.277784968040294,0.488635483870968,0.300672580645161
1619,0.379029845776238,0.265506549772778,0.481224787329821,0.280422772740841,0.506620718318474,0.277828130746277,0.488635483870968,0.300672580645161
1620,0.379017020565914,0.265575505333234,0.481332177289901,0.280507734588981,0.506726907574622,0.277868763573292,0.488635483870968,0.300672580645161
1621,0.378989806031136,0.265643995613953,0.481423885683784,0.280575604692545,0.506870688237534,0.277891024394473,0.487815873015873,0.301153968253968
1622,0.378968151896374,0.26569849217563,0.481521355588352,0.28062364744745,0.506973910900242,0.277965418190106,0.487815873015873,0.301153968253968
1623,0.378961060693114,0.265733465781264,0.481611711214962,0.280672629747244,0.507066365144777,0.278005553971386,0.487815873015873,0.301153968253968
1624,0.3789688788827,0.265772064627436,0.481689682784347,0.280704274242447,0.507213475396935,0.278043923380887,0.487815873015873,0.301153968253968
1625,0.378966319950597,0.265812498593916,0.481786283682395,0.28074408367457,0.507317210678405,0.278054520449156,0.487815873015873,0.301153968253968
1626,0.378951801831846,0.265837476993761,0.481879070877005,0.280788306121406,0.507431477151465,0.278105407723558,0.4869265625,0.3017359375
1627,0.378996339366776,0.265863772551065,0.481957436066118,0.280854508467314,0.507556681805262,0.278140343277619,0.4869265625,0.3017359375
1628,0.37900121905069,0.265901858175691,0.482064073469061,0.280892824057664,0.507660919465014,0.278160290387956,0.4869265625,0.3017359375
1629,0.378994034525128,0.26597329568925,0.482124321693093,0.280960430847556,0.507760074602403,0.278214545088856,0.4869265625,0.3017359375
1630,0.379000381625043,0.266016754762791,0.482251737093104,0.281001203939509,0.507850935791413,0.278242088240767,0.4869265625,0.3017359375
1631,0.379018055122487,0.266072365507118,0.482376691577972,0.281037922013913,0.507942437370256,0.278259475032821,0.485918461538461,0.302390769230769
1632,0.379069482527956,0.266094527279023,0.482483590900969,0.281054959444653,0.508046807516794,0.278302002019571,0.485918461538461,0.302390769230769
1633,0.379093126266836,0.266113143090621,0.482609919042246,0.28108767485575,0.508131929205649,0.278332153308241,0.485918461538461,0.302390769230769
1634,0.379129007028438,0.266120652384817,0.482762399860216,0.281093834133417,0.508237827412385,0.278357429387453,0.485918461538461,0.302390769230769
1635,0.379087265687547,0.266208968897871,0.482840094018059,0.281138688630134,0.508348601591375,0.278367368809938,0.485918461538461,0.302390769230769
1636,0.379128553257798,0.266214884295457,0.482938093061153,0.281190070800504,0.508466054015112,0.278423101743774,0.484918181818182,0.3031
1637,0.379103132718661,0.266286923274772,0.483015089180907,0.281258320448235,0.508570875245576,0.278453101491235,0.484918181818182,0.3031
1638,0.379147223147665,0.26630739532054,0.483130763990238,0.281293003092651,0.508673568241342,0.278471325617159,0.484918181818182,0.3031
1639,0.379170261282319,0.266381105684595,0.483239852782946,0.281313293440918,0.508774408380729,0.278507472684319,0.484918181818182,0.3031
1640,0.379174714119026,0.266413984313704,0.483370072967553,0.281334202716448,0.508865619738711,0.278563553851077,0.484918181818182,0.3031
1641,0.379135746603697,0.266451864082933,0.483468102647324,0.281371422490943,0.50896196904469,0.278583205227456,0.483897014925373,0.303816417910448
1642,0.379136312467643,0.266485194540712,0.483606038760376,0.281386097229798,0.509055202748905,0.278625171673079,0.483897014925373,0.303816417910448
1643,0.379150428674918,0.266490399102671,0.483669596265122,0.281439673258244,0.509172291658389,0.278662946818554,0.483897014925373,0.303816417910448
1644,0.379117381008813,0.266553800367493,0.483796521113774,0.28142359031389,0.509289079084039,0.278688043258835,0.483897014925373,0.303816417910448
1645,0.379138652514021,0.266569680737012,0.483913496863829,0.281446689719062,0.509372576940802,0.278731342445055,0.483897014925373,0.303816417910448
1646,0.379112659591944,0.26664645495204,0.483980405476196,0.281499526764913,0.509486478722986,0.278772238740626,0.482960294117647,0.304439705882353
1647,0.379090941543227,0.266680034410411,0.484084563573842,0.281538742042694,0.509567426194367,0.27880358049473,0.482960294117647,0.304439705882353
1648,0.379106029030199,0.266709139302414,0.484158759589912,0.281599751510235,0.50966279110253,0.278824837361008,0.482960294117647,0.304439705882353
1649,0.379104665529154,0.266776499154474,0.484232970989812,0.281645574494836,0.50978327918063,0.278854452396854,0.482960294117647,0.304439705882353
1650,0.379127886443761,0.266771430561339,0.484313640653323,0.281710491087902,0.509879368450002,0.278894326748858,0.482960294117647,0.304439705882353
1651,0.379075697682964,0.266883964284738,0.484445017417932,0.281717316547898,0.50996519939569,0.278941464156629,0.482010144927536,0.305110144927536
1652,0.379042817458228,0.266899188265367,0.48451835398512,0.281746987030826,0.510044727392781,0.278971357382645,0.482010144927536,0.305110144927536
1653,0.379094737446391,0.266924058382484,0.484610702073515,0.281794884057591,0.510168518106433,0.278991290956759,0.482010144927536,0.305110144927536
1654,0.379154968047626,0.266946299526142,0.484728474674495,0.281823982482915,0.510275315210106,0.279021555613001,0.482010144927536,0.305110144927536
1655,0.379175683832343,0.266965632796612,0.484837434603961,0.281859902159525,0.510385569477649,0.27906713953653,0.482010144927536,0.305110144927536
1656,0.379256282031949,0.266952601055882,0.484939751332631,0.281922972026034,0.510495861972688,0.279087001280755,0.481165714285714,0.305697142857143
1657,0.379291005368781,0.266982295357444,0.484986868180713,0.281982093832491,0.510601919187858,0.279120254830908,0.481165714285714,0.305697142857143
1658,0.379307090223359,0.267015146009002,0.485091356519625,0.28200350185591,0.510689221408087,0.279155523219461,0.481165714285714,0.305697142857143
1659,0.379279302335729,0.267052330725943,0.485217767925865,0.281999372683706,0.51082284280535,0.279175645726769,0.481165714285714,0.305697142857143
1660,0.379268428221229,0.267109897947436,0.485363171428372,0.282001661877084,0.51092838279643,0.27920389362034,0.481165714285714,0.305697142857143
1661,0.379254563153974,0.26714181555331,0.48549665787891,0.282008715137632,0.51101748608609,0.279230596149283,0.480292957746479,0.306383098591549
1662,0.379228779447902,0.267199179271986,0.48559238472185,0.282028099241638,0.511148898298826,0.279254890384957,0.480292957746479,0.306383098591549
1663,0.37920963458321,0.267222420553561,0.485685908367481,0.282053689804282,0.511226395151089,0.279297249678992,0.480292957746479,0.306383098591549
1664,0.379242513801075,0.267266402016341,0.485756738501064,0.282113607299156,0.511310384803124,0.279317729656588,0.480292957746479,0.306383098591549
1665,0.379261568140911,0.267321124546684,0.48582442715918,0.282143780853982,0.511424792897513,0.279336831770882,0.480292957746479,0.306383098591549
1666,0.379313502013127,0.267338380593345,0.485904134929809,0.282187040197316,0.511510233043218,0.279382206667074,0.479474999999999,0.306954166666667
1667,0.379311367303435,0.267349568128075,0.485991878071079,0.282227742941062,0.511590302780333,0.279417713261205,0.479474999999999,0.306954166666667
1668,0.379343414590989,0.267359347906809,0.486107902269498,0.282222079142263,0.511710534735029,0.279436311809803,0.479474999999999,0.306954166666667
1669,0.379379770600701,0.267376140929613,0.486218511329325,0.282240029072696,0.511786615318607,0.279466405171986,0.479474999999999,0.306954166666667
1670,0.37935620028623,0.267447497299895,0.486300734930499,0.28227212083537,0.511890171960495,0.279506278325106,0.479474999999999,0.306954166666667
1671,0.379296166464022,0.267519452370383,0.486409109179525,0.282302041676653,0.511965597128514,0.279539215268284,0.478628767123288,0.307571232876712
1672,0.379357786582311,0.267496221165836,0.486491532102966,0.282336638894984,0.512052092048808,0.279565695502857,0.478628767123288,0.307571232876712
1673,0.379337944394809,0.267540343234481,0.486585147389286,0.282349298615787,0.512149423499764,0.27961018423214,0.478628767123288,0.307571232876712
1674,0.379364497506239,0.267563951168729,0.486688631386465,0.282366797672961,0.512250351671064,0.279650307327522,0.478628767123288,0.307571232876712
1675,0.379393934386866,0.267569775927377,0.486784445689992,0.282413137333202,0.512331080857905,0.279693657687359,0.478628767123288,0.307571232876712
1676,0.379382026860093,0.267605311026446,0.486877164209795,0.282461812535191,0.512428933483149,0.279722128683971,0.477966216216216,0.307981081081081
1677,0.379397922992266,0.267663090101885,0.48697555457415,0.282496022884879,0.512532235709088,0.279762567778593,0.477966216216216,0.307981081081081
1678,0.379397408924276,0.26770718815119,0.487001273065191,0.282585160501787,0.512604535792153,0.279794433824085,0.477966216216216,0.307981081081081
1679,0.379385646612108,0.267744672778947,0.487105443271393,0.282601799009138,0.512695769032475,0.279811222501254,0.477966216216216,0.307981081081081
1680,0.379421644149543,0.267793488567258,0.487204489986187,0.282610046996783,0.512780107197782,0.279850273923642,0.477966216216216,0.307981081081081
1681,0.379453213869027,0.267818890958958,0.487314315279723,0.282619314551147,0.51289107994254,0.279852930466589,0.477108,0.308588
1682,0.379433068442859,0.267860753824735,0.487400319683497,0.282667888457546,0.512959372334352,0.279913901758903,0.477108,0.308588
1683,0.379485495730538,0.267901205790075,0.487486745192062,0.282700608934189,0.513033780878889,0.279963362937012,0.477108,0.308588
1684,0.379469185067874,0.267961009763012,0.487596532826642,0.282718172779366,0.513116807690713,0.279993330325718,0.477108,0.308588
1685,0.379443580728285,0.268017173157866,0.487716583485488,0.282733201711698,0.513191705835579,0.280034034107744,0.477108,0.308588
1686,0.3794092687317,0.268062974865119,0.487831749993896,0.282760972017577,0.513287908913259,0.280044979290179,0.476335526315789,0.309197368421052
1687,0.37941096015566,0.268077015661367,0.487926927347933,0.282801347937347,0.513396353371541,0.280050824631264,0.476335526315789,0.309197368421052
1688,0.379429838106234,0.268130232811483,0.488029477008765,0.282830502369842,0.513483548090054,0.280067417116677,0.476335526315789,0.309197368421052
1689,0.37945191198032,0.268165463426771,0.488103193492969,0.282869686001198,0.513594533357976,0.280089539772996,0.476335526315789,0.309197368421052
1690,0.379427512506752,0.268204032916816,0.488209421538167,0.282882288886281,0.513707172976665,0.280114207750288,0.476335526315789,0.309197368421052
1691,0.379432152001132,0.268247748042909,0.488271125796136,0.282917330894549,0.513781058540843,0.280158460971971,0.475654545454545,0.309748051948052
1692,0.379426077589634,0.268331135489093,0.488376709965398,0.282929019467584,0.513835522974266,0.280213050068222,0.475654545454545,0.309748051948052
1693,0.379434727779973,0.268353353919646,0.488466727139126,0.28295350495666,0.513925610733333,0.28025194244827,0.475654545454545,0.309748051948052
1694,0.379448024848134,0.268389060577522,0.488537126505538,0.28298840545405,0.513997871339421,0.28029699102584,0.475654545454545,0.309748051948052
1695,0.379428937996383,0.268428689275548,0.488685965094565,0.282975342902759,0.514066494370453,0.280315145230039,0.475654545454545,0.309748051948052
1696,0.379437870005067,0.268467508317897,0.488751313574558,0.283040465766292,0.51411361124173,0.280367800860317,0.474898717948718,0.310370512820513
1697,0.379458377897371,0.268480451445958,0.488855751944458,0.283040297724245,0.514241189814532,0.280375088140277,0.474898717948718,0.310370512820513
1698,0.379463103895325,0.268554231432967,0.488938963928357,0.283070849929207,0.514312606762862,0.280415910679639,0.474898717948718,0.310370512820513
1699,0.379448769623121,0.268583897187695,0.489004852169167,0.2831245047381,0.5144142421658,0.280435155316149,0.474898717948718,0.310370512820513
1700,0.379507274145365,0.268586441655331,0.489102653963644,0.28314185042623,0.514528347645395,0.280440872814955,0.474898717948718,0.310370512820513
1701,0.379540044268834,0.268586612620991,0.489196813514441,0.283177526516688,0.514587888938898,0.280490695333197,0.474286075949367,0.310898734177215
1702,0.379522572077199,0.268620226832439,0.489280732068012,0.283208751502543,0.514685207614849,0.280524597922542,0.474286075949367,0.310898734177215
1703,0.379500246970071,0.268661732069658,0.48935399412971,0.283235784109062,0.514775756778903,0.280561443814611,0.474286075949367,0.310898734177215
1704,0.379450076073422,0.268709322297795,0.489461951134692,0.283233460333194,0.514860814510015,0.280584523559139,0.474286075949367,0.310898734177215
1705,0.379421404105483,0.268739471168224,0.48956746836115,0.283245637298234,0.514949599156382,0.280594879516203,0.474286075949367,0.310898734177215
1706,0.379397049412417,0.268819498192996,0.489647676928235,0.2832731129829,0.515032732755695,0.28062341129344,0.4736975,0.311335
1707,0.379382535571895,0.268854091803762,0.489730651519577,0.283281452920256,0.515130583208612,0.280642621836047,0.4736975,0.311335
1708,0.379385792995154,0.268899252823158,0.489828192348583,0.283285898206642,0.51524865961242,0.280654344776996,0.4736975,0.311335
1709,0.379397682023058,0.268918046381564,0.489917297305752,0.283331374661785,0.515313502547371,0.280694639091983,0.4736975,0.311335
1710,0.379413693391165,0.268905131569335,0.48997611187573,0.283354313907356,0.515415617661337,0.280715872116713,0.4736975,0.311335
1711,0.379411015559629,0.268937770738996,0.490052456071955,0.283368345728323,0.515491827860542,0.280749621184371,0.472961728395062,0.311897530864198
1712,0.379426237049272,0.268998550773188,0.490152678415697,0.283383397939263,0.515569390149226,0.280766515673102,0.472961728395062,0.311897530864198
1713,0.379428632503494,0.269041694150343,0.490275697130572,0.283393484341717,0.515651544835515,0.280790263144378,0.472961728395062,0.311897530864198
1714,0.379421748707062,0.269071563226905,0.490353062446304,0.283458605380803,0.515753475595203,0.280807641767812,0.472961728395062,0.311897530864198
1715,0.379440485115854,0.269124027179892,0.490443609628184,0.283512163963093,0.515858763181779,0.280826201271034,0.472961728395062,0.311897530864198
1716,0.379472802102739,0.269146363866078,0.490511485766178,0.28356761209745,0.51596229605422,0.280850264153864,0.472286585365854,0.312403658536585
1717,0.379471377645326,0.269181277730266,0.490617502004155,0.283598051282434,0.516038015164352,0.280868064454652,0.472286585365854,0.312403658536585
1718,0.379482490293776,0.269217514115187,0.49066711085569,0.283652947550904,0.516099060885612,0.280889553859976,0.472286585365854,0.312403658536585
1719,0.379487731288616,0.269249379413911,0.490765590857051,0.283693211175572,0.516180217373765,0.280913597079416,0.472286585365854,0.312403658536585
1720,0.379473895905529,0.269262697830768,0.490837165800195,0.283728338311409,0.516285975662795,0.280949719276088,0.472286585365854,0.312403658536585
1721,0.379500615050064,0.269280023236791,0.490943575297845,0.283749031215452,0.516349630959293,0.280985388672262,0.471693975903614,0.312861445783133
1722,0.379451326114806,0.269338821245111,0.491040738877668,0.283743780462867,0.516415000264791,0.281014165388684,0.471693975903614,0.312861445783133
1723,0.379424365072856,0.269386077883078,0.491166571957422,0.283729863859679,0.516507440570867,0.281031613478396,0.471693975903614,0.312861445783133
1724,0.379368683950849,0.269449712122998,0.491278436251157,0.283737596269231,0.516589365166561,0.281059896460166,0.471693975903614,0.312861445783133
1725,0.379365904499662,0.269487904903065,0.491379921864293,0.283746901589147,0.516674277339781,0.281077417122341,0.471693975903614,0.312861445783133
1726,0.379352302191675,0.269509593927683,0.491432123835698,0.28378976366273,0.516760165106984,0.281099657058965,0.471089285714286,0.313411904761905
1727,0.379316929585312,0.269568211946711,0.49152896661604,0.283796553677842,0.516837693727816,0.281136085530301,0.471089285714286,0.313411904761905
1728,0.379291799570816,0.269596178372692,0.49162009129769,0.283820852774285,0.51691053265948,0.281154181282219,0.471089285714286,0.313411904761905
1729,0.379286680692253,0.269655080663458,0.491706592909131,0.28385222082772,0.516991654974376,0.281179260758756,0.471089285714286,0.313411904761905
1730,0.379278543939632,0.269676648775,0.491771496212245,0.283888229586511,0.517073947508928,0.281184573959557,0.471089285714286,0.313411904761905
1731,0.379259538079225,0.269725313611249,0.491841623196905,0.283922534642435,0.517117925830766,0.281226073276883,0.470351764705882,0.313996470588235
1732,0.379288336008898,0.269769409817214,0.491954958586784,0.283928593507442,0.517208697786254,0.281246167838502,0.470351764705882,0.313996470588235
1733,0.379279895038074,0.269814397150347,0.492022049291642,0.283966721508986,0.51726873971783,0.281299459675768,0.470351764705882,0.313996470588235
1734,0.379310031303322,0.269833411670841,0.492116259651885,0.283994664932885,0.517341643409606,0.281336210292388,0.470351764705882,0.313996470588235
1735,0.379299898104831,0.26987948051984,0.492217106697748,0.284000967136713,0.517440827973764,0.281329985610488,0.470351764705882,0.313996470588235
1736,0.379324509568436,0.269898936557857,0.492300795878132,0.284030636777801,0.517499527996974,0.281360222766255,0.469702325581396,0.314503488372093
1737,0.379350860899682,0.269881708842109,0.492375532301395,0.284055604022761,0.517590908316361,0.281365657877931,0.469702325581396,0.314503488372093
1738,0.379367822384879,0.269924802717892,0.492444007815362,0.284098471089143,0.517674125155592,0.281392058814346,0.469702325581396,0.314503488372093
1739,0.37942165498517,0.269913432011004,0.492524352025165,0.284120712414101,0.517739502090419,0.281424361499617,0.469702325581396,0.314503488372093
1740,0.379376823176866,0.269940295022508,0.492604604943003,0.28414558026686,0.517834935174796,0.28144757964198,0.469702325581396,0.314503488372093
1741,0.379358516736421,0.269988132468209,0.492700172847739,0.284146211081183,0.517914687011114,0.281469980122321,0.469165517241379,0.314965517241379
1742,0.379381565663934,0.269971443890394,0.492785306067462,0.284171000490049,0.517999755554518,0.28149315490869,0.469165517241379,0.314965517241379
1743,0.379341235670376,0.27003426635581,0.492870364694903,0.284193204841875,0.518096361731519,0.281524672117239,0.469165517241379,0.314965517241379
1744,0.379359799772062,0.270061031600906,0.492957418904378,0.28420985157197,0.518175828069319,0.281542741125505,0.469165517241379,0.314965517241379
1745,0.379313792863005,0.270135983284373,0.493068098837505,0.284202264785848,0.518239644763101,0.281592174317199,0.469165517241379,0.314965517241379
1746,0.379290242809617,0.270161229163521,0.493163740436865,0.284222456984249,0.518330986073819,0.28163613435458,0.468535227272727,0.3154375
1747,0.379278932258614,0.270183616391356,0.493247801572385,0.28425584125791,0.518405344053274,0.281669514660738,0.468535227272727,0.3154375
1748,0.379293945486459,0.270178901014484,0.493347640753786,0.28426813737126,0.518458876675221,0.28171615849996,0.468535227272727,0.3154375
1749,0.379301306267219,0.270219309912974,0.493416830986682,0.284290575048462,0.518539703901051,0.281730052887703,0.468535227272727,0.3154375
1750,0.379318322345335,0.270261668048057,0.493498035818398,0.284306386656165,0.518605529131647,0.281762873856027,0.468535227272727,0.3154375
1751,0.379330684003012,0.270271920216843,0.49359425624653,0.284341818846473,0.518661682267642,0.281794291524683,0.467920224719101,0.316019101123595
1752,0.379318021205882,0.270293525634937,0.493670001251073,0.284379303513484,0.518757167401785,0.281808219988723,0.467920224719101,0.316019101123595
1753,0.379282648907784,0.270356470077074,0.493750477312027,0.28441687147919,0.518843568958791,0.281837922986699,0.467920224719101,0.316019101123595
1754,0.379267466030693,0.270394899160492,0.493799257999828,0.284450126211817,0.518928441677019,0.28185803877538,0.467920224719101,0.316019101123595
1755,0.37926567952078,0.270465211358476,0.493858521645331,0.28447744870374,0.51900903732591,0.281867064269971,0.467920224719101,0.316019101123595
1756,0.379252575251208,0.270474127528449,0.493924942563941,0.284513479326199,0.519071619589098,0.281889902451878,0.467416666666667,0.316443333333333
1757,0.379226671649064,0.27049964775254,0.49399000800433,0.284528409074015,0.51913498473545,0.281932689873776,0.467416666666667,0.316443333333333
1758,0.37922661547886,0.270511796099225,0.494088328000341,0.28454990007194,0.519195395500027,0.281959661515372,0.467416666666667,0.316443333333333
1759,0.379245237205249,0.270563078715224,0.494186574149038,0.284575743714357,0.519259615372813,0.281990491355202,0.467416666666667,0.316443333333333
1760,0.379280163702968,0.270574725998271,0.494272179088197,0.284596834824043,0.519324880380183,0.282026201617121,0.467416666666667,0.316443333333333
1761,0.379262614228796,0.270606761731639,0.494339488295249,0.284618525402231,0.519404343455094,0.282039974403758,0.466835164835165,0.316962637362637
1762,0.379250774111948,0.270620013950169,0.494444600405567,0.284629233411537,0.519462588529123,0.282075236736277,0.466835164835165,0.316962637362637
1763,0.379245536259171,0.270660187365758,0.494529549053035,0.284648837184695,0.51953491291264,0.282123169585372,0.466835164835165,0.316962637362637
1764,0.379243619067691,0.270705100627076,0.494587693577573,0.284676068281723,0.519621055711983,0.282134335675269,0.466835164835165,0.316962637362637
1765,0.37922334046178,0.270752995581224,0.494655845058264,0.284713260646339,0.519699027818228,0.282158053499111,0.466835164835165,0.316962637362637
1766,0.379205178417912,0.270784527051732,0.494727631233489,0.284733216006593,0.519792666599013,0.282169683539774,0.466314130434783,0.317442391304348
1767,0.379191437123259,0.270805059951492,0.494812860646641,0.284746227099123,0.519882915891948,0.282184308573742,0.466314130434783,0.317442391304348
1768,0.379200070391918,0.270826301036907,0.494887423613906,0.284781449570123,0.519949074283237,0.282219398961449,0.466314130434783,0.317442391304348
1769,0.379197057249934,0.270856815921225,0.494941219300194,0.284830577321825,0.520022681071503,0.282255944078486,0.466314130434783,0.317442391304348
1770,0.379183155505475,0.270898856578202,0.495004099493266,0.284842895403855,0.520049380821111,0.282318401715949,0.466314130434783,0.317442391304348
1771,0.379183655215133,0.270905349315693,0.495128432057395,0.284829301796492,0.520099931769135,0.282350199400905,0.465897849462366,0.317795698924731
1772,0.379176439358375,0.270953898900149,0.495198995326468,0.284846836897924,0.520161137245845,0.282380741918962,0.465897849462366,0.317795698924731
1773,0.379190449950899,0.270961337654151,0.495261335802699,0.284871035252531,0.520235876725864,0.282404287152604,0.465897849462366,0.317795698924731
1774,0.379177796112001,0.270985122092942,0.495337427372601,0.284913562556224,0.520313029203117,0.282430878052457,0.465897849462366,0.317795698924731
1775,0.379145540125681,0.271017602065813,0.495424565369648,0.284921458138712,0.520362852332777,0.282481666016463,0.465897849462366,0.317795698924731
1776,0.379096344064574,0.271048945734533,0.495482862868324,0.284943126968257,0.520439072135379,0.282506204875977,0.465445744680851,0.318257446808511
1777,0.37908796617453,0.271104919621346,0.495597013918484,0.284944870231666,0.520533469451795,0.282519960603852,0.465445744680851,0.318257446808511
1778,0.379083102708183,0.271134308485427,0.495672361355276,0.284963162306096,0.520595957938119,0.282551716263598,0.465445744680851,0.318257446808511
1779,0.379067025357224,0.271148414083475,0.495763039543922,0.285001092519401,0.520664145979041,0.282550217471819,0.465445744680851,0.318257446808511
1780,0.379108488883385,0.271149715914465,0.495819527952917,0.285032845859823,0.520729710557836,0.282568913379388,0.465445744680851,0.318257446808511
1781,0.379135451580284,0.271163016052657,0.495874685825481,0.2850479367273,0.520793225206418,0.282603542826053,0.464965263157895,0.318769473684211
1782,0.379153440554194,0.271189168406978,0.495943685450688,0.285050704848987,0.520853038402498,0.282629754687903,0.464965263157895,0.318769473684211
1783,0.379150329803775,0.271241191970556,0.496012316861077,0.285081519621432,0.520915088374317,0.282661662688167,0.464965263157895,0.318769473684211
1784,0.379131013606956,0.271332459946348,0.496056861698631,0.285139431012844,0.520987413840917,0.282691914389851,0.464965263157895,0.318769473684211
1785,0.379130667517811,0.27132819414281,0.496151700251889,0.28515185280107,0.521062858101303,0.282713936523371,0.464965263157895,0.318769473684211
1786,0.379067330687146,0.27139018929576,0.496215057267636,0.28519338362857,0.52113483299986,0.282741949010474,0.4645125,0.31925625
1787,0.379073175708094,0.27141716291866,0.496295842802642,0.285215283815891,0.521198753870325,0.282750815143419,0.4645125,0.31925625
1788,0.37912100910612,0.271460439222378,0.496340951650554,0.285245806473969,0.521290064330246,0.28276729371478,0.4645125,0.31925625
1789,0.379130053065688,0.271482314602497,0.496425366999098,0.285271559963385,0.521378559389939,0.282768693352333,0.4645125,0.31925625
1790,0.379115912322538,0.271493175746518,0.49649899541849,0.285293953626357,0.521459921304665,0.282777479231949,0.4645125,0.31925625
1791,0.379125810544901,0.271517300837987,0.49657283923298,0.285305176455433,0.521527711091187,0.282792520406289,0.464042268041237,0.319741237113402
1792,0.379103968648699,0.271564816673958,0.496650882859745,0.285331402672073,0.521598490052041,0.282814802411748,0.464042268041237,0.319741237113402
1793,0.379087186715656,0.271567889207034,0.496700536055983,0.285379029598985,0.521666072828702,0.282862084011432,0.464042268041237,0.319741237113402
1794,0.379060206288191,0.271580241423842,0.496754745548644,0.285417606805124,0.521745357511877,0.282885864924756,0.464042268041237,0.319741237113402
1795,0.379042827656017,0.271609331266379,0.49680836079336,0.285440861765701,0.521803151660097,0.282899683543239,0.464042268041237,0.319741237113402
1796,0.379057312582526,0.271642585927642,0.496896523721983,0.285449316484928,0.521883694853238,0.282929790011215,0.463639795918367,0.3202
1797,0.379003097093834,0.271710666258423,0.496964896016376,0.285463156405927,0.52195312828068,0.282947831199623,0.463639795918367,0.3202
1798,0.379002324922859,0.271744287546047,0.497040368794682,0.285487429555391,0.522033783853572,0.28294421793646,0.463639795918367,0.3202
1799,0.379007959854732,0.271761621282418,0.497092050164264,0.285521258096657,0.522085747043964,0.282965686233485,0.463639795918367,0.3202
1800,0.379014835300955,0.271780914258289,0.497179194905079,0.285523594952946,0.522147118295783,0.282991146230814,0.463639795918367,0.3202
1801,0.378997113855633,0.2717972075978,0.497239428343594,0.285547296234973,0.522203606599961,0.283023743592528,0.463233333333333,0.320614141414141
1802,0.378968741178008,0.271842373791499,0.497306446848022,0.285586226475963,0.522270150277081,0.283049094270557,0.463233333333333,0.320614141414141
1803,0.37894170693546,0.271886389124287,0.497385133473759,0.285611013972809,0.522329320266943,0.283057578716739,0.463233333333333,0.320614141414141
1804,0.37893142651971,0.271907569706546,0.497462725141061,0.285619155213071,0.522402748947459,0.283064942284307,0.463233333333333,0.320614141414141
1805,0.378931856543921,0.271957382078968,0.497528421374112,0.285662179695443,0.522475949040744,0.283072951487081,0.463233333333333,0.320614141414141
1806,0.378914232749666,0.271981914817091,0.49756657431257,0.285705395876916,0.522550081249921,0.283097721043216,0.462883,0.321057
1807,0.378891681255663,0.272039902788786,0.49761756197839,0.285738567427675,0.522618245757832,0.283116486401163,0.462883,0.321057
1808,0.378894816581978,0.272066507235751,0.497678373531647,0.285762611782899,0.522678201094657,0.283141406946876,0.462883,0.321057
1809,0.378918062168154,0.272080542968182,0.497742215580439,0.285774990010076,0.522734094961034,0.283139724147279,0.462883,0.321057
1810,0.378886553887425,0.272122605064623,0.49780885263086,0.285802955604212,0.522805102851164,0.283179597969582,0.462883,0.321057
1811,0.378871767854578,0.272176036747567,0.497892760801743,0.285814609248239,0.522880786027892,0.283202207489048,0.462467326732673,0.321470297029703
1812,0.378855777546565,0.272216613817941,0.497974187289054,0.285820531557879,0.522965621353925,0.283207940056593,0.462467326732673,0.321470297029703
1813,0.378823113795768,0.272250587685285,0.498046046580648,0.285831968245625,0.523021160294797,0.283225672351735,0.462467326732673,0.321470297029703
1814,0.3788162128548,0.272268163048057,0.498113780830628,0.285856624288627,0.523089454744115,0.283247742644991,0.462467326732673,0.321470297029703
1815,0.37880619355516,0.272309467110813,0.498217723435808,0.285859517619773,0.523146285772117,0.283273463026387,0.462467326732673,0.321470297029703
1816,0.378782158949883,0.272329497502328,0.498281031090837,0.285895172414615,0.523171074924405,0.28332484626691,0.462087254901961,0.321905882352941
1817,0.378764499413001,0.272390708544931,0.498332052090394,0.285922026470365,0.523230185714184,0.283342309533065,0.462087254901961,0.321905882352941
1818,0.378743218975117,0.272425784970865,0.498399257078542,0.285963480757161,0.523280731589221,0.283363245750286,0.462087254901961,0.321905882352941
1819,0.37870749587301,0.27246501619525,0.498491735238165,0.285959405117292,0.523349142092863,0.283377455216758,0.462087254901961,0.321905882352941
1820,0.378703777959391,0.272472936267011,0.498574894696287,0.285967335387719,0.523418921853576,0.283395554889806,0.462087254901961,0.321905882352941
1821,0.378706616550166,0.272514687016966,0.498629732749588,0.285998438317621,0.523500145417291,0.283412259644445,0.461658252427184,0.32236213592233
1822,0.378701357082057,0.272560245346223,0.498692105127355,0.286018738099734,0.523563128211436,0.283423823242632,0.461658252427184,0.32236213592233
1823,0.378721289665394,0.272580128154545,0.49873617245568,0.286045157666359,0.523637406090159,0.283439074762261,0.461658252427184,0.32236213592233
1824,0.378658184246921,0.272640586393546,0.498815989834199,0.286063461789109,0.523672232609491,0.283468138477832,0.461658252427184,0.32236213592233
1825,0.378645916654933,0.272676525933278,0.498866661767081,0.286094262117906,0.523717404306916,0.283507580222476,0.461658252427184,0.32236213592233
1826,0.378624865535533,0.272707987695375,0.498923518903204,0.286125293799848,0.523781438850896,0.28353683707393,0.461289423076923,0.322810576923077
1827,0.378633329357635,0.272741920266882,0.498988281656826,0.286141385689279,0.523838770221563,0.283552703436762,0.461289423076923,0.322810576923077
1828,0.378625434953655,0.272781171657389,0.499035405164575,0.286167867932228,0.523898613424125,0.283578781567578,0.461289423076923,0.322810576923077
1829,0.378638937020702,0.272796331900132,0.499077348386089,0.286208512235906,0.52395456719567,0.283601878831401,0.461289423076923,0.322810576923077
1830,0.378639928366525,0.272813758597985,0.499190442762186,0.286205443516658,0.524027520881576,0.283614309876198,0.461289423076923,0.322810576923077
1831,0.378631468166114,0.272849508028127,0.499245768412075,0.286226758030762,0.524077437883402,0.283636541641705,0.461004761904762,0.323151428571429
1832,0.378593588009223,0.272869368686569,0.499286540006919,0.286279641226949,0.524143823032184,0.283663878607357,0.461004761904762,0.323151428571429
1833,0.37859987823845,0.2728774183191,0.499369572967285,0.286286175603097,0.524195330017891,0.283693707381794,0.461004761904762,0.323151428571429
1834,0.378600974697359,0.272910160413907,0.499427991606186,0.286320222877063,0.524256169159004,0.283721011623526,0.461004761904762,0.323151428571429
1835,0.378603294632969,0.272938789635857,0.499485034268576,0.286355495080591,0.524317028381701,0.28375581151796,0.461004761904762,0.323151428571429
1836,0.378594224310638,0.272965996834821,0.499556542255552,0.286361267509482,0.524382679862205,0.283766246413108,0.460705660377358,0.323538679245283
1837,0.378586126164721,0.273000684564356,0.499626249160919,0.286375514073024,0.524433137453349,0.283788238981758,0.460705660377358,0.323538679245283
1838,0.378563193699757,0.273046545172204,0.49968248200321,0.286401463633342,0.524502608253154,0.283802013035022,0.460705660377358,0.323538679245283
1839,0.378547054615037,0.273080139522775,0.499742957465571,0.286422537712616,0.524553470680178,0.283826995211015,0.460705660377358,0.323538679245283
1840,0.378527544197571,0.273102092508908,0.499801609300932,0.286435289061025,0.524596926117127,0.28385692900529,0.460705660377358,0.323538679245283
1841,0.378529326158501,0.273157989351026,0.49987756423651,0.286445066048621,0.524671389778514,0.283858977248453,0.460347663551402,0.323957009345794
1842,0.378526196864835,0.273183747120919,0.499946554781753,0.286465654290904,0.524722952703514,0.283889912390838,0.460347663551402,0.323957009345794
1843,0.378494696887363,0.2732107531048,0.499998720071646,0.286492856346197,0.524777037955336,0.283901517078353,0.460347663551402,0.323957009345794
1844,0.378488731269487,0.273234709013995,0.500053645553199,0.286508043472968,0.524845764020399,0.283905743031232,0.460347663551402,0.323957009345794
1845,0.378473434865138,0.273305175776122,0.50011238857935,0.286536553728231,0.52491678304477,0.283917898815383,0.460347663551402,0.323957009345794
1846,0.378449790899865,0.273342610533984,0.500187194597144,0.286535544261736,0.524996395177922,0.283920149700316,0.460086111111111,0.324286111111111
1847,0.378451117974215,0.273377447852851,0.500248248375991,0.286554831489863,0.525045606538275,0.283943054591068,0.460086111111111,0.324286111111111
1848,0.378431483396671,0.273412872342777,0.500299995686249,0.286578305846398,0.525115266718558,0.283981208157463,0.460086111111111,0.324286111111111
1849,0.37842962684767,0.273452165937105,0.500367084003179,0.286585756579224,0.525169563876175,0.284006590715307,0.460086111111111,0.324286111111111
1850,0.37841185115158,0.273473122196924,0.500440430192252,0.28661004537266,0.525244191367596,0.284028623282686,0.460086111111111,0.324286111111111
1851,0.378392548940518,0.273512603073754,0.500493402570156,0.286637984920062,0.525291493863453,0.284056626385874,0.459824770642202,0.324666972477064
1852,0.378393522185076,0.273553797945208,0.50056122499834,0.28666248875412,0.525356796693588,0.284068980978596,0.459824770642202,0.324666972477064
1853,0.378351803360238,0.273586349615845,0.500626670408642,0.286680691782879,0.525404973581805,0.284082765775608,0.459824770642202,0.324666972477064
1854,0.378326285487495,0.273622014087405,0.500695866033821,0.286682368136297,0.525475417386886,0.284086399488927,0.459824770642202,0.324666972477064
1855,0.378340083365429,0.273640023760377,0.500747545196568,0.286701508928874,0.525539567894979,0.284086396501853,0.459824770642202,0.324666972477064
1856,0.378341131305435,0.273671616546106,0.500809172257463,0.286713531767109,0.525585443860799,0.284116231862843,0.459507272727273,0.325109090909091
1857,0.378360366378099,0.27369746937629,0.500875667876035,0.286733736858414,0.525638037025505,0.284132302489043,0.459507272727273,0.325109090909091
1858,0.378361996710055,0.27372287683636,0.500929336355717,0.286766301144062,0.525697641424637,0.284148528145992,0.459507272727273,0.325109090909091
1859,0.378379694461037,0.273723888751823,0.500992137375014,0.286793170538226,0.525731732162832,0.284171213956587,0.459507272727273,0.325109090909091
1860,0.378353498473145,0.273768512132731,0.501044943642637,0.286821056203337,0.525806970320212,0.284175671157915,0.459507272727273,0.325109090909091
1861,0.378329497126547,0.27380141556087,0.501118704685643,0.286835334445564,0.525872596784167,0.284186061740451,0.459202702702703,0.325513513513514
1862,0.378329449292323,0.273819615314697,0.501197532791146,0.28684251036236,0.525947182795277,0.284190370387487,0.459202702702703,0.325513513513514
1863,0.378312302303477,0.273860364522977,0.501225626771184,0.286865989552737,0.525999909478813,0.284216702223256,0.459202702702703,0.325513513513514
1864,0.378289087164964,0.273899388798412,0.501304544290837,0.286879992919085,0.526057723564123,0.284238240589261,0.459202702702703,0.325513513513514
1865,0.378262776000137,0.273939092107728,0.501369282311576,0.286900299805252,0.526101657205336,0.2842560203493,0.459202702702703,0.325513513513514
1866,0.378248898342287,0.273980714276404,0.501417737109132,0.286921682255078,0.526159890872272,0.284277056282231,0.458934821428572,0.325930357142857
1867,0.378293865542642,0.273995423338154,0.501466793404395,0.286927035282709,0.526237577296288,0.284276468937257,0.458934821428572,0.325930357142857
1868,0.378273491054283,0.274044020147839,0.501515175088983,0.286950153115747,0.526298432710041,0.284297830992154,0.458934821428572,0.325930357142857
1869,0.37825803242973,0.274086047129643,0.501561042090766,0.286969426697248,0.526343394385514,0.284334297855753,0.458934821428572,0.325930357142857
1870,0.378235494252102,0.274134341114367,0.501630396467687,0.286969894367504,0.526417710472119,0.284348440778455,0.458934821428572,0.325930357142857
1871,0.378212807566723,0.274170108484177,0.501691390857779,0.286998048793766,0.526466315004774,0.28437332120043,0.458647787610619,0.326307079646018
1872,0.378209570975636,0.274207033067124,0.501734148261231,0.287033917074925,0.526515464890544,0.284409866842078,0.458647787610619,0.326307079646018
1873,0.378184200926613,0.274249929546261,0.501802421352165,0.287044665017105,0.526562673643195,0.284433883777652,0.458647787610619,0.326307079646018
1874,0.378169095542172,0.27427163365,0.50183840255651,0.287079706964776,0.52660329298529,0.284453472941692,0.458647787610619,0.326307079646018
1875,0.378159591926357,0.274307070333839,0.501891061397474,0.287110087109168,0.52666421428871,0.284464471834887,0.458647787610619,0.326307079646018
1876,0.378175573016256,0.274316206562223,0.501943192441814,0.28713405617541,0.52671823015603,0.284485233111146,0.458388596491228,0.326664912280702
1877,0.378194439915028,0.274327696522274,0.502001535069934,0.287153351888134,0.526777213980221,0.284498239972338,0.458388596491228,0.326664912280702
1878,0.378186367282834,0.274360370233324,0.502058910561937,0.287176086881795,0.526841952444932,0.284506690038432,0.458388596491228,0.326664912280702
1879,0.378188314019903,0.274375671724376,0.502135955891047,0.287171069870177,0.526884998806331,0.284528629559695,0.458388596491228,0.326664912280702
1880,0.378169269211942,0.274411917580361,0.502194362186024,0.28719036161777,0.526949211585088,0.284537968097129,0.458388596491228,0.326664912280702
1881,0.378160903986621,0.274427047429018,0.502241684830257,0.287228340822766,0.527004130466097,0.284558530215377,0.458054782608696,0.327090434782609
1882,0.378138924871002,0.274465178182735,0.502310443341482,0.287238306980649,0.527067173029569,0.284565287662245,0.458054782608696,0.327090434782609
1883,0.378135059256212,0.274498613743762,0.502363741807079,0.287258888776409,0.527119694816961,0.284585074686111,0.458054782608696,0.327090434782609
1884,0.378147408948093,0.274500538133365,0.502414788982419,0.287275328305694,0.527169359085119,0.284594877080709,0.458054782608696,0.327090434782609
1885,0.378136243923017,0.274503812993388,0.502486428800399,0.287290964598206,0.527229318005295,0.284605125065515,0.458054782608696,0.327090434782609
1886,0.37814599099557,0.274523063148021,0.502547393936403,0.287320723530173,0.527268792919473,0.284638275192423,0.45775775862069,0.327502586206897
1887,0.378137413187347,0.274555817955827,0.502607452977,0.287340622486304,0.527311373663986,0.284657529658259,0.45775775862069,0.327502586206897
1888,0.378140682371839,0.274592943110615,0.502643541163088,0.287379202927172,0.527359103603296,0.284673704388294,0.45775775862069,0.327502586206897
1889,0.378115537043044,0.274658241800577,0.502706559570038,0.287384964587444,0.527416370797601,0.284705931060318,0.45775775862069,0.327502586206897
1890,0.378091187354012,0.274699377443727,0.502732115312517,0.287431985545182,0.527459986980991,0.284733744506047,0.45775775862069,0.327502586206897
1891,0.3780698246578,0.27472547375095,0.502773518559182,0.287452094509165,0.527510156133451,0.284750948860314,0.457486324786325,0.32782905982906
1892,0.378033794051852,0.274785269417898,0.502847537070999,0.287455055164286,0.527577944730533,0.284767619181518,0.457486324786325,0.32782905982906
1893,0.378052488914284,0.274820251075748,0.502916061644754,0.287466389818434,0.527645879235974,0.284778913702195,0.457486324786325,0.32782905982906
1894,0.378013577788223,0.274839882849766,0.50296619718008,0.287474675153171,0.527694197075877,0.284794362820802,0.457486324786325,0.32782905982906
1895,0.378017002192646,0.274862107438072,0.503034094590294,0.287484853803867,0.527762062183057,0.284810837995343,0.457486324786325,0.32782905982906
1896,0.377996194874541,0.274899848103605,0.503084753651452,0.287512112555896,0.527813680373983,0.284837234535068,0.457220338983051,0.328208474576271
1897,0.377992248789029,0.274935789292975,0.503143110872564,0.287524967434741,0.527867849819009,0.284858928331975,0.457220338983051,0.328208474576271
1898,0.377973995964701,0.274962977248852,0.503193046175139,0.287547378414999,0.527898084755516,0.284886678416729,0.457220338983051,0.328208474576271
1899,0.377967643828469,0.275009277180485,0.503250775096832,0.287581001004446,0.527966132892407,0.284898394296867,0.457220338983051,0.328208474576271
1900,0.377960866709057,0.275024808103893,0.50329478163589,0.287603206397758,0.528044284211568,0.284902026726421,0.457220338983051,0.328208474576271
1901,0.37795783741688,0.275075432555812,0.50335097271716,0.287628646118837,0.528080669662113,0.284922736572539,0.456893277310924,0.328670588235294
1902,0.377953875474392,0.275089269161622,0.503424236742376,0.287638904829244,0.52812532426674,0.284947206759114,0.456893277310924,0.328670588235294
1903,0.377980115835045,0.275081957801151,0.503481164825126,0.287663402424595,0.528181126118648,0.284964270255777,0.456893277310924,0.328670588235294
1904,0.377966553767649,0.275117984401055,0.503532545063277,0.287702967213289,0.528219787476485,0.284987701468052,0.456893277310924,0.328670588235294
1905,0.37796860706915,0.275148678666408,0.503578383492355,0.287732481232344,0.528276090392317,0.28499062583808,0.456893277310924,0.328670588235294
1906,0.377957177074345,0.275179131233706,0.503614906867739,0.287775506665035,0.528331833163981,0.284984794246466,0.456631666666667,0.3290575
1907,0.377942593200985,0.275226435678759,0.503661738409091,0.287791995422568,0.528384881644974,0.285004164343645,0.456631666666667,0.3290575
1908,0.377936693839681,0.275265467260207,0.503725689669486,0.287784271469697,0.528446666775608,0.285012728496593,0.456631666666667,0.3290575
1909,0.377927923690131,0.275313947346127,0.503777295866129,0.287791171875988,0.52850568490367,0.285026816384184,0.456631666666667,0.3290575
1910,0.37789835291084,0.275363810625742,0.503842549330483,0.287798923223011,0.528571263372808,0.285037622277704,0.456631666666667,0.3290575
1911,0.377847983016161,0.275401998470578,0.503902031194379,0.28780615696107,0.528630622717268,0.285055254568811,0.456390909090909,0.329434710743802
1912,0.377829379899186,0.27544967768057,0.503950081753423,0.287831686842914,0.528686172323435,0.285074302267541,0.456390909090909,0.329434710743802
1913,0.377790243486847,0.275497168917375,0.504006159644663,0.287865325469288,0.528737510917576,0.285087757019411,0.456390909090909,0.329434710743802
1914,0.377775720455316,0.275517186986962,0.504052478426435,0.287876688018374,0.528797911835448,0.285097826199485,0.456390909090909,0.329434710743802
1915,0.377782154533818,0.275546921179055,0.504113817534004,0.28789774423124,0.528863615606159,0.285108824960175,0.456390909090909,0.329434710743802
1916,0.377780433259038,0.275576248907699,0.504197769984126,0.287901829043038,0.528903501676369,0.285132026624828,0.456140983606558,0.329877049180328
1917,0.377758883876406,0.275596193212544,0.504259984511474,0.287924092517389,0.52895886745818,0.285148276033522,0.456140983606558,0.329877049180328
1918,0.377733453962929,0.27562016341245,0.504308830944467,0.287943263149997,0.528999851689831,0.285171424547844,0.456140983606558,0.329877049180328
1919,0.377728772883789,0.275658505428339,0.504366898015097,0.287945139566818,0.529056009219097,0.285182226082997,0.456140983606558,0.329877049180328
1920,0.377718963480919,0.275670123669115,0.504445383053462,0.287948860115205,0.529097889838219,0.285194824207934,0.456140983606558,0.329877049180328
1921,0.377721602829854,0.275705691739894,0.50449352151137,0.2879677969854,0.529150360968112,0.285209700555636,0.455913008130082,0.330286991869919
1922,0.377729466090976,0.275728447767434,0.504547983803342,0.287982720662198,0.529218347635318,0.285215558761985,0.455913008130082,0.330286991869919
1923,0.377731803847853,0.275738112265141,0.504605587169276,0.287997327427422,0.529255347544976,0.285230423926959,0.455913008130082,0.330286991869919
1924,0.37771464533254,0.275758566028574,0.504653206983693,0.288029678131306,0.529315502706806,0.285240069844272,0.455913008130082,0.330286991869919
1925,0.377698067089553,0.27579409012265,0.504736481219072,0.288037750595606,0.529371072029468,0.285257611596487,0.455913008130082,0.330286991869919
1926,0.377686644409087,0.275817221594114,0.504762217459623,0.288065906495661,0.529420748767797,0.285277668646303,0.455712096774194,0.330623387096774
1927,0.377659677001343,0.2758397930019,0.504813458354404,0.288076461414327,0.529476982480957,0.285289184355659,0.455712096774194,0.330623387096774
1928,0.377638498780744,0.275888937351294,0.504854773754136,0.288097205633641,0.529519130884424,0.285301390141412,0.455712096774194,0.330623387096774
1929,0.377622722085168,0.275935905423487,0.504902920893604,0.288118013614816,0.529570787389281,0.285318210728903,0.455712096774194,0.330623387096774
1930,0.377602139305627,0.275975128376498,0.504968704084103,0.288124560417757,0.529624278223131,0.285329322453546,0.455712096774194,0.330623387096774
1931,0.377575939252613,0.276014300549314,0.505013555749523,0.288147852218167,0.52968034135947,0.285347400803604,0.4555192,0.3309776
1932,0.377574847366397,0.276041936632008,0.505058044316056,0.288153662899486,0.529714305318159,0.285373921396787,0.4555192,0.3309776
1933,0.377546582121077,0.276067012338743,0.505084246618018,0.288188304081604,0.529768889283188,0.285384488427202,0.4555192,0.3309776
1934,0.37754173650582,0.27609445975572,0.505147197093349,0.288207731698388,0.529824796202035,0.285390274325285,0.4555192,0.3309776
1935,0.377540840009029,0.276132595898976,0.505210147092952,0.288225636462167,0.529876294235054,0.285392880997435,0.4555192,0.3309776
1936,0.377553752746703,0.276152612501005,0.505255112673848,0.28824157864527,0.529916683736889,0.285410890574666,0.45534126984127,0.331342063492064
1937,0.3775567553915,0.276164468206242,0.505296512072094,0.288269364969388,0.529968920050207,0.285420940493841,0.45534126984127,0.331342063492064
1938,0.377526275859968,0.276201381538148,0.505348673876395,0.288291455021964,0.530021388053877,0.285445687589356,0.45534126984127,0.331342063492064
1939,0.377494462663393,0.276225474496199,0.505412435488905,0.288304732839012,0.530075664180543,0.285466185527707,0.45534126984127,0.331342063492064
1940,0.377466758151326,0.276258040868544,0.505458652652164,0.288307019110358,0.530114159186698,0.285491184484112,0.45534126984127,0.331342063492064
1941,0.377448923026571,0.276291331181357,0.50550290065492,0.288337579264605,0.530166057934101,0.285515727890034,0.455128346456693,0.331768503937008
1942,0.377421680955625,0.276333418778876,0.505527215482063,0.288367809767862,0.530205439299054,0.285534517144402,0.455128346456693,0.331768503937008
1943,0.377407850933616,0.276361382313813,0.505578817723402,0.288372057121804,0.530254454695059,0.285558123249445,0.455128346456693,0.331768503937008
1944,0.377365587499111,0.276395014584438,0.505642636471426,0.288377899007661,0.530304710948763,0.285569206237956,0.455128346456693,0.331768503937008
1945,0.377361082052773,0.27641438394791,0.505691795973072,0.288401128591682,0.530351381475509,0.285592223672073,0.455128346456693,0.331768503937008
1946,0.377332378558317,0.276464342353503,0.505740736070514,0.288417109312212,0.530406887127114,0.285601278323221,0.4550125,0.33210625
1947,0.377301982721867,0.276496818526946,0.505781049474421,0.288435288431989,0.530451259084215,0.285611866599196,0.4550125,0.33210625
1948,0.377286767430971,0.276521602400697,0.505816921262519,0.288458081387215,0.530484423806826,0.285638252485375,0.4550125,0.33210625
1949,0.377269557161151,0.276544173899375,0.505879328466474,0.288476414830217,0.53054994133991,0.285648714388478,0.4550125,0.33210625
1950,0.377259821334756,0.27658621437709,0.505919079121601,0.288495548450118,0.530595389456167,0.285670602288969,0.4550125,0.33210625
1951,0.377248249211299,0.276618186915939,0.505944064288541,0.288525853734242,0.530628119206237,0.285700230170874,0.454837209302325,0.332432558139535
1952,0.377231683770593,0.276651757979396,0.505978716089464,0.28854193726709,0.53067648187548,0.28570387030681,0.454837209302325,0.332432558139535
1953,0.37724794632152,0.276667205023871,0.506023919420401,0.288558591701235,0.530707246051079,0.285721260713574,0.454837209302325,0.332432558139535
1954,0.377225763105464,0.276707139354675,0.506052620600606,0.288587485618204,0.530758932394357,0.285743614809441,0.454837209302325,0.332432558139535
1955,0.377207121965462,0.276732923543652,0.506117985623438,0.28859450172039,0.530782981489294,0.285770124663011,0.454837209302325,0.332432558139535
1956,0.377210571386088,0.276759167972804,0.50618133268066,0.288605289734514,0.530826576389282,0.285783952078055,0.454675384615385,0.332817692307692
1957,0.3772128054866,0.276774409219801,0.506207186649134,0.288642630851956,0.53087803956955,0.285799535040516,0.454675384615385,0.332817692307692
1958,0.377197235297233,0.276788583459829,0.506261336598187,0.2886463758452,0.530929276011933,0.285824306264327,0.454675384615385,0.332817692307692
1959,0.377161036583786,0.27683587679874,0.506311363482431,0.288652455825553,0.530966466985482,0.285840219701713,0.454675384615385,0.332817692307692
1960,0.37713251388451,0.276872711030918,0.506357002018547,0.288671339709368,0.531025186942761,0.285846328934655,0.454675384615385,0.332817692307692
1961,0.377124074696567,0.276900943017988,0.506396261623648,0.288690925930555,0.531079361114505,0.285854311841967,0.454469465648855,0.33320534351145
1962,0.377099545271637,0.276923117768262,0.506424690770405,0.288715302064702,0.531115784867328,0.285871914232138,0.454469465648855,0.33320534351145
1963,0.37708966386916,0.276969029354134,0.506495444172989,0.2887072403035,0.531166342229395,0.285881926610416,0.454469465648855,0.33320534351145
1964,0.377089167691315,0.276999072283963,0.506533091735883,0.28872787211215,0.53120486966466,0.285908616107492,0.454469465648855,0.33320534351145
1965,0.377078630144585,0.277027127992549,0.506586618021538,0.288742398444587,0.531258018251693,0.285927544314351,0.454469465648855,0.33320534351145
1966,0.377064218947828,0.277059167490698,0.5066310253423,0.288762253711233,0.531303536872723,0.285950604554176,0.454306060606061,0.333607575757576
1967,0.377041734151101,0.277092908117954,0.506684147868417,0.288777095072262,0.531332205674409,0.285971146970927,0.454306060606061,0.333607575757576
1968,0.377022836366946,0.277121585320296,0.506700004518865,0.288803143390431,0.531387539830608,0.285989396381113,0.454306060606061,0.333607575757576
1969,0.377002344919367,0.277152708609715,0.50674433800752,0.288826256043664,0.53143335390099,0.286006398570326,0.454306060606061,0.333607575757576
1970,0.376978872450651,0.277189530133719,0.506796495415231,0.28884232299351,0.531479557454316,0.286014729121284,0.454306060606061,0.333607575757576
1971,0.376972367866724,0.277219681214845,0.506833515376572,0.288871306594986,0.531516964982688,0.286035783795078,0.454153383458646,0.333987218045113
1972,0.376964207074623,0.277225649706012,0.506877806112272,0.288889543537858,0.531569675341164,0.286038269035385,0.454153383458646,0.333987218045113
1973,0.376956280564325,0.277254395679238,0.506924979440622,0.288901403926998,0.531614369911789,0.286048381074437,0.454153383458646,0.333987218045113
1974,0.376946400244086,0.277284000473646,0.506975217708698,0.288911680787871,0.531666792290604,0.286057623498933,0.454153383458646,0.333987218045113
1975,0.376939626338691,0.277326290766034,0.507033948066365,0.288921129276665,0.531734612098886,0.286058367078098,0.454153383458646,0.333987218045113
1976,0.376932250355328,0.277351920379094,0.507081814586934,0.288931508454346,0.531777008810207,0.286073377923936,0.454029850746269,0.33434328358209
1977,0.376919976143799,0.277394918442907,0.507128074484199,0.288938456330911,0.53182736119322,0.286094359267194,0.454029850746269,0.33434328358209
1978,0.376888109826257,0.277438614321281,0.507186164378725,0.288939510612281,0.531869927951044,0.286107409268315,0.454029850746269,0.33434328358209
1979,0.376880216003289,0.277441040444837,0.507230019285404,0.288947619463639,0.531916230048686,0.286119568005698,0.454029850746269,0.33434328358209
1980,0.376878177571933,0.277462752599179,0.507264951836418,0.288970057752803,0.531958823886434,0.286133260161188,0.454029850746269,0.33434328358209
1981,0.376873215340097,0.277496925374137,0.507317983028175,0.288980664913015,0.532010857360927,0.286138947251578,0.453805925925926,0.334742962962963
1982,0.376836775025807,0.277536593364152,0.50738239337053,0.288987856069887,0.532057043283195,0.286157530857807,0.453805925925926,0.334742962962963
1983,0.376819067009184,0.277550095315094,0.507416351017025,0.28901747125915,0.532090476117987,0.286179573386405,0.453805925925926,0.334742962962963
1984,0.37679443355366,0.277587429205263,0.50745556529218,0.289037817753777,0.532140233336724,0.28619440017913,0.453805925925926,0.334742962962963
1985,0.376765050372955,0.277624079148281,0.507489438626797,0.289066897051474,0.532181872595523,0.2862077963076,0.453805925925926,0.334742962962963
1986,0.376772306635113,0.277646021852352,0.507528554422045,0.289084652465146,0.532216245325145,0.286228520920301,0.453669852941176,0.335091911764706
1987,0.376747091690183,0.277669198295439,0.507577258832938,0.289103463009771,0.532258048224273,0.286246853264322,0.453669852941176,0.335091911764706
1988,0.3767132812304,0.277706182645951,0.507596799296651,0.289138305583015,0.532317890604153,0.286250499925366,0.453669852941176,0.335091911764706
1989,0.376707735952205,0.277730680871629,0.507644158772222,0.289145555038134,0.532356604952011,0.286272225330768,0.453669852941176,0.335091911764706
1990,0.376683933530023,0.27776866179045,0.507706076873958,0.289145385776832,0.532406607058829,0.286286453443987,0.453669852941176,0.335091911764706
1991,0.376678501550607,0.277776118263401,0.507757140678042,0.289153121285404,0.532442827996579,0.286310245670665,0.453548175182482,0.33541605839416
1992,0.376658710251407,0.277809567457334,0.507793633531712,0.289172039126556,0.532490945155226,0.286325325989336,0.453548175182482,0.33541605839416
1993,0.376640133609529,0.277837058917766,0.50782315997665,0.289187406711876,0.532535831941835,0.286335981575164,0.453548175182482,0.33541605839416
1994,0.376606931910494,0.277868084765965,0.507854648098724,0.289207956500943,0.532573448266429,0.286356179479569,0.453548175182482,0.33541605839416
1995,0.376596240411098,0.2778963769683,0.507875775168699,0.289233176725423,0.532615886971328,0.286372757455006,0.453548175182482,0.33541605839416
1996,0.376615918798139,0.277907299249021,0.507932301842106,0.289236132812614,0.532666672724148,0.286378428317559,0.453404347826087,0.335783333333334
1997,0.376587995231662,0.277953114092005,0.507983129345583,0.289253250776798,0.53271785620844,0.286391207062637,0.453404347826087,0.335783333333334
1998,0.376565100199008,0.27801866289026,0.508027584451,0.289260756301425,0.532750422287527,0.286414515748264,0.453404347826087,0.335783333333334
1999,0.376539189272599,0.278047931741528,0.508091648439548,0.289259727123926,0.532806736995289,0.286413907670143,0.453404347826087,0.335783333333334
2000,0.376517120701715,0.278078088433848,0.508132142733511,0.289268789537121,0.532853665308999,0.286416725089403,0.453404347826087,0.335783333333334
2001,0.376505332907806,0.278116992535214,0.508153462421923,0.289302644934168,0.532893996700336,0.286428795939667,0.453271942446043,0.33611654676259
2002,0.376517971274793,0.278123648201095,0.508218211248368,0.289298746195947,0.532937089988051,0.28644363343369,0.453271942446043,0.33611654676259
2003,0.376490596822863,0.278147384760344,0.508247488266539,0.28932588425178,0.532973025730522,0.286461030510462,0.453271942446043,0.33611654676259
2004,0.376462179661399,0.27818046961577,0.508297495934021,0.289342141690449,0.533028450236162,0.286465006957478,0.453271942446043,0.33611654676259
2005,0.37646681983518,0.278206855339556,0.508342155610574,0.289360348642548,0.533074934610216,0.286474529051728,0.453271942446043,0.33611654676259
2006,0.376442893504325,0.278235280412197,0.508382524630095,0.289384387056552,0.533110582268911,0.286487291822389,0.453137857142857,0.336458571428572
2007,0.376431707157283,0.278252366112173,0.508440704118625,0.289390382719569,0.533143440653079,0.286503660161873,0.453137857142857,0.336458571428572
2008,0.376399260632742,0.2782913247651,0.508474466997711,0.289411987325975,0.533191518481563,0.286527752139905,0.453137857142857,0.336458571428572
2009,0.376365648235317,0.27831482228627,0.508518136395441,0.289425403799924,0.533229407593053,0.286548305293991,0.453137857142857,0.336458571428572
2010,0.376358721318019,0.278342994446035,0.508561980800491,0.28944240579093,0.533270954287011,0.286566450404564,0.453137857142857,0.336458571428572
2011,0.376338389948313,0.278372316468291,0.50858841479825,0.289470405050573,0.533320352040515,0.28657315900901,0.452992907801418,0.336851773049645
2012,0.376321601039063,0.278399600221902,0.50863071684435,0.289482926111785,0.533356858152458,0.286600040506154,0.452992907801418,0.336851773049645
2013,0.376287125438305,0.278435816010642,0.508675657200975,0.28950027129949,0.533385637509464,0.286623540826729,0.452992907801418,0.336851773049645
2014,0.376268268395182,0.278469426322077,0.50873687670333,0.289505162313817,0.533423151783714,0.286643043201513,0.452992907801418,0.336851773049645
2015,0.376269956316246,0.278489933945512,0.508779549683271,0.289527462913999,0.533469358064639,0.28665334602188,0.452992907801418,0.336851773049645
2016,0.376261787342891,0.278511450575472,0.50884142690203,0.289517255421159,0.533508892820309,0.286669549973724,0.452873943661972,0.337204929577465
2017,0.376275176965527,0.278546974855561,0.50889120317138,0.289527865189134,0.533550490619325,0.286679516006284,0.452873943661972,0.337204929577465
2018,0.376244399353186,0.278599899998184,0.508933215644143,0.289549443234786,0.533595017068442,0.286697439101072,0.452873943661972,0.337204929577465
2019,0.376230056408144,0.278644428590563,0.508982614891874,0.289557658123387,0.533629139077292,0.28671326816474,0.452873943661972,0.337204929577465
2020,0.376222841932929,0.27866808191052,0.509021839006312,0.289576350948526,0.533653046075477,0.286738010214752,0.452873943661972,0.337204929577465
2021,0.376203987425171,0.278683441192606,0.509056302396659,0.289587987932988,0.533699082271484,0.28675291207077,0.452732867132867,0.337588811188811
2022,0.376176652225383,0.278705904295202,0.50911338197853,0.289587562858876,0.533743299411118,0.286772045442974,0.452732867132867,0.337588811188811
2023,0.376156527581083,0.278741062158661,0.509143323700887,0.28960177833947,0.533773071111848,0.286792156469577,0.452732867132867,0.337588811188811
2024,0.376148462268136,0.278775473409737,0.509198628120501,0.289625941312573,0.533827671432464,0.286793893307849,0.452732867132867,0.337588811188811
2025,0.376120095796324,0.278805422224746,0.509232725446092,0.289648009005593,0.533864587094481,0.286813274075158,0.452732867132867,0.337588811188811
2026,0.376104484432953,0.278825250258973,0.509263384296054,0.28965774274907,0.533904641009254,0.286832094712213,0.452623611111111,0.337919444444444
2027,0.376086179591881,0.278853956451176,0.509311010966336,0.28966391697229,0.533945419887813,0.286850209082319,0.452623611111111,0.337919444444444
2028,0.376071423401975,0.278878600675574,0.509350773438279,0.289687256212928,0.533983339405226,0.286863719194119,0.452623611111111,0.337919444444444
2029,0.3760628698748,0.278885953921835,0.509379924212485,0.289710445234313,0.534013965290167,0.286878095174672,0.452623611111111,0.337919444444444
2030,0.376009697520536,0.278921839724582,0.509422877476562,0.289727217744371,0.534055824965327,0.286878049561429,0.452623611111111,0.337919444444444
2031,0.375996935199355,0.278943660610327,0.509449134538994,0.289753854217196,0.534107418008212,0.286883000384866,0.45252,0.338258620689655
2032,0.37597928033605,0.278971152815678,0.50949313063451,0.289763196513188,0.534164373080018,0.286890737487298,0.45252,0.338258620689655
2033,0.375951586636466,0.279013102503954,0.509524217005251,0.289794298310608,0.534193477960282,0.286905952361707,0.45252,0.338258620689655
2034,0.375925079699348,0.279031179153605,0.5095818040148,0.289805621810426,0.534221530489082,0.286931550690488,0.45252,0.338258620689655
2035,0.37590188445038,0.279083396541283,0.509621775642406,0.289816948937605,0.53426716104441,0.286945477227185,0.45252,0.338258620689655
2036,0.375875603421902,0.27911589245551,0.509660595028439,0.289834134639294,0.534290933689959,0.286965627015961,0.452386301369863,0.338639726027397
2037,0.375884343659013,0.27914243544983,0.509709448298018,0.28984740228455,0.534325793502594,0.286987098740621,0.452386301369863,0.338639726027397
2038,0.375875893226273,0.279172933056746,0.509763924002605,0.289855050923185,0.534367132176645,0.28700072569452,0.452386301369863,0.338639726027397
2039,0.375883431661658,0.279197345785564,0.509797512247884,0.289880035631377,0.534415800922681,0.28702304365031,0.452386301369863,0.338639726027397
2040,0.375876828046638,0.279219431693543,0.509844895935376,0.289889922831674,0.534462280304905,0.287028340982584,0.452386301369863,0.338639726027397
2041,0.375867967488246,0.279267328776206,0.509882490055485,0.289915633776225,0.534501248416687,0.287041187959269,0.452278911564626,0.338974149659864
2042,0.375857459649704,0.279285723913248,0.509910067777672,0.289942316984955,0.534551215619428,0.287048214600443,0.452278911564626,0.338974149659864
2043,0.375830012802367,0.279297345531211,0.509950214624795,0.289952813213183,0.534589120101938,0.287068450916645,0.452278911564626,0.338974149659864
2044,0.375804046522626,0.279316500862136,0.509993183279258,0.289965695002895,0.534627755720966,0.287095310519963,0.452278911564626,0.338974149659864
2045,0.375800885505155,0.279349974774561,0.510046983280011,0.289971646743708,0.534658188212176,0.287119321270556,0.452278911564626,0.338974149659864
2046,0.375782536312802,0.279367588348916,0.51008843219897,0.289985996918302,0.534699636834604,0.287125977785887,0.452212162162162,0.339304054054054
2047,0.375773360290577,0.27939487482005,0.510118916145541,0.290010348834645,0.534746071823238,0.287133902637079,0.452212162162162,0.339304054054054
2048,0.375759870269492,0.279417294578918,0.510165455434168,0.290025933128444,0.534780178188268,0.287142937256965,0.452212162162162,0.339304054054054
2049,0.375760917486721,0.279437895363115,0.510195942831214,0.29004638908428,0.534815947532954,0.287154302930147,0.452212162162162,0.339304054054054
2050,0.375728843091486,0.279464722026233,0.510243670623166,0.29005450985949,0.534841168857938,0.287172311815404,0.452212162162162,0.339304054054054
2051,0.375707008067707,0.279509357239459,0.51029217219715,0.29006236093296,0.534870100217386,0.287187482232984,0.452034228187919,0.339709395973154
2052,0.375668057996825,0.279550759815088,0.510326970158045,0.290087602056615,0.534910521035177,0.287206503913586,0.452034228187919,0.339709395973154
2053,0.375649080885158,0.279577301879946,0.510365869823005,0.290107445990258,0.53494979238789,0.287217502387901,0.452034228187919,0.339709395973154
2054,0.375624657150466,0.279628084507635,0.510400116710861,0.290134877203817,0.534974639070162,0.287244526428009,0.452034228187919,0.339709395973154
2055,0.375602968092901,0.279652628117554,0.510436036386766,0.290162828522675,0.535025070824396,0.287256660067054,0.452034228187919,0.339709395973154
2056,0.375586285225498,0.27967254488507,0.51047896957585,0.2901759522169,0.535059980068322,0.287275126924071,0.451888666666667,0.340111333333333
2057,0.375563127718939,0.279707128203485,0.510529374443349,0.290184961114966,0.535101048345179,0.287279272570418,0.451888666666667,0.340111333333333
2058,0.375541820963362,0.279734027247835,0.510565397920953,0.290204029207563,0.535140012826,0.287294500548775,0.451888666666667,0.340111333333333
2059,0.375519794797652,0.279776103494546,0.510613256222417,0.290221535907774,0.535172298866406,0.287313368260821,0.451888666666667,0.340111333333333
2060,0.375498870150219,0.279804893564911,0.51064361184815,0.290239171977786,0.535216857481719,0.287325463922723,0.451888666666667,0.340111333333333
2061,0.375491948328073,0.279817349650311,0.510673699972762,0.290255610377039,0.53526635793958,0.287338148563008,0.451803311258278,0.340427814569536
2062,0.375475874825528,0.279841363278344,0.510699398666216,0.290276723141992,0.535296480490779,0.287358393314241,0.451803311258278,0.340427814569536
2063,0.375441635561377,0.279875360408509,0.510745895022621,0.290290113615779,0.535331338989203,0.287374984190591,0.451803311258278,0.340427814569536
2064,0.375398106601767,0.279907450120577,0.510766531812259,0.2903199429799,0.535370056347095,0.287392923636683,0.451803311258278,0.340427814569536
2065,0.375392433154878,0.279916481255782,0.51080092351061,0.290340923298146,0.535404172135134,0.287403061484766,0.451803311258278,0.340427814569536
2066,0.375377770142707,0.279936780446851,0.510845465049798,0.290350884906604,0.535438203867899,0.28741148732703,0.451701973684211,0.340776315789474
2067,0.375347265799086,0.279961347195835,0.510898857423088,0.290356713835811,0.535479302917233,0.287418502983169,0.451701973684211,0.340776315789474
2068,0.375344215082963,0.279985697092277,0.510927121217583,0.290379134217101,0.535520645996009,0.287424188050762,0.451701973684211,0.340776315789474
2069,0.375325130351545,0.280009758391639,0.510960432762211,0.29039695235765,0.535553807209022,0.287438866131969,0.451701973684211,0.340776315789474
2070,0.375318270256195,0.280035066603491,0.510975768776448,0.290420153783223,0.535590230861123,0.287458711430367,0.451701973684211,0.340776315789474
2071,0.375305864257093,0.280066093101104,0.511032636727957,0.290425874186358,0.53561245456784,0.28747898647569,0.451574509803921,0.341166013071896
2072,0.375306834568235,0.280081070056419,0.511068816794649,0.290445943614501,0.535647804972871,0.287496247193287,0.451574509803921,0.341166013071896
2073,0.375304352167557,0.280094626452535,0.511098488799828,0.290475214450124,0.535687130290154,0.287505731665322,0.451574509803921,0.341166013071896
2074,0.375267548237187,0.280139078067111,0.511142159229063,0.290488584113622,0.535718929588535,0.287535900208945,0.451574509803921,0.341166013071896
2075,0.375266049452442,0.280148397868649,0.511171715311563,0.290502590592,0.535739417370042,0.28755013328408,0.451574509803921,0.341166013071896
2076,0.375244411785645,0.280187927296595,0.511199536269652,0.290517977638597,0.535766090795419,0.287563142401461,0.451464935064935,0.341535714285714
2077,0.37522800360723,0.280203754325401,0.511233617104434,0.290541376814311,0.535811910822016,0.287571150448289,0.451464935064935,0.341535714285714
2078,0.375195630022963,0.280232516833534,0.511265354025809,0.290551716248744,0.535842117660398,0.287591545822004,0.451464935064935,0.341535714285714
2079,0.375165092055045,0.280266541335142,0.511292538744869,0.290567933480415,0.535866753728181,0.287611757058572,0.451464935064935,0.341535714285714
2080,0.375149958998141,0.280299811256674,0.511325773115734,0.290592644682533,0.535897110714424,0.287622414482138,0.451464935064935,0.341535714285714
2081,0.375118498143779,0.280322782648448,0.511365306099093,0.29061315567053,0.535927154372858,0.287634278727618,0.451385806451613,0.341876129032258
2082,0.375091725905964,0.280331920399525,0.511402408868059,0.290623015228282,0.535962585200907,0.28764458681357,0.451385806451613,0.341876129032258
2083,0.375081550630646,0.280352355345287,0.511419220931944,0.290649302504198,0.535995082764245,0.287663000335146,0.451385806451613,0.341876129032258
2084,0.375051877151501,0.280388322936529,0.511457819062708,0.290656104995634,0.5360537582492,0.28766105946755,0.451385806451613,0.341876129032258
2085,0.375035723996034,0.280409111723987,0.511488180652041,0.290677843265963,0.536095203112337,0.287666631594293,0.451385806451613,0.341876129032258
2086,0.375036409855229,0.280416343970898,0.511521728061558,0.290690671932714,0.536127993610913,0.287679332355452,0.451270512820513,0.342219230769231
2087,0.375026512812476,0.280441798455537,0.511554498108215,0.290706609815431,0.536155163149024,0.287706264959878,0.451270512820513,0.342219230769231
2088,0.375032295955341,0.280466947125606,0.511611963713677,0.29071338298851,0.536192868229285,0.287711269308384,0.451270512820513,0.342219230769231
2089,0.375043276419233,0.280467642799481,0.511644807438163,0.290730507186572,0.536229735623459,0.287720623516278,0.451270512820513,0.342219230769231
2090,0.375022854206136,0.280485182315432,0.511695158136326,0.290734899901458,0.536260762415158,0.287740280484597,0.451270512820513,0.342219230769231
2091,0.374981978724436,0.28052022942667,0.511725802260511,0.2907555667101,0.536296216978549,0.287760750093843,0.451197452229299,0.342563057324841
2092,0.374989136514058,0.280538069525532,0.511770521108908,0.290771362328812,0.53632729843774,0.287775406489082,0.451197452229299,0.342563057324841
2093,0.374943039741773,0.280584232074125,0.511809946977993,0.290790131146652,0.536352949295205,0.287800280413221,0.451197452229299,0.342563057324841
2094,0.374938483409659,0.280600994194499,0.511842304872629,0.29080302383727,0.536383506132392,0.287817050611695,0.451197452229299,0.342563057324841
2095,0.374924449360089,0.280619675331451,0.511874510334613,0.290811269778332,0.536419313003569,0.287835364414581,0.451197452229299,0.342563057324841
2096,0.374911480215411,0.280645857932326,0.511901517869671,0.290836495784604,0.536458860759887,0.287851812781505,0.451151265822785,0.342878481012658
2097,0.374885690586822,0.280679134244973,0.511937269149145,0.290849221610402,0.536502910365525,0.287862719288634,0.451151265822785,0.342878481012658
2098,0.374866494479379,0.280714398184969,0.511970490194739,0.29087339874725,0.536543265935836,0.287880986068679,0.451151265822785,0.342878481012658
2099,0.374845064402528,0.280733035039052,0.512000820195924,0.290883503700842,0.536572326758328,0.28789571249877,0.451151265822785,0.342878481012658
2100,0.374819497760987,0.28076818800273,0.512024794145823,0.290900921887206,0.536596721634884,0.287902624708833,0.451151265822785,0.342878481012658
2101,0.374786108079584,0.280798871469942,0.51207053292238,0.290906373484476,0.536645111358314,0.287910369611132,0.451096855345912,0.343187421383648
2102,0.374741459223272,0.280829437575283,0.512098874315172,0.290922342463848,0.536683262245847,0.287927279316857,0.451096855345912,0.343187421383648
2103,0.374713275839666,0.280863771504368,0.512135076620889,0.290941611420831,0.536711890939701,0.287944430571403,0.451096855345912,0.343187421383648
2104,0.374705553668326,0.28088318679049,0.512172793867091,0.290955333813752,0.536749544289471,0.287953447807055,0.451096855345912,0.343187421383648
2105,0.374686322533079,0.280899148968515,0.512207979681138,0.290975228828599,0.536780031187874,0.287962623534803,0.451096855345912,0.343187421383648
2106,0.374687009428799,0.280930102911981,0.512233544768996,0.290993730101017,0.536829075168086,0.287968556542206,0.451015625,0.34351
2107,0.374677848478727,0.280953091498738,0.512257026837132,0.291012376342273,0.536862977151717,0.287988562449662,0.451015625,0.34351
2108,0.374677275850192,0.280965681336039,0.512301821249665,0.291025346068687,0.536889332406282,0.288006918694248,0.451015625,0.34351
2109,0.374657200561011,0.280998932920162,0.512339505700271,0.291040108533207,0.536929875395468,0.288010520172002,0.451015625,0.34351
2110,0.374635969912963,0.281038207324025,0.512384107288036,0.291042524360323,0.536969436097108,0.288030267326768,0.451015625,0.34351
2111,0.374629914144677,0.281065250921688,0.512429798494562,0.291045786645694,0.536996396240385,0.288045081690263,0.450912422360248,0.3438950310559
2112,0.37461800345334,0.28109019107419,0.512487896309569,0.291049580322248,0.537018375419871,0.288062721421324,0.450912422360248,0.3438950310559
2113,0.374592055916329,0.281131744913004,0.512521491490668,0.291061061526051,0.537058239664862,0.288080492646842,0.450912422360248,0.3438950310559
2114,0.374575551514211,0.28115749360789,0.512551684055179,0.291080937194572,0.537093481890317,0.288092886510075,0.450912422360248,0.3438950310559
2115,0.374548552301182,0.281193028852781,0.512578735355664,0.291105824589304,0.537117869178643,0.288109585216256,0.450912422360248,0.3438950310559
2116,0.374541862199492,0.281208849842062,0.512605488671627,0.291124281950333,0.537165033390386,0.288117159168836,0.45087962962963,0.344214814814815
2117,0.374502958144482,0.281235213869758,0.512650293733393,0.291139803341217,0.537205210419285,0.288123577265189,0.45087962962963,0.344214814814815
2118,0.374485947107312,0.281249546173151,0.512689711840495,0.291148116214425,0.537229270611863,0.288139642603798,0.45087962962963,0.344214814814815
2119,0.374475107737727,0.281267705804363,0.512714852263007,0.291171404250666,0.537260096806434,0.288155168247387,0.45087962962963,0.344214814814815
2120,0.374476605709864,0.281294391581266,0.512744421174704,0.291180547257992,0.53729453739052,0.288168074976637,0.45087962962963,0.344214814814815
2121,0.374467126529044,0.281309105405618,0.512772517735059,0.291203572375408,0.537321928333052,0.288182018692211,0.45080981595092,0.344544785276074
2122,0.374450397351494,0.281338360370054,0.512796525646035,0.291221820554022,0.537356878291418,0.28819151814552,0.45080981595092,0.344544785276074
2123,0.374430364052383,0.281359160272309,0.512826783921536,0.291231831771327,0.537387765476405,0.288199040571098,0.45080981595092,0.344544785276074
2124,0.374413385532038,0.281369230671265,0.512847012602839,0.291248607666094,0.537413847822627,0.288214615766948,0.45080981595092,0.344544785276074
2125,0.374404801105638,0.28138426601888,0.512890283759441,0.291259769241042,0.537438104084252,0.288229901291895,0.45080981595092,0.344544785276074
2126,0.374389845180009,0.281405073539607,0.512912940622346,0.291282546768252,0.537476057837996,0.288244427087149,0.450720731707317,0.344904878048781
2127,0.374381345840959,0.281424087968816,0.512948455772753,0.291301987314374,0.537504141785734,0.288254744460309,0.450720731707317,0.344904878048781
2128,0.374372582560943,0.281440999347075,0.512999547081609,0.291300249481159,0.537557005472481,0.288261427453523,0.450720731707317,0.344904878048781
2129,0.37436338150066,0.281474600729835,0.513035353623966,0.291309020847419,0.537595328726237,0.288275249708359,0.450720731707317,0.344904878048781
2130,0.374355184384228,0.281498271569779,0.513064523044529,0.291332194132563,0.537629662323002,0.288283733683247,0.450720731707317,0.344904878048781
2131,0.374330659936133,0.281527804760223,0.513086319257458,0.291359714012652,0.537655944890559,0.288292087375723,0.450631515151515,0.345255151515151
2132,0.374319358568321,0.281547794603269,0.51310224258888,0.29138971553414,0.537683661708609,0.288307968806089,0.450631515151515,0.345255151515151
2133,0.374299097178412,0.281573608727034,0.513135273112509,0.291409216361086,0.537709594539823,0.288323592604246,0.450631515151515,0.345255151515151
2134,0.374279067496391,0.281615820849299,0.513174528712076,0.291420076310396,0.537735273407816,0.288338694587546,0.450631515151515,0.345255151515151
2135,0.374254059095197,0.2816325596542,0.513200893177302,0.291432520369391,0.537762053586808,0.28834952075454,0.450631515151515,0.345255151515151
2136,0.37424235008592,0.281653964748629,0.51323161835681,0.291440239221179,0.537808457622188,0.2883507895231,0.450587951807229,0.345589759036145
2137,0.374218416379293,0.281675633885798,0.513276548648004,0.291445284401191,0.537845000916678,0.288357896740239,0.450587951807229,0.345589759036145
2138,0.374199478727064,0.281685727779064,0.513299267987962,0.291474701184994,0.537878810669279,0.288371661756637,0.450587951807229,0.345589759036145
2139,0.37418303715866,0.281707975454771,0.513346152818863,0.291484720755703,0.537910042431118,0.288389454458111,0.450587951807229,0.345589759036145
2140,0.374178160041189,0.281732265339352,0.513357402327407,0.291515855238369,0.537928296707204,0.288407423603998,0.450587951807229,0.345589759036145
2141,0.374148973024853,0.281751780418722,0.513391971996799,0.291536094936833,0.537964059146616,0.288420803918372,0.450537724550898,0.345923353293413
2142,0.374112728203288,0.281789109949191,0.513432835249132,0.291548817127177,0.538007144265596,0.288426923665095,0.450537724550898,0.345923353293413
2143,0.374080282086501,0.281814150024023,0.513455524034358,0.291566381147788,0.538043377455757,0.28843794054176,0.450537724550898,0.345923353293413
2144,0.374061409310196,0.281836841290786,0.513471640604993,0.291588360333558,0.53807167928951,0.2884612968019,0.450537724550898,0.345923353293413
2145,0.374045176139559,0.281861228040755,0.513499593137889,0.291601117987975,0.538085373201264,0.288481079326701,0.450537724550898,0.345923353293413
2146,0.374015866436499,0.28188330023939,0.513522039961824,0.291610370480699,0.53811780759869,0.288490643747846,0.450457142857143,0.346292857142857
2147,0.373998590621204,0.281914468563365,0.513561016856034,0.291617469873905,0.53813214565216,0.288511657077195,0.450457142857143,0.346292857142857
2148,0.373981904701966,0.281925762222993,0.513595799212656,0.291625129003392,0.538167653223822,0.288520033137751,0.450457142857143,0.346292857142857
2149,0.373990734416205,0.281939697362003,0.513613168292965,0.291648929220169,0.538192451394759,0.288534948900336,0.450457142857143,0.346292857142857
2150,0.373973698723385,0.281958521265208,0.513664210529383,0.291650983152303,0.538217753921644,0.288551148479818,0.450457142857143,0.346292857142857
2151,0.37396373368374,0.281972115142507,0.513710841341105,0.291659034026467,0.538241977374592,0.288566630594308,0.450426035502959,0.346595857988166
2152,0.373924228747929,0.282013907936226,0.513746953526676,0.291674765105816,0.538273748280305,0.288578116425395,0.450426035502959,0.346595857988166
2153,0.373922547463365,0.282028698158893,0.513780981166839,0.291682508562976,0.538299541620361,0.288593355322272,0.450426035502959,0.346595857988166
2154,0.373902370629696,0.28204933499389,0.513808906829896,0.29169844074141,0.538335240266211,0.288598961168127,0.450426035502959,0.346595857988166
2155,0.37388081590532,0.282082529854053,0.513826336143201,0.291724475935556,0.538360643529944,0.288615128644511,0.450426035502959,0.346595857988166
2156,0.37385660648878,0.28210659148727,0.513857225746194,0.291741582327707,0.538399648033564,0.288623759286019,0.45036,0.346954705882353
2157,0.373855864132782,0.282123419762866,0.513891185600638,0.29175995742566,0.538425174707378,0.288646549427423,0.45036,0.346954705882353
2158,0.373830585655838,0.282154050954902,0.513928495100374,0.291757357498157,0.538448761422841,0.288669368098441,0.45036,0.346954705882353
2159,0.373822679068356,0.282167551724645,0.513954811543144,0.29177506836188,0.538473599836791,0.288688356150211,0.45036,0.346954705882353
2160,0.373807956765802,0.282188254838301,0.51398951176211,0.291783280708463,0.538513674783774,0.288695079894045,0.45036,0.346954705882353
2161,0.373795016777269,0.282210458300752,0.514021830099899,0.291803801951126,0.53854401709069,0.288709502702588,0.450309356725146,0.34729649122807
2162,0.373769419781996,0.282242771587335,0.514039285449996,0.291826665495728,0.538573629804924,0.288728989105436,0.450309356725146,0.34729649122807
2163,0.373744979534218,0.282254873525655,0.514068686629524,0.291844849170387,0.538596976674648,0.288736274159325,0.450309356725146,0.34729649122807
2164,0.373713237411534,0.282290677625487,0.514090916630618,0.291863172465929,0.538620025875468,0.288755689370194,0.450309356725146,0.34729649122807
2165,0.373707030918775,0.282314919838835,0.514120931565578,0.291882920496172,0.538646834908214,0.288765565023613,0.450309356725146,0.34729649122807
2166,0.373695231445401,0.282340329112254,0.514153296280091,0.291878829581193,0.538680666691335,0.288775521427241,0.450209302325581,0.347667441860465
2167,0.373685458242028,0.282348696120477,0.514189372644993,0.291887512723851,0.538715011926963,0.288780425259224,0.450209302325581,0.347667441860465
2168,0.373680828331878,0.282386971217326,0.514217337361594,0.291901013224289,0.538748751865922,0.288785400753169,0.450209302325581,0.347667441860465
2169,0.373662358021038,0.282404943454075,0.514236572019912,0.291918819657431,0.538783020916841,0.288800981167226,0.450209302325581,0.347667441860465
2170,0.373638935743791,0.282447928779141,0.51427239452744,0.291930561235743,0.538806576748939,0.288818381776396,0.450209302325581,0.347667441860465
2171,0.373629582473186,0.282470127555548,0.51430591338035,0.291951369275725,0.538828558204039,0.28882666358813,0.450142196531792,0.348012138728324
2172,0.37360956556705,0.282494661809802,0.514346069518294,0.291959497697947,0.538843763286085,0.28884031399575,0.450142196531792,0.348012138728324
2173,0.373594928048148,0.282522365052873,0.514372962493843,0.291977139300985,0.538865650475777,0.288852845352106,0.450142196531792,0.348012138728324
2174,0.373559129097773,0.28255142248386,0.514403496913034,0.291981852348123,0.538897155097364,0.288861071810334,0.450142196531792,0.348012138728324
2175,0.373533606474242,0.282568546745456,0.514428556085571,0.291991511898956,0.538932986354889,0.288874705676234,0.450142196531792,0.348012138728324
2176,0.373533470517477,0.28259968982809,0.514442446270011,0.292016561251462,0.538954975006384,0.288890219446648,0.450079885057471,0.348365517241379
2177,0.373516845177076,0.282632160557192,0.514485754669816,0.292014946413152,0.538981948214466,0.288906014377146,0.450079885057471,0.348365517241379
2178,0.373488863118964,0.282662882013955,0.514526704425803,0.29201882884101,0.539008154197393,0.288917562285062,0.450079885057471,0.348365517241379
2179,0.373479195355447,0.282679143370758,0.514554917441927,0.292030157078196,0.539038118547977,0.288932129517796,0.450079885057471,0.348365517241379
2180,0.373455102449327,0.282708816862259,0.51457251346009,0.292053955769843,0.539066059755135,0.288944482704081,0.450079885057471,0.348365517241379
2181,0.373437069513779,0.282736315575682,0.514601103679273,0.292061315411549,0.539107609891643,0.288954667736865,0.450031428571429,0.348696571428572
2182,0.373396723201332,0.282760769944599,0.514624415526836,0.292076061436523,0.53913344251566,0.288975141255141,0.450031428571429,0.348696571428572
2183,0.373381356135073,0.282772476301582,0.514672424605025,0.29208228535929,0.539154048755665,0.288984633120567,0.450031428571429,0.348696571428572
2184,0.373374392942096,0.282786908552649,0.514702878408437,0.292096307300396,0.539174782597337,0.289002892677584,0.450031428571429,0.348696571428572
2185,0.373358788135879,0.282806901521646,0.514730182446353,0.292105032488309,0.53920096112445,0.289014522517689,0.450031428571429,0.348696571428572
2186,0.373358278749204,0.282832453001104,0.514758589308482,0.292103248948567,0.539228877553271,0.289029487574951,0.450016477272728,0.348999431818182
2187,0.373325206251942,0.282859761227403,0.514786507951867,0.292117426726864,0.53926582030944,0.289036107838492,0.450016477272728,0.348999431818182
2188,0.373304196602939,0.282896035604499,0.514808041856986,0.292136737274268,0.539298084210129,0.289041595970116,0.450016477272728,0.348999431818182
2189,0.373274920851178,0.282918364442776,0.514840046656194,0.292142062249203,0.53932990323456,0.289057125495581,0.450016477272728,0.348999431818182
2190,0.373269771984772,0.282933147688559,0.514864090054954,0.292166769332062,0.539352954007896,0.289067447367013,0.450016477272728,0.348999431818182
2191,0.373247000099779,0.282955878183039,0.514893755446644,0.292180267260924,0.539373102651223,0.289083613285248,0.449948587570622,0.349332203389831
2192,0.373224648477277,0.282989533018885,0.514921516695163,0.292191802665394,0.539396254906804,0.289094314409327,0.449948587570622,0.349332203389831
2193,0.373208666393417,0.283007125174956,0.514947520911336,0.292200056804806,0.539435720734902,0.289098150919896,0.449948587570622,0.349332203389831
2194,0.373189611269605,0.283026817675354,0.514968692271804,0.292219859577288,0.539470165712116,0.28910343318612,0.449948587570622,0.349332203389831
2195,0.373169918263917,0.283053318871359,0.515004864247662,0.292226724829693,0.539504493468748,0.289112208760457,0.449948587570622,0.349332203389831
2196,0.373159936261453,0.283073872417201,0.515031132523988,0.292238050521925,0.539527862217753,0.289122480391706,0.449918539325843,0.349643258426966
2197,0.373145224452,0.283103492480042,0.515059940801382,0.292257471614771,0.539549686637295,0.289135337271676,0.449918539325843,0.349643258426966
2198,0.373131161021611,0.283118219936697,0.515084520403294,0.292273103553543,0.539582355040539,0.289137918301684,0.449918539325843,0.349643258426966
2199,0.373102738565601,0.283146084599028,0.515107295058882,0.292291037012725,0.539614406157749,0.289148574579436,0.449918539325843,0.349643258426966
2200,0.37306625719001,0.283167814977325,0.51513426214216,0.292298392633343,0.539640379483856,0.289158355162362,0.449918539325843,0.349643258426966
2201,0.373033064411269,0.283202413059421,0.515160151611842,0.292310878446315,0.539662803923462,0.289174185549887,0.449851955307263,0.349981005586592
2202,0.37302024549018,0.283229119774905,0.515190282504473,0.292329444824061,0.539695359091585,0.289186616361763,0.449851955307263,0.349981005586592
2203,0.373001463267881,0.283257922813424,0.515217257656875,0.292342722787733,0.539726929104997,0.289199829893528,0.449851955307263,0.349981005586592
2204,0.372974598065685,0.283283098438674,0.515240830355908,0.292359738239427,0.539754401802683,0.289206403334657,0.449851955307263,0.349981005586592
2205,0.372961075512374,0.283306386011376,0.515267671052718,0.292381971428253,0.539775986273022,0.289218475084321,0.449851955307263,0.349981005586592
2206,0.372939430083615,0.283327959393599,0.515291024514294,0.292394835411266,0.539807214353658,0.28922919451745,0.449780555555556,0.350332222222222
2207,0.372922184285241,0.283353917653141,0.515320135092814,0.292409962054083,0.539835250448648,0.28923531830587,0.449780555555556,0.350332222222222
2208,0.372904187309819,0.283374283625213,0.51535592684096,0.292424535922164,0.539871165835738,0.289239191854888,0.449780555555556,0.350332222222222
2209,0.37288332823677,0.283401738192027,0.515373593100453,0.292451846244754,0.539900360688697,0.289245771642139,0.449780555555556,0.350332222222222
2210,0.372869027710295,0.283423861293992,0.515395019995157,0.292469005480729,0.539924240453609,0.289258410615691,0.449780555555556,0.350332222222222
2211,0.372865470183254,0.283439960712385,0.515417497769327,0.292482508374764,0.539944971247135,0.289273008642162,0.449758011049724,0.350654143646409
2212,0.372835843972753,0.283481598736941,0.515442665233923,0.292498192669228,0.539969537988256,0.289295122733941,0.449758011049724,0.350654143646409
2213,0.372828079756624,0.283504705697818,0.515468607609903,0.292519267982062,0.53999168519463,0.289312019701137,0.449758011049724,0.350654143646409
2214,0.372790564427874,0.283549337909291,0.51549515410009,0.292532125909417,0.540024909275227,0.289315134407973,0.449758011049724,0.350654143646409
2215,0.372775016539658,0.283572711070061,0.515531087375594,0.292534659745437,0.54004495043264,0.289336989711997,0.449758011049724,0.350654143646409
2216,0.372749607781065,0.28360113021986,0.515565124868443,0.292550724757296,0.54007704452994,0.289346377971617,0.449706593406593,0.350981318681319
2217,0.372714801906913,0.283653032415465,0.515591627242051,0.29257012294603,0.540102671241061,0.289360112246774,0.449706593406593,0.350981318681319
2218,0.372685811053979,0.283675948708095,0.515630134728984,0.292565515173607,0.540122915997089,0.289368262723082,0.449706593406593,0.350981318681319
2219,0.37266660057982,0.28369597857253,0.515663832744989,0.29256887646744,0.540146312796655,0.28938699986904,0.449706593406593,0.350981318681319
2220,0.372632767076146,0.283710227053354,0.515689538569065,0.292585555863785,0.540177366885683,0.289397254187776,0.449706593406593,0.350981318681319
2221,0.37261404939266,0.283732953563919,0.5157069030398,0.292607578846752,0.540217388784712,0.289401204336899,0.449707103825137,0.351256284153006
2222,0.372591233626908,0.283762873753554,0.515752906939681,0.292608180585295,0.540235348319408,0.289410070575636,0.449707103825137,0.351256284153006
2223,0.372580015105575,0.28377761048798,0.515775522413693,0.292621544541017,0.540265004560077,0.289416901783758,0.449707103825137,0.351256284153006
2224,0.372564905651543,0.283802355157499,0.515802261684702,0.292634212279204,0.540277971722623,0.289439863678219,0.449707103825137,0.351256284153006
2225,0.372561069995405,0.28383159245498,0.515821676142245,0.292652385080644,0.540299313327844,0.289454543370003,0.449707103825137,0.351256284153006
2226,0.372543803706362,0.283844678941058,0.515846896213322,0.292672136054235,0.540332774038112,0.289474284697861,0.449666304347826,0.351575
2227,0.37253007466866,0.283871503534243,0.515871990243348,0.292682276442165,0.540359269167139,0.289487216231829,0.449666304347826,0.351575
2228,0.372493297118176,0.283907594804232,0.51590723188183,0.292691345937904,0.54039458064363,0.289497247173846,0.449666304347826,0.351575
2229,0.372479118794477,0.283929943140224,0.515943762465782,0.292694661466093,0.540413796734102,0.2895162834345,0.449666304347826,0.351575
2230,0.372459714745581,0.283949500609468,0.515979853428403,0.292694050239197,0.540429218739027,0.289538031549976,0.449666304347826,0.351575
2231,0.372427756665871,0.283989650149189,0.516008242290797,0.292699172605307,0.540453465144468,0.289550869860418,0.449595675675676,0.351921081081081
2232,0.372402509885592,0.284013243364279,0.51603624424099,0.292711383160026,0.540483821679093,0.289567506264762,0.449595675675676,0.351921081081081
2233,0.372392772978325,0.284041627238363,0.516064205679889,0.292727617867271,0.540521457322497,0.289562899770371,0.449595675675676,0.351921081081081
2234,0.372380547408525,0.284064598305689,0.516089106151199,0.29274729581058,0.54054913761217,0.289571200927509,0.449595675675676,0.351921081081081
2235,0.372352224849118,0.284082499604289,0.516105279885808,0.292776846174266,0.540563117577198,0.289592098515663,0.449595675675676,0.351921081081081
2236,0.372324503023209,0.284105076240077,0.516131216360645,0.292786972040852,0.540582860419038,0.289604124975459,0.44960376344086,0.352208064516129
2237,0.372293288699967,0.284143573853356,0.516140480969613,0.292809067189603,0.540610094737659,0.28961239330352,0.44960376344086,0.352208064516129
2238,0.372271647558508,0.284175515130858,0.516171525458194,0.292816603076617,0.540632890771462,0.289634021457367,0.44960376344086,0.352208064516129
2239,0.372252978692743,0.284202219233175,0.5161892297462,0.29283777680113,0.540658348526507,0.289651051986218,0.44960376344086,0.352208064516129
2240,0.372218688530008,0.284225660437534,0.516215744183703,0.29285692554434,0.540682542322466,0.289664703302513,0.44960376344086,0.352208064516129
2241,0.372213699001401,0.284234275448543,0.516237082293796,0.292886395420587,0.540716503890573,0.289674820008502,0.449618181818181,0.352504278074866
2242,0.372180440828546,0.28426384544284,0.516246592067986,0.292914308959197,0.540748169525087,0.289679461404153,0.449618181818181,0.352504278074866
2243,0.372154909001667,0.284292510475588,0.516272136249988,0.292933939340409,0.54076756884009,0.289691080128765,0.449618181818181,0.352504278074866
2244,0.372148798262823,0.284308173040395,0.516298015809025,0.292949794436489,0.540788365120093,0.289704435186396,0.449618181818181,0.352504278074866
2245,0.372137697846048,0.28434361707996,0.516328209575246,0.292962155055418,0.540815583480651,0.289716871906713,0.449618181818181,0.352504278074866
2246,0.372106339696855,0.284385271736188,0.516349672629406,0.292980275607465,0.540832216122366,0.289735031934435,0.449627127659574,0.352793617021276
2247,0.372088025318601,0.284396431636332,0.516372765533214,0.292990053090168,0.540862937266757,0.289739872144853,0.449627127659574,0.352793617021276
2248,0.372078142296222,0.284426799993821,0.516405693318279,0.292997590303236,0.540883313245498,0.289758075234707,0.449627127659574,0.352793617021276
2249,0.372061105498843,0.284456979874395,0.51643084763252,0.293016092312467,0.540908232072534,0.289769897888139,0.449627127659574,0.352793617021276
2250,0.37203839932322,0.284490551464713,0.516467386725729,0.293019266700852,0.540935162507482,0.289788600667009,0.449627127659574,0.352793617021276
2251,0.372019030275811,0.284505872875071,0.516489277190743,0.293023227523607,0.540968537413113,0.28980202973906,0.449576190476191,0.353121164021164
2252,0.37199372434623,0.284525857373746,0.516518877975966,0.293041228538234,0.54099518863683,0.289811266100923,0.449576190476191,0.353121164021164
2253,0.371947367806917,0.284571142792182,0.516541896318418,0.293055075021922,0.541016006104892,0.289827627984048,0.449576190476191,0.353121164021164
2254,0.371937156077725,0.284592986810794,0.516567765178831,0.293075107947888,0.541043615586896,0.289834693158464,0.449576190476191,0.353121164021164
2255,0.371889651959446,0.28461985060537,0.516584996965265,0.293096639215298,0.541059459262093,0.289849853883236,0.449576190476191,0.353121164021164
2256,0.371882921389163,0.284636798775063,0.516600171411563,0.293118971656591,0.541082612384122,0.289853712520393,0.449609473684211,0.353385789473684
2257,0.371865643334639,0.284652317785325,0.516630435907172,0.29312352768286,0.541105979531613,0.289864052055899,0.449609473684211,0.353385789473684
2258,0.371841101258806,0.284680765565272,0.516645442892463,0.293141995767791,0.541128300688475,0.289876935236086,0.449609473684211,0.353385789473684
2259,0.371812792819168,0.284708212494658,0.516670848868799,0.293165368433064,0.541158708934813,0.289880140406211,0.449609473684211,0.353385789473684
2260,0.371797418306363,0.284731623033952,0.516694420069739,0.293177941843581,0.541192289438932,0.289882444179169,0.449609473684211,0.353385789473684
2261,0.371783382168274,0.284742792585106,0.516714166650528,0.293200374642012,0.541206349166386,0.289908530503706,0.449578010471204,0.353728795811518
2262,0.371759116043953,0.284769424567179,0.516749665948711,0.293207172314732,0.541234227512426,0.289917929728053,0.449578010471204,0.353728795811518
2263,0.371745536739781,0.284790846452766,0.51678110721427,0.293209997109125,0.54126126022227,0.28993192311947,0.449578010471204,0.353728795811518
2264,0.371728905423146,0.284810552042415,0.516803280378627,0.293224199188174,0.541284620678618,0.289941265743196,0.449578010471204,0.353728795811518
2265,0.371706204978996,0.284833993515772,0.516842258253936,0.293228342013091,0.541305486507862,0.28995817947154,0.449578010471204,0.353728795811518
2266,0.371702971188108,0.284856090060104,0.516866823029998,0.293249199606545,0.54133296452761,0.289958066121749,0.449522395833333,0.354067708333333
2267,0.371664617514356,0.284890404976321,0.516899066071046,0.293259081059028,0.541357969528261,0.289962821174529,0.449522395833333,0.354067708333333
2268,0.371642831762311,0.284913790944905,0.516923476819336,0.2932773563544,0.541374056082383,0.289983242901062,0.449522395833333,0.354067708333333
2269,0.371627271656767,0.284932393263241,0.516952873378685,0.293293400991356,0.541409777852657,0.289989712103663,0.449522395833333,0.354067708333333
2270,0.371616502046601,0.284958892260445,0.516982485373313,0.293304659530759,0.541434000696233,0.290006982606297,0.449522395833333,0.354067708333333
2271,0.371595872140099,0.284990584741694,0.517006262843299,0.293324230475803,0.54146155608352,0.290013653317205,0.44949585492228,0.354369430051814
2272,0.371574589281728,0.285015421778891,0.517026318752166,0.293333809656351,0.541481730219911,0.29002634522261,0.44949585492228,0.354369430051814
2273,0.371553122570228,0.285039660566405,0.517055544927722,0.293351413398255,0.541495582398392,0.290041642967244,0.44949585492228,0.354369430051814
2274,0.371530584498529,0.285051054453925,0.517075220748321,0.293372724457126,0.541521190104782,0.290051651628961,0.44949585492228,0.354369430051814
2275,0.371515870895527,0.285068535695864,0.517106118646121,0.293382758820804,0.541541127095251,0.290067771194141,0.44949585492228,0.354369430051814
2276,0.371497115361071,0.285094039234277,0.517122520568917,0.293398104264497,0.541572149586123,0.290077510723999,0.449479896907217,0.354676288659794
2277,0.37146359425417,0.285129503360752,0.517157656341769,0.293406420799338,0.541599360540781,0.29009222773307,0.449479896907217,0.354676288659794
2278,0.371434816407379,0.285150804412385,0.517174427577401,0.293422719745084,0.541618382416161,0.29010881075195,0.449479896907217,0.354676288659794
2279,0.371405146774757,0.285179625279958,0.517205007862346,0.293425347665517,0.54164639731549,0.290118101742747,0.449479896907217,0.354676288659794
2280,0.371364595497472,0.285211978691518,0.5172236628649,0.293445813876577,0.541665150177173,0.290128453138867,0.449479896907217,0.354676288659794
2281,0.371348654480038,0.285242087907028,0.517249842554043,0.293463729179177,0.541694619138296,0.290136601429831,0.449485128205128,0.354965641025641
2282,0.371334027458212,0.285264670079272,0.517269564132725,0.293476138533824,0.541713825404106,0.290145660340425,0.449485128205128,0.354965641025641
2283,0.371302813771753,0.28529474984429,0.5173028768908,0.293478410688757,0.541729855559981,0.290156213600811,0.449485128205128,0.354965641025641
2284,0.371276307869254,0.285325107742815,0.517338335871041,0.29348659515805,0.541751331142307,0.290163465027115,0.449485128205128,0.354965641025641
2285,0.371259592392946,0.285345149071025,0.517377027059236,0.293492711392317,0.541767189515963,0.290188101681831,0.449485128205128,0.354965641025641
2286,0.371233886650003,0.285369051011609,0.517390127901174,0.293512227178461,0.541789617766222,0.290199658622606,0.449463775510204,0.355276020408163
2287,0.371227627955909,0.285393204326204,0.517410006979432,0.293532832245153,0.541814586337294,0.290215015838045,0.449463775510204,0.355276020408163
2288,0.371212665408414,0.285425518562284,0.517433308745489,0.293552256336427,0.541841622052233,0.290229001917306,0.449463775510204,0.355276020408163
2289,0.371214721756609,0.285443833656252,0.517452739837941,0.293574306343072,0.541873965166143,0.290237177504536,0.449463775510204,0.355276020408163
2290,0.371202217610948,0.285464916789177,0.517486277420606,0.293580864556446,0.541898214994078,0.290249152570323,0.449463775510204,0.355276020408163
2291,0.371184936938632,0.285490253615978,0.517510936755346,0.293592946429311,0.541924232111592,0.290259679601749,0.449439593908629,0.355584771573604
2292,0.371167299081267,0.285515353214095,0.517529637078132,0.293611372920987,0.541950596681324,0.290269702279679,0.449439593908629,0.355584771573604
2293,0.371140118890035,0.285546235304837,0.517550517871032,0.293621609355708,0.541974594096867,0.29028142314818,0.449439593908629,0.355584771573604
2294,0.371106228205543,0.28556717190214,0.517572001524402,0.29363055882194,0.541998188037628,0.290295486294111,0.449439593908629,0.355584771573604
2295,0.371085641508067,0.285590303648263,0.517594111768394,0.293651966983173,0.542018613821541,0.290311839090889,0.449439593908629,0.355584771573604
2296,0.371058230680029,0.285604158411861,0.517622039399389,0.293668914796008,0.54204851869975,0.290322918278394,0.449448484848485,0.355878787878788
2297,0.371036395930961,0.285629212944682,0.517638327685166,0.293685067692958,0.542065616344302,0.290342957754943,0.449448484848485,0.355878787878788
2298,0.371024251142694,0.285658864218313,0.517649452659055,0.293711233844276,0.542087403270468,0.290355992449026,0.449448484848485,0.355878787878788
2299,0.371012621696446,0.285675078455602,0.517676158196456,0.293723429339409,0.542107611131507,0.290369269377103,0.449448484848485,0.355878787878788
2300,0.370989639001733,0.285692006455959,0.517699470345277,0.293744936811922,0.542120207961625,0.29038541028759,0.449448484848485,0.355878787878788
2301,0.370975136185631,0.285716006435197,0.517722612180827,0.293753469972066,0.542134076314647,0.29039775024196,0.449410552763819,0.356211055276382
2302,0.370941963284311,0.285749761467676,0.517750148576631,0.293764408050536,0.542159901090065,0.290405028889168,0.449410552763819,0.356211055276382
2303,0.370926690066201,0.285778377261129,0.517761227042379,0.293787134263435,0.542190918598036,0.290409047325042,0.449410552763819,0.356211055276382
2304,0.370903317990509,0.285797536093262,0.517780214596415,0.293808053104088,0.542206852911295,0.290432582363134,0.449410552763819,0.356211055276382
2305,0.370891888457354,0.285832761474751,0.517799456794525,0.293822719962761,0.542227737369253,0.290440963884252,0.449410552763819,0.356211055276382
2306,0.370866467881319,0.285863809653392,0.517822480145642,0.293836061355915,0.542249105616385,0.290447596195097,0.449459,0.356471
2307,0.370849539440495,0.285894287609654,0.517847380619538,0.293855002635687,0.542270239261544,0.29045303181604,0.449459,0.356471
2308,0.3708362506379,0.285917685580475,0.517872544870157,0.293855270375036,0.54228676279231,0.290471422368751,0.449459,0.356471
2309,0.370834690725235,0.285936516913021,0.517891697692528,0.293879741936613,0.542306753223091,0.290482584079391,0.449459,0.356471
2310,0.370815002486978,0.28596429294573,0.517915717869774,0.29388993035716,0.542321568725095,0.290492340380466,0.449459,0.356471
2311,0.370792975230219,0.285978377433854,0.517941017378908,0.293899053364986,0.542354422196891,0.290502670378091,0.449489552238806,0.356744278606965
2312,0.370788164016797,0.285985062269126,0.517958864019891,0.293919074140398,0.542369794161913,0.290517440883853,0.449489552238806,0.356744278606965
2313,0.370755853604685,0.286012427820278,0.517977939147921,0.29393040871697,0.542387876320573,0.290537662367985,0.449489552238806,0.356744278606965
2314,0.370729483387348,0.286043988769302,0.518015752410249,0.29393598359251,0.54240191533872,0.290550720669205,0.449489552238806,0.356744278606965
2315,0.370717076782055,0.28606144572695,0.518050871394432,0.293939107799188,0.542425414860723,0.290566447973838,0.449489552238806,0.356744278606965
2316,0.370685710005853,0.286086488589665,0.51807761401885,0.293944055944927,0.542439324122368,0.290576291767344,0.449487128712871,0.357053465346534
2317,0.370653423235841,0.286117841404388,0.518102346777247,0.293954638021975,0.5424582459514,0.29059416081297,0.449487128712871,0.357053465346534
2318,0.370632283352074,0.286149899432333,0.518130939585127,0.293972877543278,0.542483741855389,0.290602862960863,0.449487128712871,0.357053465346534
2319,0.370613917436307,0.286176523652714,0.518151569257132,0.293986511225997,0.542507559276632,0.290606412514878,0.449487128712871,0.357053465346534
2320,0.370599867615748,0.286190910713022,0.518171157794415,0.29400182313586,0.542526089985346,0.290623329849609,0.449487128712871,0.357053465346534
2321,0.370577695401266,0.286212451321829,0.518187674276346,0.294028273743302,0.542544976241275,0.290637300770372,0.449498522167488,0.357358620689655
2322,0.370561310517868,0.286247528285214,0.518202414862085,0.294049003672978,0.542569867836918,0.290647812749445,0.449498522167488,0.357358620689655
2323,0.370548283081067,0.286269987471255,0.51822813637652,0.294061879338289,0.542594652499164,0.290661294519644,0.449498522167488,0.357358620689655
2324,0.370525970233788,0.286305698335971,0.51824678527287,0.294076716077225,0.542609958202513,0.290676424452002,0.449498522167488,0.357358620689655
2325,0.370517001000863,0.286331646653577,0.518263262814921,0.294089859395877,0.542626188490788,0.290692696440892,0.449498522167488,0.357358620689655
2326,0.370497749938239,0.286353380761025,0.518294520436081,0.294096533245627,0.542649632260475,0.290698215092015,0.449478921568627,0.357675980392157
2327,0.370473086316837,0.286393694366208,0.518314798700412,0.294115796321018,0.542672488430288,0.290713530711013,0.449478921568627,0.357675980392157
2328,0.370438006150973,0.286419198686654,0.518340616434211,0.29412320371603,0.542703082585901,0.290717053916649,0.449478921568627,0.357675980392157
2329,0.370427339973388,0.286438630002935,0.518354996943665,0.294146767765664,0.542724257306617,0.290727808327231,0.449478921568627,0.357675980392157
2330,0.37041851857271,0.286456452356146,0.518384812876515,0.294157080217197,0.542742393416824,0.290741710529206,0.449478921568627,0.357675980392157
2331,0.370411903577059,0.28647124740894,0.518408275152062,0.294172774959119,0.542760369646983,0.290753482421173,0.449498536585366,0.357951707317073
2332,0.370395303490285,0.286493375473636,0.518433307205113,0.294178801545435,0.54277664623166,0.290766796261542,0.449498536585366,0.357951707317073
2333,0.370372233791735,0.286512206704425,0.518475738188835,0.294180951504721,0.54280453893835,0.290769343116901,0.449498536585366,0.357951707317073
2334,0.370353794768042,0.286541521681959,0.518490675401058,0.294206666763655,0.542829517953466,0.290780812171143,0.449498536585366,0.357951707317073
2335,0.370329654821279,0.286558291593333,0.518520381696084,0.294216377037902,0.542849974998348,0.290789365068113,0.449498536585366,0.357951707317073
2336,0.37030755687261,0.286584928141304,0.518545497982117,0.294229626345853,0.542863101598574,0.290804529972302,0.449534951456311,0.358234466019418
2337,0.370285914586678,0.286619119811175,0.518570162287849,0.294237704040224,0.54288717421997,0.290811243026692,0.449534951456311,0.358234466019418
2338,0.370281158884736,0.286637614761928,0.518579480553579,0.294265988090927,0.542906207785096,0.290823623279837,0.449534951456311,0.358234466019418
2339,0.370275616842119,0.286654306729949,0.518606314340636,0.294268438169822,0.542916790374007,0.290837351952244,0.449534951456311,0.358234466019418
2340,0.370254032177768,0.286677801666465,0.518632220458674,0.294270067723831,0.542939954347131,0.290847981330381,0.449534951456311,0.358234466019418
2341,0.370227867075238,0.286698816372551,0.518672975461139,0.294272844782711,0.542958834686172,0.290864011495188,0.449583574879227,0.358496618357488
2342,0.370208436564413,0.286725214724625,0.518697428326855,0.294283003882127,0.542985809013829,0.290873614205005,0.449583574879227,0.358496618357488
2343,0.370191155815891,0.286752303380293,0.518717627460922,0.294302343845605,0.543007112467054,0.290886125697979,0.449583574879227,0.358496618357488
2344,0.370182692439605,0.28677428525409,0.518743490199152,0.294310999021211,0.543035353039066,0.290893964208108,0.449583574879227,0.358496618357488
2345,0.370158876981822,0.286825174915091,0.518761958128628,0.29431774167954,0.543053578816649,0.290910699136895,0.449583574879227,0.358496618357488
2346,0.370140612092037,0.286855520165218,0.518782903584369,0.294333323125726,0.543070794276624,0.290923296702886,0.449555769230769,0.358820192307692
2347,0.370121620147692,0.28688426645946,0.518795825866414,0.294351176086215,0.54309469297007,0.290933138418939,0.449555769230769,0.358820192307692
2348,0.370083158912299,0.286913927067332,0.518810909498423,0.294368267429862,0.543117769922731,0.290946187471988,0.449555769230769,0.358820192307692
2349,0.370055851999147,0.286947985629571,0.518833986400919,0.294379152505327,0.54314643795392,0.290950046049531,0.449555769230769,0.358820192307692
2350,0.370038420626375,0.286969688517142,0.518868973820549,0.294383365421231,0.543169914651957,0.290953598870567,0.449555769230769,0.358820192307692
2351,0.370018414673816,0.286988652828846,0.518892558708957,0.294393109431048,0.543183693030561,0.29097135106166,0.449563157894737,0.359123444976077
2352,0.369996722940792,0.287019751812645,0.518918303796624,0.294401521652567,0.543201564245986,0.290978725450021,0.449563157894737,0.359123444976077
2353,0.369978827571915,0.287035039025626,0.518951447640385,0.294402910243017,0.543218769383927,0.290989006628302,0.449563157894737,0.359123444976077
2354,0.369965122961514,0.28705184535155,0.518966222132511,0.294418796586507,0.543241482500921,0.290997658723463,0.449563157894737,0.359123444976077
2355,0.369949370078709,0.287079522218851,0.518983366818813,0.294441032531851,0.543259199392772,0.291006838872779,0.449563157894737,0.359123444976077
2356,0.369920231700813,0.287113657919124,0.51900018785522,0.294458791901841,0.543274657150839,0.29102335751341,0.449550476190476,0.359422380952381
2357,0.369908938816299,0.287130959671969,0.519025989117193,0.294466013301098,0.54329494766013,0.291033421519779,0.449550476190476,0.359422380952381
2358,0.369894253154393,0.287144239003002,0.519039083725842,0.294483680029417,0.543318667578841,0.291038634101706,0.449550476190476,0.359422380952381
2359,0.369889632357902,0.287156392867315,0.519071467943578,0.294486189866239,0.543342766393795,0.291049192080182,0.449550476190476,0.359422380952381
2360,0.3698745002725,0.287178123918889,0.519077000547872,0.294508424500409,0.543356563004038,0.291059962365967,0.449550476190476,0.359422380952381
2361,0.369867332837069,0.287192713727505,0.519096454162278,0.294517543452522,0.5433687032094,0.291075631308135,0.449529383886256,0.359745971563981
2362,0.369851804728577,0.287218229595343,0.519121797351387,0.294530930180368,0.543387240176166,0.291093413929901,0.449529383886256,0.359745971563981
2363,0.369842262074168,0.287240126346794,0.519146375162869,0.294536014792666,0.543411405487296,0.291096315147607,0.449529383886256,0.359745971563981
2364,0.369817412062319,0.287275051743152,0.519167713915762,0.29454787692061,0.543427767404803,0.291105324051431,0.449529383886256,0.359745971563981
2365,0.369790581507885,0.287306093130554,0.519193110096581,0.294552658140093,0.543450649572864,0.291117349535414,0.449529383886256,0.359745971563981
2366,0.369768876456904,0.287339095540162,0.519213900587568,0.294565048474916,0.543466238953646,0.291131451277986,0.449569811320755,0.360016509433962
2367,0.369744348331816,0.287368684753303,0.519232187564449,0.294578553623297,0.543478380396419,0.291138129984112,0.449569811320755,0.360016509433962
2368,0.369723836706188,0.287387138610283,0.519251399886944,0.294589541702191,0.543503912096875,0.291144647012226,0.449569811320755,0.360016509433962
2369,0.369694441831883,0.287418108762464,0.51927718547304,0.294602940431778,0.543523850579223,0.291156595512246,0.449569811320755,0.360016509433962
2370,0.369674907914209,0.287444867241944,0.519309153593216,0.294608900391368,0.543545918158281,0.291163949466006,0.449569811320755,0.360016509433962
2371,0.369650679830606,0.287477576979983,0.519335792231476,0.294613293072164,0.543565581642546,0.291173005841123,0.449553521126761,0.360329107981221
2372,0.369626802917418,0.287505915660741,0.519361190906419,0.294629635344868,0.543576575158722,0.291193719020259,0.449553521126761,0.360329107981221
2373,0.369614804555207,0.287521531562624,0.519387531099859,0.294641731263108,0.543592050230669,0.291214026191173,0.449553521126761,0.360329107981221
2374,0.369601138060212,0.287542359159153,0.519409450780466,0.294650370814397,0.543612954088284,0.291213317291999,0.449553521126761,0.360329107981221
2375,0.369590410426118,0.287569334003212,0.519433842304863,0.29465746779201,0.543636954768493,0.291226183421152,0.449553521126761,0.360329107981221
2376,0.369574259085279,0.287594560516468,0.519445407842545,0.294682294434776,0.543657511884592,0.291238721912521,0.449577570093458,0.360596261682243
2377,0.369559703105102,0.287618010055743,0.519461644266478,0.294694222817181,0.543675506922139,0.29124777529123,0.449577570093458,0.360596261682243
2378,0.369538741681702,0.287646159605086,0.519479633581457,0.294700229240936,0.543699566083889,0.291261667177721,0.449577570093458,0.360596261682243
2379,0.369528491728736,0.287670893301569,0.519508088232542,0.294705984528683,0.543717883842753,0.29127928115221,0.449577570093458,0.360596261682243
2380,0.369519350725051,0.287695467482296,0.51952769698118,0.294721915613497,0.543735554795689,0.291283850023799,0.449577570093458,0.360596261682243
2381,0.369501828441899,0.287717506456217,0.519555453813814,0.294731219726384,0.543756250491305,0.291292754791589,0.449613488372093,0.360867906976744
2382,0.369481471111529,0.287740610958868,0.519560413633451,0.294756090218529,0.543772199435865,0.291307288816835,0.449613488372093,0.360867906976744
2383,0.369452593131553,0.287772976640739,0.51958250080528,0.294760772961789,0.543792628826397,0.291317076403746,0.449613488372093,0.360867906976744
2384,0.36944545370996,0.287782083921248,0.519607532627261,0.294766963904593,0.543805006689953,0.291335106110736,0.449613488372093,0.360867906976744
2385,0.369423071691887,0.287806031919759,0.51962259835737,0.294776019759203,0.543824757119862,0.291347188462708,0.449613488372093,0.360867906976744
2386,0.369395515347151,0.287833561494275,0.519647281063175,0.294787522582825,0.543841061852073,0.291356880183324,0.449649074074074,0.361153240740741
2387,0.36937026051417,0.287861022950248,0.519667358773571,0.294797084205979,0.543862548596329,0.291367446597268,0.449649074074074,0.361153240740741
2388,0.369351885659164,0.287889910878736,0.519692158744731,0.294809256052897,0.543880804129927,0.291374331473203,0.449649074074074,0.361153240740741
2389,0.369330743670558,0.287917174974246,0.519711468691106,0.294819246745782,0.543897460247712,0.291384523859935,0.449649074074074,0.361153240740741
2390,0.369312063556118,0.287941522221999,0.519731481756887,0.294834384280543,0.543922674573115,0.291388232875549,0.449649074074074,0.361153240740741
2391,0.369297521477935,0.287973853764909,0.519761162870298,0.294843268852151,0.543943001838409,0.291398479548012,0.449638709677419,0.361466359447005
2392,0.369273172049411,0.287991398526742,0.519770347272918,0.294859122454352,0.543964115634017,0.291407314446261,0.449638709677419,0.361466359447005
2393,0.36926098158978,0.288010612011065,0.519803979241034,0.294863451977702,0.543980883474212,0.291418776714856,0.449638709677419,0.361466359447005
2394,0.369231937039067,0.288044836888262,0.519820824322823,0.294877740590858,0.544001903563456,0.291425104517949,0.449638709677419,0.361466359447005
2395,0.369220270311915,0.288065077567668,0.51982813069835,0.294893789073302,0.544018841433841,0.291442327673955,0.449638709677419,0.361466359447005
2396,0.369210773462461,0.288087168193719,0.519856694767974,0.2948978092081,0.544032986628362,0.291452795684117,0.449649082568807,0.361751834862385
2397,0.369181985756053,0.288126539828346,0.519868915406605,0.294918877086436,0.544054398351868,0.291455925938575,0.449649082568807,0.361751834862385
2398,0.369185661945604,0.288139797629635,0.519891066044912,0.294919167390547,0.544069067000028,0.291467834898232,0.449649082568807,0.361751834862385
2399,0.369168197037713,0.288159868811378,0.51991754348118,0.29493041833193,0.544089346425305,0.291482505774445,0.449649082568807,0.361751834862385
2400,0.369164601653803,0.288168862117102,0.519935418917885,0.294945778746983,0.544112329695436,0.291494813346242,0.449649082568807,0.361751834862385
2401,0.369138888836804,0.288197163951127,0.519951433297634,0.294956868230497,0.544129183782552,0.29151038964972,0.449694520547945,0.362011872146119
2402,0.369124590545638,0.288223272595314,0.519972222332207,0.294971540978446,0.544141344239132,0.29152581799416,0.449694520547945,0.362011872146119
2403,0.369105895333546,0.288237178955508,0.519983727879187,0.294990292332032,0.544167340385767,0.291535075023701,0.449694520547945,0.362011872146119
2404,0.369095217353916,0.288264024844314,0.520003101394543,0.295006238659245,0.544175391905541,0.291547176684184,0.449694520547945,0.362011872146119
2405,0.369061544205535,0.288291644401237,0.52002492336591,0.295014935073702,0.544194865737657,0.291557120866806,0.449694520547945,0.362011872146119
2406,0.369046151371215,0.288310987115184,0.520044991268527,0.295024633011167,0.544210769368578,0.291573790257018,0.449718636363636,0.362267727272727
2407,0.369021252258517,0.288341556485069,0.520071700385987,0.29503345973564,0.544213086379632,0.291593648313547,0.449718636363636,0.362267727272727
2408,0.369000877651622,0.288371137519997,0.520106456049886,0.29503595630101,0.544229685195515,0.291599996346049,0.449718636363636,0.362267727272727
2409,0.368969329779911,0.288406076761874,0.520142331682552,0.295036946070546,0.544242975349073,0.291616825238819,0.449718636363636,0.362267727272727
2410,0.368942981654385,0.288432599946336,0.520161526225643,0.295044328915102,0.544268112602364,0.29162756295859,0.449718636363636,0.362267727272727
2411,0.36893407658659,0.288451402698914,0.520173483880412,0.295062137530561,0.544285490418006,0.291636624794556,0.449703619909502,0.362569230769231
2412,0.368906060623393,0.288482875765741,0.520185280390231,0.295080586644595,0.544304884998242,0.29164417686128,0.449703619909502,0.362569230769231
2413,0.368892565357699,0.288514615665906,0.52020911347675,0.295097473703026,0.544323027125115,0.291650284148792,0.449703619909502,0.362569230769231
2414,0.368867588316586,0.288538562534872,0.520228759515407,0.295110743433323,0.544335564576702,0.291669392042404,0.449703619909502,0.362569230769231
2415,0.36885016120135,0.288554014183561,0.520244197042075,0.295129565445016,0.544349483130311,0.29168184837106,0.449703619909502,0.362569230769231
2416,0.368831890485423,0.28857613685672,0.520261573477331,0.295144108861363,0.54435981986919,0.291697901459532,0.449718918918919,0.36285945945946
2417,0.368813300587251,0.288613012189141,0.520284711028835,0.295152078839355,0.544369063924817,0.291717416935704,0.449718918918919,0.36285945945946
2418,0.368803739678587,0.288616662981121,0.520304153406601,0.295164119422894,0.54439334534427,0.291725461135509,0.449718918918919,0.36285945945946
2419,0.368786829648285,0.288645150674723,0.520327975059242,0.295176622216298,0.544410682802016,0.291734786575631,0.449718918918919,0.36285945945946
2420,0.368769654605237,0.288668402484564,0.52034373499317,0.295186316544059,0.544426181793325,0.29174350185753,0.449718918918919,0.36285945945946
2421,0.368751675493621,0.288688515976019,0.520365010492908,0.295196109006311,0.544445638598837,0.291753002199073,0.449744394618834,0.363144394618834
2422,0.368733647338557,0.288713780620553,0.520379548063448,0.2952083410233,0.544464779143354,0.291760970180497,0.449744394618834,0.363144394618834
2423,0.36872120572624,0.288743581869273,0.520406199344313,0.295218640704255,0.544483971167479,0.291767201876895,0.449744394618834,0.363144394618834
2424,0.368703455460101,0.28876570302951,0.520418403760033,0.295237755525,0.544504599007169,0.291772949590465,0.449744394618834,0.363144394618834
2425,0.368690528748794,0.288786043119275,0.520435420861036,0.295249627582937,0.544519924556056,0.291781600420999,0.449744394618834,0.363144394618834
2426,0.3686799075853,0.288803822815216,0.520468699105191,0.295249707345789,0.544538845642941,0.291793719510389,0.449744196428571,0.363458482142857
2427,0.368654728138881,0.288831857535399,0.520491165571727,0.295258828871589,0.544554190931255,0.291807226816108,0.449744196428571,0.363458482142857
2428,0.368645080608181,0.288855894868502,0.520515189080934,0.295267926863961,0.544567032759791,0.291819235188477,0.449744196428571,0.363458482142857
2429,0.368602935351972,0.288888257638336,0.520541229586485,0.295277240720785,0.544583387272878,0.291829919224859,0.449744196428571,0.363458482142857
2430,0.368577180639117,0.288911025070652,0.520563610316286,0.295280637174587,0.5446063948049,0.291834581619825,0.449744196428571,0.363458482142857
2431,0.368554163306059,0.288924468090902,0.520592311979243,0.295294517376538,0.544619089256808,0.291845427477181,0.449789333333333,0.363725333333333
2432,0.3685346936616,0.28895364719616,0.520614747042637,0.295299712691724,0.544637486895534,0.291854439548932,0.449789333333333,0.363725333333333
2433,0.36851821047481,0.288977116412931,0.52061987177081,0.295313182420472,0.544647580234518,0.291872555040101,0.449789333333333,0.363725333333333
2434,0.368493012755135,0.289002749429673,0.52063072509704,0.295334309237624,0.544668213108689,0.291884202437895,0.449789333333333,0.363725333333333
2435,0.3684841603882,0.289028353341991,0.520647251620826,0.295353846348796,0.544680112712403,0.291891391112476,0.449789333333333,0.363725333333333
2436,0.368460960593316,0.2890579130236,0.52066484791414,0.295360539363332,0.544693757012907,0.291906881701085,0.449835840707965,0.36398185840708
2437,0.368443599098336,0.289075378653302,0.520685238115383,0.295373962687137,0.544715156156505,0.291917075474704,0.449835840707965,0.36398185840708
2438,0.368415416818775,0.289101144775364,0.520702939439033,0.295387172333952,0.5447298102991,0.291929788114337,0.449835840707965,0.36398185840708
2439,0.368406390507106,0.289124358040069,0.520729445473937,0.295388162324081,0.544745025239246,0.291940713284659,0.449835840707965,0.36398185840708
2440,0.368388049237088,0.289149915831723,0.52075900476416,0.295391940183542,0.544767390275808,0.291944344453111,0.449835840707965,0.36398185840708
2441,0.368362410963101,0.289168128626416,0.520774349818118,0.2954059130008,0.544787542697288,0.291953309731491,0.44985154185022,0.364268281938326
2442,0.368349805999522,0.289192191869712,0.520801397084353,0.295407051971724,0.544801184374156,0.291967860617637,0.44985154185022,0.364268281938326
2443,0.36834894237273,0.289198943116311,0.520817725623301,0.295425313091997,0.544816875811174,0.291976910445778,0.44985154185022,0.364268281938326
2444,0.368329513019117,0.28921703019666,0.520832270490819,0.295445205471092,0.544837304706852,0.291984112635267,0.44985154185022,0.364268281938326
2445,0.368314611499283,0.289227770869974,0.520854252645943,0.295452544940663,0.544852011910989,0.291993919521702,0.44985154185022,0.364268281938326
2446,0.368290301831669,0.289252455793738,0.520872262814045,0.295465452872013,0.544875310104962,0.291998530980932,0.449897807017544,0.364549122807018
2447,0.368268757911937,0.289288014808763,0.520897946849309,0.295467127775811,0.544893972408359,0.292003284569833,0.449897807017544,0.364549122807018
2448,0.368252200618274,0.289312094803874,0.520931186622361,0.295469046315565,0.544905370243257,0.292008835317552,0.449897807017544,0.364549122807018
2449,0.368228042566315,0.289343470578946,0.520952384000104,0.295476917356164,0.544925767798271,0.292012047806243,0.449897807017544,0.364549122807018
2450,0.368215659629272,0.289358578230334,0.520965981213671,0.295488613908372,0.544949802667732,0.292019013166675,0.449897807017544,0.364549122807018
2451,0.368196589434815,0.289377011377883,0.520973856419333,0.295513553497221,0.544970639645959,0.292030276025696,0.449922270742358,0.364834497816594
2452,0.368160685786977,0.289406333612985,0.520999491526209,0.295520406167503,0.544989503177832,0.292040566271893,0.449922270742358,0.364834497816594
2453,0.368149672829731,0.28943196994235,0.521023663360928,0.295527744003731,0.54501198485937,0.292044815170198,0.449922270742358,0.364834497816594
2454,0.368134545539126,0.289457386738384,0.521041981027798,0.295531763457572,0.545030816971065,0.292060643792534,0.449922270742358,0.364834497816594
2455,0.368114487608946,0.289483905746247,0.521057839562445,0.295544857647367,0.545045199069682,0.292078002622661,0.449922270742358,0.364834497816594
2456,0.36810187765994,0.289504570552838,0.521071461497747,0.295561685672851,0.545062581966817,0.292084822194145,0.449958695652174,0.365099130434783
2457,0.368082678911714,0.289528332030477,0.521092178565538,0.29557485045714,0.545073148893235,0.29209947330264,0.449958695652174,0.365099130434783
2458,0.368068423701569,0.28954706717788,0.521123921838497,0.295582159242644,0.545084770250826,0.292108897628641,0.449958695652174,0.365099130434783
2459,0.36804544320325,0.289574363019445,0.521142472339293,0.295594123806892,0.545099045179785,0.292122468985196,0.449958695652174,0.365099130434783
2460,0.368035351325675,0.289591855755702,0.521170669401569,0.295604672913728,0.54511299520112,0.2921332561152,0.449958695652174,0.365099130434783
2461,0.368025536119447,0.289599327215214,0.521185862207765,0.295614192897684,0.545128143732363,0.292145505161655,0.449991774891775,0.3653670995671
2462,0.368006849919313,0.289623165536705,0.521207860720373,0.295623269539079,0.545131878839461,0.292167777924234,0.449991774891775,0.3653670995671
2463,0.367994606031781,0.289642365818678,0.521240635809688,0.29562987216264,0.545143163175869,0.292179481720339,0.449991774891775,0.3653670995671
2464,0.367980538536611,0.289661511338152,0.521264678317494,0.295638427230434,0.545158059209299,0.292185313278416,0.449991774891775,0.3653670995671
2465,0.367960978305736,0.28967845447195,0.521285147807731,0.295642873189664,0.545167589653182,0.292199756724543,0.449991774891775,0.3653670995671
2466,0.367942225505775,0.289696056941938,0.521310144504859,0.295649506491103,0.54518546066324,0.292211811012025,0.450015517241379,0.365666379310345
2467,0.36793091614004,0.289707307970962,0.521332579682808,0.295658457696594,0.545199819477479,0.292227562548368,0.450015517241379,0.365666379310345
2468,0.367913510920965,0.289742843911765,0.521356193182304,0.295672394738473,0.545220236635915,0.292230655705461,0.450015517241379,0.365666379310345
2469,0.367882287887541,0.289770035744013,0.521365445965967,0.295677470567426,0.545236282223845,0.292235640224205,0.450015517241379,0.365666379310345
2470,0.367851831108736,0.289792366494882,0.521375713950921,0.295688041571917,0.545249811929628,0.292247386328447,0.450015517241379,0.365666379310345
2471,0.367837979783578,0.289806146587468,0.521400437196564,0.295692701091556,0.545262936155861,0.292262643364538,0.450039484978541,0.365943776824034
2472,0.36782185690611,0.289831758868284,0.521424332600058,0.295696420933664,0.545275916750193,0.292279403933134,0.450039484978541,0.365943776824034
2473,0.367815902301894,0.289851475267784,0.521442107230261,0.295707734513458,0.545298468973705,0.292283540639369,0.450039484978541,0.365943776824034
2474,0.367795559722033,0.289872515688246,0.52145307437155,0.295726925349754,0.545314584921946,0.292292612018413,0.450039484978541,0.365943776824034
2475,0.36777293046653,0.289901501316782,0.521475194330329,0.29573260783001,0.545337617195764,0.2922969735671,0.450039484978541,0.365943776824034
2476,0.367757446256046,0.28993048569989,0.521487475624198,0.295747984248697,0.545353101841819,0.292306389814075,0.450086324786325,0.366192307692308
2477,0.367737811436481,0.289938756121287,0.521499960247381,0.295760366818293,0.545367914761041,0.292319739032436,0.450086324786325,0.366192307692308
2478,0.367727672024297,0.289958875491823,0.521514664758916,0.295776071301607,0.545374396728227,0.292335894015713,0.450086324786325,0.366192307692308
2479,0.367707720802522,0.289981363621288,0.521532747404191,0.295780339211836,0.545386337928523,0.292345205336441,0.450086324786325,0.366192307692308
2480,0.367696857239609,0.290000372306399,0.521541544768178,0.295796533602934,0.545393848702761,0.292362951509129,0.450086324786325,0.366192307692308
2481,0.367676398257593,0.290024262115805,0.521563048379486,0.295808916400823,0.54541346072335,0.292371010505604,0.450127659574468,0.366440425531915
2482,0.367662738885742,0.290048289558416,0.521588049269138,0.295809586297794,0.545426833579068,0.292386120730293,0.450127659574468,0.366440425531915
2483,0.367647607816219,0.290064827428548,0.5216058252974,0.295824377471777,0.545447959809918,0.29239216554946,0.450127659574468,0.366440425531915
2484,0.367623050404932,0.290092728778542,0.521630082029034,0.295841130837729,0.545453159583531,0.292405139381551,0.450127659574468,0.366440425531915
2485,0.367610171028631,0.290107369350639,0.521642142493884,0.295855702198271,0.545471331124715,0.292411353506954,0.450127659574468,0.366440425531915
2486,0.367596110963624,0.290129515028548,0.521671055692663,0.295865922692435,0.545479668834249,0.292427281372205,0.45013813559322,0.366729237288136
2487,0.367574780974584,0.290154643052099,0.521690135701757,0.295873952777228,0.545495905435656,0.292436566732773,0.45013813559322,0.366729237288136
2488,0.367551039641956,0.290187877276004,0.521709024751667,0.295880099715274,0.545512855812774,0.292442756062289,0.45013813559322,0.366729237288136
2489,0.367532103387002,0.290209454493225,0.521720144242309,0.295893044890926,0.545530059079208,0.292442174443265,0.45013813559322,0.366729237288136
2490,0.367512919816875,0.290233844477036,0.521741235532375,0.295905820109999,0.54554673940364,0.292448759499908,0.45013813559322,0.366729237288136
2491,0.367493106548779,0.290260763542253,0.521763877257021,0.295911622213936,0.545559780781495,0.29245905252489,0.450154430379747,0.367008438818565
2492,0.367469705505287,0.290280952280931,0.52178805606349,0.295915943456487,0.545582868706049,0.292466129611947,0.450154430379747,0.367008438818565
2493,0.367448603953978,0.290291258347825,0.521808048525707,0.295923182225848,0.545600760718717,0.292472000151835,0.450154430379747,0.367008438818565
2494,0.367437342970539,0.290305077032618,0.521828419366965,0.295940342785992,0.545615418745875,0.292486623921211,0.450154430379747,0.367008438818565
2495,0.36741858691547,0.290324507400816,0.521836420783983,0.295959050013538,0.545626103387926,0.292496395736057,0.450154430379747,0.367008438818565
2496,0.367397828306827,0.290356521357424,0.521859447926978,0.295962319356813,0.545633219540415,0.292509380691979,0.450167647058823,0.367289915966386
2497,0.367384971533911,0.290373936655881,0.521883209801271,0.295969339653856,0.5456524106712,0.292518617048777,0.450167647058823,0.367289915966386
2498,0.367359092824248,0.290403352215297,0.521910100955976,0.295975882133584,0.545667034647269,0.292528205193017,0.450167647058823,0.367289915966386
2499,0.36734843135238,0.290419503756577,0.521927194838502,0.295985227521739,0.54567997761579,0.2925370588605,0.450167647058823,0.367289915966386
2500,0.367330583744865,0.290437766442235,0.521946939619169,0.295992909624216,0.545699499997714,0.292542671786752,0.450167647058823,0.367289915966386
2501,0.367312635514623,0.290466985946844,0.521966162885954,0.295999610360995,0.545707998198587,0.292557335267385,0.450198744769875,0.367548535564854
2502,0.367301343994078,0.290489962897188,0.521987833965709,0.296007872851813,0.545713803093426,0.292577618126607,0.450198744769875,0.367548535564854
2503,0.367295470018883,0.29050870164218,0.52200379423825,0.296022128518467,0.545723693841527,0.292585699737051,0.450198744769875,0.367548535564854
2504,0.367273079664695,0.290534784635654,0.522026818863193,0.296033904876935,0.545735031976201,0.29259441811177,0.450198744769875,0.367548535564854
2505,0.367256465336074,0.290556956557289,0.522044006245546,0.296046383279042,0.545761903448125,0.292599587654795,0.450198744769875,0.367548535564854
2506,0.367236437581042,0.290576957254045,0.522063990014851,0.296049997454649,0.545777389133252,0.292608630778962,0.450215,0.367830833333333
2507,0.367221188519441,0.290605378981203,0.522072481096754,0.296069378546084,0.5457908888536,0.292615006109587,0.450215,0.367830833333333
2508,0.367203093565196,0.290628905705505,0.522079481123254,0.296084710826583,0.545806275286709,0.292623414362933,0.450215,0.367830833333333
2509,0.367180407422035,0.290648223709501,0.522101909160597,0.296086709995073,0.545825335851179,0.292631425840585,0.450215,0.367830833333333
2510,0.367175243250084,0.290673712289885,0.522126767353322,0.296098052540252,0.545840503872419,0.292637083796037,0.450215,0.367830833333333
2511,0.367149643534319,0.290699733046592,0.522137121287327,0.296108994143904,0.545852813153274,0.292647484965318,0.45022489626556,0.368129875518672
2512,0.367135381556682,0.290724422193613,0.52215077592849,0.296120623920921,0.545870147467685,0.292654707928861,0.45022489626556,0.368129875518672
2513,0.367104407050977,0.290748225165315,0.522175617493071,0.29612436908324,0.545885754586915,0.292662861844089,0.45022489626556,0.368129875518672
2514,0.367081527774838,0.290776629482401,0.522190816285722,0.296132026418144,0.545900375463104,0.292676118592678,0.45022489626556,0.368129875518672
2515,0.36706317351701,0.290789195762354,0.522199604919849,0.296151588449486,0.545917324915065,0.292684401905971,0.45022489626556,0.368129875518672
2516,0.36703470342051,0.29080969202465,0.522220837922665,0.296163553565614,0.545936870225755,0.292690263822699,0.450235950413223,0.368403305785124
2517,0.367007360799008,0.290842020272166,0.522237545942747,0.296177811558154,0.545953785485672,0.292694905233159,0.450235950413223,0.368403305785124
2518,0.366990143168868,0.290863189694841,0.522255271570004,0.296181399057173,0.545960575894096,0.29271122715315,0.450235950413223,0.368403305785124
2519,0.366969349082707,0.290893095922396,0.522278960472353,0.296187803630825,0.545972605797551,0.292719923525947,0.450235950413223,0.368403305785124
2520,0.366965173608378,0.290906931744834,0.522297489143938,0.296198983081002,0.545995746569802,0.292725206972617,0.450235950413223,0.368403305785124
2521,0.36694427018481,0.290936730916175,0.522309038805449,0.296213562505482,0.546003662492192,0.292736362659335,0.450235390946502,0.368685596707819
2522,0.366931089341973,0.290954015230162,0.52232266275238,0.296216189299288,0.546014249107665,0.292748422213873,0.450235390946502,0.368685596707819
2523,0.366926108533521,0.290970212198744,0.522339120345222,0.296228088508464,0.546038236986792,0.292748197114084,0.450235390946502,0.368685596707819
2524,0.366916088825966,0.290991963280121,0.522355737559189,0.296238799395673,0.546064882682034,0.292752195628446,0.450235390946502,0.368685596707819
2525,0.366900958447397,0.291012272817218,0.52237732484467,0.296245248820372,0.546076947436779,0.292766909046086,0.450235390946502,0.368685596707819
2526,0.366894639473791,0.291029102024601,0.522383674010756,0.296261952938095,0.546090172922223,0.292776242371102,0.450268032786885,0.368942213114754
2527,0.366873733665814,0.291045456834117,0.522399952923791,0.296274295247057,0.54610523861098,0.292788831424626,0.450268032786885,0.368942213114754
2528,0.366851478673489,0.291075987497563,0.522413936585121,0.29628783085274,0.546124057928535,0.292794645238315,0.450268032786885,0.368942213114754
2529,0.366827261604115,0.291093024351055,0.522435651851317,0.296294598547741,0.546137334454228,0.292808031123952,0.450268032786885,0.368942213114754
2530,0.3668076518335,0.291121929770209,0.522444176374725,0.296307252168494,0.546149938960877,0.292816524864987,0.450268032786885,0.368942213114754
2531,0.366791883345645,0.291139314391802,0.522466435251277,0.296314663691597,0.546166551779381,0.292827475593181,0.450311428571429,0.369186530612245
2532,0.366781962046897,0.291165935681182,0.522476461605186,0.296329246271911,0.546176936662655,0.292841946877862,0.450311428571429,0.369186530612245
2533,0.366751794817049,0.291196156233385,0.522497853641225,0.296335367454335,0.546188425977603,0.292850899676539,0.450311428571429,0.369186530612245
2534,0.366731816783984,0.291219653432637,0.52250821722195,0.296345397589442,0.54619872774322,0.292861329643449,0.450311428571429,0.369186530612245
2535,0.36670064026562,0.29123752482561,0.522529301930855,0.296353481564598,0.546199744020169,0.292876127119311,0.450311428571429,0.369186530612245
2536,0.366669691095893,0.291263384097464,0.522545462575244,0.296368245726687,0.546217221569462,0.292885210792384,0.450355284552846,0.369442276422764
2537,0.366649990354791,0.291285940928905,0.522558410956775,0.29637383736095,0.546233168409364,0.29289310935928,0.450355284552846,0.369442276422764
2538,0.366630724116316,0.291310535414515,0.522574795878575,0.296382176732362,0.54624591847748,0.292904411976834,0.450355284552846,0.369442276422764
2539,0.366613974006607,0.291331671815436,0.522602072396223,0.296396370924081,0.546270345555285,0.292903580257529,0.450355284552846,0.369442276422764
2540,0.366598572172312,0.291349269530267,0.522611304165236,0.296415561649393,0.546286557211006,0.292904623792674,0.450355284552846,0.369442276422764
2541,0.366581207863898,0.291375828835492,0.522625181749937,0.296427981875394,0.54630072806188,0.292911970678555,0.450387449392713,0.369702024291498
2542,0.366574454129023,0.291388765777751,0.522641943859703,0.296442227494335,0.546313358496158,0.292925213149922,0.450387449392713,0.369702024291498
2543,0.366545512641239,0.291412983920637,0.522660234355908,0.296454657834328,0.546322479432385,0.292936219035512,0.450387449392713,0.369702024291498
2544,0.36653032882001,0.291438635216455,0.522663478950215,0.296471958129584,0.546340045364441,0.292944558714807,0.450387449392713,0.369702024291498
2545,0.366509344770828,0.291455297100188,0.522667580269314,0.296488831337181,0.546352437901141,0.292957451594221,0.450387449392713,0.369702024291498
2546,0.366489892108351,0.291488113928529,0.522677967237845,0.296504638044704,0.546363864240212,0.292966887374747,0.450404032258065,0.369982661290322
2547,0.366477737868088,0.291513000288425,0.522691579243443,0.29651522039793,0.546370812356272,0.292981160756105,0.450404032258065,0.369982661290322
2548,0.366459268449222,0.291545068326954,0.522710358248862,0.296521546612599,0.546382285211036,0.292995035160695,0.450404032258065,0.369982661290322
2549,0.366448522863637,0.291555728694086,0.522723107917873,0.296539526386646,0.546398285035378,0.293000599816441,0.450404032258065,0.369982661290322
2550,0.366427724000098,0.291580629443346,0.522738309767424,0.296546347698004,0.54641022741854,0.293010446455215,0.450404032258065,0.369982661290322
2551,0.366409792515303,0.291607283917954,0.52275381104598,0.296552683589493,0.546418678927241,0.293020120979745,0.450444979919679,0.370222088353414
2552,0.366388855488786,0.291622774164322,0.522765831548229,0.296565044959605,0.546433276119914,0.293027005178734,0.450444979919679,0.370222088353414
2553,0.366369991334146,0.2916423230165,0.522779801821704,0.296577148356152,0.546449806423928,0.293032420263835,0.450444979919679,0.370222088353414
2554,0.36634194532736,0.291681722789329,0.522787962296619,0.296591108781837,0.546464204488966,0.29304008155026,0.450444979919679,0.370222088353414
2555,0.366315616808793,0.291705707164898,0.522800585752203,0.296600323134081,0.546480377879199,0.29303950092289,0.450444979919679,0.370222088353414
2556,0.366301652851299,0.29172062872054,0.522811546974527,0.296613435201387,0.546493998027523,0.293049971570486,0.450452,0.3705136
2557,0.366275167451542,0.291748126285358,0.522825290700554,0.296623729288533,0.546515436055276,0.293055416565986,0.450452,0.3705136
2558,0.366253025156391,0.291770844548872,0.522853469960944,0.296626528366253,0.546529924354196,0.293062977489074,0.450452,0.3705136
2559,0.366229120998817,0.291805371344783,0.522870944413962,0.296631348212386,0.546537049145995,0.293078938274323,0.450452,0.3705136
2560,0.366211417493313,0.291822425121834,0.522886400833173,0.296641751813305,0.546549153817034,0.293092408368818,0.450452,0.3705136
2561,0.366203243843945,0.291833199732322,0.522892743660456,0.296657707621067,0.546565889448894,0.29309992001609,0.450479282868526,0.370777689243028
2562,0.366186607898948,0.291859476459742,0.522913457622032,0.296669283186436,0.546576222239033,0.293110502885706,0.450479282868526,0.370777689243028
2563,0.36618385524977,0.291874513726815,0.522929367952309,0.296683578995276,0.546589146656711,0.293122372799677,0.450479282868526,0.370777689243028
2564,0.366161469465541,0.291901278882937,0.522937749011816,0.296699511796976,0.546599790271317,0.293133165475678,0.450479282868526,0.370777689243028
2565,0.36614654298699,0.29191616166599,0.522952364168311,0.296709447015768,0.546610405893434,0.293145425663418,0.450479282868526,0.370777689243028
2566,0.36612082185998,0.291945206243725,0.522968584893262,0.296718754899426,0.546618727080981,0.293161195824584,0.450492063492063,0.371049603174603
2567,0.366109996195925,0.29197010578071,0.522991680456386,0.296722778757446,0.546629549831466,0.293172323446846,0.450492063492063,0.371049603174603
2568,0.366094945322826,0.291990970282569,0.522994834144965,0.296742919662563,0.546645811021272,0.293178768460374,0.450492063492063,0.371049603174603
2569,0.366077349173942,0.292015238009572,0.523018275540345,0.296752760350524,0.546662722739655,0.293187001475142,0.450492063492063,0.371049603174603
2570,0.366060654562573,0.292035421245664,0.523041161680086,0.296756731124766,0.546668962299884,0.293197630303929,0.450492063492063,0.371049603174603
2571,0.366035999922285,0.292067681177691,0.523047623826973,0.296766196841241,0.546677296094569,0.293214267673155,0.450551778656126,0.371285770750988
2572,0.366017369661335,0.292095641132666,0.523060979534276,0.296782476928689,0.546689919203444,0.293223998645614,0.450551778656126,0.371285770750988
2573,0.36599645728346,0.29211664834313,0.523071379602618,0.29679372106052,0.546710741996911,0.293226516075252,0.450551778656126,0.371285770750988
2574,0.365971009090475,0.292140905096694,0.523083708333205,0.29681214024626,0.546726581101446,0.29323615060506,0.450551778656126,0.371285770750988
2575,0.365952118671953,0.292160321077548,0.523096226161111,0.296825634706585,0.546736788097903,0.293248180502298,0.450551778656126,0.371285770750988
2576,0.365929525174307,0.292184512840701,0.52311022507423,0.296839576948831,0.546746131424743,0.293256871472351,0.450602362204724,0.37152874015748
2577,0.365911313986979,0.292208834770079,0.52312540764436,0.296855770767518,0.546755159230808,0.293267658797788,0.450602362204724,0.37152874015748
2578,0.365890288438472,0.292231854917051,0.523139542572396,0.29687122284269,0.546763392248243,0.293276708261668,0.450602362204724,0.37152874015748
2579,0.365877350638202,0.292250405043101,0.523153246593803,0.296881027518877,0.546777529643047,0.293283569480373,0.450602362204724,0.37152874015748
2580,0.365856949837904,0.292275924350173,0.523165335100025,0.296886800541599,0.546784381044756,0.293298075976887,0.450602362204724,0.37152874015748
2581,0.365835953663875,0.292308158131115,0.523186997012715,0.296893404681665,0.546794979058892,0.293309104408343,0.450663921568627,0.371756862745098
2582,0.365810760488094,0.292332647228213,0.523205503777047,0.296901477391327,0.546806887194072,0.293320504638063,0.450663921568627,0.371756862745098
2583,0.365790933422073,0.292361860753989,0.523215833098339,0.296914229835576,0.546811882900104,0.293331885216744,0.450663921568627,0.371756862745098
2584,0.365771560588712,0.292385331436091,0.523228936666068,0.296927583389055,0.54682788116407,0.293340537043362,0.450663921568627,0.371756862745098
2585,0.365742045138047,0.292416481883572,0.523244209013668,0.296932479922078,0.5468472916472,0.293350221861289,0.450663921568627,0.371756862745098
2586,0.365717697443977,0.292435930887276,0.523262572395316,0.29692825602936,0.546858474110306,0.293360242665158,0.450684765625,0.372005078125
2587,0.365703761472433,0.292456802972814,0.523287672617225,0.296932439845628,0.546864861169324,0.293369760789539,0.450684765625,0.372005078125
2588,0.36569304100905,0.292480144308191,0.523303551434825,0.29693935835361,0.546872909329116,0.293381840068688,0.450684765625,0.372005078125
2589,0.365673546011192,0.292498969605321,0.523319433969869,0.296948772419311,0.546892386146501,0.293384649470857,0.450684765625,0.372005078125
2590,0.365663811925328,0.292506711398661,0.523333203011771,0.296960257737031,0.5469097724311,0.293390513004149,0.450684765625,0.372005078125
2591,0.365640789876591,0.292541274732492,0.523343728688267,0.296979563346489,0.546922003093239,0.293400508620327,0.450726459143969,0.372247081712062
2592,0.36562059735608,0.292565042502112,0.523349898235475,0.296997655539132,0.546924891563623,0.293413319594193,0.450726459143969,0.372247081712062
2593,0.365601686397918,0.292584813840954,0.523369286244556,0.297005217005636,0.54694072853966,0.293423229367332,0.450726459143969,0.372247081712062
2594,0.365579500446402,0.292607173430567,0.523377841491842,0.297018729117328,0.546954333155159,0.29342824473334,0.450726459143969,0.372247081712062
2595,0.365566852736582,0.292625807184868,0.52338606466627,0.297031005967796,0.546962645905765,0.293440049608989,0.450726459143969,0.372247081712062
2596,0.365554861510562,0.292652749583364,0.523403413974232,0.297043639690332,0.546968678763928,0.293449211105606,0.450768217054264,0.372491860465117
2597,0.36552482717864,0.292680385609959,0.523412687905932,0.297049795086217,0.546980454161056,0.29346020128251,0.450768217054264,0.372491860465117
2598,0.365497665442427,0.292706117842116,0.523434544675174,0.297058237727675,0.546986705539744,0.293471158758294,0.450768217054264,0.372491860465117
2599,0.365478602496741,0.292723030239913,0.523448013926996,0.297067768315537,0.546994475739318,0.293485797135811,0.450768217054264,0.372491860465117
2600,0.365453478598178,0.292751394120811,0.523459620656376,0.297082719648119,0.547002883037159,0.293492375172188,0.450768217054264,0.372491860465117
2601,0.365424125148681,0.29277910644943,0.523477775554877,0.297097717923172,0.547014143334374,0.29349946036626,0.450793822393823,0.372742471042471
2602,0.365412546192351,0.29280315456997,0.523490486786614,0.297105154454008,0.547025004748495,0.293512923174404,0.450793822393823,0.372742471042471
2603,0.365392237677967,0.29282161054825,0.52350598413524,0.297117675671266,0.54702839055562,0.293533593495941,0.450793822393823,0.372742471042471
2604,0.365378324561462,0.292841888542157,0.523525145473913,0.297121950874971,0.547048828516415,0.29353693008031,0.450793822393823,0.372742471042471
2605,0.365365167429121,0.292863745219163,0.52354617892782,0.297121524896495,0.547060833122446,0.29354097837108,0.450793822393823,0.372742471042471
2606,0.365354513330903,0.292882982490976,0.523560340152485,0.297136083751543,0.547068777291576,0.293553831911486,0.450844230769231,0.372972307692308
2607,0.365341069088048,0.292910275564452,0.523579229465041,0.297140918812291,0.547080309466289,0.293560740510988,0.450844230769231,0.372972307692308
2608,0.365328911015377,0.292930818486217,0.523596657467543,0.297145630418991,0.547092732045121,0.293569416073684,0.450844230769231,0.372972307692308
2609,0.365311786247477,0.292956283467157,0.52360892309329,0.297155106549883,0.54710827444978,0.293578863087352,0.450844230769231,0.372972307692308
2610,0.365276933402134,0.292983463160874,0.523631368223089,0.29715456322037,0.54711707524391,0.293590834456259,0.450844230769231,0.372972307692308
2611,0.365251528448432,0.293010276718751,0.523638968652355,0.297163917082046,0.547131468622396,0.293597627705846,0.450878927203065,0.373217624521073
2612,0.365228251844227,0.293037272731245,0.523653629988356,0.297173542737239,0.547134288638391,0.293606692378195,0.450878927203065,0.373217624521073
2613,0.365213012010002,0.293055995579717,0.523668608333059,0.297185937548777,0.547136965169778,0.293621952796718,0.450878927203065,0.373217624521073
2614,0.365192627692838,0.293066419583564,0.523687547274962,0.297192411445377,0.547145128852332,0.293633990099255,0.450878927203065,0.373217624521073
2615,0.365172985922106,0.293092844222981,0.52370254890668,0.297206498358784,0.547161603325616,0.293637007552186,0.450878927203065,0.373217624521073
2616,0.365144530970317,0.293135332659277,0.523721976700909,0.29720925106354,0.547176099884073,0.293645458044806,0.450904198473283,0.373479007633588
2617,0.365118874979481,0.293152409539739,0.523732411525856,0.297228529746537,0.547185567098682,0.293659509020131,0.450904198473283,0.373479007633588
2618,0.365088289436566,0.293183228619212,0.523744871870142,0.297235670510628,0.547200100116463,0.293666975826673,0.450904198473283,0.373479007633588
2619,0.365069807994344,0.29320426745856,0.523755132350326,0.297252239748268,0.547216114258385,0.293673693904494,0.450904198473283,0.373479007633588
2620,0.365045788013792,0.29323165249922,0.523766516367929,0.297258715991554,0.54721678206586,0.293691127843634,0.450904198473283,0.373479007633588
2621,0.365019600586766,0.293257365232083,0.523790472481602,0.297259273723368,0.547226677589423,0.293696066143959,0.450945627376426,0.373713688212928
2622,0.365010193802171,0.29327774488633,0.523803680081178,0.297268047192554,0.547236657826544,0.293702043859292,0.450945627376426,0.373713688212928
2623,0.365005996233538,0.293289886521909,0.523820792675182,0.297274691499927,0.547245227642413,0.2937181292322,0.450945627376426,0.373713688212928
2624,0.364990620201003,0.293316551305089,0.523834774839193,0.297280999224285,0.547255639799733,0.293727447371733,0.450945627376426,0.373713688212928
2625,0.364974408393959,0.293333565462108,0.523849686230854,0.297292390235959,0.547267457955634,0.2937343371862,0.450945627376426,0.373713688212928
2626,0.364963569473821,0.293346089509479,0.52386298208743,0.297302574845711,0.547272783582559,0.293747477995544,0.450995454545454,0.373951136363636
2627,0.364949109011832,0.293373017504256,0.523886463682395,0.297303892927377,0.547282987547615,0.29375709796987,0.450995454545454,0.373951136363636
2628,0.364923576752323,0.293397475659192,0.523902608376256,0.297308382117994,0.547293342241188,0.293769000067563,0.450995454545454,0.373951136363636
2629,0.364916676258392,0.293418868974041,0.523918353245569,0.297315756533726,0.547305552339728,0.293776209955992,0.450995454545454,0.373951136363636
2630,0.3648947545224,0.293454548950449,0.523932396923857,0.297328336148968,0.547323650547478,0.293780331096029,0.450995454545454,0.373951136363636
2631,0.364875404937606,0.293467785052263,0.523947894047196,0.297341537408213,0.547336558310195,0.293789902067479,0.451032452830189,0.374191698113208
2632,0.364844308942079,0.29349371826955,0.52395797253716,0.297354245978245,0.547352917116187,0.293793610748103,0.451032452830189,0.374191698113208
2633,0.364830271941026,0.293515205169744,0.523975740846388,0.297360122071091,0.547353022050203,0.293810430339252,0.451032452830189,0.374191698113208
2634,0.364813690769097,0.293536068377717,0.523994299542449,0.297361514184035,0.547367790784991,0.293816459014699,0.451032452830189,0.374191698113208
2635,0.364789137941398,0.293560593746957,0.524004497954709,0.297373908722296,0.547380272618123,0.293824704500283,0.451032452830189,0.374191698113208
2636,0.364765541454944,0.293583943130675,0.524012369439053,0.297384333521278,0.547389032220921,0.293839248795572,0.45109022556391,0.374401879699248
2637,0.364743744989039,0.293612131299195,0.524024984155238,0.297390314312003,0.54740172515704,0.293846859789112,0.45109022556391,0.374401879699248
2638,0.364724106562494,0.293638220639482,0.524043238947911,0.297396806485236,0.5474139817201,0.29385844063644,0.45109022556391,0.374401879699248
2639,0.364702248193962,0.293663985764174,0.524046982356916,0.297415762134757,0.547423391946281,0.293866674293518,0.45109022556391,0.374401879699248
2640,0.364694425047742,0.293684564497753,0.524064782821035,0.297426446652915,0.547437422990823,0.293879516182121,0.45109022556391,0.374401879699248
2641,0.364675686803866,0.2937072617945,0.52407821261989,0.297444552791284,0.547449353018377,0.293891767065944,0.45109063670412,0.374666666666667
2642,0.364655664012578,0.293733763576763,0.524094532784918,0.297455961426742,0.54745723653372,0.293905021868232,0.45109063670412,0.374666666666667
2643,0.36463428970585,0.293753853871522,0.524110531820803,0.29746635649188,0.547464185003735,0.293918415427334,0.45109063670412,0.374666666666667
2644,0.364617792737991,0.293779104526848,0.52413436223252,0.297467719449364,0.547482004276083,0.293922847084235,0.45109063670412,0.374666666666667
2645,0.36460097752575,0.293801780821237,0.524150941328719,0.297479121045185,0.547483944511888,0.293932015092054,0.45109063670412,0.374666666666667
2646,0.364584540588619,0.293823823746983,0.524162444132895,0.297490189618306,0.547499428764863,0.293942930263364,0.451099626865672,0.374934701492537
2647,0.364571456223935,0.293848113734682,0.524175240520955,0.297500889338577,0.547508953416724,0.293953070871359,0.451099626865672,0.374934701492537
2648,0.364558296314191,0.293866542001353,0.52419280816517,0.297510738452304,0.547516678175899,0.293963191146932,0.451099626865672,0.374934701492537
2649,0.364541782581798,0.293881794801926,0.524205725854083,0.297521198417954,0.547525088595292,0.293972067839477,0.451099626865672,0.374934701492537
2650,0.364529502846175,0.293904694364875,0.52422820453055,0.29752150452616,0.547530004940651,0.293985148556786,0.451099626865672,0.374934701492537
2651,0.364517993105709,0.293912411711475,0.524245966872609,0.297526197766422,0.547538668443479,0.293994878518781,0.451160594795539,0.37514312267658
2652,0.364494461010402,0.293940756215068,0.524268866827598,0.297527777325984,0.547545527403595,0.294006500039433,0.451160594795539,0.37514312267658
2653,0.364469398934038,0.29396960972246,0.52428996704359,0.297537662108867,0.547563002807511,0.294010130513769,0.451160594795539,0.37514312267658
2654,0.364440791589963,0.293998100058667,0.524298240255778,0.297555149976384,0.547574526149662,0.294021050737622,0.451160594795539,0.37514312267658
2655,0.364415230797751,0.29402683009457,0.52430503876985,0.297573663463485,0.547585559723781,0.29403204125409,0.451160594795539,0.37514312267658
2656,0.364396487322075,0.294050554646212,0.524323533361144,0.297579578599721,0.54759745207263,0.294043037416041,0.451202592592593,0.375371851851851
2657,0.364377341791857,0.294075552546692,0.524329824394954,0.297592535902925,0.547609041820459,0.294051587826842,0.451202592592593,0.375371851851851
2658,0.364344360547886,0.294112850298211,0.524343440199246,0.29759909989371,0.547619656642603,0.294064452835444,0.451202592592593,0.375371851851851
2659,0.364331416831187,0.29413723831648,0.524359259979391,0.297606646309613,0.547631790902844,0.294071233490785,0.451202592592593,0.375371851851851
2660,0.364311565404591,0.294159446113681,0.524372855020415,0.297616857781223,0.547642094386804,0.294078769922274,0.451202592592593,0.375371851851851
2661,0.364299130097309,0.294175226169596,0.524394532780395,0.297621506310392,0.547655137195203,0.294092921678647,0.451231734317343,0.375618450184502
2662,0.364292490031507,0.294186857937675,0.524408077824754,0.29763309279952,0.547658576063774,0.294102546343139,0.451231734317343,0.375618450184502
2663,0.364267098703038,0.294214428581879,0.524421465424973,0.29764756101888,0.547666846281481,0.294114924454749,0.451231734317343,0.375618450184502
2664,0.364253013080542,0.2942401094535,0.524429622462659,0.297659038959411,0.547673125044244,0.294126948993748,0.451231734317343,0.375618450184502
2665,0.364232389507223,0.294263370590387,0.524445926451899,0.297671366753052,0.547673601612919,0.29414084455253,0.451231734317343,0.375618450184502
2666,0.364207068403852,0.294290623823576,0.524453313777014,0.297685628850178,0.547680803794754,0.294150205460504,0.451244485294118,0.375884558823529
2667,0.364185541550605,0.294317382103624,0.524471239856222,0.29768764368577,0.547687136208739,0.29416456178098,0.451244485294118,0.375884558823529
2668,0.36417005224282,0.294339132968294,0.524486443870832,0.29769673077385,0.547686767912916,0.294184221257413,0.451244485294118,0.375884558823529
2669,0.364158742724992,0.294360869161775,0.524501602807675,0.297704914369349,0.547691074308546,0.294192878794698,0.451244485294118,0.375884558823529
2670,0.364136731796162,0.294386177511036,0.524514261447631,0.297711544678775,0.547693060791552,0.294204818711518,0.451244485294118,0.375884558823529
2671,0.364123260097297,0.294405916965777,0.524528927772233,0.29771510343154,0.547694395478183,0.29421612726825,0.451271794871795,0.376152380952381
2672,0.364092475390322,0.294433960581991,0.524543736071032,0.297722303613512,0.547710429217614,0.294221406832435,0.451271794871795,0.376152380952381
2673,0.364069048633997,0.294464772775717,0.524546325407082,0.297744299818771,0.54772606084333,0.294230638835399,0.451271794871795,0.376152380952381
2674,0.3640582902444,0.294480856311932,0.52456181759605,0.297748836557869,0.547743123091033,0.294235541444359,0.451271794871795,0.376152380952381
2675,0.364024760652616,0.294512006206059,0.524579912099684,0.297752245254299,0.547759869700368,0.29423888119001,0.451271794871795,0.376152380952381
2676,0.36400523913798,0.294539717789686,0.52459206436971,0.297760343947085,0.547769270310038,0.294245055765288,0.451282846715329,0.376408759124088
2677,0.36398572703386,0.294559690704903,0.524598815536092,0.297773418938817,0.547775198155449,0.294257191384201,0.451282846715329,0.376408759124088
2678,0.363969719725699,0.29458208586333,0.524617751657741,0.297781540029122,0.547785388082597,0.294268900272853,0.451282846715329,0.376408759124088
2679,0.363956563798024,0.294602229058859,0.524641780707,0.297786569669878,0.547794159519377,0.294277721986259,0.451282846715329,0.376408759124088
2680,0.363940845892391,0.29461669092135,0.524654105283835,0.297799156401609,0.547804859406735,0.294289502699512,0.451282846715329,0.376408759124088
2681,0.363921368723248,0.294638017484835,0.524674271947724,0.297799542822267,0.547815075706056,0.294304878045996,0.451334909090909,0.376630909090909
2682,0.363902211906076,0.294660950181917,0.524693084213509,0.297804762276139,0.54782343360868,0.294312125512358,0.451334909090909,0.376630909090909
2683,0.363887900039897,0.294679436792679,0.524703371999766,0.297817799785824,0.54782953666666,0.294322329756166,0.451334909090909,0.376630909090909
2684,0.363863702916951,0.294708380437878,0.524709937399018,0.297834377025388,0.547840775468249,0.294332639865418,0.451334909090909,0.376630909090909
2685,0.363838504217102,0.294734266740184,0.52473022977958,0.297835251263213,0.547856912740793,0.294339112895627,0.451334909090909,0.376630909090909
2686,0.363819705765829,0.294753496697487,0.52474359510457,0.297843260235302,0.547856617822419,0.294351953434239,0.451373188405797,0.376859057971015
2687,0.363804144289898,0.294773656302495,0.524756947482396,0.297849654142269,0.547859507631607,0.294363572525653,0.451373188405797,0.376859057971015
2688,0.36378134025557,0.294804061828845,0.524763514161596,0.297863647152786,0.547867080680343,0.294370143737654,0.451373188405797,0.376859057971015
2689,0.363769528485484,0.294824583543103,0.524781725831924,0.297870173335632,0.547870880541204,0.294381606108454,0.451373188405797,0.376859057971015
2690,0.363749942780339,0.294849387862114,0.524794529603915,0.297878770562413,0.547884988090232,0.294389827181148,0.451373188405797,0.376859057971015
2691,0.363731682678438,0.294867496189465,0.524813624371906,0.297881788117751,0.547892375912185,0.294402524869397,0.451441155234657,0.377052707581228
2692,0.363702131898708,0.294898868652105,0.524831095535029,0.297885717286635,0.547908207638884,0.294409274017863,0.451441155234657,0.377052707581228
2693,0.363678033910018,0.294924585295504,0.524848237755398,0.297891567134788,0.5479060786033,0.294421321969441,0.451441155234657,0.377052707581228
2694,0.36365742010268,0.294941492551643,0.524862402465216,0.297899932350082,0.547912889825071,0.294433441109543,0.451441155234657,0.377052707581228
2695,0.363641057643308,0.294958781612035,0.524875639466771,0.297905539355267,0.54792545323912,0.294444455974117,0.451441155234657,0.377052707581228
2696,0.363624825664725,0.294978540655267,0.524886880704985,0.297924275115708,0.547928818164968,0.294457640997072,0.451449280575539,0.377317625899281
2697,0.363597087317831,0.295008530362669,0.524895141414943,0.297934323128359,0.547933948319849,0.294475495334538,0.451449280575539,0.377317625899281
2698,0.363576737170261,0.295028944161082,0.524909249784607,0.297942834873156,0.547945424039045,0.294482070087295,0.451449280575539,0.377317625899281
2699,0.363569367099442,0.295059251790352,0.524930345565304,0.297948129739389,0.547959971469066,0.294487206013116,0.451449280575539,0.377317625899281
2700,0.363556607430127,0.295079490588386,0.524946570714328,0.297954383710138,0.5479649152487,0.294501613638727,0.451449280575539,0.377317625899281
2701,0.363527822576004,0.295106078765417,0.524955013294822,0.297962997530338,0.547973496708417,0.294512878025317,0.451482437275986,0.377555913978495
2702,0.363510774896288,0.295123606057133,0.524965343414238,0.297974516787607,0.547977078830357,0.294528766985541,0.451482437275986,0.377555913978495
2703,0.363487860991569,0.295149387191092,0.52497917627565,0.297986221450658,0.547987145950209,0.294539202217518,0.451482437275986,0.377555913978495
2704,0.363472254126244,0.295169474750715,0.524990014815014,0.297999503397684,0.547988453617387,0.294560668841405,0.451482437275986,0.377555913978495
2705,0.363450833788258,0.295203100227417,0.525001420157222,0.298015694621405,0.547997798582911,0.294566804395719,0.451482437275986,0.377555913978495
2706,0.363427636876177,0.295229541959731,0.525011337906288,0.298030239770156,0.54800592185943,0.294572543734876,0.451531428571429,0.377780357142857
2707,0.363410067207909,0.295257708790502,0.525028719991521,0.298035926444396,0.54801558407641,0.294580171291983,0.451531428571429,0.377780357142857
2708,0.363386350903216,0.295290098819567,0.525042223224024,0.298040771048975,0.548014691536151,0.294594778549954,0.451531428571429,0.377780357142857
2709,0.363377118199126,0.295300157047749,0.525060646961593,0.29804659756249,0.548021634275103,0.294603150944648,0.451531428571429,0.377780357142857
2710,0.363350049002748,0.295314904604556,0.525074454354848,0.298060388701871,0.548031272825962,0.294611885820053,0.451531428571429,0.377780357142857
2711,0.363332134689548,0.295336846924634,0.525090299721269,0.298060527506624,0.548035145867784,0.294622297917724,0.451573665480427,0.378010320284698
2712,0.363309567227957,0.295357658133928,0.525097168931004,0.298077925240432,0.548047269871409,0.294627284125718,0.451573665480427,0.378010320284698
2713,0.363286052513668,0.295381359715712,0.525111020100581,0.2980908625091,0.548054102607685,0.294633148722727,0.451573665480427,0.378010320284698
2714,0.363269308413879,0.295403182504427,0.525122680253725,0.298102041957041,0.548064884868736,0.294637640133331,0.451573665480427,0.378010320284698
2715,0.36325051964317,0.295416239226189,0.525123349342679,0.298111682068972,0.548066618984204,0.294653833465297,0.451573665480427,0.378010320284698
2716,0.363234635012525,0.295434382886394,0.525126633271724,0.298131835936702,0.548074066341187,0.294661398612712,0.451592907801419,0.378246808510638
2717,0.363213805608226,0.295450843612907,0.525144816456926,0.298141184771931,0.548088895421498,0.294666674289484,0.451592907801419,0.378246808510638
2718,0.363200355126643,0.295475921872148,0.525151179469334,0.298154578343355,0.548093811462148,0.294674234102897,0.451592907801419,0.378246808510638
2719,0.36317918973637,0.295501216491079,0.525165080625838,0.298165026521292,0.548104774553643,0.294681970552193,0.451592907801419,0.378246808510638
2720,0.363164925320706,0.29551790512123,0.525170766468672,0.298175674462947,0.548115092235037,0.294691212527709,0.451592907801419,0.378246808510638
2721,0.363148414562072,0.295537215580125,0.525183036408882,0.298182028034159,0.548122144967896,0.294699102653154,0.451636042402827,0.378473851590106
2722,0.363132238421662,0.295560958303562,0.525207805997276,0.298180997358962,0.548129015776134,0.294712047488374,0.451636042402827,0.378473851590106
2723,0.363113378419734,0.295583453710169,0.525218867542427,0.298194983823697,0.548143843196346,0.294723192300553,0.451636042402827,0.378473851590106
2724,0.363097653457175,0.295607859917023,0.52524286507919,0.298197092522381,0.548152390722234,0.294731714362961,0.451636042402827,0.378473851590106
2725,0.363076737037301,0.295638241447953,0.525258041703723,0.298201563269988,0.548161930787231,0.294741660460171,0.451636042402827,0.378473851590106
2726,0.363058360884818,0.295655183706983,0.52527057059194,0.298212750283522,0.548171622217528,0.294748853466412,0.451683098591549,0.378690492957747
2727,0.363037548572504,0.295672216549641,0.525282558046912,0.298225475534285,0.548186646260118,0.29475308664349,0.451683098591549,0.378690492957747
2728,0.363014317060539,0.295691446433689,0.525298698949368,0.298228693306092,0.548194400411191,0.294759934270861,0.451683098591549,0.378690492957747
2729,0.362989006693723,0.295718130322064,0.525310321905898,0.298238442879253,0.548202207303234,0.294770868149411,0.451683098591549,0.378690492957747
2730,0.36296557981905,0.295738758032075,0.525328870865574,0.298238704053926,0.548215620166476,0.294773546558464,0.451683098591549,0.378690492957747
2731,0.362952819022504,0.295765918164717,0.52535515401966,0.298234109803138,0.548216439964643,0.294786967926373,0.451752982456141,0.378887719298246
2732,0.362927394060546,0.295793064692395,0.525370897466806,0.298239381622178,0.548219650807545,0.294801105395856,0.451752982456141,0.378887719298246
2733,0.362914386854253,0.295814640611356,0.525381326449705,0.298255553681847,0.548230990784349,0.294804548725476,0.451752982456141,0.378887719298246
2734,0.362897883017931,0.295834905880595,0.525395600207187,0.298259650181899,0.548233144138759,0.294816010806712,0.451752982456141,0.378887719298246
2735,0.362878359435523,0.295849535651804,0.52541512817628,0.298264781830041,0.548242670044204,0.294825538536283,0.451752982456141,0.378887719298246
2736,0.362860633007525,0.295866103787456,0.52542140028729,0.29828217515717,0.548248265847964,0.294835618557833,0.451787062937063,0.379122027972028
2737,0.362843036324985,0.295882797891519,0.525431721762054,0.298291410869852,0.548252998485259,0.294847295213654,0.451787062937063,0.379122027972028
2738,0.362815340952808,0.29591103227306,0.525441527025157,0.298297400327659,0.548260939242121,0.294859041966333,0.451787062937063,0.379122027972028
2739,0.362794680406004,0.295936249847781,0.525444830617253,0.298314482276617,0.548266790909947,0.294867030875671,0.451787062937063,0.379122027972028
2740,0.362781573837823,0.295955467302902,0.52545603093377,0.29832904817253,0.548275872626315,0.294877679141444,0.451787062937063,0.379122027972028
2741,0.362765583775293,0.2959763248961,0.525467656486729,0.298340061697062,0.54828577850786,0.294887968635707,0.451812195121951,0.379359581881533
2742,0.362750298246042,0.2959945331026,0.525478410708777,0.298350125513896,0.548291571154781,0.294896445981809,0.451812195121951,0.379359581881533
2743,0.362737567247901,0.29600965160345,0.525495954133729,0.298356546654379,0.548291593862209,0.29491379153498,0.451812195121951,0.379359581881533
2744,0.362712005222051,0.296042236630258,0.525508762103122,0.298362727478041,0.548305721348092,0.294917800660433,0.451812195121951,0.379359581881533
2745,0.362687132396447,0.296069472627073,0.525519673762668,0.298371929273552,0.548319604812079,0.294921021873466,0.451812195121951,0.379359581881533
2746,0.362673059712166,0.296089193548673,0.525540367188858,0.298377720921451,0.54832768076792,0.294929064166155,0.451858333333333,0.379570138888889
2747,0.362659409765426,0.296111104690238,0.525555816984325,0.298386181473589,0.548330879315513,0.294944276942182,0.451858333333333,0.379570138888889
2748,0.362640540179641,0.296136317111637,0.525571312033295,0.298395552461801,0.548343289781451,0.294953719879758,0.451858333333333,0.379570138888889
2749,0.362622065888388,0.29616045283144,0.525580231501565,0.298406450308874,0.548358810086448,0.29495746183439,0.451858333333333,0.379570138888889
2750,0.362599812862414,0.296183643197174,0.525591914339194,0.298411179149896,0.548361769091684,0.29496800567717,0.451858333333333,0.379570138888889
2751,0.362577846646406,0.296202160214129,0.525606287862705,0.298421749009246,0.548365224583446,0.294984110600953,0.451928719723184,0.379767820069204
2752,0.362562496478481,0.296221699012876,0.525623035154295,0.298427503696481,0.548375405121316,0.294987670528461,0.451928719723184,0.379767820069204
2753,0.362544593825811,0.296243109712064,0.525640948192232,0.298432101612135,0.548381347529061,0.294997586895773,0.451928719723184,0.379767820069204
2754,0.362519402442104,0.296268062103223,0.525646533689088,0.298448527724504,0.548390031842609,0.295003984054408,0.451928719723184,0.379767820069204
2755,0.362503602284461,0.296284737555328,0.525660673954737,0.298459830024928,0.548398004692626,0.295015248110809,0.451928719723184,0.379767820069204
2756,0.36248634825959,0.296302192508884,0.525666857169898,0.298475869221238,0.548406111779623,0.29502284155412,0.451953448275862,0.380002068965517
2757,0.362468786854238,0.296322408364441,0.525681354379623,0.29848174811538,0.548411290314588,0.295033820211203,0.451953448275862,0.380002068965517
2758,0.362448014250545,0.29633755271386,0.525689026955945,0.298495099308728,0.548418851250278,0.295040879300603,0.451953448275862,0.380002068965517
2759,0.362425293179719,0.296361880981028,0.525700813627077,0.298500580016423,0.548424664179345,0.295052952796321,0.451953448275862,0.380002068965517
2760,0.362399256488082,0.296394053302012,0.525704366317475,0.298514629302621,0.548427827535764,0.295068082235478,0.451953448275862,0.380002068965517
2761,0.362381357416735,0.296413329801264,0.525710054474857,0.298526351415315,0.548432910762868,0.295081702168299,0.451993127147766,0.380227491408935
2762,0.362369829281608,0.296430540418363,0.525730308599238,0.29852875516359,0.548438306595223,0.295091876801474,0.451993127147766,0.380227491408935
2763,0.362346774441942,0.296452754964727,0.525742553510919,0.2985356395927,0.548442038076232,0.29510429632322,0.451993127147766,0.380227491408935
2764,0.362330207220302,0.296475611676472,0.525760092002411,0.298544483644798,0.548447081319243,0.29512337617368,0.451993127147766,0.380227491408935
2765,0.362300319232303,0.296506357144567,0.525769783500379,0.298554286622959,0.548455605175171,0.295135842405644,0.451993127147766,0.380227491408935
2766,0.362287679362142,0.296526542303104,0.525784324510576,0.298562943113856,0.548459765184722,0.295150453720331,0.452027739726027,0.380459589041096
2767,0.362274944952941,0.296546609363874,0.525793626555441,0.298577523177475,0.548471543971191,0.295154519548283,0.452027739726027,0.380459589041096
2768,0.362256753104478,0.296568844027706,0.525812589071635,0.298582028840918,0.548472713532834,0.295167775335672,0.452027739726027,0.380459589041096
2769,0.362231956276383,0.296591159065488,0.52582436178753,0.298586197167103,0.548481130468233,0.295176116360035,0.452027739726027,0.380459589041096
2770,0.362207305315205,0.296618723172873,0.525836236179959,0.298594199987164,0.548485261848651,0.295188513192254,0.452027739726027,0.380459589041096
2771,0.362191963396784,0.296639164272702,0.525846299570115,0.298608496210001,0.548491488536129,0.295197737696945,0.452091467576792,0.380652218430034
2772,0.362170084622925,0.296658803461275,0.52585632001365,0.298622272847928,0.548499519104931,0.29520382918657,0.452091467576792,0.380652218430034
2773,0.36214854448885,0.296679027746756,0.525867775183699,0.298628846186528,0.548500706677808,0.295220377695724,0.452091467576792,0.380652218430034
2774,0.362135979880179,0.296702848727832,0.525883389186061,0.298639165884017,0.548507615385732,0.295229957252461,0.452091467576792,0.380652218430034
2775,0.36211848655873,0.296724493345622,0.525893589462894,0.298647675054857,0.548514370439837,0.295236436520654,0.452091467576792,0.380652218430034
2776,0.362100277610102,0.296743733746072,0.525898204392482,0.298660390747866,0.54852112838533,0.295251337314278,0.452140476190476,0.380865306122449
2777,0.362086457267882,0.296772870686295,0.525904388807436,0.298674349413494,0.548520433570092,0.29526260601168,0.452140476190476,0.380865306122449
2778,0.36206201218416,0.296798091531143,0.525909141533843,0.298688195459754,0.548530985779248,0.295271748118426,0.452140476190476,0.380865306122449
2779,0.362035027719091,0.296826501160896,0.525923684135039,0.298695440822531,0.548535415542534,0.295279500935708,0.452140476190476,0.380865306122449
2780,0.362012616097257,0.296840709380678,0.525940104880601,0.298700692781687,0.54853827686999,0.295292345128515,0.452140476190476,0.380865306122449
2781,0.361997224192739,0.296865378552747,0.525951283537247,0.298709506389205,0.548541856861432,0.295304728875954,0.452210847457627,0.381074915254237
2782,0.361973206289749,0.296895771266542,0.525957898937417,0.298717024014481,0.548545524563901,0.295319318412635,0.452210847457627,0.381074915254237
2783,0.361958737571134,0.296913710823914,0.525978531431658,0.298720140203997,0.548556165629724,0.295323970463167,0.452210847457627,0.381074915254237
2784,0.361947132078073,0.296932677750799,0.525987657253917,0.298731886778879,0.548563572365964,0.295332929763139,0.452210847457627,0.381074915254237
2785,0.361925864485945,0.296957049392798,0.52599699749152,0.298745939217884,0.54857336647686,0.295344144149018,0.452210847457627,0.381074915254237
2786,0.361903447006414,0.296972339526966,0.526007585801564,0.298753757716127,0.548582217702592,0.295352555644951,0.452244932432432,0.381309121621622
2787,0.361884694118259,0.297000696191086,0.526022630087236,0.298758352722458,0.548593596169404,0.295357650444351,0.452244932432432,0.381309121621622
2788,0.361865779206214,0.297013508000512,0.526035057542908,0.298770580800558,0.548601205641806,0.295367805211703,0.452244932432432,0.381309121621622
2789,0.361848864335737,0.297039514622275,0.526046105678863,0.298782198778761,0.548603231343418,0.295383128287728,0.452244932432432,0.381309121621622
2790,0.361832897204314,0.297056623623394,0.526054803411195,0.298796032668682,0.54860889502966,0.295394552273361,0.452244932432432,0.381309121621622
2791,0.361822246206563,0.297080419713082,0.526068743634922,0.298800688627104,0.548617366944949,0.295401960488661,0.452281144781145,0.381540404040404
2792,0.361811494285697,0.297093572883058,0.526084867277709,0.298803870683452,0.548621330301282,0.295410850098155,0.452281144781145,0.381540404040404
2793,0.361783741187497,0.297116305873959,0.526085569526367,0.298817547594817,0.548625315962763,0.295424070515478,0.452281144781145,0.381540404040404
2794,0.361769416190958,0.297128827898921,0.5260966837374,0.298828206059484,0.548634681760355,0.29543169777575,0.452281144781145,0.381540404040404
2795,0.361751877089282,0.297152762725008,0.526109315417316,0.298837874680565,0.548634347327496,0.295450499596538,0.452281144781145,0.381540404040404
2796,0.361722882156348,0.297179344385209,0.526114728263204,0.298851392524715,0.548641437704396,0.295463835744382,0.452329194630872,0.381753691275168
2797,0.361703628331356,0.297196365502664,0.526127936504271,0.298860042202749,0.548646603747737,0.295473828580062,0.452329194630872,0.381753691275168
2798,0.361681936830699,0.297226312369456,0.526131363951494,0.298869864107262,0.548643685346466,0.295492035848214,0.452329194630872,0.381753691275168
2799,0.361661758204988,0.297252778669741,0.526145193680201,0.298878162177344,0.548652105773764,0.295498748515465,0.452329194630872,0.381753691275168
2800,0.361642642952576,0.297282262063197,0.526157324463343,0.298889713044781,0.548656809088378,0.29550781621082,0.452329194630872,0.381753691275168
2801,0.361626190105218,0.297300829677901,0.526171403479663,0.298897213973164,0.548670435304762,0.295514459609055,0.452372240802676,0.381968227424749
2802,0.361605555081873,0.297322445136851,0.526182543625097,0.298908056913148,0.548681368433361,0.295527155640012,0.452372240802676,0.381968227424749
2803,0.36159103798638,0.297347763435916,0.526191352364033,0.298919541818805,0.548692450389755,0.295532418484533,0.452372240802676,0.381968227424749
2804,0.361567859155634,0.297375681497138,0.5262010694174,0.298934004277782,0.548697999339691,0.295542140981285,0.452372240802676,0.381968227424749
2805,0.361546579241174,0.297395951260091,0.52621245679904,0.29894460395446,0.548699762472556,0.295558484368122,0.452372240802676,0.381968227424749
2806,0.361530385288076,0.297423512179216,0.526230359445893,0.298946890774323,0.548709489962305,0.29556900015829,0.452410333333333,0.382196666666667
2807,0.361513922598705,0.297441198829742,0.526246730554897,0.298954997346804,0.548716790106827,0.295575189487151,0.452410333333333,0.382196666666667
2808,0.361497558048472,0.297456927258577,0.526261107967591,0.298965471764967,0.548721101956006,0.295589198213712,0.452410333333333,0.382196666666667
2809,0.361476772499791,0.297483702871506,0.526270528341032,0.298976441030683,0.548723538283606,0.295599936008636,0.452410333333333,0.382196666666667
2810,0.361460216009855,0.297498071945731,0.526279122838192,0.298989915137286,0.548727035612425,0.295611300153268,0.452410333333333,0.382196666666667
2811,0.361437355893322,0.297524389107438,0.526292115178002,0.298993449069657,0.5487343698661,0.295621838726246,0.452456146179402,0.382420930232558
2812,0.361419243733396,0.297542391724408,0.526294910098729,0.299013130362915,0.548744380152051,0.295630804714914,0.452456146179402,0.382420930232558
2813,0.361401346527067,0.297569811360132,0.526311114863168,0.299015600416115,0.548748620960656,0.295641101439133,0.452456146179402,0.382420930232558
2814,0.361384402022618,0.297584107261248,0.526326261201941,0.29901704429499,0.548755471974335,0.295652717435491,0.452456146179402,0.382420930232558
2815,0.361370129632856,0.297602976651741,0.526327508969178,0.29903734608864,0.548756297249512,0.295662046748077,0.452456146179402,0.382420930232558
2816,0.361351495799798,0.297627238028574,0.526342757484705,0.299046917917663,0.548765625291791,0.295671490753689,0.452501324503311,0.382641390728477
2817,0.361331176586149,0.297649249624576,0.526353572487828,0.299051548005421,0.548771215414876,0.295679869426798,0.452501324503311,0.382641390728477
2818,0.361304462863283,0.297680552112538,0.526361550223887,0.299056590603998,0.54878113662303,0.295681382437234,0.452501324503311,0.382641390728477
2819,0.361291234538818,0.297699856646161,0.526371440711575,0.299066842638905,0.54878341263301,0.295690879955146,0.452501324503311,0.382641390728477
2820,0.36127479128872,0.297721189759809,0.526373759810299,0.29908500739568,0.548785834009657,0.29570441378878,0.452501324503311,0.382641390728477
2821,0.361253002590191,0.297742878586449,0.526391177658355,0.299088873058542,0.548785262685406,0.295716958170199,0.452569306930693,0.38283498349835
2822,0.361238268766098,0.297757229518685,0.526401649743763,0.299095578136686,0.548795630638349,0.295726467780881,0.452569306930693,0.38283498349835
2823,0.361216994435277,0.297789838125718,0.526408461674539,0.299111514576902,0.548801194979647,0.295736577321543,0.452569306930693,0.38283498349835
2824,0.361203213798261,0.297808320639671,0.526419291001792,0.299114845465428,0.548811092678957,0.295745068344955,0.452569306930693,0.38283498349835
2825,0.361174301079175,0.297837936678345,0.526428770432847,0.299126206731318,0.548820961007997,0.295752950072829,0.452569306930693,0.38283498349835
2826,0.361161158515372,0.297851902686794,0.526434064264161,0.299140194451607,0.548820637636975,0.295767302129616,0.452625657894737,0.383034868421053
2827,0.36114087551217,0.297869900939968,0.526442468279623,0.299145767515354,0.548824080848648,0.295782476181433,0.452625657894737,0.383034868421053
2828,0.361120153320008,0.297894560026804,0.526450395571284,0.299157472404785,0.548828184886953,0.295793437278092,0.452625657894737,0.383034868421053
2829,0.361104950462421,0.297917716632268,0.526463086941866,0.299165985955821,0.548836124316469,0.295800609656304,0.452625657894737,0.383034868421053
2830,0.361089994547364,0.297933457680277,0.526472596597483,0.299173812012997,0.548845283112599,0.29580834602532,0.452625657894737,0.383034868421053
2831,0.361067752044081,0.297950869462734,0.526479731433562,0.299185863162465,0.548846411109635,0.295819997653658,0.452668524590164,0.383251475409836
2832,0.361054688879695,0.29797225606865,0.526489482642401,0.299197994619935,0.548851364962863,0.295828097471219,0.452668524590164,0.383251475409836
2833,0.361042292629658,0.297978522096739,0.526502080217862,0.299207746270996,0.548860904143156,0.295832867858536,0.452668524590164,0.383251475409836
2834,0.361020922322169,0.298000800954652,0.526514863658375,0.299209378493844,0.548869007122541,0.295844821113288,0.452668524590164,0.383251475409836
2835,0.361000446821276,0.298029352924899,0.52652888546821,0.299210048377857,0.548873475704369,0.295852629687162,0.452668524590164,0.383251475409836
2836,0.360983559512506,0.298056453538635,0.526537122458773,0.299221793361538,0.548878077214183,0.295863865782657,0.452727450980392,0.383448366013072
2837,0.360956999056785,0.298080889836904,0.526551454946236,0.299227025260268,0.54888426009789,0.295873119574633,0.452727450980392,0.383448366013072
2838,0.360944248384201,0.298101430187503,0.526567149179599,0.299228088965547,0.548896194029746,0.295875871370698,0.452727450980392,0.383448366013072
2839,0.360922866396607,0.298120513946558,0.5265795177597,0.299230973984205,0.548899626411803,0.295884279469374,0.452727450980392,0.383448366013072
2840,0.360905058043029,0.298144959059169,0.526591314419078,0.299236988148668,0.548903174691381,0.295895437372812,0.452727450980392,0.383448366013072
2841,0.360888102049264,0.298165085536584,0.526599560108339,0.299247193146735,0.548903733451106,0.295909024981396,0.452758957654723,0.383682084690554
2842,0.360869040175765,0.298186646355384,0.526617920845746,0.299253829597141,0.548911294102411,0.295911614633331,0.452758957654723,0.383682084690554
2843,0.360857306723299,0.298207007017382,0.526625958210572,0.299268764046404,0.548920738217272,0.295921569248897,0.452758957654723,0.383682084690554
2844,0.360838939258205,0.298225698015881,0.526633429410578,0.299283606577925,0.548922379248016,0.295935782684249,0.452758957654723,0.383682084690554
2845,0.360828778828733,0.298237152794658,0.526642813098917,0.299291194077184,0.548927844159345,0.2959451309652,0.452758957654723,0.383682084690554
2846,0.360805842771006,0.298260905380976,0.526656910498344,0.299297092801068,0.548934120582819,0.295954489825815,0.452805519480519,0.383900324675325
2847,0.360794483581168,0.298282993600537,0.526665513494777,0.299303240482573,0.548937931682958,0.295964477347925,0.452805519480519,0.383900324675325
2848,0.360786942633124,0.298297719689659,0.526674559940621,0.299316573229637,0.548943278723034,0.295970506272864,0.452805519480519,0.383900324675325
2849,0.360769760798889,0.298321842900238,0.526689574141312,0.299323372501843,0.548940859232758,0.295989040587752,0.452805519480519,0.383900324675325
2850,0.360752085767098,0.298342425626216,0.526696389762945,0.299330707303246,0.548947043973784,0.295999256270344,0.452805519480519,0.383900324675325
2851,0.360732846027948,0.298368738705945,0.526705503471037,0.299334598301302,0.548948651549897,0.296011775898089,0.452849838187702,0.384112297734628
2852,0.36071666779671,0.298384494306338,0.526713043337961,0.29934724063818,0.548954280072855,0.296025741641733,0.452849838187702,0.384112297734628
2853,0.360687953239369,0.298397923541538,0.526717028748084,0.299361969717857,0.54895629312426,0.296039931523204,0.452849838187702,0.384112297734628
2854,0.360668278086686,0.298415488255134,0.526731404586579,0.299364429232532,0.548964107029262,0.296045604421675,0.452849838187702,0.384112297734628
2855,0.360653689036051,0.298427637925137,0.526737849017271,0.299374817507615,0.54897155019444,0.29605198910253,0.452849838187702,0.384112297734628
2856,0.360636168413669,0.298452761322716,0.526746269516968,0.299382679357559,0.548975720752992,0.296064344514945,0.452916774193549,0.384317419354839
2857,0.360611004614547,0.298485427001829,0.526759954989856,0.299386044270245,0.548980880717246,0.296075791196487,0.452916774193549,0.384317419354839
2858,0.360600475395044,0.298508067813862,0.526774983216446,0.299388633950391,0.548984574016152,0.29608756794251,0.452916774193549,0.384317419354839
2859,0.360586548172304,0.298532580008739,0.526788565742431,0.299396234984819,0.548997583498821,0.296091764518855,0.452916774193549,0.384317419354839
2860,0.36057958449792,0.298550201254568,0.526802958622246,0.299403777893139,0.549002628439708,0.296097019535592,0.452916774193549,0.384317419354839
2861,0.360555893850963,0.298578189201838,0.526819655998255,0.299409299260454,0.549010407500776,0.296104509757409,0.45296655948553,0.384525080385852
2862,0.360545254860181,0.298598197765125,0.526830230542572,0.299415909326051,0.549016710377504,0.296111393274427,0.45296655948553,0.384525080385852
2863,0.360529329192594,0.298622098183455,0.526841373696958,0.299428809022149,0.549021652481711,0.296120743711417,0.45296655948553,0.384525080385852
2864,0.360501742818993,0.298642630043864,0.526854405713557,0.299433317440046,0.549024515135188,0.296132210698538,0.45296655948553,0.384525080385852
2865,0.360470685485063,0.298667471716158,0.526865570820979,0.299444922246289,0.549030236426653,0.296142576229968,0.45296655948553,0.384525080385852
2866,0.360467818924343,0.298680843789718,0.526872567911742,0.29945642841567,0.549037529082115,0.296148750970949,0.453021474358975,0.384722435897436
2867,0.360452977509624,0.298696824565233,0.526889548395747,0.299459789153331,0.549046928807974,0.296157054640265,0.453021474358975,0.384722435897436
2868,0.36043518669668,0.298712081086471,0.526900842307636,0.299470252670606,0.549046285747676,0.296174610663984,0.453021474358975,0.384722435897436
2869,0.360415573121792,0.298739616353844,0.526915342347577,0.299474912248293,0.549053627395051,0.296182683486342,0.453021474358975,0.384722435897436
2870,0.360402540684738,0.298752023924442,0.52692449047878,0.29948388962734,0.549056874335713,0.296191739416473,0.453021474358975,0.384722435897436
2871,0.360383764499436,0.298775727775439,0.526929291386522,0.299490653490866,0.549068314601164,0.296197609173022,0.45307731629393,0.384926837060703
2872,0.360363807996848,0.298798151783074,0.526940629454692,0.299500441151378,0.549072263523667,0.2962091275488,0.45307731629393,0.384926837060703
2873,0.360335206566631,0.298823452884036,0.526949076363559,0.299509695139644,0.549076726937463,0.296215349412016,0.45307731629393,0.384926837060703
2874,0.360311018795983,0.298836086662504,0.526956644337501,0.299514326799335,0.549080781901905,0.296224228554625,0.45307731629393,0.384926837060703
2875,0.360292969632959,0.298861645109034,0.526960975158289,0.299528230653757,0.549084781181102,0.296234844736196,0.45307731629393,0.384926837060703
2876,0.360278701612667,0.298881477775225,0.526972721261541,0.299535587552023,0.549089464013046,0.296250598620816,0.453120382165605,0.385136305732484
2877,0.360263730932721,0.298900258318298,0.526990576685602,0.299534516045683,0.54909797916928,0.29626122983353,0.453120382165605,0.385136305732484
2878,0.360248934310728,0.298921439968783,0.526996263828784,0.299545183979623,0.549097624096573,0.296275036343317,0.453120382165605,0.385136305732484
2879,0.360238037860488,0.298943170474462,0.527006307920719,0.29955596286793,0.549105027963399,0.296282326018645,0.453120382165605,0.385136305732484
2880,0.360216511423102,0.298974214834588,0.527020994207723,0.299560470289381,0.54911247631058,0.296288279511882,0.453120382165605,0.385136305732484
2881,0.360200148321869,0.298999045582369,0.527024915460282,0.299572067280887,0.549117721381333,0.296297610136627,0.453154603174603,0.385359047619047
2882,0.360181639894413,0.299022144567673,0.527030794846113,0.299586183392093,0.549122048518405,0.296305122038392,0.453154603174603,0.385359047619047
2883,0.360164744878222,0.299035214427617,0.527036016960494,0.299597110310812,0.549126633740578,0.296312853681218,0.453154603174603,0.385359047619047
2884,0.360139054183624,0.299061383958177,0.527050507506513,0.299603662859488,0.54913423338518,0.296316301820041,0.453154603174603,0.385359047619047
2885,0.360127734376433,0.299079408268595,0.52705859715308,0.299613518341684,0.549138174144853,0.296323072468855,0.453154603174603,0.385359047619047
2886,0.360108902741666,0.299105338804703,0.527065612567192,0.299621347138985,0.549140556636182,0.296333046268733,0.453171835443038,0.385590506329114
2887,0.360084152372799,0.29913082697125,0.527078041799025,0.299624487920505,0.549150157726645,0.296339879717744,0.453171835443038,0.385590506329114
2888,0.360064731566156,0.299162910075534,0.527090442337997,0.299627628747469,0.549158591789432,0.296347135093326,0.453171835443038,0.385590506329114
2889,0.360052657386749,0.299182724036741,0.527100721507522,0.299639037347976,0.54916243493997,0.29636038188099,0.453171835443038,0.385590506329114
2890,0.360031142987885,0.299204647087678,0.527100494603421,0.299651502310796,0.549166100141526,0.296369348582916,0.453171835443038,0.385590506329114
2891,0.360009507424767,0.299226347888132,0.52711331796929,0.29965964414802,0.54917327563384,0.296377910743814,0.453210094637224,0.385815141955836
2892,0.359990944320308,0.299236681468181,0.527124045661338,0.299671928902113,0.549182791363509,0.296384947617419,0.453210094637224,0.385815141955836
2893,0.359975304768831,0.299261140426255,0.527134379949249,0.299676338478124,0.549185021241414,0.296397306329279,0.453210094637224,0.385815141955836
2894,0.359956036723687,0.299277528735867,0.527147696844391,0.299685948409147,0.549191646632665,0.296406929377219,0.453210094637224,0.385815141955836
2895,0.359928118626074,0.299299666220295,0.527158207043467,0.299693365360294,0.549193149819877,0.296423725882132,0.453210094637224,0.385815141955836
2896,0.359914087933117,0.299317513779739,0.527177334938289,0.299692552341265,0.549196090232048,0.296438144479374,0.453243081761006,0.386030503144654
2897,0.359897992049093,0.299339680283752,0.527190033449549,0.299698930255825,0.54920124665636,0.29644280610138,0.453243081761006,0.386030503144654
2898,0.359877184957769,0.299370098473016,0.527204825595186,0.299705567060904,0.549200288389613,0.29645992305297,0.453243081761006,0.386030503144654
2899,0.359868101864506,0.299393406930099,0.527221272625587,0.299710289509484,0.549211308849581,0.29646286335629,0.453243081761006,0.386030503144654
2900,0.359847547743985,0.299418479719474,0.527235152105877,0.299714398876599,0.549219114068881,0.296466504829983,0.453243081761006,0.386030503144654
2901,0.35983181935443,0.299436161720506,0.527245444234262,0.299724836714402,0.549225272127943,0.296473435760479,0.453315360501568,0.386211285266458
2902,0.359815163879797,0.299455389607471,0.527253280511479,0.299733675596325,0.549227094391766,0.296483348580881,0.453315360501568,0.386211285266458
2903,0.359801936723717,0.299476419642028,0.527264702133011,0.299742386160266,0.549234591327456,0.296493360522744,0.453315360501568,0.386211285266458
2904,0.35979574370552,0.299485322024069,0.527274419183539,0.299749756845613,0.549239730268119,0.296501819108987,0.453315360501568,0.386211285266458
2905,0.359779255896627,0.299503707619995,0.527288241047618,0.299751340250834,0.549249478203073,0.296510104348019,0.453315360501568,0.386211285266458
2906,0.359768552652667,0.29952459529148,0.527296851902273,0.299759972279793,0.549256216304275,0.296518242995013,0.4533753125,0.3863975
2907,0.359745717409604,0.299551522887698,0.527307974939801,0.299766682614087,0.549257237775197,0.296528566828911,0.4533753125,0.3863975
2908,0.359725812287926,0.299569237768398,0.527313892687366,0.299773415151991,0.549257274850516,0.296541416200991,0.4533753125,0.3863975
2909,0.359708776610167,0.299586692138598,0.527321947479296,0.299779793183841,0.549265945078897,0.296547976796442,0.4533753125,0.3863975
2910,0.359692700714106,0.299614248022839,0.527333513230893,0.299784506904782,0.549269009980651,0.2965547715292,0.4533753125,0.3863975
2911,0.359670286714123,0.299642705370005,0.527342875678435,0.29978976937484,0.549267835323631,0.296567047490494,0.453446417445483,0.386576947040498
2912,0.359653031789457,0.299657958035723,0.527346561780398,0.299800135199579,0.549279818155996,0.296572078860854,0.453446417445483,0.386576947040498
2913,0.359631396439646,0.299673450151033,0.527347844265213,0.299819147381626,0.54928294524606,0.296582498772934,0.453446417445483,0.386576947040498
2914,0.359618029525479,0.299689570556568,0.527357701302115,0.299826624925388,0.549278668529835,0.296597447961497,0.453446417445483,0.386576947040498
2915,0.359602650333596,0.299709812779491,0.527372439102489,0.299825854141468,0.549284140235574,0.296607040871662,0.453446417445483,0.386576947040498
2916,0.359584936124616,0.299731724992935,0.527381532967727,0.299837240929036,0.549289052435169,0.296614553892481,0.453497826086956,0.38677298136646
2917,0.359571272520162,0.299746506116083,0.527401480099665,0.299835434444088,0.549293165396456,0.296622274379255,0.453497826086956,0.38677298136646
2918,0.359548766052556,0.299772368748823,0.527423500776611,0.299829640033649,0.549297858145609,0.296634677107289,0.453497826086956,0.38677298136646
2919,0.359528534866204,0.299797669062056,0.527434345057718,0.299837868327195,0.549293706353768,0.296648720914559,0.453497826086956,0.38677298136646
2920,0.359518495944323,0.299810930343199,0.527446873655955,0.299844749339851,0.549293036490819,0.296661097342998,0.453497826086956,0.38677298136646
2921,0.359498556318242,0.299837658696325,0.527459651543066,0.299848209692077,0.549300168556604,0.296667062717144,0.453554179566563,0.386970278637771
2922,0.359482437568812,0.299858049726853,0.52747335666241,0.299853358201706,0.549305305433283,0.296675205779751,0.453554179566563,0.386970278637771
2923,0.359457144749402,0.299885311641768,0.527483217363278,0.299863430719426,0.549311933126034,0.296683695717427,0.453554179566563,0.386970278637771
2924,0.359447185555555,0.299901078089431,0.527489831011838,0.29987268981184,0.54931726549951,0.296691177902829,0.453554179566563,0.386970278637771
2925,0.359433372355615,0.299928681838897,0.527499905053531,0.299881089391843,0.549318050578713,0.296699210979139,0.453554179566563,0.386970278637771
2926,0.359415361681115,0.299951552815528,0.527511389931649,0.299888550550361,0.54932133015698,0.296711084205263,0.453614506172839,0.387146604938272
2927,0.359400758061602,0.299972398555076,0.527529573694511,0.299889492295526,0.54932623030308,0.296721838522171,0.453614506172839,0.387146604938272
2928,0.359387855488224,0.299993724737432,0.527531992332412,0.299901634941028,0.549327845160763,0.29672955847266,0.453614506172839,0.387146604938272
2929,0.359367303136924,0.300021505687541,0.527539681800967,0.299907051496432,0.549333627627843,0.296735053054801,0.453614506172839,0.387146604938272
2930,0.359344066055766,0.300035849021704,0.527545567997759,0.299917831321186,0.549340563225813,0.296744367019029,0.453614506172839,0.387146604938272
2931,0.359334539296579,0.300054690351257,0.527562085383073,0.299920699345031,0.549346780699426,0.296750556296908,0.453670461538462,0.387341538461539
2932,0.359319971210843,0.300075425044992,0.527569544605454,0.299928539262543,0.549351069042708,0.296759119860751,0.453670461538462,0.387341538461539
2933,0.359308336162845,0.300090220886353,0.527577595044459,0.299937655534153,0.549357436635976,0.296767417898179,0.453670461538462,0.387341538461539
2934,0.359295659923552,0.300103442159364,0.527591080058573,0.299940839687015,0.549360970275533,0.296778667487789,0.453670461538462,0.387341538461539
2935,0.359271412115035,0.30012845283511,0.527604263362202,0.29994526865909,0.549363256847183,0.29679096315636,0.453670461538462,0.387341538461539
2936,0.359253386359348,0.300142571824712,0.527612903892809,0.299952098840486,0.549360889903631,0.296804693124735,0.453733128834356,0.387527300613497
2937,0.35923439259417,0.300161736272719,0.527625158189385,0.299957475872134,0.549360343409537,0.296817065799234,0.453733128834356,0.387527300613497
2938,0.359222103502487,0.300177838170035,0.527635635960739,0.299965298758241,0.549364470385242,0.296827288665796,0.453733128834356,0.387527300613497
2939,0.359203775146706,0.300202452274194,0.527650305988719,0.299973526779809,0.549364119512864,0.29683645961563,0.453733128834356,0.387527300613497
2940,0.359192178437955,0.300223034837064,0.527653518893194,0.299985560495169,0.549364196161548,0.29684996681081,0.453733128834356,0.387527300613497
2941,0.359166682830584,0.300246760233875,0.527666627999806,0.299991421330197,0.549375713250675,0.296855978907752,0.453781039755352,0.387728134556575
2942,0.359149251906819,0.300273650980088,0.527679664646207,0.29999678990625,0.54938299124567,0.29686301720841,0.453781039755352,0.387728134556575
2943,0.359135257705375,0.300288046903874,0.527689243568819,0.30000675142143,0.549390604425926,0.296875325501231,0.453781039755352,0.387728134556575
2944,0.359111279107122,0.300313560906228,0.527698052077168,0.300013286578946,0.54939267762094,0.296885638560341,0.453781039755352,0.387728134556575
2945,0.35909367128228,0.300334241738203,0.527713110301237,0.300016431250407,0.549392351088072,0.296897947146494,0.453781039755352,0.387728134556575
2946,0.359078198122249,0.300356043215201,0.527722816488533,0.300025193640209,0.549396014776773,0.296906475775617,0.453830792682927,0.387921951219512
2947,0.359063160803495,0.300383846427526,0.527740493371848,0.300026360832073,0.549404213242536,0.296913164027857,0.453830792682927,0.387921951219512
2948,0.359045819512203,0.300396735969595,0.527748650016577,0.300034216971553,0.54940852373574,0.296920075173292,0.453830792682927,0.387921951219512
2949,0.359024154091983,0.300414322691872,0.527746045670839,0.300055609585798,0.549412258264828,0.29692982509913,0.453830792682927,0.387921951219512
2950,0.359010043345198,0.300430014579668,0.527755381777309,0.300057458617231,0.54941808682303,0.296935484858168,0.453830792682927,0.387921951219512
2951,0.358994242866803,0.300453950260761,0.52776991934102,0.300064778619474,0.549426363756418,0.296937232463706,0.453871732522797,0.388126139817629
2952,0.358968076024184,0.30048384654289,0.527777488268325,0.30007118246439,0.549436194591418,0.296941273550928,0.453871732522797,0.388126139817629
2953,0.358950306105703,0.300500636851498,0.527791228511147,0.300076960581517,0.549443463658903,0.29694440066177,0.453871732522797,0.388126139817629
2954,0.358930454589971,0.300515420006115,0.527800261727349,0.300084818100334,0.549452700421395,0.296949613186747,0.453871732522797,0.388126139817629
2955,0.358909955951237,0.300541632979813,0.527806735601985,0.300090260947706,0.549460862678778,0.296955832565905,0.453871732522797,0.388126139817629
2956,0.358893126096398,0.300564358366077,0.527818886173058,0.300094326250474,0.54946287689825,0.296968854451274,0.453922424242424,0.388326666666666
2957,0.358880067541677,0.300587086917404,0.527825706619745,0.300098622827048,0.549469787119671,0.296975317264395,0.453922424242424,0.388326666666666
2958,0.35885714611369,0.300613676298974,0.527841783003428,0.300102714922954,0.549477207339524,0.29698193200885,0.453922424242424,0.388326666666666
2959,0.358843740396707,0.300628091454528,0.52784899608559,0.300109879701996,0.549478192257944,0.296994588131944,0.453922424242424,0.388326666666666
2960,0.358829092110614,0.300658139372081,0.527859445231304,0.300119793448477,0.549481859951525,0.297000414406766,0.453922424242424,0.388326666666666
2961,0.358809315645069,0.300677648786583,0.527868447959704,0.300127595763551,0.549485414323901,0.297010570451537,0.453968580060423,0.388529909365559
2962,0.358793540243276,0.30069918461942,0.527880205291582,0.300130699563876,0.549489100039747,0.297014965407213,0.453968580060423,0.388529909365559
2963,0.358782530351963,0.300712541635609,0.527889310127189,0.300138115260981,0.549492497407051,0.297024608614364,0.453968580060423,0.388529909365559
2964,0.358756907836871,0.300737606943307,0.527895419081914,0.300149152963102,0.549491710483072,0.297035942398369,0.453968580060423,0.388529909365559
2965,0.358737028405565,0.300758478228689,0.527906379429942,0.300157577132506,0.549498613371804,0.297041549229892,0.453968580060423,0.388529909365559
2966,0.358722061268252,0.300779768876093,0.527921055511083,0.30016108884528,0.549496611537136,0.297054724303781,0.454016265060241,0.388739759036145
2967,0.35871239528783,0.300799318543493,0.527922137020207,0.300172880471734,0.549498183535274,0.297066572272297,0.454016265060241,0.388739759036145
2968,0.358692183826243,0.300828898021338,0.527935566588069,0.300182510468334,0.549501188232744,0.297077188845816,0.454016265060241,0.388739759036145
2969,0.358670964245659,0.30084927005357,0.527947956992439,0.300189109663294,0.549509391571327,0.297083227503088,0.454016265060241,0.388739759036145
2970,0.358650523728341,0.300873551840542,0.52795870055091,0.300197329982277,0.549516078252331,0.297091399472315,0.454016265060241,0.388739759036145
2971,0.358639904118274,0.300891625215747,0.527968984712671,0.300199552727989,0.549521904564173,0.297102041506871,0.454063063063063,0.388937837837838
2972,0.358615692253604,0.300921511513864,0.527973502464415,0.300210373811727,0.549527531352366,0.297110788390768,0.454063063063063,0.388937837837838
2973,0.358587214965257,0.300939085025144,0.527988626096083,0.300215389273081,0.549528489165668,0.297118715213524,0.454063063063063,0.388937837837838
2974,0.358568750593002,0.300961433507052,0.527997122600828,0.300217423319396,0.549529614970674,0.297127773836659,0.454063063063063,0.388937837837838
2975,0.358550588875953,0.300984498388453,0.528008452916492,0.300222284530554,0.549529304992968,0.297137260353073,0.454063063063063,0.388937837837838
2976,0.358540587009497,0.301000381360795,0.528020129859198,0.300226830177094,0.549531982600991,0.297149235794355,0.454112275449102,0.389137724550898
2977,0.358528158510823,0.301017677163054,0.528026252989258,0.300235266327662,0.549534442133625,0.297158480795524,0.454112275449102,0.389137724550898
2978,0.35851035415951,0.301033167574546,0.528040487668688,0.300244677293058,0.549540889975101,0.297166120028525,0.454112275449102,0.389137724550898
2979,0.358496339891695,0.301057545367455,0.528046328218051,0.300253717219537,0.549538810071679,0.297181909169792,0.454112275449102,0.389137724550898
2980,0.358475444003628,0.301085576562711,0.528057432020653,0.30026445404032,0.549542675609328,0.297190127520991,0.454112275449102,0.389137724550898
2981,0.358460066488844,0.301110787046083,0.52806236826609,0.30027233149566,0.549547956903981,0.297197196809344,0.454123283582089,0.389370149253731
2982,0.358451662230553,0.30112824215762,0.528079887973411,0.300276746997795,0.549549020007963,0.297203365824506,0.454123283582089,0.389370149253731
2983,0.358433540087943,0.301144344578124,0.528085531410517,0.300284242394667,0.549551908081541,0.29720987026933,0.454123283582089,0.389370149253731
2984,0.35841484379588,0.301163079641054,0.528093260761268,0.300293370681055,0.549554313970448,0.297218885343294,0.454123283582089,0.389370149253731
2985,0.358385811421376,0.301198304632835,0.528107216362755,0.300299377873277,0.549555421499343,0.297228572314358,0.454123283582089,0.389370149253731
2986,0.358374927686075,0.301216580409307,0.528122319869233,0.300300986451759,0.549552482349877,0.297243957084375,0.454166666666666,0.3895625
2987,0.358360115081692,0.301235505519578,0.52812675219821,0.300314585207417,0.549554073398027,0.297254501930549,0.454166666666666,0.3895625
2988,0.358342137894807,0.301261468582916,0.528134774950273,0.300316335071401,0.54955467845686,0.297265162778734,0.454166666666666,0.3895625
2989,0.358327668432856,0.301283135225505,0.52814586874884,0.300325447830507,0.549556779553925,0.297274632681014,0.454166666666666,0.3895625
2990,0.358311005658533,0.301307444717165,0.528160035797191,0.30032654447634,0.549558118607561,0.297281944556888,0.454166666666666,0.3895625
2991,0.358293742129391,0.30132884217766,0.528168461823938,0.300332203270016,0.549559821143825,0.297292873328531,0.454223738872403,0.389750741839763
2992,0.358277234002564,0.301349915854174,0.528179042911298,0.300343872600501,0.549568234211542,0.297292567856909,0.454223738872403,0.389750741839763
2993,0.358267805724463,0.301367912374171,0.52817791437492,0.300362755833375,0.54956983185218,0.297306048556862,0.454223738872403,0.389750741839763
2994,0.358242465754419,0.301390178042134,0.528188414971125,0.300368267852433,0.549575832577157,0.297314126028816,0.454223738872403,0.389750741839763
2995,0.358225929351555,0.30140899920878,0.528200999530085,0.300373906703538,0.549582411321305,0.29732069422782,0.454223738872403,0.389750741839763
2996,0.358211537290614,0.301432171633314,0.528206287149208,0.300381196592853,0.549579887011262,0.297329699422244,0.454280177514793,0.389929585798817
2997,0.358198635799655,0.30144496884956,0.528211197233756,0.300387566953246,0.549582457436669,0.297336949127809,0.454280177514793,0.389929585798817
2998,0.358185840000981,0.30145817535608,0.528223588565721,0.300395652090321,0.549595049629304,0.297340185839587,0.454280177514793,0.389929585798817
2999,0.358172083542445,0.301479045931947,0.528229739052553,0.300404059357118,0.549597903333153,0.297349568550974,0.454280177514793,0.389929585798817
3000,0.358155275534445,0.30149874513058,0.528240246636735,0.300411148262576,0.549598304803001,0.297361587022436,0.454280177514793,0.389929585798817
3001,0.35813378616153,0.301521242613536,0.528250989476276,0.300417078740572,0.549600775301843,0.297368859217637,0.454312684365782,0.390131268436578
3002,0.358112481945001,0.301545742278106,0.528265064373081,0.300420919621661,0.549599937397139,0.297383353719584,0.454312684365782,0.390131268436578
3003,0.35809989622419,0.301565097476099,0.528275654763473,0.300428998177063,0.549603743800123,0.29738929962764,0.454312684365782,0.390131268436578
3004,0.358080812174857,0.301588536090352,0.528285638639481,0.300434216919882,0.549604703851503,0.297396594360061,0.454312684365782,0.390131268436578
3005,0.358065688649945,0.301605934149902,0.528302309483571,0.300435880203295,0.549602929009083,0.297407445480339,0.454312684365782,0.390131268436578
3006,0.358053710400754,0.301632784547199,0.528308079226418,0.300445756297185,0.549600688486896,0.297421600615681,0.454370294117647,0.390320588235294
3007,0.358034289068757,0.301647633747796,0.528319499146587,0.300456551489372,0.549602722643344,0.29743487550528,0.454370294117647,0.390320588235294
3008,0.358019563885443,0.301663820200261,0.528329601626579,0.300461411315507,0.549608751815092,0.297443230342597,0.454370294117647,0.390320588235294
3009,0.357998737561916,0.301689079712025,0.528339344522198,0.300466020755956,0.54961569195819,0.297445968397167,0.454370294117647,0.390320588235294
3010,0.357987290997587,0.301708163823258,0.528347082341412,0.300478477533489,0.549623451648932,0.297450304286951,0.454370294117647,0.390320588235294
3011,0.357961743997447,0.301733037549599,0.52835139726081,0.300486176327137,0.549626362371794,0.297458786965873,0.454411730205279,0.390524633431085
3012,0.357944597630489,0.301756080490878,0.528364516859373,0.300490917572029,0.549628572206931,0.297467902627575,0.454411730205279,0.390524633431085
3013,0.357926079868294,0.301779069097202,0.528376697983624,0.300497815041935,0.549631594045827,0.297477212359998,0.454411730205279,0.390524633431085
3014,0.357904682980164,0.301800830349228,0.528380879838024,0.300509586859467,0.54963202197797,0.29748934552837,0.454411730205279,0.390524633431085
3015,0.357891915886987,0.301815887628297,0.528388678639951,0.300516654755414,0.549634084115575,0.297493984620262,0.454411730205279,0.390524633431085
3016,0.357875298382462,0.301832763926124,0.5283936811907,0.300522846672494,0.549636624802664,0.297505052043723,0.454438011695906,0.390736549707602
3017,0.357850900961271,0.301858078544484,0.528404314461237,0.300528371088966,0.549638411279419,0.29751146677078,0.454438011695906,0.390736549707602
3018,0.357832658715854,0.301877536369095,0.528413892365346,0.300533473740274,0.549643137348961,0.297521145503188,0.454438011695906,0.390736549707602
3019,0.357813295114518,0.301903657078591,0.528423327721341,0.300544229565045,0.549651395948489,0.297521805414524,0.454438011695906,0.390736549707602
3020,0.357796471771989,0.301926420697004,0.528426298134772,0.300552937591439,0.549655521398134,0.297529806959833,0.454438011695906,0.390736549707602
3021,0.357787001018518,0.301939574514085,0.528448590332977,0.300552957940014,0.549662522478426,0.297535396166098,0.454484839650146,0.390936443148688
3022,0.357764279733893,0.301965212887947,0.528460184838089,0.30056316291592,0.549660110773029,0.297547989539431,0.454484839650146,0.390936443148688
3023,0.357755144133566,0.301988121103296,0.528465603826809,0.300570522721526,0.549660612225919,0.297555581709888,0.454484839650146,0.390936443148688
3024,0.357735285824818,0.302003940413462,0.528471251076389,0.300582968883257,0.5496592321333,0.297568805087101,0.454484839650146,0.390936443148688
3025,0.357714574123372,0.302029830862427,0.528477473809976,0.300594186087636,0.549663975893141,0.297573367995783,0.454484839650146,0.390936443148688
3026,0.357697072571858,0.302058013735376,0.528484529605472,0.30060694563612,0.549663212349965,0.297583037928281,0.454536918604651,0.391125581395349
3027,0.357676718261836,0.302070499019151,0.528488313562812,0.300615565459778,0.549662993997071,0.297592178653858,0.454536918604651,0.391125581395349
3028,0.357663322009636,0.302087937998694,0.52849973006424,0.300618913955769,0.549664702149988,0.297600680971705,0.454536918604651,0.391125581395349
3029,0.357650153014534,0.302107672708668,0.528509573180886,0.300623353316517,0.549666556802909,0.29761069617182,0.454536918604651,0.391125581395349
3030,0.357625751210587,0.3021322188216,0.528519380203361,0.300625192376614,0.549664454696439,0.297622799356937,0.454536918604651,0.391125581395349
3031,0.35760892905703,0.302154642570985,0.528530162728517,0.300632341942359,0.549672462156387,0.29763010116176,0.454600579710145,0.391305217391304
3032,0.357586985130575,0.302181389935203,0.528544047812611,0.300636431352028,0.54967714592073,0.297636978443998,0.454600579710145,0.391305217391304
3033,0.357580458556503,0.302197597088813,0.528554417285829,0.300643736812194,0.549682390833553,0.297643092891751,0.454600579710145,0.391305217391304
3034,0.357559119471458,0.302217333466274,0.528559738571445,0.300654165056698,0.549682060068651,0.297655186250944,0.454600579710145,0.391305217391304
3035,0.357542565731319,0.302240321473008,0.528567046745716,0.30066163445035,0.549685153477407,0.297663921836495,0.454600579710145,0.391305217391304
3036,0.357522259262552,0.30225942894513,0.528576091975246,0.300666292753991,0.549692202828123,0.297668926161917,0.454650867052023,0.391496242774566
3037,0.35750437218272,0.302286339481921,0.528584264496701,0.300672974806409,0.549697277317532,0.297674729554314,0.454650867052023,0.391496242774566
3038,0.357487159934269,0.302310397490485,0.528594026616873,0.300680391821228,0.549702418109112,0.297684552655031,0.454650867052023,0.391496242774566
3039,0.357471644530746,0.302330524994197,0.5285994073081,0.300688833431819,0.549698190028573,0.297696685755715,0.454650867052023,0.391496242774566
3040,0.35745125980405,0.302354169150211,0.528611141832219,0.300695757983184,0.549706290469373,0.297702898979778,0.454650867052023,0.391496242774566
3041,0.357443525313815,0.302367598412136,0.528619996413732,0.300704172211528,0.549708168378815,0.297710719526374,0.454709221902017,0.391679538904899
3042,0.357425703255279,0.302396585281339,0.528627496305234,0.300711965299234,0.549712913783093,0.297716463182127,0.454709221902017,0.391679538904899
3043,0.357410052850235,0.302412819090903,0.528639694933452,0.300721290219948,0.549720497983593,0.297719017495095,0.454709221902017,0.391679538904899
3044,0.357393336141325,0.302429321786676,0.52864294385194,0.300728522349457,0.549725416497275,0.297724088163307,0.454709221902017,0.391679538904899
3045,0.35737838708081,0.302451722151984,0.528647727855811,0.300733958210112,0.549727273792772,0.29773233344095,0.454709221902017,0.391679538904899
3046,0.357360100587404,0.302468896604065,0.528664382263772,0.30073231491662,0.54972637740944,0.297739908402659,0.454756609195402,0.391872413793103
3047,0.357335577093767,0.302492019722109,0.52867742749629,0.300738708656613,0.549728551091565,0.297749626234085,0.454756609195402,0.391872413793103
3048,0.357318883593192,0.302513148812369,0.528688424096718,0.300750181654391,0.549738733035825,0.297749584138234,0.454756609195402,0.391872413793103
3049,0.357304651825264,0.30253610058061,0.528691381296861,0.300757819302227,0.549742498659886,0.297757225817529,0.454756609195402,0.391872413793103
3050,0.357281695930266,0.302567031764693,0.528706387198309,0.30076164015428,0.549744962476369,0.297766534232472,0.454756609195402,0.391872413793103
3051,0.357268509364422,0.302585001414507,0.528710587330353,0.30077243369565,0.54974352426931,0.297779523654624,0.454803724928367,0.392077363896848
3052,0.35724338933555,0.302610873592703,0.528716596523348,0.300783030579773,0.549743447190624,0.297791229271462,0.454803724928367,0.392077363896848
3053,0.357229168439391,0.302628808196681,0.52872300988543,0.300789785267271,0.549747207182733,0.29779884198713,0.454803724928367,0.392077363896848
3054,0.357204892066462,0.302654402962772,0.528731064735514,0.300794244048352,0.549746511299203,0.297811746713829,0.454803724928367,0.392077363896848
3055,0.357196174183213,0.302676694281838,0.528746283550424,0.300798925553598,0.549752907161768,0.297816496434907,0.454803724928367,0.392077363896848
3056,0.357172299938058,0.302697601262504,0.528753099752893,0.300808111906189,0.549752605794361,0.297825482318155,0.45487,0.392249714285714
3057,0.357154528169055,0.30271880138067,0.528759170199874,0.300815881889699,0.549747292929821,0.29783649329965,0.45487,0.392249714285714
3058,0.357140566056804,0.302742215232162,0.528766652280954,0.30081992611833,0.54974870558639,0.297846538312167,0.45487,0.392249714285714
3059,0.357127145625634,0.302765052673526,0.528771108163799,0.300828252973917,0.549746339527553,0.297856962727021,0.45487,0.392249714285714
3060,0.357111274237863,0.302790438091279,0.528779536744445,0.300835528452757,0.549747501882268,0.297860175616264,0.45487,0.392249714285714
3061,0.357099250762684,0.302808425005366,0.528788650253755,0.30084284267678,0.549749556646461,0.297871607449081,0.454902279202279,0.392460398860399
3062,0.357076470777239,0.302834253126078,0.528795495761425,0.300852260403267,0.549751564367504,0.297879975369556,0.454902279202279,0.392460398860399
3063,0.357071252621213,0.302844876033991,0.528802346621704,0.300861363046555,0.549753583575692,0.297889652432108,0.454902279202279,0.392460398860399
3064,0.357057584598463,0.302867018593181,0.528809841971735,0.300870564497453,0.549764379762606,0.29788936628122,0.454902279202279,0.392460398860399
3065,0.357036953353735,0.302888928228819,0.52881509192973,0.300878733122973,0.549768121809704,0.297896040922744,0.454902279202279,0.392460398860399
3066,0.357015693224816,0.30291343982191,0.528819237444765,0.300888985736447,0.549775659543058,0.297899466368575,0.454954829545454,0.392655113636363
3067,0.356996227019355,0.302933320888248,0.528832777175761,0.300890456650128,0.549771055601328,0.297910623245252,0.454954829545454,0.392655113636363
3068,0.356984950465155,0.302952495479874,0.528838050114381,0.300899926028029,0.549772454878408,0.297918523825952,0.454954829545454,0.392655113636363
3069,0.356962531854914,0.302973145937695,0.528841608767188,0.300913595567114,0.549774975719499,0.297925083241559,0.454954829545454,0.392655113636363
3070,0.356945280298623,0.302998608429141,0.528847735813386,0.300925289624787,0.549777900880884,0.297934055149873,0.454954829545454,0.392655113636363
3071,0.356923634415527,0.303020257635505,0.528863537276573,0.300923039331378,0.549777030306745,0.297946452335539,0.455014730878187,0.39283342776204
3072,0.356903621215901,0.303045951065509,0.528872119139374,0.300928166489507,0.549777679633775,0.29795135683022,0.455014730878187,0.39283342776204
3073,0.356885354495946,0.303064632387756,0.528889904961697,0.300929409282221,0.549777164823671,0.29796111151965,0.455014730878187,0.39283342776204
3074,0.356870552786617,0.303082548662345,0.528906087409026,0.300929272373936,0.549779825420656,0.297971979000409,0.455014730878187,0.39283342776204
3075,0.356851530949022,0.303107930950166,0.528909444049529,0.300937964446049,0.549776766581499,0.297981498941513,0.455014730878187,0.39283342776204
3076,0.356831798106437,0.303133109536949,0.528916601191184,0.300950785624601,0.549778232496671,0.297989306252013,0.455065819209039,0.39302627118644
3077,0.356816257075826,0.303152029910312,0.528929818403787,0.300955033197097,0.549777500369655,0.29799971106858,0.455065819209039,0.39302627118644
3078,0.356801039107192,0.303173891865898,0.528936173888356,0.300965773001955,0.549784762685256,0.298004046077783,0.455065819209039,0.39302627118644
3079,0.356790368726997,0.303189125433919,0.528947161284757,0.300969341715067,0.549787337006323,0.298012439875478,0.455065819209039,0.39302627118644
3080,0.356777431044498,0.303208314377339,0.528953033102282,0.300979707686592,0.549791611286144,0.298017324850721,0.455065819209039,0.39302627118644
3081,0.356762283548472,0.303224825215305,0.528959242612148,0.300990385231209,0.549789975176008,0.298028382177832,0.455099154929577,0.393228450704225
3082,0.356746289426072,0.30324104861557,0.528973372278171,0.300992869322324,0.549801985157611,0.298028441311117,0.455099154929577,0.393228450704225
3083,0.356729960522338,0.303262759490539,0.528983561507259,0.300994590839688,0.549802687777415,0.298038148898157,0.455099154929577,0.393228450704225
3084,0.356707092121123,0.303284802759994,0.528987004399934,0.301004730044424,0.549804478680391,0.298044733744024,0.455099154929577,0.393228450704225
3085,0.356691292977613,0.303300834569484,0.528989875454194,0.301017507596134,0.549808872240482,0.298049411493868,0.455099154929577,0.393228450704225
3086,0.356666359493697,0.303318992885377,0.528998824697738,0.301024148104472,0.549809472736259,0.298061890423,0.455136797752809,0.393433707865169
3087,0.356651415324162,0.303339077918409,0.52901288208668,0.301028202816589,0.549811387574279,0.298070469376596,0.455136797752809,0.393433707865169
3088,0.356634674651363,0.303356741341145,0.529020233252883,0.301037577014064,0.549811694165814,0.298080217337918,0.455136797752809,0.393433707865169
3089,0.356616827504817,0.30337549537203,0.529025695113417,0.30105022806047,0.549814554584341,0.298085776122537,0.455136797752809,0.393433707865169
3090,0.356595970344889,0.303403510547352,0.529034178539679,0.301056376097951,0.549815067838642,0.298095232719664,0.455136797752809,0.393433707865169
3091,0.356583789115341,0.303425140272182,0.529043861845467,0.301063297816875,0.549812683813404,0.29810372136,0.455198319327731,0.393601960784314
3092,0.356568501836663,0.3034444612092,0.529048434342442,0.301074299739396,0.549813495042652,0.298114086236803,0.455198319327731,0.393601960784314
3093,0.356548986310878,0.303468414307643,0.529057106356119,0.301081203467382,0.549806796079014,0.298130644174127,0.455198319327731,0.393601960784314
3094,0.356528281186443,0.303489217882279,0.529068148758758,0.301087367652938,0.54981208347987,0.298138127509777,0.455198319327731,0.393601960784314
3095,0.35651003263539,0.303515625276091,0.529071883474496,0.30109766283128,0.549818238612274,0.298141903677126,0.455198319327731,0.393601960784314
3096,0.356494434305952,0.303538351223053,0.529084260815582,0.301100177293663,0.549816307066578,0.298155145543587,0.455239106145251,0.393798324022346
3097,0.35648499483502,0.303552697246268,0.529090783952971,0.301106132542181,0.549819994385527,0.298162206820872,0.455239106145251,0.393798324022346
3098,0.356469062790803,0.303571581979312,0.529098781151789,0.301111233966783,0.549816620212712,0.298172492269324,0.455239106145251,0.393798324022346
3099,0.356456874175481,0.303586826835045,0.529111310984561,0.301116803619264,0.549812016642297,0.298183971654862,0.455239106145251,0.393798324022346
3100,0.356442898700562,0.303608456482448,0.529117259822705,0.301123171669193,0.54981753234097,0.298192691361829,0.455239106145251,0.393798324022346
3101,0.356425977944539,0.303633222763091,0.529127262195793,0.301129682637049,0.549819747431262,0.298203104007275,0.455304735376044,0.393966573816156
3102,0.356409731463523,0.30365757744772,0.529136865635956,0.301135351709428,0.549820199826115,0.298212199577047,0.455304735376044,0.393966573816156
3103,0.356386302450387,0.303675055379691,0.529148044494329,0.301136529040602,0.549825201282149,0.298219762349376,0.455304735376044,0.393966573816156
3104,0.356362500729182,0.303693208353915,0.529161475661304,0.301140881775059,0.549826751577598,0.298226870652549,0.455304735376044,0.393966573816156
3105,0.356345260251693,0.303717342319092,0.529159350034071,0.301156162851877,0.54982974781312,0.298233950878304,0.455304735376044,0.393966573816156
3106,0.356326537766912,0.303737041084838,0.529174542800644,0.301156953638571,0.54982976595404,0.29824196371167,0.455357777777778,0.394157777777778
3107,0.356312708323044,0.303754596373688,0.52917534565896,0.30116549209577,0.54983664602602,0.298247968023686,0.455357777777778,0.394157777777778
3108,0.356292290667512,0.303776054382239,0.529186384355718,0.301170590745653,0.549837349545646,0.298262129909853,0.455357777777778,0.394157777777778
3109,0.35626878865222,0.303800033322609,0.529198017727561,0.301172348762429,0.549842371888341,0.298267764973634,0.455357777777778,0.394157777777778
3110,0.356254105108177,0.303828616221336,0.529203180844274,0.301180580191983,0.549838907523295,0.298279696557857,0.455357777777778,0.394157777777778
3111,0.356238243464809,0.303849231388234,0.529207047785414,0.301189803483191,0.549842791266243,0.298287252939778,0.455398060941828,0.39434432132964
3112,0.356222529377847,0.30386775228649,0.529217264394806,0.301198426541153,0.549845518334175,0.298295917551886,0.455398060941828,0.39434432132964
3113,0.356209689562019,0.303883158583979,0.529229056193643,0.301204539133214,0.549846070597197,0.298304881333796,0.455398060941828,0.39434432132964
3114,0.356199345656308,0.303908415111834,0.529240977045453,0.301207900070763,0.549841894572582,0.298314592105729,0.455398060941828,0.39434432132964
3115,0.356182404992166,0.303932617200916,0.529254061098397,0.301210070442523,0.549838830156894,0.298325927124783,0.455398060941828,0.39434432132964
3116,0.356164316413146,0.303953028515674,0.529264102101748,0.301213719673573,0.549839125756947,0.298334473297815,0.455449447513812,0.394533701657459
3117,0.356151134246795,0.303975338946004,0.529270977178364,0.301218326248204,0.54983371446322,0.298346449646287,0.455449447513812,0.394533701657459
3118,0.356134818654746,0.303995048250822,0.529278693660009,0.301223929919923,0.54983184737972,0.298353157298957,0.455449447513812,0.394533701657459
3119,0.356114792972539,0.304015514057172,0.529284445979225,0.301230308945894,0.549835034471141,0.298364856884685,0.455449447513812,0.394533701657459
3120,0.356102574794885,0.304030226860903,0.529295784452581,0.301234804428699,0.549839794206242,0.298372640695731,0.455449447513812,0.394533701657459
3121,0.356086654839033,0.304052152270142,0.529302094005596,0.301240784694554,0.54984400892313,0.29837785450406,0.455504407713499,0.394717355371901
3122,0.356063939242197,0.304079107678261,0.529309934610127,0.301245053459181,0.549849435533528,0.298381334977294,0.455504407713499,0.394717355371901
3123,0.356041307953189,0.304100357499241,0.529322216619651,0.301248648864798,0.549848077166564,0.298393143601157,0.455504407713499,0.394717355371901
3124,0.356019622087488,0.304117564646234,0.529331790415533,0.301257871395965,0.549847678133423,0.298404409638649,0.455504407713499,0.394717355371901
3125,0.356002263494498,0.304145569563646,0.529339617348281,0.301263530577906,0.549847766633037,0.29841844218753,0.455504407713499,0.394717355371901
3126,0.355986239639946,0.304163575107827,0.529343731738281,0.301274682761358,0.549846153370838,0.298427029256192,0.45553956043956,0.394925274725275
3127,0.355972853776003,0.30417649887474,0.529351932414194,0.301280991407375,0.549846065343227,0.298433471484561,0.45553956043956,0.394925274725275
3128,0.35594653520911,0.304206866199164,0.529354815285572,0.301292862351584,0.549848554727801,0.298442345379629,0.45553956043956,0.394925274725275
3129,0.355931356026066,0.304227189397932,0.529358272056628,0.301303035097152,0.549853724043715,0.298447480439035,0.45553956043956,0.394925274725275
3130,0.355912288752111,0.304248063817513,0.52936576704976,0.301311467460646,0.549855326164488,0.298454373085447,0.45553956043956,0.394925274725275
3131,0.355894005244189,0.304272230261817,0.529374449134203,0.301316317599023,0.549856222680031,0.29846421933265,0.455595342465754,0.395106575342466
3132,0.355875619704209,0.304297288243527,0.529386331384298,0.301317902334099,0.549853904717067,0.298476530282268,0.455595342465754,0.395106575342466
3133,0.355858990824824,0.304316099527779,0.529386924615264,0.301329705822155,0.549853563748506,0.298485359748861,0.455595342465754,0.395106575342466
3134,0.355841131550638,0.304337555660343,0.529391291449296,0.301337379065433,0.549853680751122,0.298496972531819,0.455595342465754,0.395106575342466
3135,0.355818821689134,0.304365331765761,0.529402302271779,0.301343369846427,0.549858542180117,0.298502994028453,0.455595342465754,0.395106575342466
3136,0.355806694645602,0.304385296117202,0.529403666784958,0.30135329302887,0.549859367530921,0.298514173280407,0.455629508196721,0.395310109289617
3137,0.355794091987938,0.304407386890883,0.529414500316222,0.301358535143959,0.549856993652513,0.298524136709609,0.455629508196721,0.395310109289617
3138,0.355776566227257,0.304428329382622,0.52942168408937,0.301362059963109,0.549861590758915,0.298531020691712,0.455629508196721,0.395310109289617
3139,0.355759496905211,0.304442521491591,0.529436807282062,0.301365716964036,0.549859692314896,0.298540203666117,0.455629508196721,0.395310109289617
3140,0.355741209194422,0.304466207400799,0.529441662024221,0.301368657422013,0.549862282110988,0.298548284378051,0.455629508196721,0.395310109289617
3141,0.355732331613722,0.304480076198423,0.529452582166835,0.301373486662583,0.549863010561038,0.298560317018082,0.45566621253406,0.395508174386921
3142,0.35571747798729,0.304500523504546,0.52946353978497,0.301377258840748,0.549865024717853,0.298569643894233,0.45566621253406,0.395508174386921
3143,0.355697735265079,0.304519858938966,0.52946691465966,0.301387524309809,0.549863625411347,0.298580097216912,0.45566621253406,0.395508174386921
3144,0.355687140225311,0.304537441141479,0.529480134153415,0.30139148202818,0.549864038129956,0.298589256411817,0.45566621253406,0.395508174386921
3145,0.355671346947281,0.304559214797904,0.529489680695252,0.301394093514462,0.549865083888705,0.298602200839011,0.45566621253406,0.395508174386921
3146,0.355649892045835,0.304581383711453,0.529497173551506,0.301399574271529,0.549864683386182,0.298611662130591,0.45573097826087,0.395685054347826
3147,0.35563260782661,0.304601222301631,0.529506189265586,0.301405185085317,0.549860632139329,0.298621653781657,0.45573097826087,0.395685054347826
3148,0.355619062579359,0.304617919761772,0.529508644819981,0.301414119234103,0.549862746216878,0.298628221779438,0.45573097826087,0.395685054347826
3149,0.355599520013434,0.304640750531276,0.529518435289251,0.301420806867829,0.549867021111279,0.298635037597297,0.45573097826087,0.395685054347826
3150,0.355581761408123,0.304660222587804,0.529524528175348,0.301430047983354,0.549867310880053,0.298641560250567,0.45573097826087,0.395685054347826
3151,0.355566313752298,0.304677840854316,0.529530506326943,0.301437713081015,0.549866948963134,0.298653972800044,0.455790243902439,0.395861788617886
3152,0.355546034973643,0.304703561612087,0.529535111247711,0.3014453366756,0.549868623073189,0.298659820758627,0.455790243902439,0.395861788617886
3153,0.355529602952365,0.304728456214236,0.529539734242832,0.301447387853441,0.549871789211105,0.298669508899028,0.455790243902439,0.395861788617886
3154,0.355511536024161,0.30474716262845,0.529546390840988,0.301455300071207,0.54987301620486,0.2986762666035,0.455790243902439,0.395861788617886
3155,0.355494644994047,0.304766639555335,0.529553026236805,0.30146360126998,0.549870063657498,0.298692960460055,0.455790243902439,0.395861788617886
3156,0.355473119510841,0.304794699548787,0.529557773274978,0.301473550271125,0.549870842099004,0.298703558657946,0.455858918918919,0.396035405405405
3157,0.35545355457844,0.304816756482441,0.529568655482399,0.30147893656848,0.549868953662481,0.298714277201072,0.455858918918919,0.396035405405405
3158,0.355433197710741,0.304838821670803,0.529572436463261,0.301485534504341,0.549869673108839,0.298722661888749,0.455858918918919,0.396035405405405
3159,0.355420443148252,0.304858732512962,0.529580370411208,0.301494351718206,0.549872295793415,0.29873067205543,0.455858918918919,0.396035405405405
3160,0.355400838304608,0.304880958141371,0.529593022416234,0.301496278801895,0.549871371710559,0.298741554903351,0.455858918918919,0.396035405405405
3161,0.355384946507123,0.304904116152241,0.529599929078517,0.301506839361417,0.54987365097084,0.298751398524893,0.455915633423181,0.396214824797844
3162,0.35536941870083,0.304914255172994,0.529609111477901,0.301514582987318,0.54987394340961,0.298760944839149,0.455915633423181,0.396214824797844
3163,0.355358709876651,0.304929338874776,0.529620681529138,0.301520421869743,0.549876838711712,0.298767725583099,0.455915633423181,0.396214824797844
3164,0.355338129570369,0.304948472052079,0.529626968808951,0.301524680078354,0.549879025862121,0.29877416831663,0.455915633423181,0.396214824797844
3165,0.355321121201203,0.304973510822257,0.529633905944293,0.301528044643632,0.5498768301966,0.298785446913308,0.455915633423181,0.396214824797844
3166,0.355292763975143,0.304996212731708,0.529636009289506,0.301536925997282,0.549875240274549,0.298792727300989,0.455954301075269,0.396403225806452
3167,0.355279813999958,0.305014698971395,0.529636365581443,0.30154508296181,0.549875038378354,0.298803208292065,0.455954301075269,0.396403225806452
3168,0.355263766238652,0.305036448998914,0.529643652616692,0.301554384273441,0.549882655869859,0.298809430564057,0.455954301075269,0.396403225806452
3169,0.355252674833506,0.305050228248547,0.529651021127125,0.301562184646558,0.549886629100534,0.298815500726701,0.455954301075269,0.396403225806452
3170,0.35523970529416,0.305069559035567,0.529654542764802,0.301568992942334,0.549890152663204,0.298821282099098,0.455954301075269,0.396403225806452
3171,0.355226370535036,0.305086669741986,0.529658113349514,0.301575152455157,0.549886664553171,0.298831872297098,0.456004289544236,0.396586863270778
3172,0.355209612374213,0.305104271983819,0.529660337379311,0.301581516013517,0.549890977964544,0.298840048063316,0.456004289544236,0.396586863270778
3173,0.355197875133388,0.305121621639206,0.529666834757441,0.301591371721206,0.549894874205401,0.2988481037596,0.456004289544236,0.396586863270778
3174,0.355190393412691,0.305141839958187,0.529676586881869,0.301594891601649,0.549905137014485,0.298850286055848,0.456004289544236,0.396586863270778
3175,0.355172317301096,0.305162229610362,0.529684613326952,0.301599360168607,0.54989980652779,0.298861196730871,0.456004289544236,0.396586863270778
3176,0.355150917393725,0.3051845406417,0.529699223046481,0.30159983637178,0.549894580296991,0.298876412821765,0.456058823529412,0.396777540106952
3177,0.355127662433122,0.305210791006791,0.52970955297373,0.301604477504004,0.549890802073213,0.298886564277294,0.456058823529412,0.396777540106952
3178,0.355103108530007,0.305231098297559,0.529717083372056,0.301607831714993,0.549886710184865,0.298900508756583,0.456058823529412,0.396777540106952
3179,0.355085993117348,0.305255931856895,0.529731858693722,0.301611083486789,0.549889764179041,0.298907850850541,0.456058823529412,0.396777540106952
3180,0.355071169588544,0.305279852566727,0.529736483121336,0.301617428685844,0.54989043499094,0.298916466140847,0.456058823529412,0.396777540106952
3181,0.35505631160139,0.305300681486267,0.529745548327706,0.301623814874787,0.549890831609525,0.298925848435015,0.456093066666667,0.3969736
3182,0.355040542245238,0.305311677775279,0.529753282372306,0.30163361311703,0.549892115473456,0.298931671445655,0.456093066666667,0.3969736
3183,0.355025075959276,0.30533283232001,0.529764982521053,0.301638305380118,0.54989350834966,0.298935395375965,0.456093066666667,0.3969736
3184,0.355006160753047,0.305357646016281,0.529773655279041,0.301641207195365,0.549895731848016,0.298942715021873,0.456093066666667,0.3969736
3185,0.354989444591639,0.305375217289887,0.52977382565842,0.301649486761227,0.549899904069454,0.298949360107883,0.456093066666667,0.3969736
3186,0.3549654431675,0.305398903805945,0.529780672867693,0.301656897744208,0.549900082661914,0.298955133396901,0.456169946808511,0.39712579787234
3187,0.354952296061872,0.305412178393752,0.529784913476516,0.301664514007798,0.549903752060896,0.298962727627198,0.456169946808511,0.39712579787234
3188,0.354933424533906,0.305429281978311,0.529790091799375,0.301671039611316,0.549908672966882,0.298969042945535,0.456169946808511,0.39712579787234
3189,0.354917594448021,0.305443368723758,0.529794722474646,0.301679317633235,0.549908324508891,0.298976334319953,0.456169946808511,0.39712579787234
3190,0.354899041411516,0.305466536639426,0.529792296280894,0.301692002093251,0.549912907913457,0.29898482360941,0.456169946808511,0.39712579787234
3191,0.354881690201704,0.30548740209666,0.529802651059274,0.301697648320379,0.549916631564874,0.29899211888897,0.456231830238726,0.397292042440318
3192,0.354865028879429,0.305509068156927,0.5298082756979,0.301701923339515,0.549918123736637,0.298997350934234,0.456231830238726,0.397292042440318
3193,0.354855999961771,0.305523335140547,0.529816275967912,0.301707514834791,0.549920379490668,0.299004776779847,0.456231830238726,0.397292042440318
3194,0.354849148901748,0.305539738533873,0.529831503298683,0.301709079434602,0.549923750973639,0.299015360820011,0.456231830238726,0.397292042440318
3195,0.354834227943488,0.305559033557999,0.529839099444481,0.301715231621391,0.549914303463442,0.299030083488015,0.456231830238726,0.397292042440318
3196,0.35481729418673,0.30558226981945,0.529845064763098,0.301719556850439,0.549918729947132,0.299038000736282,0.456280687830688,0.397478571428572
3197,0.354802975427909,0.305601573604363,0.52985243189979,0.301726711726389,0.549915172878263,0.299048054515847,0.456280687830688,0.397478571428572
3198,0.35478472421908,0.305622336162256,0.529850629104988,0.301740733743909,0.549915462314157,0.299056139537251,0.456280687830688,0.397478571428572
3199,0.354762542448994,0.305649516547583,0.529858783338213,0.301743130307129,0.549919826127496,0.299061502039001,0.456280687830688,0.397478571428572
3200,0.354751667509591,0.305663383549643,0.529866668150996,0.301749485461983,0.549921164950065,0.2990676957445,0.456280687830688,0.397478571428572
3201,0.354728563518007,0.305685365323642,0.529877262917732,0.301753574646934,0.549924861650793,0.299075317641983,0.456356992084433,0.3976327176781
3202,0.354715625245216,0.305704046395026,0.529887840882603,0.301758799845399,0.549918220470808,0.299087715781527,0.456356992084433,0.3976327176781
3203,0.354701438396942,0.305715572418781,0.529894704543099,0.301760295951002,0.549919789719893,0.299093656598811,0.456356992084433,0.3976327176781
3204,0.354687090112369,0.305734582378209,0.529899076871069,0.301767089215565,0.549922678659599,0.299099926977847,0.456356992084433,0.3976327176781
3205,0.354670160163044,0.305759135814516,0.529905722960806,0.301776529593472,0.549929248679746,0.29910295867368,0.456356992084433,0.3976327176781
3206,0.354656511666487,0.305777205348049,0.529913388255894,0.301784340824581,0.54993166404284,0.299108269248423,0.456412631578947,0.397812105263158
3207,0.354639285661211,0.305793985506886,0.529915192665068,0.301795861746142,0.549937277788775,0.299112519457289,0.456412631578947,0.397812105263158
3208,0.354622012822304,0.305815873025809,0.529918556990848,0.301799343617545,0.549936534243168,0.299120017753123,0.456412631578947,0.397812105263158
3209,0.354610592572087,0.305831302810431,0.529920791919129,0.301810133114337,0.54994347497955,0.299124136294193,0.456412631578947,0.397812105263158
3210,0.354599223250386,0.305849038346927,0.529926615275757,0.301818670992484,0.549942526153588,0.299133191085206,0.456412631578947,0.397812105263158
3211,0.354575641557614,0.30587059715009,0.529939474047033,0.301822760004052,0.549948583273716,0.299141227622971,0.456476902887139,0.397980577427822
3212,0.354561580475703,0.305887497750015,0.529951664650958,0.301823949409059,0.549950124682516,0.299152228983768,0.456476902887139,0.397980577427822
3213,0.354538198974774,0.305910616709772,0.529963480889854,0.301826929726126,0.549952854618514,0.299158226800598,0.456476902887139,0.397980577427822
3214,0.354519563246282,0.305934364480948,0.529973706207026,0.301832704629385,0.549951098522644,0.299167874889584,0.456476902887139,0.397980577427822
3215,0.354501732081075,0.305957561433168,0.529987627964719,0.301837063656938,0.549948379289038,0.29917797180815,0.456476902887139,0.397980577427822
3216,0.354488236224973,0.305976881406286,0.529993645218033,0.301843378166815,0.549951985852493,0.299185769461506,0.456524607329843,0.398165706806283
3217,0.354474917406884,0.30599461752482,0.530002041965825,0.301845768851118,0.549951488716676,0.299196516282079,0.456524607329843,0.398165706806283
3218,0.354457188692538,0.30601241322266,0.530009381871438,0.301852501662971,0.549948687429453,0.299204458655556,0.456524607329843,0.398165706806283
3219,0.354440728345507,0.306031590784149,0.530013371718171,0.301857858488321,0.549945209951143,0.299219293611274,0.456524607329843,0.398165706806283
3220,0.354420762796494,0.306055668339767,0.530019299160401,0.301864118520917,0.549944361898197,0.299226086878913,0.456524607329843,0.398165706806283
3221,0.354407061090033,0.306074500345158,0.530032556839957,0.301867729293978,0.549943029347713,0.299236508734998,0.456570234986945,0.398355874673629
3222,0.354392239088062,0.306095451632825,0.530036312359776,0.301870845739077,0.549943191660734,0.29924480923326,0.456570234986945,0.398355874673629
3223,0.354378885663891,0.306110786573555,0.530046658134165,0.301876401407528,0.549945291033644,0.299252872381146,0.456570234986945,0.398355874673629
3224,0.354361681830895,0.306122825582824,0.530057287518776,0.301878548253539,0.549947489939617,0.299262092857588,0.456570234986945,0.398355874673629
3225,0.354343063264786,0.306151813731943,0.530062234380441,0.301883272407801,0.549948699173074,0.299269800072398,0.456570234986945,0.398355874673629
3226,0.354326225370323,0.306169723881068,0.530067760152099,0.301890637149428,0.549953754772546,0.299275410729308,0.456625260416667,0.398535677083333
3227,0.354309692997746,0.306187809146879,0.530074008886284,0.301896880660391,0.549956701653456,0.299277956626599,0.456625260416667,0.398535677083333
3228,0.354299137970746,0.306206688914717,0.530078547273168,0.301901123371826,0.549961311283398,0.299278048223376,0.456625260416667,0.398535677083333
3229,0.354282793233242,0.306225281049112,0.530087816699708,0.30190450952951,0.549967294169401,0.299282914157675,0.456625260416667,0.398535677083333
3230,0.35426531246229,0.306245406270737,0.530098064221549,0.301908158769201,0.549967864109769,0.299288887086147,0.456625260416667,0.398535677083333
3231,0.354250282834749,0.306264674413589,0.530106333439109,0.301913664060004,0.549969002248793,0.299297896219291,0.456693766233766,0.398693246753247
3232,0.354229923555858,0.306281196498973,0.530113097045613,0.30192011665777,0.549973468282413,0.299303887349262,0.456693766233766,0.398693246753247
3233,0.354204575895818,0.306304670476987,0.530123125849913,0.301924900198103,0.549972572670645,0.299313710817845,0.456693766233766,0.398693246753247
3234,0.354192195769553,0.3063255301048,0.530127977802203,0.301932781677364,0.549972467129022,0.299323868216545,0.456693766233766,0.398693246753247
3235,0.354177273096251,0.306345928464694,0.530138724242207,0.301939723501357,0.549972020527372,0.299330866649857,0.456693766233766,0.398693246753247
3236,0.354158103326452,0.306364862013759,0.530149180620676,0.301944996572304,0.549970788219667,0.299341503894908,0.456733678756477,0.398879274611399
3237,0.354140337144887,0.306388380582218,0.530156370329328,0.301950524066211,0.549968886636258,0.29935011961112,0.456733678756477,0.398879274611399
3238,0.354125151147504,0.306400410417967,0.530168992478563,0.3019514905954,0.54997616059672,0.299357888940989,0.456733678756477,0.398879274611399
3239,0.354113508080682,0.306417996781489,0.530175357875742,0.301956982117687,0.549971981403287,0.299367992712922,0.456733678756477,0.398879274611399
3240,0.35409297778099,0.306438156655467,0.530185624244776,0.301958567925632,0.549968627823509,0.299381018797369,0.456733678756477,0.398879274611399
3241,0.354071375822279,0.306463724383449,0.530196430845925,0.301962032678691,0.549969499822675,0.299388855250813,0.456777519379845,0.399070284237726
3242,0.354060536797307,0.306482933424026,0.530205875381985,0.301965166947244,0.549968866540139,0.299396041890851,0.456777519379845,0.399070284237726
3243,0.354043839419971,0.306495181082658,0.530217953033137,0.301966661058817,0.549970628232573,0.299404839165839,0.456777519379845,0.399070284237726
3244,0.354027084043144,0.306512819373143,0.530225077112732,0.301970799663586,0.549969989105209,0.29941666721598,0.456777519379845,0.399070284237726
3245,0.354014977535596,0.30653213538576,0.530230163066134,0.301979952390067,0.549968016490291,0.299426762282336,0.456777519379845,0.399070284237726
3246,0.354003625604184,0.306545162438643,0.530233287387802,0.301988879895148,0.549966080235141,0.299435714041374,0.456842010309279,0.399236855670103
3247,0.353982028871016,0.306563233742826,0.530238368502711,0.301998912212823,0.549969654818244,0.299441651940748,0.456842010309279,0.399236855670103
3248,0.353971003068715,0.306583252935186,0.53024510582996,0.302007567960651,0.549971616578698,0.299451055061385,0.456842010309279,0.399236855670103
3249,0.353952765493641,0.306604968313219,0.530256196452116,0.302008974179643,0.54997101691311,0.299461813968238,0.456842010309279,0.399236855670103
3250,0.353934702249427,0.306630259844704,0.530264695640459,0.302012809924306,0.549976231566267,0.299463494930403,0.456842010309279,0.399236855670103
3251,0.35391482721629,0.3066528130093,0.530271417690769,0.302022407221658,0.549977286729755,0.299470007335268,0.456876606683805,0.399431105398458
3252,0.353903523424327,0.306667581976874,0.530279658807603,0.302022358534352,0.549978813252451,0.299480502089564,0.456876606683805,0.399431105398458
3253,0.353887651606624,0.30668659835546,0.530283428276197,0.302033373589696,0.549979904926107,0.299489831396841,0.456876606683805,0.399431105398458
3254,0.353872674011425,0.306702227791525,0.530292343136921,0.302038197424452,0.549978842040363,0.299497417750036,0.456876606683805,0.399431105398458
3255,0.35385178536593,0.306729747680787,0.530300856932951,0.302041493206402,0.549976231249665,0.299507257501904,0.456876606683805,0.399431105398458
3256,0.353832623737031,0.306746223317632,0.530305704729927,0.302049117265303,0.549978964630669,0.299515301360906,0.456943076923077,0.399593333333333
3257,0.353811233906705,0.306766144958997,0.53031100444627,0.302054329891457,0.549976924263823,0.299526654267947,0.456943076923077,0.399593333333333
3258,0.353800876161955,0.306782819303797,0.53031787935275,0.302061970174494,0.549977813012774,0.299535238971199,0.456943076923077,0.399593333333333
3259,0.353784144119059,0.306801308229792,0.530330202642844,0.302063997518784,0.549977848543287,0.299542797853478,0.456943076923077,0.399593333333333
3260,0.353770661186536,0.306818255613596,0.530335705079353,0.302072235215964,0.54998164223872,0.299549726736957,0.456943076923077,0.399593333333333
3261,0.353754086418529,0.30683947147295,0.530341352166936,0.302075473152339,0.549978371006794,0.299558822990164,0.456994117647059,0.399763938618926
3262,0.353730553814791,0.306866914361575,0.530344181757274,0.302083434097532,0.549974675559069,0.299569359723057,0.456994117647059,0.399763938618926
3263,0.35371101558425,0.306889131301947,0.530352519439405,0.302089707492645,0.549974681640913,0.299578461768963,0.456994117647059,0.399763938618926
3264,0.353692950867556,0.306910809460719,0.530358446018305,0.302093601245921,0.549972632291929,0.299586374962953,0.456994117647059,0.399763938618926
3265,0.353677239729806,0.306932284195049,0.530363899080568,0.302102211194369,0.549972663605317,0.299594286438122,0.456994117647059,0.399763938618926
3266,0.353664233074053,0.306945687340191,0.530373565372058,0.302104456028798,0.549978284224638,0.299599069551135,0.457054846938776,0.39992193877551
3267,0.353657274679342,0.306960230364266,0.530379138463673,0.302112028781423,0.54997829611321,0.299604095780868,0.457054846938776,0.39992193877551
3268,0.353643867552141,0.306976479341099,0.53038415186587,0.302118080320117,0.549977847847009,0.299614638239104,0.457054846938776,0.39992193877551
3269,0.353623434962026,0.306996584624678,0.530389406765504,0.302121031118473,0.549979699884604,0.299619688175083,0.457054846938776,0.39992193877551
3270,0.35360777245082,0.307017737133679,0.530395131229723,0.302126461134567,0.549975759693591,0.299632793589197,0.457054846938776,0.39992193877551
3271,0.353594911376925,0.307037615970724,0.530405839885657,0.302125450147211,0.549980408290336,0.299637006681518,0.457117048346056,0.400083460559796
3272,0.353576190993988,0.307054169392667,0.530412423768645,0.302135575493936,0.549982280945768,0.29964436530846,0.457117048346056,0.400083460559796
3273,0.353558423810463,0.307076126596822,0.530418270565777,0.302142312964792,0.549979025878243,0.299655388161687,0.457117048346056,0.400083460559796
3274,0.353542635086888,0.307091460775882,0.530424437567698,0.302148555799789,0.549975399024538,0.299667703351661,0.457117048346056,0.400083460559796
3275,0.353525089409813,0.307113286058727,0.530430676978203,0.30215193501118,0.549973101053037,0.299675444540046,0.457117048346056,0.400083460559796
3276,0.353507426004632,0.307133849126615,0.530436376125429,0.302158204457383,0.549969169612764,0.299688705237111,0.457155583756345,0.400264720812183
3277,0.353492139148888,0.307151643814784,0.530451859715553,0.302156027928686,0.54997452858767,0.299695132340051,0.457155583756345,0.400264720812183
3278,0.353474676094788,0.3071756523511,0.530458224202253,0.302164774678433,0.549977715340424,0.299702367098667,0.457155583756345,0.400264720812183
3279,0.353459606076979,0.307194586540466,0.530460693297968,0.302173289315618,0.549977634828364,0.299711042628682,0.457155583756345,0.400264720812183
3280,0.35343833261338,0.307219391986797,0.530466776279,0.302176357749205,0.549976420379176,0.299720572998227,0.457155583756345,0.400264720812183
3281,0.353420847277224,0.307240636273179,0.530479951600417,0.30217861769588,0.549975968981848,0.299728132663292,0.457216455696203,0.400432151898734
3282,0.353405614646216,0.307258193407044,0.5304866942663,0.302186804465017,0.549975381663962,0.299735477097974,0.457216455696203,0.400432151898734
3283,0.353387996063382,0.307279443520862,0.530491982842671,0.302188736930953,0.549973352403065,0.299743224692834,0.457216455696203,0.400432151898734
3284,0.353375260458565,0.307295282915808,0.530499379078507,0.302189485536794,0.549971720913766,0.299753184239788,0.457216455696203,0.400432151898734
3285,0.35336177296085,0.307313879276659,0.530507527120649,0.302192111913842,0.549973477832827,0.29976149605845,0.457216455696203,0.400432151898734
3286,0.353345871767397,0.30733345421742,0.530518121520448,0.302198797661587,0.549971545549,0.299772616130611,0.457266919191919,0.400608585858586
3287,0.353335919289453,0.307352731927942,0.530524400630991,0.302204648123423,0.549968602318939,0.299781407585266,0.457266919191919,0.400608585858586
3288,0.353319967119558,0.307371271918115,0.530526022884218,0.302210774678716,0.54997031927071,0.299787991783441,0.457266919191919,0.400608585858586
3289,0.353307362609147,0.307389717066987,0.530534889499113,0.302213091624629,0.549967908201756,0.299798103234719,0.457266919191919,0.400608585858586
3290,0.353285232306352,0.307408092642706,0.53054506356726,0.302218309583467,0.549961412133396,0.29980901901585,0.457266919191919,0.400608585858586
3291,0.35327690202848,0.307425419623235,0.53055236549875,0.302224012605395,0.549959876927981,0.299817081917913,0.457337279596977,0.400759445843829
3292,0.353261536111965,0.307445766380785,0.530561496736811,0.302225216241003,0.549959863546953,0.299821656015642,0.457337279596977,0.400759445843829
3293,0.353239979208143,0.30746444583847,0.530570474857283,0.302228102869794,0.549965749083129,0.29982790126982,0.457337279596977,0.400759445843829
3294,0.353221836981527,0.307482780998604,0.530572966623422,0.30223730559989,0.549966278635598,0.299836687360026,0.457337279596977,0.400759445843829
3295,0.353200845750838,0.307504703098806,0.530582077572646,0.302240149160893,0.54996433949175,0.299846883867726,0.457337279596977,0.400759445843829
3296,0.353185797049641,0.307524973870926,0.530586840480067,0.302249254324324,0.549961429089413,0.299857360594537,0.457400753768844,0.400922613065327
3297,0.353164945241429,0.307551323407295,0.53059182846789,0.302252585447545,0.549958442198417,0.299869456906049,0.457400753768844,0.400922613065327
3298,0.353146872527033,0.307570479060631,0.5305992328279,0.302258268261108,0.549962043481901,0.299878143811073,0.457400753768844,0.400922613065327
3299,0.353122828304427,0.307594594771948,0.530606593841964,0.302260931118907,0.549968969657834,0.299883566287844,0.457400753768844,0.400922613065327
3300,0.353114097817339,0.30760956313045,0.530611664191537,0.302266101220503,0.549966679503207,0.299890568196968,0.457400753768844,0.400922613065327
3301,0.353101827733205,0.30762786296838,0.530624732774837,0.302265165207288,0.549966488480377,0.29989878196392,0.457460651629073,0.401087969924812
3302,0.353086109491581,0.30764274361278,0.530636416222416,0.302263967545397,0.549961926858487,0.299907626963561,0.457460651629073,0.401087969924812
3303,0.35306888395391,0.30766589178834,0.530642161981662,0.302267197008956,0.549960608843538,0.299914180643738,0.457460651629073,0.401087969924812
3304,0.353048731046612,0.307689599263001,0.530653806150676,0.302270106742326,0.549963343919053,0.299923312414499,0.457460651629073,0.401087969924812
3305,0.353032515899698,0.307711770372568,0.530659775398212,0.302276088954297,0.54996799536301,0.299927981812793,0.457460651629073,0.401087969924812
3306,0.353020313134986,0.307731938865627,0.53066576788427,0.302279766316344,0.54995903821631,0.299942254611936,0.457506,0.4012635
3307,0.353000336959443,0.307754523002331,0.530673569127425,0.30228394664631,0.549962862195423,0.299945323872644,0.457506,0.4012635
3308,0.352990667723404,0.307769518987962,0.530688561266316,0.30228439082175,0.549960273951241,0.29995509037048,0.457506,0.4012635
3309,0.352978099160695,0.307789452820177,0.530697960448146,0.30228543197858,0.549958685669897,0.299966834246805,0.457506,0.4012635
3310,0.352960872504274,0.307811738900539,0.530700516960148,0.302293530467199,0.549957989352974,0.299974459113042,0.457506,0.4012635
3311,0.352952948700725,0.307824918846179,0.530708729244379,0.302297320532955,0.549958047777679,0.299981581040371,0.457568329177057,0.401420698254364
3312,0.352946478739095,0.30783613958129,0.530713878493352,0.302299178407866,0.549956032760399,0.299992304129619,0.457568329177057,0.401420698254364
3313,0.352931658773826,0.307855323373886,0.530720850052879,0.302305370888072,0.549954871117052,0.300000528011898,0.457568329177057,0.401420698254364
3314,0.35291494994193,0.307875383238152,0.530726722719976,0.302310713110941,0.549954018255634,0.300010599685227,0.457568329177057,0.401420698254364
3315,0.352902273640326,0.307893741396354,0.530731707425799,0.30231868968047,0.549954584137849,0.300018007287972,0.457568329177057,0.401420698254364
3316,0.352886928367152,0.3079142280646,0.53073832606016,0.302324388715566,0.549948188384629,0.300030583616002,0.457623383084577,0.401581592039801
3317,0.352865881372792,0.307937104607325,0.53074350117833,0.302331139087977,0.549944810941974,0.300041368950755,0.457623383084577,0.401581592039801
3318,0.352848796392712,0.307954565716746,0.530748991954478,0.302338727556861,0.549940491584877,0.300052979421636,0.457623383084577,0.401581592039801
3319,0.352830558097153,0.30797889460714,0.530759380636433,0.302343724860114,0.549941218683677,0.300061469239263,0.457623383084577,0.401581592039801
3320,0.352812623943937,0.307995289684925,0.530769343476608,0.302346951349985,0.549943015903056,0.300068746502137,0.457623383084577,0.401581592039801
3321,0.352789674730704,0.308020874530936,0.530774246468738,0.302351845275914,0.549942927171217,0.300077639177063,0.457677171215881,0.401744665012407
3322,0.352770551125136,0.308035610599324,0.530783875987068,0.302351796042338,0.549942657194519,0.300084945718557,0.457677171215881,0.401744665012407
3323,0.352754165235675,0.308055633817582,0.530789298786497,0.30235762409451,0.549938495183253,0.300095387871192,0.457677171215881,0.401744665012407
3324,0.352735684270384,0.308077663356903,0.530793015310078,0.302364713767972,0.549931972273884,0.300106357612512,0.457677171215881,0.401744665012407
3325,0.35271949685379,0.308097975596587,0.530798720801829,0.302370708071855,0.54993362958598,0.300112455537999,0.457677171215881,0.401744665012407
3326,0.352707963966261,0.308119351955853,0.530812330963474,0.302371709829201,0.54993253262116,0.300121244788935,0.457736138613862,0.40190198019802
3327,0.352692844186914,0.30813791678452,0.530822878126931,0.302378141003941,0.549929622089815,0.30013383185801,0.457736138613862,0.40190198019802
3328,0.352678101158377,0.308157603338513,0.530831217278535,0.302382259368718,0.549933135618639,0.300140345345416,0.457736138613862,0.40190198019802
3329,0.352665362129987,0.30817656012118,0.53083583495123,0.30238772333325,0.549932816332928,0.3001466298008,0.457736138613862,0.40190198019802
3330,0.352652403313446,0.308195167570364,0.530840819353008,0.302395871474749,0.549932989638566,0.300155408459958,0.457736138613862,0.40190198019802
3331,0.352633143335659,0.308209886278302,0.53085028877711,0.30239776256306,0.549931813865414,0.300164509475195,0.457785432098765,0.402072098765432
3332,0.352627312473594,0.308223737383747,0.530854110302057,0.302403598356376,0.549932087828453,0.300170902657441,0.457785432098765,0.402072098765432
3333,0.352609961885511,0.30824262652543,0.530860366998586,0.302409130069693,0.549937301447263,0.300174867509593,0.457785432098765,0.402072098765432
3334,0.352591538695798,0.308264408567311,0.530870379619469,0.302415578032493,0.549937065882547,0.300182173251745,0.457785432098765,0.402072098765432
3335,0.35257242938531,0.308279716145985,0.530871353429507,0.302424177508634,0.549934577600417,0.300192195985323,0.457785432098765,0.402072098765432
3336,0.352561784239888,0.308297558596456,0.530877144564334,0.302426322181168,0.549935091335807,0.300199695221588,0.457828325123153,0.402243349753695
3337,0.352543412982511,0.308314926638535,0.530882338703938,0.302432445888831,0.54993771648207,0.300205768799746,0.457828325123153,0.402243349753695
3338,0.352529023979764,0.308332166058413,0.530887979845759,0.302437199605019,0.549941946139283,0.300210750160451,0.457828325123153,0.402243349753695
3339,0.352512974637912,0.308350907790253,0.530892398219211,0.302444420875721,0.549944686798093,0.300216112592259,0.457828325123153,0.402243349753695
3340,0.352493260505102,0.308372587001588,0.530897406670727,0.302453862579194,0.549950120008485,0.300220074316155,0.457828325123153,0.402243349753695
3341,0.352482051956642,0.308394265204057,0.530903724127401,0.302456377549395,0.549949735528499,0.300229778570771,0.457894103194103,0.402391400491401
3342,0.352460334895479,0.308418086455981,0.530910356647747,0.302461921235707,0.549946510110002,0.300238707537189,0.457894103194103,0.402391400491401
3343,0.352449619706052,0.308433872312323,0.530918439242158,0.302463436948979,0.549944443722575,0.300250015593409,0.457894103194103,0.402391400491401
3344,0.352430688689648,0.308455939665987,0.530928089362754,0.302464002513052,0.549943205437714,0.300256604097587,0.457894103194103,0.402391400491401
3345,0.35241358936023,0.308477768036913,0.530935601654721,0.302469371243397,0.549942897486788,0.300264465407728,0.457894103194103,0.402391400491401
3346,0.352400390458815,0.308502351573424,0.53094187672949,0.302473888792215,0.549939402401685,0.300273943365507,0.457948284313726,0.402552696078431
3347,0.352384962729153,0.308525893087721,0.530953843157617,0.302475677126484,0.549933743354403,0.300285633152178,0.457948284313726,0.402552696078431
3348,0.35237430836795,0.30853814107916,0.53096555132082,0.302477284467882,0.549934186986839,0.300291851152624,0.457948284313726,0.402552696078431
3349,0.352362135498452,0.308555972209217,0.530979354219047,0.302475477170593,0.549930663856107,0.300301359664294,0.457948284313726,0.402552696078431
3350,0.352342741219472,0.308580474837872,0.530990893676171,0.302478851125272,0.54992803958209,0.300310316456683,0.457948284313726,0.402552696078431
3351,0.352332142510006,0.308599208852826,0.5309958517571,0.302481138332024,0.549926412306377,0.300319309377468,0.458004400977995,0.40271173594132
3352,0.352315009511637,0.308612891269856,0.530999759123117,0.302488920942976,0.549928127277943,0.3003217577289,0.458004400977995,0.40271173594132
3353,0.352298672948834,0.308630735453699,0.531010629663517,0.30249035246379,0.549929134267366,0.300328953474912,0.458004400977995,0.40271173594132
3354,0.35228382930715,0.308654081481519,0.531016232611235,0.302496485833621,0.549930554683662,0.300334742314409,0.458004400977995,0.40271173594132
3355,0.352266516413982,0.308669798018112,0.531017158690677,0.302508436522717,0.549930924239593,0.300339853394236,0.458004400977995,0.40271173594132
3356,0.352255153100234,0.30868546198783,0.531024380114844,0.302509907348276,0.549931782421598,0.30034951827733,0.458029756097561,0.402892682926829
3357,0.352243970738826,0.30870168092559,0.531029392173106,0.302514671750601,0.549932643655616,0.300353907003772,0.458029756097561,0.402892682926829
3358,0.352226394592226,0.308717576963848,0.531034930409208,0.302522019925996,0.549928609562839,0.300363328716979,0.458029756097561,0.402892682926829
3359,0.352209578117944,0.308735144519591,0.531040660981215,0.30252550168717,0.549934331627522,0.300366640035494,0.458029756097561,0.402892682926829
3360,0.352192345889569,0.308753472129943,0.531050869175058,0.30252931274238,0.549934104997119,0.300379434067623,0.458029756097561,0.402892682926829
3361,0.352173475806938,0.308778954467304,0.531056537868096,0.302537144446179,0.549936543356074,0.300384322212043,0.458069829683698,0.403058394160584
3362,0.352160261256923,0.308795748559885,0.531061407415226,0.302541517716716,0.549938447064201,0.300391397461217,0.458069829683698,0.403058394160584
3363,0.352145128163492,0.308813999967504,0.531067749089215,0.302549804217371,0.549939622102709,0.300398187541567,0.458069829683698,0.403058394160584
3364,0.3521318472504,0.308830424057077,0.531076556604806,0.302552175901787,0.549939886560817,0.300407633555585,0.458069829683698,0.403058394160584
3365,0.352117444862016,0.308849318347914,0.531090692273842,0.302551693741551,0.549937906672638,0.300418297373331,0.458069829683698,0.403058394160584
3366,0.352102779614664,0.308868779561829,0.531097889005616,0.302555659928173,0.549929831469532,0.300431825931181,0.458110194174757,0.403227669902913
3367,0.352088223023427,0.308886302848751,0.531100997102568,0.302562007567008,0.549927698687672,0.300442232310252,0.458110194174757,0.403227669902913
3368,0.352073456887678,0.308909645076561,0.531109974944602,0.30256912524843,0.549928055745808,0.300451219367805,0.458110194174757,0.403227669902913
3369,0.352058421801584,0.30892275260263,0.531117709034609,0.30257344894916,0.549926434998567,0.300460984726002,0.458110194174757,0.403227669902913
3370,0.352044948822614,0.308941372381075,0.531120678091133,0.302580449645424,0.549926726472366,0.300468279087143,0.458110194174757,0.403227669902913
3371,0.352025017569911,0.308962981252329,0.531128536554757,0.302583749760512,0.549923712268613,0.300477082270931,0.458169249394673,0.403385472154964
3372,0.352011599048966,0.308978148368139,0.5311355770206,0.302586360553037,0.549924348497442,0.300486473351267,0.458169249394673,0.403385472154964
3373,0.351994862006109,0.309003108020763,0.531143297738793,0.302590201468002,0.549924776449146,0.30049434724814,0.458169249394673,0.403385472154964
3374,0.351973895989139,0.309026026508969,0.531147966202575,0.302598000441936,0.549923779741998,0.30050152146944,0.458169249394673,0.403385472154964
3375,0.351956092889596,0.309041878624007,0.531152452725964,0.302605741146125,0.549922416971159,0.300509300337866,0.458169249394673,0.403385472154964
3376,0.351944646057719,0.309057615869106,0.531155506434846,0.302611346110492,0.549927939128632,0.300514128370577,0.458220289855072,0.403539855072464
3377,0.351923766742266,0.30908158386456,0.531164191434982,0.302613821608564,0.549928217389996,0.300521110634486,0.458220289855072,0.403539855072464
3378,0.351913084981671,0.309096273907044,0.531175876764353,0.30261533239912,0.549925476388116,0.300531638092833,0.458220289855072,0.403539855072464
3379,0.351898764037754,0.309110492287848,0.531181993101843,0.302622250306109,0.549919322265129,0.300541590830296,0.458220289855072,0.403539855072464
3380,0.351890616775794,0.309123910588448,0.531187764104002,0.30262438010714,0.549923323977533,0.300550986464045,0.458220289855072,0.403539855072464
3381,0.351880561665635,0.309142003959535,0.531196257970643,0.302629856146559,0.549921396489716,0.300562084847781,0.458281686746988,0.403697108433735
3382,0.351860732432404,0.309157253604879,0.531203623761581,0.302634182368232,0.549917601047802,0.300573497884276,0.458281686746988,0.403697108433735
3383,0.35184914445232,0.309175551452287,0.531212058805131,0.302639750021153,0.549913293303185,0.300584360032495,0.458281686746988,0.403697108433735
3384,0.351836349082503,0.309190796724136,0.5312157191179,0.302645644161859,0.549910363753778,0.300594422448851,0.458281686746988,0.403697108433735
3385,0.351815651060406,0.309216718376158,0.531223511378054,0.302647544163002,0.549909403592243,0.300597711814916,0.458281686746988,0.403697108433735
3386,0.351799663516187,0.309240884877494,0.531229916799378,0.302652401325401,0.549913405881545,0.300603998888006,0.45834375,0.403843028846154
3387,0.351786886796531,0.309264649463472,0.531233427211653,0.302659232661263,0.54991121244258,0.30061306394948,0.45834375,0.403843028846154
3388,0.351772221120211,0.309279942232954,0.531244085011971,0.302660036160769,0.549911941952805,0.300617308736871,0.45834375,0.403843028846154
3389,0.351749661083922,0.309301545043999,0.531251496187992,0.302663594445896,0.549909695881504,0.300626183050325,0.45834375,0.403843028846154
3390,0.351735666274219,0.309320584793564,0.531259901404093,0.302668934055898,0.549912010789569,0.300633486495257,0.45834375,0.403843028846154
3391,0.351724780441017,0.309337880639577,0.531264948558332,0.302675856802091,0.549909933185627,0.300641622266426,0.458400239808154,0.403999280575539
3392,0.351709993734066,0.309352791162995,0.531269232949568,0.302682496683929,0.54990739440302,0.300650498084327,0.458400239808154,0.403999280575539
3393,0.351689142938316,0.309377204066695,0.531273835958694,0.30268690664912,0.549906487660212,0.300657598267527,0.458400239808154,0.403999280575539
3394,0.351677618766513,0.3093881833601,0.531281081696879,0.302694701616512,0.54991144789287,0.30066383890784,0.458400239808154,0.403999280575539
3395,0.351658401238035,0.309407633414262,0.531291383017129,0.302695848880692,0.549912320664699,0.300670670789839,0.458400239808154,0.403999280575539
3396,0.351639486332436,0.309425636963788,0.531297596671212,0.302699082656043,0.549906303541661,0.300684161451078,0.458450478468899,0.404154784688995
3397,0.351626613954622,0.309441739664311,0.531304706558657,0.302699876623555,0.54990518627155,0.300692735946419,0.458450478468899,0.404154784688995
3398,0.351610883186512,0.309459090215964,0.531311029728472,0.302703561060902,0.549905413164535,0.30069907673614,0.458450478468899,0.404154784688995
3399,0.351595939352904,0.309475063865161,0.531314589038754,0.30270988533327,0.549902620236049,0.300706247454005,0.458450478468899,0.404154784688995
3400,0.351583560133814,0.309491751267274,0.531319424503298,0.302714901340443,0.549904167495831,0.30071249817161,0.458450478468899,0.404154784688995
3401,0.351569090305707,0.309511821285475,0.531325699210076,0.302721821082524,0.549904626432151,0.300718876423808,0.458508830548926,0.404298806682577
3402,0.351553767990859,0.309529103915509,0.531333450180095,0.302724895669764,0.549907130512332,0.300722752477681,0.458508830548926,0.404298806682577
3403,0.351542131680351,0.30954502001456,0.531344711506997,0.302724642768969,0.549906301829781,0.300729008090654,0.458508830548926,0.404298806682577
3404,0.351523728339284,0.309565696083695,0.531351391310826,0.302726365653466,0.549904123257908,0.300736728431787,0.458508830548926,0.404298806682577
3405,0.351511178479261,0.309588147070991,0.531357703668882,0.302729961380522,0.549898557644477,0.300747391042319,0.458508830548926,0.404298806682577
3406,0.35149187937179,0.309607720858769,0.531362416543714,0.30273135664253,0.54989671633848,0.300752361409704,0.458572857142857,0.404443333333333
3407,0.351477261144887,0.309631505504079,0.53136804582164,0.302739159718834,0.549896565949504,0.300758269408786,0.458572857142857,0.404443333333333
3408,0.351462084369537,0.309642912850044,0.531379560770796,0.302739662164842,0.549897211098027,0.300765730934681,0.458572857142857,0.404443333333333
3409,0.351449734980179,0.309658273379111,0.531386402236229,0.302742407721232,0.549898538746948,0.300771359044436,0.458572857142857,0.404443333333333
3410,0.351440260078665,0.30967528781632,0.531393918417898,0.302747302224331,0.549899084107965,0.300780305216905,0.458572857142857,0.404443333333333
3411,0.351420647605276,0.309698722746261,0.531401614198999,0.302751666464221,0.549900972660369,0.300787742429757,0.458615914489311,0.404609026128266
3412,0.351401030166113,0.309716480180236,0.531408100406953,0.302759097326089,0.549899888747191,0.300795680730918,0.458615914489311,0.404609026128266
3413,0.351376498804166,0.309738382855684,0.531412112982811,0.30276210468202,0.549895405841354,0.300805296506063,0.458615914489311,0.404609026128266
3414,0.351363935866661,0.309753167956138,0.531419023226139,0.302764525115995,0.549894122374317,0.300812746261412,0.458615914489311,0.404609026128266
3415,0.351341431249363,0.309771494840095,0.531427790300866,0.302769254678767,0.549896868577355,0.300818814690338,0.458615914489311,0.404609026128266
3416,0.351331145077612,0.30978940714639,0.531432449372041,0.302771616736691,0.549893640401116,0.300825984869331,0.458663507109005,0.40477345971564
3417,0.351325166038666,0.309806212659311,0.531437875665649,0.302777232088895,0.549894101965483,0.30083404686894,0.458663507109005,0.40477345971564
3418,0.351311942559842,0.30981774142268,0.531439990244741,0.302786345431135,0.549896525702462,0.300839642527351,0.458663507109005,0.40477345971564
3419,0.351301346016906,0.309832937652207,0.531443891050179,0.302789560150799,0.549892794189193,0.300850430951132,0.458663507109005,0.40477345971564
3420,0.351287902501345,0.309850328542451,0.531451974143174,0.302790367424597,0.549892157175,0.300860302757028,0.458663507109005,0.40477345971564
3421,0.351272108723452,0.309869315263198,0.531462947495448,0.302789182329422,0.549890067251136,0.300865250513937,0.458692671394799,0.404951063829787
3422,0.35126034369851,0.309894045904072,0.531469907700767,0.302793407109553,0.549890966478786,0.300869767261131,0.458692671394799,0.404951063829787
3423,0.351248607989177,0.309913055982664,0.531473867472228,0.302798368786487,0.549892249485264,0.30087420075902,0.458692671394799,0.404951063829787
3424,0.351230606853741,0.309931850512431,0.531479588636003,0.302805018393445,0.549886496954489,0.300888882846691,0.458692671394799,0.404951063829787
3425,0.351213321971774,0.309953677113296,0.53148317743276,0.302812888495134,0.549887701989391,0.300895773907461,0.458692671394799,0.404951063829787
3426,0.351198810934976,0.309966336343588,0.531489858633007,0.302819212460405,0.549887243228203,0.300903443974405,0.458749056603774,0.405098820754717
3427,0.351188454226989,0.309983425961872,0.531503094172644,0.30281618708294,0.549883971829331,0.300916026212389,0.458749056603774,0.405098820754717
3428,0.35117358268757,0.310003257361081,0.53150903396339,0.302820757782436,0.549881333877254,0.300925966057167,0.458749056603774,0.405098820754717
3429,0.351159186567457,0.310014358098762,0.531516647843692,0.302826851887559,0.549879629509956,0.300934111876433,0.458749056603774,0.405098820754717
3430,0.351147856967771,0.310029577823167,0.531523791625834,0.30283004378403,0.549877174452564,0.300940499912855,0.458749056603774,0.405098820754717
3431,0.351132625543973,0.31005315994471,0.53153016164603,0.302832625020637,0.549875419173874,0.300950034672636,0.458794588235294,0.405261647058824
3432,0.351120903532072,0.310075825966951,0.531538061125422,0.302835846830399,0.549876373966102,0.300954904420746,0.458794588235294,0.405261647058824
3433,0.351100570473236,0.310097747801241,0.531543213624499,0.302842593869927,0.549874642027437,0.300962750259873,0.458794588235294,0.405261647058824
3434,0.351081494713384,0.310113883982921,0.531546658828671,0.302850214857434,0.549870613418311,0.300973492003089,0.458794588235294,0.405261647058824
3435,0.351063578136374,0.310121496414036,0.531555557024902,0.302852288695414,0.549871625729233,0.300982207011049,0.458794588235294,0.405261647058824
3436,0.351046067186299,0.310144594379599,0.531558443693768,0.302858134553612,0.549872299945471,0.300984911055088,0.458845774647887,0.405416666666667
3437,0.351027718144123,0.310163621582052,0.531559910838354,0.302867684653524,0.549866210438647,0.3009956947679,0.458845774647887,0.405416666666667
3438,0.351014914085292,0.310179107009418,0.531566400554863,0.302869085209751,0.549862813148603,0.301005666102478,0.458845774647887,0.405416666666667
3439,0.351000328038283,0.310198228159759,0.53157326273741,0.302870709045106,0.549858647291162,0.30101876307916,0.458845774647887,0.405416666666667
3440,0.350985440359266,0.310219039940511,0.531581470852397,0.302872843256066,0.549858655097408,0.301026423085601,0.458845774647887,0.405416666666667
3441,0.350971733876005,0.310241366260218,0.531589614261219,0.30288047483265,0.549859228538298,0.301032273476162,0.458899531615925,0.405568384074942
3442,0.350957532140861,0.310260555258197,0.531593625612899,0.302888957599453,0.549858417796445,0.301042300015649,0.458899531615925,0.405568384074942
3443,0.350948539553696,0.310276607367573,0.531597513892766,0.302896435117836,0.549854583347949,0.30105339571793,0.458899531615925,0.405568384074942
3444,0.350933009485677,0.310292234695741,0.531604840751102,0.302900758026055,0.549858618679905,0.301058010851768,0.458899531615925,0.405568384074942
3445,0.350920075107133,0.310311119767615,0.531613341944053,0.302905650722203,0.549858259211042,0.301066119397024,0.458899531615925,0.405568384074942
3446,0.350911713496474,0.310327021630187,0.531622814874516,0.302905020506697,0.54985591698829,0.301074782849724,0.458963785046729,0.40571214953271
3447,0.350896287335163,0.310341995775307,0.531628997060842,0.302910479917402,0.549850258166731,0.301085718823525,0.458963785046729,0.40571214953271
3448,0.350881093605341,0.310361026771736,0.531635881455182,0.302916719068276,0.54985588810801,0.301089530589794,0.458963785046729,0.40571214953271
3449,0.350866941795564,0.310377653633777,0.531643904058551,0.302922625049452,0.549857527511219,0.301096098601063,0.458963785046729,0.40571214953271
3450,0.350857705918118,0.310394999528276,0.53164747622676,0.302925675402143,0.549857640965236,0.301103083302196,0.458963785046729,0.40571214953271
3451,0.350845128582854,0.310412203102717,0.531653814356011,0.302931497727519,0.549854320444718,0.301110459447626,0.459011888111888,0.405865734265734
3452,0.350828683797795,0.310433339967605,0.531665108285374,0.302933212438996,0.549850869241847,0.301120699434695,0.459011888111888,0.405865734265734
3453,0.350806158383071,0.310448163945932,0.531673758610763,0.302936062766727,0.549845940774423,0.301133552447665,0.459011888111888,0.405865734265734
3454,0.350792555432987,0.310465311533156,0.53167604736133,0.302942772604233,0.549840613584135,0.301148565423354,0.459011888111888,0.405865734265734
3455,0.350777898189175,0.310482910112929,0.531683697767758,0.302946372526722,0.549838544544873,0.301157262543073,0.459011888111888,0.405865734265734
3456,0.350762131183482,0.310501607841832,0.531688815322002,0.302950512230941,0.549830746500826,0.301170939182415,0.459091860465116,0.405988604651163
3457,0.350751593566881,0.310523167949154,0.53169441726682,0.302955855292874,0.549834137150948,0.301173107343596,0.459091860465116,0.405988604651163
3458,0.350734069424995,0.31054440014413,0.53170592397464,0.302956300695939,0.549832371010563,0.301182008992989,0.459091860465116,0.405988604651163
3459,0.350724239705289,0.310559507647823,0.531710439309037,0.3029648961828,0.549829709002496,0.301190224874786,0.459091860465116,0.405988604651163
3460,0.350708907284178,0.310580372462438,0.531718821083202,0.302967034333915,0.549831765007847,0.301195358157116,0.459091860465116,0.405988604651163
3461,0.350696529714494,0.310602109711109,0.531725645922399,0.30296846177207,0.549826494073641,0.301205184731675,0.459145011600928,0.406141763341067
3462,0.350676525529751,0.310621758318975,0.531734441082175,0.302971369499582,0.549823448410358,0.301212452992312,0.459145011600928,0.406141763341067
3463,0.350659961396272,0.310641116809954,0.531739082461417,0.302973247803825,0.549822005818803,0.301217963914216,0.459145011600928,0.406141763341067
3464,0.350645119164731,0.310661726770559,0.531742156382465,0.3029790626612,0.549823951032806,0.301221288199148,0.459145011600928,0.406141763341067
3465,0.350629497681427,0.310678183970039,0.531745507882194,0.302981615574114,0.549822943974194,0.301229651043033,0.459145011600928,0.406141763341067
3466,0.350614233880953,0.310698762815785,0.531755255509036,0.302984869782734,0.549822313870088,0.301235341539483,0.459216666666667,0.406272222222222
3467,0.350604147426201,0.310712033894475,0.53175655756346,0.302992494167556,0.549824662514961,0.301239585379985,0.459216666666667,0.406272222222222
3468,0.350587303979344,0.31072923060666,0.531764296436161,0.302998797878197,0.549822692642773,0.301249088247629,0.459216666666667,0.406272222222222
3469,0.350570868943463,0.310745694317208,0.531766846076726,0.30300799561526,0.549824458124271,0.301254241968184,0.459216666666667,0.406272222222222
3470,0.350554385960108,0.310766111368392,0.531775813451738,0.303015332510863,0.549822339118111,0.301260394022822,0.459216666666667,0.406272222222222
3471,0.350542517596802,0.310784395112515,0.531783955954312,0.303019072611516,0.549821518513696,0.301266001475897,0.459258198614319,0.40643025404157
3472,0.350520269248782,0.31080747240847,0.531787893733488,0.303032704394332,0.54982022554793,0.301273211191039,0.459258198614319,0.40643025404157
3473,0.350507873415187,0.310822893581474,0.531790789513689,0.303039138954125,0.549820519449472,0.301280776464025,0.459258198614319,0.40643025404157
3474,0.350486777624879,0.31084062938184,0.53179521735129,0.303047347720607,0.549819488004683,0.301289904743107,0.459258198614319,0.40643025404157
3475,0.35047345455082,0.310859781434022,0.531798734873017,0.303052354918052,0.549816213077859,0.301298886684729,0.459258198614319,0.40643025404157
3476,0.350454863527531,0.310876247701594,0.531804649487934,0.303055521810381,0.549812057495842,0.301310095010722,0.459298617511521,0.406598847926267
3477,0.350440818886544,0.31089634499866,0.531808021710619,0.303060421223449,0.549808693510708,0.301320129632693,0.459298617511521,0.406598847926267
3478,0.350428634995733,0.310909679825589,0.531810942543012,0.303066965530055,0.549804580172246,0.3013296720233,0.459298617511521,0.406598847926267
3479,0.35041248467439,0.310928744839497,0.531823130168236,0.303065545484701,0.549808097493207,0.301333926382579,0.459298617511521,0.406598847926267
3480,0.350394349256132,0.310950564576422,0.531829347451512,0.303069564013802,0.549808169204644,0.301339368266793,0.459298617511521,0.406598847926267
3481,0.350382485157815,0.310966219972869,0.531836678787054,0.303073066511197,0.54980722467463,0.301345412956702,0.459352183908046,0.406749885057471
3482,0.350364015929913,0.310988606643345,0.531842413578898,0.303076562246925,0.549804026531528,0.301353385411935,0.459352183908046,0.406749885057471
3483,0.350349088478613,0.311007165353861,0.531852890539501,0.303081194292505,0.549803376198463,0.301360234344436,0.459352183908046,0.406749885057471
3484,0.350330596858982,0.311024686353371,0.531861617182242,0.303085996416168,0.549799421142964,0.301367275241111,0.459352183908046,0.406749885057471
3485,0.350314828770124,0.311040365105208,0.531862440334657,0.303094030875229,0.549796282971075,0.301378696640257,0.459352183908046,0.406749885057471
3486,0.350304767402966,0.311054362343615,0.531867765784327,0.303099253904244,0.54979562267248,0.301385331688197,0.459395642201835,0.40690871559633
3487,0.350292234694942,0.311071647331,0.531873830515976,0.303104510728372,0.54979147594575,0.301396344631695,0.459395642201835,0.40690871559633
3488,0.350275112197266,0.311090816826939,0.531876517924943,0.303111773034167,0.549792171149715,0.30139962294234,0.459395642201835,0.40690871559633
3489,0.350263991216783,0.311109043257157,0.53188301366181,0.303116877667691,0.549787378052827,0.30140940890578,0.459395642201835,0.40690871559633
3490,0.350249244029585,0.311124097315756,0.531891878365934,0.30312084438165,0.549789271994367,0.301415420749001,0.459395642201835,0.40690871559633
3491,0.350238806740584,0.311141249766532,0.531896571145621,0.303124068898058,0.549792463783653,0.301417739957108,0.459443707093822,0.407059267734554
3492,0.350227357967092,0.311158768723563,0.531904947421659,0.303127698142029,0.549790347247744,0.301430083939567,0.459443707093822,0.407059267734554
3493,0.350215400860159,0.311172806971388,0.531908182059975,0.30313250265712,0.549784370860724,0.301442311592741,0.459443707093822,0.407059267734554
3494,0.350200983175343,0.311189845357401,0.531912881668117,0.303139385663912,0.549785313185268,0.301449107495487,0.459443707093822,0.407059267734554
3495,0.350179048699423,0.311208757912512,0.531919443510948,0.303146281682675,0.549780973015747,0.3014611053019,0.459443707093822,0.407059267734554
3496,0.350166638772999,0.311225130691362,0.531921434732872,0.303152245640902,0.549780484796387,0.30146727016258,0.459481050228311,0.407215068493151
3497,0.350150403650561,0.311241573999108,0.531925439036488,0.303159795360629,0.549780446954985,0.301476388839398,0.459481050228311,0.407215068493151
3498,0.350135142209296,0.311253770391722,0.53192923091894,0.303163637394806,0.549781112069899,0.301484379172313,0.459481050228311,0.407215068493151
3499,0.350117152065537,0.311275976549535,0.53193287304773,0.30316787681827,0.549782484779195,0.301490916090008,0.459481050228311,0.407215068493151
3500,0.35010286040754,0.311295627272323,0.53194119455862,0.303170340943555,0.54977656337305,0.301501557614455,0.459481050228311,0.407215068493151
3501,0.350089648625713,0.311315029653596,0.531946816867254,0.303173583007765,0.549775220112848,0.301509395335192,0.459530296127563,0.407368564920273
3502,0.350071389646081,0.311335079433007,0.531950936498483,0.303177748193439,0.549770444940456,0.301516661086796,0.459530296127563,0.407368564920273
3503,0.350058433902517,0.311351990309505,0.531958561997275,0.303180784940709,0.549768720412623,0.30152368933574,0.459530296127563,0.407368564920273
3504,0.350049470901763,0.311365163278971,0.531968486330323,0.303182448691841,0.549771177292117,0.301527771035156,0.459530296127563,0.407368564920273
3505,0.350034024847548,0.311382527119008,0.531971470914295,0.303192926056079,0.549770349124898,0.301536785501352,0.459530296127563,0.407368564920273
3506,0.350024312748991,0.311400733579086,0.531975283775019,0.303198220420852,0.549771182647858,0.301543477811277,0.459570227272727,0.407517272727273
3507,0.35001461041155,0.311418023094486,0.531980327283171,0.303201077478103,0.549767621192364,0.301552509004222,0.459570227272727,0.407517272727273
3508,0.349996875903583,0.311440626882848,0.531986091429741,0.303203456549912,0.549765964317267,0.301559980408476,0.459570227272727,0.407517272727273
3509,0.349978234136211,0.311458388390139,0.531992678313608,0.303209337694074,0.54976435725593,0.301567677521605,0.459570227272727,0.407517272727273
3510,0.349961448364488,0.311480928683159,0.532001746371699,0.303210309876833,0.549767427584717,0.301576837433617,0.459570227272727,0.407517272727273
3511,0.349944638103186,0.311500716274834,0.532005465779734,0.303214368227523,0.549758928477315,0.301590698419226,0.45962925170068,0.407656689342404
3512,0.349929772474134,0.311519306399429,0.532011258219326,0.303221262726524,0.549757563062626,0.301598954142022,0.45962925170068,0.407656689342404
3513,0.349916549354586,0.311536326574678,0.532019527667843,0.303224826319513,0.549752101589002,0.30161047469125,0.45962925170068,0.407656689342404
3514,0.34990428720468,0.3115482890479,0.532029064685082,0.303227054893868,0.549749520719669,0.301618686128287,0.45962925170068,0.407656689342404
3515,0.349887086307173,0.311561180242573,0.532037034540648,0.303229547804783,0.549752900590648,0.301625951208021,0.45962925170068,0.407656689342404
3516,0.349870951798376,0.311580652974519,0.532042810747561,0.303234641024688,0.549749816675762,0.30163541659639,0.459659502262443,0.407823981900452
3517,0.34986126277673,0.311594599745569,0.532047052952352,0.303236868955999,0.549747073497154,0.301643847824489,0.459659502262443,0.407823981900452
3518,0.349845046140124,0.311609980598768,0.532057111040105,0.303240645862614,0.549750162147229,0.301649439839223,0.459659502262443,0.407823981900452
3519,0.349833991767968,0.311628004336952,0.532058577154414,0.303248283939599,0.549749852593741,0.301658998646722,0.459659502262443,0.407823981900452
3520,0.349814989525327,0.311646235517484,0.532065910292828,0.303250024541177,0.549745636517152,0.301667880583844,0.459659502262443,0.407823981900452
3521,0.349801274038229,0.311662774577081,0.532076288016223,0.30325207669632,0.549741715761062,0.301677139493908,0.459695033860045,0.407985553047404
3522,0.349783160833757,0.311682765434415,0.532081743199762,0.303259877183608,0.549739558072445,0.301683421823704,0.459695033860045,0.407985553047404
3523,0.349769657721705,0.31169972249919,0.532083693034404,0.303266906681146,0.549738122453436,0.301693433318781,0.459695033860045,0.407985553047404
3524,0.349756133709819,0.311718337819742,0.532088883352275,0.303273594058038,0.549736911675141,0.301699947967036,0.459695033860045,0.407985553047404
3525,0.349741600577502,0.31173772256472,0.532095288131305,0.303275785151199,0.54973572465173,0.301707989756309,0.459695033860045,0.407985553047404
3526,0.349734783526212,0.311752539509936,0.532099518786002,0.303280180620204,0.549734828710716,0.301718035381466,0.459722747747748,0.40815472972973
3527,0.349723135904052,0.311764916007984,0.53210724936026,0.303284405950896,0.549733916823945,0.301724545438149,0.459722747747748,0.40815472972973
3528,0.349710764742464,0.311781245484887,0.532116326216151,0.30328806739276,0.549729174452103,0.301734665090508,0.459722747747748,0.40815472972973
3529,0.349700841107796,0.311800869420148,0.532123428972521,0.303290409289724,0.549729805275457,0.301741904077512,0.459722747747748,0.40815472972973
3530,0.349684754161662,0.311823954323616,0.532128179210771,0.303297649279934,0.549725631027056,0.301752075396021,0.459722747747748,0.40815472972973
3531,0.349666236573524,0.311841036728764,0.532128313466831,0.303305960271862,0.549722669351636,0.301761492911059,0.45976606741573,0.408310561797753
3532,0.349656529423133,0.311852620417406,0.532134234411849,0.303309789975184,0.549721378380884,0.301766700884143,0.45976606741573,0.408310561797753
3533,0.349643233031686,0.311869615524901,0.532141579491381,0.303317656054237,0.549719300201109,0.301776198033874,0.45976606741573,0.408310561797753
3534,0.34962751178677,0.311887134654769,0.532147913261006,0.303321083447242,0.549718680513043,0.301782665666853,0.45976606741573,0.408310561797753
3535,0.349612081187586,0.31190742039071,0.532155951497173,0.3033236990505,0.54971168954155,0.301792789182699,0.45976606741573,0.408310561797753
3536,0.349595686041206,0.311921852112884,0.53215804058488,0.303331912392845,0.549706859975115,0.301805829288797,0.459831614349776,0.408448206278027
3537,0.349580013716377,0.311940380343031,0.532165669859005,0.303333883601176,0.549707993104435,0.301814192244435,0.459831614349776,0.408448206278027
3538,0.34956770094203,0.311958252268366,0.532171835421155,0.303336157530635,0.54970757386338,0.301821671675755,0.459831614349776,0.408448206278027
3539,0.349556207587806,0.311972784996812,0.532172685337988,0.303344421983462,0.549701981942248,0.301833805553606,0.459831614349776,0.408448206278027
3540,0.3495402023379,0.311992001689861,0.532178176060384,0.303351932875674,0.549697836001099,0.301841846664106,0.459831614349776,0.408448206278027
3541,0.349530598886839,0.312007804160216,0.532182506485805,0.303358435663561,0.549694002225221,0.301850624399477,0.459874272930649,0.408604474272931
3542,0.34951476159253,0.312028297070984,0.532189388555144,0.303363848766721,0.549692351426075,0.301855326896298,0.459874272930649,0.408604474272931
3543,0.349499624199837,0.312045863705472,0.532194004513653,0.303371264437971,0.549686512253228,0.301866053560539,0.459874272930649,0.408604474272931
3544,0.34948076782873,0.312062442880924,0.532199982091399,0.303378088233029,0.549685955149444,0.301870847929153,0.459874272930649,0.408604474272931
3545,0.349465877573613,0.31207834222486,0.532205284860231,0.303384007755788,0.549688305838157,0.301876893643602,0.459874272930649,0.408604474272931
3546,0.349459911987032,0.312092492841379,0.532213314324226,0.303388973495552,0.549684777765677,0.301886685269622,0.459925892857143,0.408753794642857
3547,0.349450969752664,0.312108709941131,0.532220187129367,0.303395445579815,0.549684349630477,0.301888435279231,0.459925892857143,0.408753794642857
3548,0.349438204447178,0.31212739532583,0.53222657067127,0.30339984877461,0.549681624977214,0.301898219728052,0.459925892857143,0.408753794642857
3549,0.349424062040944,0.312148418735406,0.532227415183668,0.303404436772042,0.549680704471451,0.301906649366671,0.459925892857143,0.408753794642857
3550,0.349409573575803,0.312165546006045,0.532230211431841,0.303413407848804,0.549677244285142,0.301913301400409,0.459925892857143,0.408753794642857
3551,0.349393509272821,0.312183112057519,0.532241118179766,0.303411164327659,0.549675697831967,0.301923439886638,0.459946102449889,0.408929621380846
3552,0.34938074886313,0.312202930070418,0.532245580435438,0.303415696406362,0.549671298653552,0.301932148712903,0.459946102449889,0.408929621380846
3553,0.349368236641245,0.312220670950859,0.532251257852017,0.303420173842075,0.549668043595508,0.301942633846414,0.459946102449889,0.408929621380846
3554,0.349352234103899,0.312236960994879,0.532256456873451,0.303424856400267,0.549664687361993,0.301949096885649,0.459946102449889,0.408929621380846
3555,0.349330952106214,0.312255707752682,0.532261135807179,0.303428894668029,0.549665176265405,0.30195389490488,0.459946102449889,0.408929621380846
3556,0.349320405957019,0.312267034710179,0.532266278057791,0.30343359666379,0.549665083421801,0.301961752069506,0.459998,0.409074222222222
3557,0.349305984576314,0.3122824799877,0.53227574237972,0.303434800681047,0.549662730615526,0.301972303043793,0.459998,0.409074222222222
3558,0.349285814082723,0.312301649356033,0.532284377156573,0.303436543932028,0.549662551518178,0.301979245491934,0.459998,0.409074222222222
3559,0.349272408030431,0.312319314089129,0.532290824720814,0.303438755839094,0.549654235748272,0.301990691044829,0.459998,0.409074222222222
3560,0.349257164622488,0.312340231907659,0.532297991188854,0.303443103241112,0.549648424509603,0.302002322329151,0.459998,0.409074222222222
3561,0.349245851111164,0.312362204967213,0.53229803124408,0.303455564890514,0.549646109926802,0.302009263824575,0.460040798226164,0.409222394678492
3562,0.349234573823983,0.312379144491422,0.532304227626309,0.303460878592909,0.549641563359091,0.302017843894331,0.460040798226164,0.409222394678492
3563,0.349223920801103,0.312398151418457,0.532309194475477,0.303465107984253,0.549639108667264,0.302024356941933,0.460040798226164,0.409222394678492
3564,0.349209503558955,0.312414809229477,0.532317497382734,0.303470704772597,0.549633313622002,0.302034463074888,0.460040798226164,0.409222394678492
3565,0.34919009197427,0.312436175634272,0.532318570181421,0.303477356020712,0.549631846625375,0.302041533666882,0.460040798226164,0.409222394678492
3566,0.349168116506591,0.312453985069154,0.532321805095289,0.303484384576725,0.54963343622698,0.302046385542194,0.460124336283186,0.409333628318584
3567,0.349160873453248,0.312472874709273,0.532326383168568,0.303489801798755,0.54962989896031,0.302056509374278,0.460124336283186,0.409333628318584
3568,0.349151073594418,0.312487261015491,0.53233070464339,0.303493416222503,0.549629968966957,0.302063339591107,0.460124336283186,0.409333628318584
3569,0.349132266553085,0.312505073648947,0.532337162631739,0.303498273882322,0.549631567862372,0.302068576865118,0.460124336283186,0.409333628318584
3570,0.34912011209905,0.312523412086876,0.532343265252276,0.303502556360719,0.549632131792349,0.302072591005535,0.460124336283186,0.409333628318584
3571,0.3491080496047,0.312541664326934,0.532346498493808,0.303507684659116,0.549626217823347,0.302081604743377,0.460158057395143,0.409494701986755
3572,0.349099022751731,0.312560035456435,0.532353293871716,0.303511442576117,0.549625012927545,0.30208923107558,0.460158057395143,0.409494701986755
3573,0.34908585075983,0.312575743649983,0.532358849230986,0.303514645052366,0.549625299054697,0.302097610927139,0.460158057395143,0.409494701986755
3574,0.349074239287783,0.312589440698499,0.532363514887242,0.303518098003303,0.549628542320407,0.302101210727004,0.460158057395143,0.409494701986755
3575,0.349058225483679,0.31260662219172,0.532370522090428,0.303519704258135,0.549625278577706,0.302108548004323,0.460158057395143,0.409494701986755
3576,0.349040984168516,0.312622313728118,0.53237735307062,0.30352169893917,0.549626394414655,0.302116398372062,0.46019449339207,0.409653083700441
3577,0.34901978198031,0.312645906212997,0.532387595020422,0.303518325700526,0.549628061929658,0.30212230159828,0.46019449339207,0.409653083700441
3578,0.349005438935574,0.312662813080904,0.532394804011184,0.30352308276089,0.549629147835923,0.302128500535963,0.46019449339207,0.409653083700441
3579,0.348989747157092,0.31267865194225,0.532401351739632,0.303525708208865,0.549627903981087,0.302133812997723,0.46019449339207,0.409653083700441
3580,0.348978517420405,0.312698863844026,0.532406336010631,0.303532879100166,0.549625554874377,0.302141683234288,0.46019449339207,0.409653083700441
3581,0.348967581079918,0.312716834876233,0.532414034931091,0.30353760689061,0.549622896548734,0.302152436687696,0.460243736263736,0.409793846153846
3582,0.348953675142528,0.312735055330016,0.532421842910912,0.303539978925951,0.549619981177169,0.302160409639436,0.460243736263736,0.409793846153846
3583,0.348939878212358,0.31275003116379,0.532425501350057,0.303547783975489,0.549618065711268,0.302167511429696,0.460243736263736,0.409793846153846
3584,0.348923236712762,0.312770396958576,0.532428484234411,0.303555221445394,0.549617314623887,0.302172844879699,0.460243736263736,0.409793846153846
3585,0.348904548499308,0.312791584472141,0.53243906301453,0.303557085478303,0.54961785009838,0.302179246598832,0.460243736263736,0.409793846153846
3586,0.348891060484651,0.312803031879453,0.532444684519425,0.303564464185565,0.549616340970371,0.302184431581927,0.460288157894737,0.409945614035088
3587,0.348881117452245,0.312820878367926,0.532445600572482,0.303572120509758,0.549612056660335,0.3021930153516,0.460288157894737,0.409945614035088
3588,0.348861057914294,0.312837171795425,0.532448091384647,0.303582475636252,0.549608189825359,0.302203498942277,0.460288157894737,0.409945614035088
3589,0.34884957513658,0.312849367633475,0.532453700745436,0.303586336511033,0.54961292054879,0.30220487264889,0.460288157894737,0.409945614035088
3590,0.348843210624591,0.312861540470496,0.532461767599371,0.303589040890016,0.549611759638818,0.302212849897509,0.460288157894737,0.409945614035088
3591,0.348832363831822,0.312878451428615,0.532469422412573,0.303591367591305,0.549608374066258,0.302221875894081,0.460353172866521,0.410075273522976
3592,0.348822619955055,0.31289588704441,0.532473347880015,0.303596578668375,0.54959959592234,0.302232262921199,0.460353172866521,0.410075273522976
3593,0.348811883514167,0.312917419972868,0.532478090416022,0.30360493151563,0.54959342218435,0.302242528183314,0.460353172866521,0.410075273522976
3594,0.348794862765195,0.312935862409306,0.532487393956622,0.303606315345702,0.549590537146926,0.30225169059957,0.460353172866521,0.410075273522976
3595,0.348777874052876,0.312951961005143,0.532494837648292,0.303609313763762,0.54958800018129,0.302257907357327,0.460353172866521,0.410075273522976
3596,0.348758303392362,0.312968727318079,0.532506081715639,0.303610818547978,0.549586032402671,0.302266649972246,0.460403930131004,0.41021615720524
3597,0.348743584282193,0.312983809404427,0.53251471918628,0.303613026328315,0.549583625983551,0.302275415303118,0.460403930131004,0.41021615720524
3598,0.348727073720797,0.312997170303877,0.532521971782756,0.30361571507923,0.549579483213665,0.30228437711443,0.460403930131004,0.41021615720524
3599,0.348709030473524,0.313018340411407,0.532529868576517,0.303619505054823,0.549584663207424,0.302289160712856,0.460403930131004,0.41021615720524
3600,0.348703262122937,0.313036328196416,0.53253097433773,0.303624464614348,0.549581613488439,0.302294081424367,0.460403930131004,0.41021615720524
3601,0.34868840486591,0.313055818423543,0.532535762243718,0.303629735240736,0.54957510279685,0.302306275951775,0.460464923747277,0.410352069716776
3602,0.348671311007681,0.313077532268692,0.532537103761726,0.303638966446239,0.549578949993783,0.302308221918014,0.460464923747277,0.410352069716776
3603,0.348657160587005,0.313096702589535,0.532541704325491,0.30364474401347,0.549577278210294,0.302316773644943,0.460464923747277,0.410352069716776
3604,0.348642325323759,0.313116093119105,0.532545817983569,0.303652530395271,0.549573571117773,0.302323050449785,0.460464923747277,0.410352069716776
3605,0.348629460170838,0.313131191634321,0.532553266140865,0.30365566982476,0.549572431048882,0.302331081183173,0.460464923747277,0.410352069716776
3606,0.348614898678936,0.313149707557724,0.532558959041863,0.303661023075478,0.549566751763805,0.30234167709772,0.460513695652174,0.410492391304348
3607,0.348608561385122,0.31316265074375,0.532565984491621,0.303666051409416,0.54956635790173,0.302349707174779,0.460513695652174,0.410492391304348
3608,0.348603351795898,0.313173550204061,0.53256817828345,0.303674543474049,0.549562260217048,0.302358995534084,0.460513695652174,0.410492391304348
3609,0.348587320795952,0.313195820314098,0.532571665218635,0.303680119622231,0.54956002456142,0.302365179334739,0.460513695652174,0.410492391304348
3610,0.348577586818131,0.313210313891167,0.532574586504067,0.303685427558353,0.549559751005242,0.302369954155022,0.460513695652174,0.410492391304348
3611,0.348563184210312,0.31323206425601,0.532579098036714,0.303689602559741,0.54955470638959,0.302377192151201,0.460563774403471,0.410634273318872
3612,0.348549665939565,0.313249518716175,0.532582988043135,0.303694651026796,0.549555198915798,0.302384792000544,0.460563774403471,0.410634273318872
3613,0.348538782695488,0.313270498114074,0.53258782973049,0.303700383302598,0.549552362726728,0.302395445839581,0.460563774403471,0.410634273318872
3614,0.348530320251179,0.313282623402727,0.532594574116046,0.303703715253538,0.549549302976424,0.302400057849381,0.460563774403471,0.410634273318872
3615,0.348510407640663,0.313302941089159,0.532602484202725,0.303705297893049,0.549543140162484,0.302413740307166,0.460563774403471,0.410634273318872
3616,0.348491405365644,0.313319455822383,0.532606985864819,0.303710900292598,0.549544165913743,0.30241985557322,0.460625757575758,0.410763636363636
3617,0.348477501200038,0.313332320765649,0.532617487482714,0.303712755218521,0.549546798405281,0.302423573800468,0.460625757575758,0.410763636363636
3618,0.348462964664373,0.313348333064905,0.532623151463147,0.303714721796594,0.549540810861692,0.302433748632313,0.460625757575758,0.410763636363636
3619,0.348447834874967,0.313367152876018,0.53262614168229,0.30371845119347,0.549537424014806,0.302440070458299,0.460625757575758,0.410763636363636
3620,0.348432088593204,0.313383713703069,0.532632269595406,0.303722698181096,0.549535459058713,0.302448763062497,0.460625757575758,0.410763636363636
3621,0.348418805058389,0.313399181398135,0.532636763096896,0.303728069088707,0.549533320011414,0.30245894194434,0.460661123110151,0.410918574514039
3622,0.34840172859339,0.313418170464884,0.532640217653634,0.303733847646585,0.549530655303096,0.302466277902707,0.460661123110151,0.410918574514039
3623,0.348390423991978,0.313434917384332,0.532646874855532,0.303737218941107,0.549526013825618,0.302476597820195,0.460661123110151,0.410918574514039
3624,0.348373921355151,0.313454816714409,0.532650072512785,0.303742266320197,0.549524694834021,0.302483430567719,0.460661123110151,0.410918574514039
3625,0.348363843252466,0.313472952078617,0.532656785658489,0.30374624587751,0.549519091845136,0.302492751857131,0.460661123110151,0.410918574514039
3626,0.348348073226024,0.313492152841206,0.532660429180992,0.303752194431074,0.54951641258041,0.302502649125735,0.460718534482759,0.41104698275862
3627,0.348338898827743,0.313505268139029,0.532664707545495,0.303758296878712,0.549521899730476,0.302504943308267,0.460718534482759,0.41104698275862
3628,0.348322807812494,0.313521876783746,0.532675653550617,0.303759450624456,0.549519603019873,0.302511222584257,0.460718534482759,0.41104698275862
3629,0.348313220500103,0.313538328533519,0.532678617474602,0.303764880427855,0.549515026346478,0.302521092353209,0.460718534482759,0.41104698275862
3630,0.348299593467824,0.313556450207687,0.532684375395749,0.303768895238829,0.549512441607164,0.302526911600512,0.460718534482759,0.41104698275862
3631,0.348283733993742,0.313574200497831,0.532691590536134,0.303774602209206,0.54950405839703,0.302537840706326,0.460756989247312,0.411200860215054
3632,0.348270650601259,0.313587196541494,0.532699449136594,0.303779364992943,0.54950331733674,0.302544704067355,0.460756989247312,0.411200860215054
3633,0.348261086398565,0.313601284217562,0.532712791969068,0.303778305279366,0.549505773177624,0.302548274321923,0.460756989247312,0.411200860215054
3634,0.348246879260434,0.313620726122584,0.53271938353393,0.30378214079625,0.549505069249202,0.302553518652884,0.460756989247312,0.411200860215054
3635,0.348232098686342,0.313630156694271,0.532724766554069,0.30378638480839,0.549507366782585,0.302557008798021,0.460756989247312,0.411200860215054
3636,0.348216552632494,0.313646602021981,0.532732532382736,0.303788724160925,0.549503507931847,0.302567433373415,0.460797210300429,0.411352360515021
3637,0.348198819700166,0.313662169092495,0.532733335435328,0.303794373741669,0.549496916694533,0.302577060288041,0.460797210300429,0.411352360515021
3638,0.348186173475007,0.313676454326977,0.532741634403575,0.303798345289095,0.549492195034474,0.30258427306263,0.460797210300429,0.411352360515021
3639,0.348171447699105,0.313693439673886,0.532749451047282,0.303798509406694,0.549490176210292,0.302591530890337,0.460797210300429,0.411352360515021
3640,0.348160734178017,0.313713558338983,0.532753830996021,0.303803447225927,0.549489097741343,0.302598678674997,0.460797210300429,0.411352360515021
3641,0.348148798653562,0.313729669664738,0.532757951731113,0.303810559862823,0.549485262069562,0.302609123545686,0.460855674518201,0.411487794432548
3642,0.348134419224443,0.313752335127678,0.532763228749802,0.303814736440384,0.549483668646968,0.302616470876581,0.460855674518201,0.411487794432548
3643,0.34812255206156,0.313770766554951,0.532770505931294,0.303816276894981,0.549482978304241,0.302624002305847,0.460855674518201,0.411487794432548
3644,0.348112877447095,0.31378933086435,0.532769005047548,0.30383021248124,0.549478608926753,0.302630178410864,0.460855674518201,0.411487794432548
3645,0.348098224771669,0.313808273541384,0.532774599306762,0.303837390994093,0.549478331356541,0.302638817417829,0.460855674518201,0.411487794432548
3646,0.348090181470407,0.313820174077125,0.53278107415501,0.303838803938819,0.549475804674605,0.302647334050535,0.460885042735043,0.411646581196581
3647,0.348074908512161,0.313837752667169,0.532786879406661,0.303842603111366,0.549473503242494,0.302654823699864,0.460885042735043,0.411646581196581
3648,0.348066458202608,0.313852374813869,0.532797480114288,0.303845174226389,0.549479493274225,0.302655145933304,0.460885042735043,0.411646581196581
3649,0.348053332396969,0.313866529796582,0.532803693913133,0.303849922668717,0.54948082149294,0.302660347441467,0.460885042735043,0.411646581196581
3650,0.348038928751796,0.313886886859001,0.532813558600296,0.303851628960017,0.549482541711045,0.302667442364818,0.460885042735043,0.411646581196581
3651,0.348023895177117,0.313906581891071,0.532820718989851,0.303854770445157,0.549476106341381,0.302678991407394,0.460934115138593,0.411789552238806
3652,0.348010509598495,0.313928459693525,0.532825138619075,0.303859044625132,0.549473826877632,0.302684867197302,0.460934115138593,0.411789552238806
3653,0.347993247601983,0.313943252221842,0.532829175942211,0.303864025558388,0.549471991324121,0.30269163713214,0.460934115138593,0.411789552238806
3654,0.347977141438481,0.313960219179083,0.532835719193078,0.303868853404962,0.549468222274926,0.302700423018931,0.460934115138593,0.411789552238806
3655,0.347964559515604,0.313975312031058,0.532837581399424,0.30387821662111,0.54946534799862,0.302707278023727,0.460934115138593,0.411789552238806
3656,0.347948681104919,0.313992384567702,0.532840696843655,0.303882590010042,0.549460127981074,0.302716755231407,0.460999574468085,0.411913829787234
3657,0.347936344473774,0.314007188874129,0.532844636539652,0.303890534382405,0.549458555931678,0.302721429368389,0.460999574468085,0.411913829787234
3658,0.347922579526057,0.314019966630994,0.532850570968691,0.303895939888322,0.549457517824767,0.302723870096229,0.460999574468085,0.411913829787234
3659,0.347907973123188,0.314039516599017,0.532856451504323,0.303899066623411,0.549453618438155,0.302733773168945,0.460999574468085,0.411913829787234
3660,0.347899376552213,0.314056663485784,0.532859730348584,0.303905739453114,0.549448630748016,0.302745021005231,0.460999574468085,0.411913829787234
3661,0.347886317819972,0.31407647460803,0.53286962254066,0.303906098024834,0.549449060587157,0.302746796497002,0.46105966029724,0.412038853503185
3662,0.347875601718619,0.314091647233344,0.532877075624713,0.303907234877708,0.549446780920006,0.302752191490901,0.46105966029724,0.412038853503185
3663,0.347868950800966,0.314108880464261,0.53287918173312,0.303914149010187,0.549450613307399,0.302754599003664,0.46105966029724,0.412038853503185
3664,0.347858651514574,0.314128052659681,0.532885123663032,0.303918435109261,0.549446606181746,0.302764324147337,0.46105966029724,0.412038853503185
3665,0.34784644346025,0.314142942359906,0.532890827523027,0.303924842460094,0.549440893400314,0.302774194861927,0.46105966029724,0.412038853503185
3666,0.347834401878784,0.314154518365776,0.532899032806503,0.303926162862597,0.549439683940755,0.302782385754012,0.461121186440678,0.412163983050847
3667,0.347820456048911,0.314173055105681,0.532899574195817,0.303934519243871,0.549433059631019,0.302792362903543,0.461121186440678,0.412163983050847
3668,0.347808671348731,0.314191959922827,0.532902764170144,0.303941465587592,0.549429489510722,0.302800252301595,0.461121186440678,0.412163983050847
3669,0.34779741157877,0.314210681334609,0.532907311800021,0.303948306083692,0.549422266453702,0.302812735767024,0.461121186440678,0.412163983050847
3670,0.34778338887494,0.314230467181504,0.532911346655464,0.303952761188895,0.549419389177447,0.302821107909871,0.461121186440678,0.412163983050847
3671,0.34776945738019,0.314244475738356,0.532914941692815,0.303959959084272,0.549414862336358,0.302831314684672,0.461172727272727,0.412305496828753
3672,0.347752717520552,0.314265762854538,0.532917898925202,0.303963964477859,0.549407288609251,0.302842475542972,0.461172727272727,0.412305496828753
3673,0.347742787258196,0.314282009329971,0.532926995118694,0.303965319118756,0.549404313348981,0.302849258030742,0.461172727272727,0.412305496828753
3674,0.347728667740429,0.314298566670682,0.532932797896857,0.303969105076405,0.549399687475911,0.302857633904333,0.461172727272727,0.412305496828753
3675,0.3477107462402,0.314315132922157,0.532935885045018,0.303975968503109,0.549397872295482,0.302861432248691,0.461172727272727,0.412305496828753
3676,0.347698101553323,0.314329994306346,0.532939528307485,0.303980250759292,0.549395946531178,0.302869601254165,0.461229324894515,0.412435443037975
3677,0.34768181164143,0.31434832477222,0.532947547482738,0.303983002825512,0.549394128152325,0.302875074329173,0.461229324894515,0.412435443037975
3678,0.347671507059104,0.31436069307064,0.532954508356338,0.303987639550715,0.54938989422654,0.30288360090794,0.461229324894515,0.412435443037975
3679,0.347656907136062,0.314374727468258,0.532960469017382,0.303993155113341,0.549382668416003,0.302894473855408,0.461229324894515,0.412435443037975
3680,0.347642793529243,0.314395020493822,0.532966563266907,0.30399601955579,0.549379049534001,0.302902952481697,0.461229324894515,0.412435443037975
3681,0.347629350441892,0.314411623582256,0.532972540343125,0.304001995173264,0.549380240223717,0.302906736893708,0.46129852631579,0.412555368421052
3682,0.347614794564194,0.314433132634023,0.532976270158242,0.304004138502267,0.549372530986657,0.302916750109732,0.46129852631579,0.412555368421052
3683,0.347602384908576,0.314447759785427,0.532980614162287,0.304006442185806,0.549369767453522,0.302925330828983,0.46129852631579,0.412555368421052
3684,0.347588050832855,0.314468997151853,0.532986679138401,0.304011527947768,0.549366654179524,0.302932760364795,0.46129852631579,0.412555368421052
3685,0.347579492887009,0.314487281426157,0.532987247614446,0.304019082287378,0.549370838421609,0.302934955263783,0.46129852631579,0.412555368421052
3686,0.34756571307527,0.314503539350396,0.532996366016091,0.304020547103914,0.549370993473014,0.3029404275923,0.461332142857143,0.412713235294118
3687,0.347561191757904,0.314515882080416,0.533003042550259,0.304024033883747,0.549363491227256,0.302951926543499,0.461332142857143,0.412713235294118
3688,0.347552324283631,0.314534717753609,0.533007352012808,0.304028502952276,0.549359228616653,0.302961729347772,0.461332142857143,0.412713235294118
3689,0.347539176041189,0.314554833042551,0.533015297392185,0.304033543028765,0.549357128010635,0.302968805736781,0.461332142857143,0.412713235294118
3690,0.347528010817788,0.314571047846689,0.533019350681086,0.304039844821158,0.549350306782558,0.302977219940165,0.461332142857143,0.412713235294118
3691,0.347511318788906,0.31458791676371,0.533027236000112,0.304044311779222,0.549345379543165,0.302988060079996,0.461380293501048,0.412852830188679
3692,0.347498774668085,0.314605408975305,0.533033688028535,0.304047252957804,0.549344830066797,0.302995171269421,0.461380293501048,0.412852830188679
3693,0.347487704266059,0.314623307332926,0.533035339177385,0.304052564311631,0.549339297594156,0.303002249350803,0.461380293501048,0.412852830188679
3694,0.347472114238037,0.314638012633018,0.533041213223933,0.304054990954884,0.549333924835144,0.30301126818253,0.461380293501048,0.412852830188679
3695,0.347460112291749,0.314649489460657,0.533048765482643,0.30405708337574,0.549330940230906,0.303019223445053,0.461380293501048,0.412852830188679
3696,0.347451564054354,0.314660543749272,0.533053536990872,0.304060647192854,0.549330288155819,0.303025256249125,0.461422803347281,0.412992677824268
3697,0.347439000181037,0.314678297022779,0.533057326352269,0.304069223491942,0.549326860376288,0.303032176892818,0.461422803347281,0.412992677824268
3698,0.347417625913268,0.314693596337831,0.533064403726926,0.304073258765945,0.549323528976087,0.303040640396644,0.461422803347281,0.412992677824268
3699,0.347407182785447,0.314705474474606,0.53307005302904,0.304075435115902,0.549319643368037,0.303051254009388,0.461422803347281,0.412992677824268
3700,0.347397134333548,0.314722212712217,0.533074787131266,0.30408033243341,0.549319481395267,0.303057945872172,0.461422803347281,0.412992677824268
3701,0.347388274786991,0.314739403233212,0.533083602208113,0.304082115893325,0.549319145804721,0.303064453790085,0.461467223382046,0.413129645093946
3702,0.347374895208152,0.314755902993677,0.533092627225383,0.304085511569324,0.549318934326333,0.303070974284034,0.461467223382046,0.413129645093946
3703,0.347360871195594,0.314772790116892,0.533094323948244,0.304092085383726,0.54932066165963,0.303076424263436,0.461467223382046,0.413129645093946
3704,0.347346040643144,0.31479197632239,0.533101757779117,0.304093444880184,0.549319018241882,0.303081608527911,0.461467223382046,0.413129645093946
3705,0.347337845361047,0.314811230038794,0.533108326022675,0.304096655139808,0.549318125538525,0.303088073835721,0.461467223382046,0.413129645093946
3706,0.347324194263384,0.314831161843959,0.533113211039349,0.304097712256792,0.549312544863411,0.303099450399882,0.461505625,0.413273541666667
3707,0.347312244904685,0.314849166298839,0.533119652144545,0.304104074997632,0.549310160519611,0.303109843586521,0.461505625,0.413273541666667
3708,0.347299336792623,0.314867501253535,0.533122885308964,0.304108952506876,0.549309836750574,0.303115376731243,0.461505625,0.413273541666667
3709,0.347285084208873,0.314884742684151,0.533131156424007,0.304114109676661,0.549305858303812,0.303120660584061,0.461505625,0.413273541666667
3710,0.34727227288,0.314901487141308,0.533134186924662,0.30412149132092,0.54930014421899,0.303130639069482,0.461505625,0.413273541666667
3711,0.34726275358731,0.31491563264794,0.533143036853888,0.304122738289695,0.549295823632834,0.303141997982303,0.461555509355509,0.41341288981289
3712,0.347252453511205,0.314934520860239,0.533147574817225,0.304128610637874,0.549297748783597,0.303144767889339,0.461555509355509,0.41341288981289
3713,0.347239687663731,0.314948666499178,0.53315235090994,0.304131313899209,0.549295980056239,0.303151910590395,0.461555509355509,0.41341288981289
3714,0.347227521895356,0.314961269520938,0.533155470495742,0.304136292347028,0.549291951712169,0.303159117736023,0.461555509355509,0.41341288981289
3715,0.347212300618752,0.314978350236609,0.533158809853003,0.304144219048252,0.549283985358548,0.303169495064087,0.461555509355509,0.41341288981289
3716,0.347200207994754,0.314992974872005,0.533162988183956,0.304150877686658,0.549283245534904,0.303174055030216,0.461611410788382,0.413536721991701
3717,0.34718366472778,0.315012782996746,0.533169557688523,0.304152837956772,0.549276637161167,0.303184464637911,0.461611410788382,0.413536721991701
3718,0.347170964254584,0.31502502925019,0.533176415723151,0.304157260912988,0.549271233296866,0.303195125153707,0.461611410788382,0.413536721991701
3719,0.34715922240351,0.315037632223261,0.533183949246954,0.30416157469804,0.549268589270881,0.303203363825939,0.461611410788382,0.413536721991701
3720,0.34714818351657,0.315047338936124,0.533191523360421,0.304163662963123,0.549268250889618,0.303210768214025,0.461611410788382,0.413536721991701
3721,0.347139227082995,0.315065876270277,0.533193543866734,0.304169871159207,0.549268289539452,0.303214169328957,0.461675776397516,0.413654451345756
3722,0.347127709868013,0.315082695841185,0.533200521815139,0.304173406693958,0.549263347494105,0.303222994526058,0.461675776397516,0.413654451345756
3723,0.347112301516517,0.315100906397175,0.533206121521745,0.304178782168315,0.549261562184798,0.303230218576818,0.461675776397516,0.413654451345756
3724,0.347096807347683,0.315124490576154,0.533211769741468,0.304182848092144,0.549263909827862,0.303233978721328,0.461675776397516,0.413654451345756
3725,0.347084827719419,0.315140895187978,0.533215567900204,0.304187717024191,0.549262469881148,0.30323929836008,0.461675776397516,0.413654451345756
3726,0.347070972159081,0.315159029134374,0.533220667455779,0.304191563078213,0.549258743796775,0.303247394534935,0.461718595041323,0.413792355371901
3727,0.347056870463161,0.315179037679817,0.533226623608949,0.304197487116982,0.549258445337948,0.303251054711207,0.461718595041323,0.413792355371901
3728,0.347039671150522,0.315193924562729,0.533232442185029,0.304202545033583,0.549255090797231,0.303256990874421,0.461718595041323,0.413792355371901
3729,0.347028445310953,0.315210063996722,0.533237043969787,0.304205983860197,0.549253953122074,0.303263627562918,0.461718595041323,0.413792355371901
3730,0.34701591489046,0.315229411008842,0.53324291038059,0.30421057854127,0.5492442687061,0.303273862532651,0.461718595041323,0.413792355371901
3731,0.34700392072158,0.315239292438419,0.533249070636825,0.304216133067508,0.549242866337056,0.303280601736891,0.461770927835052,0.413926597938144
3732,0.346987881009346,0.315262004988128,0.533247847657278,0.304225679329703,0.549238730554523,0.303290063633349,0.461770927835052,0.413926597938144
3733,0.346973526150691,0.315278327717806,0.533257710681403,0.304222891918491,0.549233019371314,0.303298648174477,0.461770927835052,0.413926597938144
3734,0.346961379627058,0.315297881008517,0.533262271951784,0.304227378444826,0.54923229816289,0.303303021038923,0.461770927835052,0.413926597938144
3735,0.346950968595123,0.315308482948611,0.533269080801072,0.304229764450406,0.54922722465037,0.303312791333849,0.461770927835052,0.413926597938144
3736,0.346937129500649,0.315321994243968,0.533277608007876,0.304232825581368,0.549227988134477,0.303321312879248,0.46182366255144,0.414056172839506
3737,0.346926198083718,0.315337506058183,0.533284923586314,0.304236429908165,0.549228915471668,0.303325738810865,0.46182366255144,0.414056172839506
3738,0.346915124055075,0.315351499229825,0.533292318971018,0.304238120517388,0.549227272316811,0.303333601332363,0.46182366255144,0.414056172839506
3739,0.346902230712274,0.315365470505412,0.533297888065913,0.304239145558611,0.549222063159496,0.303341552278072,0.46182366255144,0.414056172839506
3740,0.346889174875369,0.315385023921037,0.533301167956463,0.304243361011731,0.549220045963003,0.303350812464299,0.46182366255144,0.414056172839506
3741,0.34688206513328,0.315398739297533,0.533305786593362,0.304248036612492,0.549213748525061,0.303364082273272,0.461866324435318,0.414196303901437
3742,0.34687374797562,0.315412007040368,0.533312334472263,0.304250834456116,0.549211182842194,0.303374581564834,0.461866324435318,0.414196303901437
3743,0.346859133074798,0.315424909924595,0.533315545354036,0.304256094322778,0.54920809010325,0.303382676501489,0.461866324435318,0.414196303901437
3744,0.34684786189305,0.315442739914641,0.533322224612495,0.304260528993287,0.549204173748971,0.303389508349942,0.461866324435318,0.414196303901437
3745,0.346833877876364,0.31545854494696,0.533325708941598,0.304265283621167,0.549197682998509,0.303399129860312,0.461866324435318,0.414196303901437
3746,0.34682032945403,0.31547767010306,0.533331149625539,0.304266848839313,0.549195846723677,0.303404000327192,0.461925204918033,0.414321106557377
3747,0.346813458224988,0.315490057809146,0.53334053066435,0.304268368533512,0.549195641113363,0.303408652713327,0.461925204918033,0.414321106557377
3748,0.346796384468298,0.315507106493999,0.533342361517905,0.30427445782662,0.549194979886679,0.303416840086846,0.461925204918033,0.414321106557377
3749,0.346782210082625,0.315523789614652,0.533347597263618,0.304277913990092,0.549188122662875,0.303428611615954,0.461925204918033,0.414321106557377
3750,0.346772604978989,0.315539706280195,0.533352294159135,0.304283147247527,0.549184335764171,0.303437472754625,0.461925204918033,0.414321106557377
3751,0.346756946147606,0.315556968703843,0.533360896022621,0.304287224716978,0.5491834087865,0.30344382126039,0.461968098159509,0.414456441717791
3752,0.346745591608402,0.315574548995278,0.53337078604284,0.304289448732306,0.549178921030133,0.303448687870988,0.461968098159509,0.414456441717791
3753,0.346735085973898,0.315590450686251,0.533371986007114,0.304291787445099,0.549177451911477,0.303456258984265,0.461968098159509,0.414456441717791
3754,0.346724845536174,0.315604565369043,0.533377105223532,0.304295940228266,0.549174743354531,0.303461459693222,0.461968098159509,0.414456441717791
3755,0.3467131528249,0.315624082313303,0.533383102285892,0.304298375944604,0.549176357699375,0.303466434914933,0.461968098159509,0.414456441717791
3756,0.346702280260647,0.315633006056259,0.533389349266083,0.304302283226863,0.549171945357251,0.30347352624377,0.462037346938775,0.414568367346939
3757,0.346691349127426,0.315644692164659,0.533397462133853,0.30430608960831,0.549166154791478,0.303481571148127,0.462037346938775,0.414568367346939
3758,0.346679442162593,0.315658850733681,0.533402560029958,0.304312731358687,0.549161859006604,0.303490512842076,0.462037346938775,0.414568367346939
3759,0.346667197852548,0.315677634810564,0.533408051724956,0.304317006822747,0.549153013619331,0.303503383049261,0.462037346938775,0.414568367346939
3760,0.346658794765273,0.315695563323169,0.533411275207388,0.304319314476649,0.54915116989493,0.303510379022831,0.462037346938775,0.414568367346939
3761,0.346646909779889,0.315706717068334,0.533420339955932,0.304319669548569,0.549145072339088,0.303520538198875,0.462088187372709,0.414698778004073
3762,0.346634913530818,0.315722558213284,0.533426095241905,0.304320238864024,0.549141340688406,0.303530980479544,0.462088187372709,0.414698778004073
3763,0.346618268488859,0.315741751695177,0.533427866690832,0.30432778211854,0.549137894428596,0.303537063942876,0.462088187372709,0.414698778004073
3764,0.346601834891689,0.315757489909546,0.533432025483367,0.30433424834336,0.549134075716757,0.303543491708789,0.462088187372709,0.414698778004073
3765,0.346589788291776,0.315773077719296,0.533434215741166,0.30434053488328,0.549130785365623,0.303550634320487,0.462088187372709,0.414698778004073
3766,0.346578800821855,0.315790091055224,0.533440852111083,0.304342522066979,0.549129230304405,0.303556583068423,0.462137398373984,0.414830081300813
3767,0.346564343881336,0.315805935395555,0.533444889916902,0.304346047608145,0.549123343600881,0.3035662364704,0.462137398373984,0.414830081300813
3768,0.34655037091182,0.315822564440818,0.533455645582342,0.304347432322059,0.549122395810127,0.303574399663034,0.462137398373984,0.414830081300813
3769,0.346536820738113,0.315836681206656,0.533459718732341,0.304353794497288,0.549120374343211,0.303579367468203,0.462137398373984,0.414830081300813
3770,0.346527994376691,0.315853506308067,0.533464522564417,0.304356162282096,0.549111830488848,0.303590932841647,0.462137398373984,0.414830081300813
3771,0.346516903181383,0.315871078486494,0.533473741993159,0.304358949295104,0.549106139382044,0.303602400234046,0.462167342799188,0.414981338742394
3772,0.346506787229221,0.315888866563952,0.533484028767577,0.304358479210452,0.549102484759134,0.303608540187591,0.462167342799188,0.414981338742394
3773,0.346492860983358,0.315904838275672,0.533487051592315,0.304361701074495,0.549098794149817,0.303613512677491,0.462167342799188,0.414981338742394
3774,0.346480713251175,0.315923352741361,0.533491901769953,0.304364652568227,0.549096814975476,0.303619597938535,0.462167342799188,0.414981338742394
3775,0.34647078003008,0.315937293133298,0.533500078892148,0.304368293054207,0.54909031908806,0.303630900717545,0.462167342799188,0.414981338742394
3776,0.346460085420189,0.315951408982906,0.533502187244024,0.304372706135078,0.549085382567703,0.303639540019997,0.462211943319838,0.415116194331984
3777,0.346454068561445,0.315962181950716,0.533503925959713,0.304376829570099,0.549084519185866,0.30364529899945,0.462211943319838,0.415116194331984
3778,0.346439652794416,0.31597610965419,0.533512346008363,0.304379244759411,0.549080922461149,0.303653907430616,0.462211943319838,0.415116194331984
3779,0.346431746990844,0.315989565447673,0.533516962871497,0.30438144527936,0.549081466826757,0.303658287996602,0.462211943319838,0.415116194331984
3780,0.346415957728896,0.316007857184118,0.533520299912949,0.30438399167494,0.549078442539793,0.303668765339354,0.462211943319838,0.415116194331984
3781,0.34640657154296,0.316023255256455,0.533523561269978,0.304387449485616,0.549075684213538,0.303672541540175,0.462269494949495,0.415234545454546
3782,0.346391082280083,0.316037115532483,0.53352944400484,0.304394321148078,0.549074889251323,0.303677202959556,0.462269494949495,0.415234545454546
3783,0.34638078122524,0.316051694768862,0.533533736333874,0.304398090696115,0.549076388951256,0.303683174995935,0.462269494949495,0.415234545454546
3784,0.346372497777629,0.316067273852109,0.533541607528305,0.304399114231966,0.549072718682881,0.303690354964078,0.462269494949495,0.415234545454546
3785,0.346362476391411,0.316078834552845,0.533547459684612,0.304400349952795,0.549069653455104,0.303697438746777,0.462269494949495,0.415234545454546
3786,0.346355017100747,0.316092616789954,0.533551971155388,0.304404973814959,0.549065744285654,0.303704252412872,0.462305846774194,0.415371370967742
3787,0.346337996829373,0.316113942351509,0.533555716020302,0.304410136951087,0.549064609818126,0.303710103777288,0.462305846774194,0.415371370967742
3788,0.346324445966989,0.316132047604545,0.533563022720064,0.304412720393332,0.549062125369686,0.303718191226872,0.462305846774194,0.415371370967742
3789,0.346310462254439,0.316145564727835,0.533573019639489,0.304413665542476,0.549055537027709,0.303728516112613,0.462305846774194,0.415371370967742
3790,0.346297902608733,0.316164844601045,0.533575922605077,0.304418163736945,0.549054952521348,0.303734694635989,0.462305846774194,0.415371370967742
3791,0.346282417575893,0.316183303317227,0.533587593592997,0.304418373965758,0.549048894109799,0.303742825016288,0.462349698189135,0.415503420523139
3792,0.34626792827703,0.31619966242004,0.533590670766419,0.304424998835902,0.549042366386158,0.30375234534067,0.462349698189135,0.415503420523139
3793,0.346256266090728,0.316218596252926,0.533598211848708,0.304426657491164,0.549037745869067,0.30376150139616,0.462349698189135,0.415503420523139
3794,0.346241016255057,0.316233888923462,0.533604018898252,0.304429070252063,0.549033488337407,0.303770534019397,0.462349698189135,0.415503420523139
3795,0.346224816598045,0.316251440800471,0.533610402994561,0.304432520344956,0.549032396078424,0.303775878568413,0.462349698189135,0.415503420523139
3796,0.346216479830165,0.316263038046003,0.533614850777937,0.304438218737938,0.549027459264122,0.303786735627866,0.462395983935743,0.415637349397591
3797,0.346206920538959,0.316277727743713,0.533621033920639,0.304441674416539,0.549024625534946,0.303793871851965,0.462395983935743,0.415637349397591
3798,0.346196670873693,0.316289766037249,0.533622223723831,0.304446965570574,0.54902192424187,0.303800540259599,0.462395983935743,0.415637349397591
3799,0.346185242058243,0.316309955224586,0.533626169252447,0.3044501318892,0.549016489912765,0.303810752370758,0.462395983935743,0.415637349397591
3800,0.346169438803926,0.316327173998785,0.533630506753617,0.304450825397804,0.549011931608487,0.303819611012516,0.462395983935743,0.415637349397591
3801,0.346159039259243,0.316340299199434,0.533633784670798,0.304455689630617,0.549011057008409,0.303826209139047,0.462429458917836,0.415780360721443
3802,0.34614724149757,0.316354589080344,0.533642954342704,0.304458107130883,0.549008232785323,0.303829641534009,0.462429458917836,0.415780360721443
3803,0.346134440959641,0.316369823774856,0.533650884316725,0.304460286205266,0.549004808733709,0.3038368445206,0.462429458917836,0.415780360721443
3804,0.346119687721314,0.316388184285553,0.533655041654133,0.304464229777026,0.549001097067744,0.303844079524827,0.462429458917836,0.415780360721443
3805,0.346110556728115,0.316402108414529,0.533660301028382,0.304468812441355,0.548993681252467,0.303853695665404,0.462429458917836,0.415780360721443
3806,0.346100042048867,0.316415134479072,0.533665245952023,0.304475459779751,0.548992147779313,0.303858479465065,0.4624746,0.4159088
3807,0.34608823036476,0.316429138315823,0.533670611240115,0.304479974767875,0.548989258329414,0.303866116397871,0.4624746,0.4159088
3808,0.34607419587987,0.316445211579643,0.533678490954937,0.304482907042159,0.548985259860525,0.30387552801435,0.4624746,0.4159088
3809,0.346059253401524,0.316456351314499,0.533685356869699,0.304485725710759,0.548984168336023,0.303882054229066,0.4624746,0.4159088
3810,0.346050031156867,0.316471009189687,0.533686950179702,0.304489500466179,0.548979032664007,0.303889440808481,0.4624746,0.4159088
3811,0.346035291024225,0.316485787464326,0.533692238231712,0.304494510535796,0.548974951925663,0.303898574508197,0.462519760479042,0.416033932135728
3812,0.346019896467173,0.316507636972834,0.53369814766776,0.304499188237529,0.54897483126053,0.303903152218546,0.462519760479042,0.416033932135728
3813,0.346007325647854,0.31652599731044,0.533705448187858,0.304501202655254,0.5489675823049,0.303911687970723,0.462519760479042,0.416033932135728
3814,0.345998400453603,0.316540932675779,0.533709867047654,0.304503656592903,0.548963869682637,0.303919371835301,0.462519760479042,0.416033932135728
3815,0.345983988728599,0.316558077479575,0.533713329271588,0.30450920826905,0.54896009304021,0.303927501454385,0.462519760479042,0.416033932135728
3816,0.345972528575778,0.316573271470969,0.533720642769589,0.304511405189646,0.548950205376263,0.303938118472544,0.462555378486056,0.416177290836653
3817,0.345954835255239,0.316589076273432,0.533720925964593,0.304517443824552,0.54894660255066,0.303946219444981,0.462555378486056,0.416177290836653
3818,0.345943311473565,0.316604163089733,0.533724526445356,0.304521033158025,0.54894108694116,0.303955688371787,0.462555378486056,0.416177290836653
3819,0.345932645245106,0.316618627602542,0.533728766496995,0.304523738638625,0.548935728215942,0.303965669288382,0.462555378486056,0.416177290836653
3820,0.345917256306894,0.316640164985884,0.53373546276807,0.304524320712029,0.548933001234895,0.303976680428247,0.462555378486056,0.416177290836653
3821,0.345906416176563,0.316652613535541,0.533741799799056,0.304529906951585,0.548932649730104,0.303982202260049,0.462592246520875,0.416316302186879
3822,0.345892847604844,0.316667259070191,0.533744216683865,0.304537090626701,0.548930953905341,0.303987802261728,0.462592246520875,0.416316302186879
3823,0.345883367382981,0.316687111086314,0.53374903968161,0.30453981550601,0.548929757066969,0.303996353589764,0.462592246520875,0.416316302186879
3824,0.34587205233066,0.316703010938731,0.533756115397134,0.304542156978277,0.548922988939706,0.304006554284387,0.462592246520875,0.416316302186879
3825,0.345865041738126,0.316716882339324,0.533762270986266,0.304542654349657,0.548918456722477,0.304014426226085,0.462592246520875,0.416316302186879
3826,0.3458562872878,0.316731099606489,0.533767043476572,0.304546291041334,0.548911066384494,0.304025945223797,0.462647619047619,0.41643253968254
3827,0.34584324661526,0.316742259162794,0.533771928344735,0.304551613096157,0.548911746152541,0.304030372917419,0.462647619047619,0.41643253968254
3828,0.345828979138808,0.316753552383835,0.533779763728947,0.304551621453082,0.548908272050694,0.30403820562213,0.462647619047619,0.41643253968254
3829,0.345819415952851,0.316772617906995,0.53378284939107,0.304557160441186,0.548907238987863,0.304042218921153,0.462647619047619,0.41643253968254
3830,0.345802139503917,0.316788869548318,0.533789694571503,0.304559839136257,0.548900380461786,0.304051989522479,0.462647619047619,0.41643253968254
3831,0.345793001884032,0.316805449843693,0.533797113493161,0.304560802765591,0.548892986924027,0.304061974421728,0.462693465346535,0.416564356435643
3832,0.34578202640491,0.316817924956579,0.533799589867747,0.304567533995699,0.548886377021096,0.3040719131754,0.462693465346535,0.416564356435643
3833,0.345771283744744,0.316833116834796,0.533806003220544,0.304570309818726,0.548886155151162,0.304077586642706,0.462693465346535,0.416564356435643
3834,0.345757170865855,0.316851796512626,0.533813952926609,0.304572736263785,0.548882320090298,0.304083766954765,0.462693465346535,0.416564356435643
3835,0.345744522113127,0.316867519035788,0.533824145767722,0.304571926413566,0.548873024301241,0.304093749606344,0.462693465346535,0.416564356435643
3836,0.345733636798368,0.316884339930827,0.533827267476994,0.304576995097067,0.548867771762804,0.30410409658136,0.46273418972332,0.41669861660079
3837,0.345719511121416,0.316901714697196,0.533832214311857,0.304581607863675,0.548863880349577,0.304109972034884,0.46273418972332,0.41669861660079
3838,0.345709448315105,0.316915570584685,0.533836596041475,0.304585404974687,0.548860504651776,0.304116270357986,0.46273418972332,0.41669861660079
3839,0.345692726298588,0.316936251237105,0.533843161703829,0.304588429252897,0.548858550821056,0.304122611504384,0.46273418972332,0.41669861660079
3840,0.345682369222158,0.316950979916422,0.533847998486723,0.304594481599003,0.548849154822064,0.304132562042397,0.46273418972332,0.41669861660079
3841,0.34566670558005,0.31697124027064,0.533855231759442,0.304597862448449,0.548846145434883,0.304140274694227,0.462781854043392,0.416831163708087
3842,0.345656402029343,0.316987777361157,0.533858457808948,0.304604572465088,0.548842718057798,0.304147443003612,0.462781854043392,0.416831163708087
3843,0.345646193078984,0.317003014915457,0.533861822637589,0.304610008140784,0.548834176293654,0.304160187893042,0.462781854043392,0.416831163708087
3844,0.345634460754722,0.317018069080967,0.533864631836146,0.304614821593572,0.548826846283348,0.304170730503528,0.462781854043392,0.416831163708087
3845,0.345625360883763,0.317035550074284,0.533872454020165,0.304617711442969,0.548826178151049,0.304179592739414,0.462781854043392,0.416831163708087
3846,0.345611213638127,0.317055485099436,0.533874411679892,0.304624043449641,0.548822872262286,0.304187134277093,0.462818503937008,0.416974212598425
3847,0.345603077749308,0.31706507569524,0.533878923861398,0.304630288945879,0.548820299284257,0.304195869022159,0.462818503937008,0.416974212598425
3848,0.345585746702923,0.31708282679948,0.533886351766736,0.304632134796365,0.548815854837802,0.304205389775582,0.462818503937008,0.416974212598425
3849,0.345576926730774,0.317095109196178,0.533893729947584,0.304633376504019,0.548815264262318,0.304211730252442,0.462818503937008,0.416974212598425
3850,0.345567981761084,0.317106431973085,0.533900963667324,0.304635211433946,0.548810725930012,0.304218592626698,0.462818503937008,0.416974212598425
3851,0.345551066850504,0.31712104218,0.533905890400422,0.30463979709776,0.54880680895356,0.304229065465618,0.462856777996071,0.417107269155206
3852,0.345532722868526,0.317143039714534,0.533913528396997,0.304640189469319,0.548803012947941,0.304235523159661,0.462856777996071,0.417107269155206
3853,0.345521242030699,0.317159327589681,0.533916343015705,0.304645319961678,0.54880056082882,0.304241857340976,0.462856777996071,0.417107269155206
3854,0.34551084719583,0.31717276710047,0.533920397062722,0.304647638958232,0.548794942412627,0.304249159183845,0.462856777996071,0.417107269155206
3855,0.345504635926997,0.31718440549913,0.533924826456611,0.304648671797451,0.54879427638512,0.304252813735025,0.462856777996071,0.417107269155206
3856,0.34548870771462,0.317206269697242,0.533932419797053,0.304651012247105,0.548791993708042,0.30425734707304,0.462910392156863,0.417224705882353
3857,0.345475008774664,0.317226046630626,0.533937566175027,0.304655792401115,0.548786869624424,0.304264752964522,0.462910392156863,0.417224705882353
3858,0.345463319723273,0.317245639888358,0.533938255593433,0.304662371878791,0.54877989297506,0.304274004954102,0.462910392156863,0.417224705882353
3859,0.345448251526273,0.317257803087629,0.533944523770515,0.304666761833198,0.548779254965492,0.304279858431014,0.462910392156863,0.417224705882353
3860,0.345437795160313,0.317270469983962,0.53394803278474,0.304671820572308,0.548774040717134,0.304288629455151,0.462910392156863,0.417224705882353
3861,0.345428595015011,0.317281582934032,0.533956130644456,0.304673623853169,0.548769241566998,0.304298532252569,0.462958904109589,0.417350489236791
3862,0.345417410161741,0.317296929340656,0.533959927277314,0.304677197548199,0.548765311693273,0.304305790587055,0.462958904109589,0.417350489236791
3863,0.345406520663328,0.317311357143213,0.533961965407955,0.304680673982488,0.548762543453853,0.304313046891718,0.462958904109589,0.417350489236791
3864,0.345397898161013,0.31732399125691,0.533970106361638,0.304681827236034,0.548754553561408,0.304325250875246,0.462958904109589,0.417350489236791
3865,0.345388194899662,0.317341055054848,0.533976192280588,0.304685668883927,0.548746812937141,0.304334905403711,0.462958904109589,0.417350489236791
3866,0.345376378887501,0.317356112379537,0.533980972350079,0.304689174272853,0.548744262959177,0.304343051109163,0.4629958984375,0.4174857421875
3867,0.345363101249924,0.317368658768876,0.53398319226467,0.304694105517295,0.548742926458402,0.304347634730741,0.4629958984375,0.4174857421875
3868,0.345351157579625,0.317384063598448,0.533989655427438,0.304695333472485,0.548740177653302,0.304354822128045,0.4629958984375,0.4174857421875
3869,0.345333641282195,0.317400750779288,0.533996793356498,0.304697862681573,0.548737157557207,0.30436357189098,0.4629958984375,0.4174857421875
3870,0.345317529273477,0.317419813634944,0.534002727954336,0.304700446037762,0.548732018092292,0.304372366461581,0.4629958984375,0.4174857421875
3871,0.345300422815307,0.317437204655652,0.534011448592011,0.304700991331361,0.54872658103828,0.304379357320887,0.463048538011696,0.417606822612086
3872,0.345292068122218,0.317454432714837,0.534015705139037,0.304705832513319,0.548725141707583,0.304386060566289,0.463048538011696,0.417606822612086
3873,0.345278753421046,0.317469293585817,0.534019046667688,0.304710229700955,0.548720145981216,0.304397544360843,0.463048538011696,0.417606822612086
3874,0.345268442038339,0.31748264158757,0.53402500762547,0.304713219153379,0.548716211682728,0.304403399033576,0.463048538011696,0.417606822612086
3875,0.345258833267441,0.317491687193849,0.534031190389408,0.304714911117082,0.548712848597594,0.304408505558581,0.463048538011696,0.417606822612086
3876,0.345246207563013,0.317508398677151,0.534035169045499,0.304717950170186,0.548709158758088,0.304415549117392,0.463108754863813,0.417720817120623
3877,0.345235772998104,0.317519311889228,0.534036739728752,0.304723771591625,0.548703163960779,0.304422203834337,0.463108754863813,0.417720817120623
3878,0.345221440870907,0.31753849092627,0.534044660464347,0.304725923998674,0.548700561333366,0.304430678874821,0.463108754863813,0.417720817120623
3879,0.345208339686877,0.31755373075822,0.534048316931282,0.304728875915357,0.548699794428189,0.304434401135338,0.463108754863813,0.417720817120623
3880,0.345197073233197,0.31757020381224,0.534055818350427,0.304730724048002,0.548692436605676,0.304444172408454,0.463108754863813,0.417720817120623
3881,0.34518725547453,0.317579577972913,0.534062125545623,0.304734619218678,0.548690990251557,0.304449014239612,0.463144854368932,0.417858252427185
3882,0.345177329639841,0.317597916341414,0.534065828697558,0.304739805521671,0.548685672349483,0.304455905215228,0.463144854368932,0.417858252427185
3883,0.345168115415845,0.31760984204377,0.534071084033268,0.304742473138489,0.548682170999454,0.304462612003759,0.463144854368932,0.417858252427185
3884,0.345158297083774,0.31762310298684,0.534074196462223,0.304749213794613,0.54868313240379,0.304466500665956,0.463144854368932,0.417858252427185
3885,0.345150225825546,0.317635742830117,0.534078390627663,0.304755788727511,0.548682436459672,0.304472524939299,0.463144854368932,0.417858252427185
3886,0.345137691240476,0.317649601668752,0.534087545187479,0.304755128099834,0.548679723197995,0.30447915625265,0.463181201550388,0.417991279069767
3887,0.345123043729666,0.317665567850515,0.534094105850674,0.304759877877991,0.548673105889927,0.304493735421665,0.463181201550388,0.417991279069767
3888,0.345110436840179,0.317681027240902,0.534099871049451,0.304759951689968,0.548670507641765,0.304499349553684,0.463181201550388,0.417991279069767
3889,0.345099970032493,0.317697318473028,0.534099317042899,0.304765883107448,0.548666150780686,0.3045075566651,0.463181201550388,0.417991279069767
3890,0.345084557077827,0.317713301165849,0.534102418305872,0.304770283588723,0.548660497145667,0.304516606623405,0.463181201550388,0.417991279069767
3891,0.345066282733708,0.317732246563481,0.534106212379426,0.304771617591206,0.548654228004002,0.304524532317627,0.463220889748549,0.418125725338491
3892,0.345057483212513,0.317747652261668,0.53411325936516,0.304775450080545,0.548650017548548,0.304532803220709,0.463220889748549,0.418125725338491
3893,0.345045656316587,0.317763397547558,0.534115396880434,0.304779164486049,0.548642766706823,0.304543742982229,0.463220889748549,0.418125725338491
3894,0.345030399258268,0.317781047384721,0.534119752089173,0.304783549825648,0.548637068341565,0.304553220965286,0.463220889748549,0.418125725338491
3895,0.34501887027331,0.317799165984382,0.534123950504136,0.304787313448583,0.54862934538854,0.304562669204396,0.463220889748549,0.418125725338491
3896,0.345002367425795,0.317814564746702,0.53412950950291,0.304790198664378,0.548626025994513,0.304571022808304,0.463282432432432,0.418241312741313
3897,0.344989312018496,0.317828774705693,0.534136622911564,0.304792918352604,0.548621975844539,0.30457952470578,0.463282432432432,0.418241312741313
3898,0.344982047936393,0.317839796384305,0.534140936923266,0.304797237195409,0.548619729577444,0.304583239417149,0.463282432432432,0.418241312741313
3899,0.344970033082681,0.31785494872536,0.534146668640119,0.304799793230975,0.548613539583045,0.304592011369308,0.463282432432432,0.418241312741313
3900,0.344962061128605,0.317865054110501,0.534147976822653,0.304808882920271,0.548612397717065,0.304598354206195,0.463282432432432,0.418241312741313
3901,0.344949868601912,0.317878952490303,0.534152978248846,0.304814551770966,0.548607855169422,0.304606571499481,0.463347398843931,0.418349132947977
3902,0.344943705554477,0.317887491241087,0.534157024688414,0.304819983502632,0.548608836036475,0.304610545272083,0.463347398843931,0.418349132947977
3903,0.344930294956177,0.317906693948552,0.534165337543229,0.304820905423189,0.548604405948464,0.304619747724762,0.463347398843931,0.418349132947977
3904,0.344920081053752,0.317920776533044,0.534170556898563,0.304820357636804,0.548600958866806,0.30462580398204,0.463347398843931,0.418349132947977
3905,0.344911311337262,0.317930899773851,0.534177981491969,0.30482354546098,0.548595577885852,0.304633857260132,0.463347398843931,0.418349132947977
3906,0.344899619709671,0.317945602038979,0.534181708153347,0.30482728610198,0.548591583125781,0.30464166889732,0.463393461538461,0.418473846153846
3907,0.344889557744242,0.317958050172874,0.534186780988963,0.30482775860496,0.548589740243914,0.304648408993185,0.463393461538461,0.418473846153846
3908,0.344875970795466,0.317969728609652,0.534193059736207,0.304829067616001,0.548586601204721,0.304654171018979,0.463393461538461,0.418473846153846
3909,0.34486227458083,0.317987589777124,0.534195096628192,0.304834599950301,0.548580324625282,0.304663126862823,0.463393461538461,0.418473846153846
3910,0.344848673316945,0.318005726056711,0.534201937866713,0.304835979084753,0.548574076873552,0.304672034650487,0.463393461538461,0.418473846153846
3911,0.344835743996735,0.318018617324671,0.534206333974612,0.30483872530244,0.548570364081514,0.304679727561392,0.463426295585413,0.418609213051823
3912,0.344824598042541,0.318036973387578,0.534206244005621,0.304845281288176,0.548565010708455,0.304688502190442,0.463426295585413,0.418609213051823
3913,0.344805816648587,0.318054306469641,0.534210204301292,0.304849491808032,0.548561557670878,0.304694936455816,0.463426295585413,0.418609213051823
3914,0.344794350827486,0.318071298827689,0.534214310331567,0.304855071556414,0.548557725562759,0.304701399852659,0.463426295585413,0.418609213051823
3915,0.344784444542335,0.318087564917634,0.534217163752155,0.30485854511948,0.548552782455005,0.304708138294088,0.463426295585413,0.418609213051823
3916,0.344767357269585,0.318103261585291,0.534223117475105,0.304859942850886,0.548548075268227,0.304715818760471,0.463490804597701,0.418717816091954
3917,0.344753784034962,0.318115394027979,0.534228242884567,0.304865662701635,0.548540181997885,0.304728367668227,0.463490804597701,0.418717816091954
3918,0.344744047728012,0.318127701036207,0.534230053242091,0.304869817647124,0.548535606803573,0.304738096198619,0.463490804597701,0.418717816091954
3919,0.344734723875262,0.318141115958841,0.534240675441588,0.304868464667686,0.548531564474398,0.304745915614354,0.463490804597701,0.418717816091954
3920,0.344726351223481,0.318154667487012,0.534243893596484,0.304871760024152,0.548522146068371,0.304757275492051,0.463490804597701,0.418717816091954
3921,0.344715131493554,0.318164158151174,0.534248854242955,0.304877995850386,0.548515553675217,0.304764652708406,0.463547227533461,0.418828871892926
3922,0.344704689421866,0.318180916890972,0.534252418567569,0.304886177963155,0.548510343956845,0.304771754307768,0.463547227533461,0.418828871892926
3923,0.344694082613734,0.318197825197464,0.534258582393802,0.304887814845843,0.548511316798824,0.304777599932757,0.463547227533461,0.418828871892926
3924,0.344687257076837,0.31821404557207,0.534266697286477,0.304887305211476,0.548508445385794,0.304783338678264,0.463547227533461,0.418828871892926
3925,0.344673313799887,0.31823342634577,0.534271673975333,0.304891011333874,0.548507060157935,0.304790923949119,0.463547227533461,0.418828871892926
3926,0.344655703108096,0.318248598810679,0.534277816250697,0.304894194555697,0.548504843551318,0.304796532397288,0.463593702290076,0.418948854961832
3927,0.34464570234112,0.318259014270969,0.53428128023259,0.304899314467902,0.548499934059863,0.304806876763093,0.463593702290076,0.418948854961832
3928,0.34463488559671,0.318273522172729,0.534284619064576,0.304903780969224,0.548498182249073,0.304813524392488,0.463593702290076,0.418948854961832
3929,0.344621402113747,0.31828633633383,0.534293142888858,0.304903950812132,0.54849161634787,0.304823375705456,0.463593702290076,0.418948854961832
3930,0.344606004151024,0.318302299771281,0.53429807615118,0.304906101395166,0.548487091643975,0.304829167367313,0.463593702290076,0.418948854961832
3931,0.344596609466289,0.318318185577193,0.534298950344929,0.304913278806371,0.54848423960859,0.304835483129287,0.463637523809524,0.419077523809524
3932,0.344584600279763,0.318332695171863,0.534304961725151,0.30491717935797,0.54848190325568,0.304839885042573,0.463637523809524,0.419077523809524
3933,0.344573295386205,0.318343189300388,0.534309241329581,0.30491911968459,0.548475490351136,0.304848143048346,0.463637523809524,0.419077523809524
3934,0.344561213700523,0.318356145785878,0.534310376029175,0.304924578972991,0.548470253192138,0.304858783811582,0.463637523809524,0.419077523809524
3935,0.344546995555017,0.318373196707971,0.534315284272529,0.304927056692263,0.548464880574982,0.304870348615728,0.463637523809524,0.419077523809524
3936,0.344536785615189,0.318385625839073,0.534318887389999,0.304931503513711,0.548459880734522,0.304879614807746,0.463677186311787,0.419207224334601
3937,0.344524403871692,0.318403989611654,0.534323643654207,0.304935004587959,0.548456814875006,0.304885742840893,0.463677186311787,0.419207224334601
3938,0.344515702091978,0.31841763180343,0.534329197475666,0.304938260898258,0.548456203485702,0.304888404142815,0.463677186311787,0.419207224334601
3939,0.344502120072454,0.31843430678955,0.534334750519924,0.304942021412668,0.548448166300817,0.304899484484222,0.463677186311787,0.419207224334601
3940,0.344496851058677,0.318443645478661,0.53433924064521,0.304947632093555,0.548443703004225,0.304907232665952,0.463677186311787,0.419207224334601
3941,0.344483969782185,0.318459284827891,0.534345353709611,0.304950895706161,0.548439164411923,0.304913866072147,0.46371119544592,0.419342694497154
3942,0.344471844903742,0.318475424666733,0.534349385256458,0.304955284440301,0.548437898157759,0.304919311391486,0.46371119544592,0.419342694497154
3943,0.344464506269841,0.318492121089818,0.534354984201419,0.304957454041892,0.548434854152903,0.304926835376517,0.46371119544592,0.419342694497154
3944,0.344455938345684,0.318508986725576,0.534361912551197,0.304958560662744,0.548428665140571,0.304935937672594,0.46371119544592,0.419342694497154
3945,0.344442455223987,0.318526640794992,0.534366490215181,0.304962432168985,0.548423875337946,0.30494608859898,0.46371119544592,0.419342694497154
3946,0.34442725617855,0.318540441294019,0.534374998265245,0.304962047335164,0.548422131679483,0.304951492583891,0.463764583333334,0.419456628787879
3947,0.344411946237508,0.318556817442089,0.534378757232267,0.304968962640661,0.548419538221027,0.304956213104866,0.463764583333334,0.419456628787879
3948,0.344398683599576,0.318569036056147,0.534386723063773,0.304971250875898,0.548412068419298,0.304967875281153,0.463764583333334,0.419456628787879
3949,0.344389772861162,0.31858216968168,0.534390467236085,0.304974478710943,0.548407256961628,0.304976633801666,0.463764583333334,0.419456628787879
3950,0.34437854467111,0.31859897259628,0.534392897585123,0.304979806693251,0.548404829998729,0.304980766151349,0.463764583333334,0.419456628787879
3951,0.344367375580939,0.318613683067885,0.534396600841574,0.304983187584488,0.548396668554933,0.304992103587512,0.463791493383743,0.419596786389414
3952,0.34435260260097,0.31862573230201,0.534399342885435,0.304985597762725,0.548393637906559,0.304997650995096,0.463791493383743,0.419596786389414
3953,0.344341909850817,0.318639089508612,0.534404171676475,0.304989500401316,0.548390143012862,0.305004793353577,0.463791493383743,0.419596786389414
3954,0.344331370084951,0.318657739128886,0.534406420271688,0.30499493596881,0.548387454701817,0.305011754756229,0.463791493383743,0.419596786389414
3955,0.344321329434353,0.318671472861854,0.534410512628975,0.30499763403487,0.548379509170182,0.305020593941203,0.463791493383743,0.419596786389414
3956,0.344312861015242,0.318685511405391,0.534415728478826,0.304999681350865,0.54837285169509,0.305029350115272,0.463844339622641,0.419708867924528
3957,0.344300922016307,0.318699609512496,0.534417930789911,0.3050036980832,0.548370046607055,0.305036435010816,0.463844339622641,0.419708867924528
3958,0.34428801542493,0.318717390299659,0.534422570855023,0.305006406238324,0.548365019153391,0.305043701856681,0.463844339622641,0.419708867924528
3959,0.344279539213744,0.318732979406869,0.534429541474172,0.305005936617473,0.548358885911412,0.30505408566412,0.463844339622641,0.419708867924528
3960,0.344269203828916,0.318748132045045,0.534434900107783,0.305012478377958,0.548356814028669,0.305061961536387,0.463844339622641,0.419708867924528
3961,0.344257920621301,0.31876173982391,0.534440276317569,0.305014334340673,0.548354617712862,0.305064890848807,0.463887570621469,0.419828625235405
3962,0.344245698563327,0.318776533168092,0.534444714658646,0.305016222179533,0.548353033520172,0.305069428570538,0.463887570621469,0.419828625235405
3963,0.344230562924858,0.31879415655772,0.534451286160683,0.305019423747641,0.548347682688334,0.305079967994031,0.463887570621469,0.419828625235405
3964,0.34422014224416,0.318808043869084,0.534454376592396,0.305025208610391,0.548342477732352,0.305089323473077,0.463887570621469,0.419828625235405
3965,0.344201478685973,0.318828894243726,0.534461435716451,0.305026872951199,0.548337892248126,0.305098814147099,0.463887570621469,0.419828625235405
3966,0.34418710578929,0.318844553026717,0.534464888316837,0.305029958501105,0.548328464162685,0.305107958383758,0.463940037593985,0.419943984962406
3967,0.344176413443636,0.318855539677491,0.534466363941644,0.305035102285129,0.548322677212606,0.305119035328154,0.463940037593985,0.419943984962406
3968,0.344166797225023,0.318866120764806,0.534472121410351,0.305036406833442,0.548313040291376,0.305128344302633,0.463940037593985,0.419943984962406
3969,0.344150033258902,0.318885922478134,0.534481808282581,0.30503641302405,0.548306609502278,0.305136617470126,0.463940037593985,0.419943984962406
3970,0.344135529635507,0.318900910351119,0.534488082033622,0.305038854305317,0.548302450041469,0.305144474686872,0.463940037593985,0.419943984962406
3971,0.344125634894768,0.318915506505844,0.534491719957945,0.305042205472087,0.54829778291795,0.305152154561455,0.463991181988743,0.420059099437148
3972,0.344115241437784,0.318931953165589,0.534498175847585,0.305045413856367,0.548294949797605,0.305154901307989,0.463991181988743,0.420059099437148
3973,0.344102369488212,0.318948904874956,0.534503643050019,0.305046104373177,0.548294504338501,0.305160067301584,0.463991181988743,0.420059099437148
3974,0.344092575093429,0.318964941238213,0.534505872775696,0.305046797961383,0.548291103733882,0.305168228014606,0.463991181988743,0.420059099437148
3975,0.344083159887957,0.318982224561384,0.534511515061736,0.305048310421467,0.548290505800708,0.305173874638517,0.463991181988743,0.420059099437148
3976,0.344075434226764,0.318995700899716,0.534513982440121,0.305054161252172,0.54828278726191,0.305184419709523,0.464047940074906,0.420167602996255
3977,0.344064332498188,0.319009942835263,0.534519217234602,0.305058621948359,0.548281951383849,0.305194313844728,0.464047940074906,0.420167602996255
3978,0.344053707485797,0.319028631464907,0.534532925602251,0.305062256120848,0.548278454591123,0.305203219745865,0.464047940074906,0.420167602996255
3979,0.344045902049283,0.319040293428348,0.534541244741592,0.305070552384112,0.548282360524333,0.305210790054526,0.464047940074906,0.420167602996255
3980,0.344043399460558,0.319059058145068,0.53455317415838,0.305081314568974,0.54828816442819,0.305220377985542,0.464047940074906,0.420167602996255
3981,0.344039709528347,0.319085020269965,0.534568442519486,0.305092428818513,0.548298297984759,0.30523127810542,0.464100747663551,0.420283364485981
3982,0.344042796766046,0.319111406744832,0.534591726491287,0.305105846073412,0.548311422906411,0.305252827679355,0.464100747663551,0.420283364485981
3983,0.344045289563371,0.319140437028455,0.534620435134938,0.305127780723978,0.548331603667767,0.305279286346601,0.464100747663551,0.420283364485981
3984,0.344055634679016,0.319178576306932,0.534658704344591,0.30514701609382,0.54835973576884,0.305306200355835,0.464100747663551,0.420283364485981
3985,0.344070146208661,0.319221672500923,0.534708924444748,0.305172431073993,0.548399018140646,0.305337880335819,0.464100747663551,0.420283364485981
3986,0.344085881788046,0.319262497381948,0.534763013723081,0.305207712838041,0.548445444082669,0.305374595667947,0.464155223880597,0.420394962686567
3987,0.344118350429011,0.319316186824729,0.534827967874816,0.305245283771096,0.548504748783506,0.305414710749817,0.464155223880597,0.420394962686567
3988,0.344150859520429,0.31937281634121,0.534904219792764,0.305288938024861,0.548576630686661,0.305458829444237,0.464155223880597,0.420394962686567
3989,0.344186172885748,0.319439187120826,0.534990459469357,0.305337154838776,0.548659796593228,0.305514395865213,0.464155223880597,0.420394962686567
3990,0.34423513570582,0.31950211645729,0.53508508072153,0.305391824186352,0.548746047183033,0.305572639897773,0.464155223880597,0.420394962686567
3991,0.344176505483326,0.319444622421891,0.534986532616331,0.305334579138358,0.548645350295722,0.305515945535014,0.464193482309125,0.420519366852886
3992,0.344122012722067,0.319394202060515,0.534895750158473,0.30528302090605,0.548556468074834,0.305466272938788,0.464193482309125,0.420519366852886
3993,0.344068715094208,0.319343089785095,0.534816037022019,0.305238203439198,0.54847025676385,0.305418703267372,0.464193482309125,0.420519366852886
3994,0.344025386162354,0.319302912917665,0.534747881957847,0.3051987868731,0.548396655443683,0.305377353795896,0.464193482309125,0.420519366852886
3995,0.343985786524683,0.31926555373562,0.534689820832854,0.305166186747892,0.548334137174884,0.305343015156901,0.464193482309125,0.420519366852886
3996,0.343952988798087,0.319236225857348,0.534640792706058,0.305138242641504,0.548282193913062,0.305313958647171,0.464233457249071,0.420643308550186
3997,0.343926194100536,0.319210862677207,0.534603592076054,0.305116660930471,0.54824368870777,0.305291881679167,0.464233457249071,0.420643308550186
3998,0.343907380053002,0.319193679447474,0.534574153266309,0.305100078818886,0.548214972875102,0.305275866859085,0.464233457249071,0.420643308550186
3999,0.343894871063579,0.319182210243855,0.534553640979842,0.305088469407928,0.548194844810401,0.305264641144357,0.464233457249071,0.420643308550186
4000,0.343888327137547,0.319176171003718,0.534543828996282,0.305082899628253,0.548184795539033,0.30525907063197,0.464233457249071,0.420643308550186


==> data/historical_ratio_Case11_nystrom.csv <==
T,tot_m_ratio_krr_1,tot_m_ratio_krr_2,tot_m_ratio_krrnew_1,tot_m_ratio_krrnew_2,tot_m_ratio_krrPS_1,tot_m_ratio_krrPS_2,tot_m_ratio_BICOconti1,tot_m_ratio_BICOconti2
1310,0.378829566939141,0.237145360400778,0.440617941552935,0.263986275643429,0.440617941552935,0.263986275643429,0,0
1311,0.378829566939141,0.237145360400778,0.440617941552935,0.263986275643429,0.440617941552935,0.263986275643429,0.685600000000001,0.1766
1312,0.378829566939141,0.237145360400778,0.440617941552935,0.263986275643429,0.440617941552935,0.263986275643429,0.685600000000001,0.1766
1313,0.378829566939141,0.237145360400778,0.440617941552935,0.263986275643429,0.440617941552935,0.263986275643429,0.685600000000001,0.1766
1314,0.378829566939141,0.237145360400778,0.440617941552935,0.263986275643429,0.440617941552935,0.263986275643429,0.685600000000001,0.1766
1315,0.378829566939141,0.237145360400778,0.440617941552935,0.263986275643429,0.440617941552935,0.263986275643429,0.685600000000001,0.1766
1316,0.378829566939141,0.237145360400778,0.440617941552935,0.263986275643429,0.440617941552935,0.263986275643429,0.680550000000001,0.18035
1317,0.37882232056233,0.23713771876705,0.440617941552935,0.263986275643429,0.440617941552935,0.263986275643429,0.680550000000001,0.18035
1318,0.378734137774327,0.23719665801624,0.440630538955533,0.263923145773299,0.440631126076745,0.263926876833905,0.680550000000001,0.18035
1319,0.378653757302947,0.237197155490988,0.440580822024316,0.26396183624949,0.440596699699009,0.263948592868637,0.680550000000001,0.18035
1320,0.378422758694859,0.237116525629795,0.440591712670327,0.263794430441952,0.440669342698019,0.263823536460012,0.680550000000001,0.18035
1321,0.378381847968688,0.23715538592824,0.440416261143398,0.263672396942903,0.4406255603659,0.263752748483568,0.672733333333333,0.1869
1322,0.37839121406424,0.237121944828435,0.440267319605961,0.263501782121639,0.440773684123055,0.26335841142093,0.672733333333333,0.1869
1323,0.378055270849419,0.236996238532816,0.440081014066847,0.263180053059144,0.440907372092807,0.26298404418,0.672733333333333,0.1869
1324,0.377361656773896,0.23710751630313,0.439590574075391,0.262723810487742,0.440818842135279,0.262410196123364,0.672733333333333,0.1869
1325,0.376789643175309,0.237010338155605,0.438725554358222,0.262303712237589,0.440540860192945,0.261799225855578,0.672733333333333,0.1869
1326,0.374675171209223,0.23666885569096,0.437380463075303,0.262261364150246,0.440290152064264,0.261889776980724,0.663,0.193125
1327,0.373427602641571,0.236569499003596,0.435799162699818,0.262158636133029,0.439889917474081,0.262039677268682,0.663,0.193125
1328,0.371180572867335,0.237097010835655,0.434630959374637,0.261975063227379,0.439967627404521,0.261573685614966,0.663,0.193125
1329,0.368887457284178,0.237430315239663,0.433687945798331,0.262223040301251,0.440961187929296,0.2617348759814,0.663,0.193125
1330,0.367613834767313,0.238595239663172,0.432984187727454,0.262639663236894,0.442059275346408,0.262114138238863,0.663,0.193125
1331,0.366172258764227,0.23929194390379,0.432519793507221,0.262688901590874,0.443022548905457,0.262408176137565,0.65486,0.19918
1332,0.366172258152975,0.239904256657945,0.432452325897099,0.262840671786718,0.443698114731644,0.262662377099337,0.65486,0.19918
1333,0.366864731626498,0.240142321917745,0.432640759143276,0.263057854189641,0.444795653424698,0.26281389097301,0.65486,0.19918
1334,0.367116062682589,0.240297151152356,0.433441145659006,0.263050748728858,0.446157334859427,0.26251095333253,0.65486,0.19918
1335,0.36806457484486,0.240082313502181,0.433987178973568,0.263015851391626,0.44713838546984,0.262631567370784,0.65486,0.19918
1336,0.368228315188047,0.240272544197408,0.434782244451943,0.262806015688613,0.448012766617678,0.262486978815403,0.6467,0.202616666666667
1337,0.368587778442992,0.240197325320182,0.435079734897536,0.262825917239916,0.448784901775714,0.262371474699621,0.6467,0.202616666666667
1338,0.368886087735051,0.240205553597321,0.435240331845942,0.262836681053851,0.449061663284903,0.26237088475247,0.6467,0.202616666666667
1339,0.369037111290243,0.240310119741777,0.43555784038168,0.26270949918344,0.449437404803352,0.262325355596406,0.6467,0.202616666666667
1340,0.369035027263308,0.240365803914044,0.435592059916376,0.26263939378768,0.449499814822659,0.262396814522989,0.6467,0.202616666666667
1341,0.369145760982787,0.240247428767831,0.435638753826191,0.262600553260353,0.449574937120876,0.26241002966428,0.638771428571429,0.2073
1342,0.36907090610228,0.240401779601408,0.43579375645395,0.262516900282653,0.449659901091192,0.262399895633015,0.638771428571429,0.2073
1343,0.368812265533471,0.24060199637939,0.435804445045629,0.262525623269692,0.449752770038514,0.262481238239408,0.638771428571429,0.2073
1344,0.368513000622971,0.240668236169961,0.435505484562981,0.26260708877294,0.449830567459024,0.262610204883945,0.638771428571429,0.2073
1345,0.368138915227891,0.241021560669701,0.43561489666058,0.262406440916597,0.449896166712629,0.262795583305981,0.638771428571429,0.2073
1346,0.368034517227708,0.241000345040071,0.435561798999666,0.262661884918444,0.450159555357374,0.262853174236457,0.6316125,0.211625
1347,0.367582567636555,0.241469941995991,0.435556337652191,0.26278759990571,0.450334676400805,0.263152200529102,0.6316125,0.211625
1348,0.367160584201198,0.241917222406517,0.435485373915354,0.263055584639245,0.450872737309005,0.263033418528955,0.6316125,0.211625
1349,0.367193798537057,0.241928107363654,0.43557437069931,0.263221121435285,0.451550950520732,0.262908088489945,0.6316125,0.211625
1350,0.367425497948154,0.242388955109165,0.435511084195745,0.263613695249852,0.452180309628616,0.262924007585688,0.6316125,0.211625
1351,0.366846707930473,0.24316717840431,0.436178288633365,0.263607616408263,0.452997083940141,0.263105973723039,0.624355555555556,0.2165
1352,0.367163877334878,0.243289287559976,0.436318183901454,0.263828667000674,0.453550697275935,0.263222621290949,0.624355555555556,0.2165
1353,0.367255374891087,0.243578820567106,0.436690879170216,0.263950762424606,0.454177534330559,0.263135459375323,0.624355555555556,0.2165
1354,0.367398003988429,0.243932856357685,0.437049728989609,0.264166342272861,0.454651623548306,0.263415524805354,0.624355555555556,0.2165
1355,0.367672787164625,0.243888255182047,0.437206177205602,0.264267629419619,0.455270212130917,0.263363829205714,0.624355555555556,0.2165
1356,0.36772720852033,0.244088260952968,0.437580384385894,0.264369326573052,0.455706409348432,0.263478872126613,0.61744,0.22009
1357,0.367865281116624,0.244341294788347,0.437898067255778,0.26436066445862,0.456104167931188,0.263509903237066,0.61744,0.22009
1358,0.367984797272453,0.244410990166709,0.437959900437909,0.26434447730408,0.456531874906347,0.26334251499767,0.61744,0.22009
1359,0.368207140084295,0.24446599801121,0.438316884998493,0.264267041056288,0.456891441462759,0.263352984558858,0.61744,0.22009
1360,0.368410241399149,0.244578636477434,0.438573442092039,0.264316390552181,0.456970416980101,0.263409331488344,0.61744,0.22009
1361,0.368480707545216,0.244709063609572,0.438803356669933,0.264331989603103,0.457225400467182,0.263544225167554,0.611090909090909,0.224263636363636
1362,0.368715647058816,0.244637078833472,0.439021491800412,0.26428834239985,0.457456769571736,0.263578792283687,0.611090909090909,0.224263636363636
1363,0.368768278587908,0.244586757927386,0.439189091052715,0.264292426663008,0.457778028946786,0.263595461825037,0.611090909090909,0.224263636363636
1364,0.368788406693599,0.244779374166461,0.439079809169001,0.2644943119089,0.457963877988969,0.263736428071718,0.611090909090909,0.224263636363636
1365,0.368943433867787,0.244860488080677,0.43900786036572,0.264660482314496,0.458217571817999,0.263811525653393,0.611090909090909,0.224263636363636
1366,0.368877969450387,0.24499866921508,0.439104803983952,0.264844595256173,0.458304877169736,0.264038393457345,0.604883333333333,0.227741666666667
1367,0.368727055312262,0.24517336868483,0.439274153031953,0.264818815482578,0.458598628950084,0.264147299040935,0.604883333333333,0.227741666666667
1368,0.368769685913226,0.245318113582696,0.439475914562203,0.264944746351528,0.458831661973444,0.264214989778562,0.604883333333333,0.227741666666667
1369,0.368448040176249,0.245703188647106,0.439647531091497,0.265146253692375,0.459170228005673,0.264239072036733,0.604883333333333,0.227741666666667
1370,0.368433765256692,0.246023006523904,0.439661883222028,0.265454971874366,0.459608212664045,0.264381591699228,0.604883333333333,0.227741666666667
1371,0.368618210775257,0.246226163076661,0.439829982043295,0.265769617559614,0.460015027782194,0.264573400552367,0.599746153846154,0.231538461538462
1372,0.368777954108903,0.246339878549295,0.439969591315738,0.265934438445949,0.460555657277045,0.264538647101325,0.599746153846154,0.231538461538462
1373,0.368893958860921,0.246484901750686,0.440076310199916,0.266089472669754,0.460990291160832,0.264566673430983,0.599746153846154,0.231538461538462
1374,0.369192304831148,0.246635595328175,0.44016448468715,0.266305406449851,0.46146930027122,0.264679951696742,0.599746153846154,0.231538461538462
1375,0.369346047609182,0.246667387526904,0.4405293946239,0.26641423366119,0.461957551927993,0.264777913033611,0.599746153846154,0.231538461538462
1376,0.369479774624614,0.246806806611063,0.440648332555326,0.266520857629953,0.46231667164665,0.264795914536765,0.595057142857143,0.234778571428571
1377,0.369428802419857,0.246922675362347,0.440784716861262,0.26662331263565,0.462540643171405,0.264865592021108,0.595057142857143,0.234778571428571
1378,0.369662625003898,0.247081694003362,0.440966665337647,0.266790509185755,0.462790149001051,0.264995366395542,0.595057142857143,0.234778571428571
1379,0.369685163254013,0.247237492841782,0.44143527607313,0.266621431758721,0.462984279243977,0.265104208192722,0.595057142857143,0.234778571428571
1380,0.369850174289256,0.24728731548149,0.441563415968669,0.266747225563447,0.46312524894019,0.265146729977457,0.595057142857143,0.234778571428571
1381,0.370131606785306,0.247126545154027,0.441730788843518,0.266892198701724,0.463442539878711,0.265202832205902,0.590246666666667,0.2377
1382,0.370265692747014,0.247227453779435,0.441800758889273,0.267069249052247,0.463761178960576,0.265200800944719,0.590246666666667,0.2377
1383,0.37038228685609,0.247366114108585,0.442010440640181,0.267054811477961,0.464042894342514,0.265288538152509,0.590246666666667,0.2377
1384,0.370508205203616,0.247456293436176,0.442161185344051,0.267068643087777,0.464359741405774,0.265345857902662,0.590246666666667,0.2377
1385,0.370504200163696,0.247484983916776,0.442388063599694,0.267206011634972,0.464504054038863,0.265485925254519,0.590246666666667,0.2377
1386,0.370614833948807,0.24756528633483,0.442526937239258,0.267458690577168,0.46482172411685,0.265507345789021,0.5855125,0.24115625
1387,0.370650411212259,0.247617056836462,0.44269638140949,0.267576633661307,0.464962746048866,0.2657239795068,0.5855125,0.24115625
1388,0.370716923239426,0.247851402136121,0.442711246471802,0.267769999575773,0.46522537086547,0.265866877341428,0.5855125,0.24115625
1389,0.370520086881836,0.248044294801338,0.442836572593536,0.267952900498738,0.465472980871013,0.265947925456931,0.5855125,0.24115625
1390,0.370435177010071,0.248368390455357,0.44298323732783,0.268130884751188,0.465718796126636,0.266039313663492,0.5855125,0.24115625
1391,0.370373532372873,0.248695438032311,0.443188003720577,0.268208012090884,0.466030427392466,0.265994538960475,0.58074705882353,0.244111764705882
1392,0.370468152942,0.248887880499969,0.443385128289864,0.268311387888051,0.466469514218687,0.266136356690681,0.58074705882353,0.244111764705882
1393,0.37074124556914,0.249050915889978,0.443588806628943,0.268503587910575,0.466561167296358,0.266337769832809,0.58074705882353,0.244111764705882
1394,0.370769756173231,0.249251765018856,0.443782575809742,0.268618110252299,0.466664641053953,0.266572071261555,0.58074705882353,0.244111764705882
1395,0.371004450989289,0.249327675267267,0.443956945141258,0.268739399694421,0.467056663289087,0.266554526581603,0.58074705882353,0.244111764705882
1396,0.371261657809944,0.249482699285109,0.444117181339151,0.26881552928573,0.467400406586644,0.266576326358365,0.576766666666667,0.246977777777778
1397,0.371622567582704,0.249447691010798,0.444460137533841,0.268760920338636,0.467722512395254,0.266667761002402,0.576766666666667,0.246977777777778
1398,0.371860561123528,0.249482811256474,0.444727627231403,0.268754438708151,0.467905458692961,0.266756473196001,0.576766666666667,0.246977777777778
1399,0.371977168801336,0.24964530728264,0.445053194953147,0.268746621074627,0.468126483351413,0.266924471154123,0.576766666666667,0.246977777777778
1400,0.372012340538323,0.249767854853862,0.445461490261871,0.268613790303056,0.468288647191672,0.267092482774917,0.576766666666667,0.246977777777778
1401,0.372023142143297,0.249876977708086,0.445745557429562,0.268687284406059,0.468408175154853,0.267176693663354,0.5732,0.249426315789474
1402,0.372088176717378,0.250026322352794,0.445948263168697,0.268790880422486,0.46865928169754,0.26719831931575,0.5732,0.249426315789474
1403,0.372185638993594,0.250195364445911,0.446087901340068,0.268957727157145,0.46879848160207,0.267327123491766,0.5732,0.249426315789474
1404,0.372294456164093,0.25032427574198,0.446341093503548,0.268975400106672,0.469112966236095,0.267323050203371,0.5732,0.249426315789474
1405,0.372528245627195,0.250379701146783,0.446408878273949,0.269104415438367,0.469392239674126,0.267380710364357,0.5732,0.249426315789474
1406,0.372459136982773,0.250547311339168,0.446612865493175,0.269205943147969,0.469778531848418,0.267378003173562,0.569515,0.251635
1407,0.372394521545558,0.250716308176568,0.446884137295859,0.269348317685444,0.47013704956677,0.267413810651473,0.569515,0.251635
1408,0.372348729175035,0.250913062503649,0.446996606239785,0.26954483158273,0.470480081023069,0.26745999044089,0.569515,0.251635
1409,0.372364123503195,0.251045905269426,0.447142075767684,0.269670864942763,0.470817950506671,0.267499881848606,0.569515,0.251635
1410,0.372422611265163,0.251116307388872,0.447365337734786,0.269755047637208,0.471064665485243,0.267625508770397,0.569515,0.251635
1411,0.372288836398013,0.251377219692368,0.447665241598927,0.269764390842917,0.471447165434096,0.267737375682196,0.566238095238096,0.253471428571429
1412,0.372347007598772,0.251621479492163,0.447825774681989,0.269927832576696,0.471713617233461,0.26782197408589,0.566238095238096,0.253471428571429
1413,0.372367781100516,0.251817097025086,0.448034175272784,0.27002236539769,0.471987266418884,0.267905378367576,0.566238095238096,0.253471428571429
1414,0.37250130137109,0.251950293315513,0.448131302352345,0.270083883812241,0.472187948511972,0.267938324606695,0.566238095238096,0.253471428571429
1415,0.372553636597838,0.252035191832067,0.448310892085055,0.270234541488152,0.472496506196605,0.267929320733894,0.566238095238096,0.253471428571429
1416,0.372689409440049,0.25201387254798,0.448497639611032,0.270308443311322,0.472778442035798,0.268049112563553,0.562659090909091,0.255472727272727
1417,0.372772290383699,0.252117097088877,0.448818934773905,0.270391125462392,0.472977495487248,0.26813359184481,0.562659090909091,0.255472727272727
1418,0.372834411107437,0.252233544513689,0.449027935679995,0.270437638677609,0.473233102881452,0.268239032103272,0.562659090909091,0.255472727272727
1419,0.37291522665909,0.252278557901555,0.449318112113946,0.270395001226389,0.473458700346152,0.26831660570495,0.562659090909091,0.255472727272727
1420,0.372957598380385,0.252453140056294,0.449495213457269,0.270507542311969,0.473608833536188,0.268447111405542,0.562659090909091,0.255472727272727
1421,0.372941927166167,0.252578991686714,0.449736245372463,0.270538872480768,0.473834027647023,0.268546029553303,0.559169565217391,0.257460869565217
1422,0.37297742514846,0.252717452754072,0.449888120733896,0.270681787113826,0.473953441598696,0.268726453236717,0.559169565217391,0.257460869565217
1423,0.373118959704732,0.252823524826041,0.450020799447566,0.270840043954906,0.474087885511916,0.268809788857495,0.559169565217391,0.257460869565217
1424,0.373138188244005,0.252982880902777,0.450382751910407,0.270841939874497,0.474279604706868,0.268910094523205,0.559169565217391,0.257460869565217
1425,0.373275054322476,0.253000441784542,0.450610099882508,0.270867159535877,0.474521155730287,0.26896817054133,0.559169565217391,0.257460869565217
1426,0.373454719595794,0.253034072193071,0.450868165269944,0.270930701360277,0.474725730578926,0.269048768188901,0.555766666666667,0.2594
1427,0.373456780294502,0.253220352972019,0.450992908387137,0.271025542876389,0.475024464214407,0.268990397974322,0.555766666666667,0.2594
1428,0.373474941747312,0.253287999983304,0.45114543513193,0.271085607313792,0.475294949828741,0.269090953227759,0.555766666666667,0.2594
1429,0.373509772459157,0.253406840960313,0.451350766145039,0.271150195764115,0.475566118541014,0.269085240389841,0.555766666666667,0.2594
1430,0.37353678929651,0.253532881565344,0.451570007303841,0.271251221056147,0.475822788270204,0.269118568636609,0.555766666666667,0.2594
1431,0.373499097391457,0.253642774534386,0.451821587815281,0.271317211377288,0.476128027864004,0.269182402788978,0.552568,0.261228
1432,0.373548721746391,0.253825135562555,0.452029733447991,0.271389453561141,0.47646257943155,0.269236194159361,0.552568,0.261228
1433,0.373551085326012,0.254029258040898,0.452200221867773,0.271486729350504,0.476667735692964,0.269343497410175,0.552568,0.261228
1434,0.373582076108656,0.25415210405992,0.452487958957816,0.271545667505682,0.476966256791885,0.269451399399263,0.552568,0.261228
1435,0.3736389842843,0.254237694066464,0.452673896949537,0.27155836130387,0.477203993055183,0.269512061250464,0.552568,0.261228
1436,0.373721090331431,0.254352995924844,0.45295016617112,0.271587172688446,0.477475015662146,0.269548363061023,0.549730769230769,0.262973076923077
1437,0.373835469615775,0.254397782762555,0.453126647165227,0.271676645244872,0.477765715288398,0.2695902009734,0.549730769230769,0.262973076923077
1438,0.373815940802983,0.254580922558119,0.453224711057687,0.271772140770266,0.478030906957841,0.269611749622412,0.549730769230769,0.262973076923077
1439,0.373871502764536,0.254663313617757,0.453450198148635,0.271914681650525,0.478217477858339,0.269718591355794,0.549730769230769,0.262973076923077
1440,0.373829952115098,0.254760132586538,0.453578338426581,0.272045438655002,0.478400148708963,0.269783394226379,0.549730769230769,0.262973076923077
1441,0.373925765945254,0.254842826629693,0.453805160334115,0.272079212765644,0.478615024735938,0.269822803020372,0.546718518518518,0.264814814814815
1442,0.373960466421307,0.254980724435493,0.454019380867448,0.2721424347262,0.478860889156493,0.269847219331484,0.546718518518518,0.264814814814815
1443,0.373895074981807,0.255229940714573,0.454261012475218,0.272216233302585,0.479106141355083,0.26994265878091,0.546718518518518,0.264814814814815
1444,0.373948781029906,0.255332498325556,0.454441750441823,0.272270700753232,0.479386118838467,0.27004847473506,0.546718518518518,0.264814814814815
1445,0.374069512386649,0.255384380778591,0.454692802977018,0.272280625813692,0.479557492152352,0.270193752271698,0.546718518518518,0.264814814814815
1446,0.374206996223667,0.255416940435554,0.454840497147706,0.272396958314693,0.479772253878476,0.270267177526837,0.544053571428572,0.266142857142857
1447,0.374292559552703,0.2554420072424,0.455049187030045,0.272405040527848,0.479956069797957,0.270362442624407,0.544053571428572,0.266142857142857
1448,0.374372543643544,0.255501566421874,0.455253135274482,0.272465594899083,0.480115197419197,0.270441482620665,0.544053571428572,0.266142857142857
1449,0.374411654893844,0.25558338974303,0.455500524475587,0.272556896500943,0.480371484146702,0.270473110276959,0.544053571428572,0.266142857142857
1450,0.374530539322501,0.255622460517936,0.455680055417887,0.272586553504067,0.480623113491587,0.270490038581492,0.544053571428572,0.266142857142857
1451,0.374532119373922,0.255735447238077,0.455881528854974,0.272628710590139,0.480861351827451,0.270622435005583,0.541258620689655,0.267893103448276
1452,0.37462655536221,0.255794208628452,0.456224131648524,0.27265247876551,0.481081701037221,0.27064335839832,0.541258620689655,0.267893103448276
1453,0.374774772767469,0.2558250293338,0.456453908853567,0.272671907100807,0.48133275607376,0.2706868395986,0.541258620689655,0.267893103448276
1454,0.37480341010545,0.255865232659648,0.456610271017367,0.272743152530696,0.481616081570761,0.270699923120182,0.541258620689655,0.267893103448276
1455,0.374891411569601,0.255905866521967,0.456786530831049,0.27274728475558,0.481829070610135,0.270723248183981,0.541258620689655,0.267893103448276
1456,0.374892773246455,0.25609312974072,0.456979328868485,0.272842577942124,0.482068459991867,0.270732387914821,0.538686666666667,0.26924
1457,0.374937995928824,0.25627617364945,0.457116172789489,0.272981930024305,0.482294931597058,0.270747706592636,0.538686666666667,0.26924
1458,0.375024824390223,0.256301920572447,0.457312784042055,0.273055184560437,0.482453315666008,0.270781585136992,0.538686666666667,0.26924
1459,0.375094889240407,0.256346596384823,0.457440226860487,0.273166525175264,0.482610233824909,0.27081199728136,0.538686666666667,0.26924
1460,0.375150121156679,0.256491156658595,0.457742173373719,0.273203741043337,0.48288897751035,0.270828412969245,0.538686666666667,0.26924
1461,0.375140190809921,0.256663425098002,0.45796481146233,0.273283045584191,0.483096779141289,0.270868521290773,0.535990322580645,0.271032258064516
1462,0.375180833635402,0.25674713335224,0.458137216128388,0.273347432423583,0.483326569011789,0.270891769030861,0.535990322580645,0.271032258064516
1463,0.37521531666599,0.256869062195331,0.458292740748422,0.273420813755405,0.48348114575715,0.271012722607268,0.535990322580645,0.271032258064516
1464,0.375319288988426,0.256912611560137,0.458474292521037,0.273474745697189,0.4835992944279,0.271066042616534,0.535990322580645,0.271032258064516
1465,0.375404445448756,0.256934240440052,0.458716560523233,0.273495425354414,0.483792141643476,0.271130189378732,0.535990322580645,0.271032258064516
1466,0.375309300697491,0.257091940131875,0.458826092253322,0.273578750585272,0.483949051873204,0.271190328986027,0.533634375,0.272421875
1467,0.375262709704647,0.257210938081044,0.458982928336133,0.27357375385166,0.484116728245173,0.271239075422611,0.533634375,0.272421875
1468,0.375292264525707,0.25727844201977,0.459172797391474,0.273637721233751,0.484330626840154,0.271291830007655,0.533634375,0.272421875
1469,0.375327682298776,0.257359412899854,0.459353954909652,0.273668518092365,0.484556329683642,0.271345694695107,0.533634375,0.272421875
1470,0.375388460734391,0.257414437484734,0.459608264585364,0.273665246729352,0.484793338019951,0.271363298185285,0.533634375,0.272421875
1471,0.375485341940319,0.25739096471266,0.459841501298141,0.27371661858638,0.484906860476777,0.271427910002703,0.531278787878788,0.273875757575758
1472,0.375475850553085,0.257550944362733,0.460050802921046,0.273811887770902,0.485099289537872,0.271469424713235,0.531278787878788,0.273875757575758
1473,0.375486718902384,0.257645448409571,0.460335291470751,0.273818711741643,0.485346597043502,0.271498091399211,0.531278787878788,0.273875757575758
1474,0.375447028914705,0.257829024621586,0.460506547737998,0.273909899233684,0.485527280827409,0.271573362935754,0.531278787878788,0.273875757575758
1475,0.375444422385701,0.257990456935796,0.460680088924678,0.273945025564081,0.485710993451553,0.271621532928648,0.531278787878788,0.273875757575758
1476,0.375565465309067,0.258016489857521,0.460882417772934,0.274016972934135,0.485958111814067,0.271681011534577,0.529120588235294,0.2752
1477,0.375685006183423,0.258074265653234,0.461014890225935,0.274112384431565,0.486171386111075,0.271669379761842,0.529120588235294,0.2752
1478,0.375741555061552,0.258055759701624,0.461193655718602,0.274140519133644,0.486411175227429,0.271681137337133,0.529120588235294,0.2752
1479,0.375803970673665,0.258110797757744,0.461354390394971,0.274245423767117,0.486597093411039,0.271756192779894,0.529120588235294,0.2752
1480,0.375784609324138,0.25816360612306,0.461509106602985,0.27431800688901,0.486780160431926,0.271806312949658,0.529120588235294,0.2752
1481,0.375813181049607,0.258254733983013,0.461685542545187,0.27440557160395,0.487019816222785,0.27185393565879,0.526822857142857,0.276525714285714
1482,0.375888732031044,0.258304992235354,0.461848746577062,0.274486706974056,0.487278517759401,0.27185836299868,0.526822857142857,0.276525714285714
1483,0.375886724673144,0.258401041779648,0.462061064651051,0.2744609937205,0.487446555111826,0.271901253052418,0.526822857142857,0.276525714285714
1484,0.375827916047432,0.258532662192304,0.462219065604355,0.274569116220549,0.487644685300665,0.271975662661442,0.526822857142857,0.276525714285714
1485,0.375768626382004,0.258642082788513,0.462407921904159,0.274570301610571,0.487791756231213,0.272063596386943,0.526822857142857,0.276525714285714
1486,0.3758850567092,0.258589360182016,0.462600998580288,0.274586275794585,0.487945591329374,0.27213864163522,0.524802777777778,0.277775
1487,0.375883832002095,0.258713606057416,0.462727413331746,0.274683343344886,0.488089227985023,0.272190196089496,0.524802777777778,0.277775
1488,0.375849887378732,0.258785668475485,0.462881911454935,0.274781565594188,0.488227030946518,0.272223750267828,0.524802777777778,0.277775
1489,0.375929964836676,0.2588364723485,0.463089681360439,0.274819321896316,0.488420300104213,0.272300979314585,0.524802777777778,0.277775
1490,0.375914260344568,0.258856511780571,0.463318986021952,0.274796572622955,0.488587771744659,0.272336795708163,0.524802777777778,0.277775
1491,0.376026055895408,0.258866263150579,0.463457774594762,0.274875848410277,0.488811287346931,0.272360155662883,0.522562162162162,0.279221621621622
1492,0.375973923723784,0.259014788211353,0.463608559910441,0.27493380606141,0.488973543817573,0.272399498114931,0.522562162162162,0.279221621621622
1493,0.376071375095363,0.259052513812951,0.463784644361666,0.275000322476402,0.489209717888524,0.272445544122021,0.522562162162162,0.279221621621622
1494,0.376075277908543,0.259121785572705,0.464092348796608,0.275001208186115,0.4893587190927,0.27251223207067,0.522562162162162,0.279221621621622
1495,0.376051121969688,0.259219865938854,0.464237175781076,0.275082406143759,0.489569228862993,0.272528236033588,0.522562162162162,0.279221621621622
1496,0.37607808114745,0.259280082706948,0.464405307525374,0.275165257988206,0.489720210948537,0.272569795356424,0.520547368421053,0.280492105263158
1497,0.376107100652979,0.259356307211893,0.4645603351005,0.275252557563376,0.489886357727698,0.272620837551324,0.520547368421053,0.280492105263158
1498,0.376175435921864,0.25942661732093,0.464781961586282,0.275250566319467,0.490094377207497,0.272675852824595,0.520547368421053,0.280492105263158
1499,0.376175755918593,0.259527923607043,0.464934968638855,0.275277093446028,0.490334925487467,0.272731061601175,0.520547368421053,0.280492105263158
1500,0.37617730539454,0.259607701757408,0.465104804245609,0.27534493085704,0.490560555552115,0.272756259462853,0.520547368421053,0.280492105263158
1501,0.376157374534358,0.259632199527449,0.465218181872224,0.27542154235825,0.490764621270817,0.27280039187606,0.518702564102564,0.281661538461539
1502,0.37626375822147,0.259690800968188,0.465394558308031,0.275467556823013,0.49090937316511,0.272862536754006,0.518702564102564,0.281661538461539
1503,0.376284367265179,0.259777647845041,0.465549221273788,0.275525900400122,0.491091280315272,0.272899146653314,0.518702564102564,0.281661538461539
1504,0.376342185795882,0.25983144704825,0.465726397586154,0.275588099760833,0.49125722573656,0.272976268089155,0.518702564102564,0.281661538461539
1505,0.376388484841866,0.259899074780005,0.4658368153273,0.275660481545862,0.491463398324707,0.273008270464647,0.518702564102564,0.281661538461539
1506,0.376479905124037,0.259947530368361,0.466008781347269,0.275701825156226,0.491611730458719,0.273065752122379,0.51702,0.2827625
1507,0.376536546902807,0.259986903756178,0.466241360664887,0.275739074856302,0.491758050727071,0.273131633852093,0.51702,0.2827625
1508,0.376576894531995,0.26002843763219,0.466428172932055,0.275768406169783,0.491882880948623,0.273199494791414,0.51702,0.2827625
1509,0.37662337383481,0.260056169852195,0.466578076327678,0.275774401596309,0.492022726719936,0.273289344318257,0.51702,0.2827625
1510,0.376743137459784,0.260120728985319,0.466795875065519,0.275788390382142,0.492258904672627,0.273289103934681,0.51702,0.2827625
1511,0.376741974376631,0.260191656716462,0.466957096706452,0.27582838564303,0.492475966620178,0.273283478576277,0.515192682926829,0.284031707317073
1512,0.376752259336367,0.260285334644642,0.467167358655618,0.275819935156299,0.492620545720303,0.273349004877237,0.515192682926829,0.284031707317073
1513,0.376715668739822,0.260364819296709,0.467216780793999,0.275887153005719,0.492818469601496,0.273367148712865,0.515192682926829,0.284031707317073
1514,0.376730863167154,0.26041296695169,0.467344458051872,0.275975768482103,0.492966626651737,0.273472657447293,0.515192682926829,0.284031707317073
1515,0.376795309341113,0.26052337528057,0.467491924920621,0.276062770013877,0.493146452806698,0.273482343973123,0.515192682926829,0.284031707317073
1516,0.376831260565222,0.260510180691855,0.467667297450912,0.276076367605712,0.493278641470873,0.273530674517604,0.513602380952381,0.285135714285714
1517,0.376897296551586,0.260527357119843,0.467813912581284,0.276134575440824,0.4934777606496,0.273531855228565,0.513602380952381,0.285135714285714
1518,0.376991653438632,0.260511541896459,0.468015883130361,0.27619720253565,0.493620589576887,0.27357060596256,0.513602380952381,0.285135714285714
1519,0.377027042653583,0.260504015631934,0.4681543891737,0.276238729114885,0.493749893988776,0.273597390762087,0.513602380952381,0.285135714285714
1520,0.377003646930823,0.260557870595524,0.468349183639507,0.276269782008951,0.493939932976348,0.273685320320842,0.513602380952381,0.285135714285714
1521,0.377086719951946,0.260624189423227,0.468509186200802,0.276353242264131,0.494099357538553,0.2737835824662,0.512023255813953,0.286093023255814
1522,0.377144172298077,0.260717470767539,0.468610271295057,0.276390614782157,0.49421401447998,0.273811599051537,0.512023255813953,0.286093023255814
1523,0.377186198462202,0.260754083729188,0.468825399155971,0.276383501753296,0.494398339797489,0.273879961400135,0.512023255813953,0.286093023255814
1524,0.377213542046567,0.26078813335111,0.468949232882184,0.27644670448096,0.49454592635687,0.273924814833948,0.512023255813953,0.286093023255814
1525,0.377178609256943,0.26090580860135,0.469200357761186,0.276416243637187,0.49469537274069,0.273962481129735,0.512023255813953,0.286093023255814
1526,0.377184557288857,0.261028731883976,0.469358961906891,0.276453955444464,0.494867810724402,0.274001537764392,0.510461363636364,0.286972727272727
1527,0.377266201240984,0.261046331123051,0.469522799666712,0.276527431830767,0.4949817172183,0.274036130625843,0.510461363636364,0.286972727272727
1528,0.377378564855758,0.261012229331569,0.469658361084358,0.276568664370239,0.495145042358591,0.27408079218789,0.510461363636364,0.286972727272727
1529,0.377411195835221,0.261102419034782,0.469837551189316,0.276587326165115,0.495255769304145,0.274148970140874,0.510461363636364,0.286972727272727
1530,0.377388984910384,0.261203532092197,0.469983432520575,0.276656943483822,0.495368156057258,0.274215295764281,0.510461363636364,0.286972727272727
1531,0.377510668942512,0.261240699302559,0.470128412082223,0.27673768435594,0.49546473844998,0.274264075614503,0.508931111111111,0.287944444444444
1532,0.377541742295207,0.261300236991717,0.470240635995939,0.276802132432834,0.495579393007279,0.274322554105559,0.508931111111111,0.287944444444444
1533,0.377580145719684,0.261341003816204,0.470395372562644,0.276847852364535,0.495684615696985,0.274371440159585,0.508931111111111,0.287944444444444
1534,0.377590080090973,0.261393402169737,0.470528585994472,0.276914788329024,0.495825680586151,0.274448987397451,0.508931111111111,0.287944444444444
1535,0.377573064944863,0.261429535997731,0.470667618052031,0.276938926107736,0.495946656010885,0.27450384763921,0.508931111111111,0.287944444444444
1536,0.377643617380943,0.261449617187039,0.470827676684751,0.276973364871571,0.49611993533111,0.274549001285451,0.507482608695652,0.288763043478261
1537,0.377655737724744,0.261524481922992,0.471007409496365,0.277028468638168,0.496269591704464,0.274566735822518,0.507482608695652,0.288763043478261
1538,0.37768234037221,0.261539211028785,0.471232529818642,0.277033513799246,0.496395432142666,0.274628542320305,0.507482608695652,0.288763043478261
1539,0.377720400367757,0.261564537887198,0.471368808048734,0.277076626447559,0.496553803945526,0.274681955294941,0.507482608695652,0.288763043478261
1540,0.377754327012326,0.261610263680962,0.47148428215514,0.277124390009553,0.496699626316314,0.27470272763573,0.507482608695652,0.288763043478261
1541,0.377702469483299,0.261667963661018,0.47169441480036,0.277145931003174,0.496856379864976,0.274752913381461,0.506163829787234,0.289582978723404
1542,0.377740454443923,0.261675842556734,0.471863477568979,0.277200115332845,0.497032301458987,0.274780804322251,0.506163829787234,0.289582978723404
1543,0.377766308504295,0.261767488616654,0.472019369928115,0.277223815162485,0.497195019911528,0.274825413747436,0.506163829787234,0.289582978723404
1544,0.377820984458309,0.261847808855229,0.472161803697516,0.277278838351081,0.497378693295274,0.274850663160116,0.506163829787234,0.289582978723404
1545,0.377947454809217,0.261849723242278,0.472269388907087,0.277324743691427,0.497530088966966,0.274892703631851,0.506163829787234,0.289582978723404
1546,0.377973940440934,0.261869570239211,0.472449649095965,0.27735449130528,0.497645704553874,0.274932832348343,0.50486875,0.290260416666667
1547,0.377899654882974,0.261951485665721,0.47258169125493,0.277407022063193,0.497800519201479,0.274937487877453,0.50486875,0.290260416666667
1548,0.377890432888904,0.26202678925424,0.472753587232768,0.277459517717088,0.497926104927164,0.274994171722955,0.50486875,0.290260416666667
1549,0.377954291636307,0.262068986916793,0.472857587905983,0.277502119352089,0.498041765994159,0.275044717824989,0.50486875,0.290260416666667
1550,0.37801194176782,0.262068812972301,0.472991466959744,0.277527911262937,0.49812789469379,0.275151645239002,0.50486875,0.290260416666667
1551,0.377999951176729,0.262147034124039,0.473170205166123,0.277542447638695,0.498259251863675,0.27517546148319,0.50339387755102,0.291171428571429
1552,0.37803719355852,0.262205096035733,0.473314686298562,0.277574165366373,0.498413709642865,0.275176857311369,0.50339387755102,0.291171428571429
1553,0.378043330562974,0.262250279088398,0.473448373125059,0.277613121758044,0.498560137627893,0.275232844400149,0.50339387755102,0.291171428571429
1554,0.378108018619077,0.26221753181378,0.47358165738507,0.277657821281813,0.498711801448264,0.275256462063581,0.50339387755102,0.291171428571429
1555,0.378082735686339,0.262296410710411,0.473703612404218,0.277748750493438,0.498855561830007,0.275297546562839,0.50339387755102,0.291171428571429
1556,0.378127329485855,0.26233024895533,0.473831684167293,0.277819821351389,0.498954123818033,0.275362924652611,0.501842,0.29213
1557,0.378113298972797,0.262406967483779,0.474019591856511,0.277842996091567,0.499093686245752,0.275397139993753,0.501842,0.29213
1558,0.378119016750587,0.262471444946999,0.474209184470792,0.277868155798437,0.49922838720161,0.275421006116208,0.501842,0.29213
1559,0.378138656429747,0.262529087171446,0.474329463915108,0.277945679313417,0.499394578694355,0.27546899022074,0.501842,0.29213
1560,0.378201155219955,0.262578898183109,0.474456970045736,0.277987906732018,0.499571348329637,0.275493703044312,0.501842,0.29213
1561,0.378215684239301,0.262619764499733,0.474583901433216,0.27807089230541,0.499732335216388,0.275530584809546,0.500419607843137,0.293021568627451
1562,0.378161685909953,0.262728147851135,0.474677123980516,0.278135018145738,0.49992392216032,0.275553037289075,0.500419607843137,0.293021568627451
1563,0.378157110976,0.262804086694446,0.474799161233409,0.278186185790662,0.500069621156596,0.275614054738786,0.500419607843137,0.293021568627451
1564,0.37815921855287,0.262820738037217,0.474875085205617,0.278249659329077,0.500200408492021,0.275646387688136,0.500419607843137,0.293021568627451
1565,0.378224659026237,0.262902438630267,0.475015286301175,0.278281125401736,0.500319797583092,0.275686634784142,0.500419607843137,0.293021568627451
1566,0.378241795114294,0.263004027952392,0.47516718375594,0.278309536431547,0.500406346009343,0.275760878518941,0.499219230769231,0.293882692307692
1567,0.378310032848367,0.263014530605446,0.475274946665679,0.278356087585364,0.500497331913172,0.275825174193947,0.499219230769231,0.293882692307692
1568,0.378316159802841,0.263120194293357,0.475346605082849,0.278408614786541,0.500586755688466,0.275868470191187,0.499219230769231,0.293882692307692
1569,0.378329559103891,0.2631637039968,0.475484909035448,0.278441342274787,0.500734177234412,0.27592438257703,0.499219230769231,0.293882692307692
1570,0.378381339731582,0.263202299063807,0.475700760025079,0.278448809859697,0.500836324384921,0.275996067127633,0.499219230769231,0.293882692307692
1571,0.378383572290669,0.263253206772601,0.475821221905876,0.278495245339973,0.50096208376406,0.276055593912619,0.498009433962264,0.294690566037736
1572,0.378414245734811,0.263292258743924,0.475973741632026,0.278520673044104,0.501069415960765,0.276054110810738,0.498009433962264,0.294690566037736
1573,0.378443263439838,0.263290158608435,0.476133474292582,0.278572346209313,0.501171881911128,0.276136897146937,0.498009433962264,0.294690566037736
1574,0.378341433800198,0.26337293350677,0.476242911299851,0.278633444774557,0.501279472874227,0.276162299265356,0.498009433962264,0.294690566037736
1575,0.378374559752477,0.263405440596257,0.476355324961077,0.278637962626421,0.501427674059601,0.276194972277858,0.498009433962264,0.294690566037736
1576,0.378337982495078,0.263478626883388,0.476486271482309,0.278676882068565,0.501504489837059,0.276255708794881,0.496862962962963,0.295477777777778
1577,0.378343172163307,0.263500977934609,0.476614962989209,0.278692786414864,0.501636666243607,0.276274578977028,0.496862962962963,0.295477777777778
1578,0.37831961641863,0.2635771802182,0.476750991623674,0.278727561732159,0.501726879410117,0.276326622927102,0.496862962962963,0.295477777777778
1579,0.37831418166005,0.263612398847744,0.476833351358927,0.278813811169484,0.501884857586477,0.276363886608466,0.496862962962963,0.295477777777778
1580,0.378310012912371,0.26365332188942,0.476997745121003,0.278828007640788,0.501981331307192,0.276430566266216,0.496862962962963,0.295477777777778
1581,0.378456772893519,0.263661077066007,0.477093583618479,0.278909881371273,0.502114172201896,0.276455865760336,0.495683636363637,0.296129090909091
1582,0.378396583721122,0.26377462722508,0.477215031161787,0.278923677582359,0.502272311642336,0.276480915277053,0.495683636363637,0.296129090909091
1583,0.378387635784904,0.263837362475121,0.477325159464201,0.278964833543849,0.502389997324854,0.276548033222538,0.495683636363637,0.296129090909091
1584,0.378429801101081,0.263875897882621,0.47744706000601,0.279014580803341,0.502567232397072,0.276565528116535,0.495683636363637,0.296129090909091
1585,0.378490128379221,0.263902981658252,0.477562456131054,0.279052326324151,0.502692990554204,0.276596016822319,0.495683636363637,0.296129090909091
1586,0.378522323141691,0.263928634512269,0.477651111036755,0.27912590915581,0.502885968981571,0.276599866182665,0.494614285714286,0.2967875
1587,0.378560968947686,0.26395838919747,0.477765297796728,0.279169046612861,0.503009234112371,0.276633497815762,0.494614285714286,0.2967875
1588,0.378561991243408,0.264025470941581,0.477865322001622,0.279236473731776,0.503138436349767,0.276707362650296,0.494614285714286,0.2967875
1589,0.378572766926685,0.264112954697143,0.477952804983079,0.279294111900248,0.503232922843657,0.276762633257978,0.494614285714286,0.2967875
1590,0.378676229802146,0.264124076113491,0.47808957005786,0.279316188163097,0.503346279870123,0.276810441189811,0.494614285714286,0.2967875
1591,0.37872455294941,0.26412409830708,0.478208438837962,0.279360835859354,0.503414843499039,0.276862494951234,0.493547368421052,0.297424561403509
1592,0.378689449598199,0.264211902666278,0.478339458989346,0.279384560827832,0.503540009431532,0.27689285348989,0.493547368421052,0.297424561403509
1593,0.378733229379421,0.264240131721773,0.478459816700481,0.279423523461291,0.503630356662018,0.276947710094403,0.493547368421052,0.297424561403509
1594,0.37874918305931,0.264255647552061,0.478567820802958,0.279486511500766,0.503770692288599,0.276979488983637,0.493547368421052,0.297424561403509
1595,0.378735050493936,0.26429494070843,0.478697017104128,0.279531867653312,0.503883255469816,0.276985982839509,0.493547368421052,0.297424561403509
1596,0.378751235899114,0.264318368172813,0.478829614804081,0.279571976389817,0.50396169433176,0.277037120867848,0.492387931034483,0.298189655172414
1597,0.378681305983179,0.264358425340822,0.478919901152245,0.279626417050246,0.504104056730567,0.277082140131746,0.492387931034483,0.298189655172414
1598,0.378715494316699,0.26437931979879,0.479019007412556,0.279690998534049,0.504206568597402,0.27714286920681,0.492387931034483,0.298189655172414
1599,0.378715725512648,0.264395859068905,0.479112004519753,0.279754329394366,0.50434648793649,0.277167549756575,0.492387931034483,0.298189655172414
1600,0.378710790816737,0.264503745297662,0.479228247869917,0.279793308678825,0.504449699970902,0.277186505650774,0.492387931034483,0.298189655172414
1601,0.378733500359173,0.264557262692164,0.479305179576279,0.279859739350449,0.504537377229754,0.277210328438048,0.491230508474576,0.299001694915254
1602,0.378701385786393,0.264681130520341,0.479419327114712,0.279869584790686,0.504642971754477,0.277252450965394,0.491230508474576,0.299001694915254
1603,0.37868377520902,0.264733967811418,0.479528555668679,0.279890615311359,0.504764729748648,0.277271738982042,0.491230508474576,0.299001694915254
1604,0.378693758649516,0.264778640776341,0.479642300681497,0.279925208434783,0.504907637401476,0.277286339718228,0.491230508474576,0.299001694915254
1605,0.378684816304351,0.264828724706814,0.479747068917079,0.279955596260781,0.505022795380662,0.277307866232218,0.491230508474576,0.299001694915254
1606,0.378692914623137,0.264883697548931,0.479890760318751,0.279985123403702,0.50515952312881,0.277335785688968,0.490296666666666,0.299633333333333
1607,0.37870835760701,0.264970151288882,0.480022125921506,0.279997641509677,0.505303760356137,0.277338385788855,0.490296666666666,0.299633333333333
1608,0.378729416501289,0.264998628138233,0.480092421302975,0.280081881056475,0.505407933671183,0.277373750085985,0.490296666666666,0.299633333333333
1609,0.378796083831135,0.265023261029055,0.480214735508007,0.280096131807462,0.505522603378042,0.277407027265263,0.490296666666666,0.299633333333333
1610,0.378801935510149,0.265078362656869,0.480320684452209,0.280128100426342,0.505626191649988,0.277453242322039,0.490296666666666,0.299633333333333
1611,0.378852889056773,0.265082426939102,0.480402279860691,0.280205214066833,0.505751139201398,0.277500179715503,0.489463934426229,0.300186885245901
1612,0.37883871695876,0.265170543544626,0.480530812616345,0.280219099474961,0.505866456177105,0.27751162258985,0.489463934426229,0.300186885245901
1613,0.378864872596557,0.265206189850218,0.480645083758706,0.280239602992986,0.505948914904369,0.277566642578711,0.489463934426229,0.300186885245901
1614,0.378846495126261,0.265293396595889,0.480760968728519,0.280249994949418,0.506026351172704,0.277622117841571,0.489463934426229,0.300186885245901
1615,0.378813023255913,0.26533026548532,0.480854413624068,0.280307749616757,0.506137789545992,0.277651370188417,0.489463934426229,0.300186885245901
1616,0.37887963806987,0.265369708297287,0.480961934454036,0.280364835423893,0.506274210097823,0.277663611108199,0.488635483870968,0.300672580645161
1617,0.378899687974225,0.265395594948921,0.481055870724472,0.28041739664986,0.506400810892018,0.27768577368154,0.488635483870968,0.300672580645161
1618,0.378947649446472,0.265467970817155,0.481179220359426,0.280442179175218,0.506505912393998,0.277720369189075,0.488635483870968,0.300672580645161
1619,0.378960751536353,0.265536752080052,0.481273614876956,0.280499005095723,0.506622430085959,0.277766277347912,0.488635483870968,0.300672580645161
1620,0.378951561822739,0.265604818859443,0.481380504130648,0.280584217048683,0.506725116956511,0.277807033241869,0.488635483870968,0.300672580645161
1621,0.378911767580516,0.265662308542072,0.481473617068086,0.280648512566014,0.506870667982809,0.277829257287096,0.487815873015873,0.301153968253968
1622,0.378891136335902,0.265718334168527,0.4815753500646,0.280695185106909,0.506976982658975,0.277902100343986,0.487815873015873,0.301153968253968
1623,0.378880676109945,0.265751856203965,0.481660484519638,0.280750190551887,0.507065765640382,0.27794319245781,0.487815873015873,0.301153968253968
1624,0.378891998765715,0.26578380207902,0.481743955057862,0.280780527281027,0.507214657995304,0.277980935591066,0.487815873015873,0.301153968253968
1625,0.378892845163949,0.265831841999147,0.481842055267441,0.280823261626483,0.507321052035832,0.277989691110465,0.487815873015873,0.301153968253968
1626,0.378883332285902,0.265862062662931,0.481926343695191,0.280874330492421,0.50743284484148,0.278038196727728,0.4869265625,0.3017359375
1627,0.378921522528085,0.265899405138288,0.482008880117725,0.280937777535365,0.507557373482169,0.278073935647329,0.4869265625,0.3017359375
1628,0.378922147979336,0.26593858173551,0.482113176853234,0.280977176464076,0.507660852593104,0.278094116020442,0.4869265625,0.3017359375
1629,0.378918891643232,0.266009522864874,0.482173072755808,0.281043453932775,0.507758445890551,0.278148304106575,0.4869265625,0.3017359375
1630,0.378929891274843,0.266046181551688,0.482299160373748,0.281085025489101,0.507847564154768,0.278174902606565,0.4869265625,0.3017359375
1631,0.378935517755009,0.2661109668426,0.482432816795366,0.281113471648518,0.507938327908948,0.27819408083092,0.485918461538461,0.302390769230769
1632,0.378980117405421,0.26613650154904,0.482537123680298,0.281132780021809,0.508044889345164,0.27823727961663,0.485918461538461,0.302390769230769
1633,0.379009115350851,0.26615472937379,0.482661605865125,0.281164807261801,0.508130279259682,0.2782653366028,0.485918461538461,0.302390769230769
1634,0.379046819761978,0.266158998782314,0.482809298705158,0.281174014933683,0.508236128953428,0.278290142373538,0.485918461538461,0.302390769230769
1635,0.379015688713594,0.266246486413827,0.482893689984438,0.281213358636714,0.50834888483899,0.278301610711498,0.485918461538461,0.302390769230769
1636,0.37905415582042,0.266253515311408,0.482992006012351,0.281263361906187,0.508469635741005,0.278353453827294,0.484918181818182,0.3031
1637,0.379032220565122,0.266326762980137,0.483068762269225,0.281330162911498,0.508574269161588,0.278384041215666,0.484918181818182,0.3031
1638,0.379076113474796,0.26635050588017,0.483184093175022,0.281364904133893,0.508680246439354,0.278398576048797,0.484918181818182,0.3031
1639,0.379100675039109,0.266420575124755,0.483294562328651,0.281383885571489,0.508783567762255,0.278429816868889,0.484918181818182,0.3031
1640,0.379115923561831,0.266435940313722,0.4834228638399,0.281410120018972,0.508873693661517,0.278487552840225,0.484918181818182,0.3031
1641,0.379080522232523,0.266475543730198,0.483518672701615,0.281449807898711,0.5089691651674,0.278509254020482,0.483897014925373,0.303816417910448
1642,0.379082348292479,0.26651024289942,0.48364740158806,0.281466243616001,0.509063895898817,0.278551141110232,0.483897014925373,0.303816417910448
1643,0.379091840094961,0.266521956806913,0.483711665188149,0.281518146409787,0.509178397453834,0.278590983790424,0.483897014925373,0.303816417910448
1644,0.379074488000407,0.26658011154961,0.483841912068864,0.281500721250776,0.509295265294807,0.278616351363796,0.483897014925373,0.303816417910448
1645,0.37910845891008,0.266592742607294,0.483967462948875,0.281522328858558,0.509376304989522,0.278659988524898,0.483897014925373,0.303816417910448
1646,0.37908750324177,0.266680280435896,0.484040067329931,0.28157144644243,0.509489933331807,0.278700581260255,0.482960294117647,0.304439705882353
1647,0.379078833640178,0.26670551146231,0.48414017112934,0.281619274302956,0.509573733342258,0.278730348043327,0.482960294117647,0.304439705882353
1648,0.379087020453679,0.266717520534421,0.484216529970013,0.281682315385265,0.509665408115065,0.278754347632326,0.482960294117647,0.304439705882353
1649,0.379085032819327,0.266781020340637,0.484292105504865,0.281725217370445,0.509786351546955,0.278784147140474,0.482960294117647,0.304439705882353
1650,0.379118135877546,0.266777198178394,0.484371875989691,0.281788748222983,0.509882532566748,0.278825026914093,0.482960294117647,0.304439705882353
1651,0.37906000457615,0.266892927469205,0.484504981688995,0.281791828347041,0.509970362424394,0.278870737012493,0.482010144927536,0.305110144927536
1652,0.37903472280044,0.266917854176115,0.484578136086642,0.281818457301609,0.510048245362238,0.278902900962966,0.482010144927536,0.305110144927536
1653,0.379080327958316,0.266945393334633,0.484668305052388,0.281860926959333,0.510172487681595,0.278922765967635,0.482010144927536,0.305110144927536
1654,0.379140191230316,0.266969137674021,0.484785146875511,0.281887256751932,0.510281875758704,0.278950434371969,0.482010144927536,0.305110144927536
1655,0.379162661412053,0.266994901380566,0.484890156822444,0.281921779241077,0.510390723019847,0.27899508597678,0.482010144927536,0.305110144927536
1656,0.37924505668493,0.266980441929859,0.48499313405698,0.281982087527927,0.51050100425632,0.279014620031094,0.481165714285714,0.305697142857143
1657,0.379284360443458,0.267015411038706,0.485047861610451,0.282039523080425,0.510607092723162,0.279049962651476,0.481165714285714,0.305697142857143
1658,0.379304182484949,0.267043252900138,0.485146606316403,0.282063760482591,0.510696064543885,0.279083046340413,0.481165714285714,0.305697142857143
1659,0.379274483752791,0.267077260520697,0.485273480722601,0.282058333982419,0.510830239192169,0.279103262210893,0.481165714285714,0.305697142857143
1660,0.37927368713105,0.267121425080881,0.485417234946661,0.282060919731626,0.51093475470607,0.279132362399229,0.481165714285714,0.305697142857143
1661,0.379253572610732,0.267153407251936,0.485550696076632,0.282063654312507,0.511021948660233,0.279159099670157,0.480292957746479,0.306383098591549
1662,0.37922738029414,0.267215309128888,0.485643941523782,0.282084731132091,0.511153664859092,0.279183757548043,0.480292957746479,0.306383098591549
1663,0.379211135116576,0.267250415535305,0.485740588961712,0.28211088680662,0.511228244545419,0.279229686752131,0.480292957746479,0.306383098591549
1664,0.379242292437786,0.267295318352776,0.485806745839054,0.282169584116043,0.511313024706226,0.279250686971435,0.480292957746479,0.306383098591549
1665,0.379259942163859,0.267349713729807,0.485875900099691,0.282204666225297,0.511426512953546,0.27926937228119,0.480292957746479,0.306383098591549
1666,0.379326366083277,0.267356198345708,0.485954388419567,0.282245092124234,0.511511024960882,0.279316818196183,0.479474999999999,0.306954166666667
1667,0.379329275287922,0.267364289198778,0.486035458057386,0.282290974797603,0.511593840343288,0.279351219986803,0.479474999999999,0.306954166666667
1668,0.379349038178008,0.26739356454725,0.486148973574199,0.28228866776827,0.511711406142867,0.279369337338232,0.479474999999999,0.306954166666667
1669,0.379390287321501,0.267413347027498,0.486252161457162,0.282315201988292,0.511785712451617,0.279399454992489,0.479474999999999,0.306954166666667
1670,0.379358017424832,0.267488075744393,0.48633471702023,0.282350093165656,0.5118895476662,0.279439891651715,0.479474999999999,0.306954166666667
1671,0.379304643706708,0.267551770469192,0.486447102892197,0.282374442808043,0.511964880552742,0.279473701728435,0.478628767123288,0.307571232876712
1672,0.379346686815871,0.267539149309135,0.486518127821567,0.282412065401044,0.512055174534429,0.279498062515299,0.478628767123288,0.307571232876712
1673,0.379331255893653,0.267585581142419,0.486610171529917,0.282427990622006,0.51215413849414,0.279539835450067,0.478628767123288,0.307571232876712
1674,0.379343792942226,0.26761640657497,0.486714732277657,0.282442870332148,0.512252761442274,0.279580643109668,0.478628767123288,0.307571232876712
1675,0.379381397307104,0.267626203427665,0.486810322444968,0.282487873135154,0.512334247982824,0.279622789223451,0.478628767123288,0.307571232876712
1676,0.379367672765069,0.267664090783841,0.486901225523462,0.282536009005541,0.512432538473075,0.279652001353376,0.477966216216216,0.307981081081081
1677,0.379382330053401,0.267720508857758,0.487002910596379,0.282568285819556,0.512534929108608,0.279691805554473,0.477966216216216,0.307981081081081
1678,0.379385452142036,0.267766742094154,0.487026991926299,0.282662127165117,0.512610325648585,0.279722948841982,0.477966216216216,0.307981081081081
1679,0.379371219811897,0.267801845121016,0.487129042424615,0.28268143947233,0.512699359498133,0.279741854793438,0.477966216216216,0.307981081081081
1680,0.379406853597353,0.267864964616632,0.487228583107333,0.282684757735599,0.512779339586559,0.279783797166752,0.477966216216216,0.307981081081081
1681,0.379438608445487,0.267891037127441,0.487331363035991,0.282698061055898,0.512888811382563,0.279786588599996,0.477108,0.308588
1682,0.379425685940685,0.26792284424401,0.487424487040855,0.282742405830064,0.512959987763865,0.279843887368124,0.477108,0.308588
1683,0.379491888326336,0.267954468737971,0.487517057762735,0.282770896846211,0.513031511843091,0.279894992038322,0.477108,0.308588
1684,0.379480353238489,0.268018002103077,0.487629480819992,0.282783479784165,0.513119217576815,0.279925062627223,0.477108,0.308588
1685,0.379461662765255,0.268063116590163,0.487752729782964,0.282797923532821,0.513194381020849,0.279968291781403,0.477108,0.308588
1686,0.379426314993899,0.268102095707658,0.487864675825295,0.282826589192259,0.513290521784215,0.279980226124004,0.476335526315789,0.309197368421052
1687,0.379424764401811,0.268112868395618,0.487964529985187,0.282863330844557,0.51340134305839,0.279984676423885,0.476335526315789,0.309197368421052
1688,0.379435226543681,0.268171977518126,0.488067006149993,0.282888821675182,0.51348702666636,0.280000616568008,0.476335526315789,0.309197368421052
1689,0.379473206342529,0.268198733094387,0.488138633748529,0.28292783503661,0.513597021586787,0.280022948716768,0.476335526315789,0.309197368421052
1690,0.37944365666058,0.268236864916063,0.488255565476696,0.282936392359384,0.513708592655909,0.280048614390496,0.476335526315789,0.309197368421052
1691,0.379456148672693,0.268287482546726,0.48832040740674,0.282969402822179,0.513778730079277,0.280096432835045,0.475654545454545,0.309748051948052
1692,0.379446973407681,0.268363988724856,0.488419655502419,0.282983399339354,0.513832379532197,0.280150016075909,0.475654545454545,0.309748051948052
1693,0.37944950272046,0.268390946441747,0.488514398359958,0.283008714868551,0.513925937781072,0.280184327081707,0.475654545454545,0.309748051948052
1694,0.379456783810075,0.268437599020879,0.488583459968376,0.283043939855364,0.51399483264429,0.28023076879014,0.475654545454545,0.309748051948052
1695,0.379431212998481,0.268481332085477,0.488733316607782,0.283030515576313,0.514062110016259,0.280249336274605,0.475654545454545,0.309748051948052
1696,0.37944255341908,0.268530251869439,0.48879704228368,0.283095406690003,0.514106413951357,0.280303469293073,0.474898717948718,0.310370512820513
1697,0.37947005483494,0.268547194144603,0.488899802554726,0.283091617732539,0.514234095217757,0.280309632262772,0.474898717948718,0.310370512820513
1698,0.379466011384431,0.268623206799288,0.488982940359128,0.28312209018698,0.514303305455675,0.28035043484576,0.474898717948718,0.310370512820513
1699,0.379452321909553,0.26865118880481,0.489058627749514,0.283167974025697,0.514406013204272,0.280372059132259,0.474898717948718,0.310370512820513
1700,0.379504928903261,0.268656216200361,0.489158927276134,0.283179928885174,0.514517379692263,0.280382867757648,0.474898717948718,0.310370512820513
1701,0.379537824052155,0.268660309586993,0.489251148494191,0.283215118930581,0.514577570304475,0.280432866979498,0.474286075949367,0.310898734177215
1702,0.379519042377224,0.26868917721586,0.48932865299026,0.283249932092875,0.514674784154941,0.280465608281225,0.474286075949367,0.310898734177215
1703,0.37949868600393,0.268726676814414,0.48940582548363,0.283275645245937,0.514762828693335,0.280502695888522,0.474286075949367,0.310898734177215
1704,0.379451542508606,0.268771134057786,0.489511411047918,0.28327432800733,0.514847901455058,0.280524876881286,0.474286075949367,0.310898734177215
1705,0.379428333438667,0.268798596419254,0.489622025509522,0.283282236416056,0.51493369907147,0.28053400147641,0.474286075949367,0.310898734177215
1706,0.379406269073045,0.268873452863806,0.489706457433581,0.283304590447962,0.515018499064592,0.280561751194465,0.4736975,0.311335
1707,0.379390034374622,0.268906528118045,0.489787355829078,0.283314963174001,0.515114832513219,0.280580923357146,0.4736975,0.311335
1708,0.379393303488792,0.268942222624277,0.489886288553589,0.283318177288615,0.515231663724265,0.280593870857172,0.4736975,0.311335
1709,0.379393518377678,0.268969170770483,0.489977216247401,0.283361041659076,0.515297930410869,0.280634136299229,0.4736975,0.311335
1710,0.379414818802592,0.268959649200215,0.490036692309363,0.283388739949812,0.515399511387372,0.280655535138419,0.4736975,0.311335
1711,0.379408291245891,0.268998142325106,0.49011850796152,0.283399257342745,0.515476743037949,0.280689057474922,0.472961728395062,0.311897530864198
1712,0.379427946873177,0.269055811471559,0.490217238121841,0.283416773463018,0.515556899743097,0.280706605124573,0.472961728395062,0.311897530864198
1713,0.379423713398106,0.269110994228364,0.490336676572149,0.283431147140917,0.515637917707957,0.280729283499669,0.472961728395062,0.311897530864198
1714,0.379429409025103,0.269144243616575,0.490421495348319,0.28349665636442,0.515735778556034,0.280748661529212,0.472961728395062,0.311897530864198
1715,0.379447761920052,0.269190679430918,0.490512795329662,0.283549008611981,0.515840106820781,0.280767411114421,0.472961728395062,0.311897530864198
1716,0.379474081445337,0.26921857037337,0.490579187275747,0.283606486366429,0.515946714318846,0.280790947423651,0.472286585365854,0.312403658536585
1717,0.379468255066089,0.269252401010453,0.49068531652603,0.283636563700362,0.516023952335087,0.280807559883788,0.472286585365854,0.312403658536585
1718,0.379485330141977,0.269275057080325,0.49073238366738,0.283694822396419,0.516086185825653,0.280830757794761,0.472286585365854,0.312403658536585
1719,0.379499029339346,0.2693118053493,0.49083173384832,0.283734801968605,0.516164776972881,0.280857093117464,0.472286585365854,0.312403658536585
1720,0.379487579010037,0.269330204008309,0.490907560057499,0.283769147189895,0.516270296162478,0.280892457078776,0.472286585365854,0.312403658536585
1721,0.379515218993574,0.269337456093742,0.491006475821036,0.283793834844059,0.516333267150023,0.280928713796033,0.471693975903614,0.312861445783133
1722,0.379479825387264,0.26938766647694,0.491096097819712,0.283795163835382,0.516398943181161,0.280957014062721,0.471693975903614,0.312861445783133
1723,0.379462112709472,0.269441016029844,0.491227589716869,0.283778599451301,0.516491493408652,0.280972835763665,0.471693975903614,0.312861445783133
1724,0.379404100947035,0.269506082205392,0.491336793967612,0.28378769510099,0.516574035839899,0.281000600902451,0.471693975903614,0.312861445783133
1725,0.379390609855367,0.26953816396013,0.491443101248219,0.283793422674436,0.516658965205964,0.28101701038556,0.471693975903614,0.312861445783133
1726,0.379381408530571,0.269557433027465,0.491490913141794,0.283840643545077,0.516748741613702,0.281037043787851,0.471089285714286,0.313411904761905
1727,0.379348613563765,0.269607977793133,0.491588737828493,0.283845969175948,0.516828436011007,0.281071587757672,0.471089285714286,0.313411904761905
1728,0.379334764831993,0.269640811339536,0.491676594076668,0.283874461418798,0.516904645056414,0.281089790294372,0.471089285714286,0.313411904761905
1729,0.379327649336702,0.269702315093985,0.49175962500829,0.2839102983922,0.516984916563451,0.281115005659086,0.471089285714286,0.313411904761905
1730,0.379315550345164,0.269727942240611,0.491820451748381,0.283951644391365,0.517064191014824,0.281122141618598,0.471089285714286,0.313411904761905
1731,0.379297990499617,0.269773974310425,0.491890936494405,0.283982306666661,0.517106383249843,0.281164452052392,0.470351764705882,0.313996470588235
1732,0.379326522981132,0.269822428396494,0.492003801150349,0.283988180847954,0.517198089311656,0.281183238441392,0.470351764705882,0.313996470588235
1733,0.379321710042088,0.269869694462942,0.492072523065901,0.284025704192635,0.517258267646259,0.281236762431258,0.470351764705882,0.313996470588235
1734,0.379341478189272,0.269902580817208,0.492166395590313,0.284055753846684,0.517331016818393,0.281272681436925,0.470351764705882,0.313996470588235
1735,0.379343595530916,0.269942092636795,0.492268300571641,0.284061261851877,0.517429395246014,0.281268379863321,0.470351764705882,0.313996470588235
1736,0.379365278524342,0.269966608862575,0.492357469831707,0.284086137950505,0.517486107826552,0.281300511213147,0.469702325581396,0.314503488372093
1737,0.379390802090831,0.269957564958776,0.492434503893529,0.284110134484716,0.517579967528993,0.281304645520148,0.469702325581396,0.314503488372093
1738,0.379418326540953,0.269991477412554,0.492501085778815,0.284154869561588,0.517665018953149,0.281330461791659,0.469702325581396,0.314503488372093
1739,0.379473179800485,0.269973588070753,0.492584416524075,0.284175357678294,0.517726194526576,0.281363913943324,0.469702325581396,0.314503488372093
1740,0.379440652671804,0.269998372431,0.492660280133535,0.284202630146581,0.517820962629398,0.281386610122974,0.469702325581396,0.314503488372093
1741,0.379418951794775,0.27005314095332,0.492753484854841,0.284203219967821,0.51790201254215,0.281407494892594,0.469165517241379,0.314965517241379
1742,0.37945019351649,0.270044236516238,0.492834954967936,0.284227894784788,0.517985620888383,0.281429640863277,0.469165517241379,0.314965517241379
1743,0.379419177684672,0.270110258917379,0.492921696728927,0.284250873437074,0.518082358150516,0.281461640811172,0.469165517241379,0.314965517241379
1744,0.379429488368994,0.270133933576264,0.493005839215453,0.284268136142036,0.518161474698538,0.281478034949031,0.469165517241379,0.314965517241379
1745,0.379386799518011,0.270198433060685,0.493110505533238,0.284264599209162,0.518223472778395,0.281529074002979,0.469165517241379,0.314965517241379
1746,0.379345452187362,0.270224621416572,0.493208116038237,0.284281798959717,0.518315581658412,0.281574187802254,0.468535227272727,0.3154375
1747,0.379337153733369,0.270243907835068,0.493284616663399,0.284319852830266,0.518390427220123,0.281605742340871,0.468535227272727,0.3154375
1748,0.379349044362093,0.2702470244421,0.493380682203201,0.284335756214814,0.518443559580625,0.281651982232153,0.468535227272727,0.3154375
1749,0.379352797281428,0.270288986595335,0.493449444418527,0.284358912952323,0.518525578689708,0.281663750571654,0.468535227272727,0.3154375
1750,0.379374069447025,0.270324885731884,0.493532686784408,0.284371414020442,0.518588663521229,0.281696285283015,0.468535227272727,0.3154375
1751,0.379378096596487,0.27033451413056,0.493626116594489,0.284407874150756,0.518644176976668,0.281727462841481,0.467920224719101,0.316019101123595
1752,0.379385840544331,0.270365397358505,0.49370224234747,0.284443948590005,0.518741096543888,0.28173949791471,0.467920224719101,0.316019101123595
1753,0.379363194411666,0.270418941981447,0.49378134447788,0.284482265415303,0.518826682546402,0.281767023942568,0.467920224719101,0.316019101123595
1754,0.379355423823148,0.270459797003404,0.493825799088975,0.284515441220757,0.518911614458729,0.281786889417758,0.467920224719101,0.316019101123595
1755,0.379353925455448,0.270535213450228,0.493887932338362,0.284542199425208,0.51899086849482,0.281798892828797,0.467920224719101,0.316019101123595
1756,0.379337755297885,0.270544746963421,0.493958827671803,0.284577750112849,0.519053458721687,0.281821981716292,0.467416666666667,0.316443333333333
1757,0.379318901426871,0.270572010395201,0.49402631172878,0.284590763430995,0.519115425858469,0.28186617542767,0.467416666666667,0.316443333333333
1758,0.379319804289686,0.270571645307009,0.4941262653484,0.284610977617956,0.519175909868582,0.281893788792297,0.467416666666667,0.316443333333333
1759,0.379340516369123,0.270613857912087,0.494220412454088,0.284639371758527,0.519242622149206,0.281922263921171,0.467416666666667,0.316443333333333
1760,0.379373638954766,0.270622659421993,0.494307358251444,0.284660678334269,0.519310360347771,0.281956310159375,0.467416666666667,0.316443333333333
1761,0.379355924511893,0.270659316558229,0.49437501287483,0.284682043849773,0.519390783488599,0.281970172769392,0.466835164835165,0.316962637362637
1762,0.3793347889142,0.270682918631887,0.49447569438329,0.284696550610351,0.519450160207464,0.282005265257331,0.466835164835165,0.316962637362637
1763,0.379330904926804,0.270718073180827,0.494553293986432,0.284722073483174,0.519518258265273,0.282054672485768,0.466835164835165,0.316962637362637
1764,0.379339870483523,0.27076077521167,0.494606192080393,0.284753018971606,0.519602994529297,0.282067543268148,0.466835164835165,0.316962637362637
1765,0.379323890585175,0.270805031092916,0.494680172538758,0.284782925873405,0.519682199817834,0.282092844769338,0.466835164835165,0.316962637362637
1766,0.379304512966409,0.270835603752274,0.494749962174257,0.284806249733945,0.519775550944924,0.282104600671522,0.466314130434783,0.317442391304348
1767,0.37928756312976,0.270860109440042,0.494832740405731,0.284819994547198,0.519865755300933,0.282119742527685,0.466314130434783,0.317442391304348
1768,0.379292954136637,0.270877729825617,0.494913576695268,0.284847349620237,0.519932641623396,0.28215856458036,0.466314130434783,0.317442391304348
1769,0.379274681967639,0.270910153054089,0.494970803618958,0.284890071822191,0.520007733742871,0.282193515558513,0.466314130434783,0.317442391304348
1770,0.379270074351661,0.270953841798631,0.495029294076418,0.284902235517065,0.520033857041601,0.282255727233362,0.466314130434783,0.317442391304348
1771,0.379267979610959,0.270972139410928,0.495146354814553,0.284894720625043,0.520082742736479,0.282289019942014,0.465897849462366,0.317795698924731
1772,0.379265208126131,0.271022877674476,0.495218660897874,0.284912381874187,0.520146699640785,0.282316377184685,0.465897849462366,0.317795698924731
1773,0.379281565889072,0.271026694029448,0.495277353248494,0.284939370926048,0.520222993392534,0.282339272032224,0.465897849462366,0.317795698924731
1774,0.379281153987334,0.271051788783035,0.495354428755826,0.284981999713978,0.520301045365042,0.282364539891152,0.465897849462366,0.317795698924731
1775,0.379249315984185,0.271088228409132,0.495434106735582,0.284993545386095,0.520351514265291,0.282415821330044,0.465897849462366,0.317795698924731
1776,0.379204269496079,0.271119213045829,0.495497814334463,0.285011285557428,0.520428180723608,0.282439286591504,0.465445744680851,0.318257446808511
1777,0.379192275599516,0.271179265997652,0.495608022460858,0.285013584826942,0.52052311631246,0.282452786863771,0.465445744680851,0.318257446808511
1778,0.379187219905358,0.271202561566435,0.495680553948487,0.285036955140616,0.520585445195818,0.282484203484747,0.465445744680851,0.318257446808511
1779,0.379169973485867,0.271228962015303,0.495769194745722,0.285075888669771,0.520650453664396,0.282486113277665,0.465445744680851,0.318257446808511
1780,0.379219984277617,0.271215749532426,0.495827274916475,0.285103092080866,0.520712378436066,0.282506633303265,0.465445744680851,0.318257446808511
1781,0.379250537889487,0.271230560131018,0.49588761015763,0.285114808261044,0.52077575746766,0.282541980068059,0.464965263157895,0.318769473684211
1782,0.379257720974521,0.27126165141035,0.495956091663708,0.2851147843109,0.520834814035486,0.282567556658358,0.464965263157895,0.318769473684211
1783,0.379254177748723,0.271313500153972,0.496031955851667,0.285139559906188,0.520892361074398,0.282602516936483,0.464965263157895,0.318769473684211
1784,0.379236836829361,0.271408300454179,0.496070010908082,0.285201213671143,0.520963695764789,0.282633741152591,0.464965263157895,0.318769473684211
1785,0.37923989240897,0.271414871219425,0.496166002614178,0.28521157482258,0.521040653845072,0.282655430594898,0.464965263157895,0.318769473684211
1786,0.379180450778722,0.271469001550283,0.496229178910277,0.285252979133501,0.521114267648996,0.282682480590774,0.4645125,0.31925625
1787,0.379181901902285,0.271496344153868,0.496317693742184,0.285276128936451,0.521177842132193,0.282692763155877,0.4645125,0.31925625
1788,0.379235145982094,0.271528957335214,0.496362306532136,0.285308940480286,0.521267773596014,0.28270947148922,0.4645125,0.31925625
1789,0.379241133613285,0.271552102312463,0.49644500576523,0.285334191685218,0.521354585329357,0.282712475009121,0.4645125,0.31925625
1790,0.379221945661146,0.271571606153808,0.496515186698818,0.285361328082366,0.521435914529507,0.282721387416407,0.4645125,0.31925625
1791,0.379233053006967,0.271598051473347,0.496594492966983,0.285370389244313,0.521505533734552,0.282735187146391,0.464042268041237,0.319741237113402
1792,0.379200611170882,0.271664895879838,0.496666426113615,0.285400861890499,0.521576068643854,0.282758631712136,0.464042268041237,0.319741237113402
1793,0.379183809223409,0.271672957903593,0.496719255720539,0.285443369327665,0.521642529541186,0.28280601636073,0.464042268041237,0.319741237113402
1794,0.379164450791155,0.271687873680393,0.496769797248168,0.28548546652072,0.521716407014669,0.28283353254348,0.464042268041237,0.319741237113402
1795,0.379147637807154,0.271718720387202,0.496822256983288,0.28550820235573,0.521774506463612,0.282846868416241,0.464042268041237,0.319741237113402
1796,0.379167293951024,0.271751707081275,0.496906997162245,0.28552024027395,0.521854807976894,0.282876985469895,0.463639795918367,0.3202
1797,0.379114846375931,0.27182493047563,0.496975754225976,0.28553525997248,0.521924084600801,0.282893816341579,0.463639795918367,0.3202
1798,0.379103077519386,0.271863169331936,0.497050413836565,0.285563068867847,0.522004051549444,0.282891552404653,0.463639795918367,0.3202
1799,0.379110421257885,0.271890242151424,0.497101792271593,0.285598311402747,0.522053280185789,0.282915367715017,0.463639795918367,0.3202
1800,0.379107172602467,0.271913547838069,0.497187667927438,0.285602035889489,0.522113375068545,0.282940979581175,0.463639795918367,0.3202
1801,0.379105397432553,0.271923101379841,0.497245464869245,0.285625353736038,0.522168991326782,0.282975235921465,0.463233333333333,0.320614141414141
1802,0.379074126138025,0.271980619746592,0.497315585200921,0.285662639592624,0.522236266293591,0.283000242518395,0.463233333333333,0.320614141414141
1803,0.379053904280433,0.272019230142614,0.497396365370735,0.285684037163449,0.52229388081144,0.283010398684658,0.463233333333333,0.320614141414141
1804,0.379039534331569,0.272036373198698,0.497475820037207,0.285691495828038,0.52236653131149,0.283019763235831,0.463233333333333,0.320614141414141
1805,0.379040509050878,0.272080560823975,0.497533305214518,0.285736519557242,0.522440993802855,0.283026216471926,0.463233333333333,0.320614141414141
1806,0.37902866160068,0.272108255916074,0.497568348393154,0.285785755098392,0.522516461123756,0.283050900492639,0.462883,0.321057
1807,0.379002239923643,0.272165501659422,0.49761976653581,0.285818037163521,0.522587413224557,0.283067402063957,0.462883,0.321057
1808,0.379006759047044,0.272187577679444,0.497681297018359,0.285840017300271,0.522649350698747,0.283090558578166,0.462883,0.321057
1809,0.379023977361371,0.272200285672432,0.497738502612865,0.285858312363871,0.522706263651994,0.283088611030053,0.462883,0.321057
1810,0.379004654432928,0.27224596930695,0.497804742798955,0.285885072368833,0.522776903727162,0.283128855577797,0.462883,0.321057
1811,0.378995521119906,0.27229640702607,0.497889480842497,0.285893087680099,0.522850291988891,0.283149496032531,0.462467326732673,0.321470297029703
1812,0.378987858523621,0.272339013819949,0.49797467261724,0.285899234540253,0.522933037718533,0.283157860265197,0.462467326732673,0.321470297029703
1813,0.37895424746382,0.27237161761127,0.498042171318661,0.285915840373513,0.52298960029171,0.28317677858273,0.462467326732673,0.321470297029703
1814,0.378944609732742,0.272391252508813,0.498104938234205,0.285944884488009,0.523059383345259,0.283198446860384,0.462467326732673,0.321470297029703
1815,0.378935459687969,0.272431942974346,0.498212088507142,0.285947609457557,0.523116001621895,0.283224878378453,0.462467326732673,0.321470297029703
1816,0.378911065825706,0.272457563282174,0.498272985176227,0.285983458884817,0.523141842949446,0.28327676010381,0.462087254901961,0.321905882352941
1817,0.378899934591201,0.272501369525099,0.498324298899623,0.286009406474256,0.523199599940651,0.283295622898398,0.462087254901961,0.321905882352941
1818,0.378877949728134,0.272539024069628,0.498391604607901,0.286052542555508,0.52324929822185,0.283317421960678,0.462087254901961,0.321905882352941
1819,0.378840368595358,0.272587485226659,0.498489217636224,0.286046270459099,0.523317388128245,0.283329684141242,0.462087254901961,0.321905882352941
1820,0.378832948862524,0.272601428436897,0.498563183179613,0.286058652241688,0.523386992374443,0.283347044872202,0.462087254901961,0.321905882352941
1821,0.378832776144826,0.272639459496417,0.49862029244155,0.2860838665961,0.523467030697037,0.283364056738481,0.461658252427184,0.32236213592233
1822,0.378830934362882,0.272689860658475,0.498683421575389,0.286105019576902,0.523531822604537,0.283374381822054,0.461658252427184,0.32236213592233
1823,0.378849378299978,0.272716416629139,0.498724301585725,0.286135010797455,0.523605385709424,0.283388369616972,0.461658252427184,0.32236213592233
1824,0.378792412044125,0.272772153066515,0.498802364776884,0.286155143854413,0.523637725206873,0.283418376852233,0.461658252427184,0.32236213592233
1825,0.378782645832395,0.272799983222258,0.498851925293787,0.28618637360807,0.523685555548236,0.283457940314377,0.461658252427184,0.32236213592233
1826,0.378755027293287,0.272830039736252,0.498905850036403,0.286215600560054,0.523747993818253,0.283487352780943,0.461289423076923,0.322810576923077
1827,0.378755608506588,0.272867046916252,0.49896894551959,0.286235389662885,0.523804476221495,0.283504017355044,0.461289423076923,0.322810576923077
1828,0.378767207761046,0.272898077822532,0.499017169510494,0.286259213773756,0.523864830016548,0.283529326441942,0.461289423076923,0.322810576923077
1829,0.378781678774429,0.272917100116742,0.499057621392802,0.286300730843945,0.523919872150112,0.283552278834662,0.461289423076923,0.322810576923077
1830,0.378771155546059,0.272947922460439,0.499171749509038,0.286295797877555,0.523993111214335,0.28356551704163,0.461289423076923,0.322810576923077
1831,0.378756051067545,0.272976812127258,0.499225877115565,0.286317383508119,0.524045294557268,0.283586322020452,0.461004761904762,0.323151428571429
1832,0.378723278251034,0.273006992129643,0.499266651931726,0.286367989926262,0.524107797414364,0.283616389623235,0.461004761904762,0.323151428571429
1833,0.378728007798024,0.273015859319289,0.499350090151362,0.286372670189313,0.52416022926889,0.283646468664944,0.461004761904762,0.323151428571429
1834,0.378725104003958,0.273042122863416,0.499409738679435,0.286405229912861,0.524217928019398,0.283677056710328,0.461004761904762,0.323151428571429
1835,0.37872823350569,0.273075276994464,0.499460880617973,0.286445697045902,0.524276755853728,0.2837140114492,0.461004761904762,0.323151428571429
1836,0.3787227946852,0.273100718946007,0.499538006147615,0.286448030062847,0.524342966663961,0.283725790270771,0.460705660377358,0.323538679245283
1837,0.378714070443924,0.273135975079083,0.49961091989589,0.286457667738632,0.524395587730793,0.283745280508604,0.460705660377358,0.323538679245283
1838,0.378691576849083,0.273185479170153,0.499663015539441,0.286486611697341,0.52446204530826,0.283760736609435,0.460705660377358,0.323538679245283
1839,0.378675417402241,0.27322233079719,0.49972333944469,0.286507659579286,0.524512886051923,0.283785184914339,0.460705660377358,0.323538679245283
1840,0.378653660398272,0.273236921111249,0.499784272722032,0.28652024948036,0.524555281891609,0.283815189437065,0.460705660377358,0.323538679245283
1841,0.378654324736557,0.273300689801446,0.499863400603379,0.286526716781323,0.524631407064226,0.283817065229788,0.460347663551402,0.323957009345794
1842,0.378646644180128,0.273326526832889,0.499928450696239,0.286548746261213,0.524679432809377,0.28385007493915,0.460347663551402,0.323957009345794
1843,0.378622408413367,0.273353225378513,0.499979486229749,0.286579528925487,0.52473414052917,0.283861406603054,0.460347663551402,0.323957009345794
1844,0.378618633635782,0.273378265688777,0.500036539000734,0.286593560853436,0.524800021635492,0.283870081845376,0.460347663551402,0.323957009345794
1845,0.37859896794886,0.273446763105691,0.500088679223547,0.286624766384103,0.524871689315523,0.283881805807827,0.460347663551402,0.323957009345794
1846,0.378570065574639,0.273490362185088,0.500165243470539,0.286620058110976,0.524953350990356,0.283883250620179,0.460086111111111,0.324286111111111
1847,0.378573159767319,0.273523623890173,0.500221222429147,0.286643541481397,0.525001578366922,0.283907334774577,0.460086111111111,0.324286111111111
1848,0.378546522511387,0.273560457989042,0.500271323071927,0.286664412181668,0.52507275689523,0.283943680981775,0.460086111111111,0.324286111111111
1849,0.378544774297896,0.273601402974026,0.500337012417109,0.286676139986749,0.525125402822843,0.283969089645769,0.460086111111111,0.324286111111111
1850,0.378524263399539,0.27363182796703,0.500413023300468,0.286697638367269,0.525197565766417,0.283993357720387,0.460086111111111,0.324286111111111
1851,0.378505384859362,0.273671925473763,0.500468271817792,0.286723368462904,0.52524490086651,0.284022208577254,0.459824770642202,0.324666972477064
1852,0.378508570240914,0.273708127989779,0.500537047222564,0.286747757494512,0.525310112649449,0.284033864385042,0.459824770642202,0.324666972477064
1853,0.378479810182955,0.273737509730921,0.500600716752013,0.286769649883558,0.52536131257473,0.284047370698295,0.459824770642202,0.324666972477064
1854,0.378458108219029,0.273772669914813,0.500673951083125,0.286769988756719,0.525433283000916,0.284050434124498,0.459824770642202,0.324666972477064
1855,0.378465556638008,0.273794547067492,0.500722469289768,0.286792051807141,0.525499121855506,0.284049352521821,0.459824770642202,0.324666972477064
1856,0.378462790368108,0.273821491246786,0.500784780500621,0.286802566839319,0.525543743206504,0.284079952453689,0.459507272727273,0.325109090909091
1857,0.378475530226311,0.273851281909393,0.50084921632919,0.28682068500528,0.525594075760255,0.284097052691661,0.459507272727273,0.325109090909091
1858,0.37847641843142,0.273880847674555,0.500904542573889,0.286853056091779,0.525652382551302,0.284113572502812,0.459507272727273,0.325109090909091
1859,0.378495671353894,0.273887199180969,0.500969117071073,0.28688240574407,0.525689971699599,0.284134832662232,0.459507272727273,0.325109090909091
1860,0.378467699361093,0.273931163536103,0.501026514210666,0.286904253989059,0.525764681710605,0.284140191414405,0.459507272727273,0.325109090909091
1861,0.378445017457761,0.273966622520399,0.501098797059744,0.286918401407518,0.525832145175611,0.284150648312345,0.459202702702703,0.325513513513514
1862,0.378430970327743,0.273995768789725,0.501178657934502,0.286925979841469,0.525903892167694,0.284156984326508,0.459202702702703,0.325513513513514
1863,0.378410240225975,0.274032479798396,0.501208297199374,0.286949038818212,0.525954164814865,0.284183766742914,0.459202702702703,0.325513513513514
1864,0.378378822224578,0.274073497854584,0.501291685783519,0.286959881696131,0.526012669871135,0.284204661097708,0.459202702702703,0.325513513513514
1865,0.378357844431688,0.274115454037222,0.501356683516823,0.286978259098027,0.526056740752673,0.284222218569301,0.459202702702703,0.325513513513514
1866,0.378342720637064,0.274159840804938,0.501404378305852,0.287000739767457,0.526116640127436,0.284243193670987,0.458934821428572,0.325930357142857
1867,0.378390610422809,0.27417061586808,0.501452649988897,0.28700848199516,0.526192967782714,0.284244156299042,0.458934821428572,0.325930357142857
1868,0.378371327454239,0.274216532302189,0.501502769807256,0.287029721577303,0.526254969836414,0.284263917395332,0.458934821428572,0.325930357142857
1869,0.378347940556138,0.274251541380119,0.501547580236399,0.287049395888864,0.526300447241338,0.284300746632508,0.458934821428572,0.325930357142857
1870,0.378330224051279,0.274293465704382,0.501615313278712,0.287048624294999,0.526374709764973,0.28431708575959,0.458934821428572,0.325930357142857
1871,0.378310522017363,0.274320846378829,0.501673956307285,0.287080138248001,0.52642057871072,0.284344449902189,0.458647787610619,0.326307079646018
1872,0.37829016103484,0.274368943675148,0.501719506913208,0.287113665623801,0.526471022331444,0.284381600786431,0.458647787610619,0.326307079646018
1873,0.378276587689173,0.274413359196001,0.501788513015243,0.287123837594091,0.526518296552704,0.284405370604642,0.458647787610619,0.326307079646018
1874,0.378266121552347,0.274435629985891,0.5018278379145,0.287156689296714,0.526558151230688,0.284425304339941,0.458647787610619,0.326307079646018
1875,0.378260655323233,0.274466637305341,0.501880090355297,0.287185811393971,0.526619595770835,0.284436053398184,0.458647787610619,0.326307079646018
1876,0.378280632172283,0.274475429242504,0.501932937988247,0.287207474687191,0.526674570199486,0.28445575993791,0.458388596491228,0.326664912280702
1877,0.378301075255212,0.27448269008342,0.501992932810396,0.287226909269545,0.526733970369846,0.284467715791086,0.458388596491228,0.326664912280702
1878,0.378286013847972,0.274513117224172,0.502049880195202,0.287252770666113,0.52680083012063,0.284474311594739,0.458388596491228,0.326664912280702
1879,0.378290033512807,0.274527141910644,0.502130339949604,0.287244923195196,0.526845139489607,0.284495668695569,0.458388596491228,0.326664912280702
1880,0.378267757606239,0.274562737890638,0.502184344166674,0.287264960910635,0.526906631175275,0.284506270611516,0.458388596491228,0.326664912280702
1881,0.378265843313791,0.274581628550114,0.502233686572603,0.287297341878043,0.526962501891044,0.284526192404046,0.458054782608696,0.327090434782609
1882,0.378239707832181,0.274622055251447,0.502303124346541,0.287305467720889,0.527026020520211,0.284531909888879,0.458054782608696,0.327090434782609
1883,0.378230335721035,0.274653574318169,0.502359725793032,0.287321518315348,0.527080421778607,0.284550016756395,0.458054782608696,0.327090434782609
1884,0.378244441922268,0.27465894405574,0.502415759853014,0.287331923290226,0.527129126374799,0.284561192789627,0.458054782608696,0.327090434782609
1885,0.378244627474678,0.274660637449771,0.50248719390876,0.287346966242578,0.527189415898137,0.284570769191217,0.458054782608696,0.327090434782609
1886,0.378256711296027,0.274680291910349,0.502546465603695,0.287377115229274,0.527231241031687,0.284601994334901,0.45775775862069,0.327502586206897
1887,0.378247446420508,0.27471307263442,0.502608897485623,0.28739836594861,0.527276228648926,0.284619968207707,0.45775775862069,0.327502586206897
1888,0.378257260966094,0.274746064738528,0.502642242937859,0.287438556259496,0.527324057172935,0.284635799653923,0.45775775862069,0.327502586206897
1889,0.378232637352899,0.27481137400822,0.502706695573684,0.287443261574607,0.527380712100934,0.284666786944619,0.45775775862069,0.327502586206897
1890,0.378208367956207,0.274851334557381,0.502732823930609,0.287493715976381,0.527422438997096,0.284694837794047,0.45775775862069,0.327502586206897
1891,0.378179581331924,0.274867526651209,0.502772240605024,0.287513205556388,0.527473048756609,0.284713175112025,0.457486324786325,0.32782905982906
1892,0.37815504982587,0.274917092187749,0.502847133777158,0.287516484146822,0.527541962122344,0.284729630746282,0.457486324786325,0.32782905982906
1893,0.378177737551636,0.274946711997833,0.502914618441393,0.287527658772429,0.5276069219737,0.284744288136287,0.457486324786325,0.32782905982906
1894,0.378143238655946,0.274967934474205,0.502967909907871,0.287534104180479,0.527655170298158,0.284758728999544,0.457486324786325,0.32782905982906
1895,0.37814771791158,0.274995811324464,0.503033488267981,0.287548679780131,0.52772519997502,0.284774070129636,0.457486324786325,0.32782905982906
1896,0.378122207284927,0.275025289620744,0.503081704982409,0.287576244756719,0.527778363049981,0.284798706452717,0.457220338983051,0.328208474576271
1897,0.378106385795295,0.275059232776631,0.503139485542499,0.287591754440001,0.527831578939426,0.284820769392803,0.457220338983051,0.328208474576271
1898,0.378086848609568,0.275089686454295,0.503192888400306,0.287613433904641,0.527861845455471,0.284849442328857,0.457220338983051,0.328208474576271
1899,0.378076344689082,0.275139737393844,0.50325215921401,0.287644446152859,0.527930087547201,0.284861263703844,0.457220338983051,0.328208474576271
1900,0.378066185471036,0.275159978154052,0.503295265418401,0.287666790332235,0.528009466578951,0.284863763194332,0.457220338983051,0.328208474576271
1901,0.378059874254482,0.275213579420431,0.503352375967531,0.287691965472013,0.528046197125152,0.284884096508743,0.456893277310924,0.328670588235294
1902,0.378058876146101,0.275233735559259,0.503426878266867,0.287702445569587,0.528090182618423,0.284909493152941,0.456893277310924,0.328670588235294
1903,0.378086358215511,0.27522332992094,0.503487021051366,0.287723497508438,0.528145307467355,0.284928028726587,0.456893277310924,0.328670588235294
1904,0.378077289846124,0.275262226885842,0.503541997534149,0.287760645928956,0.528183847719421,0.284951774396627,0.456893277310924,0.328670588235294
1905,0.378089687540877,0.275291589480571,0.503586260158364,0.287789503136947,0.528239209308141,0.284956004965244,0.456893277310924,0.328670588235294
1906,0.378078181317965,0.275327261728452,0.50362703481721,0.287829775714867,0.528292798021846,0.284951764803645,0.456631666666667,0.3290575
1907,0.37805897537941,0.275373765877387,0.503674575869272,0.287845374911519,0.52834589978041,0.28497096662664,0.456631666666667,0.3290575
1908,0.378049709890781,0.275405891587772,0.503736148528892,0.28783962306337,0.528408501457926,0.284977657543799,0.456631666666667,0.3290575
1909,0.378034142948282,0.275453271358696,0.503789202388802,0.287845719848003,0.52846664300595,0.284992186001047,0.456631666666667,0.3290575
1910,0.378006540049945,0.275502414463128,0.503855169863006,0.287853160795248,0.528532159828323,0.285003188387743,0.456631666666667,0.3290575
1911,0.377961607412049,0.275539873603816,0.503913393605148,0.287858214932639,0.528590327063711,0.285020896188255,0.456390909090909,0.329434710743802
1912,0.377944340381601,0.275581035225669,0.503958087829804,0.287886263564357,0.528646522395411,0.285038399185035,0.456390909090909,0.329434710743802
1913,0.377913432430443,0.275626242335041,0.504011632967551,0.28792122677576,0.528698620092644,0.285050822864111,0.456390909090909,0.329434710743802
1914,0.377894429167618,0.275655663028471,0.504058799001696,0.287932843005615,0.528758412055326,0.285061315170268,0.456390909090909,0.329434710743802
1915,0.377892941134165,0.275693179470567,0.504111715356839,0.28795670973813,0.528824086850856,0.285072767061531,0.456390909090909,0.329434710743802
1916,0.377892877476511,0.275723621017623,0.504194019445496,0.287961338639268,0.528868835780387,0.285091994223834,0.456140983606558,0.329877049180328
1917,0.377876423320098,0.275741265698254,0.504257466116983,0.287981166821303,0.528922544707209,0.285109243507012,0.456140983606558,0.329877049180328
1918,0.377849332722317,0.275765700558104,0.50430541561083,0.288002477345027,0.52896418886297,0.285133896292253,0.456140983606558,0.329877049180328
1919,0.377843983773207,0.275808001859575,0.504364262306183,0.288005045454226,0.529019402621203,0.285145252170232,0.456140983606558,0.329877049180328
1920,0.37783474240214,0.275825738494467,0.504443568285666,0.288007332115835,0.5290613214548,0.285160257866011,0.456140983606558,0.329877049180328
1921,0.377837168231819,0.275865963593471,0.504488585916665,0.288028217612698,0.529115038515471,0.285175161999333,0.455913008130082,0.330286991869919
1922,0.377844593345597,0.275886671234569,0.504542554178412,0.288046745843557,0.529182067569327,0.285180712795274,0.455913008130082,0.330286991869919
1923,0.377836593314946,0.275896479256562,0.504600770212861,0.288061050603516,0.529217109928227,0.285198621235852,0.455913008130082,0.330286991869919
1924,0.377817588909661,0.275919905206645,0.504649269589463,0.28809289069461,0.529276948547527,0.285210079972623,0.455913008130082,0.330286991869919
1925,0.377812151460705,0.275950432022114,0.504732541039585,0.288098443220257,0.529331842091715,0.285229010582283,0.455913008130082,0.330286991869919
1926,0.377804629822239,0.275965145380544,0.50475829460665,0.28812695103692,0.529382741641835,0.285249915320897,0.455712096774194,0.330623387096774
1927,0.377768020181852,0.275990652676899,0.504810725646798,0.288139367027974,0.529437683077162,0.285261950133924,0.455712096774194,0.330623387096774
1928,0.377745074578081,0.276043539653148,0.504852152536943,0.288161239621839,0.529478209884778,0.285274257440987,0.455712096774194,0.330623387096774
1929,0.377724839294627,0.276087715186623,0.504897683606527,0.288186746530759,0.52952766607211,0.285292172165672,0.455712096774194,0.330623387096774
1930,0.377704974777194,0.276125299820997,0.504965698954924,0.288193431249894,0.529582967193627,0.285301154515827,0.455712096774194,0.330623387096774
1931,0.377682553812824,0.276164231096121,0.505006555101958,0.288218839280169,0.529638823893455,0.285319867560173,0.4555192,0.3309776
1932,0.377680566756672,0.276183162300677,0.50504979377215,0.288224235315698,0.529671463680145,0.285346615763091,0.4555192,0.3309776
1933,0.377659130797637,0.276209878811107,0.50507795649716,0.288258571409435,0.529727062008232,0.285356856913314,0.4555192,0.3309776
1934,0.377658455525548,0.276235995977582,0.50513846491045,0.288277180626447,0.529782169115399,0.285362703842635,0.4555192,0.3309776
1935,0.377653859714357,0.276275625048932,0.505199894099093,0.288294820815061,0.529838476662055,0.285363176251073,0.4555192,0.3309776
1936,0.377673103414533,0.276295763158589,0.505244727540371,0.288308082587602,0.529881628209462,0.285380619049388,0.45534126984127,0.331342063492064
1937,0.377673895472807,0.276310671688856,0.505287919445536,0.288336923495666,0.529933578773294,0.285390766604549,0.45534126984127,0.331342063492064
1938,0.377639829104592,0.276348928538155,0.505342772308034,0.288358807437161,0.529986404187215,0.285416236723376,0.45534126984127,0.331342063492064
1939,0.377608382679767,0.276374849152991,0.505406392613357,0.288371344366125,0.530041703590437,0.285436432335689,0.45534126984127,0.331342063492064
1940,0.377576154780571,0.276406909605966,0.505456361180895,0.288371248219371,0.530081049828373,0.285462174738174,0.45534126984127,0.331342063492064
1941,0.377552251102435,0.276442552904728,0.505500800357582,0.288402839331945,0.530132958694845,0.285486765947719,0.455128346456693,0.331768503937008
1942,0.377529863810855,0.276481760164155,0.505526115014038,0.28843172595152,0.53017371645603,0.28550486268444,0.455128346456693,0.331768503937008
1943,0.377510706805858,0.276512225870928,0.50557928844069,0.288435097571416,0.530223141632159,0.285528096551307,0.455128346456693,0.331768503937008
1944,0.377474771502324,0.276548689389967,0.505640940011258,0.288440488533304,0.530271439652915,0.28554079779302,0.455128346456693,0.331768503937008
1945,0.377474561930422,0.276567641023993,0.50569429204098,0.288462191681583,0.53031836331031,0.285564461380495,0.455128346456693,0.331768503937008
1946,0.37744125293409,0.276619150882749,0.505740863598915,0.288480748012376,0.530377676009733,0.285571001262851,0.4550125,0.33210625
1947,0.377415238086028,0.276649014012443,0.505782611441029,0.288498022374115,0.530420878540192,0.285581653221443,0.4550125,0.33210625
1948,0.3774067683036,0.276669734349136,0.505817777230428,0.288521420116971,0.530453253894115,0.285606850046965,0.4550125,0.33210625
1949,0.377393799757718,0.276684983549601,0.50587937369148,0.288543446209662,0.530515599193895,0.285619070633343,0.4550125,0.33210625
1950,0.377383125337196,0.276724248636382,0.505918790497472,0.288562542405655,0.530562083599051,0.285639583719889,0.4550125,0.33210625
1951,0.377367035980426,0.276755074498387,0.505943346834816,0.288593551034386,0.530594327767239,0.285669479163154,0.454837209302325,0.332432558139535
1952,0.377344718176628,0.276789628060404,0.505974558070561,0.288610921531977,0.530642333037213,0.285673874730993,0.454837209302325,0.332432558139535
1953,0.377358591063248,0.276804062130879,0.506017240537294,0.288626938679434,0.530673061528838,0.2856914854113,0.454837209302325,0.332432558139535
1954,0.377341751732375,0.276838606373766,0.50604800700103,0.288655580500893,0.530723404736973,0.285714526906674,0.454837209302325,0.332432558139535
1955,0.377327240659286,0.276867348940676,0.50610868883854,0.288668162694275,0.530745835327203,0.285741125516817,0.454837209302325,0.332432558139535
1956,0.377331637055266,0.27689237836278,0.506177092657114,0.288677481995089,0.530788949605475,0.285755352162733,0.454675384615385,0.332817692307692
1957,0.37733221212345,0.276915862534673,0.506202914622906,0.288714306510734,0.530840921353854,0.285771370178329,0.454675384615385,0.332817692307692
1958,0.377314758977736,0.276930047599625,0.506254476679962,0.28871708286528,0.530892801042546,0.285795857140595,0.454675384615385,0.332817692307692
1959,0.377284592922423,0.276972903679049,0.50629968163304,0.28872693306904,0.530929372358569,0.285812491338121,0.454675384615385,0.332817692307692
1960,0.377251455965891,0.277003298124934,0.506343396916872,0.288748102806616,0.530989020686198,0.285817747428314,0.454675384615385,0.332817692307692
1961,0.377232176475543,0.277040558619328,0.506385254310951,0.288766321266395,0.531044245121611,0.285825648600269,0.454469465648855,0.33320534351145
1962,0.377208328259656,0.277065652435821,0.50641527193473,0.288789787842091,0.531081896898386,0.285842087258451,0.454469465648855,0.33320534351145
1963,0.377194173496031,0.277113638612272,0.506485143444751,0.288782014856147,0.531131374224545,0.285852947109485,0.454469465648855,0.33320534351145
1964,0.377201575803935,0.277141352906002,0.506522313271664,0.288801260991529,0.53117224480938,0.285878577252568,0.454469465648855,0.33320534351145
1965,0.377187874893344,0.277168857831042,0.506578853833789,0.288816002874468,0.53122492154449,0.285897789415776,0.454469465648855,0.33320534351145
1966,0.37717068739183,0.277199330782927,0.506625612928375,0.288833507522661,0.531269918594276,0.285923023643857,0.454306060606061,0.333607575757576
1967,0.377151840189239,0.277237528950473,0.506679863343067,0.288846059202538,0.531299188295629,0.285942867177603,0.454306060606061,0.333607575757576
1968,0.377135593672718,0.277267196075477,0.50669988798064,0.288866116358426,0.531352290898348,0.28596329579619,0.454306060606061,0.333607575757576
1969,0.377113526481761,0.277296551672022,0.506744960794131,0.288888024304198,0.531399486951687,0.28597991009515,0.454306060606061,0.333607575757576
1970,0.377093298365786,0.277338604108117,0.506795663512081,0.288903268309213,0.531445239473228,0.285988064726168,0.454306060606061,0.333607575757576
1971,0.377078341148582,0.277377823415126,0.506832769771968,0.288930236963,0.531481838160193,0.28601033009595,0.454153383458646,0.333987218045113
1972,0.37707798406738,0.277385701632264,0.506876027846325,0.28894985545863,0.531535167419599,0.286012495878808,0.454153383458646,0.333987218045113
1973,0.377067622261126,0.27741408727253,0.506922562518087,0.288963379803695,0.53157738996983,0.286024363907963,0.454153383458646,0.333987218045113
1974,0.377050747832602,0.277439039601811,0.506970215640898,0.288975078148448,0.531628464096305,0.286035381145186,0.454153383458646,0.333987218045113
1975,0.377058795211383,0.277477013347232,0.5070322457569,0.288982088560425,0.531697375167045,0.286034182807069,0.454153383458646,0.333987218045113
1976,0.377050833665659,0.277505813835401,0.507078914177905,0.28899345167089,0.531740031518411,0.286048604383128,0.454029850746269,0.33434328358209
1977,0.377037567297878,0.277554232273207,0.507127817711411,0.289001074152097,0.531794102293271,0.286068918981904,0.454029850746269,0.33434328358209
1978,0.377006396123534,0.277596880918453,0.507186764932593,0.289000903336855,0.531837099786549,0.286081217888402,0.454029850746269,0.33434328358209
1979,0.37699874622978,0.277601575387801,0.507230598370011,0.289005712086001,0.531883501704491,0.286094636534931,0.454029850746269,0.33434328358209
1980,0.376999120677319,0.277621156329814,0.50726577747166,0.289027864774119,0.531925961775415,0.286109752524122,0.454029850746269,0.33434328358209
1981,0.376991168438705,0.277652407331198,0.507320800048543,0.289038427473598,0.531979778363905,0.286114371682058,0.453805925925926,0.334742962962963
1982,0.376953890270291,0.277690057871647,0.507386268324006,0.289047039525251,0.532027828587707,0.286131707505049,0.453805925925926,0.334742962962963
1983,0.376939869490453,0.277695825910916,0.507421850988263,0.289075161745589,0.532060654847954,0.286154839882258,0.453805925925926,0.334742962962963
1984,0.376924183618504,0.27772954693812,0.507460872282027,0.289095019530179,0.532105862767511,0.286173836854692,0.453805925925926,0.334742962962963
1985,0.376895011458498,0.277762564430439,0.507498505316308,0.289122924795799,0.532148079389619,0.286187332549578,0.453805925925926,0.334742962962963
1986,0.376896585509864,0.277784350197802,0.507540813290437,0.289138685104457,0.532181315490632,0.286208033908236,0.453669852941176,0.335091911764706
1987,0.376880143838396,0.277806269756925,0.507590003972628,0.289157402652855,0.532221970928418,0.286226724565329,0.453669852941176,0.335091911764706
1988,0.376842479828852,0.27784852837901,0.507611940748727,0.28919343700159,0.532281335799445,0.286230366952077,0.453669852941176,0.335091911764706
1989,0.376836385435985,0.277875746940189,0.507660327801063,0.289198635239694,0.53232207596339,0.286250795637163,0.453669852941176,0.335091911764706
1990,0.376805698704354,0.277912354286107,0.507722892222304,0.289200332255499,0.532373717251326,0.286263873076392,0.453669852941176,0.335091911764706
1991,0.376801022037123,0.277924370652911,0.507773733947865,0.289207161942912,0.532409476545584,0.286287387341355,0.453548175182482,0.33541605839416
1992,0.376775248781679,0.277961626132635,0.50781089839623,0.289223391287425,0.532457034877083,0.286301885439294,0.453548175182482,0.33541605839416
1993,0.376767044343648,0.277985606887795,0.507838549373101,0.28923886405542,0.532502328283355,0.286313024522431,0.453548175182482,0.33541605839416
1994,0.376733426384471,0.27801841468611,0.507870560352669,0.289258074532724,0.532540604238318,0.286333975039195,0.453548175182482,0.33541605839416
1995,0.376729063216693,0.278046737659405,0.507892779057604,0.289285482373652,0.532582618480653,0.286351253455038,0.453548175182482,0.33541605839416
1996,0.376734205372434,0.278068339287261,0.50795025977712,0.28928936083219,0.53263393411768,0.286356359793322,0.453404347826087,0.335783333333334
1997,0.376698664065476,0.278115464758139,0.507999615947124,0.289305782608838,0.53268383342092,0.286370629269539,0.453404347826087,0.335783333333334
1998,0.376681868981848,0.278182933704837,0.508042860037425,0.289315449731779,0.532716862695148,0.286392873536125,0.453404347826087,0.335783333333334
1999,0.376664589789064,0.278203857399596,0.508106807769586,0.289313249997449,0.532772648855457,0.286392474660378,0.453404347826087,0.335783333333334
2000,0.376641582431259,0.278239140113829,0.508148251717623,0.289323206971215,0.532817762448098,0.286395666946504,0.453404347826087,0.335783333333334
2001,0.376625881024359,0.278278161780581,0.508170214537412,0.289356524728793,0.532857974937642,0.286407989255773,0.453271942446043,0.33611654676259
2002,0.376640713386897,0.27828670927852,0.50823395679615,0.28935382563345,0.532902551424588,0.286421745147872,0.453271942446043,0.33611654676259
2003,0.376612989409049,0.278310690205193,0.508260748064445,0.289381418600597,0.532938160826434,0.286439915020364,0.453271942446043,0.33611654676259
2004,0.376584885591113,0.278342421533898,0.508315015828234,0.289391821666351,0.532992902509097,0.286444642085164,0.453271942446043,0.33611654676259
2005,0.376581526432786,0.278363535477916,0.508359307888723,0.289411081343187,0.53303916412747,0.286455439757139,0.453271942446043,0.33611654676259
2006,0.376562166570296,0.278385699653903,0.508398671606832,0.289434587125518,0.533074461484223,0.286468133626317,0.453137857142857,0.336458571428572
2007,0.3765457226957,0.278408651641333,0.508455519549795,0.289442048484461,0.533105223155889,0.286485677131354,0.453137857142857,0.336458571428572
2008,0.376506171843038,0.27845076297016,0.508488563397265,0.28946542301896,0.533151880207223,0.286511219869533,0.453137857142857,0.336458571428572
2009,0.376483619172959,0.278469024068575,0.508528990362563,0.289482710511869,0.533188993651391,0.286532337117897,0.453137857142857,0.336458571428572
2010,0.376472018904043,0.278501979559164,0.508570134115851,0.28950349557744,0.533231698129884,0.286548829636436,0.453137857142857,0.336458571428572
2011,0.376453781146781,0.278523256732628,0.508595925280218,0.289534021817405,0.533279965800864,0.28655662541603,0.452992907801418,0.336851773049645
2012,0.376435336575912,0.278548353419369,0.508638302339232,0.289546241424113,0.533314916397755,0.286585656007952,0.452992907801418,0.336851773049645
2013,0.376397253424203,0.278585592799575,0.508682950160517,0.28956289021481,0.53334177510892,0.286609538005429,0.452992907801418,0.336851773049645
2014,0.376378893047429,0.278621976178412,0.508744891692131,0.289566192252816,0.533377873865973,0.286629731518768,0.452992907801418,0.336851773049645
2015,0.376376837043013,0.278648006636533,0.508787097955379,0.289589484776662,0.533424133282247,0.286639928197297,0.452992907801418,0.336851773049645
2016,0.376374141922788,0.278665374555278,0.508853647992688,0.289578922012043,0.533463516867138,0.286656710617803,0.452873943661972,0.337204929577465
2017,0.376380356505634,0.278706134640994,0.508902272328565,0.289588618135289,0.533505196013985,0.286667119141572,0.452873943661972,0.337204929577465
2018,0.376356099947369,0.278756426801195,0.508945239292625,0.289609972905469,0.533553266988709,0.286682750082477,0.452873943661972,0.337204929577465
2019,0.376344884169819,0.278793499303358,0.508994077312302,0.289617071422501,0.533588218068634,0.286698402420957,0.452873943661972,0.337204929577465
2020,0.376343449774086,0.278820344730013,0.509032839671969,0.289634723245188,0.53361311852808,0.286723354822282,0.452873943661972,0.337204929577465
2021,0.376318650189925,0.278838289974029,0.509067910185064,0.289644440843697,0.533658447535872,0.286740155786564,0.452732867132867,0.337588811188811
2022,0.376295340309113,0.278869977318457,0.509125385480554,0.289644558897553,0.533703715330974,0.286758534200183,0.452732867132867,0.337588811188811
2023,0.37628212259127,0.278905800671135,0.509154958876042,0.289659019937281,0.533732228346502,0.286778107632838,0.452732867132867,0.337588811188811
2024,0.376263866449427,0.278934011534526,0.509205473740472,0.289686057852717,0.533785254883616,0.286780476813453,0.452732867132867,0.337588811188811
2025,0.376231385186253,0.278966586599291,0.509242350153822,0.289706731484844,0.53382164887211,0.286799702482462,0.452732867132867,0.337588811188811
2026,0.376211934291645,0.278981078035956,0.509273278867616,0.289716468085766,0.533862721354541,0.286817503369081,0.452623611111111,0.337919444444444
2027,0.376202860220373,0.279004851210782,0.509320794377375,0.289724079519911,0.533903798134734,0.286835485943776,0.452623611111111,0.337919444444444
2028,0.376175627770376,0.279035188923027,0.509360938811722,0.289746036743104,0.533941028274298,0.286849953283402,0.452623611111111,0.337919444444444
2029,0.376166405602177,0.279040204727322,0.509393372232429,0.28976652602212,0.533972064153016,0.286864888195585,0.452623611111111,0.337919444444444
2030,0.376122129939486,0.279074925036045,0.509438336252371,0.289781117814865,0.534014702858686,0.286864519769102,0.452623611111111,0.337919444444444
2031,0.376108705893065,0.279098173238658,0.509464451371047,0.289805804284978,0.534068463835168,0.286868481356208,0.45252,0.338258620689655
2032,0.376085644429249,0.279127535114184,0.509506589501246,0.289817174606059,0.534125019099023,0.286876760289452,0.45252,0.338258620689655
2033,0.376048757107876,0.279173377727384,0.509536009110267,0.289846828200209,0.534153029045761,0.286891919635509,0.45252,0.338258620689655
2034,0.376024783487079,0.279196922707075,0.509593493529293,0.289858067908031,0.534180874736585,0.286918336446939,0.45252,0.338258620689655
2035,0.376003385468687,0.279240099899152,0.509636498544884,0.289866599590756,0.534226763753737,0.286932063738043,0.45252,0.338258620689655
2036,0.375979144585962,0.27928158771836,0.509679100530958,0.289881943393529,0.53424975991961,0.286952309025888,0.452386301369863,0.338639726027397
2037,0.375989206280091,0.279308644014424,0.509723834317031,0.289898870506815,0.534284273861445,0.286974842093851,0.452386301369863,0.338639726027397
2038,0.375985776238076,0.279335999398195,0.509775405213739,0.289909230731188,0.534326454473101,0.286988295222077,0.452386301369863,0.338639726027397
2039,0.375990147467777,0.279353765896977,0.509807810297704,0.28993766215774,0.534375834538319,0.287010668983322,0.452386301369863,0.338639726027397
2040,0.375986442636155,0.27937316928922,0.509854656774435,0.289949778353052,0.534423795922471,0.287015835708281,0.452386301369863,0.338639726027397
2041,0.375975050427113,0.279420217989103,0.509893847274399,0.289974248211051,0.534461690054683,0.287029679700961,0.452278911564626,0.338974149659864
2042,0.375961416341941,0.279434600954438,0.509918204774069,0.290004844781104,0.534511614077784,0.287036250442398,0.452278911564626,0.338974149659864
2043,0.375933960423171,0.279451441991455,0.509957733982973,0.290017494572664,0.534550165762284,0.287056186874509,0.452278911564626,0.338974149659864
2044,0.375915446925913,0.279471440013238,0.510002587809246,0.290031082591855,0.534588349986475,0.287084835451066,0.452278911564626,0.338974149659864
2045,0.375906280900723,0.279508904264254,0.510055966167504,0.290036199728246,0.534620935339656,0.287107340471164,0.452278911564626,0.338974149659864
2046,0.375889287800821,0.279527207611748,0.510100422616165,0.290049070139764,0.534662352001552,0.287113403481616,0.452212162162162,0.339304054054054
2047,0.375874525640817,0.279549205594285,0.510130442047644,0.290072651307792,0.534705200430524,0.28712251506618,0.452212162162162,0.339304054054054
2048,0.375855020089686,0.279576575285947,0.510173825228661,0.290090641393774,0.534737326903572,0.287132759236877,0.452212162162162,0.339304054054054
2049,0.375857124809164,0.279597002088754,0.510207143576504,0.290110324090328,0.534772942072591,0.287144545060795,0.452212162162162,0.339304054054054
2050,0.375824688982545,0.279619829252543,0.510256860141959,0.2901152115636,0.534797518770019,0.287163354557014,0.452212162162162,0.339304054054054
2051,0.375796915960008,0.279663478367076,0.510307010839456,0.290121789463331,0.534827373021877,0.287177579046031,0.452034228187919,0.339709395973154
2052,0.375754658616008,0.279706611743848,0.510339756027839,0.290150030221285,0.534869014631806,0.287195316188088,0.452034228187919,0.339709395973154
2053,0.375737571213227,0.279733322090172,0.510378755943478,0.290169170461003,0.534907963656708,0.287206442023964,0.452034228187919,0.339709395973154
2054,0.375718297237402,0.279784252413894,0.510412579231103,0.290196401807483,0.534933005175462,0.287233831069202,0.452034228187919,0.339709395973154
2055,0.375700808004392,0.279807853155188,0.510453037708662,0.290219096508327,0.534982798522278,0.287246743364085,0.452034228187919,0.339709395973154
2056,0.375681911935548,0.279836366984226,0.510495957161889,0.29023313192362,0.535018274455659,0.287264969828164,0.451888666666667,0.340111333333333
2057,0.375658698462202,0.279877110638335,0.510549633653347,0.29024069482185,0.535057012096755,0.287271794250257,0.451888666666667,0.340111333333333
2058,0.375637360125305,0.279892958359179,0.510588596527331,0.290257780121542,0.535094140312273,0.287287435609804,0.451888666666667,0.340111333333333
2059,0.375613343481984,0.279938057279801,0.510634540791327,0.290279377093484,0.535126634392185,0.287306002250072,0.451888666666667,0.340111333333333
2060,0.375595000764427,0.279963925804226,0.510664799401584,0.290296069994073,0.535170797660416,0.287319675398903,0.451888666666667,0.340111333333333
2061,0.375584523439603,0.279970873764942,0.51069685224936,0.290312383539927,0.535219666458123,0.287333189863964,0.451803311258278,0.340427814569536
2062,0.375571698186814,0.279989067527533,0.510726508165362,0.290328998251537,0.535248601198381,0.287354546878101,0.451803311258278,0.340427814569536
2063,0.375531455790747,0.280030222067245,0.510775208831287,0.290341805458766,0.535284114951196,0.287370381937115,0.451803311258278,0.340427814569536
2064,0.37549124131364,0.280058575322806,0.510800266048931,0.290367801955834,0.535323568317177,0.287387933078074,0.451803311258278,0.340427814569536
2065,0.375491091154042,0.280060488615118,0.510833230378119,0.290390962915756,0.53535638572334,0.287399401273736,0.451803311258278,0.340427814569536
2066,0.375470201638053,0.280090988674271,0.510875661441994,0.290403414059178,0.535390103401507,0.287407342984385,0.451701973684211,0.340776315789474
2067,0.375432151010893,0.280111088227815,0.510926948132691,0.290410377602473,0.535430644378771,0.287414827753411,0.451701973684211,0.340776315789474
2068,0.375436560693318,0.280130753004517,0.510955982395142,0.290432506995926,0.53547203464022,0.287421415656299,0.451701973684211,0.340776315789474
2069,0.375418941068004,0.280152662017811,0.510991571435264,0.290448347477077,0.535505511246174,0.287435818927108,0.451701973684211,0.340776315789474
2070,0.375406302138035,0.280173007803767,0.511008576148603,0.290469717579299,0.535541930113263,0.287455799238769,0.451701973684211,0.340776315789474
2071,0.37539129655718,0.280200330542019,0.511069268554294,0.290471873762044,0.535564839552396,0.287475724483642,0.451574509803921,0.341166013071896
2072,0.375388981237541,0.280211624892087,0.511103710155707,0.290494485217152,0.535603945702285,0.28749092261963,0.451574509803921,0.341166013071896
2073,0.375385287449134,0.28022871808403,0.511135291129043,0.290522211823966,0.535643956822959,0.287500272604351,0.451574509803921,0.341166013071896
2074,0.375354295897935,0.280275101762638,0.511175862104548,0.290538874755587,0.535675878613126,0.287530889435691,0.451574509803921,0.341166013071896
2075,0.375347637650637,0.280291066281006,0.511205431153848,0.290550184008741,0.535697275877397,0.287544023207188,0.451574509803921,0.341166013071896
2076,0.375320982682853,0.28033615973785,0.511234388439992,0.290565950694929,0.535726108244781,0.28755513366578,0.451464935064935,0.341535714285714
2077,0.375311245132261,0.280351503680331,0.511271525561541,0.290584555117316,0.535773076222196,0.287562007447295,0.451464935064935,0.341535714285714
2078,0.375285065978983,0.280382956150776,0.511301689621271,0.290598896913835,0.535803213896433,0.28758277875974,0.451464935064935,0.341535714285714
2079,0.375251089429281,0.280416057154831,0.511325710693285,0.290619007087162,0.535827248571773,0.287603881151743,0.451464935064935,0.341535714285714
2080,0.375235313616984,0.280441688863093,0.51135878875421,0.290642378614089,0.535857492790464,0.287615075435019,0.451464935064935,0.341535714285714
2081,0.375208136662067,0.280469385539186,0.511397658465931,0.290664996094237,0.535888106625145,0.28762761416396,0.451385806451613,0.341876129032258
2082,0.375182151354749,0.280477225707533,0.511430201870796,0.29067807428037,0.53592318122508,0.287637722947441,0.451385806451613,0.341876129032258
2083,0.375174531728816,0.280493453768742,0.511447137178973,0.290705643501772,0.53595558990423,0.287655921642988,0.451385806451613,0.341876129032258
2084,0.375143499022254,0.280528469296221,0.511486407718928,0.290711354408412,0.53601438330386,0.287654647606084,0.451385806451613,0.341876129032258
2085,0.375125371153321,0.280548458105939,0.511517130347941,0.290730799896046,0.536056287136204,0.287659418763754,0.451385806451613,0.341876129032258
2086,0.375122162544091,0.280558046570012,0.511554395006045,0.290745266600917,0.536088805315807,0.287673223601401,0.451270512820513,0.342219230769231
2087,0.375106063592628,0.28058057940982,0.511585765010961,0.290760600562835,0.536115259149816,0.287700593921823,0.451270512820513,0.342219230769231
2088,0.375114418956804,0.280607365389907,0.511638421867588,0.29077048164432,0.53615181796889,0.287705556828966,0.451270512820513,0.342219230769231
2089,0.37513431583592,0.280611893604474,0.511671566459751,0.29078759230507,0.536187480318068,0.287716534473553,0.451270512820513,0.342219230769231
2090,0.375118403908863,0.280625509985686,0.511719847721533,0.290793515523586,0.536218192048715,0.28773592509984,0.451270512820513,0.342219230769231
2091,0.375077010047842,0.280651218087642,0.511749073109157,0.290815800186914,0.536254056851289,0.287755279556353,0.451197452229299,0.342563057324841
2092,0.375081646236712,0.280662203827728,0.511794047557766,0.290832666244899,0.536283556675184,0.287771786848378,0.451197452229299,0.342563057324841
2093,0.375040481809514,0.280708083648825,0.511831516616041,0.290853673362255,0.536310224248432,0.287796652230593,0.451197452229299,0.342563057324841
2094,0.375034643210908,0.280727191671515,0.51185782615191,0.290872071964222,0.536341625994878,0.287813218662224,0.451197452229299,0.342563057324841
2095,0.375024337723293,0.280749564836704,0.511890379037396,0.290882664062854,0.536378124587312,0.287830566666981,0.451197452229299,0.342563057324841
2096,0.37501582330061,0.280770513546016,0.511914593155302,0.290909098631195,0.536418848877926,0.287847108172662,0.451151265822785,0.342878481012658
2097,0.374984329007061,0.280808723685021,0.511949705034736,0.290920184150098,0.536463397724398,0.287858658418038,0.451151265822785,0.342878481012658
2098,0.374958818218061,0.280845605959023,0.511983018556665,0.290943179542755,0.536501029156966,0.287877744671461,0.451151265822785,0.342878481012658
2099,0.374946380934934,0.280866679146325,0.512014649533246,0.290950196593197,0.536529191429055,0.287893055681885,0.451151265822785,0.342878481012658
2100,0.374922241442011,0.280899620190008,0.512034047473826,0.290971620615641,0.536554144846801,0.287899796665354,0.451151265822785,0.342878481012658
2101,0.374892853135534,0.280929121006884,0.512078906623548,0.290980191387757,0.536602589702218,0.287909069670012,0.451096855345912,0.343187421383648
2102,0.374849841354493,0.280966790784102,0.51210199642877,0.290997862435911,0.536641432493043,0.287926014823497,0.451096855345912,0.343187421383648
2103,0.374818194964953,0.281000646879787,0.512136477372994,0.291018840377538,0.536669196786958,0.287944097357875,0.451096855345912,0.343187421383648
2104,0.374809330082441,0.281019397023862,0.512176927888959,0.291031446225871,0.536705971027068,0.287953702275252,0.451096855345912,0.343187421383648
2105,0.374789117822997,0.281038446418955,0.512213396767263,0.291051250176082,0.536736317273366,0.287962763470961,0.451096855345912,0.343187421383648
2106,0.374786360773433,0.281067734890318,0.512236319946983,0.29107202702248,0.536784788527789,0.287968451986232,0.451015625,0.34351
2107,0.374770924606163,0.281087615702805,0.512264086467581,0.291088479327187,0.536818410864332,0.287989122778524,0.451015625,0.34351
2108,0.374779091987213,0.28109940449434,0.512308700383541,0.291102134794345,0.536843031757755,0.288008804018416,0.451015625,0.34351
2109,0.374757526742162,0.281131027383369,0.512345999886462,0.291115060707702,0.536882905758661,0.288013302180879,0.451015625,0.34351
2110,0.374740575493589,0.281160976505719,0.512388879750262,0.291117854293708,0.53692107816231,0.288031880812134,0.451015625,0.34351
2111,0.374727629673269,0.281189240551778,0.512434148066226,0.291123117822141,0.536947160152976,0.288047226123942,0.450912422360248,0.3438950310559
2112,0.374712051034034,0.281207215209458,0.512491928351516,0.291131643296619,0.536969446233502,0.288065188731683,0.450912422360248,0.3438950310559
2113,0.374686032355893,0.281245176669197,0.512525299808847,0.291143471629796,0.537008998046219,0.288082526214152,0.450912422360248,0.3438950310559
2114,0.374669685851951,0.28127258967254,0.51255253597739,0.291163687123402,0.537044495192804,0.288095679179495,0.450912422360248,0.3438950310559
2115,0.374649202054618,0.281300211992043,0.512583286458459,0.291185621225037,0.537069820260647,0.288111621040852,0.450912422360248,0.3438950310559
2116,0.374644147436754,0.281314893994461,0.512609784229563,0.291205917614035,0.537116727955133,0.288118992976482,0.45087962962963,0.344214814814815
2117,0.374605859488651,0.281338185654447,0.512648381617842,0.291227395751206,0.537155276465976,0.288125970322665,0.45087962962963,0.344214814814815
2118,0.374590114958305,0.281352171324927,0.512688002179127,0.291234386240718,0.537178914749996,0.288143126754347,0.45087962962963,0.344214814814815
2119,0.374582897788738,0.281367438090067,0.512713640459268,0.291257546679361,0.537209706975958,0.288159034025169,0.45087962962963,0.344214814814815
2120,0.374588062417904,0.281387556749678,0.512741694228391,0.29126535144444,0.537243779062423,0.288172722209142,0.45087962962963,0.344214814814815
2121,0.374576175455577,0.281403839330492,0.512773852050979,0.291285938916393,0.537271090433213,0.288186204561438,0.45080981595092,0.344544785276074
2122,0.374558208431862,0.281440492157203,0.512797380120163,0.29130594173967,0.537306485871402,0.288195980454668,0.45080981595092,0.344544785276074
2123,0.374541662247584,0.281467599360104,0.512828510866305,0.291315035162921,0.537337524088741,0.28820483318407,0.45080981595092,0.344544785276074
2124,0.374527351415976,0.281475015383558,0.512848002877405,0.291330607006968,0.537362286951684,0.28822173453529,0.45080981595092,0.344544785276074
2125,0.374507787619006,0.281491449992733,0.512891122144585,0.291341436269936,0.537384913458493,0.288237941662661,0.45080981595092,0.344544785276074
2126,0.374493849232485,0.281508065576005,0.512911302856934,0.291366504573881,0.537421339737505,0.288253382230273,0.450720731707317,0.344904878048781
2127,0.374484897882995,0.281530535439737,0.512948789057843,0.291385000419713,0.537448306569452,0.288265571376783,0.450720731707317,0.344904878048781
2128,0.374474518101436,0.281541662869185,0.513001919144601,0.291381849677964,0.537500649470842,0.288273511747458,0.450720731707317,0.344904878048781
2129,0.374472809075061,0.281567290471805,0.513039340957524,0.291388949325296,0.53753827643842,0.28828747497282,0.450720731707317,0.344904878048781
2130,0.374464444313691,0.281586439356144,0.513066347402475,0.291414085469549,0.537571840929488,0.288295942406569,0.450720731707317,0.344904878048781
2131,0.3744398209721,0.281618999609957,0.513090799427724,0.291439224700215,0.537598868981383,0.288304234864869,0.450631515151515,0.345255151515151
2132,0.374423982001477,0.281639524983077,0.51310812053939,0.291469115273686,0.537626448527435,0.288319825198114,0.450631515151515,0.345255151515151
2133,0.374407224289014,0.281656960978612,0.513141968575905,0.291487273219945,0.537652000688279,0.28833523762905,0.450631515151515,0.345255151515151
2134,0.374391967824041,0.281696035396073,0.513182659758359,0.291497902456616,0.53767784146851,0.288350134186706,0.450631515151515,0.345255151515151
2135,0.374368571268413,0.281712228434169,0.513210623371942,0.291507699060297,0.537705621287097,0.288360841157089,0.450631515151515,0.345255151515151
2136,0.374359959170068,0.281738760231688,0.513246429012975,0.291513089064743,0.537751798156265,0.288363988530164,0.450587951807229,0.345589759036145
2137,0.374340612211944,0.28176166462167,0.513291030260277,0.29151795485185,0.537787812589677,0.288372120707113,0.450587951807229,0.345589759036145
2138,0.374322379333547,0.281766411095851,0.513314383022861,0.291545916915647,0.537820894780689,0.288386107322604,0.450587951807229,0.345589759036145
2139,0.374305336875284,0.281787488816698,0.513360778037394,0.291556033532125,0.537851677012973,0.288405295626962,0.450587951807229,0.345589759036145
2140,0.374300400568943,0.281814092501224,0.513375960866283,0.29158327834143,0.537869761886677,0.288422643294236,0.450587951807229,0.345589759036145
2141,0.374277428437637,0.281833475391162,0.51340687107875,0.29160540241851,0.537904391801629,0.28843737714013,0.450537724550898,0.345923353293413
2142,0.374243530926243,0.281873673216723,0.513443631993834,0.291620460450247,0.537948809663632,0.288443046840952,0.450537724550898,0.345923353293413
2143,0.374220051368082,0.281895761248715,0.513466854461863,0.29163712178394,0.53798369341986,0.288454911994219,0.450537724550898,0.345923353293413
2144,0.374198783248336,0.281914757634404,0.513482507472689,0.291659244015098,0.538010603120578,0.288479127769161,0.450537724550898,0.345923353293413
2145,0.374177401420092,0.281935122984423,0.513508612459146,0.291672681387533,0.53802510438337,0.288498524967983,0.450537724550898,0.345923353293413
2146,0.374146687663312,0.281956984591463,0.513530763548191,0.291682454283486,0.538055885624137,0.28850989691013,0.450457142857143,0.346292857142857
2147,0.374127201247201,0.281979963817034,0.513569987161893,0.291689949761298,0.538070353622686,0.288531000031845,0.450457142857143,0.346292857142857
2148,0.374112360828,0.281993872513501,0.513604327479522,0.29169871181569,0.538104446493806,0.288541078189647,0.450457142857143,0.346292857142857
2149,0.37412441568356,0.282002930560718,0.51362609983968,0.291720959810877,0.538130387569184,0.28855636695062,0.450457142857143,0.346292857142857
2150,0.374106669170238,0.282014283125449,0.513680274325712,0.291722224273062,0.538155452313535,0.28857188366256,0.450457142857143,0.346292857142857
2151,0.374099600935136,0.282028989985127,0.513725250887264,0.291731531350725,0.538178968847218,0.288588504570956,0.450426035502959,0.346595857988166
2152,0.374063715228353,0.282070943719168,0.513759808350927,0.291747295423213,0.538210418822648,0.288599267279752,0.450426035502959,0.346595857988166
2153,0.374059829688179,0.282087407329708,0.513787107843277,0.29176192653737,0.538235974798114,0.288613985785885,0.450426035502959,0.346595857988166
2154,0.374043701582555,0.282103454594611,0.513813874157301,0.291779648759658,0.538272991340348,0.288618584680299,0.450426035502959,0.346595857988166
2155,0.374019779898671,0.282135204300407,0.513833119024593,0.291804994445789,0.538296144700674,0.288637506531356,0.450426035502959,0.346595857988166
2156,0.374001998157334,0.282155361687428,0.513863508432012,0.291821136761264,0.538334767217552,0.288646941672624,0.45036,0.346954705882353
2157,0.374007334904945,0.282169254869543,0.513897628501174,0.291840602887251,0.538361033077118,0.288668585211842,0.45036,0.346954705882353
2158,0.373979457239931,0.28219781252801,0.513934972717238,0.291837514451093,0.538384734368654,0.288692083526094,0.45036,0.346954705882353
2159,0.373974995711363,0.282217975895899,0.513961488625436,0.291854104943463,0.538409460477442,0.288712449134444,0.45036,0.346954705882353
2160,0.37395870804352,0.282239390269889,0.513997163203012,0.291860489035072,0.538449722711913,0.288719816486116,0.45036,0.346954705882353
2161,0.373946265653818,0.282260655513981,0.514028865882701,0.291882128688418,0.538479998649959,0.288733309658708,0.450309356725146,0.34729649122807
2162,0.373929917564107,0.282288035173531,0.514046976886818,0.291903890952428,0.538510625784465,0.288751357435288,0.450309356725146,0.34729649122807
2163,0.373907584325511,0.282302832681584,0.514076422735673,0.291921104647246,0.53853380279247,0.288759141141656,0.450309356725146,0.34729649122807
2164,0.373875966340739,0.282332833299625,0.514098917275127,0.291938790819759,0.538555683939008,0.28877900125741,0.450309356725146,0.34729649122807
2165,0.373866414706533,0.282353083406023,0.514129777916109,0.291957407960821,0.538582447233568,0.288788655385339,0.450309356725146,0.34729649122807
2166,0.373851379150955,0.282374623456426,0.514161634510173,0.291954524560718,0.538616086740539,0.288799134613444,0.450209302325581,0.347667441860465
2167,0.373839592791691,0.282385868758124,0.514198189793553,0.291961799393079,0.538649494657975,0.288805964507931,0.450209302325581,0.347667441860465
2168,0.373835125778478,0.282421063128107,0.514227628577982,0.291975524535165,0.538682245338679,0.288811633180302,0.450209302325581,0.347667441860465
2169,0.373822174733667,0.28243692069155,0.5142471562979,0.291994792151181,0.538715974221483,0.288826913602116,0.450209302325581,0.347667441860465
2170,0.373801263978179,0.282480061085232,0.514283169455315,0.292005388343626,0.538738687602037,0.288844066864188,0.450209302325581,0.347667441860465
2171,0.373789613725428,0.282499717211102,0.514317025266999,0.292026019004707,0.538761855643698,0.288851477431813,0.450142196531792,0.348012138728324
2172,0.373770544822343,0.282523030123298,0.51435870535952,0.292033432391028,0.538776409577826,0.288867047192943,0.450142196531792,0.348012138728324
2173,0.373762521587436,0.282552709293857,0.514388310867232,0.292047434900786,0.538797809740491,0.288879711020329,0.450142196531792,0.348012138728324
2174,0.373735718471657,0.282579790063179,0.514422303916905,0.292055189792813,0.538828682355675,0.288888492602571,0.450142196531792,0.348012138728324
2175,0.373712114758722,0.282592364678236,0.514447878391304,0.292063062135495,0.538862917323413,0.288902576409736,0.450142196531792,0.348012138728324
2176,0.373711422969403,0.282622492196444,0.514463338390191,0.292085943113363,0.538883143241279,0.288919507371576,0.450079885057471,0.348365517241379
2177,0.373699725148764,0.282656336829701,0.514504832350668,0.29208642737871,0.538909698351041,0.288935163801986,0.450079885057471,0.348365517241379
2178,0.37367221368003,0.28269026775187,0.514542416218229,0.292093465487343,0.538936432581056,0.288946601400549,0.450079885057471,0.348365517241379
2179,0.373667230261136,0.282707452021035,0.514575580388057,0.292099498875621,0.538966821169923,0.288960997480116,0.450079885057471,0.348365517241379
2180,0.373651536980969,0.282737968209398,0.514594702449163,0.292121245152474,0.538993848165496,0.288974966284225,0.450079885057471,0.348365517241379
2181,0.373640558904767,0.282764549671181,0.51462454555293,0.292128236353206,0.539035375998677,0.288985412650467,0.450031428571429,0.348696571428572
2182,0.37360780354765,0.282785049661273,0.514651838480151,0.292139273612736,0.539060955788254,0.289006559920607,0.450031428571429,0.348696571428572
2183,0.373590642373969,0.282800792295281,0.514699486133106,0.292145085400635,0.539081372640063,0.28901588604873,0.450031428571429,0.348696571428572
2184,0.373582878872795,0.282815218524082,0.514729182275662,0.292157803280652,0.539101449916554,0.289035108107616,0.450031428571429,0.348696571428572
2185,0.37356519614429,0.282836573034416,0.514755340252711,0.292167382178169,0.539126193968809,0.289048670505472,0.450031428571429,0.348696571428572
2186,0.373564296565127,0.282854151663413,0.514782464741637,0.292166311784169,0.539153823649509,0.289063357938403,0.450016477272728,0.348999431818182
2187,0.373531982804771,0.28287948081291,0.514809105359124,0.292182537220675,0.539191478549107,0.289068322310728,0.450016477272728,0.348999431818182
2188,0.373513597076874,0.282913689319785,0.51483087099624,0.292202164690612,0.539223474044922,0.289073879497427,0.450016477272728,0.348999431818182
2189,0.373483975949976,0.282937680788827,0.514861283681173,0.29220844340993,0.539255354864029,0.28908803808604,0.450016477272728,0.348999431818182
2190,0.373475076325589,0.282954549181989,0.514883620846182,0.292234632015079,0.539276846028164,0.289099150094514,0.450016477272728,0.348999431818182
2191,0.373449554638995,0.282979278426942,0.514915891085076,0.292248021392704,0.539298567538837,0.289114834374606,0.449948587570622,0.349332203389831
2192,0.373439434302154,0.283005580790059,0.514942491784275,0.292259920425341,0.539321929388121,0.289125718144212,0.449948587570622,0.349332203389831
2193,0.373428643012275,0.283026892930618,0.514970344298673,0.292269110369815,0.539360848380747,0.289129268856006,0.449948587570622,0.349332203389831
2194,0.373409297427251,0.283043169842701,0.514990087896189,0.292291599266079,0.539394523493933,0.289136534864746,0.449948587570622,0.349332203389831
2195,0.373390798318709,0.283066097622626,0.51502757738432,0.29229865067343,0.539429256446512,0.289144899431744,0.449948587570622,0.349332203389831
2196,0.373383273445843,0.283086749985546,0.515053339535304,0.292311243543671,0.539454607474971,0.289154005747541,0.449918539325843,0.349643258426966
2197,0.373374772990623,0.283115387798719,0.515081418933829,0.292330987834798,0.539476742617999,0.289167371634514,0.449918539325843,0.349643258426966
2198,0.373361763550649,0.283126286745669,0.515102748459056,0.292348560242554,0.539508545917328,0.289171353143832,0.449918539325843,0.349643258426966
2199,0.37333414930214,0.283161643611293,0.515123652296352,0.2923679421129,0.53954118146558,0.289182296378207,0.449918539325843,0.349643258426966
2200,0.373299568442452,0.283188715658358,0.515149945175051,0.292376881971128,0.539567702613766,0.289192418965327,0.449918539325843,0.349643258426966
2201,0.373272884031302,0.283222314164523,0.51517568814151,0.292390089581997,0.53958981924061,0.289208560778631,0.449851955307263,0.349981005586592
2202,0.373260401758761,0.283243689118971,0.515205285648022,0.29241021227679,0.539621846705752,0.28922178244262,0.449851955307263,0.349981005586592
2203,0.373246260356978,0.283273280924822,0.515230885803324,0.292425153936168,0.539653471278977,0.289235458204062,0.449851955307263,0.349981005586592
2204,0.373213426396238,0.283299941214321,0.515254752548205,0.292440532081819,0.539681556690024,0.289242059817961,0.449851955307263,0.349981005586592
2205,0.373201886238397,0.283323048954397,0.515284092659363,0.292461642840411,0.539702585226813,0.28925475147637,0.449851955307263,0.349981005586592
2206,0.373178414324142,0.283342088097686,0.515308804126597,0.292474695731087,0.539734568579028,0.289265308583461,0.449780555555556,0.350332222222222
2207,0.373163788504357,0.283366562374805,0.515339836996819,0.29248792211571,0.539763921172987,0.289271054790993,0.449780555555556,0.350332222222222
2208,0.373141739218754,0.283386710405045,0.51537742705817,0.292498350614758,0.539798360575887,0.289276621230296,0.449780555555556,0.350332222222222
2209,0.373120239408697,0.283416029649236,0.515394525507113,0.29252754543675,0.539828648874328,0.289281986034496,0.449780555555556,0.350332222222222
2210,0.373106425079871,0.283433587852333,0.515417570755212,0.292543778676094,0.539850118942787,0.289294591794854,0.449780555555556,0.350332222222222
2211,0.373095403642984,0.283452981694658,0.515442718742174,0.292555395902087,0.539871431126399,0.289308699341671,0.449758011049724,0.350654143646409
2212,0.373064347439795,0.2834955235649,0.515465246683271,0.292572134177645,0.539894285641005,0.289331684579644,0.449758011049724,0.350654143646409
2213,0.373059698220455,0.283522226564361,0.515491485510353,0.292591210368188,0.53991702661673,0.289347923925561,0.449758011049724,0.350654143646409
2214,0.373031967400692,0.283559013913282,0.515521286790826,0.292603904161022,0.539949829454576,0.289351005019708,0.449758011049724,0.350654143646409
2215,0.373012521219343,0.283586178843623,0.515554950803064,0.292608854454759,0.539971379505084,0.289371440906194,0.449758011049724,0.350654143646409
2216,0.372989134074703,0.283611455033308,0.515585346325042,0.292627586103153,0.540005530840964,0.289379628825373,0.449706593406593,0.350981318681319
2217,0.372954325182269,0.283659380878429,0.515611299866919,0.292648787209128,0.540030902078925,0.289392976593105,0.449706593406593,0.350981318681319
2218,0.372926472139603,0.28368448132883,0.515650502899959,0.292643340760005,0.540050401681911,0.28940162970301,0.449706593406593,0.350981318681319
2219,0.372903901242619,0.283703200830278,0.5156828611502,0.292646818011103,0.540071036503954,0.289423470529824,0.449706593406593,0.350981318681319
2220,0.372875221953357,0.283722616639522,0.515710846113043,0.292660600410997,0.540102187568633,0.289434085070437,0.449706593406593,0.350981318681319
2221,0.372855477925003,0.283745565348779,0.515731533377166,0.292679139024417,0.540142218516372,0.289438483930896,0.449707103825137,0.351256284153006
2222,0.372826406996909,0.283771865213386,0.515776592378522,0.292680221172634,0.540159735836054,0.289448129430259,0.449707103825137,0.351256284153006
2223,0.372813388721518,0.28378602819792,0.51579858884317,0.292693477868057,0.540189663854893,0.289454549426351,0.449707103825137,0.351256284153006
2224,0.372800694444563,0.283802901324533,0.515823443161396,0.292707298263864,0.540202640573749,0.289477485072439,0.449707103825137,0.351256284153006
2225,0.372788466887805,0.283831482029151,0.515845525649056,0.29272514898634,0.540222608269481,0.289493948372081,0.449707103825137,0.351256284153006
2226,0.37277140178385,0.283841210799616,0.515869313961026,0.292745391564824,0.540256465963121,0.289514363743866,0.449666304347826,0.351575
2227,0.372759275694857,0.283866513246649,0.515897090994548,0.292753687216622,0.540282374292402,0.289528123009815,0.449666304347826,0.351575
2228,0.372727972686065,0.283903706171844,0.515930321832763,0.292762280101868,0.540316290240458,0.289539216906589,0.449666304347826,0.351575
2229,0.37270910785196,0.283926415225561,0.515963590385809,0.292766652994157,0.540336548123108,0.289556558368029,0.449666304347826,0.351575
2230,0.372688840843902,0.283948053677566,0.515999063170972,0.292765634498387,0.540351413734506,0.289578236338237,0.449666304347826,0.351575
2231,0.372658846623355,0.283982675793476,0.516026810169028,0.292773801987586,0.540374381325968,0.289591371243622,0.449595675675676,0.351921081081081
2232,0.372641536051759,0.284004648183807,0.516055077875719,0.292787013168951,0.540404697159774,0.289607975856927,0.449595675675676,0.351921081081081
2233,0.372626748081976,0.284036809017986,0.516082364417234,0.29280482895355,0.54044339094501,0.289602708234554,0.449595675675676,0.351921081081081
2234,0.372611926747406,0.284058227834469,0.516109787819514,0.292822292492445,0.540469412877322,0.289612270217115,0.449595675675676,0.351921081081081
2235,0.372581955055525,0.284089270361903,0.516126771169254,0.292850372073855,0.540481918477543,0.28963381955732,0.449595675675676,0.351921081081081
2236,0.372553733646492,0.284106218477663,0.516157224766682,0.292857201925038,0.540502439285346,0.289646013469183,0.44960376344086,0.352208064516129
2237,0.372527942112944,0.284139978532303,0.516165274271586,0.292882129773601,0.540529940115355,0.289653884179288,0.44960376344086,0.352208064516129
2238,0.372501129990579,0.284170643474966,0.51619514682114,0.292889498087695,0.540554559836156,0.289674704102559,0.44960376344086,0.352208064516129
2239,0.372482752011913,0.284195671857168,0.516212928217918,0.292908426354247,0.540580209613578,0.289691872190227,0.44960376344086,0.352208064516129
2240,0.372453151209605,0.284220830591689,0.516242753661388,0.292924555607909,0.540604733509611,0.289705594443967,0.44960376344086,0.352208064516129
2241,0.372445931005105,0.284230457007293,0.516261159220204,0.292954409444828,0.540638570860673,0.289715957136257,0.449618181818181,0.352504278074866
2242,0.372410762505179,0.284258839829583,0.516272460617832,0.292981077488513,0.540669519060203,0.289721511495817,0.449618181818181,0.352504278074866
2243,0.372382955124249,0.28428160608993,0.516299217203646,0.293000303650324,0.54068957463228,0.289732822274932,0.449618181818181,0.352504278074866
2244,0.372371494440471,0.284298207671747,0.516324480260765,0.29301752221851,0.540709579695102,0.289746974997646,0.449618181818181,0.352504278074866
2245,0.37235706940728,0.28433182874854,0.516352833270897,0.293030567565408,0.540736387048888,0.289759897392069,0.449618181818181,0.352504278074866
2246,0.372329845930706,0.284365530637872,0.516375831457493,0.293047100737686,0.540752323995547,0.289778447413388,0.449627127659574,0.352793617021276
2247,0.372313390851839,0.284377158051644,0.51639797683758,0.293058074123641,0.540782332227585,0.289783863071925,0.449627127659574,0.352793617021276
2248,0.372297458946137,0.284410127763765,0.516431599237731,0.293065018988363,0.540802284599392,0.289802962750374,0.449627127659574,0.352793617021276
2249,0.372281440389045,0.2844382434128,0.516456397554177,0.2930814828561,0.540826491220979,0.289815771639664,0.449627127659574,0.352793617021276
2250,0.372257316089072,0.284471943377695,0.516491467863264,0.293084629182112,0.540853043535197,0.289835098735383,0.449627127659574,0.352793617021276
2251,0.372239426842209,0.284489094436894,0.516514557624661,0.29308750192959,0.540886567734341,0.289847131405177,0.449576190476191,0.353121164021164
2252,0.372216874870205,0.284507046652122,0.516543216306183,0.293104227096831,0.540914070566122,0.289855984508155,0.449576190476191,0.353121164021164
2253,0.372170016976137,0.284548996925027,0.516565760688721,0.2931183765364,0.540933772610828,0.289873774608181,0.449576190476191,0.353121164021164
2254,0.372153828519627,0.284574073420545,0.516593756639369,0.293136623864367,0.540959666797683,0.289882618314063,0.449576190476191,0.353121164021164
2255,0.372112743812347,0.284604962247899,0.516612851787821,0.293156227328035,0.540975056006951,0.289898882045883,0.449576190476191,0.353121164021164
2256,0.372097182852159,0.28462044861417,0.516628106860319,0.293179153860393,0.540999275141338,0.289901767308591,0.449609473684211,0.353385789473684
2257,0.372083679591459,0.284637596835284,0.516660291706337,0.293181650676851,0.541022521381447,0.289912461965563,0.449609473684211,0.353385789473684
2258,0.372065877167518,0.284666227094489,0.516679638846055,0.29319428887156,0.541045437792593,0.289924906505693,0.449609473684211,0.353385789473684
2259,0.372038247933391,0.284695626207975,0.516707630973385,0.293214147313421,0.541076555067484,0.289927642629524,0.449609473684211,0.353385789473684
2260,0.372024619821199,0.284715335794077,0.516732004462277,0.293225259317064,0.541110709016138,0.289929991373369,0.449609473684211,0.353385789473684
2261,0.372008509412773,0.284724338906026,0.51674979240376,0.293249412659722,0.541124474131677,0.289956200160889,0.449578010471204,0.353728795811518
2262,0.371986236613816,0.2847468000536,0.516783278954313,0.29325779831484,0.541150171075372,0.289967260014117,0.449578010471204,0.353728795811518
2263,0.371969130487229,0.284768004967086,0.516813852744152,0.293261678026925,0.541177640932706,0.289979807866183,0.449578010471204,0.353728795811518
2264,0.371944059465394,0.284790524043844,0.516837902910206,0.293274129591846,0.541201347682571,0.289988858870609,0.449578010471204,0.353728795811518
2265,0.371914526870027,0.284809036136895,0.516880380597105,0.293276292931833,0.54122267820708,0.290004271137808,0.449578010471204,0.353728795811518
2266,0.371908577138957,0.284835083847888,0.516906548390167,0.293296188698674,0.541249785954323,0.290004877058484,0.449522395833333,0.354067708333333
2267,0.371871508579378,0.284875289427407,0.51694020764817,0.293304908962207,0.541274636457184,0.290010296461986,0.449522395833333,0.354067708333333
2268,0.371840080388938,0.284895804107031,0.516963216087411,0.293322861106346,0.54129012289463,0.290031167285247,0.449522395833333,0.354067708333333
2269,0.371824214957086,0.284909068019052,0.516994092738079,0.293337918514106,0.541324961935731,0.290037767708238,0.449522395833333,0.354067708333333
2270,0.371820046603862,0.284931358287003,0.517020477139127,0.293348818518908,0.541349575814616,0.290055600174033,0.449522395833333,0.354067708333333
2271,0.37180108629707,0.284959617545658,0.517042054077017,0.293369136252464,0.541375918533593,0.290063106578053,0.44949585492228,0.354369430051814
2272,0.371776435109879,0.284994488057069,0.517057695581099,0.293381189151111,0.541396260351898,0.290076422205685,0.44949585492228,0.354369430051814
2273,0.371754439526059,0.285018403892939,0.517087929394801,0.293399814367772,0.541410877826058,0.290092647096296,0.44949585492228,0.354369430051814
2274,0.371730081268871,0.285035923486123,0.517110473493782,0.293418225091823,0.541433874149489,0.290102390423794,0.44949585492228,0.354369430051814
2275,0.371712455878264,0.285060541028441,0.517139866378008,0.293429815564493,0.541453483597929,0.290119390594608,0.44949585492228,0.354369430051814
2276,0.371693897819949,0.285087547341126,0.517156786816845,0.293447032571166,0.541483005292114,0.290129355887227,0.449479896907217,0.354676288659794
2277,0.371661587067886,0.285122405759017,0.517190631096181,0.293454496753201,0.541510750374187,0.290143671194922,0.449479896907217,0.354676288659794
2278,0.371636636685904,0.285139833321792,0.517210327628443,0.293468592980051,0.541529434220931,0.290161000553113,0.449479896907217,0.354676288659794
2279,0.371610676423451,0.285171674695634,0.517241759064901,0.293471983097293,0.541557048612668,0.290170685830169,0.449479896907217,0.354676288659794
2280,0.371574483532571,0.285203879772247,0.517261204624327,0.293491026950118,0.541574856781005,0.290181035510164,0.449479896907217,0.354676288659794
2281,0.371559002739915,0.28522821256143,0.51728861201636,0.293508970459991,0.541604681194357,0.29018953793031,0.449485128205128,0.354965641025641
2282,0.37154532347927,0.285249895031099,0.517308400520551,0.293521466549498,0.5416238833345,0.290198502104038,0.449485128205128,0.354965641025641
2283,0.371515004681264,0.28527875634272,0.517342328113359,0.293521539935062,0.541639283963941,0.290209339262032,0.449485128205128,0.354965641025641
2284,0.371488763971284,0.285307969832158,0.517377876428238,0.293527780209122,0.541661380424495,0.290216003903996,0.449485128205128,0.354965641025641
2285,0.37146927297716,0.285325083658052,0.517413286196651,0.293536463370723,0.541677128808583,0.29024044472159,0.449485128205128,0.354965641025641
2286,0.371438981581473,0.285345533258655,0.517424460666516,0.293555649332655,0.541699702353384,0.290251840273286,0.449463775510204,0.355276020408163
2287,0.371430735461601,0.285370395835387,0.517445815683034,0.293573882927541,0.541723962084128,0.290268095737798,0.449463775510204,0.355276020408163
2288,0.371411680219172,0.285406493430174,0.517469146772124,0.293592663861132,0.541750669968989,0.290281563288429,0.449463775510204,0.355276020408163
2289,0.371405865485885,0.285424834877106,0.517487050419126,0.293613238435531,0.541783103018723,0.290289359908995,0.449463775510204,0.355276020408163
2290,0.371388524716373,0.285448685713354,0.517523048764905,0.293617518654341,0.541807226643927,0.290301424790649,0.449463775510204,0.355276020408163
2291,0.371379428682589,0.28547135793347,0.517549383121697,0.293627299060204,0.54183424751062,0.290310966173095,0.449439593908629,0.355584771573604
2292,0.37136451934509,0.285495525822925,0.517566986145843,0.2936469871394,0.541860088178226,0.290321172897467,0.449439593908629,0.355584771573604
2293,0.371330056792382,0.285524251431218,0.517589124796569,0.293656013748609,0.541884154245156,0.290332999045564,0.449439593908629,0.355584771573604
2294,0.371295978014775,0.28554747261575,0.517610223435861,0.293665296177729,0.541910859268747,0.29034483361707,0.449439593908629,0.355584771573604
2295,0.371271614128295,0.285569400110452,0.517634084702493,0.293683968831046,0.541930506882721,0.290362450889466,0.449439593908629,0.355584771573604
2296,0.371243405450472,0.285590008786939,0.517660409110529,0.293701165065605,0.54196173862492,0.29037335504003,0.449448484848485,0.355878787878788
2297,0.371227065443724,0.285617827489554,0.517675277317172,0.293719064398638,0.541979490095691,0.290392978671758,0.449448484848485,0.355878787878788
2298,0.371209073574577,0.285647347327513,0.517686667415441,0.29374773303583,0.542000302783759,0.290406815761145,0.449448484848485,0.355878787878788
2299,0.371202938543657,0.285660761306811,0.517714619606937,0.293760024496698,0.5420193867905,0.290420898789578,0.449448484848485,0.355878787878788
2300,0.371180391186559,0.285682732883989,0.517740639678463,0.293776860396123,0.542030818937996,0.29043779205777,0.449448484848485,0.355878787878788
2301,0.37116384210639,0.285698437383925,0.51776784350391,0.293782713742844,0.542044337834181,0.29045044392934,0.449410552763819,0.356211055276382
2302,0.371134393959428,0.285730517282079,0.517795438564649,0.293792697193763,0.542070928035453,0.29045698130542,0.449410552763819,0.356211055276382
2303,0.371124383960246,0.285756998679696,0.517805096839629,0.293814166054943,0.542101604772495,0.290460503511562,0.449410552763819,0.356211055276382
2304,0.371101966888366,0.285770027460108,0.517825834309358,0.2938333823717,0.5421177022871,0.290483960114835,0.449410552763819,0.356211055276382
2305,0.371083882306293,0.285806936829384,0.517847103336536,0.293847202877066,0.542139457481572,0.290492166380176,0.449410552763819,0.356211055276382
2306,0.371052511277048,0.285836582146428,0.517871307699534,0.293859882624718,0.542160490754534,0.290499552830646,0.449459,0.356471
2307,0.371033888918181,0.285870787918564,0.51789807026659,0.293876384939692,0.542181396388075,0.290504868422548,0.449459,0.356471
2308,0.371014875628801,0.285895589858754,0.517922610677708,0.293877421831997,0.542197075703341,0.290524358543167,0.449459,0.356471
2309,0.371014173310949,0.285915149870754,0.517943862592637,0.293899637925989,0.542215610987902,0.290536224846734,0.449459,0.356471
2310,0.370993222721949,0.285947121846984,0.517972251669825,0.293907759059667,0.542230589986213,0.290545976712206,0.449459,0.356471
2311,0.370969466116399,0.28596354953877,0.517996957466012,0.293918105989244,0.542264438670807,0.290556028364782,0.449489552238806,0.356744278606965
2312,0.370967739847971,0.285971737304077,0.518013124525605,0.293939270573641,0.542279832738807,0.290571210191868,0.449489552238806,0.356744278606965
2313,0.370934865707897,0.285997099001037,0.518033430544063,0.293948890885371,0.542299566489734,0.290591273062806,0.449489552238806,0.356744278606965
2314,0.370905140123231,0.286026319152817,0.518072845168698,0.293953452757661,0.54231328227299,0.290604232335993,0.449489552238806,0.356744278606965
2315,0.370894410653156,0.286045185667971,0.518106709964288,0.293955515819216,0.542336637804647,0.290619397467729,0.449489552238806,0.356744278606965
2316,0.370860221215006,0.286069729469803,0.518134105748172,0.2939591175346,0.542349692726568,0.290629950012392,0.449487128712871,0.357053465346534
2317,0.370831091598468,0.286102438423955,0.518161216297122,0.293969754381612,0.54236813714121,0.290647520541011,0.449487128712871,0.357053465346534
2318,0.370812915958868,0.286135615330019,0.518192614672423,0.293983655898133,0.542392843302131,0.290656454062314,0.449487128712871,0.357053465346534
2319,0.370793991271257,0.286165236512837,0.518214224854964,0.293997168691394,0.542415021456134,0.290660801930382,0.449487128712871,0.357053465346534
2320,0.370777164142109,0.286183479598527,0.518236389901246,0.294012397828039,0.542433840438441,0.290677359701491,0.449487128712871,0.357053465346534
2321,0.370762849323856,0.286196356769342,0.518253531974141,0.294039123330117,0.542452753328521,0.290691306467347,0.449498522167488,0.357358620689655
2322,0.370744712815255,0.286226572948765,0.518266487196797,0.294063794570403,0.542476817978082,0.290702871741473,0.449498522167488,0.357358620689655
2323,0.370725617768559,0.286250794651996,0.518293582975359,0.294078373611485,0.542502208604158,0.290716248867605,0.449498522167488,0.357358620689655
2324,0.370703920533017,0.286287141931792,0.518314495489913,0.294093548274562,0.542518333580624,0.290731054896411,0.449498522167488,0.357358620689655
2325,0.370693948910622,0.286316216107639,0.518330852112635,0.294106707802426,0.54253347902383,0.290748011887708,0.449498522167488,0.357358620689655
2326,0.370671314231985,0.286340172196601,0.518363483959956,0.294111115022342,0.542557507308966,0.290753114906644,0.449478921568627,0.357675980392157
2327,0.37064436013311,0.28637675301824,0.518385719104389,0.294128240161568,0.542581158268262,0.290768303966343,0.449478921568627,0.357675980392157
2328,0.370614142118933,0.286397570912173,0.518413242176533,0.294134671550279,0.542611866095906,0.29077164628837,0.449478921568627,0.357675980392157
2329,0.370602805590511,0.286419454979873,0.51843133955924,0.294154772526444,0.542632542051751,0.290782892727315,0.449478921568627,0.357675980392157
2330,0.370592758850059,0.286437721349134,0.518461940916632,0.294165613689694,0.54265014119396,0.29079762285384,0.449478921568627,0.357675980392157
2331,0.37058454804646,0.286456199962758,0.518483675881992,0.294180573970395,0.542666870101977,0.290809943041726,0.449498536585366,0.357951707317073
2332,0.370566858502687,0.286477235108623,0.518507093412014,0.294187905581197,0.542683309373429,0.290823120561834,0.449498536585366,0.357951707317073
2333,0.37053976210712,0.286498099529702,0.518549452536867,0.294190359798006,0.542712136825278,0.290825116590533,0.449498536585366,0.357951707317073
2334,0.370517964061882,0.286521552806906,0.518563250165959,0.294216093455155,0.542737024459691,0.290835835562429,0.449498536585366,0.357951707317073
2335,0.370493600520503,0.286540602114997,0.518596171989083,0.294224257842048,0.54275676699548,0.290844989232364,0.449498536585366,0.357951707317073
2336,0.370466230541684,0.286571889644432,0.518619437826667,0.294238890215515,0.542770521473702,0.290860292538165,0.449534951456311,0.358234466019418
2337,0.370444013441858,0.286600478451661,0.518643733650001,0.294247599879082,0.542796508904937,0.290866191024278,0.449534951456311,0.358234466019418
2338,0.370439866094699,0.2866185609081,0.518653203806857,0.29427391056074,0.542816840474796,0.290877441890592,0.449534951456311,0.358234466019418
2339,0.370426799085358,0.286640384969205,0.518680893982547,0.294276812947161,0.542827312239095,0.290891159687269,0.449534951456311,0.358234466019418
2340,0.370405168594571,0.28666501904055,0.518707023428453,0.294277760716845,0.542851376717099,0.290901039693552,0.449534951456311,0.358234466019418
2341,0.370381412571355,0.286682659155553,0.518747689999873,0.294281017331784,0.542868908342501,0.290918298295719,0.449583574879227,0.358496618357488
2342,0.370363755036834,0.2867063405759,0.518774398359313,0.2942902642628,0.542895040363563,0.290929125124907,0.449583574879227,0.358496618357488
2343,0.370343410196961,0.286729630199916,0.518797872546585,0.294306640199802,0.542917049949546,0.290940462054912,0.449583574879227,0.358496618357488
2344,0.370330776852334,0.286753166734721,0.518825044433792,0.294314302072349,0.542944414285938,0.290948537574205,0.449583574879227,0.358496618357488
2345,0.370303977263132,0.286801896388159,0.518841866054229,0.294323222539639,0.54296223047922,0.290965387371243,0.449583574879227,0.358496618357488
2346,0.370278467563443,0.286832466682688,0.518864623254522,0.294337240991201,0.542980710458219,0.290977647168617,0.449555769230769,0.358820192307692
2347,0.370255043252996,0.28685818239614,0.518876186568062,0.294355351376129,0.54300401862463,0.290987530775878,0.449555769230769,0.358820192307692
2348,0.370218183418817,0.286890053418989,0.5188925563383,0.294371367304712,0.543025645689092,0.291000741597074,0.449555769230769,0.358820192307692
2349,0.370193815843074,0.286923572860704,0.518917468752131,0.294380641174332,0.543054323011665,0.291005638773443,0.449555769230769,0.358820192307692
2350,0.370176209139693,0.2869461158184,0.518952966404523,0.294384792775696,0.543076866023502,0.291009883296461,0.449555769230769,0.358820192307692
2351,0.370150012438447,0.286971535968819,0.518977653093394,0.294394194673609,0.543089230530888,0.291027935461521,0.449563157894737,0.359123444976077
2352,0.370135287280761,0.287000614559835,0.51900053450381,0.294404981402603,0.543108739895453,0.291033512862067,0.449563157894737,0.359123444976077
2353,0.370115990795373,0.28701534133783,0.519032229314011,0.294406131819943,0.543125982664505,0.291044030353843,0.449563157894737,0.359123444976077
2354,0.370100765092498,0.287034265547532,0.519047969596488,0.294421422128021,0.54314865914314,0.291052655030458,0.449563157894737,0.359123444976077
2355,0.37008771154601,0.287062380214253,0.519067274153616,0.294441399089008,0.543166511624328,0.29106272310528,0.449563157894737,0.359123444976077
2356,0.370057578901734,0.287095566339437,0.519083058523747,0.294460086761673,0.543183488318412,0.291079836960082,0.449550476190476,0.359422380952381
2357,0.37004185212696,0.287109587251135,0.519111729082533,0.294463893889723,0.543205171595672,0.291088472348926,0.449550476190476,0.359422380952381
2358,0.370025298739613,0.287129056843093,0.519123383227523,0.294480854432118,0.543229145893936,0.291094786529499,0.449550476190476,0.359422380952381
2359,0.370020195966229,0.287141503827293,0.519155993918162,0.294483078929763,0.543252786697522,0.291105841440225,0.449550476190476,0.359422380952381
2360,0.370002945317739,0.28717192296256,0.519165396093163,0.294503149992735,0.543266195756034,0.291115998275068,0.449550476190476,0.359422380952381
2361,0.369991742106966,0.287187925097594,0.519184385092164,0.294511699617364,0.543277930084502,0.291132358547956,0.449529383886256,0.359745971563981
2362,0.369975287420046,0.287212108332433,0.519207027091798,0.294527033746549,0.543295417871812,0.291151006925533,0.449529383886256,0.359745971563981
2363,0.369964198555137,0.287234935435463,0.519234695728341,0.294531159785246,0.543319366228828,0.291154071204649,0.449529383886256,0.359745971563981
2364,0.369939195308078,0.287270577651733,0.519256979171136,0.294541407807768,0.543335563754734,0.291163122566932,0.449529383886256,0.359745971563981
2365,0.369914354120438,0.287297620269313,0.519283995059697,0.294545254722995,0.543358929606741,0.291174865699195,0.449529383886256,0.359745971563981
2366,0.369887609560676,0.287331455738312,0.519305117208116,0.29455783659439,0.543375838639574,0.291189186479898,0.449569811320755,0.360016509433962
2367,0.369859290506438,0.28736033743123,0.519323256758744,0.294572900075374,0.54338821814822,0.291195857642559,0.449569811320755,0.360016509433962
2368,0.369838368503442,0.287378787933694,0.519343817299053,0.29458253527644,0.543412453954927,0.291202836019155,0.449569811320755,0.360016509433962
2369,0.369808172414959,0.287412217284284,0.519370186293162,0.294596297885277,0.543432437344349,0.29121483020038,0.449569811320755,0.360016509433962
2370,0.369783656769137,0.287439936446484,0.519403177134681,0.294601794065775,0.543454772366652,0.291222293908566,0.449569811320755,0.360016509433962
2371,0.369765076408278,0.287469326555751,0.519432076641161,0.294604054450902,0.54347465364911,0.291231413640675,0.449553521126761,0.360329107981221
2372,0.369739974749169,0.287503801683809,0.51945728019407,0.294621345932758,0.543486439937157,0.291250637044882,0.449553521126761,0.360329107981221
2373,0.369723290032467,0.287520613192384,0.519480244468465,0.294634051861441,0.543501997889903,0.291271212670029,0.449553521126761,0.360329107981221
2374,0.3697098477186,0.287540813688329,0.519500678258088,0.294643355169178,0.543523316421432,0.291270580891755,0.449553521126761,0.360329107981221
2375,0.369702136968374,0.287567794281638,0.519523597132627,0.294652016778302,0.543546976412988,0.291283473601482,0.449553521126761,0.360329107981221
2376,0.369687160242167,0.287587507293603,0.519537674566808,0.294675430144846,0.543567585334079,0.291296550635975,0.449577570093458,0.360596261682243
2377,0.369672641192696,0.287613487614911,0.519553835736503,0.294687552295437,0.543584234106978,0.29130614226043,0.449577570093458,0.360596261682243
2378,0.369649899749069,0.287641141609767,0.519574081801746,0.294691581937658,0.543607103003666,0.291320673897365,0.449577570093458,0.360596261682243
2379,0.369632460639917,0.287672257774897,0.519606206227596,0.294695909424452,0.543625378655467,0.291337729275695,0.449577570093458,0.360596261682243
2380,0.369623480819743,0.2876956612617,0.519625294545673,0.29471120906443,0.543642376273846,0.291343259958056,0.449577570093458,0.360596261682243
2381,0.369599433856445,0.287721618831396,0.519653840194805,0.294719705122876,0.54366267723305,0.291353008240134,0.449613488372093,0.360867906976744
2382,0.369576691538841,0.287744324285055,0.519657747139708,0.294745365745188,0.543678625502581,0.291369966846357,0.449613488372093,0.360867906976744
2383,0.369549124489318,0.287776442807434,0.519678551169493,0.294753822162047,0.54369988726933,0.291378792083673,0.449613488372093,0.360867906976744
2384,0.36953932775189,0.287787400192228,0.519704992814687,0.294759459136159,0.543713312946276,0.291395372545322,0.449613488372093,0.360867906976744
2385,0.369516439371783,0.287812246305144,0.519720367992664,0.294767065439387,0.543732400129082,0.291407539052503,0.449613488372093,0.360867906976744
2386,0.369490069492554,0.287837667440273,0.519743229463513,0.29477813399898,0.543748418376042,0.291416927965035,0.449649074074074,0.361153240740741
2387,0.369464258931786,0.287864025217237,0.519765703072935,0.2947862406806,0.543769262050805,0.291427370818032,0.449649074074074,0.361153240740741
2388,0.369444677626571,0.287892618633163,0.519790306367563,0.294798269530245,0.543786017774578,0.291435822373976,0.449649074074074,0.361153240740741
2389,0.369419481994338,0.287917599358875,0.519810475604029,0.294809300706651,0.543803481964698,0.291445847390839,0.449649074074074,0.361153240740741
2390,0.369400057051502,0.287941534316607,0.519833579847219,0.294820201029093,0.543829669252573,0.291448674444556,0.449649074074074,0.361153240740741
2391,0.369385515411202,0.287966894133245,0.519862137045994,0.294829239610036,0.543850370571045,0.291459266027773,0.449638709677419,0.361466359447005
2392,0.369358190034353,0.287980840147131,0.519873345510646,0.294843751613333,0.543870959883791,0.291468702267148,0.449638709677419,0.361466359447005
2393,0.369350352806995,0.287996410316789,0.51990339163412,0.294851057456367,0.543887681622549,0.291479690084402,0.449638709677419,0.361466359447005
2394,0.369318924064483,0.288029025426048,0.519921484699116,0.294864068477348,0.543909552018481,0.29148588853224,0.449638709677419,0.361466359447005
2395,0.369306361068546,0.288051346702225,0.51992852888409,0.294880416924533,0.543926208163156,0.291502820144688,0.449638709677419,0.361466359447005
2396,0.36929125367292,0.288078432828847,0.51995576164999,0.294885210636226,0.543940831216472,0.291514419136352,0.449649082568807,0.361751834862385
2397,0.369258670620436,0.288124344955968,0.51997046939765,0.29490392499549,0.543963273489698,0.291516966952573,0.449649082568807,0.361751834862385
2398,0.369254972350396,0.288137787509554,0.51999229449277,0.294904137647061,0.543978915928915,0.29152836179303,0.449649082568807,0.361751834862385
2399,0.369237409819087,0.288160568258648,0.520018241568,0.294914619621576,0.543997291551275,0.291544499243351,0.449649082568807,0.361751834862385
2400,0.369228162301062,0.288171994254788,0.520036595698982,0.294928467185586,0.544020408936349,0.291556658931488,0.449649082568807,0.361751834862385
2401,0.369198686175357,0.288203004956705,0.520052656142881,0.294939808502332,0.544037799394369,0.291571793743926,0.449694520547945,0.362011872146119
2402,0.369180983399277,0.288235010834936,0.520073599957054,0.29495426227009,0.544049981797601,0.291586391412433,0.449694520547945,0.362011872146119
2403,0.369164355863114,0.288246401758295,0.52008559132005,0.294970849593862,0.544075942630099,0.291596154459093,0.449694520547945,0.362011872146119
2404,0.369155116188738,0.288272430437917,0.520104138519499,0.29498746887307,0.544084873169257,0.291607304775964,0.449694520547945,0.362011872146119
2405,0.369121771176123,0.288298424072508,0.520126477777015,0.294995694881832,0.544104554971838,0.291616719017601,0.449694520547945,0.362011872146119
2406,0.369106855003423,0.288316489564102,0.520147310873073,0.295003298577106,0.544121256551708,0.291633465588964,0.449718636363636,0.362267727272727
2407,0.369081336142539,0.28834256408148,0.520173112389181,0.295012920770177,0.544122728279176,0.291653733919294,0.449718636363636,0.362267727272727
2408,0.369060773501457,0.28837062254192,0.520208303682922,0.295014914238303,0.544139856791216,0.291659630887558,0.449718636363636,0.362267727272727
2409,0.369029674422548,0.28840377438675,0.52024416362325,0.295014104108649,0.544153082477638,0.291676701063036,0.449718636363636,0.362267727272727
2410,0.36899999320446,0.288427063281877,0.52026681880049,0.295019250331057,0.544178154853636,0.291687982581415,0.449718636363636,0.362267727272727
2411,0.368993025244614,0.288443541832007,0.520282533042753,0.295034019172483,0.544195188234339,0.291696864346698,0.449703619909502,0.362569230769231
2412,0.368960122950851,0.288474040701478,0.520296187137423,0.295051190977858,0.54421444530926,0.291704465024159,0.449703619909502,0.362569230769231
2413,0.368946822506206,0.28849971266036,0.52032180468274,0.295067723294744,0.544233464178779,0.291709702168779,0.449703619909502,0.362569230769231
2414,0.368921446729418,0.288527217152307,0.52034367677701,0.295079784691926,0.544247341091684,0.291728579469027,0.449703619909502,0.362569230769231
2415,0.36889618493212,0.288551374203186,0.520359392845064,0.295098467007457,0.544263334198473,0.29174034491625,0.449703619909502,0.362569230769231
2416,0.368877855175092,0.288573622106468,0.520377507308351,0.295111849020387,0.544273009095219,0.291757007636417,0.449718918918919,0.36285945945946
2417,0.368857460365372,0.288607278050487,0.52040118081496,0.295118725374219,0.544283638777416,0.291776339982854,0.449718918918919,0.36285945945946
2418,0.36884374775895,0.288612175426098,0.520421677496689,0.295128837059335,0.544307201322823,0.291783835859284,0.449718918918919,0.36285945945946
2419,0.368819874092895,0.288646233737827,0.520444477314824,0.295142156663596,0.544324355570196,0.291793153574599,0.449718918918919,0.36285945945946
2420,0.368799191551855,0.28866774242382,0.520458934136498,0.295149990077309,0.544339246791326,0.291802606133024,0.449718918918919,0.36285945945946
2421,0.368781280703588,0.288689868891411,0.520480033832415,0.295159886584099,0.544360104904468,0.291811620854239,0.449744394618834,0.363144394618834
2422,0.368759358239108,0.288716893004842,0.520494919549827,0.295170470196598,0.544379786383833,0.291819372922983,0.449744394618834,0.363144394618834
2423,0.368739665107572,0.288746429518453,0.520524269847812,0.295179078360425,0.544398500308236,0.2918266036299,0.449744394618834,0.363144394618834
2424,0.368720124899735,0.288774855243585,0.520539460149091,0.295194680687415,0.54441972908072,0.291832798555368,0.449744394618834,0.363144394618834
2425,0.368706348720151,0.288791891827718,0.520555351422677,0.295206591325909,0.544433978710821,0.291842364506877,0.449744394618834,0.363144394618834
2426,0.368696665060895,0.288811269177081,0.520586861898648,0.295206392705242,0.544452988544571,0.291854696474281,0.449744196428571,0.363458482142857
2427,0.368673400018997,0.288837888958129,0.520607550959545,0.295215563712233,0.544467531047995,0.29186911836325,0.449744196428571,0.363458482142857
2428,0.368663168517958,0.288859211099229,0.520631721847797,0.295225125727666,0.544480747625768,0.291880388004551,0.449744196428571,0.363458482142857
2429,0.368622950311907,0.288887841618019,0.520660762756051,0.295233066040843,0.544497143178343,0.291891522768939,0.449744196428571,0.363458482142857
2430,0.368595926632916,0.288912799084025,0.520682389728817,0.295236748360792,0.544520547705351,0.291896139792277,0.449744196428571,0.363458482142857
2431,0.36856689616116,0.288925352029449,0.520712332631018,0.29524805090846,0.544534420484676,0.291906392539065,0.449789333333333,0.363725333333333
2432,0.36854973250345,0.288951344379962,0.520736528075133,0.295251200665544,0.544553316476874,0.291915082439247,0.449789333333333,0.363725333333333
2433,0.368534664185985,0.2889716309476,0.520745002125819,0.295262459350676,0.544563620073777,0.291933722609157,0.449789333333333,0.363725333333333
2434,0.3685130415442,0.28899857385863,0.520754625009424,0.295285169116432,0.544584480656176,0.291945573732575,0.449789333333333,0.363725333333333
2435,0.368498430168924,0.289028279059191,0.520769794871814,0.295305020347349,0.544595879059236,0.291953408816264,0.449789333333333,0.363725333333333
2436,0.368467917113077,0.289062046545567,0.520789440167311,0.295310432829398,0.544612207767335,0.291968457099533,0.449835840707965,0.36398185840708
2437,0.368448369246674,0.289084488013851,0.5208090781502,0.295324455748998,0.544633560474884,0.291978242652429,0.449835840707965,0.36398185840708
2438,0.368417707841459,0.289113598288375,0.52082810032401,0.295337394823314,0.544647482258896,0.291991985794595,0.449835840707965,0.36398185840708
2439,0.36840554638575,0.289136452810422,0.52085367035266,0.295337359740347,0.544663436814804,0.292002731922875,0.449835840707965,0.36398185840708
2440,0.368389447655096,0.28916000012487,0.520882985675795,0.29534123863901,0.544685407260143,0.292006249853585,0.449835840707965,0.36398185840708
2441,0.368363566512807,0.289179888515353,0.520899154909486,0.295353993113052,0.544706678458436,0.292014873577885,0.44985154185022,0.364268281938326
2442,0.368346837450116,0.289206093089358,0.52092527203294,0.295355803294347,0.544719277005365,0.292030551915226,0.44985154185022,0.364268281938326
2443,0.368341033742362,0.289212247049182,0.520944407651451,0.295372332943954,0.544734017986454,0.292040473666585,0.44985154185022,0.364268281938326
2444,0.368319644431287,0.289229375112167,0.520957584586333,0.295393182284132,0.544754540470456,0.292047604977658,0.44985154185022,0.364268281938326
2445,0.368299332292191,0.289243983886944,0.52098081447315,0.295399335199572,0.54476916418147,0.292057224892456,0.44985154185022,0.364268281938326
2446,0.368271814590519,0.289273621877025,0.52099628515612,0.29541472635826,0.544791768742238,0.292063121412855,0.449897807017544,0.364549122807018
2447,0.368254327200623,0.289308417959536,0.521020493590419,0.29541696958737,0.544809601065333,0.292068931289789,0.449897807017544,0.364549122807018
2448,0.368238599254939,0.289328279668633,0.521052522822371,0.295419746109861,0.544821461151099,0.292074011478631,0.449897807017544,0.364549122807018
2449,0.368217049851157,0.289356605280264,0.5210755781065,0.295427193450241,0.544842507146177,0.292076886001868,0.449897807017544,0.364549122807018
2450,0.368205567046127,0.289369690643472,0.521091143898219,0.29543682466642,0.544864637923309,0.292085299985042,0.449897807017544,0.364549122807018
2451,0.368184691814536,0.28938677876176,0.521099419522403,0.295461541250264,0.544885412298413,0.292095874053596,0.449922270742358,0.364834497816594
2452,0.368151042436327,0.289411746557919,0.521126427048485,0.295468795359239,0.544904288959137,0.292105537643282,0.449922270742358,0.364834497816594
2453,0.368139901267031,0.289435052965499,0.521150150468387,0.295476754624284,0.544926916894465,0.292109780181183,0.449922270742358,0.364834497816594
2454,0.36812459614617,0.289460285663988,0.521168844536236,0.295480533199464,0.544945760739734,0.292125889356371,0.449922270742358,0.364834497816594
2455,0.368107075135061,0.289486193880072,0.521185734397604,0.295491924545031,0.544960852970404,0.292142726937672,0.449922270742358,0.364834497816594
2456,0.368093518462884,0.289513033769401,0.521201242437492,0.29550744410773,0.54497696636579,0.292149642604515,0.449958695652174,0.365099130434783
2457,0.368067431277166,0.289537022229728,0.52122296027194,0.295519880160746,0.54498756648904,0.292164928075167,0.449958695652174,0.365099130434783
2458,0.368051830449677,0.289556041377339,0.521253457860885,0.295527002970474,0.545000160876016,0.292174103165022,0.449958695652174,0.365099130434783
2459,0.368023114067377,0.289583832256678,0.521271809543945,0.295537935642049,0.54501488127243,0.292186870039852,0.449958695652174,0.365099130434783
2460,0.368007265270347,0.289602944142799,0.521301004829607,0.295548619129905,0.545027982902088,0.292198019826166,0.449958695652174,0.365099130434783
2461,0.367992116071523,0.289615085802138,0.521315792024357,0.295558140209581,0.545042708021125,0.292210256125819,0.449991774891775,0.3653670995671
2462,0.367968253131258,0.289642001945734,0.521339237206082,0.29556619205326,0.545047137547244,0.292232272878098,0.449991774891775,0.3653670995671
2463,0.367950872703325,0.289669054398877,0.521371931092426,0.29557249032968,0.545058390348094,0.292244716068128,0.449991774891775,0.3653670995671
2464,0.367933180407055,0.28968772771305,0.521394450753026,0.295579430248409,0.545073332868373,0.292250578991488,0.449991774891775,0.3653670995671
2465,0.367916759264957,0.289703949532898,0.521416898750095,0.295582188547306,0.545084093485256,0.292264137909496,0.449991774891775,0.3653670995671
2466,0.367902916605289,0.289722163464207,0.521441686486875,0.295589367564971,0.54510202137408,0.292275925670277,0.450015517241379,0.365666379310345
2467,0.36788890392196,0.289733532866059,0.521462788548647,0.295599756022705,0.545118386870461,0.292290441565525,0.450015517241379,0.365666379310345
2468,0.367868498285427,0.289769190174168,0.521485522591143,0.295614635192066,0.545138375867002,0.292293701797862,0.450015517241379,0.365666379310345
2469,0.367841942287243,0.289794498126675,0.521495683974135,0.295619122679327,0.545153777307463,0.292298772834692,0.450015517241379,0.365666379310345
2470,0.367810060381334,0.289820073127505,0.521506566017785,0.29563012343204,0.545166761576577,0.292310496707056,0.450015517241379,0.365666379310345
2471,0.367791117637296,0.28983651485326,0.521530251577757,0.295635184759555,0.545178677185815,0.292327113159162,0.450039484978541,0.365943776824034
2472,0.367775535007929,0.289857667776254,0.521554656749575,0.295638791350264,0.545191024529143,0.292343797941693,0.450039484978541,0.365943776824034
2473,0.367775936422761,0.289871406803894,0.52157361154641,0.295649002517568,0.545213751981274,0.29234753784433,0.450039484978541,0.365943776824034
2474,0.367753359431814,0.289890497559186,0.521586339126568,0.295664879619176,0.54522918689838,0.292358409428947,0.450039484978541,0.365943776824034
2475,0.367726849492612,0.289911999286944,0.521608959322916,0.295670048850676,0.545252342982549,0.292362809683717,0.450039484978541,0.365943776824034
2476,0.367709738386745,0.28994070727785,0.521622877586545,0.295683499708881,0.545268420045653,0.292371943834145,0.450086324786325,0.366192307692308
2477,0.367689967249494,0.289950047022096,0.521637656112281,0.295693939330458,0.54528236917518,0.292385888503907,0.450086324786325,0.366192307692308
2478,0.367677096048531,0.289969342364527,0.521655615808989,0.295707269726403,0.545287903594372,0.292403087809377,0.450086324786325,0.366192307692308
2479,0.367654255142775,0.289996077230076,0.521672378027109,0.295713642884835,0.545300188709076,0.292412269232216,0.450086324786325,0.366192307692308
2480,0.367637232307743,0.290015689338874,0.521681965280104,0.295728854890603,0.545306667436395,0.292431014154532,0.450086324786325,0.366192307692308
2481,0.36761099869506,0.290039538539894,0.521702271004761,0.29574103023551,0.545326599598449,0.292438630548487,0.450127659574468,0.366440425531915
2482,0.367596235257154,0.290061585007612,0.521727383994134,0.295742535948085,0.545338421448921,0.292455067126944,0.450127659574468,0.366440425531915
2483,0.367583511419706,0.290077304029533,0.521742770134178,0.295757974226266,0.545359957352959,0.29246135665426,0.450127659574468,0.366440425531915
2484,0.367557957658759,0.290109046683952,0.521766802201583,0.295775404748919,0.545365725492112,0.292474045697622,0.450127659574468,0.366440425531915
2485,0.367540504685503,0.290128519094241,0.521778460114351,0.295789647215959,0.545383428185559,0.292480860015772,0.450127659574468,0.366440425531915
2486,0.367520721969913,0.290152118201331,0.521806053840309,0.295799863104771,0.545391595355853,0.292496851903975,0.45013813559322,0.366729237288136
2487,0.367506615692773,0.290174683065588,0.521825308249298,0.295808662143836,0.545407093613293,0.292507516481051,0.45013813559322,0.366729237288136
2488,0.367484732447509,0.290206040101171,0.521845045404624,0.295814148601769,0.545423638980395,0.29251414205266,0.45013813559322,0.366729237288136
2489,0.367464244232367,0.290229412818376,0.521858972266298,0.29582415332001,0.545441202725855,0.292513926583009,0.45013813559322,0.366729237288136
2490,0.367444240352584,0.290251296748206,0.521876377265782,0.295841059955507,0.545456981438428,0.292521435267889,0.45013813559322,0.366729237288136
2491,0.367424396234619,0.290277449618587,0.52190002345189,0.295845641058788,0.545469861123708,0.292531793119806,0.450154430379747,0.367008438818565
2492,0.367401256401303,0.290300983731212,0.521924842670754,0.295847595156653,0.545494096843862,0.292538580666109,0.450154430379747,0.367008438818565
2493,0.367374735459106,0.290312579910266,0.521945078121268,0.295855103180839,0.545512034338616,0.292545202955807,0.450154430379747,0.367008438818565
2494,0.367360877806899,0.290324023354154,0.521968827862635,0.295869727503583,0.545526840048638,0.292559174746994,0.450154430379747,0.367008438818565
2495,0.367346503554033,0.290340431807854,0.521977150394448,0.295887990003575,0.545537207229845,0.292568772875848,0.450154430379747,0.367008438818565
2496,0.367325061500658,0.290372937207534,0.521999923477052,0.295891416231694,0.5455454722029,0.29258030726759,0.450167647058823,0.367289915966386
2497,0.367308510902843,0.290390225336887,0.522026552419267,0.295895911041263,0.545563008878928,0.29259117943426,0.450167647058823,0.367289915966386
2498,0.367279685368202,0.290422339496884,0.522054666926322,0.295901715730122,0.545578356652548,0.29260018070429,0.450167647058823,0.367289915966386
2499,0.367264652838751,0.290441663983949,0.522070592529748,0.295911131673203,0.545590124448255,0.292608884634137,0.450167647058823,0.367289915966386
2500,0.367245493616996,0.290459593557095,0.522089589433189,0.29591752698117,0.545608209814855,0.292615475448268,0.450167647058823,0.367289915966386
2501,0.367224421325265,0.290489723521668,0.522107835612552,0.295925875538316,0.545616322870615,0.292630646718995,0.450198744769875,0.367548535564854
2502,0.367209344864575,0.290509876372818,0.522129313837449,0.295934335629385,0.545622442132681,0.292650832789445,0.450198744769875,0.367548535564854
2503,0.367198974069171,0.290531377659445,0.522142434305355,0.295948927598938,0.545632075553009,0.292659457695775,0.450198744769875,0.367548535564854
2504,0.367170185848014,0.290560325408421,0.522168168225917,0.295959974384699,0.545642565394653,0.292669028202769,0.450198744769875,0.367548535564854
2505,0.367153105153056,0.290585311705958,0.522185804532612,0.295969942282076,0.545668582590122,0.292674543487027,0.450198744769875,0.367548535564854
2506,0.367141676511077,0.29060744191195,0.52220698579195,0.295972144080057,0.545683821124353,0.292683357803296,0.450215,0.367830833333333
2507,0.367127512409565,0.290632231956493,0.522216026303697,0.295992141448411,0.545698192385777,0.292690080495486,0.450215,0.367830833333333
2508,0.367107774893946,0.290657691554879,0.522222784625295,0.296007855841284,0.54571364714027,0.292698662960851,0.450215,0.367830833333333
2509,0.367083108773341,0.290681920602125,0.522243657304708,0.296011016354627,0.545731769451342,0.292707434382471,0.450215,0.367830833333333
2510,0.367074360935655,0.290706912921763,0.522268756842724,0.296021301111684,0.545745367854384,0.292714645666954,0.450215,0.367830833333333
2511,0.367050332692844,0.290728500131258,0.522281438317735,0.29603040334763,0.545757536092227,0.292724681024305,0.45022489626556,0.368129875518672
2512,0.367030833145259,0.290752597480936,0.522297000001039,0.296040636918972,0.54577453885396,0.292733043430285,0.45022489626556,0.368129875518672
2513,0.367004209445111,0.290779302275012,0.522321265966406,0.296046017719947,0.545789998436755,0.292740695245829,0.45022489626556,0.368129875518672
2514,0.366980654863936,0.290809084527146,0.522334859406705,0.296055753460246,0.545804023818709,0.292753948516203,0.45022489626556,0.368129875518672
2515,0.366964490166551,0.290820856270945,0.522344599377045,0.296075778742215,0.545822173816948,0.292761506740877,0.45022489626556,0.368129875518672
2516,0.366937344935163,0.29084042335548,0.522365991683143,0.296087551918817,0.545842375881702,0.292766503644531,0.450235950413223,0.368403305785124
2517,0.366908205894424,0.290868933481584,0.522382110953465,0.296101705486331,0.545857944331886,0.292771732523117,0.450235950413223,0.368403305785124
2518,0.366883832716872,0.2908896596185,0.522398113634237,0.296106384562164,0.545864191782679,0.292787925176672,0.450235950413223,0.368403305785124
2519,0.366863878261432,0.290923621718538,0.522421750344537,0.296111957225048,0.545876035835293,0.292796464607829,0.450235950413223,0.368403305785124
2520,0.366853908195469,0.290937246696763,0.522442697589009,0.296123807221743,0.545899138146353,0.292801165846257,0.450235950413223,0.368403305785124
2521,0.366830700614183,0.290969305126467,0.522457130711293,0.296137189942946,0.545907018195341,0.292813041680033,0.450235390946502,0.368685596707819
2522,0.366817862129637,0.290985070966411,0.522470872807479,0.296140645519419,0.545916933792425,0.292825876368065,0.450235390946502,0.368685596707819
2523,0.366812845767834,0.291004201950904,0.522489283909072,0.296151175672181,0.545941062825522,0.292826495032267,0.450235390946502,0.368685596707819
2524,0.366806657436197,0.291022931431659,0.522503001239231,0.296163117914372,0.545967402853087,0.29283049155487,0.450235390946502,0.368685596707819
2525,0.366793848953392,0.291042443660364,0.522523380163783,0.296170474603587,0.545980218841454,0.292844916644828,0.450235390946502,0.368685596707819
2526,0.366780607363337,0.291064083252684,0.522529426510218,0.296187414933028,0.545992734203805,0.292855461330822,0.450268032786885,0.368942213114754
2527,0.36675174414411,0.291084259371573,0.522542912954516,0.296198593109494,0.546007604294073,0.29286773380001,0.450268032786885,0.368942213114754
2528,0.366729223038885,0.291117566217451,0.522558122304167,0.29621235745231,0.546024896997892,0.292874468583492,0.450268032786885,0.368942213114754
2529,0.366712044267685,0.29113482848173,0.522582429664265,0.296216373623898,0.54603675582694,0.292888033336116,0.450268032786885,0.368942213114754
2530,0.36668631135546,0.291163462324184,0.52258991331665,0.296227697659128,0.546050324044099,0.292896680036216,0.450268032786885,0.368942213114754
2531,0.366668374738623,0.291182802884099,0.522609720210327,0.296236287142079,0.546067211665956,0.292907148463884,0.450311428571429,0.369186530612245
2532,0.366658231042504,0.291204111408644,0.522620737428977,0.296249796347816,0.546077585990404,0.292921622556364,0.450311428571429,0.369186530612245
2533,0.366633430013661,0.291235873026822,0.522641154757887,0.296257048504914,0.546089751821765,0.292930265814534,0.450311428571429,0.369186530612245
2534,0.366613200770267,0.29126013041333,0.522652360596664,0.296267681865691,0.546100748791969,0.29294042719448,0.450311428571429,0.369186530612245
2535,0.366588353656354,0.291279365613316,0.522674332312651,0.296274028284847,0.546103312004997,0.292954961079885,0.450311428571429,0.369186530612245
2536,0.36655681848209,0.291303586194557,0.522693619843933,0.296284522492185,0.546119967408334,0.292964513807375,0.450355284552846,0.369442276422764
2537,0.366535368674084,0.291329585370167,0.522708209682383,0.296287805446253,0.546135003137841,0.292972615170227,0.450355284552846,0.369442276422764
2538,0.366510307889566,0.291356360149528,0.52272627237228,0.296295452860693,0.546149092652508,0.292983025573395,0.450355284552846,0.369442276422764
2539,0.366493725878574,0.291376181596404,0.522754535557659,0.296308599702173,0.546172185715621,0.292983611641719,0.450355284552846,0.369442276422764
2540,0.366478160701057,0.291388427011917,0.522764841237686,0.296328027335077,0.546188626368861,0.292985120534902,0.450355284552846,0.369442276422764
2541,0.366466110573328,0.29141590593534,0.522778977224203,0.296339810346742,0.546203144396238,0.292992794650372,0.450387449392713,0.369702024291498
2542,0.366459796603513,0.291431136921459,0.522798028948888,0.296352330536424,0.546216275695589,0.293005676349586,0.450387449392713,0.369702024291498
2543,0.366428037181408,0.291458438930256,0.522817648849392,0.296362782411775,0.546225290476509,0.293016820243125,0.450387449392713,0.369702024291498
2544,0.366411341725269,0.291481649239856,0.522820869941412,0.29637980892318,0.546244526265146,0.293024732782898,0.450387449392713,0.369702024291498
2545,0.366392859801605,0.291503716287012,0.522826433392034,0.296395203541945,0.546256355710216,0.293038456834486,0.450387449392713,0.369702024291498
2546,0.36637286937888,0.291535829169472,0.522837357676693,0.296409510391583,0.546268121553409,0.29304705346153,0.450404032258065,0.369982661290322
2547,0.366361612208126,0.291561485507577,0.522853202012226,0.296418378078531,0.546274707067125,0.293061657491018,0.450404032258065,0.369982661290322
2548,0.366336114260425,0.291594457017158,0.522870848832102,0.296425992169458,0.546285926299591,0.293074898225988,0.450404032258065,0.369982661290322
2549,0.366324138752821,0.291607490323537,0.522884642420931,0.296443908810715,0.546301721193661,0.293080362851747,0.450404032258065,0.369982661290322
2550,0.366302327838387,0.29163051716644,0.522902186490427,0.296448858871749,0.546313406972004,0.29309032796071,0.450404032258065,0.369982661290322
2551,0.366285856042224,0.291651650241103,0.522920333756949,0.296453933726278,0.546320290844736,0.293100902276403,0.450444979919679,0.370222088353414
2552,0.366268440848494,0.291666560276621,0.522932352143209,0.296466297804261,0.546334581150883,0.293106920539267,0.450444979919679,0.370222088353414
2553,0.366252820082288,0.291684535499312,0.522946923676753,0.296477319706134,0.546351661613323,0.293111688344603,0.450444979919679,0.370222088353414
2554,0.366228044402625,0.29172433994852,0.522955552341099,0.296489719443033,0.546366743429881,0.293119962783174,0.450444979919679,0.370222088353414
2555,0.366201553269387,0.291751527112589,0.522969889273744,0.296498603483347,0.546382710496224,0.293119995834828,0.450444979919679,0.370222088353414
2556,0.366188321989413,0.291768327440985,0.522982167647708,0.296510525812349,0.546395563646934,0.293131898245372,0.450452,0.3705136
2557,0.36615762485343,0.291796627977258,0.522998275529747,0.296518444971904,0.546416010355406,0.293137596557128,0.450452,0.3705136
2558,0.366125463597228,0.291822494888891,0.523027047279692,0.29652046974992,0.546431420609702,0.293145127127508,0.450452,0.3705136
2559,0.366102097044832,0.291853096847811,0.523046309489059,0.296523722122053,0.546438886899225,0.293160616188422,0.450452,0.3705136
2560,0.366081916951859,0.291867912546178,0.523060662254176,0.296534589353187,0.546449406746208,0.293174949097863,0.450452,0.3705136
2561,0.366074687102586,0.291883910127258,0.523069290070783,0.296550578112025,0.546466608189839,0.293182507405217,0.450479282868526,0.370777689243028
2562,0.366056386064872,0.291907470104146,0.523091067400417,0.296560281661162,0.546476255371602,0.293193049100468,0.450479282868526,0.370777689243028
2563,0.366052143442108,0.291918927107353,0.523108377357107,0.296573455760903,0.546490086780605,0.293203616525541,0.450479282868526,0.370777689243028
2564,0.366032008853258,0.291950019168884,0.523114585635667,0.296591460503688,0.546500151400016,0.29321457075166,0.450479282868526,0.370777689243028
2565,0.366017232511864,0.291963447874341,0.523130394868836,0.296600814670049,0.54650931369931,0.293228184942055,0.450479282868526,0.370777689243028
2566,0.365994124787854,0.291995632006017,0.523146260869178,0.296610900494129,0.546516739126508,0.293244604793824,0.450492063492063,0.371049603174603
2567,0.365981868783674,0.292015521700871,0.523168861135692,0.296614003871007,0.546527702287375,0.293255466307631,0.450492063492063,0.371049603174603
2568,0.365962400939525,0.292038821028671,0.523173579379105,0.296633739649962,0.546544609533948,0.293262228576469,0.450492063492063,0.371049603174603
2569,0.365942273300361,0.292065397811526,0.523196100593376,0.296642563899567,0.54656156919913,0.293270328565269,0.450492063492063,0.371049603174603
2570,0.365925439070265,0.292086575635082,0.523218807853169,0.296646214439231,0.54656706785916,0.293281128772999,0.450492063492063,0.371049603174603
2571,0.365901785212668,0.292114279106271,0.523226385968885,0.296655422105643,0.546575115184108,0.293297131742135,0.450551778656126,0.371285770750988
2572,0.36588702378809,0.292141049555398,0.523240112284597,0.296671354993394,0.54658701034431,0.29330718466679,0.450551778656126,0.371285770750988
2573,0.365863153606726,0.292165114152855,0.523250251874542,0.29668238346088,0.546606630673163,0.293309641390584,0.450551778656126,0.371285770750988
2574,0.365838980258704,0.292192452035083,0.523264334887631,0.296699336269327,0.546622901546775,0.293318348825246,0.450551778656126,0.371285770750988
2575,0.365818574319423,0.292213321674731,0.523277755140072,0.296711695727045,0.546633174082332,0.293330265386865,0.450551778656126,0.371285770750988
2576,0.365794936002419,0.292237642079937,0.523296034475124,0.29672227585863,0.546643009970554,0.29333858548935,0.450602362204724,0.37152874015748
2577,0.365771938962491,0.292260445958736,0.523313066080712,0.296736435080174,0.546651463594861,0.293350961731298,0.450602362204724,0.37152874015748
2578,0.365746000749172,0.292287880369061,0.523328973985444,0.296751598339864,0.546659178285495,0.293360913101179,0.450602362204724,0.37152874015748
2579,0.365732481498054,0.292309583904642,0.523342056296323,0.296761571943026,0.546673433265454,0.293367391409715,0.450602362204724,0.37152874015748
2580,0.365709975906038,0.292335527480197,0.523354073351305,0.296765026214438,0.546680202405945,0.293381411375436,0.450602362204724,0.37152874015748
2581,0.36569413505379,0.292363424447465,0.523375472936302,0.296771519173124,0.546690775716125,0.29339309016972,0.450663921568627,0.371756862745098
2582,0.36566768617623,0.292386932865816,0.523392881938273,0.296779893592394,0.546701864541017,0.29340482177337,0.450663921568627,0.371756862745098
2583,0.365642044961852,0.292414710732678,0.523403159016985,0.296791951838598,0.546707661090327,0.293414595292084,0.450663921568627,0.371756862745098
2584,0.365624990823748,0.292437775823183,0.523416104842412,0.296804681786927,0.546724618439326,0.293423267206328,0.450663921568627,0.371756862745098
2585,0.365597441959778,0.292466170637257,0.523432719757194,0.296808171331017,0.546744016005123,0.293433316530405,0.450663921568627,0.371756862745098
2586,0.365575731709195,0.292481961084579,0.523450227391625,0.296807158363457,0.546755831077441,0.293443299860087,0.450684765625,0.372005078125
2587,0.365555748774696,0.292506284176074,0.523473760994859,0.2968117098864,0.54676254224145,0.293452687442093,0.450684765625,0.372005078125
2588,0.365538982692002,0.29253173128539,0.523489742766475,0.296818912286708,0.546770892605531,0.293464009296415,0.450684765625,0.372005078125
2589,0.365516811224004,0.292552097926891,0.523506203525852,0.296829689553297,0.546791349415361,0.293465560606087,0.450684765625,0.372005078125
2590,0.365508350316996,0.292562765366414,0.523521776338756,0.296841434086955,0.546808127507408,0.293472164335362,0.450684765625,0.372005078125
2591,0.365481905072096,0.292594133510475,0.523533125668741,0.296862596505409,0.546821080097738,0.293481281026619,0.450726459143969,0.372247081712062
2592,0.365462254675196,0.292617587016726,0.523539517336979,0.296880323696866,0.546824052505961,0.293494391177975,0.450726459143969,0.372247081712062
2593,0.365445624060846,0.292635831715736,0.523557913791683,0.296888503005997,0.546839459825505,0.293504686821377,0.450726459143969,0.372247081712062
2594,0.365422797152358,0.292660720129123,0.523569164134543,0.296899499349478,0.546853101423555,0.293509493726427,0.450726459143969,0.372247081712062
2595,0.365407580548087,0.292679349880224,0.523577709775183,0.296911982653637,0.546861136134192,0.293521936063734,0.450726459143969,0.372247081712062
2596,0.365395281354781,0.292704991601245,0.523596834658083,0.296922548022134,0.546866864407772,0.293530880969208,0.450768217054264,0.372491860465117
2597,0.365366426280396,0.292736802840496,0.523607910391475,0.296928098974732,0.546879310544445,0.293541274949862,0.450768217054264,0.372491860465117
2598,0.365338380686011,0.29276070916306,0.523629103795346,0.296936427484553,0.546884760650282,0.293554118899235,0.450768217054264,0.372491860465117
2599,0.365315094812475,0.292778265896847,0.523642915893807,0.29694615922572,0.546891752404256,0.293568313177197,0.450768217054264,0.372491860465117
2600,0.365291483807097,0.292810703391408,0.523655861262844,0.296959108427533,0.54690112280137,0.293573820787234,0.450768217054264,0.372491860465117
2601,0.365267057323037,0.29283633534113,0.523673540458571,0.296973139470648,0.546911569589384,0.293580908693806,0.450793822393823,0.372742471042471
2602,0.365258238605934,0.292855703816807,0.523686826045437,0.29698084086084,0.546922088054714,0.29359459643891,0.450793822393823,0.372742471042471
2603,0.365232101383682,0.292878036148913,0.52370251947171,0.296992850891881,0.546925017268296,0.293615273067703,0.450793822393823,0.372742471042471
2604,0.365213961476576,0.292896535701644,0.52372250962488,0.296996453324536,0.546944278139692,0.293619400314953,0.450793822393823,0.372742471042471
2605,0.36520177173794,0.292920251231045,0.523742576008081,0.296997583463311,0.546955854767974,0.293624160639004,0.450793822393823,0.372742471042471
2606,0.36519429292326,0.29293331141592,0.523756553464093,0.297012506309702,0.546963577605448,0.293636205200036,0.450844230769231,0.372972307692308
2607,0.365185808093154,0.29295846897695,0.523776766699271,0.297015576494286,0.546975115446985,0.293643026061301,0.450844230769231,0.372972307692308
2608,0.365168938985648,0.292977951254062,0.523794655359622,0.29702042776211,0.546987577045706,0.293651728880655,0.450844230769231,0.372972307692308
2609,0.365150376887138,0.29300460759002,0.523805112399641,0.297031424447698,0.547003065789922,0.293660729914101,0.450844230769231,0.372972307692308
2610,0.365115141467187,0.293029901982039,0.523828008529631,0.297030060285335,0.547011872824547,0.293673216327488,0.450844230769231,0.372972307692308
2611,0.365087408345782,0.293059469992879,0.523834457659976,0.297041000404482,0.547027742021636,0.293679381607238,0.450878927203065,0.373217624521073
2612,0.365063569550959,0.293083413429109,0.523849886744849,0.297049104040057,0.547029985999684,0.293688836985689,0.450878927203065,0.373217624521073
2613,0.365050011674707,0.293103966907682,0.523863727132639,0.297061237370049,0.547033169289562,0.293704259271183,0.450878927203065,0.373217624521073
2614,0.365029232030341,0.293116508645306,0.523884944322246,0.297066522772706,0.547040460271008,0.29371673124936,0.450878927203065,0.373217624521073
2615,0.365008876404608,0.293142824937947,0.523899847285127,0.297081279345724,0.547057348573583,0.293719661197757,0.450878927203065,0.373217624521073
2616,0.364981714215671,0.293186897141335,0.523920626851689,0.297082846034485,0.547072003826514,0.293727846248693,0.450904198473283,0.373479007633588
2617,0.364957415486364,0.293203292544256,0.523929256558125,0.297103318395739,0.54708107809675,0.293742145990106,0.450904198473283,0.373479007633588
2618,0.364927429723865,0.293233712704665,0.523942977481315,0.297110673101056,0.547095630331883,0.293749626439071,0.450904198473283,0.373479007633588
2619,0.364907841966278,0.293255803033506,0.523952456416031,0.297126708987543,0.547112303963648,0.293755607711367,0.450904198473283,0.373479007633588
2620,0.364886815314896,0.293276798436874,0.523964017993516,0.297134986254454,0.547112930384269,0.293773240358734,0.450904198473283,0.373479007633588
2621,0.36485942446287,0.293300789300957,0.523989103917442,0.297135712212709,0.547122060499582,0.293778164228788,0.450945627376426,0.373713688212928
2622,0.364850827220456,0.293322027879307,0.524003647030475,0.297143543068566,0.547132734463458,0.29378475591072,0.450945627376426,0.373713688212928
2623,0.364843423277941,0.293333099996134,0.524021287754889,0.29714961331664,0.547141590011258,0.293800738606683,0.450945627376426,0.373713688212928
2624,0.364826761932463,0.293361930818399,0.524036864927605,0.297156217187209,0.547151577329032,0.293809628399218,0.450945627376426,0.373713688212928
2625,0.36480842409666,0.293380468425291,0.524051662589337,0.297167611580968,0.547162800540662,0.293817894350914,0.450945627376426,0.373713688212928
2626,0.364797469503149,0.293390493818615,0.524066418307193,0.297175120458582,0.547167987206388,0.293831774388332,0.450995454545454,0.373951136363636
2627,0.364780618483254,0.293417393543813,0.52408880279435,0.297176101994266,0.547177510798767,0.293841053580987,0.450995454545454,0.373951136363636
2628,0.364758252827283,0.293438261684423,0.524103660011985,0.297181141857994,0.547186192736595,0.293853800675391,0.450995454545454,0.373951136363636
2629,0.364747567419557,0.293462505995473,0.524118868135593,0.297189350759339,0.547198717936428,0.293860394156511,0.450995454545454,0.373951136363636
2630,0.364725316557344,0.2934937776342,0.524131059971797,0.297203195307281,0.547215780131093,0.293865995415625,0.450995454545454,0.373951136363636
2631,0.364703455939717,0.293508637280541,0.524147164373474,0.297216876274911,0.54722769652057,0.293876873454373,0.451032452830189,0.374191698113208
2632,0.364673791824966,0.293537843243785,0.524155761778731,0.297230078154307,0.547243617336789,0.293881049178716,0.451032452830189,0.374191698113208
2633,0.36465940795349,0.293557010952252,0.524173094134067,0.297236942334835,0.547243662822689,0.293898143331244,0.451032452830189,0.374191698113208
2634,0.364642142552305,0.293578330087922,0.524189797524367,0.29724024980423,0.547257111440076,0.293904870178294,0.451032452830189,0.374191698113208
2635,0.364618608924268,0.29360422258424,0.524199279074974,0.297254275689875,0.547270188542202,0.293912300584136,0.451032452830189,0.374191698113208
2636,0.364599478273444,0.293631877296496,0.524206140032025,0.297265589341547,0.547278583014839,0.293927230279917,0.45109022556391,0.374401879699248
2637,0.364577863908646,0.293655714561131,0.524217952534551,0.297271815747665,0.547292046288492,0.293933593197811,0.45109022556391,0.374401879699248
2638,0.364558444184471,0.293681391935075,0.524238698310047,0.297277175609286,0.547304427847388,0.293945144108521,0.45109022556391,0.374401879699248
2639,0.364537121173982,0.293706331193564,0.52424564758037,0.297293870761451,0.547314508393702,0.293952957184212,0.45109022556391,0.374401879699248
2640,0.364529257649938,0.293725952672811,0.524262151130474,0.297306300056926,0.547327767404851,0.293965903124494,0.45109022556391,0.374401879699248
2641,0.364506058051668,0.293753682017071,0.52427490349704,0.297326783534024,0.547338616654344,0.293979125608344,0.45109063670412,0.374666666666667
2642,0.364493221012498,0.293775810902513,0.524292723529762,0.297335956988482,0.547347153024871,0.293992128400259,0.45109063670412,0.374666666666667
2643,0.364465076626304,0.293796105487008,0.524313486405898,0.297343134298402,0.54735350625655,0.294005750698878,0.45109063670412,0.374666666666667
2644,0.364447942778261,0.29382031791854,0.524337422877975,0.297344398257038,0.547371138027199,0.294010334654227,0.45109063670412,0.374666666666667
2645,0.364434143917793,0.293844123176434,0.52434975757267,0.297359488678301,0.547373105696489,0.294019573186173,0.45109063670412,0.374666666666667
2646,0.364414021783862,0.293870151250172,0.524364778420476,0.29736789487122,0.547388852535063,0.29403082555137,0.451099626865672,0.374934701492537
2647,0.364395816782904,0.293891116303991,0.52437762901449,0.297379057593662,0.547398404210713,0.294040631462365,0.451099626865672,0.374934701492537
2648,0.364385302212374,0.293904901636301,0.524396382907932,0.297386993696826,0.54740550653926,0.29405099670105,0.451099626865672,0.374934701492537
2649,0.364367674371637,0.29392277058127,0.524408892937557,0.297396531455893,0.547414066777416,0.294059579041985,0.451099626865672,0.374934701492537
2650,0.364357972345928,0.293948307617717,0.524431688786077,0.297398467722334,0.547420262505854,0.29407177215925,0.451099626865672,0.374934701492537
2651,0.364347503210791,0.293955955854842,0.524446914192006,0.297404491934282,0.547428978541786,0.294081764840294,0.451160594795539,0.37514312267658
2652,0.364318356030772,0.293982644144176,0.524469492583823,0.297406431554144,0.547435939482023,0.294092232666906,0.451160594795539,0.37514312267658
2653,0.364292522111047,0.294013302190302,0.524489128119533,0.297418215326866,0.5474522709826,0.294096088573448,0.451160594795539,0.37514312267658
2654,0.364269334279087,0.294036594663513,0.524496004956113,0.2974370464633,0.547463935313246,0.294107334168669,0.451160594795539,0.37514312267658
2655,0.364242896263044,0.294064876116124,0.524503333422667,0.297455417034948,0.547475271622972,0.29411836712501,0.451160594795539,0.37514312267658
2656,0.364225298535475,0.294088502067452,0.524522385481065,0.297460084197416,0.547486247950702,0.294129679688078,0.451202592592593,0.375371851851851
2657,0.364207370726071,0.294114950344593,0.524532099569179,0.29747172299945,0.547498899237635,0.294137662989313,0.451202592592593,0.375371851851851
2658,0.36417663735061,0.294149823198863,0.524548239605269,0.297476576330092,0.547510023571094,0.294150154974728,0.451202592592593,0.375371851851851
2659,0.364159581827171,0.294173671226665,0.524564247409112,0.297483558770907,0.547521323108108,0.294157069718322,0.451202592592593,0.375371851851851
2660,0.364140437531263,0.294190885154982,0.524577581876279,0.297494630024357,0.547531905128809,0.29416440563588,0.451202592592593,0.375371851851851
2661,0.364131380334067,0.294205243401404,0.524600097400942,0.297498198917617,0.547545075079283,0.294177955404093,0.451231734317343,0.375618450184502
2662,0.364125597217046,0.294216363862092,0.524614044531162,0.297509405563873,0.547548454939601,0.294186907759748,0.451231734317343,0.375618450184502
2663,0.364099333043262,0.294244050261292,0.524626773294073,0.29752319953117,0.547556897708806,0.294198709544431,0.451231734317343,0.375618450184502
2664,0.364086236382256,0.294270101203941,0.524634404624652,0.297534763142602,0.547563509092048,0.294211336813822,0.451231734317343,0.375618450184502
2665,0.364070666291821,0.294287648371334,0.524650610185011,0.297546439826926,0.547564397260617,0.294225331857055,0.451231734317343,0.375618450184502
2666,0.364043205904699,0.294314347642954,0.524659884378909,0.297559414467541,0.54757175190107,0.294234376931671,0.451244485294118,0.375884558823529
2667,0.364022205826089,0.294338470383714,0.524679273117237,0.297559541557053,0.547578871419059,0.294248087697518,0.451244485294118,0.375884558823529
2668,0.364005392468342,0.294360976018717,0.524695593372637,0.297567523712555,0.547578077328965,0.294267250104215,0.451244485294118,0.375884558823529
2669,0.363994341652754,0.294384498417188,0.524710873620092,0.297574818525368,0.547583557256518,0.294276129708086,0.451244485294118,0.375884558823529
2670,0.363972490665345,0.294407067583773,0.524722630481459,0.297581493512488,0.547584941173411,0.294288556360101,0.451244485294118,0.375884558823529
2671,0.363960457845997,0.294427686021324,0.52473643986678,0.297587350202353,0.547587608462454,0.29429839353298,0.451271794871795,0.376152380952381
2672,0.363933606727448,0.29445217190481,0.524750214607991,0.297594869864387,0.547603358443209,0.294304263926934,0.451271794871795,0.376152380952381
2673,0.363908618531811,0.294482862336572,0.524754291681043,0.297615608855596,0.547619473058134,0.294312915351275,0.451271794871795,0.376152380952381
2674,0.363892859059275,0.294501790670808,0.524770120245308,0.297620393788773,0.547636017102267,0.294318560296297,0.451271794871795,0.376152380952381
2675,0.363863056340876,0.294533850477078,0.524786899453252,0.297625578717517,0.54765143621374,0.294322726668801,0.451271794871795,0.376152380952381
2676,0.363845415117211,0.294562832065158,0.524799706165632,0.297633202548069,0.547659748764206,0.294329479128107,0.451282846715329,0.376408759124088
2677,0.36382594653961,0.294583436522567,0.524807800474172,0.297645801330463,0.547666017256851,0.294340869939308,0.451282846715329,0.376408759124088
2678,0.363810804256679,0.294604322354236,0.524824382339804,0.297654920639196,0.547676809807979,0.294351561874067,0.451282846715329,0.376408759124088
2679,0.363795650352204,0.294628423053259,0.524846447956041,0.297660349886069,0.547685871451926,0.294359925818087,0.451282846715329,0.376408759124088
2680,0.363781516460079,0.294640370412561,0.524862050556922,0.297671098077649,0.547697088210001,0.294371534818733,0.451282846715329,0.376408759124088
2681,0.36375821329359,0.294664608592283,0.524882418960236,0.297670476321538,0.54770648021953,0.294387530159243,0.451334909090909,0.376630909090909
2682,0.363742975433882,0.294687105019449,0.524902753217639,0.297673733441582,0.547714642046482,0.294394918109329,0.451334909090909,0.376630909090909
2683,0.363731755545736,0.294706509564531,0.524910898953916,0.297686764712481,0.547720873555766,0.294405013215409,0.451334909090909,0.376630909090909
2684,0.363706611665967,0.294732709211927,0.524917709773188,0.297703832099571,0.547731452678209,0.294415942525366,0.451334909090909,0.376630909090909
2685,0.363682488483901,0.294751641960763,0.524936412254422,0.297704626244949,0.547748003039219,0.294422692438145,0.451334909090909,0.376630909090909
2686,0.363660374516349,0.294772821045533,0.524950089634288,0.297713393032947,0.547748222521319,0.294435318338772,0.451373188405797,0.376859057971015
2687,0.363641814562035,0.294789865912571,0.524962280650905,0.297721392725956,0.547750923743337,0.294447319020006,0.451373188405797,0.376859057971015
2688,0.363618053154958,0.294823394428658,0.524968883479235,0.297734855473684,0.547758606118845,0.294453633314354,0.451373188405797,0.376859057971015
2689,0.363605468926137,0.29484379247248,0.524985307968453,0.297740790339359,0.547763186472078,0.294464634341268,0.451373188405797,0.376859057971015
2690,0.36358622036604,0.294869605339113,0.524998860969064,0.297748685620925,0.547776804663948,0.294474022889181,0.451373188405797,0.376859057971015
2691,0.363572726853727,0.294888581658951,0.525015890022955,0.297753651351308,0.547784399132831,0.294486588089243,0.451441155234657,0.377052707581228
2692,0.363540405893549,0.294917745159097,0.525033682578797,0.297759543841719,0.547801387609895,0.294492369211829,0.451441155234657,0.377052707581228
2693,0.363513051755368,0.294941689410452,0.525050618150843,0.297766768916202,0.547799361355247,0.294503871550688,0.451441155234657,0.377052707581228
2694,0.363492111319081,0.294959938947983,0.525064932449392,0.297773850022488,0.547806845275207,0.294516175496485,0.451441155234657,0.377052707581228
2695,0.363473957831152,0.29497917016223,0.525075809295723,0.297780921325607,0.547819627216032,0.294526633669609,0.451441155234657,0.377052707581228
2696,0.363461521278522,0.2949994965281,0.525086998109349,0.29779963087127,0.547821486906514,0.294540396386514,0.451449280575539,0.377317625899281
2697,0.363434879972326,0.295030166545282,0.525097131595463,0.297807701555549,0.547826856063919,0.294557890851465,0.451449280575539,0.377317625899281
2698,0.363415920261827,0.295052320718822,0.52510832720932,0.297819654416292,0.547837984248873,0.294563994514398,0.451449280575539,0.377317625899281
2699,0.363410374388888,0.295078126073879,0.525129689884869,0.297824683640751,0.547852011223492,0.294569898910315,0.451449280575539,0.377317625899281
2700,0.363395734420335,0.295103672646963,0.525142778510454,0.297832873836538,0.547854954716186,0.29458527013674,0.451449280575539,0.377317625899281
2701,0.363371499442445,0.295122859844457,0.525154227478044,0.297838532542941,0.547863962021611,0.294595910059553,0.451482437275986,0.377555913978495
2702,0.36335182175147,0.295142368305731,0.525165343265726,0.297849212320411,0.547867865902821,0.294611865403606,0.451482437275986,0.377555913978495
2703,0.363332072896285,0.295167721002275,0.525179706370887,0.297859755953684,0.547878008170255,0.294622019704383,0.451482437275986,0.377555913978495
2704,0.363318613164293,0.295186841550514,0.525190405101194,0.297874330082586,0.547880275799578,0.294642982903921,0.451482437275986,0.377555913978495
2705,0.363296111905902,0.295220734586894,0.525203938906014,0.297888446062891,0.547889812001791,0.294649045239906,0.451482437275986,0.377555913978495
2706,0.363272394741308,0.29524849909308,0.525215740822791,0.297901067374622,0.54789821377719,0.294654271380463,0.451531428571429,0.377780357142857
2707,0.363255218792137,0.295276304558121,0.525232803431406,0.297907813203629,0.54790654086344,0.294662328250485,0.451531428571429,0.377780357142857
2708,0.363232294911852,0.295306188547389,0.525245679730142,0.297912052649593,0.547905154684103,0.29467755155418,0.451531428571429,0.377780357142857
2709,0.363223782359267,0.295319084907969,0.525264699979669,0.29791911354459,0.547912106481333,0.294686252240744,0.451531428571429,0.377780357142857
2710,0.363196303130708,0.295333361714082,0.525278189853545,0.297933583060746,0.547923203735639,0.294694065049978,0.451531428571429,0.377780357142857
2711,0.363177651173813,0.295357645048965,0.525292981199163,0.297934350490961,0.54792668028114,0.294705229377167,0.451573665480427,0.378010320284698
2712,0.363155932911622,0.295376123299842,0.525299493515458,0.297953221949181,0.547939287786739,0.294709498596204,0.451573665480427,0.378010320284698
2713,0.363136126545476,0.295400826607134,0.525311411216304,0.297967351972146,0.547945297354689,0.294714737022658,0.451573665480427,0.378010320284698
2714,0.363115387655169,0.295426446368509,0.525324123605786,0.297978293964081,0.547955583124344,0.294719646249151,0.451573665480427,0.378010320284698
2715,0.363096842769046,0.295442676993663,0.525324664835703,0.297987008276065,0.547957144362246,0.294735718972634,0.451573665480427,0.378010320284698
2716,0.363084127484,0.295460989736457,0.525328821167618,0.298007776398743,0.547964556031101,0.294743128288678,0.451592907801419,0.378246808510638
2717,0.363064898078925,0.295475905511948,0.5253484999995,0.298016240066997,0.547980679539235,0.294746744309997,0.451592907801419,0.378246808510638
2718,0.363050625679345,0.295502660686698,0.525355430495371,0.298028680136464,0.547984934296703,0.294754820085769,0.451592907801419,0.378246808510638
2719,0.363030332039579,0.295529003893513,0.525370507794806,0.298037628474071,0.547996154496619,0.294762297929179,0.451592907801419,0.378246808510638
2720,0.36301994855743,0.295545001980487,0.525377474445659,0.298047391345487,0.548005802397263,0.294772043954093,0.451592907801419,0.378246808510638
2721,0.363003526089035,0.295564456722246,0.525389694309565,0.298054106087077,0.548012340276934,0.2947796273369,0.451636042402827,0.378473851590106
2722,0.362986075144043,0.295586383127565,0.525413585383463,0.298052299260432,0.548019129324335,0.294792853332465,0.451636042402827,0.378473851590106
2723,0.362968089057814,0.295611318411913,0.525423929818721,0.298067059397463,0.548034314811561,0.294803608932089,0.451636042402827,0.378473851590106
2724,0.362952600260391,0.295632999768325,0.525445374444572,0.298071088680368,0.548042622571775,0.29481240533261,0.451636042402827,0.378473851590106
2725,0.362930075986667,0.29566732673664,0.525459856717683,0.298075617137956,0.548052598153501,0.29482226353815,0.451636042402827,0.378473851590106
2726,0.362919796044165,0.295682411558385,0.52547274301712,0.29808646663788,0.54806269007094,0.294829758364624,0.451683098591549,0.378690492957747
2727,0.362896050687266,0.29569910046052,0.525482363664402,0.298100171618903,0.548078496139269,0.294834050015247,0.451683098591549,0.378690492957747
2728,0.362868805726812,0.295721527694965,0.525498213149567,0.298104059475677,0.548086485365621,0.294840590616821,0.451683098591549,0.378690492957747
2729,0.362848574374946,0.295744117611432,0.525510031778399,0.298113805208781,0.548094634403592,0.294851665778191,0.451683098591549,0.378690492957747
2730,0.362827284982705,0.2957633027782,0.525528435684469,0.298114822549806,0.548108489995991,0.294853701353984,0.451683098591549,0.378690492957747
2731,0.362814706559482,0.295787953571193,0.525554062327764,0.298111720294729,0.548108836018811,0.294867291081137,0.451752982456141,0.378887719298246
2732,0.362790579387023,0.29581600566104,0.52556934578328,0.298118461108675,0.54811172669515,0.294881767160399,0.451752982456141,0.378887719298246
2733,0.36277735295076,0.295840591141837,0.525578820990652,0.298135950637534,0.548122293533187,0.294886293156345,0.451752982456141,0.378887719298246
2734,0.362760898488411,0.295857331112071,0.525592482763677,0.298140970264534,0.548123827560127,0.29489847636057,0.451752982456141,0.378887719298246
2735,0.362736454852868,0.295876719775645,0.525612413246624,0.298144656482928,0.548132390388997,0.294908168763096,0.451752982456141,0.378887719298246
2736,0.362721237176184,0.295896229850947,0.525620132960832,0.298160710982343,0.548138126512628,0.294917967714156,0.451787062937063,0.379122027972028
2737,0.362705338830072,0.295913633315983,0.525633303732855,0.298170199740236,0.548142886898628,0.29492984735412,0.451787062937063,0.379122027972028
2738,0.362682012065001,0.295937141769363,0.525643799419179,0.298174490372731,0.548150587032502,0.29494162734923,0.451787062937063,0.379122027972028
2739,0.362661237498278,0.295959123175823,0.525647023256891,0.298190196939132,0.548155864923257,0.294950076324883,0.451787062937063,0.379122027972028
2740,0.362654832866374,0.295976944240256,0.525657333072271,0.298205521560427,0.548164271335753,0.294961252953063,0.451787062937063,0.379122027972028
2741,0.362641148308495,0.295999066636104,0.525672954913185,0.298214491006726,0.54817529743237,0.294971326409955,0.451812195121951,0.379359581881533
2742,0.362626506053746,0.296016806218323,0.525684289412507,0.29822336679487,0.548181400874526,0.294979344748402,0.451812195121951,0.379359581881533
2743,0.362614687998205,0.296033952014854,0.525701301957374,0.298232406956606,0.548181103919106,0.294997450345105,0.451812195121951,0.379359581881533
2744,0.362592165004147,0.296064892218114,0.525713696186167,0.298238633801481,0.54819423709473,0.295002561932926,0.451812195121951,0.379359581881533
2745,0.36257064484802,0.296093596578825,0.52572685495718,0.298246934959464,0.548208485805233,0.295004969036512,0.451812195121951,0.379359581881533
2746,0.362552659355625,0.296114316708756,0.525746929970395,0.298252486812398,0.548216351129002,0.295012928888271,0.451858333333333,0.379570138888889
2747,0.362536171183979,0.296136644558368,0.525763868573757,0.298259706408818,0.548219367466088,0.295028318016141,0.451858333333333,0.379570138888889
2748,0.362515273778581,0.296160976045915,0.525777122469276,0.298271463558045,0.548232337810385,0.295036744155072,0.451858333333333,0.379570138888889
2749,0.362498156232005,0.29618468484118,0.525786862533736,0.29828105065474,0.548247989726788,0.295040621865791,0.451858333333333,0.379570138888889
2750,0.36248092577724,0.296206073280206,0.525796746799682,0.298287649635983,0.548251174670771,0.295051272855897,0.451858333333333,0.379570138888889
2751,0.362460773940991,0.296223260986446,0.525809768785624,0.29829897681745,0.548255510146214,0.295066341550053,0.451928719723184,0.379767820069204
2752,0.362443718064126,0.296243263770524,0.525827594185636,0.29830427127063,0.548264463237094,0.295070574160891,0.451928719723184,0.379767820069204
2753,0.362424407025013,0.296264750404866,0.525849136009703,0.29830680870686,0.548269577687074,0.295081368682971,0.451928719723184,0.379767820069204
2754,0.362399301341241,0.296292711646853,0.525856822343596,0.298320272831796,0.548278316036371,0.295087665535938,0.451928719723184,0.379767820069204
2755,0.362383874066432,0.296309078143806,0.525869629047209,0.298333013281782,0.548285025075438,0.295099266158512,0.451928719723184,0.379767820069204
2756,0.362367680886154,0.296325857766044,0.525878789320928,0.298347102897491,0.54829279289018,0.295107321859099,0.451953448275862,0.380002068965517
2757,0.362348594650596,0.29634086628111,0.525891275504697,0.298355041773077,0.548298059698023,0.29511797471236,0.451953448275862,0.380002068965517
2758,0.362332702472821,0.296357037343838,0.525898959336424,0.298367774802149,0.548305470934346,0.295124845691243,0.451953448275862,0.380002068965517
2759,0.362311212494557,0.296381934742745,0.525910462226466,0.298373820050704,0.548310737225922,0.295137494412429,0.451953448275862,0.380002068965517
2760,0.362287006804796,0.296413477078975,0.525916104381862,0.298385960409655,0.548314063410519,0.29515311370223,0.451953448275862,0.380002068965517
2761,0.362269247012985,0.296433793120266,0.525923658756154,0.298396151286518,0.548318444716455,0.295167671249733,0.451993127147766,0.380227491408935
2762,0.362259872531197,0.296451803365391,0.525943469273748,0.298398393499192,0.548323717335114,0.295178523317177,0.451993127147766,0.380227491408935
2763,0.36224067045005,0.296473891572026,0.525954594273472,0.298406263174388,0.548329389809039,0.295190705111886,0.451993127147766,0.380227491408935
2764,0.362220305748807,0.296497754740451,0.525971683366134,0.298415251834584,0.548334746883784,0.295210018990743,0.451993127147766,0.380227491408935
2765,0.36218911529207,0.296530230654313,0.525982040705443,0.29842520147115,0.548343594147554,0.295221626576184,0.451993127147766,0.380227491408935
2766,0.36217353392684,0.296546877821129,0.525996617022174,0.298433654319045,0.548347578554039,0.295235906702092,0.452027739726027,0.380459589041096
2767,0.362158095590332,0.296566507433703,0.526005679007863,0.298447421487567,0.548359089870698,0.295240017329055,0.452027739726027,0.380459589041096
2768,0.362141629186845,0.29659103924635,0.526022466498842,0.29845343797771,0.548360363188701,0.295252686085226,0.452027739726027,0.380459589041096
2769,0.362120904673472,0.296611243840868,0.52603402646806,0.298458379740174,0.548369030103091,0.295260642837174,0.452027739726027,0.380459589041096
2770,0.362098702229382,0.296640965032298,0.526046136396142,0.298466268248583,0.548373053216076,0.295273035842803,0.452027739726027,0.380459589041096
2771,0.362084670414074,0.296659181213808,0.526057908554342,0.298479061474962,0.548379264233203,0.295282007312721,0.452091467576792,0.380652218430034
2772,0.362064074539621,0.296676838475678,0.526068522417113,0.298491935472539,0.548387013085052,0.295288068026279,0.452091467576792,0.380652218430034
2773,0.362041282871011,0.296696221506343,0.526081417811114,0.298497636983863,0.548387040695895,0.295305034073147,0.452091467576792,0.380652218430034
2774,0.362032800580687,0.296717978148822,0.526096847607135,0.298508296663271,0.548393776197913,0.295314132101515,0.452091467576792,0.380652218430034
2775,0.362013753716343,0.296739252670432,0.526106682795302,0.298517545808194,0.548399606154511,0.295321537294862,0.452091467576792,0.380652218430034
2776,0.361995134850083,0.29675945803172,0.526110733516184,0.298531198758819,0.548405044283673,0.295336955567379,0.452140476190476,0.380865306122449
2777,0.361978068209245,0.296787609103164,0.526115597234819,0.298544632641379,0.548404625688993,0.295347564243241,0.452140476190476,0.380865306122449
2778,0.361956891520701,0.296811893086173,0.526121653972845,0.298559297059327,0.548414351440494,0.295357777967096,0.452140476190476,0.380865306122449
2779,0.361933808184619,0.296837317554558,0.526137132292427,0.298564609178993,0.548418746030504,0.295365525933006,0.452140476190476,0.380865306122449
2780,0.361911284519759,0.296851996807082,0.526152661523583,0.298570784917928,0.548422846784754,0.295377827968806,0.452140476190476,0.380865306122449
2781,0.361897701996368,0.2968775510519,0.526165859064721,0.29857864806332,0.548426443745296,0.295389845658902,0.452210847457627,0.381074915254237
2782,0.361877207002472,0.296906538831048,0.526173370076598,0.298585027737696,0.548429458595893,0.295405043332445,0.452210847457627,0.381074915254237
2783,0.36185981290893,0.296925754714138,0.526190509461125,0.298588928021179,0.548439867279674,0.295409771797939,0.452210847457627,0.381074915254237
2784,0.361848400705955,0.296945763196866,0.526202059223381,0.298600482251667,0.548446834207888,0.295419279035316,0.452210847457627,0.381074915254237
2785,0.361829715573612,0.296967498766624,0.526211612926384,0.298614814862584,0.548456875838597,0.295429904035657,0.452210847457627,0.381074915254237
2786,0.361812404621002,0.296982662698115,0.526220802395852,0.29862446104876,0.548467022974138,0.295437482443721,0.452244932432432,0.381309121621622
2787,0.361791299529564,0.297011727723408,0.526236939530035,0.298627875662799,0.548478619319418,0.29544230887128,0.452244932432432,0.381309121621622
2788,0.361772351026931,0.297026935940357,0.526248514808846,0.298640175689966,0.54848575275665,0.295453025203295,0.452244932432432,0.381309121621622
2789,0.361755696485546,0.297053574775768,0.526256072457279,0.298654698239699,0.548487915976102,0.295467846656358,0.452244932432432,0.381309121621622
2790,0.361742148664559,0.297067216542486,0.526265531337975,0.298667422386952,0.548492619342272,0.295480016599973,0.452244932432432,0.381309121621622
2791,0.361731834174944,0.297087054398612,0.526280261350973,0.298672754880707,0.548499898656979,0.295487711600642,0.452281144781145,0.381540404040404
2792,0.361722136043344,0.297097665780913,0.526296261361974,0.298675432703827,0.548502394993117,0.295498010836979,0.452281144781145,0.381540404040404
2793,0.361698643586348,0.297124237964841,0.526297703830733,0.298688079146199,0.548506090440552,0.295511144152609,0.452281144781145,0.381540404040404
2794,0.361683913640103,0.297135308138116,0.526310119232974,0.29869757281903,0.548515523233835,0.295519069294103,0.452281144781145,0.381540404040404
2795,0.361665550088794,0.297159784376114,0.526323936107898,0.29870710554923,0.548515772805159,0.295537508936,0.452281144781145,0.381540404040404
2796,0.361637591276972,0.297187210928551,0.526329780114438,0.298720662435847,0.548522337459253,0.295551082040788,0.452329194630872,0.381753691275168
2797,0.361616923996811,0.297204844448412,0.526343089730209,0.298727417575745,0.54852677237778,0.295561442255045,0.452329194630872,0.381753691275168
2798,0.361589541719469,0.297231930118863,0.526350048178067,0.298735382240312,0.548523895827841,0.29557930155746,0.452329194630872,0.381753691275168
2799,0.361567781549894,0.297259755094736,0.526365323661372,0.298743170381576,0.548532730717893,0.295585755685264,0.452329194630872,0.381753691275168
2800,0.361549443090272,0.297287739580208,0.526379641475184,0.298752592464656,0.548537631573293,0.295594486583167,0.452329194630872,0.381753691275168
2801,0.36153362252685,0.297309591117827,0.526391048945945,0.298761509921805,0.548550860928206,0.295601068050741,0.452372240802676,0.381968227424749
2802,0.361516244967757,0.29732827946489,0.526401106280493,0.2987721877529,0.548561917399163,0.295613324351559,0.452372240802676,0.381968227424749
2803,0.361502202912953,0.297355412573537,0.52640902630266,0.298784443719159,0.548573406295333,0.295618572872022,0.452372240802676,0.381968227424749
2804,0.361481035813487,0.297384398362899,0.526421231228806,0.29879792194225,0.548577765039347,0.295629459251355,0.452372240802676,0.381968227424749
2805,0.361464626903756,0.29740366682931,0.526431215925212,0.298809183628248,0.548578967471579,0.295646775878764,0.452372240802676,0.381968227424749
2806,0.361451059620095,0.297430134234348,0.526449331072382,0.298810948530104,0.548588576553435,0.295656551091574,0.452410333333333,0.382196666666667
2807,0.361433046698803,0.297448557503247,0.526467178357595,0.298817198883194,0.54859591886865,0.295663654681828,0.452410333333333,0.382196666666667
2808,0.361417691714623,0.29746174631194,0.52648104272961,0.298827642115978,0.54860051280565,0.295677732128722,0.452410333333333,0.382196666666667
2809,0.361397405538736,0.297488567154793,0.526488487002201,0.298838444940127,0.548603735619397,0.295687800393324,0.452410333333333,0.382196666666667
2810,0.36138157397663,0.297504157805315,0.526497577336515,0.298850779654198,0.54860597300723,0.295700566312223,0.452410333333333,0.382196666666667
2811,0.361363483723142,0.297530129645146,0.526511310050756,0.298854201949679,0.548612121421858,0.295711850728331,0.452456146179402,0.382420930232558
2812,0.361343962677179,0.297549833227555,0.526513887002712,0.298873524027533,0.548622590960864,0.295720565136624,0.452456146179402,0.382420930232558
2813,0.361323625259456,0.297578055200262,0.52653180041563,0.298875280302473,0.548626754159613,0.29573059152939,0.452456146179402,0.382420930232558
2814,0.361305150782487,0.297588587005296,0.526549318573368,0.2988766566524,0.548633580562528,0.295741770706476,0.452456146179402,0.382420930232558
2815,0.361289868137162,0.29760524940328,0.526551964234368,0.298896584291746,0.54863447214643,0.295751173044494,0.452456146179402,0.382420930232558
2816,0.361270556405711,0.297629497253409,0.526567325962923,0.298906287366547,0.548643285779226,0.295761317337252,0.452501324503311,0.382641390728477
2817,0.361249075200417,0.297653124301153,0.526578155022557,0.298911783464336,0.548649994064123,0.295768467118095,0.452501324503311,0.382641390728477
2818,0.361226154898728,0.297682331037801,0.526588529855169,0.298916785442485,0.548658993939064,0.295770836017544,0.452501324503311,0.382641390728477
2819,0.361214333546637,0.297702004158389,0.526597723334437,0.298927339217332,0.548660766302608,0.295780322897446,0.452501324503311,0.382641390728477
2820,0.361195191997652,0.297725891003976,0.526600211177758,0.298946103360859,0.548663365616792,0.29579372467692,0.452501324503311,0.382641390728477
2821,0.361177240818612,0.29774630857502,0.526616414308461,0.298950989390998,0.548662511289002,0.29580635045505,0.452569306930693,0.38283498349835
2822,0.361161097624361,0.297763429022562,0.526625956422184,0.298958170223939,0.54867304904922,0.295815697481181,0.452569306930693,0.38283498349835
2823,0.36114364382957,0.297792694630287,0.526631038383203,0.298974566129424,0.548678918501654,0.295826064717437,0.452569306930693,0.38283498349835
2824,0.36113271851637,0.297813275060244,0.526642085751041,0.298977538960967,0.548689070223314,0.295834209513767,0.452569306930693,0.38283498349835
2825,0.361106606351507,0.297839620463067,0.526652661396405,0.298989089933282,0.548698531538936,0.295842266427914,0.452569306930693,0.38283498349835
2826,0.361094838612841,0.297854380574472,0.526657943335136,0.299003021107266,0.548698387987856,0.295857156174251,0.452625657894737,0.383034868421053
2827,0.3610772648071,0.297873457326628,0.526667847318539,0.299009369564652,0.548701510007257,0.295872326766863,0.452625657894737,0.383034868421053
2828,0.361058652694051,0.297895914403077,0.526677285935078,0.299019195764323,0.548706009627309,0.29588310913433,0.452625657894737,0.383034868421053
2829,0.361043528843005,0.297920215096937,0.526690603876088,0.29902749747266,0.548713121948798,0.295890472666309,0.452625657894737,0.383034868421053
2830,0.361031436006744,0.29793957423259,0.526700084710806,0.299034715108259,0.548722633177632,0.295897508300482,0.452625657894737,0.383034868421053
2831,0.361011556449661,0.297960744794344,0.526705061764986,0.299047390835514,0.548724056657308,0.295908860039417,0.452668524590164,0.383251475409836
2832,0.360996033877654,0.297981741409353,0.526714381914837,0.299058895414258,0.548729001918228,0.29591687060278,0.452668524590164,0.383251475409836
2833,0.36098238677397,0.297989061401173,0.526727302644808,0.299069442380301,0.548738521870393,0.295921803485625,0.452668524590164,0.383251475409836
2834,0.360963727552869,0.298008615243683,0.526740289774615,0.299070191951188,0.548746516523681,0.295933550426617,0.452668524590164,0.383251475409836
2835,0.360942639395645,0.298036959471916,0.526755685749066,0.299071270431003,0.5487508619367,0.295941386788769,0.452668524590164,0.383251475409836
2836,0.36092163834415,0.298064707520541,0.526765013875523,0.299081522584844,0.548755425590882,0.295952105150343,0.452727450980392,0.383448366013072
2837,0.360895003997213,0.298087386510166,0.526779857256915,0.299086291605166,0.548760306067671,0.295962516181187,0.452727450980392,0.383448366013072
2838,0.360885404865511,0.298106350199341,0.526795515224317,0.299087711871196,0.548772376373939,0.295965534267383,0.452727450980392,0.383448366013072
2839,0.360863498146901,0.298125011568821,0.526808575653106,0.299090736852877,0.548776018576782,0.295974594603623,0.452727450980392,0.383448366013072
2840,0.360848264917185,0.298147373767419,0.526820291908861,0.299097121052931,0.548780511564922,0.295985548175221,0.452727450980392,0.383448366013072
2841,0.360832031192752,0.29817041941832,0.526829266084592,0.29910516914809,0.548781253826344,0.295998971406105,0.452758957654723,0.383682084690554
2842,0.360815886271337,0.2981900429413,0.526846772381449,0.29911207447421,0.548788504346905,0.296002104836418,0.452758957654723,0.383682084690554
2843,0.360804711523638,0.298212180399137,0.526853805251147,0.299127532139862,0.548797653260293,0.296011629375676,0.452758957654723,0.383682084690554
2844,0.360785480937984,0.298230161519073,0.526860154773652,0.299144770597555,0.548799471171297,0.296025619122144,0.452758957654723,0.383682084690554
2845,0.360775323633086,0.298245580968919,0.526868344910289,0.299153616958677,0.548805033225302,0.296034055554594,0.452758957654723,0.383682084690554
2846,0.360752848005547,0.298272368722158,0.526882001262089,0.29915964081801,0.548810912857271,0.296043585062154,0.452805519480519,0.383900324675325
2847,0.360743011739147,0.298289636717688,0.526891179550534,0.299166010324235,0.548814683801594,0.296053209292749,0.452805519480519,0.383900324675325
2848,0.360735632275986,0.298301262443113,0.526900005134086,0.299178056054247,0.548819725359655,0.296059264666302,0.452805519480519,0.383900324675325
2849,0.360720155212287,0.298326294704395,0.526915342637382,0.299186100721118,0.548815971157054,0.296078997940771,0.452805519480519,0.383900324675325
2850,0.360703934340742,0.298349288786,0.526922855422783,0.299192407497814,0.548822334746915,0.29608908875406,0.452805519480519,0.383900324675325
2851,0.360685845019209,0.298371645304919,0.526932443323419,0.299195212330262,0.548824635321374,0.296100840152406,0.452849838187702,0.384112297734628
2852,0.360670928148452,0.298389218856068,0.526940441005413,0.299207186053209,0.548829526348468,0.296115450503715,0.452849838187702,0.384112297734628
2853,0.360641112234454,0.298405208375124,0.526944180797584,0.29922214544588,0.548829974741307,0.296130738778949,0.452849838187702,0.384112297734628
2854,0.360619281721177,0.298423942826536,0.526959349229474,0.299224818170911,0.548837385930865,0.296137063664537,0.452849838187702,0.384112297734628
2855,0.36060538186418,0.298438995392396,0.526967350413339,0.299233442262616,0.548844159338737,0.296143782548451,0.452849838187702,0.384112297734628
2856,0.36059310056738,0.298456677281109,0.526975463979606,0.299241708064975,0.548847536347491,0.296156655249955,0.452916774193549,0.384317419354839
2857,0.360569378240965,0.298486803072763,0.526988240312087,0.299246572668589,0.548853086934595,0.296167951286744,0.452916774193549,0.384317419354839
2858,0.360558391981157,0.298509376205295,0.527002989596574,0.299249033518562,0.548856339432491,0.296180016851505,0.452916774193549,0.384317419354839
2859,0.360547060815037,0.298533107315916,0.527017051748378,0.299255887276382,0.54886968700694,0.296184105903738,0.452916774193549,0.384317419354839
2860,0.360536616664451,0.298550423233353,0.527033715490942,0.299261418086912,0.548873696265083,0.296190357561175,0.452916774193549,0.384317419354839
2861,0.360514268696215,0.298576825000064,0.52705241798622,0.299264586949047,0.548881605652058,0.296197674539906,0.45296655948553,0.384525080385852
2862,0.360498429012268,0.298597081661796,0.527061261357215,0.299272141805265,0.548888288672207,0.29620425349149,0.45296655948553,0.384525080385852
2863,0.360483697097259,0.298621317421887,0.52707266877511,0.299284517736974,0.548893826690241,0.296213293110843,0.45296655948553,0.384525080385852
2864,0.36045825159338,0.298642907315526,0.527085667235764,0.299289294936454,0.548896491478596,0.296225073523383,0.45296655948553,0.384525080385852
2865,0.360429080108376,0.298668720223524,0.527096862689737,0.299301184252769,0.548902105836609,0.296235101637156,0.45296655948553,0.384525080385852
2866,0.360430373775131,0.298681747077719,0.527101888256588,0.299313383754324,0.548908923857283,0.296241385022829,0.453021474358975,0.384722435897436
2867,0.360416912430191,0.298695449207107,0.527119010942049,0.29931665032258,0.548917070445062,0.296250775586244,0.453021474358975,0.384722435897436
2868,0.360400616049749,0.298709467037308,0.527129521585829,0.299327769065944,0.548917494774473,0.296267428641643,0.453021474358975,0.384722435897436
2869,0.360382491623296,0.298737897005868,0.527145077506159,0.299332041892218,0.548924246814997,0.296275679021613,0.453021474358975,0.384722435897436
2870,0.360366697264735,0.298752065920733,0.527153633779051,0.299340563301706,0.548927826796756,0.296285193134151,0.453021474358975,0.384722435897436
2871,0.360346786139461,0.298776179323661,0.527158020907762,0.299346823346536,0.548938494561952,0.296291971000464,0.45307731629393,0.384926837060703
2872,0.360325004313178,0.298796927589522,0.527168026720802,0.299354611662112,0.548942539059753,0.296303679098186,0.45307731629393,0.384926837060703
2873,0.36029864034934,0.298822194573276,0.52717749173459,0.29936337670127,0.548947301435091,0.29631048967333,0.45307731629393,0.384926837060703
2874,0.360278457591324,0.298835721344056,0.527186222809893,0.299366581394696,0.548950924168075,0.296319683167398,0.45307731629393,0.384926837060703
2875,0.360261501566994,0.298857821780374,0.527191773774165,0.299380443588043,0.548955803378521,0.296329874588351,0.45307731629393,0.384926837060703
2876,0.360245713677923,0.298879901644153,0.527201352426179,0.299388619532757,0.548959957420859,0.296345972992646,0.453120382165605,0.385136305732484
2877,0.360231222462318,0.298898874548686,0.527219350071007,0.29938758965607,0.548968619747935,0.29635634830342,0.453120382165605,0.385136305732484
2878,0.36021338128351,0.298924811669245,0.527223499603637,0.299399553632964,0.548967224653197,0.296370238635379,0.453120382165605,0.385136305732484
2879,0.360200712193715,0.298948722446393,0.527231301422224,0.29941189633127,0.548974790514318,0.296378015536064,0.453120382165605,0.385136305732484
2880,0.360180493315272,0.298979384945885,0.527246476937852,0.299415127783104,0.548982194745596,0.296384114732431,0.453120382165605,0.385136305732484
2881,0.360165518445692,0.299003459887095,0.527252336284698,0.299425186481716,0.548988103200125,0.296392874251714,0.453154603174603,0.385359047619047
2882,0.360148116616936,0.299028446503381,0.527258282836416,0.299439622386761,0.548991823355561,0.296400645914132,0.453154603174603,0.385359047619047
2883,0.360127042738219,0.299047849698684,0.527265704970957,0.299448884923706,0.548995928478665,0.29640900231508,0.453154603174603,0.385359047619047
2884,0.360105270249303,0.299074122282161,0.527278633928821,0.299457246558035,0.54900473460678,0.296411286730997,0.453154603174603,0.385359047619047
2885,0.360097006860836,0.299089353518451,0.527286385829332,0.299466748778469,0.549007690757536,0.296418356900781,0.453154603174603,0.385359047619047
2886,0.360082646313552,0.299112007273753,0.527294211239905,0.299475310080637,0.549010162030211,0.296428639158267,0.453171835443038,0.385590506329114
2887,0.360060397732181,0.299136901325369,0.5273064588506,0.299477669687698,0.549019214732044,0.296435614905432,0.453171835443038,0.385590506329114
2888,0.360036739331881,0.299164939068436,0.527318575466387,0.299481612460007,0.549027648695492,0.296443022350535,0.453171835443038,0.385590506329114
2889,0.360026537878665,0.29918578586122,0.52732860531894,0.29949333063085,0.549031087270741,0.296456955462666,0.453171835443038,0.385590506329114
2890,0.360006534094326,0.299206014388902,0.527328132753689,0.299505433713516,0.549034155519606,0.29646621580053,0.453171835443038,0.385590506329114
2891,0.359987763915379,0.299229877180917,0.527342100963581,0.299512431160814,0.54904071754239,0.296474906167607,0.453210094637224,0.385815141955836
2892,0.359973904224772,0.299238572235745,0.527351177950791,0.299524858932154,0.54904871765542,0.296483371452584,0.453210094637224,0.385815141955836
2893,0.359957862101331,0.299261535674469,0.527362357767258,0.299528884254928,0.549051012169181,0.296495351300794,0.453210094637224,0.385815141955836
2894,0.359939023182318,0.299279584788268,0.527376425566804,0.299538572900212,0.549058517206714,0.296504290892856,0.453210094637224,0.385815141955836
2895,0.359912822194286,0.299302880692529,0.527387399731705,0.29954636848756,0.549060426002021,0.296520800701519,0.453210094637224,0.385815141955836
2896,0.359897013630289,0.299324726106761,0.527406353465885,0.29954505021985,0.549062952010293,0.296535649981851,0.453243081761006,0.386030503144654
2897,0.359881284703711,0.299344847757579,0.527418096917735,0.299551505180515,0.549068174002408,0.296540059037228,0.453243081761006,0.386030503144654
2898,0.359862795124478,0.299373095806419,0.527435759556548,0.299556961479781,0.549067419432191,0.296557301761578,0.453243081761006,0.386030503144654
2899,0.359850064043544,0.299399050464786,0.527450401703355,0.299562901738381,0.549076945553263,0.296560967810055,0.453243081761006,0.386030503144654
2900,0.359829906554013,0.29942569413219,0.527464490118455,0.299566118779612,0.549084892632302,0.296564468680491,0.453243081761006,0.386030503144654
2901,0.359815199628441,0.299440459943986,0.527474858917777,0.299576877286349,0.549090399011422,0.296571488317161,0.453315360501568,0.386211285266458
2902,0.359798485030011,0.299459786430199,0.52748204345188,0.299586331212101,0.549092943285299,0.296580787048552,0.453315360501568,0.386211285266458
2903,0.359783612232832,0.299482269590552,0.527495050125281,0.299592650476701,0.549100955752109,0.296590639840116,0.453315360501568,0.386211285266458
2904,0.359779034534448,0.299492984338512,0.527505875472807,0.299599026962053,0.549105496353346,0.296599870838344,0.453315360501568,0.386211285266458
2905,0.359763489670002,0.299513425151416,0.52751912077334,0.299600754266592,0.549115657792092,0.296608081584135,0.453315360501568,0.386211285266458
2906,0.359755657708508,0.299529371965566,0.527526799418276,0.299610816041241,0.549121830375799,0.29661715210362,0.4533753125,0.3863975
2907,0.359732100452497,0.299557404604731,0.527538637519652,0.29961710544807,0.549122699559762,0.296627916691047,0.4533753125,0.3863975
2908,0.359711556277642,0.299574085760575,0.527544437984296,0.299624066574637,0.549122683665966,0.296640445954232,0.4533753125,0.3863975
2909,0.359695666252697,0.299594412474691,0.527551966039599,0.299631622616882,0.549131256034156,0.296647413576171,0.4533753125,0.3863975
2910,0.359680721857435,0.299620052138973,0.527561723171643,0.299637244387583,0.549134210219621,0.296654328612686,0.4533753125,0.3863975
2911,0.359657939062375,0.299648604242482,0.527571395808205,0.299642177721084,0.549132070556375,0.296666968694661,0.453446417445483,0.386576947040498
2912,0.359644051235057,0.299661453582991,0.527576222896926,0.299651504078494,0.549143543529775,0.296672635768503,0.453446417445483,0.386576947040498
2913,0.3596236075947,0.299675285896257,0.527577473806211,0.299668792725282,0.549146380020585,0.296683483470668,0.453446417445483,0.386576947040498
2914,0.359608956838323,0.299691518573191,0.527587776451948,0.299675729907133,0.549141474287518,0.296699277261451,0.453446417445483,0.386576947040498
2915,0.35959450140973,0.299715082166998,0.527602227783664,0.299676161283423,0.549146739833142,0.296709309944825,0.453446417445483,0.386576947040498
2916,0.359580780104922,0.299738074260718,0.527610752401373,0.299687359674797,0.549152908885165,0.296715748759361,0.453497826086956,0.38677298136646
2917,0.359564351584192,0.299754824379986,0.52763345803975,0.299683208261533,0.549156954855905,0.296723963982744,0.453497826086956,0.38677298136646
2918,0.359540612776855,0.299781772199199,0.527656251864109,0.299676850455613,0.549161655336269,0.296737028258021,0.453497826086956,0.38677298136646
2919,0.359519491682212,0.299809338492544,0.52766702625425,0.299684570658444,0.549157350764669,0.29675105157819,0.453497826086956,0.38677298136646
2920,0.359507677844269,0.299823959306762,0.527679197167163,0.299692291347822,0.54915697732854,0.296763033330844,0.453497826086956,0.38677298136646
2921,0.359490151214839,0.29985147695719,0.527690624609366,0.29969667660821,0.549163536146495,0.29676954009835,0.453554179566563,0.386970278637771
2922,0.35947644662606,0.299871702953117,0.527705312774434,0.29970138513826,0.549168667044739,0.296777907782262,0.453554179566563,0.386970278637771
2923,0.359452215460667,0.29989811206103,0.527717120326019,0.299708960270014,0.549175100877651,0.296786684107447,0.453554179566563,0.386970278637771
2924,0.359441794480448,0.299912339682839,0.527722755009854,0.299719290619954,0.549179837003344,0.296794691223569,0.453554179566563,0.386970278637771
2925,0.359426597957697,0.299940257916049,0.527733733149569,0.29972687716141,0.549180606005932,0.296802818534,0.453554179566563,0.386970278637771
2926,0.359409657483394,0.299962968786755,0.527743126914929,0.299734758816961,0.549183669906824,0.29681493255841,0.453614506172839,0.387146604938272
2927,0.359391718667828,0.299983614223244,0.52776128709008,0.299735679686906,0.549188483830474,0.296825329092656,0.453614506172839,0.387146604938272
2928,0.35937757984951,0.300006001542747,0.527763355796761,0.299749208029225,0.549190016137991,0.296832769662285,0.453614506172839,0.387146604938272
2929,0.359356373927352,0.300031512013644,0.527771009167882,0.299753982646291,0.549195453578494,0.296838328870514,0.453614506172839,0.387146604938272
2930,0.359333442843952,0.300042845287158,0.527776078703873,0.299764103814614,0.549201704596512,0.296848202391674,0.453614506172839,0.387146604938272
2931,0.359326218812238,0.300061673284717,0.527791722566202,0.299767116960958,0.549207500302803,0.296854890947284,0.453670461538462,0.387341538461539
2932,0.359311265173542,0.300084332885964,0.527800129554187,0.299773544574168,0.549212517372752,0.296863080558243,0.453670461538462,0.387341538461539
2933,0.35930024889823,0.300098556609996,0.527808707381385,0.299783237314391,0.549218951381037,0.296871038180073,0.453670461538462,0.387341538461539
2934,0.359288094075094,0.300113204095558,0.527822851266722,0.299787256932606,0.549222100371902,0.296882589354672,0.453670461538462,0.387341538461539
2935,0.35926619177463,0.300140649796135,0.527836269061155,0.299791731454277,0.549223658495531,0.296895485173857,0.453670461538462,0.387341538461539
2936,0.359250409692055,0.300157509756806,0.527845951641871,0.299799227518584,0.549221216867997,0.296908237070412,0.453733128834356,0.387527300613497
2937,0.359232236138076,0.300176694802444,0.527857939978107,0.299804293946356,0.549220495914091,0.296920569038972,0.453733128834356,0.387527300613497
2938,0.359220455015713,0.300195774231787,0.527867326877266,0.299814163469822,0.549223728752282,0.296931546884816,0.453733128834356,0.387527300613497
2939,0.359201247220977,0.300220421628879,0.52788173040265,0.299822104454984,0.549223899650565,0.296940033517153,0.453733128834356,0.387527300613497
2940,0.359189985755712,0.300236619218417,0.527885430941757,0.299833830940329,0.549223777999624,0.296953552781394,0.453733128834356,0.387527300613497
2941,0.359165948038042,0.300261835803203,0.527899763951018,0.299839157269626,0.549235179530379,0.29695956831717,0.453781039755352,0.387728134556575
2942,0.359147183056611,0.300293432553913,0.527913092662196,0.299842995406625,0.54924235693727,0.29696696273818,0.453781039755352,0.387728134556575
2943,0.3591336158297,0.300306669220559,0.527921870373492,0.299852258543192,0.549250317676099,0.296979005972546,0.453781039755352,0.387728134556575
2944,0.359107912843653,0.300333298822565,0.527931887594507,0.299857713602266,0.549252295874159,0.296989232073668,0.453781039755352,0.387728134556575
2945,0.35908904667154,0.300351855330476,0.527945958250969,0.299860977166796,0.54925200019063,0.297001678398789,0.453781039755352,0.387728134556575
2946,0.359073934079079,0.300373343683197,0.527957665709122,0.299867648788903,0.549255817556448,0.297009786365912,0.453830792682927,0.387921951219512
2947,0.359058544231374,0.300402399879537,0.52797431093985,0.299869295161829,0.549264167387871,0.297016251831582,0.453830792682927,0.387921951219512
2948,0.359041872677265,0.300417485765062,0.527983978355466,0.299875618850708,0.549269831075489,0.297022211520245,0.453830792682927,0.387921951219512
2949,0.359023085995395,0.300435642472018,0.527981294163861,0.299895964454199,0.549273180349551,0.297032576867923,0.453830792682927,0.387921951219512
2950,0.359008182102106,0.300452815557607,0.527992700117994,0.299896233403862,0.549278665751413,0.297038831112254,0.453830792682927,0.387921951219512
2951,0.358995616570593,0.300475757120439,0.528008480520531,0.299901665807598,0.549287106739955,0.297039879625016,0.453871732522797,0.388126139817629
2952,0.35897364180313,0.300502435180352,0.528015291737641,0.299909680806494,0.549297380823207,0.297043824603951,0.453871732522797,0.388126139817629
2953,0.358956870331197,0.300518651102868,0.528030816422111,0.29991370178296,0.549305115447587,0.297046849720169,0.453871732522797,0.388126139817629
2954,0.358939335309333,0.30053194948766,0.528040585766722,0.299921568619414,0.549314586699882,0.297051959062581,0.453871732522797,0.388126139817629
2955,0.358919911398772,0.300559010817532,0.528046146773541,0.299927871372365,0.549321685741157,0.297058625022718,0.453871732522797,0.388126139817629
2956,0.358901693744683,0.300581154057754,0.528058863323345,0.299930950533984,0.549323654549215,0.297071691413751,0.453922424242424,0.388326666666666
2957,0.358887621490202,0.300604596864263,0.528065412263006,0.299936246411121,0.549330299707933,0.297077920227365,0.453922424242424,0.388326666666666
2958,0.358868195101546,0.300635125940734,0.528083248487652,0.299938246564655,0.549337417335269,0.29708459060941,0.453922424242424,0.388326666666666
2959,0.358854176087324,0.300652955649691,0.528090066750844,0.299945293563228,0.549338929322881,0.297096446664654,0.453922424242424,0.388326666666666
2960,0.35883754725513,0.30068211625882,0.528101720556621,0.299954741306284,0.549342470467378,0.297102765815181,0.453922424242424,0.388326666666666
2961,0.358820432666929,0.300701774278762,0.528110674427782,0.299963348006241,0.549345437872669,0.297113568049263,0.453968580060423,0.388529909365559
2962,0.358803405661148,0.300723340183793,0.52812333591361,0.299965309454748,0.549348976559295,0.297117497298456,0.453968580060423,0.388529909365559
2963,0.35878934786808,0.300738997936185,0.528133561529708,0.299972045787136,0.549353191726452,0.297126494998657,0.453968580060423,0.388529909365559
2964,0.358763504389088,0.300766784774484,0.528139619378323,0.29998237594984,0.549352916591747,0.297137759626782,0.453968580060423,0.388529909365559
2965,0.358743688401412,0.300787429182247,0.528149368747734,0.299992524534018,0.549360250973843,0.297143236240214,0.453968580060423,0.388529909365559
2966,0.358731359304902,0.300809260354871,0.528163113193345,0.299995846901314,0.549358870092199,0.29715598014711,0.454016265060241,0.388739759036145
2967,0.358719197251696,0.300824110062379,0.528161735668673,0.300009468759935,0.549360416102926,0.297167462597477,0.454016265060241,0.388739759036145
2968,0.358699140586718,0.300854995413279,0.528175954988071,0.300017955638853,0.549363606407848,0.297178088997982,0.454016265060241,0.388739759036145
2969,0.358682611752751,0.300874561246269,0.528188148729224,0.3000243060515,0.549372627464637,0.297183770967276,0.454016265060241,0.388739759036145
2970,0.358661861017033,0.300898623726964,0.528198629851848,0.300032133709062,0.549378874816893,0.297192408868892,0.454016265060241,0.388739759036145
2971,0.358652649056974,0.300918404725821,0.52820884176139,0.300033687704055,0.54938562629635,0.297202337075725,0.454063063063063,0.388937837837838
2972,0.358631039681992,0.300950435531156,0.528213768919685,0.300043822421919,0.549389964384215,0.297212378312176,0.454063063063063,0.388937837837838
2973,0.358604634391235,0.300970737371075,0.528229044510652,0.300048409702683,0.549390027568393,0.29722065647303,0.454063063063063,0.388937837837838
2974,0.358589145564257,0.300993939282124,0.528237409475594,0.3000507798767,0.549390742850143,0.297230151667254,0.454063063063063,0.388937837837838
2975,0.358571082713788,0.301012105480684,0.528247828614749,0.300056929383602,0.549390509903535,0.2972393196455,0.454063063063063,0.388937837837838
2976,0.358557572345697,0.301030762991998,0.528261160955707,0.30005976847571,0.549393227751766,0.297250914964927,0.454112275449102,0.389137724550898
2977,0.358548193042935,0.301049016795324,0.52826771364374,0.300067538845351,0.549395972885034,0.297260120395394,0.454112275449102,0.389137724550898
2978,0.358533145501905,0.301065416967593,0.528280601540862,0.300076438868774,0.549402349831069,0.297268098089965,0.454112275449102,0.389137724550898
2979,0.358516356784862,0.301090897991438,0.528287699144045,0.300085705705006,0.54939993969754,0.297284488067043,0.454112275449102,0.389137724550898
2980,0.358497547682811,0.301123257439644,0.528298333929238,0.300097501871801,0.549403364052333,0.297292907463221,0.454112275449102,0.389137724550898
2981,0.358478294678078,0.301145005064847,0.52830264733126,0.300106229654663,0.549407333150769,0.297300914580861,0.454123283582089,0.389370149253731
2982,0.358468144818835,0.301162318403178,0.528320437224683,0.300110103506225,0.549407480642677,0.297307629462023,0.454123283582089,0.389370149253731
2983,0.358451617265591,0.301182360941063,0.528326955930037,0.300117765085198,0.549409476146805,0.297314458500218,0.454123283582089,0.389370149253731
2984,0.358435074080624,0.301204454582896,0.528334752211336,0.30012802453075,0.549412277610912,0.297323609356238,0.454123283582089,0.389370149253731
2985,0.358405039045854,0.301239484125249,0.528349665587754,0.300133294425401,0.549413678041227,0.297333059847871,0.454123283582089,0.389370149253731
2986,0.358393933193704,0.301257867747296,0.528363436444632,0.300135552956188,0.549411246734407,0.297348197867741,0.454166666666666,0.3895625
2987,0.358379164544252,0.301276883704912,0.5283671928018,0.300149039684138,0.54941275702716,0.297359747432316,0.454166666666666,0.3895625
2988,0.358363256955509,0.301300255859962,0.528374217077254,0.300152063785549,0.549413018660131,0.297370262356711,0.454166666666666,0.3895625
2989,0.358349105708753,0.301321138643057,0.528385768070334,0.30016088722298,0.549415547317839,0.29737943991648,0.454166666666666,0.3895625
2990,0.358329948894943,0.301343829181645,0.528401750862503,0.300160353815028,0.549416273952339,0.297387053390686,0.454166666666666,0.3895625
2991,0.35831285901469,0.301363780349838,0.528411542707514,0.300165537913647,0.549417101000532,0.297399234306213,0.454223738872403,0.389750741839763
2992,0.358300062665112,0.301388961223543,0.528423542580249,0.300174914401605,0.549425653464057,0.29739851183481,0.454223738872403,0.389750741839763
2993,0.358294430331527,0.301405435554243,0.528422006083392,0.30019446206282,0.549428162664015,0.297411143473465,0.454223738872403,0.389750741839763
2994,0.358271003793516,0.301429464420789,0.52843299215594,0.300199365676141,0.549434037659979,0.297419347644096,0.454223738872403,0.389750741839763
2995,0.358253104193429,0.301450075010689,0.528444542358875,0.300205568320109,0.549441148343736,0.297425168571665,0.454223738872403,0.389750741839763
2996,0.358236175281627,0.301472276913673,0.528448880910245,0.30021223091198,0.549438414866352,0.297434330175149,0.454280177514793,0.389929585798817
2997,0.358224783047274,0.30148437106559,0.528452551232507,0.300220319252457,0.549441571675234,0.297441479802903,0.454280177514793,0.389929585798817
2998,0.358213138719079,0.301501774791411,0.528462784657365,0.30023039299735,0.549454279961106,0.297444632528987,0.454280177514793,0.389929585798817
2999,0.358197670425907,0.301524279913934,0.528472411893845,0.300238246105452,0.549456434622579,0.29745472261245,0.454280177514793,0.389929585798817
3000,0.35818303798375,0.301543273306485,0.528481349540383,0.300245715603005,0.549456703041592,0.297466451981084,0.454280177514793,0.389929585798817
3001,0.358161344910325,0.301565786029629,0.528491782252728,0.300251956306846,0.549459758467072,0.297473700836879,0.454312684365782,0.390131268436578
3002,0.358139756047718,0.301590413174236,0.528504531858292,0.300256074762655,0.549458335279338,0.297488158102288,0.454312684365782,0.390131268436578
3003,0.358125621442695,0.301610919234173,0.528514430019399,0.300264944256496,0.549461551382411,0.297494804738568,0.454312684365782,0.390131268436578
3004,0.358105569135568,0.30163773787496,0.528523789103541,0.300270660305916,0.549462203079198,0.297502113042372,0.454312684365782,0.390131268436578
3005,0.358091118247967,0.301657359584353,0.528541412817525,0.300271907291396,0.549460298870776,0.297512695926006,0.454312684365782,0.390131268436578
3006,0.358079736213508,0.30168280810811,0.528545912259039,0.300282734930487,0.549457788156474,0.297526810908241,0.454370294117647,0.390320588235294
3007,0.358064122911284,0.301697233883863,0.528556957656813,0.300292562198123,0.549459144060735,0.297540837424073,0.454370294117647,0.390320588235294
3008,0.358048741934503,0.301712994735833,0.528566250408499,0.300298264706425,0.549465481697805,0.297548804143042,0.454370294117647,0.390320588235294
3009,0.358031559845443,0.301733989685496,0.528575822027116,0.300302988401027,0.5494731000495,0.297551147753442,0.454370294117647,0.390320588235294
3010,0.358019935032366,0.301752214771928,0.528584489584312,0.300316125023038,0.549480452947506,0.29755587612004,0.454370294117647,0.390320588235294
3011,0.357994782991276,0.301777927162378,0.528589663192209,0.300323254379147,0.5494836037798,0.297564856450699,0.454411730205279,0.390524633431085
3012,0.357980662247341,0.301800820136074,0.528603171465546,0.300327672508696,0.549485509163604,0.297573867482231,0.454411730205279,0.390524633431085
3013,0.357962385351845,0.301825005941596,0.528615629428476,0.300333758609682,0.549488291755155,0.297583034549896,0.454411730205279,0.390524633431085
3014,0.357941643973922,0.301850270051077,0.528620747746191,0.300344953363198,0.549489242648833,0.297594464908206,0.454411730205279,0.390524633431085
3015,0.357929079042196,0.301864050046037,0.52862634803199,0.300351676916695,0.549491374941884,0.29759934381299,0.454411730205279,0.390524633431085
3016,0.357912125150566,0.301880444055489,0.528631137104548,0.300357265083616,0.549493883085098,0.297610428634567,0.454438011695906,0.390736549707602
3017,0.357889253345977,0.301907875185303,0.528640869281577,0.300364573584635,0.549496686769464,0.297616647513826,0.454438011695906,0.390736549707602
3018,0.357872416024413,0.301928221167121,0.528650423210932,0.300369971721633,0.549500949893258,0.297627089105715,0.454438011695906,0.390736549707602
3019,0.3578532370577,0.301957911624666,0.528659706294445,0.300381501878801,0.549510173499625,0.297626843550112,0.454438011695906,0.390736549707602
3020,0.357835453754218,0.301978863841155,0.528660884395758,0.30039183510865,0.549514603675816,0.297634784267239,0.454438011695906,0.390736549707602
3021,0.357825504646655,0.301990995497398,0.528681946510433,0.300391525700305,0.54952124602449,0.297640769283807,0.454484839650146,0.390936443148688
3022,0.357801499561532,0.302018378789389,0.528694418830249,0.300400219905103,0.5495189935566,0.297653712796509,0.454484839650146,0.390936443148688
3023,0.357790934239084,0.30204209173808,0.528698276987872,0.300407604199465,0.54951923180382,0.29766091496265,0.454484839650146,0.390936443148688
3024,0.357771898660161,0.302059327809596,0.528702694340199,0.300420417958057,0.549517759461401,0.29767360697479,0.454484839650146,0.390936443148688
3025,0.357750527532004,0.302086054041909,0.528709633247616,0.300430921648307,0.549521452908583,0.297679085045977,0.454484839650146,0.390936443148688
3026,0.357729505610118,0.302115451820876,0.528716107541732,0.300444271781466,0.549521360339684,0.297688245588323,0.454536918604651,0.391125581395349
3027,0.357710467405079,0.302130046428034,0.528718612034823,0.300453663455358,0.549520765562325,0.297697946552474,0.454536918604651,0.391125581395349
3028,0.357695279919797,0.302147484217515,0.528731535162256,0.300455149098511,0.549521942882255,0.297707341460934,0.454536918604651,0.391125581395349
3029,0.357683369887259,0.302167787597613,0.528743332961432,0.300458180541277,0.549523353876959,0.297717141602531,0.454536918604651,0.391125581395349
3030,0.357660490758871,0.302191250292975,0.528754231349731,0.300460228264511,0.549521783212864,0.297728626434458,0.454536918604651,0.391125581395349
3031,0.357644692196705,0.302213880627541,0.528764167348247,0.300469280731451,0.549529970489415,0.297736008695576,0.454600579710145,0.391305217391304
3032,0.3576249634432,0.302241491559639,0.528779106807786,0.300472015082146,0.549534765772325,0.297742772212257,0.454600579710145,0.391305217391304
3033,0.357619660567797,0.302255435631418,0.528789939444172,0.300479343553169,0.549540647490224,0.297748157328675,0.454600579710145,0.391305217391304
3034,0.357601873018084,0.302276424688194,0.528795761820294,0.30048873841013,0.549540608637735,0.2977599407059,0.454600579710145,0.391305217391304
3035,0.357584744146294,0.302300211874633,0.528804369932175,0.300494202065363,0.549543236495519,0.297769593416236,0.454600579710145,0.391305217391304
3036,0.357562766532552,0.30232266645586,0.52881211515089,0.300498361937335,0.549549852599367,0.2977749695887,0.454650867052023,0.391496242774566
3037,0.357547061214059,0.302350980831435,0.52881974767629,0.300504748239521,0.5495555254701,0.297780107902238,0.454650867052023,0.391496242774566
3038,0.357529812838999,0.302374728392552,0.528829815986831,0.300513015725066,0.549560533681987,0.297790087767956,0.454650867052023,0.391496242774566
3039,0.357515591071751,0.302395588901778,0.528835494591633,0.300522749814869,0.549557369923434,0.297801526892564,0.454650867052023,0.391496242774566
3040,0.357497003003487,0.30241711447468,0.528847499686634,0.300529520612539,0.54956552440827,0.297807773967906,0.454650867052023,0.391496242774566
3041,0.357487470627991,0.302431907264188,0.528854386418978,0.300538953696823,0.549566972162428,0.297815727325397,0.454709221902017,0.391679538904899
3042,0.357470386641427,0.302460303272603,0.528861863306876,0.30054609173556,0.549571264092424,0.297821698911623,0.454709221902017,0.391679538904899
3043,0.357451980508031,0.302474875838816,0.528871857801738,0.300555783159007,0.549579132130792,0.297823826621438,0.454709221902017,0.391679538904899
3044,0.357437149422521,0.302494679746106,0.528874349810857,0.300562919247476,0.549582997682092,0.297829269210766,0.454709221902017,0.391679538904899
3045,0.357421936265796,0.302517452280998,0.528879410924337,0.300568915835526,0.549584460909445,0.297838107242267,0.454709221902017,0.391679538904899
3046,0.357404061649915,0.30253385723667,0.528896536737849,0.300566779659451,0.549584182533628,0.297845466098253,0.454756609195402,0.391872413793103
3047,0.357379692448078,0.302557505201321,0.528908802871111,0.30057457179442,0.54958534974236,0.297855884598457,0.454756609195402,0.391872413793103
3048,0.35736238834775,0.302582552969791,0.528921702714052,0.300583714230482,0.549594918481082,0.297856299786886,0.454756609195402,0.391872413793103
3049,0.35734650159802,0.302608184880152,0.528924326122359,0.300592649855381,0.549599235437673,0.297863696823808,0.454756609195402,0.391872413793103
3050,0.357322721588002,0.302637125192605,0.528940450439005,0.300595016116112,0.549601514364483,0.297873539069464,0.454756609195402,0.391872413793103
3051,0.357310752478256,0.302656225536436,0.528944977110112,0.300605696207921,0.549600012201048,0.297886476610488,0.454803724928367,0.392077363896848
3052,0.357286224340695,0.302684843248854,0.528952591343949,0.300615285152416,0.549599946993043,0.297898261349038,0.454803724928367,0.392077363896848
3053,0.357270895335696,0.302703151400309,0.528958205534173,0.300622156561832,0.549603586741623,0.297906059816156,0.454803724928367,0.392077363896848
3054,0.357250271882148,0.302726907622591,0.528967172413752,0.300625757356975,0.549602784029685,0.297919150371855,0.454803724928367,0.392077363896848
3055,0.357241330495707,0.302748214349153,0.528982644394196,0.300630651340539,0.549608616710843,0.297924328479667,0.454803724928367,0.392077363896848
3056,0.357219415470073,0.302767841967543,0.528990791769114,0.300637784860038,0.549607841787838,0.297933675975927,0.45487,0.392249714285714
3057,0.357201733149427,0.302788713812408,0.528998359492012,0.300644474682364,0.549603062065721,0.297944238474423,0.45487,0.392249714285714
3058,0.357191025876354,0.302811370509148,0.529006946377256,0.300646268539951,0.549604644350517,0.297954214981109,0.45487,0.392249714285714
3059,0.357180051345663,0.302835111882698,0.529012628994117,0.300654691589109,0.549601917343365,0.297964580526313,0.45487,0.392249714285714
3060,0.357167380200643,0.302857709010562,0.529020695004427,0.30065910567589,0.549602547993093,0.297967704173159,0.45487,0.392249714285714
3061,0.35715144520925,0.302879747216685,0.529029237088832,0.300667031934182,0.549604466610653,0.297979370395223,0.454902279202279,0.392460398860399
3062,0.35712886457887,0.302905560543637,0.529037708856087,0.300675628443736,0.549606649609478,0.297987417029434,0.454902279202279,0.392460398860399
3063,0.35711890741346,0.302918324593944,0.529043558185241,0.300685455980602,0.549608500767511,0.297997534272765,0.454902279202279,0.392460398860399
3064,0.357103910468721,0.302941338906962,0.52904944661053,0.300696236780985,0.549619005486025,0.297997455646516,0.454902279202279,0.392460398860399
3065,0.357081250080727,0.302962443337468,0.529055743410677,0.300702760124461,0.54962226239677,0.298004166984815,0.454902279202279,0.392460398860399
3066,0.357062788004414,0.302987303283806,0.529058565090294,0.300714194858199,0.5496298276137,0.298007608128304,0.454954829545454,0.392655113636363
3067,0.35704220163395,0.303009465689597,0.529071718524091,0.300715912489145,0.54962464695565,0.298018385941396,0.454954829545454,0.392655113636363
3068,0.357027642141122,0.303027442478937,0.529076431004185,0.300726526343873,0.549625881000735,0.298026948498621,0.454954829545454,0.392655113636363
3069,0.357002619217073,0.303051012497421,0.529081203583299,0.300739571233238,0.549628400272207,0.298033744078391,0.454954829545454,0.392655113636363
3070,0.356988812069294,0.303077400891688,0.529088177843836,0.300751247863806,0.549630755454492,0.29804325618207,0.454954829545454,0.392655113636363
3071,0.356966973490566,0.303099719227718,0.52910468051613,0.300748592783824,0.549629688554605,0.298055480696694,0.455014730878187,0.39283342776204
3072,0.356945942430924,0.3031253262226,0.529114417368542,0.30075331055948,0.549630316280212,0.298060973326981,0.455014730878187,0.39283342776204
3073,0.3569318977994,0.303148404437757,0.529134293922404,0.300753385062214,0.549630059941518,0.298070225675594,0.455014730878187,0.39283342776204
3074,0.356918317556287,0.303165683542478,0.529150669384646,0.300753518403738,0.549631965088182,0.298081569613591,0.455014730878187,0.39283342776204
3075,0.356901769281367,0.303190409981075,0.529153399684531,0.300762535134521,0.549628878313992,0.298091012803905,0.455014730878187,0.39283342776204
3076,0.356881049087215,0.303217361391895,0.529158422135906,0.300774718582441,0.549629547533746,0.29809962195876,0.455065819209039,0.39302627118644
3077,0.356861767825435,0.303237223207482,0.529171738500425,0.30077972230854,0.549629527751344,0.298109225141023,0.455065819209039,0.39302627118644
3078,0.356846986827544,0.303259583858271,0.529179235865487,0.300790753292205,0.5496372108218,0.298113370613415,0.455065819209039,0.39302627118644
3079,0.356837730592882,0.303276410033171,0.529191432566737,0.300793204787876,0.549639670989292,0.298121531297388,0.455065819209039,0.39302627118644
3080,0.356824951544627,0.303294328654086,0.529197665019129,0.300802417263563,0.549643592408785,0.298126853532604,0.455065819209039,0.39302627118644
3081,0.356811308810475,0.303311717272911,0.529204483013443,0.30081276253777,0.54964276715104,0.298137289527155,0.455099154929577,0.393228450704225
3082,0.356794142201033,0.303325348363118,0.529216804150378,0.300816472003058,0.549654720543076,0.298137186805614,0.455099154929577,0.393228450704225
3083,0.356779288183249,0.303346820146915,0.529226035826766,0.300819203809868,0.54965483881216,0.298147260206934,0.455099154929577,0.393228450704225
3084,0.356758649454073,0.303370845879629,0.529230105300604,0.300829188580038,0.549656480880618,0.298153732938163,0.455099154929577,0.393228450704225
3085,0.356741360464245,0.303388355525809,0.529234064683603,0.300841303687188,0.549660856048779,0.298158442564971,0.455099154929577,0.393228450704225
3086,0.356715046127612,0.303406627639179,0.529242412355527,0.300847550448859,0.549660843500034,0.298171193611237,0.455136797752809,0.393433707865169
3087,0.356694838119226,0.303430406296473,0.529255149976134,0.300851028754467,0.549662227873126,0.298180494928089,0.455136797752809,0.393433707865169
3088,0.356681156192299,0.303447001096351,0.529262705135509,0.300860846503131,0.549662832389473,0.298190803162757,0.455136797752809,0.393433707865169
3089,0.356663310135863,0.303468676663841,0.529268559445121,0.30087367892523,0.549664536340361,0.298197599084448,0.455136797752809,0.393433707865169
3090,0.356643470360708,0.303493450458879,0.529276596348079,0.300880167798923,0.549664237716138,0.298207835418083,0.455136797752809,0.393433707865169
3091,0.356631905098334,0.303514665006761,0.529285430659899,0.300887586971756,0.549661796981412,0.29821618316867,0.455198319327731,0.393601960784314
3092,0.356617151567683,0.303535311292271,0.529289716767768,0.300898991299416,0.549663026631608,0.298225651485055,0.455198319327731,0.393601960784314
3093,0.356597403458013,0.303560561003144,0.529299608200263,0.300905664935611,0.549655499667313,0.29824278956367,0.455198319327731,0.393601960784314
3094,0.356579163844748,0.303581851484701,0.529308608786728,0.300913526300027,0.549661811346986,0.298249946476661,0.455198319327731,0.393601960784314
3095,0.356562302326764,0.303610752557769,0.529314622761406,0.300921508555195,0.549667855745781,0.298253771497213,0.455198319327731,0.393601960784314
3096,0.356546239571606,0.303631039857853,0.529327667053063,0.30092338067063,0.549665900989856,0.298267288157931,0.455239106145251,0.393798324022346
3097,0.356539379066663,0.303644857802965,0.529334745677562,0.300928610701472,0.549669890703764,0.298274102782295,0.455239106145251,0.393798324022346
3098,0.356522722751159,0.303668598627954,0.529344000975715,0.300932973559019,0.54966509123137,0.298285378016588,0.455239106145251,0.393798324022346
3099,0.356509519566062,0.303684641802379,0.529356637502386,0.300937733706595,0.549661073274456,0.298296598471521,0.455239106145251,0.393798324022346
3100,0.356494146085205,0.303707384076976,0.529362730925601,0.30094353504592,0.549666654225878,0.298305626807421,0.455239106145251,0.393798324022346
3101,0.35648001623223,0.303731192103746,0.52937275642441,0.300950283132643,0.549668584059493,0.298316264544311,0.455304735376044,0.393966573816156
3102,0.356460103104879,0.303756347886084,0.529383318226545,0.300954886577261,0.549668510270868,0.298325583968618,0.455304735376044,0.393966573816156
3103,0.356440488793673,0.303773303095019,0.529394790855274,0.300956337930115,0.549673160385115,0.298333048407657,0.455304735376044,0.393966573816156
3104,0.356417988342608,0.30379079323653,0.5294075463741,0.300961678603233,0.549674109300372,0.298340409204118,0.455304735376044,0.393966573816156
3105,0.356400877473124,0.30381608687374,0.529404054066537,0.300976891756452,0.549676753470572,0.298348025869817,0.455304735376044,0.393966573816156
3106,0.356379921011165,0.303837711957633,0.529418983076466,0.300977936584985,0.549677180149876,0.298356284224585,0.455357777777778,0.394157777777778
3107,0.35636640798866,0.303858728610643,0.52942115397001,0.300986875618613,0.549683744855441,0.298362681334085,0.455357777777778,0.394157777777778
3108,0.356345806865229,0.303880895546457,0.529432031366032,0.300991484966773,0.549683323215171,0.298377587470248,0.455357777777778,0.394157777777778
3109,0.356321750020812,0.303909303955067,0.529443773425883,0.300993393203945,0.549688067405963,0.298383246714719,0.455357777777778,0.394157777777778
3110,0.356303719474013,0.303935974650228,0.529449609450564,0.301001470475097,0.54968506823566,0.298395160040533,0.455357777777778,0.394157777777778
3111,0.356291115852468,0.303960288614538,0.529451803584357,0.301011561548828,0.549687540218875,0.298403553802879,0.455398060941828,0.39434432132964
3112,0.356278326903698,0.303979632263844,0.529461567612441,0.301020379130945,0.549689594674042,0.298412638802292,0.455398060941828,0.39434432132964
3113,0.356265099004413,0.303995709333043,0.529472517922545,0.301026635938221,0.549690618601576,0.298422131600666,0.455398060941828,0.39434432132964
3114,0.356253077576803,0.304020861977742,0.529483986559336,0.301030179002747,0.54968631529131,0.298432264896483,0.455398060941828,0.39434432132964
3115,0.356236880821635,0.304042871224831,0.52949705797849,0.301032431620362,0.549683605625602,0.298443150308317,0.455398060941828,0.39434432132964
3116,0.356220105976728,0.30405811420739,0.529508433821392,0.301036469872293,0.549684373622465,0.29845125729132,0.455449447513812,0.394533701657459
3117,0.356208693752143,0.304080485493713,0.529515422597603,0.301040486921513,0.549678810612617,0.298463628238638,0.455449447513812,0.394533701657459
3118,0.356191548633052,0.304103159847905,0.529524369492256,0.301045195425755,0.549676901511276,0.29847060374645,0.455449447513812,0.394533701657459
3119,0.356172727927749,0.304123472006761,0.529531048695135,0.301050543709746,0.549679870549567,0.29848231391792,0.455449447513812,0.394533701657459
3120,0.356161023773709,0.304137725268394,0.529544451896921,0.301053936901547,0.549684927867834,0.298489441806797,0.455449447513812,0.394533701657459
3121,0.356143850450232,0.304160707299642,0.529549857420463,0.301060498063046,0.549689140554878,0.298494531194815,0.455504407713499,0.394717355371901
3122,0.356121742755534,0.304187295630314,0.529557810022059,0.301065047402911,0.549694583173359,0.298497682480022,0.455504407713499,0.394717355371901
3123,0.35609745657921,0.304208190442334,0.529570879784215,0.301067807214604,0.549694198346489,0.298508480971029,0.455504407713499,0.394717355371901
3124,0.356075839263215,0.30422743747188,0.529579829537187,0.301077723986622,0.549693727654786,0.298519763796775,0.455504407713499,0.394717355371901
3125,0.356056408609455,0.304255284603096,0.529587317682941,0.301082785189338,0.549694440526881,0.298533241755682,0.455504407713499,0.394717355371901
3126,0.356040905385268,0.304273819295851,0.529591322500519,0.301092901113434,0.549692314907891,0.298542326718607,0.45553956043956,0.394925274725275
3127,0.356030127143223,0.304285533119845,0.529600405864896,0.301100270387922,0.549692068907076,0.29854863254949,0.45553956043956,0.394925274725275
3128,0.356002771969759,0.304319090773581,0.529604707562246,0.301111465730808,0.549693687918719,0.298558080460931,0.45553956043956,0.394925274725275
3129,0.355986340320848,0.304341594892443,0.529608794451877,0.301120444793527,0.549699050823926,0.298563383869256,0.45553956043956,0.394925274725275
3130,0.355968121209773,0.304362491251496,0.529616687588255,0.301127844806871,0.549699129010563,0.298571276381821,0.45553956043956,0.394925274725275
3131,0.355950237954187,0.304388132271831,0.529624550541218,0.301132511427159,0.549700567160155,0.29858062411763,0.455595342465754,0.395106575342466
3132,0.355930980031159,0.304416835004733,0.529636934351152,0.301133880927992,0.549697771952423,0.298592954189921,0.455595342465754,0.395106575342466
3133,0.355917852783602,0.304434375902793,0.52963736368721,0.30114530700395,0.54969775715257,0.298601916091515,0.455595342465754,0.395106575342466
3134,0.35590255372293,0.304453735333925,0.529640729912345,0.301153705429436,0.54969866041067,0.298613214816445,0.455595342465754,0.395106575342466
3135,0.355878601905687,0.304480045214701,0.529651979654204,0.301159680476535,0.549703671011147,0.298618904016958,0.455595342465754,0.395106575342466
3136,0.355867487089868,0.304500371361522,0.529653010007209,0.301168988527686,0.549704924724814,0.298629891963993,0.455629508196721,0.395310109289617
3137,0.355855064279204,0.304521699475096,0.529662707322673,0.301174508137876,0.549703028216959,0.298639961242,0.455629508196721,0.395310109289617
3138,0.355839048410917,0.304541744326809,0.52967098994555,0.301177697623248,0.54970831576602,0.298646207280821,0.455629508196721,0.395310109289617
3139,0.355821860403004,0.304557433509994,0.52968710606662,0.301180480259415,0.549707147211988,0.298654826354696,0.455629508196721,0.395310109289617
3140,0.355805979843462,0.304582228800563,0.529692937755278,0.301183007460427,0.549709139481841,0.298663663749466,0.455629508196721,0.395310109289617
3141,0.355794280203017,0.304599392674988,0.529703893815775,0.301188849883125,0.549709704181426,0.298675189540116,0.45566621253406,0.395508174386921
3142,0.35577889024592,0.304620241625406,0.52971468590574,0.301192844865381,0.54971153691666,0.298684761692338,0.45566621253406,0.395508174386921
3143,0.355761912809729,0.304635528072009,0.52971863648056,0.301203175437867,0.549710104226845,0.298695094574595,0.45566621253406,0.395508174386921
3144,0.355749033963257,0.304655583062937,0.529733053140972,0.301205652265806,0.549710181123665,0.298704965592601,0.45566621253406,0.395508174386921
3145,0.355732582442179,0.304680067307142,0.529742116467694,0.30120848154656,0.549712081058726,0.298717365438231,0.45566621253406,0.395508174386921
3146,0.355708693585,0.304704036247472,0.529749795903837,0.301214980906237,0.549712231262992,0.298726524991932,0.45573097826087,0.395685054347826
3147,0.355690870413803,0.304723276032333,0.529757602466924,0.301220898796464,0.549708540234009,0.298735316060574,0.45573097826087,0.395685054347826
3148,0.355675111980403,0.304737995019739,0.529759602536914,0.301230055120616,0.549710379505243,0.298742133840634,0.45573097826087,0.395685054347826
3149,0.355657846791337,0.304760431825033,0.529770091318669,0.301236232287899,0.549712735623352,0.298750054780713,0.45573097826087,0.395685054347826
3150,0.355640514521692,0.304780014783837,0.529776155837549,0.301245493168727,0.549712720579815,0.298756871271466,0.45573097826087,0.395685054347826
3151,0.355623425633876,0.304798707718138,0.529782761216997,0.301251917750124,0.549713042958318,0.298769171377865,0.455790243902439,0.395861788617886
3152,0.355604587564112,0.304823904682926,0.529784908968507,0.301260711404325,0.549715034376386,0.298774813600132,0.455790243902439,0.395861788617886
3153,0.355588994726658,0.304848637104578,0.529788842811262,0.301263895760583,0.549717329939662,0.29878555755612,0.455790243902439,0.395861788617886
3154,0.355572458191445,0.304864573660646,0.529795512227621,0.301271554212927,0.549718831213648,0.298792801760147,0.455790243902439,0.395861788617886
3155,0.355555571773597,0.304881686850879,0.52980283238396,0.301279593202713,0.549715328325594,0.298810121707588,0.455790243902439,0.395861788617886
3156,0.355530450959583,0.30490987962052,0.529807922218744,0.301289527701316,0.549715208483036,0.298821802135674,0.455858918918919,0.396035405405405
3157,0.355510335885492,0.304932694344155,0.5298190302435,0.301294780469757,0.549714191432533,0.298831944187935,0.455858918918919,0.396035405405405
3158,0.355490523297027,0.3049555511148,0.529821129823162,0.301302299685268,0.549715288104781,0.298840223811892,0.455858918918919,0.396035405405405
3159,0.355478682144393,0.304975122838428,0.529829331949283,0.301311735183352,0.549717377828069,0.298848113289306,0.455858918918919,0.396035405405405
3160,0.355462464723776,0.304995082981275,0.529842444218714,0.301313169590226,0.549716950566127,0.298859020314369,0.455858918918919,0.396035405405405
3161,0.35544803252051,0.30501831170932,0.529849514089735,0.30132366708275,0.549718884543214,0.298869104575285,0.455915633423181,0.396214824797844
3162,0.355432130880995,0.305032254976682,0.529859098441386,0.30133109207871,0.549719598043179,0.298878274896273,0.455915633423181,0.396214824797844
3163,0.355421891823559,0.305048411135048,0.529871732095145,0.301336156617295,0.549722155426578,0.298884946369105,0.455915633423181,0.396214824797844
3164,0.355399817772298,0.305069920736658,0.529878474371928,0.301340024467536,0.549724568653747,0.298891682479623,0.455915633423181,0.396214824797844
3165,0.355383371652028,0.305095459597895,0.529886533270949,0.30134319048724,0.549721504762779,0.298903451208851,0.455915633423181,0.396214824797844
3166,0.355356539998098,0.305116712178039,0.52988889533029,0.301351807878147,0.54971882436715,0.298911074173621,0.455954301075269,0.396403225806452
3167,0.355345308113677,0.305136227029802,0.529889735268497,0.301359245875077,0.549718352437854,0.298921500553937,0.455954301075269,0.396403225806452
3168,0.355329648852915,0.305157560693159,0.529897361340036,0.301369590758039,0.54972651898485,0.298926720075218,0.455954301075269,0.396403225806452
3169,0.355317692496241,0.305170490995473,0.529904139686488,0.301377832462576,0.549730991292327,0.298932471072005,0.455954301075269,0.396403225806452
3170,0.355303678593114,0.305190812407369,0.529907053060357,0.301384748069362,0.549733970261836,0.298938698630057,0.455954301075269,0.396403225806452
3171,0.355289959920646,0.305206734338928,0.529908361668897,0.301392603075253,0.54973107435989,0.298949515936335,0.456004289544236,0.396586863270778
3172,0.355276814389341,0.305227549138356,0.529910175031709,0.301398893087193,0.549735078674747,0.298957320724573,0.456004289544236,0.396586863270778
3173,0.355268748336164,0.30524367708266,0.529915872916861,0.301408844705072,0.54973841813985,0.298965886497641,0.456004289544236,0.396586863270778
3174,0.355261140949338,0.305266817616356,0.529923746108328,0.301414254803784,0.549748700512534,0.298968345482818,0.456004289544236,0.396586863270778
3175,0.355242010468667,0.305286141991498,0.529931949002511,0.301417978679962,0.54974284348078,0.29897972020983,0.456004289544236,0.396586863270778
3176,0.35522170933377,0.305306054429914,0.529947086924249,0.301417068328517,0.549737544848326,0.298994953472195,0.456058823529412,0.396777540106952
3177,0.355199047855897,0.305329476536045,0.529957170364409,0.301422378539912,0.549733315187817,0.299005411974729,0.456058823529412,0.396777540106952
3178,0.355177718611951,0.305348937779296,0.529965565516695,0.301425598357341,0.549730136562434,0.299018685578422,0.456058823529412,0.396777540106952
3179,0.355160863846156,0.305373541281331,0.529979889490008,0.30142970371111,0.549732645651631,0.299026456667234,0.456058823529412,0.396777540106952
3180,0.355146679153711,0.305397200926369,0.529984455751491,0.301436615921006,0.549732541169296,0.299035739923621,0.456058823529412,0.396777540106952
3181,0.355131844495521,0.305418066747658,0.529993265179961,0.301442583142441,0.549733791080462,0.299044685900985,0.456093066666667,0.3969736
3182,0.355115289437961,0.305427900966589,0.530002767877276,0.301451524175959,0.54973449067784,0.299050449584469,0.456093066666667,0.3969736
3183,0.355099527285581,0.305448951285789,0.530014667604295,0.301455997292477,0.549735482754407,0.29905418925961,0.456093066666667,0.3969736
3184,0.35508161638005,0.305474920937001,0.530023205047654,0.301458816583109,0.549737610945114,0.29906158299908,0.456093066666667,0.3969736
3185,0.355067701221936,0.305491167985856,0.530023611848498,0.301466631548208,0.549741917068949,0.299067751327073,0.456093066666667,0.3969736
3186,0.355046008703284,0.30551513036338,0.530032354705882,0.301472430925951,0.549742495497593,0.299073199182171,0.456169946808511,0.39712579787234
3187,0.355028517401545,0.305528472873338,0.530036302243537,0.301479401334858,0.549745600228408,0.299080923089801,0.456169946808511,0.39712579787234
3188,0.355014091633978,0.305548590240467,0.530041491176526,0.30148624525187,0.549750093963121,0.299087627243384,0.456169946808511,0.39712579787234
3189,0.35499875327216,0.305564850890037,0.530046788621149,0.301493851203656,0.549749357446982,0.299094774114196,0.456169946808511,0.39712579787234
3190,0.354978614763775,0.305586963888181,0.530044190300576,0.301506626505362,0.549753895379694,0.299103216386416,0.456169946808511,0.39712579787234
3191,0.354961330479966,0.30560872280116,0.530053558251272,0.301512861261337,0.549758329765052,0.299110196922178,0.456231830238726,0.397292042440318
3192,0.354945481261754,0.30563155650323,0.530058251501012,0.301518508306215,0.549759674229507,0.299115376186308,0.456231830238726,0.397292042440318
3193,0.354935926475629,0.305643569566787,0.530066001748569,0.301523937467675,0.549761495092824,0.299123077381299,0.456231830238726,0.397292042440318
3194,0.354927847968273,0.305658912218497,0.530082275388323,0.301523671272733,0.549764355603203,0.299134062941808,0.456231830238726,0.397292042440318
3195,0.354914109575912,0.305676336704468,0.53009002395043,0.301529377409749,0.549755078081516,0.299148297171064,0.456231830238726,0.397292042440318
3196,0.354899795969748,0.305694997100884,0.530097342699689,0.301533503349567,0.549759445144865,0.299156279879033,0.456280687830688,0.397478571428572
3197,0.354886541314867,0.305713633699938,0.530103886976236,0.301540823784148,0.549756794829948,0.299165494930424,0.456280687830688,0.397478571428572
3198,0.354870917101545,0.305733831529841,0.530102703937518,0.30155465839201,0.549757042243525,0.299173619544016,0.456280687830688,0.397478571428572
3199,0.354850570546326,0.305760588659983,0.530110456889094,0.301557676270917,0.549760568407562,0.29917940426223,0.456280687830688,0.397478571428572
3200,0.35483795337334,0.305775473888672,0.530117803706115,0.30156547097292,0.54976154151478,0.299185567117852,0.456280687830688,0.397478571428572
3201,0.354816859434556,0.305795308160248,0.530127706063978,0.301569235834845,0.549765575626812,0.299192726376084,0.456356992084433,0.3976327176781
3202,0.35480484557554,0.30581439582192,0.530136927748197,0.301575997300955,0.549759403604084,0.29920450544648,0.456356992084433,0.3976327176781
3203,0.354789991712965,0.305823962868946,0.530144466280147,0.301576949390572,0.549761593808742,0.299210010872165,0.456356992084433,0.3976327176781
3204,0.354772201417494,0.305845182858903,0.530148667516882,0.301583958304746,0.549764671069742,0.299216065289673,0.456356992084433,0.3976327176781
3205,0.354757846820644,0.305869633855285,0.530154966310398,0.301592995660004,0.549770507284416,0.299219774012491,0.456356992084433,0.3976327176781
3206,0.354747843209944,0.305887370593418,0.530162383933838,0.301599975010038,0.54977314094663,0.299224987869748,0.456412631578947,0.397812105263158
3207,0.354730675657382,0.305904952220326,0.530164698699265,0.301610747226027,0.549778430021579,0.299229450619984,0.456412631578947,0.397812105263158
3208,0.354712721767059,0.305927308194709,0.530168589193278,0.30161474676828,0.549777678636736,0.299236984880858,0.456412631578947,0.397812105263158
3209,0.354704516728154,0.305942044024516,0.530170109674436,0.301625879010806,0.549784417446673,0.299241273264079,0.456412631578947,0.397812105263158
3210,0.35469131552311,0.305959467707723,0.530176367298416,0.301633690496458,0.549783379767273,0.299250837646971,0.456412631578947,0.397812105263158
3211,0.35467015501217,0.305981600641742,0.530188713947639,0.301637602448382,0.549789384236087,0.299258573124638,0.456476902887139,0.397980577427822
3212,0.3546592031214,0.305998221070004,0.530198431205995,0.301640946737921,0.549791205392758,0.299269516627613,0.456476902887139,0.397980577427822
3213,0.354636492414795,0.306021079769816,0.530210414188846,0.30164431466534,0.549792632086993,0.299276216865681,0.456476902887139,0.397980577427822
3214,0.354618807136296,0.306042673365706,0.530221717081968,0.301649374525587,0.54979061256611,0.299286168715648,0.456476902887139,0.397980577427822
3215,0.354601327354942,0.306065553059235,0.530235512949904,0.301653651109641,0.54978865852936,0.299295551887054,0.456476902887139,0.397980577427822
3216,0.35458690943236,0.306085637901436,0.53024034081787,0.301661438668073,0.549792063293765,0.299303722442748,0.456524607329843,0.398165706806283
3217,0.354571684181662,0.306105573622954,0.53024818947234,0.301664456837701,0.549791479144968,0.299314577255505,0.456524607329843,0.398165706806283
3218,0.354555404137364,0.306123390992381,0.530255582465409,0.301670600602265,0.549788759667892,0.299322196767731,0.456524607329843,0.398165706806283
3219,0.354540797932646,0.306143382696548,0.530259384093869,0.301676736189435,0.549785783228328,0.299336149912826,0.456524607329843,0.398165706806283
3220,0.35452402863247,0.30616522487798,0.530264745081592,0.30168397201849,0.549784165701931,0.299343987872278,0.456524607329843,0.398165706806283
3221,0.354507551045005,0.306187861335803,0.530276506087417,0.301688983676902,0.549782486762743,0.299354977585873,0.456570234986945,0.398355874673629
3222,0.354492869649486,0.306210104579418,0.530280158407633,0.301692275368026,0.549782635487248,0.299363079730782,0.456570234986945,0.398355874673629
3223,0.354480365823038,0.306224547116051,0.530291706468763,0.301696521703668,0.549785107847103,0.299370993064532,0.456570234986945,0.398355874673629
3224,0.354464883588168,0.30623696325869,0.530302262107626,0.3016985977776,0.549786843963924,0.299380626861928,0.456570234986945,0.398355874673629
3225,0.354446717490711,0.306261885169686,0.530306575960432,0.301703715723223,0.54978843717673,0.299387997816305,0.456570234986945,0.398355874673629
3226,0.354428179751838,0.306282554942071,0.530313521675787,0.301710169723511,0.549793401674602,0.299393896419727,0.456625260416667,0.398535677083333
3227,0.354412429635267,0.30629964473262,0.530320680848805,0.301715170990088,0.549796314984064,0.299396738835955,0.456625260416667,0.398535677083333
3228,0.35440344498369,0.306317506066868,0.530324516979895,0.301719679791506,0.549800828552215,0.299397147843636,0.456625260416667,0.398535677083333
3229,0.354386422927167,0.306337378552418,0.530332828032313,0.301722763004739,0.549807057540006,0.299401917349833,0.456625260416667,0.398535677083333
3230,0.354370336512611,0.306355639549628,0.5303436803071,0.301726232008168,0.549809045592954,0.299407359015507,0.456625260416667,0.398535677083333
3231,0.354355519552244,0.306375894336052,0.530351021267999,0.301731590352605,0.549809385366263,0.299417179790654,0.456693766233766,0.398693246753247
3232,0.35433440615264,0.306392194817969,0.530357881621778,0.301737946701126,0.549814861120536,0.299422553750864,0.456693766233766,0.398693246753247
3233,0.354312905131239,0.306416437584857,0.530367423233625,0.301743249629951,0.549814693720441,0.299431925156409,0.456693766233766,0.398693246753247
3234,0.354303361849715,0.306436081064334,0.530371588285772,0.301750697551276,0.549815043659441,0.299441374082641,0.456693766233766,0.398693246753247
3235,0.354288191418035,0.306458487293897,0.530381846320479,0.301757935872485,0.549814803756397,0.299448741526118,0.456693766233766,0.398693246753247
3236,0.354268938589624,0.306478785395005,0.530391724893009,0.301762979281902,0.549813319943155,0.29945959621789,0.456733678756477,0.398879274611399
3237,0.354251146541926,0.306500284896353,0.530398792596344,0.30176864458949,0.549810913912036,0.299468504923858,0.456733678756477,0.398879274611399
3238,0.354230658005097,0.306513600450781,0.530410105671774,0.301771410932408,0.549818573173291,0.299476262819884,0.456733678756477,0.398879274611399
3239,0.354220845482162,0.306532040696096,0.53041655177576,0.301777131426678,0.549814648388417,0.299486070108743,0.456733678756477,0.398879274611399
3240,0.354202989952259,0.306552281010967,0.530425986828489,0.301779444015732,0.549811453279565,0.299499071163253,0.456733678756477,0.398879274611399
3241,0.354182093470462,0.306577740009746,0.530437629633776,0.301782627185271,0.549812769622054,0.2995063819084,0.456777519379845,0.399070284237726
3242,0.354171300070507,0.306593653740974,0.530448387674254,0.301784797892049,0.549811845257544,0.299514101685349,0.456777519379845,0.399070284237726
3243,0.354156007466126,0.306605851039548,0.530459887450998,0.301787094001423,0.549813216771832,0.29952281923275,0.456777519379845,0.399070284237726
3244,0.354137355710157,0.306621852120184,0.530466903151816,0.301791198148098,0.549812377705098,0.299535132813379,0.456777519379845,0.399070284237726
3245,0.354125379616227,0.306639755394853,0.530470875778136,0.301800975186101,0.549809852096431,0.2995458781713,0.456777519379845,0.399070284237726
3246,0.354115795652011,0.306655854939672,0.530475480867434,0.30180761718983,0.549807937794921,0.299554562941717,0.456842010309279,0.399236855670103
3247,0.354096593707301,0.306676111809989,0.530479593117662,0.301817572050755,0.549812180336111,0.299559865011291,0.456842010309279,0.399236855670103
3248,0.354088829236204,0.30669444915754,0.530486691672959,0.301825996608469,0.549813849017245,0.299569564689357,0.456842010309279,0.399236855670103
3249,0.354069501489378,0.306716422337579,0.530498360799221,0.301827145711988,0.54981309698709,0.299580698056637,0.456842010309279,0.399236855670103
3250,0.354051640693096,0.306741766854022,0.530506196445787,0.301831327546531,0.549818203633012,0.299582696606567,0.456842010309279,0.399236855670103
3251,0.354033872041657,0.306763909167508,0.53051349651585,0.301841701528437,0.549818539549971,0.299589587808893,0.456876606683805,0.399431105398458
3252,0.354024327774618,0.306780630428614,0.530521216220299,0.301842358999459,0.549820379505638,0.299600298567296,0.456876606683805,0.399431105398458
3253,0.354009919344319,0.30679823094082,0.530524767894794,0.301853146770935,0.549821123392605,0.299609464852266,0.456876606683805,0.399431105398458
3254,0.353995088548733,0.306815511961162,0.530534660415424,0.301857546167699,0.549820321591265,0.299616754398009,0.456876606683805,0.399431105398458
3255,0.353975746946753,0.306837351440968,0.530544067031627,0.301860214005581,0.549817853176468,0.299626868363646,0.456876606683805,0.399431105398458
3256,0.353956183047712,0.306856139465379,0.530547528997285,0.301869800534501,0.549819819222011,0.29963522195362,0.456943076923077,0.399593333333333
3257,0.353935972640399,0.306874990496008,0.530552470901865,0.301875159894746,0.549817300858513,0.299646100183009,0.456943076923077,0.399593333333333
3258,0.353926016217177,0.306892990768448,0.530559660428851,0.301881821241973,0.549818052665345,0.299654517300787,0.456943076923077,0.399593333333333
3259,0.353908649533998,0.306914301392647,0.530571896892784,0.301884754055374,0.549817128113398,0.299663221797234,0.456943076923077,0.399593333333333
3260,0.353896818453138,0.306931968375339,0.530578939839827,0.301891241373161,0.549820945979562,0.299669911953926,0.456943076923077,0.399593333333333
3261,0.35388001849365,0.306951654811511,0.530582789079272,0.301895990842763,0.549817856313147,0.299679414967423,0.456994117647059,0.399763938618926
3262,0.353856808866579,0.30697977730702,0.53058621250383,0.301904162614739,0.549814459903994,0.299689629879056,0.456994117647059,0.399763938618926
3263,0.353837916178133,0.30700446993236,0.530594924153031,0.301909902099219,0.549814171505657,0.299698782711472,0.456994117647059,0.399763938618926
3264,0.353817419144824,0.307021111644989,0.530601280378171,0.301913817962281,0.549812205300643,0.299706665281189,0.456994117647059,0.399763938618926
3265,0.353798962302616,0.30704332118318,0.530606025761398,0.301922064421797,0.549812428132986,0.299713885108059,0.456994117647059,0.399763938618926
3266,0.353788563881292,0.307057459103604,0.530615687150953,0.301924164352536,0.549817424671089,0.29971894151822,0.457054846938776,0.39992193877551
3267,0.353781147757991,0.307073261237838,0.530620465772569,0.301932578587959,0.549817864936226,0.299724034860062,0.457054846938776,0.39992193877551
3268,0.353768534375264,0.307089593650202,0.530627088385927,0.301936649744632,0.549817799989309,0.299734103804392,0.457054846938776,0.39992193877551
3269,0.353747265736871,0.307109231896972,0.530633053621314,0.301938999364552,0.549818857760013,0.299740069102682,0.457054846938776,0.39992193877551
3270,0.353731149608887,0.307131409070989,0.530638214613736,0.301944280931474,0.549814907846831,0.299753431234072,0.457054846938776,0.39992193877551
3271,0.35372020807603,0.307154395716723,0.530647097934243,0.301944877030977,0.549819455918993,0.299757508829649,0.457117048346056,0.400083460559796
3272,0.353702179815302,0.307173736548213,0.530654417333384,0.301953750439439,0.549821641853954,0.299764739954536,0.457117048346056,0.400083460559796
3273,0.353685955547564,0.307192270663471,0.53065874267873,0.301961489536313,0.549818139718759,0.299775745062423,0.457117048346056,0.400083460559796
3274,0.353670790765271,0.307208571810248,0.53066491273084,0.301968040880989,0.54981503284101,0.299787561931396,0.457117048346056,0.400083460559796
3275,0.353652183650069,0.307228614107696,0.530671904959062,0.301971132743229,0.549813909750971,0.299794561589911,0.457117048346056,0.400083460559796
3276,0.353635638517198,0.307248248283023,0.530677755019144,0.301977120629622,0.549809803977133,0.299807858672448,0.457155583756345,0.400264720812183
3277,0.353622446795133,0.307265060872423,0.53069428801104,0.301973829838182,0.549815803527188,0.29981382676835,0.457155583756345,0.400264720812183
3278,0.353607435187784,0.307289772564388,0.53070069224835,0.301982855722856,0.549819254674683,0.299821115331877,0.457155583756345,0.400264720812183
3279,0.353592222311493,0.30730948458898,0.530701769336924,0.301992269878926,0.549818115607806,0.299830312937278,0.457155583756345,0.400264720812183
3280,0.353571840936131,0.307334808632629,0.530706615375133,0.301996482101408,0.549816621420561,0.29984033748093,0.457155583756345,0.400264720812183
3281,0.353553166230878,0.307355780557518,0.530719484490592,0.301998746180864,0.549816285065816,0.299848321528077,0.457216455696203,0.400432151898734
3282,0.353538447621203,0.307375074827775,0.530727861164858,0.302005708045851,0.549815765787887,0.299855106684204,0.457216455696203,0.400432151898734
3283,0.353522759256417,0.307394601758577,0.530733155996042,0.302006834347648,0.549814037266083,0.29986275832724,0.457216455696203,0.400432151898734
3284,0.353509693757479,0.307407600564718,0.530741004899424,0.302007625352177,0.549811995428566,0.299873139504216,0.457216455696203,0.400432151898734
3285,0.353496788955236,0.307426606118883,0.530749337699771,0.302010879532223,0.549813526775233,0.299881672063931,0.457216455696203,0.400432151898734
3286,0.353481053960191,0.307449754941062,0.530759131599601,0.302017431173876,0.549811821226149,0.299892428775535,0.457266919191919,0.400608585858586
3287,0.353469901200507,0.307469302266838,0.530764397360207,0.302023806794129,0.549808862517059,0.29990088484049,0.457266919191919,0.400608585858586
3288,0.353454994888454,0.307487321231977,0.530766558639107,0.302030105478605,0.549810702722472,0.299907346069724,0.457266919191919,0.400608585858586
3289,0.353442138939033,0.307507253189921,0.530774425247192,0.302032647565724,0.549807834003234,0.299918113839949,0.457266919191919,0.400608585858586
3290,0.353423496948523,0.307527129006634,0.530784688555196,0.302038045864278,0.549801050484364,0.299929343031368,0.457266919191919,0.400608585858586
3291,0.353413704058989,0.30754646561098,0.530791169726398,0.30204388645184,0.549799157101585,0.299937463233868,0.457337279596977,0.400759445843829
3292,0.353398471602792,0.307569721164291,0.530800328881758,0.30204602701163,0.549800480885206,0.299940962805133,0.457337279596977,0.400759445843829
3293,0.353380830699921,0.307586909594297,0.530809346796019,0.302049196177345,0.549806156746411,0.299947260292649,0.457337279596977,0.400759445843829
3294,0.353363367701548,0.307607840366567,0.53081213258815,0.302058317892495,0.549807620839828,0.299955296296645,0.457337279596977,0.400759445843829
3295,0.353342399492471,0.307628669967494,0.53082121214885,0.302060474085245,0.549804980342472,0.299966120780876,0.457337279596977,0.400759445843829
3296,0.353325920644641,0.307644582360613,0.53082390858984,0.302069654710115,0.549801937662296,0.299976525228516,0.457400753768844,0.400922613065327
3297,0.353306662267147,0.307669032803447,0.530830638865298,0.302072067065657,0.54979959204938,0.299987750407168,0.457400753768844,0.400922613065327
3298,0.353291218475277,0.307688864532776,0.530838350502168,0.302078739086419,0.549803262368515,0.29999583733501,0.457400753768844,0.400922613065327
3299,0.353268162678461,0.307711223405997,0.530844248528017,0.302083016139702,0.549809377520855,0.300001921793337,0.457400753768844,0.400922613065327
3300,0.353257262688856,0.307727578906797,0.530849040743156,0.302088825192703,0.549806678610332,0.300009126202652,0.457400753768844,0.400922613065327
3301,0.353246322869222,0.30774556861355,0.530862756731949,0.302086855895947,0.549806769038629,0.300017289861919,0.457460651629073,0.401087969924812
3302,0.353230779137959,0.307762529505545,0.530874381117914,0.302087325545307,0.549802241382729,0.30002581988751,0.457460651629073,0.401087969924812
3303,0.353214569248584,0.307782701123501,0.530880101386159,0.302090569219943,0.549801031165934,0.300032415946767,0.457460651629073,0.401087969924812
3304,0.353195960074062,0.307805643924914,0.530892857388219,0.30209190599427,0.549803809854547,0.300040958508619,0.457460651629073,0.401087969924812
3305,0.353180539121283,0.3078287523108,0.530898997166539,0.302097347263261,0.549808560049783,0.300045386441099,0.457460651629073,0.401087969924812
3306,0.353167213978087,0.307848050282334,0.530903505043856,0.302101194923029,0.549798976711146,0.300059633929363,0.457506,0.4012635
3307,0.353147211430689,0.307874570802079,0.530911416901955,0.302105522466996,0.549802417065894,0.300063239610973,0.457506,0.4012635
3308,0.353138863917205,0.30788986910114,0.530927507205503,0.302105249157471,0.549799411743544,0.300073472418177,0.457506,0.4012635
3309,0.353126044972517,0.307909888179185,0.530938424319657,0.302105271603215,0.549797800630715,0.300085815747999,0.457506,0.4012635
3310,0.353108381634571,0.307930174760292,0.530941253089765,0.302114001244491,0.549796944678749,0.30009335120091,0.457506,0.4012635
3311,0.353101460486488,0.307944965878189,0.530950523578418,0.302117335600215,0.549796636963455,0.300100818063528,0.457568329177057,0.401420698254364
3312,0.35309584114355,0.307958859980102,0.530956068317189,0.30211893041168,0.54979460797831,0.300111875537488,0.457568329177057,0.401420698254364
3313,0.353079124218637,0.307977125370716,0.530962286210039,0.30212635562324,0.549792977317307,0.300120651588172,0.457568329177057,0.401420698254364
3314,0.353063368580578,0.307996349003475,0.530967914032066,0.302131819596133,0.549791542564158,0.300131257432912,0.457568329177057,0.401420698254364
3315,0.353050646780476,0.308016655194505,0.530973491810796,0.30213890048837,0.549792023350268,0.300139164309942,0.457568329177057,0.401420698254364
3316,0.353035833683496,0.308039217452457,0.530980885964991,0.302144799647257,0.549785895010016,0.300151313636717,0.457623383084577,0.401581592039801
3317,0.353016417805084,0.308058527571695,0.530985569731282,0.302151968753293,0.549781976760914,0.300162424249829,0.457623383084577,0.401581592039801
3318,0.352998016724125,0.308074706540863,0.530990092910453,0.30215973445977,0.549776669283336,0.300174015733155,0.457623383084577,0.401581592039801
3319,0.352981489386749,0.308098146161545,0.530999852925473,0.302164636053056,0.549776842035132,0.300182826644371,0.457623383084577,0.401581592039801
3320,0.352964287625505,0.308117706172275,0.531008813819283,0.302168298672324,0.549778534107808,0.300190030839078,0.457623383084577,0.401581592039801
3321,0.352943569268906,0.308140969008979,0.531013085617815,0.302173217442025,0.549778241759205,0.300199113635813,0.457677171215881,0.401744665012407
3322,0.352926447943809,0.308155997972208,0.531021564229248,0.302174457648576,0.549778354638506,0.300206718978871,0.457677171215881,0.401744665012407
3323,0.352912414149931,0.308174499247489,0.531027293975797,0.302180263914338,0.549773339617488,0.300218150234922,0.457677171215881,0.401744665012407
3324,0.352892387690395,0.308195265375436,0.531030472173953,0.30218736566982,0.549767154191578,0.300228666407487,0.457677171215881,0.401744665012407
3325,0.352878252184425,0.308215502616465,0.531037548666324,0.302192544234287,0.549768767986357,0.300234934666275,0.457677171215881,0.401744665012407
3326,0.352866060303504,0.308239662037498,0.531051940156334,0.302193123839696,0.54976776518844,0.300244215518198,0.457736138613862,0.40190198019802
3327,0.352850236347844,0.308258577884391,0.531061678458292,0.30220010014571,0.549764999945588,0.300256803896933,0.457736138613862,0.40190198019802
3328,0.352836544642855,0.30828209470215,0.531070333836596,0.302203494131495,0.549768163094024,0.300263445987632,0.457736138613862,0.40190198019802
3329,0.352823174232627,0.308300850458255,0.531076787064674,0.30220745147157,0.549767798110421,0.300270064949287,0.457736138613862,0.40190198019802
3330,0.352810246116882,0.308317216290267,0.531082959240977,0.30221466563762,0.549768095927878,0.300278892966054,0.457736138613862,0.40190198019802
3331,0.352792525427809,0.308332378840974,0.531091894069794,0.302217298441076,0.549766889375849,0.300288042932991,0.457785432098765,0.402072098765432
3332,0.352783319925638,0.308349846448565,0.531095644517183,0.302223548258556,0.549766829917668,0.300294637016557,0.457785432098765,0.402072098765432
3333,0.352766176011561,0.308368651810945,0.531102074086811,0.302229215945984,0.549771979279715,0.300298958126142,0.457785432098765,0.402072098765432
3334,0.352749502508406,0.308391834870613,0.531113104119493,0.302234796450235,0.549771803321645,0.300306299546788,0.457785432098765,0.402072098765432
3335,0.352731517545825,0.308409457787651,0.531114639017575,0.302242596689598,0.549769310338359,0.30031629947787,0.457785432098765,0.402072098765432
3336,0.352718925535282,0.308428545099817,0.531121351915178,0.30224394237957,0.549769935250647,0.300323829311859,0.457828325123153,0.402243349753695
3337,0.3527022283037,0.308446832444062,0.531126465902774,0.302250674432527,0.549772942054883,0.300329487767648,0.457828325123153,0.402243349753695
3338,0.352686352660081,0.308463153036605,0.531132233152034,0.302255568588449,0.549776731879797,0.300334908214837,0.457828325123153,0.402243349753695
3339,0.352669876412514,0.308483114038132,0.53113677822556,0.302262124791117,0.549778953035579,0.300340625268861,0.457828325123153,0.402243349753695
3340,0.352651855638616,0.308504142141932,0.531140643439325,0.302272798135598,0.549784010010515,0.300345054846002,0.457828325123153,0.402243349753695
3341,0.352638979454617,0.308526412645667,0.531147350879388,0.302274973039609,0.549784101600447,0.3003544506402,0.457894103194103,0.402391400491401
3342,0.352618986434877,0.308549196082891,0.531154315171552,0.302280735662659,0.549779653181421,0.300363991029563,0.457894103194103,0.402391400491401
3343,0.352608417026545,0.308564484923038,0.53116089842937,0.302283921032854,0.549778143666542,0.300374623803452,0.457894103194103,0.402391400491401
3344,0.352592561890883,0.308585891678497,0.531171367201948,0.302283624699955,0.549777404111297,0.300380644545764,0.457894103194103,0.402391400491401
3345,0.352575477269949,0.308608131121929,0.531180125324706,0.302287457720438,0.549776563859931,0.30038862001768,0.457894103194103,0.402391400491401
3346,0.352562401715414,0.308633435163645,0.531186391614622,0.302291507657359,0.549773302789058,0.300397571541939,0.457948284313726,0.402552696078431
3347,0.352545061242634,0.308659259131292,0.531197889872453,0.302293582966516,0.549768611484172,0.300408549096881,0.457948284313726,0.402552696078431
3348,0.352534482476466,0.308673352954279,0.531208677859508,0.302294861990807,0.549769630050103,0.300414859071132,0.457948284313726,0.402552696078431
3349,0.352519327580611,0.308690726695757,0.531221564906318,0.302292652784068,0.549766516670294,0.300424108132415,0.457948284313726,0.402552696078431
3350,0.35250053316868,0.30871512859807,0.531233650684874,0.302295688763003,0.549763756976539,0.300433540395225,0.457948284313726,0.402552696078431
3351,0.352487626064687,0.308733560822209,0.531240080696282,0.302297584884426,0.549762339874001,0.300442086979663,0.458004400977995,0.40271173594132
3352,0.352471452499008,0.308749573769629,0.531244248678435,0.302305419980126,0.549763958844708,0.300444778237544,0.458004400977995,0.40271173594132
3353,0.352455955276089,0.308765624922966,0.531255551657713,0.302306043175743,0.549764526827191,0.300452592356344,0.458004400977995,0.40271173594132
3354,0.352442304509449,0.308791149062887,0.531260087299935,0.302312228099958,0.549765556003017,0.300458641346995,0.458004400977995,0.40271173594132
3355,0.352424822771283,0.308808156483754,0.531260412273992,0.302324538617731,0.549765351071866,0.300464322721095,0.458004400977995,0.40271173594132
3356,0.352416108460189,0.308823665914577,0.531267588896745,0.302325699164505,0.54976601895342,0.300474503735771,0.458029756097561,0.402892682926829
3357,0.352405974680129,0.308838804612849,0.531271898912206,0.302329840408484,0.549766605429462,0.300479321598674,0.458029756097561,0.402892682926829
3358,0.352387532655638,0.308852936761234,0.531276512134799,0.302337772897032,0.549762499754644,0.300488556261349,0.458029756097561,0.402892682926829
3359,0.352371635517705,0.308871434377081,0.531282665591323,0.302341454705663,0.549768214839328,0.300491986374255,0.458029756097561,0.402892682926829
3360,0.352353808576199,0.308891610196201,0.531291419244103,0.30234703895693,0.549767800835671,0.300505012401959,0.458029756097561,0.402892682926829
3361,0.352335971816591,0.30891588194995,0.531296621967815,0.302354614430956,0.549770301653738,0.3005096855032,0.458069829683698,0.403058394160584
3362,0.352323031449679,0.308931481521565,0.531303579866263,0.302357321765942,0.549771783289544,0.300516942058895,0.458069829683698,0.403058394160584
3363,0.352310835070006,0.308950389925719,0.53131020354808,0.302366086291453,0.549773814056841,0.30052290800643,0.458069829683698,0.403058394160584
3364,0.352298428130655,0.308968400069914,0.53131914933161,0.30236840490284,0.54977430059864,0.300532311764276,0.458069829683698,0.403058394160584
3365,0.352282769629359,0.308987281826825,0.531332294718145,0.302368476052539,0.549771558646723,0.300544085334333,0.458069829683698,0.403058394160584
3366,0.352270846100556,0.309007152310289,0.531339137273217,0.302372773417568,0.549763782842865,0.30055791944222,0.458110194174757,0.403227669902913
3367,0.352256016975904,0.309025872746473,0.531341415391069,0.302378951028534,0.549761828312535,0.30056850217855,0.458110194174757,0.403227669902913
3368,0.352239096520955,0.30905023772671,0.531350337809392,0.30238630850595,0.549762180653038,0.300577628168982,0.458110194174757,0.403227669902913
3369,0.352219951646705,0.309065694262864,0.531358759175653,0.302389660023759,0.54975976657601,0.300588437383532,0.458110194174757,0.403227669902913
3370,0.352205971822157,0.309085478928068,0.531361364902909,0.302397330195103,0.549760331892458,0.300595638203999,0.458110194174757,0.403227669902913
3371,0.35218794831949,0.309106903662592,0.531370155061354,0.3023998405191,0.549757353674702,0.300604800348465,0.458169249394673,0.403385472154964
3372,0.352172320629448,0.309123145697844,0.531377144342962,0.302402370398212,0.549757903492994,0.300614427694857,0.458169249394673,0.403385472154964
3373,0.352154719912089,0.309148876704282,0.531386433163141,0.302404941938436,0.549758123424713,0.300622381039473,0.458169249394673,0.403385472154964
3374,0.352134088714006,0.309170944461869,0.53138922320115,0.302413549093424,0.549756935504692,0.300629754082123,0.458169249394673,0.403385472154964
3375,0.352115673561166,0.309188852083354,0.531392063258525,0.30242198424082,0.549755883043091,0.300637626590008,0.458169249394673,0.403385472154964
3376,0.352104858420852,0.309206370791511,0.531395537963563,0.302427389109114,0.549761748343333,0.300642418453143,0.458220289855072,0.403539855072464
3377,0.352086569148845,0.309227598133254,0.531404000491969,0.302429896893212,0.549761944823134,0.300649209543952,0.458220289855072,0.403539855072464
3378,0.35207810893431,0.309242155780051,0.531415131556582,0.302431008420174,0.549759533791819,0.300660053118598,0.458220289855072,0.403539855072464
3379,0.352062913551796,0.309257788392524,0.531420256053789,0.302438429447871,0.549753371151573,0.300670007508888,0.458220289855072,0.403539855072464
3380,0.352053271448483,0.309270823160147,0.531427540690902,0.302440106979126,0.549756686086646,0.300679981740522,0.458220289855072,0.403539855072464
3381,0.352041083371199,0.309289253146928,0.531436606606215,0.302444306342133,0.549754994094669,0.300690821090513,0.458281686746988,0.403697108433735
3382,0.352021653121632,0.309304510580279,0.531443385912136,0.302448610610867,0.549751811332177,0.300701539757629,0.458281686746988,0.403697108433735
3383,0.352010105669209,0.309323842883578,0.531450778366847,0.302454420334275,0.54974814918381,0.300711519394038,0.458281686746988,0.403697108433735
3384,0.351998110454916,0.309338349989606,0.531453266071088,0.302461469528036,0.549745708674227,0.300721222198418,0.458281686746988,0.403697108433735
3385,0.351979598743676,0.309365271195302,0.531460154032497,0.302464146996035,0.549745322394164,0.300724282150686,0.458281686746988,0.403697108433735
3386,0.351961332175836,0.309392255850629,0.531466421160569,0.302468727232604,0.549749047403958,0.30073085953431,0.45834375,0.403843028846154
3387,0.351949991200152,0.30941422550078,0.531469518413592,0.302474881919599,0.549746482530456,0.300739682136262,0.45834375,0.403843028846154
3388,0.35193542439957,0.309432947003547,0.531480638264631,0.302475028680334,0.549746844795308,0.300744613256591,0.45834375,0.403843028846154
3389,0.351914008787204,0.309452610269334,0.531487936867768,0.302479040027912,0.549744349503038,0.300753572970234,0.45834375,0.403843028846154
3390,0.351899135679894,0.309472350495549,0.531497368051767,0.302482785178973,0.549746802299256,0.300760678593285,0.45834375,0.403843028846154
3391,0.351887433044678,0.309490698693038,0.53150250724133,0.302490401920144,0.549744694404991,0.300768865776423,0.458400239808154,0.403999280575539
3392,0.351871985091431,0.309506978368333,0.531506554349663,0.302497083088285,0.549742485086401,0.300777596525051,0.458400239808154,0.403999280575539
3393,0.351849820285201,0.309531272390317,0.531510481937214,0.302501271922332,0.549741897222014,0.300785105364635,0.458400239808154,0.403999280575539
3394,0.351837570187281,0.309542547711481,0.531516578087637,0.302509835147632,0.549746296167966,0.300791642623757,0.458400239808154,0.403999280575539
3395,0.351817489808477,0.309563132346448,0.531526847699482,0.302510887772719,0.549747354846343,0.30079830693101,0.458400239808154,0.403999280575539
3396,0.351800300389486,0.309582027954023,0.531533051813838,0.302514082499603,0.549741954791312,0.300810913803533,0.458450478468899,0.404154784688995
3397,0.351788886450047,0.309597164812499,0.531540768147721,0.302514171631125,0.549741044534182,0.300819471090116,0.458450478468899,0.404154784688995
3398,0.351774433331085,0.309614210398847,0.53154702904877,0.302518410498206,0.549741503283402,0.300825926777238,0.458450478468899,0.404154784688995
3399,0.351757602541875,0.30963077366556,0.531550217647205,0.302525321579935,0.54973865369739,0.300833142959295,0.458450478468899,0.404154784688995
3400,0.351745633871498,0.309645509514726,0.531555095864016,0.302530222821131,0.549740680404549,0.300839724734901,0.458450478468899,0.404154784688995
3401,0.351730907409101,0.309664829983783,0.531562012506159,0.302537440246707,0.549740720166182,0.300846615471578,0.458508830548926,0.404298806682577
3402,0.35171648379056,0.309683414678068,0.531568793635733,0.302540832968874,0.549742980239631,0.300850141292076,0.458508830548926,0.404298806682577
3403,0.351706219376275,0.309697507707708,0.531579596582111,0.302540618451524,0.549742511792149,0.300856225606381,0.458508830548926,0.404298806682577
3404,0.351687782834926,0.30971969591841,0.531586762867202,0.302542784625887,0.549740095621377,0.300864110219244,0.458508830548926,0.404298806682577
3405,0.351675208938411,0.309742342948596,0.531593913227962,0.302545806259852,0.549734360193891,0.300874282000156,0.458508830548926,0.404298806682577
3406,0.351655475993885,0.309763272526829,0.53160007178822,0.302545836013288,0.549733288931332,0.300878643350108,0.458572857142857,0.404443333333333
3407,0.35164114214227,0.309786104522385,0.531604881072926,0.302553905313681,0.549732921249491,0.30088466370768,0.458572857142857,0.404443333333333
3408,0.351627527014935,0.30980160347845,0.531616869324679,0.302552830559085,0.549732367216086,0.30089319597049,0.458572857142857,0.404443333333333
3409,0.351612671366013,0.309816417744685,0.531624405239721,0.302555386696748,0.549735475830976,0.300897407387911,0.458572857142857,0.404443333333333
3410,0.351604253739045,0.309832755329915,0.531630700387166,0.302560560643216,0.549736038617469,0.300906234938673,0.458572857142857,0.404443333333333
3411,0.35158576805934,0.309855502035298,0.531637347463221,0.302564890773475,0.549737633610224,0.300913567898258,0.458615914489311,0.404609026128266
3412,0.351563595304503,0.309875992170543,0.531643249446193,0.302571632709109,0.54973628755817,0.300921367464945,0.458615914489311,0.404609026128266
3413,0.351538915018382,0.309898676025518,0.531647386694265,0.302574928951418,0.54973191568208,0.300931627423422,0.458615914489311,0.404609026128266
3414,0.351526068987446,0.309913062329014,0.531654082354874,0.302577614684327,0.549730457743833,0.300939837029318,0.458615914489311,0.404609026128266
3415,0.35150399386917,0.3099300672327,0.531661938134291,0.30258308039701,0.549733160390542,0.300945746992304,0.458615914489311,0.404609026128266
3416,0.351493462625957,0.309948431532124,0.531666226914975,0.302586189520405,0.549730227380134,0.300952569357622,0.458663507109005,0.40477345971564
3417,0.351484869706512,0.309963202589346,0.531670037811258,0.302593127550607,0.549730987364837,0.300960630243349,0.458663507109005,0.40477345971564
3418,0.351471508905238,0.309976291525966,0.531673126862932,0.302601132932973,0.549734228600196,0.300965254427452,0.458663507109005,0.40477345971564
3419,0.351460179105004,0.309991036458783,0.531676500910475,0.302606053119116,0.549730323775035,0.300976369284117,0.458663507109005,0.40477345971564
3420,0.351447425844772,0.31000850252196,0.531683908142784,0.302608073813768,0.549729123450769,0.300986183419972,0.458663507109005,0.40477345971564
3421,0.351434169346048,0.310026202064901,0.531693631778588,0.302607257574037,0.549727062751502,0.300991194930182,0.458692671394799,0.404951063829787
3422,0.351422811891324,0.310049156104012,0.531700444529488,0.302612377450314,0.549727965690142,0.300995304053717,0.458692671394799,0.404951063829787
3423,0.351411345434147,0.310068559416638,0.531702834339037,0.302618930427119,0.549729407176438,0.300999808309819,0.458692671394799,0.404951063829787
3424,0.351394835192946,0.310088508859695,0.531708349383739,0.302626158425388,0.549723727711693,0.301014392442596,0.458692671394799,0.404951063829787
3425,0.351378654921791,0.310111210690318,0.531713237644456,0.302633588984653,0.549725922038661,0.301021147789777,0.458692671394799,0.404951063829787
3426,0.351364271034434,0.310128614612707,0.531720097748956,0.302639823895815,0.549726184236935,0.301028379184904,0.458749056603774,0.405098820754717
3427,0.351353123148576,0.310144749707506,0.531732319053718,0.302637187930902,0.5497215875214,0.301041808085617,0.458749056603774,0.405098820754717
3428,0.351338123914236,0.310163029825764,0.531737859986707,0.302641427690552,0.549719114073499,0.301051593575724,0.458749056603774,0.405098820754717
3429,0.351324299040556,0.310176299536201,0.531745639991699,0.302647114056624,0.549717580714433,0.301059693257917,0.458749056603774,0.405098820754717
3430,0.351312408616238,0.3101920320229,0.531753088875895,0.302650307118818,0.549714771731515,0.301066359582196,0.458749056603774,0.405098820754717
3431,0.351296028756473,0.310215335430437,0.531758090935646,0.30265328488611,0.549712429553702,0.301076254761228,0.458794588235294,0.405261647058824
3432,0.351283493284504,0.310238328193657,0.531767038749578,0.30265607502479,0.549713064638254,0.301081434769109,0.458794588235294,0.405261647058824
3433,0.35126502752022,0.310260895574879,0.531771093877464,0.302663245623161,0.549711114274557,0.301089426402195,0.458794588235294,0.405261647058824
3434,0.35124490868442,0.310277322864368,0.531772951512664,0.302673168184063,0.549707175569152,0.301100165955797,0.458794588235294,0.405261647058824
3435,0.351228035776529,0.310285507370822,0.531780458986556,0.30267575300086,0.549708380726676,0.301108664737776,0.458794588235294,0.405261647058824
3436,0.351209051839901,0.310304715324486,0.531782917590471,0.302681576828641,0.549709250468974,0.301111077396466,0.458845774647887,0.405416666666667
3437,0.35119140442643,0.310321100312421,0.531785406306772,0.3026906704137,0.549703920874077,0.301121270078431,0.458845774647887,0.405416666666667
3438,0.351177584565282,0.310336329334475,0.531792610738847,0.30269156934497,0.549700168911144,0.301131485322859,0.458845774647887,0.405416666666667
3439,0.35116131383555,0.310354296938463,0.531799525631048,0.302693865894929,0.549695942990464,0.301144618097172,0.458845774647887,0.405416666666667
3440,0.351147848100298,0.310377673412018,0.531806900155708,0.302696871815134,0.549695720148204,0.301152180960653,0.458845774647887,0.405416666666667
3441,0.351132653837204,0.310399311739732,0.531814307167029,0.302705199765069,0.549696054062247,0.30115784367694,0.458899531615925,0.405568384074942
3442,0.351120428609486,0.310415288819629,0.531819201234047,0.3027133139247,0.549695470147253,0.301167543344208,0.458899531615925,0.405568384074942
3443,0.351113186494008,0.310433418414267,0.531822980098488,0.302721508630472,0.54969160054225,0.30117863476245,0.458899531615925,0.405568384074942
3444,0.351098707857588,0.310449803481241,0.531828615593347,0.30272779991094,0.549695705200807,0.301183090849635,0.458899531615925,0.405568384074942
3445,0.351085703545985,0.310470808343666,0.531836009595015,0.302733238816732,0.549695306372121,0.301191511710098,0.458899531615925,0.405568384074942
3446,0.351079587210667,0.310486272010448,0.531845346001987,0.302732173655778,0.549692842863197,0.301200487734977,0.458963785046729,0.40571214953271
3447,0.351061953909406,0.310505500144864,0.53185131555222,0.302737850411729,0.549687224198822,0.301211767352861,0.458963785046729,0.40571214953271
3448,0.351046189832168,0.310524550303973,0.531857089031532,0.302744654397727,0.549693497467891,0.30121507000151,0.458963785046729,0.40571214953271
3449,0.351029171808125,0.310540943253999,0.531865352765626,0.302749192857637,0.549695269370895,0.301220759788425,0.458963785046729,0.40571214953271
3450,0.351018777438807,0.310558574112085,0.531869494407931,0.3027518156624,0.549695675417105,0.301228421723584,0.458963785046729,0.40571214953271
3451,0.351005430399281,0.310574130794712,0.531875335598618,0.302757109126607,0.549692448448814,0.301235839777663,0.459011888111888,0.405865734265734
3452,0.350986212851956,0.310595869773409,0.531885755544927,0.302759699873658,0.549688625223388,0.301246561110461,0.459011888111888,0.405865734265734
3453,0.350964740749117,0.310610277751487,0.531894028951142,0.302762886898706,0.54968352008027,0.301259510238465,0.459011888111888,0.405865734265734
3454,0.350954235180636,0.310626634607622,0.531895322346339,0.302770157288015,0.549678281579265,0.301274188530757,0.459011888111888,0.405865734265734
3455,0.350941335627407,0.310641240189238,0.531901450793439,0.302775446978874,0.549676376650028,0.301283176112681,0.459011888111888,0.405865734265734
3456,0.350924708325203,0.310659475277113,0.531905790856853,0.302779218484486,0.549668495533248,0.301296969976074,0.459091860465116,0.405988604651163
3457,0.350913099622145,0.310681190657714,0.531912312055686,0.302784404797296,0.549671433754638,0.301299076540937,0.459091860465116,0.405988604651163
3458,0.350892729368376,0.310699891841738,0.531923748950009,0.302784591421074,0.549670012400089,0.301307417102203,0.459091860465116,0.405988604651163
3459,0.350881555504224,0.310718430695922,0.531927647813825,0.302793738615706,0.549667135270387,0.301315757157102,0.459091860465116,0.405988604651163
3460,0.350866461415082,0.310739890837385,0.531935678004004,0.302796063786379,0.549669453838706,0.301320574284773,0.459091860465116,0.405988604651163
3461,0.350855458345776,0.310760877621899,0.531942084198441,0.302798307495649,0.549664045195149,0.301330638783344,0.459145011600928,0.406141763341067
3462,0.350837323986183,0.310780262207169,0.53195119011484,0.3028016509463,0.549660729605129,0.301337935910094,0.459145011600928,0.406141763341067
3463,0.3508197471432,0.310800089068995,0.531955365225071,0.30280406474872,0.549659223230979,0.30134354361241,0.459145011600928,0.406141763341067
3464,0.3508078050652,0.310822181311552,0.531957909686384,0.302811652383619,0.549661587557332,0.301346639132111,0.459145011600928,0.406141763341067
3465,0.350793995615563,0.310838440126913,0.531962240525471,0.302814667897874,0.54966101851185,0.301354607627199,0.459145011600928,0.406141763341067
3466,0.350780321091435,0.310858456904259,0.531972928363064,0.302818010500196,0.549660339801913,0.301360251047532,0.459216666666667,0.406272222222222
3467,0.350769880140865,0.310871840842051,0.531974666068972,0.302824972372383,0.549662571073477,0.301364546751488,0.459216666666667,0.406272222222222
3468,0.350751345918228,0.310887933216359,0.531981445391676,0.302831760929469,0.549660705914535,0.301374248778485,0.459216666666667,0.406272222222222
3469,0.350735704318824,0.310904695714505,0.531984458824455,0.30284044918483,0.549662673320865,0.301379502881801,0.459216666666667,0.406272222222222
3470,0.350717210768249,0.310929816553804,0.531992867610443,0.302848027748047,0.549660296358895,0.301385726123125,0.459216666666667,0.406272222222222
3471,0.350703310548697,0.310949707653217,0.532000451984424,0.302852318443678,0.549659031953703,0.301391832174387,0.459258198614319,0.40643025404157
3472,0.350681893454428,0.310974353549918,0.532003098908111,0.302866524598038,0.549657388831838,0.301398897923651,0.459258198614319,0.40643025404157
3473,0.35066822018331,0.310988223650015,0.532005312008882,0.302873107771008,0.549657625505658,0.301406360689929,0.459258198614319,0.40643025404157
3474,0.35065046179212,0.311005505887673,0.532009271090102,0.302881622894802,0.549657119729261,0.301415421911468,0.459258198614319,0.40643025404157
3475,0.350637490753447,0.311024695413138,0.532012297242843,0.302887197686068,0.549654454736214,0.30142397772656,0.459258198614319,0.40643025404157
3476,0.350621449687733,0.311041407229833,0.532018813553728,0.302889984292276,0.549651212870391,0.301434555587698,0.459298617511521,0.406598847926267
3477,0.350607862017699,0.311059583313011,0.532022955813123,0.302894049585391,0.549647940515933,0.301444179111758,0.459298617511521,0.406598847926267
3478,0.350594258602217,0.311073017276011,0.532026085600761,0.302901008065043,0.549643863948712,0.301453563783037,0.459298617511521,0.406598847926267
3479,0.350576544437756,0.311090943325029,0.532038308512186,0.3028995590089,0.5496471874267,0.301458170616008,0.459298617511521,0.406598847926267
3480,0.350558230938548,0.311112398701343,0.532044028708726,0.30290361932295,0.549646848411481,0.301463644094742,0.459298617511521,0.406598847926267
3481,0.350547667045629,0.311129781734789,0.532050888224918,0.302906561529528,0.549646086699682,0.301469669866442,0.459352183908046,0.406749885057471
3482,0.350531046040354,0.311151767023783,0.532056902605071,0.302910272094832,0.54964251594126,0.301477884155564,0.459352183908046,0.406749885057471
3483,0.35051769683738,0.311169551783432,0.532066824047891,0.30291442432771,0.549641922913335,0.301484712487038,0.459352183908046,0.406749885057471
3484,0.350502326147038,0.311185438191626,0.532075078428483,0.302920426634035,0.549638526677564,0.301491449644497,0.459352183908046,0.406749885057471
3485,0.350487505110623,0.311200692980162,0.532074207400885,0.302929391085448,0.54963462504877,0.301502649276038,0.459352183908046,0.406749885057471
3486,0.350477359678698,0.311217531259595,0.532080339162382,0.302935203266749,0.549635069380836,0.30150829246134,0.459395642201835,0.40690871559633
3487,0.350463189402327,0.311236799371862,0.532087325709014,0.302939427922379,0.549630954705056,0.301519153223147,0.459395642201835,0.40690871559633
3488,0.350445678897608,0.311255672508508,0.532088681937411,0.302948150855968,0.5496318493694,0.301522644830951,0.459395642201835,0.40690871559633
3489,0.350433980666051,0.311273484728078,0.532094871952994,0.302953127435081,0.549626926775953,0.301532472376893,0.459395642201835,0.40690871559633
3490,0.350420882787685,0.311289831220944,0.532104722702357,0.302955718946218,0.549629022528173,0.301538600489326,0.459395642201835,0.40690871559633
3491,0.350408355791108,0.311309308246441,0.532109087503369,0.302959373351358,0.549633027938371,0.301539966380424,0.459443707093822,0.407059267734554
3492,0.350396218846362,0.311325246801264,0.532118023001583,0.30296246393637,0.549631331917877,0.30155172750581,0.459443707093822,0.407059267734554
3493,0.350381992973621,0.311341976814205,0.532121808536674,0.302966966357768,0.549625802269631,0.30156373865828,0.459443707093822,0.407059267734554
3494,0.350367271747195,0.311357375429655,0.532126362316213,0.302973330085713,0.549626959928472,0.301570439307208,0.459443707093822,0.407059267734554
3495,0.350344771799571,0.311376326556278,0.532131614438218,0.302980766459435,0.549624059360222,0.301581175066939,0.459443707093822,0.407059267734554
3496,0.350331818150733,0.311392122451529,0.532133090163199,0.302986767546994,0.549623064812788,0.301587458110304,0.459481050228311,0.407215068493151
3497,0.350314588985042,0.311410020839524,0.532136510276287,0.30299520280424,0.549623172142063,0.301596387166916,0.459481050228311,0.407215068493151
3498,0.35030082926008,0.311423544908554,0.532140410202483,0.30300023116429,0.549623608806186,0.301604343648613,0.459481050228311,0.407215068493151
3499,0.350283575611302,0.311446874157895,0.532144358065785,0.303004097187117,0.549624910252231,0.301611150232687,0.459481050228311,0.407215068493151
3500,0.350268196697027,0.311464978649895,0.532152810793732,0.303007119328741,0.549619115585615,0.30162199465822,0.459481050228311,0.407215068493151
3501,0.350257501279163,0.311481215477861,0.532158344984882,0.303010492630748,0.549617469056035,0.301630026246864,0.459530296127563,0.407368564920273
3502,0.350239830560211,0.311499713646487,0.532161405914867,0.303014595996237,0.549612932349456,0.30163703580399,0.459530296127563,0.407368564920273
3503,0.350226513156756,0.31151787447788,0.532167631644204,0.303018657428029,0.549611159765046,0.301644066602367,0.459530296127563,0.407368564920273
3504,0.350217746969309,0.311533460890497,0.532177388378997,0.303020526888751,0.54961381637296,0.301648210356703,0.459530296127563,0.407368564920273
3505,0.350202567030307,0.31155229127121,0.53218022676206,0.303031504935348,0.549612941310424,0.301657264758635,0.459530296127563,0.407368564920273
3506,0.350194330943287,0.311570645169317,0.532184341467747,0.30303695119042,0.549613200369431,0.301663902829842,0.459570227272727,0.407517272727273
3507,0.350183590927257,0.311585654365088,0.532189568027303,0.303039719856315,0.549609979373168,0.301672849686722,0.459570227272727,0.407517272727273
3508,0.350165080896678,0.311608064199855,0.532195344617973,0.303043599755214,0.549608656626626,0.301680007923517,0.459570227272727,0.407517272727273
3509,0.350143700698623,0.311629368398115,0.532200778547906,0.303050315994638,0.549607710382895,0.301687336140031,0.459570227272727,0.407517272727273
3510,0.350126937570307,0.311649782537578,0.532208363229371,0.303051449047905,0.549609879969559,0.301697400535567,0.459570227272727,0.407517272727273
3511,0.350108938394208,0.311672310971062,0.532212961347988,0.303055060231273,0.549601203710741,0.301711503441549,0.45962925170068,0.407656689342404
3512,0.350092505626918,0.311688782983561,0.532218926073241,0.303060881029765,0.549599213399465,0.301720629716515,0.45962925170068,0.407656689342404
3513,0.350079260375608,0.311707231844952,0.532227214210837,0.303064212166613,0.549594147864029,0.30173221928008,0.45962925170068,0.407656689342404
3514,0.35006770817403,0.311719399542809,0.532235911283358,0.30306773178555,0.549590758575243,0.301740264670659,0.45962925170068,0.407656689342404
3515,0.350050342845546,0.31173248144386,0.532243675526136,0.303070238790739,0.54959358900604,0.301747572233427,0.45962925170068,0.407656689342404
3516,0.350035533625406,0.311749351419934,0.532249685121505,0.303074838522109,0.549591063373314,0.301756736312275,0.459659502262443,0.407823981900452
3517,0.350027022048407,0.31176130242504,0.532254842748975,0.303076763159191,0.549588856300385,0.301764763182301,0.459659502262443,0.407823981900452
3518,0.35000944062676,0.311780296947519,0.532264505460917,0.303080788776881,0.54959117222235,0.301771264572713,0.459659502262443,0.407823981900452
3519,0.349995586369813,0.311800226854632,0.532265430897704,0.30308870550575,0.549591088283945,0.301780754321653,0.459659502262443,0.407823981900452
3520,0.349976777274356,0.31181921004915,0.532272516039797,0.303090613247116,0.549586025233869,0.30178996353492,0.459659502262443,0.407823981900452
3521,0.349964070491149,0.311836378089995,0.532281800284903,0.303093602701283,0.5495812544877,0.301799937101156,0.459695033860045,0.407985553047404
3522,0.349947819563266,0.311855756994029,0.532285859748243,0.303102759879918,0.549579068580129,0.30180592561944,0.459695033860045,0.407985553047404
3523,0.349935082063424,0.311873091849964,0.53228714962818,0.303110538795025,0.549578425731811,0.301815357897108,0.459695033860045,0.407985553047404
3524,0.349923320152192,0.311890884877001,0.532292098554757,0.303116690580082,0.549577069428193,0.301822032983365,0.459695033860045,0.407985553047404
3525,0.349910680580365,0.311909499479848,0.532298402290107,0.303118858145136,0.549576036121739,0.301830157663364,0.459695033860045,0.407985553047404
3526,0.349901437982004,0.31192510128424,0.532300251753257,0.303124720610843,0.549574703249988,0.301840511212019,0.459722747747748,0.40815472972973
3527,0.349888146251132,0.311939053966211,0.532307566032835,0.30312919410716,0.549573059615425,0.301847620785791,0.459722747747748,0.40815472972973
3528,0.34987934427815,0.311953888369431,0.532318542761584,0.303131222941648,0.549568024049606,0.301857891167174,0.459722747747748,0.40815472972973
3529,0.349868489832115,0.311971741364452,0.532325790815035,0.303133903402751,0.549568679669716,0.301865064767705,0.459722747747748,0.40815472972973
3530,0.349852307276601,0.311995099932901,0.532330316725565,0.303141359389123,0.549565176092643,0.301874388305045,0.459722747747748,0.40815472972973
3531,0.349834165950999,0.312011167888013,0.532329582560596,0.303149437728363,0.549561790711394,0.301884294265914,0.45976606741573,0.408310561797753
3532,0.349825660946974,0.312022059894844,0.532334585419808,0.303154543896778,0.549561051564661,0.301889423996057,0.45976606741573,0.408310561797753
3533,0.349812378040177,0.312042102971422,0.532341739824973,0.30316235992132,0.549558360353252,0.301899243598701,0.45976606741573,0.408310561797753
3534,0.349796402567516,0.31205874789158,0.532347778103012,0.303166514646506,0.549557653783571,0.301905880981737,0.45976606741573,0.408310561797753
3535,0.349781105723448,0.31207923278065,0.532355472149003,0.303169575392673,0.549551083119446,0.301915618309131,0.45976606741573,0.408310561797753
3536,0.349765444124705,0.312093507517426,0.532358019464128,0.30317748440599,0.549546631413395,0.301928681495338,0.459831614349776,0.408448206278027
3537,0.349749300110335,0.312113238088307,0.532364621108257,0.30317972931554,0.549547734943478,0.301936910218496,0.459831614349776,0.408448206278027
3538,0.349737447157521,0.312129308440224,0.532371017292154,0.30318177100465,0.549546492078529,0.301945009899088,0.459831614349776,0.408448206278027
3539,0.349722671183747,0.312145736518394,0.532372761195924,0.30318983618015,0.549540944206387,0.301957312330224,0.459831614349776,0.408448206278027
3540,0.349706067009003,0.312164824830162,0.532377570641863,0.30319789571866,0.54953688229745,0.30196503284956,0.459831614349776,0.408448206278027
3541,0.349696019686285,0.312179046083889,0.532381024711726,0.303205482888252,0.549533946312707,0.301973190814345,0.459874272930649,0.408604474272931
3542,0.349679305912592,0.312201205384501,0.532389543990835,0.303210071942217,0.549532057783999,0.301978230776754,0.459874272930649,0.408604474272931
3543,0.349664643453085,0.312217149519687,0.53239496657399,0.30321679292329,0.549526581669381,0.301988821776059,0.459874272930649,0.408604474272931
3544,0.349645332614196,0.312234092563981,0.532400740592718,0.303223805179334,0.549527125237705,0.301992764690179,0.459874272930649,0.408604474272931
3545,0.349632869502049,0.312249349021453,0.532405367850874,0.303230201274058,0.549529511883484,0.301999106038686,0.459874272930649,0.408604474272931
3546,0.349623991627079,0.312265383565887,0.532412570680046,0.30323419969428,0.549526170353505,0.302008603027007,0.459925892857143,0.408753794642857
3547,0.349614086697388,0.312279314271555,0.532418057370918,0.303241339758745,0.5495254463805,0.302010506023629,0.459925892857143,0.408753794642857
3548,0.349599022966999,0.312297977150311,0.532422971972146,0.303246795864561,0.54952296499127,0.302019973654741,0.459925892857143,0.408753794642857
3549,0.349585243691186,0.312317884209027,0.532424042996204,0.303251599120893,0.549522777962754,0.302028015671267,0.459925892857143,0.408753794642857
3550,0.349572381459005,0.312334337250602,0.532426482982191,0.303260859365562,0.549518848829538,0.30203481603279,0.459925892857143,0.408753794642857
3551,0.349558684143131,0.312352873112376,0.532437323530753,0.303258255097652,0.549516913611109,0.302045343729949,0.459946102449889,0.408929621380846
3552,0.349544380744303,0.312373335180913,0.532441963340159,0.303262206088754,0.549513020028533,0.302053733344086,0.459946102449889,0.408929621380846
3553,0.349532609798885,0.312392971401177,0.532447818405437,0.303267186780017,0.549509781348508,0.302064617814602,0.459946102449889,0.408929621380846
3554,0.349518150143691,0.312411409252397,0.532453465978273,0.303272036436092,0.549506726434249,0.302071040974877,0.459946102449889,0.408929621380846
3555,0.349498814930621,0.312430143149888,0.532458844709032,0.303276264808783,0.549507154393169,0.302076313440744,0.459946102449889,0.408929621380846
3556,0.349488370757555,0.312443087605486,0.532465068214608,0.30328055591831,0.549507031312831,0.302084579936274,0.459998,0.409074222222222
3557,0.349472132086609,0.312458539054921,0.532474282528793,0.303281958470423,0.549505518173717,0.302094396231238,0.459998,0.409074222222222
3558,0.349451850393104,0.31247658054358,0.532483957191688,0.303284474192622,0.549504757924739,0.302101620630453,0.459998,0.409074222222222
3559,0.349435805820413,0.312494605988203,0.532489952497626,0.303287526304229,0.549496695193851,0.302113080011261,0.459998,0.409074222222222
3560,0.349421530328107,0.312513799811672,0.532496412730286,0.303292612873877,0.549491142289602,0.302124471758737,0.459998,0.409074222222222
3561,0.349409919101695,0.312536240434699,0.532496288112263,0.303305803336698,0.549488923003246,0.302131359366014,0.460040798226164,0.409222394678492
3562,0.349396648482315,0.312553133981342,0.532500905970499,0.30331226335143,0.549484730329467,0.30213987422314,0.460040798226164,0.409222394678492
3563,0.349387584865684,0.312571534772424,0.532505518808168,0.303316646172405,0.549481848160234,0.302146523953794,0.460040798226164,0.409222394678492
3564,0.349373936425768,0.312586229038841,0.5325125795762,0.303322946169382,0.549476222378147,0.30215615877759,0.460040798226164,0.409222394678492
3565,0.349355942496058,0.312606330013667,0.532513366933591,0.303329871738969,0.549474107054914,0.302163399856709,0.460040798226164,0.409222394678492
3566,0.349335226224839,0.312623728834097,0.532516267588934,0.303337639360858,0.549475920980401,0.302167600870209,0.460124336283186,0.409333628318584
3567,0.349327408738591,0.312640247494327,0.532520088394636,0.303343571358447,0.549472135004041,0.302178002469078,0.460124336283186,0.409333628318584
3568,0.349316754656838,0.312655432439829,0.532524624831451,0.303345515111672,0.549472968959774,0.30218412525478,0.460124336283186,0.409333628318584
3569,0.349298722390178,0.312671958695207,0.532532422006961,0.303349849464639,0.549474329297095,0.302189539824949,0.460124336283186,0.409333628318584
3570,0.349284977615718,0.312689983663925,0.532536784971791,0.303355250765179,0.549474457289269,0.302193441670131,0.460124336283186,0.409333628318584
3571,0.349273254242989,0.312710926213799,0.532539440357868,0.303360472446434,0.549468966435596,0.302202316929226,0.460158057395143,0.409494701986755
3572,0.349261919412702,0.312731100516534,0.532545385126297,0.303365542689445,0.549467171079219,0.302210631530885,0.460158057395143,0.409494701986755
3573,0.349249591826531,0.312747218581944,0.532550243674086,0.30337018549556,0.549466706567091,0.302219645467303,0.460158057395143,0.409494701986755
3574,0.349241330721437,0.312761649967527,0.532555893220016,0.303372609946679,0.54946969190527,0.302223717168836,0.460158057395143,0.409494701986755
3575,0.349227067321784,0.312775421867191,0.532562313869675,0.303374616025855,0.549465926808705,0.302231615151791,0.460158057395143,0.409494701986755
3576,0.349210320254587,0.312794305068021,0.532568682920261,0.30337800287511,0.54946677117967,0.302239825498295,0.46019449339207,0.409653083700441
3577,0.349190642175476,0.31281398366059,0.532579075476971,0.303374961620294,0.54946761776145,0.302246316366711,0.46019449339207,0.409653083700441
3578,0.349177482045089,0.312833920480935,0.532586109827483,0.303379419244645,0.549469180407153,0.302252049029793,0.46019449339207,0.409653083700441
3579,0.349161811415741,0.312849880024488,0.532592186282694,0.303383452165766,0.549468717764599,0.302256766751941,0.46019449339207,0.409653083700441
3580,0.349147546247726,0.312868694680789,0.532597350661389,0.303391258843715,0.549466332395839,0.302264467031242,0.46019449339207,0.409653083700441
3581,0.349137483397803,0.312885729037556,0.532604411538303,0.303396190399834,0.549463817666803,0.302275265134011,0.460243736263736,0.409793846153846
3582,0.349124853642096,0.312901617958392,0.532612507513656,0.303399252793508,0.549460739507883,0.302282819403383,0.460243736263736,0.409793846153846
3583,0.349110235126287,0.312917106070367,0.532616543290247,0.303407365412899,0.549458766719091,0.302289658283364,0.460243736263736,0.409793846153846
3584,0.349093294532069,0.312937750654094,0.532618936503278,0.30341498423383,0.549457844305267,0.302294740926594,0.460243736263736,0.409793846153846
3585,0.349075429174601,0.312958800191712,0.532630020383652,0.303415800456894,0.549459090648995,0.302300522940688,0.460243736263736,0.409793846153846
3586,0.349063134913961,0.31296879568721,0.532634808763587,0.303422688536094,0.549458051405375,0.302305179519565,0.460288157894737,0.409945614035088
3587,0.349051786616247,0.31298464088318,0.532635642670317,0.303430193415045,0.549453877660644,0.302313668493724,0.460288157894737,0.409945614035088
3588,0.349031259757456,0.313002107241341,0.532639127805,0.303439629810528,0.549450206559726,0.302323901374282,0.460288157894737,0.409945614035088
3589,0.349019983067558,0.313016072977281,0.532644536261538,0.303443849097804,0.549455229576706,0.3023250315734,0.460288157894737,0.409945614035088
3590,0.349015543496305,0.313027930736997,0.532653035492447,0.30344553920118,0.549454584832968,0.302332628620359,0.460288157894737,0.409945614035088
3591,0.349005735866634,0.313044916594725,0.532659899688797,0.303449049950547,0.549450682372809,0.302341969337819,0.460353172866521,0.410075273522976
3592,0.348995712975645,0.313064134937372,0.532663983362136,0.303454194819659,0.549441278531409,0.302352796345512,0.460353172866521,0.410075273522976
3593,0.34898492105877,0.313084669048295,0.532669345077476,0.303462061554009,0.549435194462909,0.3023628623744,0.460353172866521,0.410075273522976
3594,0.34897135986444,0.313103119412647,0.532678118010031,0.303464111017173,0.549432481790881,0.302371996048294,0.460353172866521,0.410075273522976
3595,0.348954893501601,0.313117953573533,0.532684964837517,0.303467806356864,0.549429853793311,0.302378678551617,0.460353172866521,0.410075273522976
3596,0.348934681729856,0.313136474535335,0.53269587683614,0.303470545434898,0.549427221479326,0.302387887710645,0.460403930131004,0.41021615720524
3597,0.348922600583648,0.313152504458257,0.532703876843789,0.303473737116995,0.549424598585547,0.302396674129198,0.460403930131004,0.41021615720524
3598,0.348905087938179,0.313167478945951,0.532711772516488,0.303475865039677,0.549420410901345,0.302405935398163,0.460403930131004,0.41021615720524
3599,0.348886213081925,0.31318704014624,0.532719144613081,0.303479699007247,0.54942554523151,0.302410961147837,0.460403930131004,0.41021615720524
3600,0.348877828906019,0.313204261374264,0.532719681027793,0.303485722578861,0.549422861673669,0.302415722902361,0.460403930131004,0.41021615720524
3601,0.348862981206844,0.313224108510448,0.532723569203515,0.303491347648625,0.549416828490245,0.302427518330951,0.460464923747277,0.410352069716776
3602,0.348846266649398,0.313245181940819,0.532724705586799,0.30350090101452,0.549420360365462,0.302429876337982,0.460464923747277,0.410352069716776
3603,0.348831489270148,0.313263908170235,0.532729015209793,0.303507573303996,0.549419295082123,0.302438068820758,0.460464923747277,0.410352069716776
3604,0.348816707419549,0.313283675461746,0.532731913502852,0.303517158640746,0.549415815678967,0.302443491116259,0.460464923747277,0.410352069716776
3605,0.348805158268004,0.313296957509149,0.532738145647048,0.303520443971234,0.549415612477613,0.30245087691837,0.460464923747277,0.410352069716776
3606,0.348791621969978,0.313315391400508,0.532743586006555,0.30352615585499,0.549409927011892,0.302461521687988,0.460513695652174,0.410492391304348
3607,0.348784050083413,0.313328162831605,0.532750637033561,0.303531091224332,0.549409664661908,0.302469719443496,0.460513695652174,0.410492391304348
3608,0.348777368930868,0.313339854385736,0.532753360350655,0.303538875453964,0.549405746418224,0.302478555418158,0.460513695652174,0.410492391304348
3609,0.348760011462486,0.313363354281495,0.532757601119874,0.303543082477676,0.549404031029711,0.302484498937469,0.460513695652174,0.410492391304348
3610,0.348751040292205,0.313379016248572,0.532760563944621,0.303548135393623,0.549403530102472,0.302489494255883,0.460513695652174,0.410492391304348
3611,0.348737407963425,0.31340042320071,0.53276516843373,0.303551852729679,0.54939852470743,0.302496915957359,0.460563774403471,0.410634273318872
3612,0.348725363888858,0.313417424657708,0.532769441734833,0.303557100462156,0.549398811645456,0.302504740781131,0.460563774403471,0.410634273318872
3613,0.348713020212361,0.313436530919975,0.532773560086731,0.303562821753078,0.549396050785657,0.302515433605591,0.460563774403471,0.410634273318872
3614,0.348705057587385,0.313449346036317,0.532779807338117,0.303567148992167,0.54939339569392,0.302519795569778,0.460563774403471,0.410634273318872
3615,0.348688188789259,0.313468840537829,0.532786295190707,0.303570254111673,0.549387664349155,0.302533409017247,0.460563774403471,0.410634273318872
3616,0.348673720935671,0.313486532977266,0.532790782786367,0.30357651287321,0.549388294696857,0.302539771171543,0.460625757575758,0.410763636363636
3617,0.348662038402145,0.313500101709309,0.532801106021961,0.303578563249254,0.549390559681668,0.302544261120396,0.460625757575758,0.410763636363636
3618,0.348647602397286,0.313516660074645,0.532806783070718,0.303580252657856,0.54938447534159,0.302554604833039,0.460625757575758,0.410763636363636
3619,0.348632322559755,0.313534859791484,0.532811080197538,0.303583612285777,0.549381145489802,0.302560790567439,0.460625757575758,0.410763636363636
3620,0.348616116837512,0.313548830355208,0.532816887768357,0.303588408231979,0.54937924486001,0.302569750755679,0.460625757575758,0.410763636363636
3621,0.348604023027022,0.313563915423472,0.532820790304674,0.303593600281651,0.549376718241838,0.302579881306077,0.460661123110151,0.410918574514039
3622,0.348587927238793,0.313582693786855,0.532823036869343,0.303600163050145,0.549374406556124,0.302587311249033,0.460661123110151,0.410918574514039
3623,0.348575555383857,0.313599072161119,0.532829995571386,0.303603603981965,0.549369630282285,0.302597337719174,0.460661123110151,0.410918574514039
3624,0.348559044559229,0.313618197320856,0.532833171222266,0.303609242928743,0.549368454199283,0.30260399436818,0.460661123110151,0.410918574514039
3625,0.348550577466327,0.313635538281623,0.532838868237022,0.303614716192112,0.549362660896268,0.302613771628541,0.460661123110151,0.410918574514039
3626,0.348533770813952,0.31365305757903,0.53284259834172,0.303620767566254,0.549359938062829,0.302623547179151,0.460718534482759,0.41104698275862
3627,0.348525804808818,0.313665628072024,0.532846580022503,0.303627063094178,0.549365025434609,0.302626229262584,0.460718534482759,0.41104698275862
3628,0.34850646224539,0.313680232097578,0.532857534916382,0.303627851853821,0.549363045561258,0.302631930056939,0.460718534482759,0.41104698275862
3629,0.348497330937858,0.313696871797713,0.532861387391723,0.303631982124532,0.549358578754263,0.302642030368028,0.460718534482759,0.41104698275862
3630,0.348482787754912,0.313715259367185,0.532867618147667,0.303636683963292,0.549355322383079,0.302648140047788,0.460718534482759,0.41104698275862
3631,0.348468527405536,0.313733691271805,0.532874915192828,0.303641535372408,0.549347174376187,0.302658855880154,0.460756989247312,0.411200860215054
3632,0.348454078027397,0.313750463287148,0.532881790930911,0.30364652364787,0.549345651172853,0.302666771137844,0.460756989247312,0.411200860215054
3633,0.34844452304443,0.313762857217869,0.532894569888808,0.303644934703502,0.549348853819387,0.302669872375406,0.460756989247312,0.411200860215054
3634,0.348430840314899,0.313782358434985,0.532900508899671,0.303649367111812,0.549348270008373,0.302675084219681,0.460756989247312,0.411200860215054
3635,0.348419916770075,0.313789777269672,0.532904513155261,0.303654680987474,0.549350751670291,0.302678978386026,0.460756989247312,0.411200860215054
3636,0.348405188372919,0.313805460427685,0.532912182208642,0.303656844620546,0.549347012278835,0.302689293094214,0.460797210300429,0.411352360515021
3637,0.348388439368729,0.3138223094881,0.53291349191584,0.303661880098184,0.54934048737804,0.302699093838561,0.460797210300429,0.411352360515021
3638,0.348376137599701,0.313837586382666,0.532922170099711,0.303664818605285,0.549335666502764,0.302706664622849,0.460797210300429,0.411352360515021
3639,0.348361015226933,0.313855316964263,0.532928985747386,0.303665577216046,0.549334392146474,0.302713154507413,0.460797210300429,0.411352360515021
3640,0.348351034141855,0.313874016129493,0.532932095650045,0.303671109980363,0.549333100804616,0.30271987335555,0.460797210300429,0.411352360515021
3641,0.348340290083499,0.313888627639951,0.532936379885073,0.303677981096915,0.549329089370612,0.302730134795356,0.460855674518201,0.411487794432548
3642,0.348326844427043,0.313909310709988,0.532940982829202,0.303682581640296,0.549327358188359,0.302737729942752,0.460855674518201,0.411487794432548
3643,0.348315559270083,0.313927571384224,0.53294844392431,0.303683792543079,0.549326473889593,0.302745626961976,0.460855674518201,0.411487794432548
3644,0.348306496993874,0.313946262617263,0.532947713119212,0.303697354837231,0.549322011445115,0.302752365177759,0.460855674518201,0.411487794432548
3645,0.348291446176782,0.313967186714748,0.532951398408153,0.303706419259759,0.549322190703895,0.302760248714013,0.460855674518201,0.411487794432548
3646,0.348283171431486,0.31397903897185,0.532958933129783,0.303707004097683,0.549319186220759,0.302768945530849,0.460885042735043,0.411646581196581
3647,0.348266485105308,0.313999385680785,0.532964993972535,0.303710655743743,0.549317218617432,0.302776580391771,0.460885042735043,0.411646581196581
3648,0.348255457762063,0.314013798411492,0.532975820671676,0.303713447129889,0.549323115870165,0.302776561353419,0.460885042735043,0.411646581196581
3649,0.348241765092082,0.314029507590809,0.532981620775355,0.30371858783016,0.549324398902393,0.302781920852281,0.460885042735043,0.411646581196581
3650,0.348228202153183,0.314050413742276,0.532991228287017,0.303720364228871,0.549326378270774,0.3027887639207,0.460885042735043,0.411646581196581
3651,0.348213253957449,0.314071366967314,0.532998459023778,0.303723210081326,0.549320199118577,0.302799971652052,0.460934115138593,0.411789552238806
3652,0.348199431954449,0.314094121146603,0.533003233803796,0.303728347305858,0.549317515404344,0.302805807437145,0.460934115138593,0.411789552238806
3653,0.348183259397054,0.314109281242561,0.533006638863022,0.303733233916672,0.549314351547761,0.302813391077842,0.460934115138593,0.411789552238806
3654,0.348167992550316,0.314123070501456,0.533012600230232,0.303737990919384,0.549310892504741,0.302822351828397,0.460934115138593,0.411789552238806
3655,0.348155791688035,0.314136216673187,0.53301562312112,0.303746894867515,0.54930770448512,0.302829210982936,0.460934115138593,0.411789552238806
3656,0.348141254060163,0.314151265223899,0.533020219305045,0.303750442544244,0.549302301587924,0.302838657505206,0.460999574468085,0.411913829787234
3657,0.348130038974313,0.314166850588649,0.533024380028907,0.303758605097992,0.549300625975348,0.302843004801204,0.460999574468085,0.411913829787234
3658,0.348116958395856,0.3141829211892,0.533029893891754,0.303764022770574,0.5492990333158,0.3028461151276,0.460999574468085,0.411913829787234
3659,0.348103233266531,0.314202466303357,0.533035660612353,0.303766767454245,0.549295711108198,0.302855672095466,0.460999574468085,0.411913829787234
3660,0.348095241473111,0.314219040052267,0.533038834105577,0.303773645261526,0.549291274025312,0.302866379616128,0.460999574468085,0.411913829787234
3661,0.348083660082328,0.314237093598564,0.533049968824459,0.30377380652794,0.549291293444891,0.302868615675802,0.46105966029724,0.412038853503185
3662,0.348071029488087,0.314252471351106,0.533056757960604,0.303775429748792,0.549289185538425,0.302873938457139,0.46105966029724,0.412038853503185
3663,0.348061936314819,0.314270577011792,0.533058132453364,0.303782987940934,0.549292662911082,0.302876649369718,0.46105966029724,0.412038853503185
3664,0.348052249639508,0.31428607055801,0.533065563100278,0.303785711269403,0.549289354040519,0.302885964333739,0.46105966029724,0.412038853503185
3665,0.34803975255916,0.314303320752013,0.53307131930982,0.303792127625342,0.549284102048864,0.302895211293188,0.46105966029724,0.412038853503185
3666,0.348028085064597,0.314316724580726,0.533079080507154,0.303794681105091,0.549283087088437,0.302903263089103,0.461121186440678,0.412163983050847
3667,0.34801475069836,0.314337330055571,0.533080221607496,0.30380228217214,0.549276406016417,0.302913405745562,0.461121186440678,0.412163983050847
3668,0.348003605468727,0.314354918593099,0.533084272745816,0.303809314602809,0.549272694267249,0.302921794854314,0.461121186440678,0.412163983050847
3669,0.347989687338189,0.314373328503774,0.533089040802078,0.303816008733002,0.549265181194046,0.302934437150581,0.461121186440678,0.412163983050847
3670,0.34797749003704,0.314392593376739,0.533093985451567,0.303819584165211,0.549262509124998,0.30294298207544,0.461121186440678,0.412163983050847
3671,0.347964188050693,0.314406610651433,0.533098070296726,0.303826297893686,0.549258028607043,0.302953217354214,0.461172727272727,0.412305496828753
3672,0.347946013557908,0.314427135619312,0.533101037526831,0.303830100893053,0.549249921438528,0.302964671713668,0.461172727272727,0.412305496828753
3673,0.347933135265371,0.31444408737112,0.533110360200812,0.303831419385424,0.549246670861907,0.302971952401622,0.461172727272727,0.412305496828753
3674,0.34791873074807,0.314458837240714,0.533115778328322,0.303835597360053,0.549241872763557,0.30298042379536,0.461172727272727,0.412305496828753
3675,0.347901937642671,0.314477017450273,0.533117778143913,0.303843730185415,0.549239729827978,0.302984486358923,0.461172727272727,0.412305496828753
3676,0.347890122717812,0.314490674971324,0.533121060842172,0.303848845507849,0.549237913629227,0.302992618696729,0.461229324894515,0.412435443037975
3677,0.347876166049304,0.314508095736938,0.533127852321464,0.303851884942391,0.549235777419702,0.302998219687125,0.461229324894515,0.412435443037975
3678,0.347865796971847,0.314522027944977,0.533135145779774,0.303856196485933,0.549232117085476,0.303005860236491,0.461229324894515,0.412435443037975
3679,0.347851114316892,0.314536953367262,0.533140461051502,0.303861980864839,0.549224047706711,0.303017636597177,0.461229324894515,0.412435443037975
3680,0.347835295349701,0.314554723117015,0.533146208916724,0.303864844574519,0.549220565771701,0.303025750602231,0.461229324894515,0.412435443037975
3681,0.347820877378312,0.314570846057555,0.533152179924217,0.303870730262354,0.549221708401296,0.303029415312611,0.46129852631579,0.412555368421052
3682,0.347807263769797,0.314593140833714,0.533155959036266,0.303872399058028,0.549213890845802,0.303039440653711,0.46129852631579,0.412555368421052
3683,0.347796160025482,0.31460690429041,0.53316135717077,0.303874122116286,0.549210984044022,0.303048328176061,0.46129852631579,0.412555368421052
3684,0.347781040356901,0.314626876522064,0.533167407539806,0.303878440017713,0.549207700476579,0.303055939370812,0.46129852631579,0.412555368421052
3685,0.347771689534072,0.314642236109799,0.53316872110932,0.303885604137033,0.549211749546517,0.303058352114079,0.46129852631579,0.412555368421052
3686,0.347759287806846,0.314660063054088,0.533177807768042,0.303888200255093,0.5492118259035,0.303063838684579,0.461332142857143,0.412713235294118
3687,0.347754461213629,0.314674128123754,0.533184406023654,0.303891417139197,0.549204463860165,0.303074992082968,0.461332142857143,0.412713235294118
3688,0.347745696565189,0.31469124652865,0.533189226549604,0.303895124660974,0.54920052764307,0.303084339510733,0.461332142857143,0.412713235294118
3689,0.347734580361439,0.314710046543246,0.53319689484359,0.303900096154351,0.549198603336718,0.303091170314051,0.461332142857143,0.412713235294118
3690,0.347721220600162,0.314728665602714,0.53320099560611,0.303906588340874,0.549191222177807,0.303100134727226,0.461332142857143,0.412713235294118
3691,0.347704914754626,0.314744422118175,0.533209071177379,0.303911181351028,0.549185955428982,0.30311090253252,0.461380293501048,0.412852830188679
3692,0.347695340519544,0.314758734214052,0.533215307866886,0.30391436415367,0.549185721071938,0.303117670702227,0.461380293501048,0.412852830188679
3693,0.34768323519636,0.314776302210603,0.533216861883047,0.303919514293057,0.549180623421774,0.303124183481912,0.461380293501048,0.412852830188679
3694,0.347667845643678,0.314791245024906,0.533222654163596,0.30392311598185,0.549175779468815,0.303132599669705,0.461380293501048,0.412852830188679
3695,0.347655553390609,0.314802556034968,0.533227702924908,0.303926824203496,0.549172880762556,0.303140634391958,0.461380293501048,0.412852830188679
3696,0.347648051120722,0.314815215991214,0.533231869350353,0.303930935462818,0.549172265558832,0.30314638460401,0.461422803347281,0.412992677824268
3697,0.347636125846285,0.314833871779449,0.53323562495364,0.3039398670948,0.549168673084488,0.303153726743907,0.461422803347281,0.412992677824268
3698,0.34761466301092,0.314848776898288,0.533242276445257,0.303944192813429,0.549165974953738,0.303161769525796,0.461422803347281,0.412992677824268
3699,0.34760383531075,0.314862069244137,0.533248729355118,0.303945618095399,0.549161419961807,0.303173125683307,0.461422803347281,0.412992677824268
3700,0.347589958979348,0.314881232065855,0.533254006726169,0.303949697439599,0.549161032622528,0.303179899735785,0.461422803347281,0.412992677824268
3701,0.347584388935259,0.314898843739848,0.53326297137716,0.303951899546235,0.549161402251109,0.303185576947102,0.461467223382046,0.413129645093946
3702,0.347569577856144,0.314915926265895,0.533272615298036,0.303954704249968,0.549161335108076,0.303191971514449,0.461467223382046,0.413129645093946
3703,0.347558176252578,0.314930856821141,0.533274159804462,0.303961507432261,0.549163241009887,0.303197269679839,0.461467223382046,0.413129645093946
3704,0.347541582400213,0.314950601877051,0.53328178610858,0.303962463416503,0.549161423758879,0.303202329649641,0.461467223382046,0.413129645093946
3705,0.347534002581636,0.314967390904701,0.533288649742248,0.303965253783899,0.549160393763254,0.303209395295643,0.461467223382046,0.413129645093946
3706,0.347523542163926,0.314985795879006,0.533293076191579,0.303967170452948,0.549155726051241,0.303220044831984,0.461505625,0.413273541666667
3707,0.347512447069885,0.315002718130512,0.533299580875995,0.303973938275122,0.549153623063076,0.303230210413404,0.461505625,0.413273541666667
3708,0.34749794861859,0.315022235026641,0.533301886522413,0.303979534824078,0.549153246481321,0.303235950539776,0.461505625,0.413273541666667
3709,0.347481616301666,0.315037838036525,0.533311276698015,0.303983808858774,0.549149450499937,0.303240923631854,0.461505625,0.413273541666667
3710,0.347469976305895,0.315055130744003,0.533313837631397,0.303991710393081,0.549143652488499,0.303251437506939,0.461505625,0.413273541666667
3711,0.34745945931686,0.315069706793779,0.533321782283979,0.303993693907707,0.549139437153605,0.303262507634778,0.461555509355509,0.41341288981289
3712,0.347447776103707,0.315089771693242,0.533325822107115,0.304000173301131,0.549141997422528,0.303265113708534,0.461555509355509,0.41341288981289
3713,0.347436664960729,0.315102213043598,0.533330193704423,0.304002986286121,0.549139962020941,0.30327240693891,0.461555509355509,0.41341288981289
3714,0.347425122546239,0.315117558975303,0.533333159173756,0.304007338722116,0.549135906876374,0.303279545797021,0.461555509355509,0.41341288981289
3715,0.347408217969672,0.315136170463843,0.533336528971093,0.304015054710553,0.549127445251415,0.303290146710219,0.461555509355509,0.41341288981289
3716,0.347396270602547,0.315151250111619,0.533341000773791,0.304022558550058,0.549126925355529,0.303294173612554,0.461611410788382,0.413536721991701
3717,0.347380877370468,0.315172656660368,0.533347241807691,0.304024178092659,0.549120892215692,0.303303956080491,0.461611410788382,0.413536721991701
3718,0.347367125941058,0.315184387819315,0.533354300718517,0.304027970032087,0.549114949131482,0.303315414321227,0.461611410788382,0.413536721991701
3719,0.3473551047503,0.315194659023997,0.533362383396399,0.304031671925477,0.549112523685154,0.303323286910066,0.461611410788382,0.413536721991701
3720,0.347345242009978,0.315204525858197,0.533369401588686,0.304033782329897,0.549112033219594,0.303331118033081,0.461611410788382,0.413536721991701
3721,0.34733799396273,0.315219157431604,0.533371184639989,0.304040448132564,0.54911272801222,0.303333536208756,0.461675776397516,0.413654451345756
3722,0.347326352002671,0.315235849640183,0.53337824013378,0.304044716557564,0.54910809815214,0.303342688371744,0.461675776397516,0.413654451345756
3723,0.347311051509346,0.315255517204019,0.533383896651945,0.304050121630649,0.549105868744088,0.303349962639294,0.461675776397516,0.413654451345756
3724,0.347294579756267,0.315278778903998,0.533390163795104,0.304054611273536,0.549108582375956,0.303353230599803,0.461675776397516,0.413654451345756
3725,0.347281071601421,0.315294885069316,0.533395322336123,0.304058147531958,0.549107443828042,0.303358262264081,0.461675776397516,0.413654451345756
3726,0.347269123176011,0.315311599627711,0.533400529742333,0.304062539134709,0.549104036464745,0.303366321480316,0.461718595041323,0.413792355371901
3727,0.347255648811682,0.315332846581318,0.533405995080878,0.304068881892302,0.549103330286839,0.303370198964261,0.461718595041323,0.413792355371901
3728,0.347240162622419,0.315345555179869,0.533411523914107,0.304074977645274,0.549100129468044,0.303376497177903,0.461718595041323,0.413792355371901
3729,0.347228361890859,0.315360759052988,0.533416291801461,0.304078555690822,0.54909909370246,0.30338278437287,0.461718595041323,0.413792355371901
3730,0.347216137968186,0.315377681324708,0.533422332240296,0.304082807974735,0.549089577800438,0.303392789206092,0.461718595041323,0.413792355371901
3731,0.347203030685737,0.315386528338111,0.533427706639155,0.304088626151352,0.549087969903137,0.303399804870814,0.461770927835052,0.413926597938144
3732,0.347190460604191,0.315408335380293,0.533425375520233,0.304099339824921,0.549083775766096,0.303409158872806,0.461770927835052,0.413926597938144
3733,0.347174330857538,0.315425593274574,0.533435230305589,0.304096616992715,0.549078016796675,0.303417679845961,0.461770927835052,0.413926597938144
3734,0.3471627263223,0.315445486747582,0.533440029202762,0.304101383418971,0.549077408676506,0.303421972683884,0.461770927835052,0.413926597938144
3735,0.347151784714527,0.315455789646508,0.533445433319008,0.304105082272103,0.5490724070227,0.30343194491125,0.461770927835052,0.413926597938144
3736,0.347136636383449,0.315471654594834,0.533454020169505,0.304107278521811,0.54907340026305,0.303440236112996,0.46182366255144,0.414056172839506
3737,0.347124830461587,0.31548874443381,0.533461461244623,0.304110696735004,0.549073768269782,0.303445075400339,0.46182366255144,0.414056172839506
3738,0.347114158834594,0.315501030250756,0.533469435529763,0.304111677600909,0.549071897522807,0.303453190354572,0.46182366255144,0.414056172839506
3739,0.347102049709913,0.315515164095255,0.533475361919979,0.304112011320296,0.549066986192541,0.30346105434277,0.46182366255144,0.414056172839506
3740,0.347089919426238,0.315531693290401,0.533479328722633,0.304115991034193,0.549064621877698,0.303470501035407,0.46182366255144,0.414056172839506
3741,0.347082626427847,0.315546435420246,0.533483428403117,0.304121388389546,0.54905858114293,0.30348369548537,0.461866324435318,0.414196303901437
3742,0.347075037061695,0.315559096408594,0.533488702746321,0.304125757470236,0.549056182695276,0.303493671494879,0.461866324435318,0.414196303901437
3743,0.347063219199887,0.315572340281671,0.533492773825998,0.304130310809039,0.549053845152341,0.303501156468745,0.461866324435318,0.414196303901437
3744,0.347050845066688,0.315590017946323,0.533499610861754,0.304134135225195,0.549050151095712,0.303507897501897,0.461866324435318,0.414196303901437
3745,0.347036420404375,0.31560776661311,0.533504220450729,0.304138002445107,0.549043192290592,0.303517797035174,0.461866324435318,0.414196303901437
3746,0.347023747166706,0.315625491494618,0.533510337161372,0.304139534372339,0.549041770843231,0.303522540938974,0.461925204918033,0.414321106557377
3747,0.34701815991414,0.31563854365205,0.533518708129662,0.304141979184179,0.549041033662812,0.303527749017896,0.461925204918033,0.414321106557377
3748,0.346999100686429,0.315655960217487,0.533519967176328,0.304148595659386,0.549041144721583,0.303535056503227,0.461925204918033,0.414321106557377
3749,0.346985003558169,0.315669795165161,0.533524118639785,0.304151984090349,0.549034663421173,0.303546807684237,0.461925204918033,0.414321106557377
3750,0.346976158463122,0.315683143363121,0.533527765826547,0.304158094300089,0.549031023769158,0.303555245651494,0.461925204918033,0.414321106557377
3751,0.346960174932521,0.315701595706405,0.533536767602589,0.304162155466817,0.549030140063027,0.30356148618849,0.461968098159509,0.414456441717791
3752,0.34694859496509,0.315718728591081,0.533547909727034,0.304163707245237,0.549025791006197,0.303566663291477,0.461968098159509,0.414456441717791
3753,0.346937373934306,0.31573536631032,0.533549095542671,0.304166232541742,0.549024661122719,0.303573720011517,0.461968098159509,0.414456441717791
3754,0.346926640181302,0.315748140466339,0.533553996378482,0.304170493408146,0.549022088859117,0.303578860924071,0.461968098159509,0.414456441717791
3755,0.346916751321564,0.315767180134748,0.533561035099587,0.3041727903531,0.549023431332333,0.303583862707188,0.461968098159509,0.414456441717791
3756,0.346905749599364,0.315777261764129,0.533567979647116,0.304175457080687,0.549019562743082,0.303590394154394,0.462037346938775,0.414568367346939
3757,0.346893923448317,0.315788427534661,0.533574316909622,0.304179870083476,0.549013526974757,0.303598180196112,0.462037346938775,0.414568367346939
3758,0.346883075468556,0.315802239973016,0.533580125166506,0.304186261022353,0.549008687329354,0.303607296889686,0.462037346938775,0.414568367346939
3759,0.34686980829662,0.315823493098894,0.533586382763382,0.304189697299506,0.548999749637171,0.30362038345863,0.462037346938775,0.414568367346939
3760,0.346863762937217,0.3158389462129,0.533589126904051,0.304192447315949,0.54899882332897,0.303626518288887,0.462037346938775,0.414568367346939
3761,0.346852109362135,0.315851049664907,0.533598589968164,0.304192851802651,0.548992837115393,0.30363656283411,0.462088187372709,0.414698778004073
3762,0.346841121251859,0.315865858496348,0.533603789971094,0.304193359800112,0.548989093177814,0.303647120336183,0.462088187372709,0.414698778004073
3763,0.346823282019959,0.315885203744136,0.533606994729392,0.304200420071387,0.548985964287655,0.303652765655497,0.462088187372709,0.414698778004073
3764,0.34680715704903,0.315903057107721,0.533611607980717,0.304207032113519,0.548982592040776,0.303658759600059,0.462088187372709,0.414698778004073
3765,0.346794297849751,0.315918777239624,0.533613556349347,0.304213803195132,0.548979646346206,0.30366557707606,0.462088187372709,0.414698778004073
3766,0.346784185053112,0.315935690405484,0.53361948628692,0.304216454626149,0.548977810058525,0.303671691372912,0.462137398373984,0.414830081300813
3767,0.346769604032835,0.315953297909693,0.533622900788039,0.304219470601175,0.548971570703134,0.3036818532074,0.462137398373984,0.414830081300813
3768,0.346756650561556,0.315966457089492,0.533633988798657,0.304220525812285,0.54897137378955,0.30368915046741,0.462137398373984,0.414830081300813
3769,0.346742617426984,0.315979993644447,0.533637759039813,0.304226879838129,0.548968975470015,0.303694232241116,0.462137398373984,0.414830081300813
3770,0.346732281878611,0.315995375342852,0.533643499164911,0.304228354675007,0.548960353467872,0.303705995760693,0.462137398373984,0.414830081300813
3771,0.34671994032679,0.31601248231349,0.533652510521576,0.30423173954252,0.548954363416479,0.303717494387995,0.462167342799188,0.414981338742394
3772,0.346709499130725,0.31602686403848,0.533661939803804,0.304232566286,0.548950523497635,0.303723729125481,0.462167342799188,0.414981338742394
3773,0.346695791746903,0.316042546857994,0.533664926360066,0.304235556400824,0.548947151103624,0.30372871202161,0.462167342799188,0.414981338742394
3774,0.346680741098947,0.316061140454753,0.533670473525311,0.304238375404033,0.548945205849141,0.303734847363001,0.462167342799188,0.414981338742394
3775,0.346670323951956,0.316075787534491,0.533678114825216,0.304242266922895,0.548938470305707,0.303746300643438,0.462167342799188,0.414981338742394
3776,0.346659379970097,0.316091200571379,0.533680321429925,0.304245909907814,0.548933554008073,0.30375452006793,0.462211943319838,0.415116194331984
3777,0.346652249095574,0.316103959414935,0.533682659154314,0.304248965942548,0.548932681486472,0.303760104078832,0.462211943319838,0.415116194331984
3778,0.346638998858108,0.316121030240569,0.533690533595045,0.304251739989992,0.548928735677647,0.303768639664187,0.462211943319838,0.415116194331984
3779,0.346630341205628,0.316133818829364,0.533695381977508,0.304254730304657,0.548929537594822,0.303773304366039,0.462211943319838,0.415116194331984
3780,0.346614676388744,0.316153087788449,0.533698616660311,0.304257267245507,0.548926752237019,0.303783919019676,0.462211943319838,0.415116194331984
3781,0.346605426294783,0.316168900722398,0.533701838369079,0.304261023823756,0.54892401462971,0.303787302881655,0.462269494949495,0.415234545454546
3782,0.346591697082943,0.31618215965143,0.53370785039521,0.304267209909687,0.548923089122373,0.303792245974448,0.462269494949495,0.415234545454546
3783,0.34658463349267,0.316196718263436,0.53371251266792,0.304270915772606,0.54892447781601,0.30379850435517,0.462269494949495,0.415234545454546
3784,0.346575714946412,0.316211849454787,0.533720366816788,0.304271488650494,0.548921076007423,0.303805294514767,0.462269494949495,0.415234545454546
3785,0.346564947974588,0.316225616606886,0.533725119851126,0.304273807492274,0.548918206626548,0.303812638401322,0.462269494949495,0.415234545454546
3786,0.346558161666637,0.316237778989338,0.53373017344764,0.304278369090386,0.548914540082419,0.303819697523789,0.462305846774194,0.415371370967742
3787,0.346544014077527,0.316256914050319,0.533733033302408,0.30428407522971,0.548913076661023,0.303825464631137,0.462305846774194,0.415371370967742
3788,0.346530533915739,0.316274367321323,0.533740190869955,0.304287208151705,0.548910368843196,0.303833535506969,0.462305846774194,0.415371370967742
3789,0.346517124426659,0.316287924691873,0.533750743167107,0.304287809886727,0.548903942733147,0.303843638908843,0.462305846774194,0.415371370967742
3790,0.346503034886986,0.316307453259723,0.533753856243899,0.304292225587398,0.548902969708561,0.30384988905474,0.462305846774194,0.415371370967742
3791,0.346486133691647,0.316327159169495,0.533765034641243,0.304292964635093,0.548897157768814,0.303857717146435,0.462349698189135,0.415503420523139
3792,0.34647212672011,0.316343329380044,0.533768836055216,0.3042994610411,0.548890328829334,0.303867567876132,0.462349698189135,0.415503420523139
3793,0.346458948162159,0.31636105120047,0.533776533909066,0.304299576772677,0.548885849983399,0.303876411987951,0.462349698189135,0.415503420523139
3794,0.34644350920563,0.316375441925523,0.533782066877157,0.30430177167425,0.548881650053868,0.303885029046058,0.462349698189135,0.415503420523139
3795,0.34642760293985,0.316394118044577,0.533789279842795,0.304304503510613,0.548880770388152,0.303890393828693,0.462349698189135,0.415503420523139
3796,0.34641923724963,0.316405071698028,0.533795179702808,0.304309582672113,0.548876204462437,0.303901206477828,0.462395983935743,0.415637349397591
3797,0.34640914313287,0.316420790471701,0.533801645165874,0.304313295540373,0.548873055030478,0.303908156004838,0.462395983935743,0.415637349397591
3798,0.346397022061528,0.316434575994469,0.533802096115427,0.304319051480344,0.548870235651856,0.303914983839267,0.462395983935743,0.415637349397591
3799,0.346385430117432,0.316455257156735,0.533805967789185,0.304322563676769,0.548864536629363,0.303925276336818,0.462395983935743,0.415637349397591
3800,0.346370459619911,0.316472516992734,0.533811314227235,0.304322944566279,0.548860307897986,0.303933745882221,0.462395983935743,0.415637349397591
3801,0.346361100845767,0.31648554499178,0.53381376072541,0.304328491648619,0.548859288156038,0.303940477576859,0.462429458917836,0.415780360721443
3802,0.346352099543814,0.316499847140823,0.533822776490222,0.304330569262503,0.54885745117244,0.303944082800549,0.462429458917836,0.415780360721443
3803,0.346340531546425,0.316515419041581,0.533830793476835,0.30433381338503,0.548853855440564,0.303951197170669,0.462429458917836,0.415780360721443
3804,0.346327179626131,0.316534375209305,0.533835198182914,0.304337443910518,0.548850469249973,0.303958189893765,0.462429458917836,0.415780360721443
3805,0.346316943752364,0.316549701485492,0.533839682465639,0.304342222805006,0.548842903729325,0.303967755139237,0.462429458917836,0.415780360721443
3806,0.34630855594942,0.316561626529444,0.533844226613897,0.30434895062299,0.548841815760734,0.303972141721399,0.4624746,0.4159088
3807,0.346297960286017,0.316574903692016,0.533849480505763,0.304353610502146,0.548838779194077,0.303979894002156,0.4624746,0.4159088
3808,0.346283133768238,0.316591556033565,0.533858117618932,0.304356472715084,0.548834517859889,0.303989521691197,0.4624746,0.4159088
3809,0.346267395890304,0.316603637384157,0.533865431536595,0.304359490735607,0.548833851497311,0.303995376599242,0.4624746,0.4159088
3810,0.346258085538515,0.316616581728515,0.533867041927558,0.30436253255134,0.548828222495647,0.304003054439667,0.4624746,0.4159088
3811,0.346243542886428,0.31663128122086,0.533872867677076,0.304366948194795,0.548824365443673,0.304011870097014,0.462519760479042,0.416033932135728
3812,0.346226189671089,0.316653495179412,0.533878796808616,0.304371509572211,0.548824158515843,0.304016900216421,0.462519760479042,0.416033932135728
3813,0.346212869817825,0.316670352241971,0.53388679279019,0.304372182291859,0.548817122694824,0.304024966858445,0.462519760479042,0.416033932135728
3814,0.346203216292256,0.316685759623049,0.533891558155021,0.304374252227457,0.548813011162856,0.304032821713908,0.462519760479042,0.416033932135728
3815,0.346189718019792,0.316703744991068,0.533895558243721,0.304379484039267,0.548809578258443,0.304040625787268,0.462519760479042,0.416033932135728
3816,0.346178360410744,0.316717052389963,0.533902343328593,0.304382454934301,0.548800034396385,0.304050968909556,0.462555378486056,0.416177290836653
3817,0.346162268950066,0.31673275724123,0.533903036986459,0.304387618325307,0.548796364432613,0.304058824730634,0.462555378486056,0.416177290836653
3818,0.346150097244029,0.316748972009708,0.533906251809389,0.304392012122727,0.548790676527969,0.304068091881616,0.462555378486056,0.416177290836653
3819,0.346140202844985,0.3167635592782,0.533910398723418,0.304395122390836,0.548785205024765,0.304078373373151,0.462555378486056,0.416177290836653
3820,0.346124725747838,0.316785485313506,0.533917678175483,0.304396201170026,0.548782559960455,0.304089196140972,0.462555378486056,0.416177290836653
3821,0.346116637683989,0.316795836946897,0.5339243779879,0.304402346553476,0.548782623796543,0.304094396006389,0.462592246520875,0.416316302186879
3822,0.346106584723392,0.316811378797192,0.533925370302641,0.304410888310722,0.548781110257376,0.304099765474633,0.462592246520875,0.416316302186879
3823,0.346097981439368,0.31683095685225,0.533930085361828,0.304413367297532,0.548779628982686,0.304108143641202,0.462592246520875,0.416316302186879
3824,0.346085675805599,0.316846826438695,0.533936483469581,0.304415839526641,0.5487730841038,0.30411815834733,0.462592246520875,0.416316302186879
3825,0.346077564066131,0.316859038357478,0.53394375586789,0.304415901522868,0.548768698902479,0.304126263519054,0.462592246520875,0.416316302186879
3826,0.346069786986273,0.316873592946744,0.533948457321252,0.304419396749295,0.548760760853602,0.304138210495996,0.462647619047619,0.41643253968254
3827,0.346056730611694,0.316886816423058,0.533953662334067,0.30442497580025,0.548761276130355,0.304142773754185,0.462647619047619,0.41643253968254
3828,0.346041766192764,0.316896493890753,0.533960810999235,0.304425240277589,0.548757383002608,0.304151053948252,0.462647619047619,0.41643253968254
3829,0.346032673556542,0.316915151944848,0.533964352819868,0.30442991704303,0.548756736611332,0.304154506201287,0.462647619047619,0.41643253968254
3830,0.346017116192735,0.316932042437481,0.53397033734883,0.304433421534118,0.548750095405563,0.304164085543074,0.462647619047619,0.41643253968254
3831,0.346004812065421,0.316948682095463,0.533977590006532,0.304434901595165,0.548743047070229,0.304173806018623,0.462693465346535,0.416564356435643
3832,0.345994616052799,0.31696084155418,0.533981283357649,0.304441143601434,0.548736823423925,0.3041832700673,0.462693465346535,0.416564356435643
3833,0.34598314316596,0.316976908698075,0.533988957262772,0.304442822412187,0.548737137959353,0.304188641929588,0.462693465346535,0.416564356435643
3834,0.345968067813025,0.316995872632521,0.533997489185842,0.30444464101422,0.548733496400038,0.304194737924009,0.462693465346535,0.416564356435643
3835,0.345953393870122,0.317010986480848,0.534007415247322,0.304443367524823,0.548723681480861,0.304205121085562,0.462693465346535,0.416564356435643
3836,0.345944094149957,0.317028304631237,0.534010767422192,0.304448457439728,0.548718959473992,0.304214978894193,0.46273418972332,0.41669861660079
3837,0.345929460767083,0.317046042211983,0.534015532932945,0.304453780377676,0.548714864535551,0.304220904928058,0.46273418972332,0.41669861660079
3838,0.34592135473432,0.317061061103031,0.534020997564796,0.304456250494322,0.548711664957125,0.304227497842147,0.46273418972332,0.41669861660079
3839,0.345907155517226,0.317080769489044,0.534027832754739,0.304458861129807,0.548709772934187,0.304233872047645,0.46273418972332,0.41669861660079
3840,0.345895995650945,0.317096781949635,0.534031778245563,0.304465411568447,0.5487001180468,0.304244045759312,0.46273418972332,0.41669861660079
3841,0.345880168160658,0.317116047338028,0.534036671263796,0.304470912328683,0.54869698236396,0.304251595265631,0.462781854043392,0.416831163708087
3842,0.345870289243547,0.317132144064418,0.53404038031272,0.304477208339271,0.548693631763674,0.304258085091979,0.462781854043392,0.416831163708087
3843,0.345861221346604,0.317145860683766,0.534043867793186,0.304482783853646,0.548685024260796,0.304271046071988,0.462781854043392,0.416831163708087
3844,0.345849769952896,0.317162252868398,0.534046961963755,0.304487732103537,0.548677668411412,0.304281943900953,0.462781854043392,0.416831163708087
3845,0.34584112717042,0.317179139642638,0.534055285685177,0.30449009135003,0.548677335106866,0.304290649451363,0.462781854043392,0.416831163708087
3846,0.345827564570527,0.317197985080284,0.534057213068134,0.304496611416213,0.548674178501113,0.304297847890941,0.462818503937008,0.416974212598425
3847,0.345822295651884,0.317208591751111,0.534061224902497,0.304503117559927,0.54867143877067,0.304306642108632,0.462818503937008,0.416974212598425
3848,0.345804955065579,0.317226374910885,0.534069857244452,0.304504211487061,0.548667252201667,0.304315890141563,0.462818503937008,0.416974212598425
3849,0.345796554607806,0.317239508051641,0.534075860058815,0.304505891722796,0.548666163075357,0.304322471141302,0.462818503937008,0.416974212598425
3850,0.345786423283941,0.317251387304717,0.534082753240636,0.304507525202838,0.548661024037755,0.304330107293274,0.462818503937008,0.416974212598425
3851,0.345769333862674,0.317267593979285,0.534087802961316,0.304511737326568,0.548657362771413,0.304340252050526,0.462856777996071,0.417107269155206
3852,0.345751478275431,0.317289529932738,0.534095525000474,0.304511832671862,0.548653880249115,0.304346821527178,0.462856777996071,0.417107269155206
3853,0.345735629825149,0.317305965008458,0.534098030871678,0.304517247326108,0.548651137640082,0.304353256733782,0.462856777996071,0.417107269155206
3854,0.345725341369917,0.31731987933573,0.534102978694993,0.304519617680638,0.548645646687734,0.30436062968667,0.462856777996071,0.417107269155206
3855,0.345718436117447,0.317332632337043,0.534107118498759,0.304519810398112,0.548644526315133,0.304364531202949,0.462856777996071,0.417107269155206
3856,0.345702262732102,0.317350262021855,0.534115535569652,0.304521601073896,0.548642210049962,0.304369114445705,0.462910392156863,0.417224705882353
3857,0.345688668976961,0.317368140700298,0.534121855405391,0.304525631706353,0.548637359401416,0.304375568238161,0.462910392156863,0.417224705882353
3858,0.34567761632518,0.317387218016758,0.534123397802173,0.304531665109166,0.548630778248718,0.304384315783266,0.462910392156863,0.417224705882353
3859,0.345663538858999,0.317401544453819,0.534129244252021,0.304536393173224,0.54862935846334,0.30439036701514,0.462910392156863,0.417224705882353
3860,0.345653367075977,0.3174166796073,0.534133498453168,0.304541438166753,0.548624643615759,0.304398615102421,0.462910392156863,0.417224705882353
3861,0.345642736915197,0.317428038502782,0.534140576994942,0.304544056064143,0.548619239940256,0.304409121030121,0.462958904109589,0.417350489236791
3862,0.345630926304564,0.317444321142542,0.534143391447527,0.304548806810354,0.548615988428252,0.304415962976235,0.462958904109589,0.417350489236791
3863,0.345619216594782,0.317460760848952,0.534146853462943,0.304551843273667,0.54861341793755,0.304423323079371,0.462958904109589,0.417350489236791
3864,0.345611866233207,0.317474610653434,0.534154546618076,0.304553689930242,0.548605103524621,0.304435890493299,0.462958904109589,0.417350489236791
3865,0.345603199689328,0.317490418014789,0.534161445309883,0.304557407895429,0.548597353291361,0.304445800885713,0.462958904109589,0.417350489236791
3866,0.345592420527306,0.317504737349782,0.534166749521942,0.304560591757391,0.548594846989605,0.30445387582101,0.4629958984375,0.4174857421875
3867,0.345578703556062,0.317518277507772,0.534168000319702,0.304565860955451,0.548594146929384,0.304457917112121,0.4629958984375,0.4174857421875
3868,0.345567182108646,0.317531452245213,0.534174854197432,0.304566647787051,0.548591499543771,0.304465267254632,0.4629958984375,0.4174857421875
3869,0.345551357864665,0.317546897193711,0.534182112399587,0.304569008991644,0.548588869122858,0.304473350086545,0.4629958984375,0.4174857421875
3870,0.345535921588029,0.317566660422623,0.53418676483475,0.304572203204696,0.548583312102541,0.304481944550889,0.4629958984375,0.4174857421875
3871,0.34552030630666,0.317584989079077,0.534195793645581,0.304572559956958,0.548577843358405,0.304489293154508,0.463048538011696,0.417606822612086
3872,0.345509218786641,0.317603405109896,0.534200608509875,0.30457671000969,0.548576767731687,0.304495813700536,0.463048538011696,0.417606822612086
3873,0.345491495840944,0.31761940332125,0.534205060945089,0.304580380707873,0.548572252833626,0.304506455086687,0.463048538011696,0.417606822612086
3874,0.345481360738274,0.317632996261066,0.534210875924439,0.304583468422794,0.548568395295986,0.304512280867411,0.463048538011696,0.417606822612086
3875,0.34547277632722,0.317641704241147,0.534216909972186,0.304584933078533,0.548565447385968,0.304516758443332,0.463048538011696,0.417606822612086
3876,0.345460054236618,0.317660827188818,0.534222416923298,0.304586113032144,0.548562278083432,0.30452337707695,0.463108754863813,0.417720817120623
3877,0.345448422701737,0.317672718006056,0.534224770667897,0.30459063557126,0.548556941969766,0.304529494702487,0.463108754863813,0.417720817120623
3878,0.345434653989752,0.317691054392452,0.534232938751652,0.304592807662679,0.548553927455233,0.304538189759678,0.463108754863813,0.417720817120623
3879,0.345422323215414,0.317706225156505,0.534237043767599,0.304595939630349,0.548553013836921,0.304542147145027,0.463108754863813,0.417720817120623
3880,0.345411942622887,0.317722921522756,0.534244737901324,0.30459872457589,0.548545273829641,0.304552236609008,0.463108754863813,0.417720817120623
3881,0.345402965804718,0.317731608930798,0.534251919517605,0.304602226408463,0.548543748143045,0.304557217313205,0.463144854368932,0.417858252427185
3882,0.345393353044353,0.317746877183152,0.534255337658375,0.30460844418256,0.548539097107545,0.304563609788691,0.463144854368932,0.417858252427185
3883,0.345385911106184,0.31775787212299,0.534259605809729,0.304611726057989,0.548535421738915,0.304570600667388,0.463144854368932,0.417858252427185
3884,0.345374549424212,0.317773144495915,0.534261916897272,0.304619168354558,0.548535743362339,0.304574812636274,0.463144854368932,0.417858252427185
3885,0.345365429025479,0.317786987917551,0.534266994563025,0.304624643965487,0.548535034916067,0.304580626109341,0.463144854368932,0.417858252427185
3886,0.345354466324784,0.317798154880039,0.534276224973703,0.304624502124981,0.548532990356658,0.304586744992902,0.463181201550388,0.417991279069767
3887,0.345340927817457,0.317814803729754,0.534283077865233,0.304628110065368,0.548526691784129,0.304600739046605,0.463181201550388,0.417991279069767
3888,0.345329279413023,0.317830676095951,0.53428901198872,0.304628413961482,0.548524267039191,0.30460657780155,0.463181201550388,0.417991279069767
3889,0.345318572290804,0.317845436355182,0.534287987735584,0.304634148892317,0.548519931616329,0.304615015827892,0.463181201550388,0.417991279069767
3890,0.345303567593004,0.317859177615749,0.534291034997817,0.304638804537682,0.548514941418186,0.30462349604484,0.463181201550388,0.417991279069767
3891,0.345286663658224,0.317878728721571,0.53429419207688,0.304640613391519,0.548508571416388,0.304631710445215,0.463220889748549,0.418125725338491
3892,0.345277581700514,0.317896429773515,0.53430093777549,0.304644537166248,0.548504154657343,0.304639998708368,0.463220889748549,0.418125725338491
3893,0.345266142567343,0.317909590382916,0.534304532945146,0.304647867518212,0.548497053068893,0.304650158907815,0.463220889748549,0.418125725338491
3894,0.345252002235741,0.31792631833161,0.534309016096304,0.304651870630518,0.548491416605937,0.304659366157655,0.463220889748549,0.418125725338491
3895,0.345241124218586,0.317943922639199,0.5343131760998,0.304654727939561,0.548483119304794,0.304668897185561,0.463220889748549,0.418125725338491
3896,0.345223228081937,0.317960910105856,0.534317823813794,0.304658159380625,0.548480087280735,0.304677168749754,0.463282432432432,0.418241312741313
3897,0.345211153579976,0.317974519877893,0.534325345604105,0.304659964920952,0.548477175704205,0.304685122872003,0.463282432432432,0.418241312741313
3898,0.34520366851148,0.317986594787725,0.534330617119685,0.304663399363031,0.548474780230815,0.30468892503404,0.463282432432432,0.418241312741313
3899,0.345190425837964,0.318003564375148,0.534336621611461,0.304665852758655,0.548468102789577,0.30469793691938,0.463282432432432,0.418241312741313
3900,0.34518204990529,0.318015541050053,0.534338336663405,0.304674801463383,0.54846632506149,0.304704696928004,0.463282432432432,0.418241312741313
3901,0.34516992885998,0.318030004800456,0.534342906577404,0.304680676710856,0.548462054254301,0.304712586344988,0.463347398843931,0.418349132947977
3902,0.345160404208498,0.31803789732377,0.534347241993778,0.304686099242818,0.548463298187217,0.304716493201955,0.463347398843931,0.418349132947977
3903,0.345145106266125,0.318057161891608,0.5343555311319,0.304687846212237,0.548459299277262,0.304725382058853,0.463347398843931,0.418349132947977
3904,0.345134811414853,0.318072238926846,0.534360627489641,0.304687586028134,0.548455507744374,0.304731858402702,0.463347398843931,0.418349132947977
3905,0.345127868324763,0.318084146824701,0.534367834508798,0.304691132711183,0.548450857083443,0.3047393549734,0.463347398843931,0.418349132947977
3906,0.345117778378185,0.3180967904224,0.534372491440713,0.304693826623659,0.548447027351694,0.304746662392888,0.463393461538461,0.418473846153846
3907,0.3451079894605,0.318108587118193,0.534377130690799,0.30469468560502,0.548445017263827,0.304753655477777,0.463393461538461,0.418473846153846
3908,0.345096838344359,0.318121348121922,0.534382824622609,0.304696356181248,0.548441989363833,0.304759324333047,0.463393461538461,0.418473846153846
3909,0.345084681909706,0.318137639740792,0.534384861232794,0.304702017548518,0.548435304313954,0.304768605090469,0.463393461538461,0.418473846153846
3910,0.345071319292817,0.318155318104684,0.534392074090404,0.304703517411754,0.548429149194155,0.304777329503114,0.463393461538461,0.418473846153846
3911,0.345059488682273,0.31816710102281,0.534395776242377,0.30470647975375,0.548424909903505,0.304785264024829,0.463426295585413,0.418609213051823
3912,0.345047382525325,0.318184200632432,0.534395993438655,0.304712786797591,0.54842013356898,0.304793219805452,0.463426295585413,0.418609213051823
3913,0.345028845500533,0.318201681259701,0.534399987681969,0.304716544984092,0.548416961519599,0.304799545624509,0.463426295585413,0.418609213051823
3914,0.345016487882542,0.318218336117905,0.534404988185483,0.304720494371369,0.548412910137541,0.30480616000617,0.463426295585413,0.418609213051823
3915,0.345003866209465,0.318235560550765,0.534407604268167,0.304724104489144,0.548408000376833,0.30481248695959,0.463426295585413,0.418609213051823
3916,0.344987744320062,0.31825070623662,0.534413621931773,0.304725242581661,0.548403029850736,0.304820288788478,0.463490804597701,0.418717816091954
3917,0.344974439568574,0.318261990162377,0.534420058882974,0.304730281980009,0.548394937745986,0.304833173958676,0.463490804597701,0.418717816091954
3918,0.344963370439149,0.318276076468191,0.534422025529474,0.304734365351619,0.548390051138513,0.304843459058159,0.463490804597701,0.418717816091954
3919,0.344955796348166,0.318290474902565,0.534432651831965,0.304733477969539,0.548386035806697,0.304851360354015,0.463490804597701,0.418717816091954
3920,0.344948458975095,0.318303934705082,0.534436686359406,0.304736417660814,0.548376626529555,0.30486307321223,0.463490804597701,0.418717816091954
3921,0.344938412875696,0.318312839644914,0.534442232341967,0.304742351577986,0.548369897092315,0.304870944128115,0.463547227533461,0.418828871892926
3922,0.34492728425179,0.318331074992505,0.534445363156106,0.304750663541098,0.548364280956534,0.304878204310013,0.463547227533461,0.418828871892926
3923,0.344915952876436,0.318346831235709,0.534451067674015,0.304752886780269,0.548365223271827,0.304883528314194,0.463547227533461,0.418828871892926
3924,0.344908208431875,0.318361833747871,0.534458250345155,0.304753465579629,0.548362624446732,0.304888791595507,0.463547227533461,0.418828871892926
3925,0.344894760369312,0.318381141471075,0.534464036703536,0.304756796327259,0.548361606075938,0.304896102244137,0.463547227533461,0.418828871892926
3926,0.344877992962654,0.3183968670768,0.534470395217034,0.304759935151266,0.548359514621849,0.304901041801418,0.463593702290076,0.418948854961832
3927,0.344868920773234,0.318406870331604,0.534473808125823,0.304765694022143,0.548354832822243,0.304910903378884,0.463593702290076,0.418948854961832
3928,0.344858682859547,0.318421583960064,0.53447735038642,0.304770404747438,0.548352546343478,0.30491788933715,0.463593702290076,0.418948854961832
3929,0.344846040702223,0.318434781374999,0.534484672813318,0.304770933790502,0.548346097896292,0.304927449983927,0.463593702290076,0.418948854961832
3930,0.344831921986652,0.318451407134947,0.534489954262705,0.30477311760543,0.548341892347346,0.304933231847044,0.463593702290076,0.418948854961832
3931,0.344822364079027,0.31846784143646,0.534490563108072,0.304780065453453,0.54833954949292,0.304939033952629,0.463637523809524,0.419077523809524
3932,0.344811821783532,0.318482401939448,0.53449792605258,0.304783690228844,0.54833736958079,0.304943053643941,0.463637523809524,0.419077523809524
3933,0.344800523006381,0.318492921717823,0.534502477765984,0.304785192751801,0.548330473032337,0.304951858469,0.463637523809524,0.419077523809524
3934,0.34478826894141,0.318507151941422,0.534504086707317,0.304789579061769,0.548325332262749,0.304962628602089,0.463637523809524,0.419077523809524
3935,0.3447750588631,0.318523087368555,0.534509718737627,0.304792252949455,0.548319684286983,0.304974436702691,0.463637523809524,0.419077523809524
3936,0.34476562316604,0.318534344047794,0.534514004760143,0.304795904632704,0.548314201521486,0.304984335603723,0.463677186311787,0.419207224334601
3937,0.344749716500353,0.318551724449467,0.534518685322451,0.304799787241329,0.548310890046179,0.30499100808753,0.463677186311787,0.419207224334601
3938,0.344743054204915,0.318567306609087,0.534524995524428,0.30480249092612,0.548310344122964,0.304993577303789,0.463677186311787,0.419207224334601
3939,0.344729426753365,0.318585385669435,0.534530698817735,0.304806550083822,0.548302171638424,0.305004434450251,0.463677186311787,0.419207224334601
3940,0.344722872651014,0.318597135145042,0.534536355650683,0.30481112338576,0.54829825617461,0.305011774836176,0.463677186311787,0.419207224334601
3941,0.344709913983111,0.318610617741452,0.53454223539193,0.304814299485955,0.548293276658401,0.305018749751702,0.46371119544592,0.419342694497154
3942,0.344695996992912,0.318628208878187,0.534546301081779,0.304818492305124,0.548292648900307,0.305023523217657,0.46371119544592,0.419342694497154
3943,0.344688811729399,0.31864333389526,0.534552172156307,0.304820304200639,0.548289428011037,0.305031065602965,0.46371119544592,0.419342694497154
3944,0.344678508307591,0.318661373896914,0.53455939356496,0.304821641713177,0.548283613274239,0.305040007064579,0.46371119544592,0.419342694497154
3945,0.344667772160484,0.318678528692419,0.534563664523675,0.304825777381812,0.548278700815241,0.305050350371471,0.46371119544592,0.419342694497154
3946,0.344654947404932,0.318692188528181,0.534572746308342,0.304825915573257,0.548277129054122,0.305055627389149,0.463764583333334,0.419456628787879
3947,0.344640340788127,0.318708666607604,0.534576770790826,0.304832631939526,0.548273989945007,0.305060696823173,0.463764583333334,0.419456628787879
3948,0.344628668795749,0.318721183285375,0.534585726992146,0.30483463480205,0.54826631195821,0.305072473617803,0.463764583333334,0.419456628787879
3949,0.344619223133245,0.318734137927053,0.534589689997855,0.304837579538941,0.548260705134612,0.305081627039344,0.463764583333334,0.419456628787879
3950,0.344608476834351,0.318749786274588,0.534592951986391,0.304842109505956,0.548258523030162,0.305085724481135,0.463764583333334,0.419456628787879
3951,0.344596129277969,0.318763804207243,0.534594903353515,0.304846170335244,0.548250064458628,0.30509732631519,0.463791493383743,0.419596786389414
3952,0.344583304835468,0.318776554738692,0.534597175915231,0.304849464053221,0.548246641023677,0.305103393399134,0.463791493383743,0.419596786389414
3953,0.344574001082583,0.318789316259915,0.534601114654022,0.304853843401643,0.548243782449843,0.305109928807435,0.463791493383743,0.419596786389414
3954,0.344562503996237,0.318806890865584,0.53460412159126,0.30485839207125,0.548240534303005,0.305117014039574,0.463791493383743,0.419596786389414
3955,0.344552619248416,0.31882160124508,0.534609064165109,0.304861039856316,0.548232817033458,0.305125796592248,0.463791493383743,0.419596786389414
3956,0.344543721513727,0.318833358934983,0.534615052045251,0.304862310490385,0.54822701023987,0.305133544116937,0.463844339622641,0.419708867924528
3957,0.344527143462325,0.318848340224448,0.534617982061472,0.304865703632756,0.548224303322508,0.305140486022674,0.463844339622641,0.419708867924528
3958,0.344514378059685,0.318867196735998,0.534621431402018,0.304868907731452,0.548219384798595,0.305147562373193,0.463844339622641,0.419708867924528
3959,0.344505374178661,0.318884670971084,0.53462909149065,0.304868542362392,0.54821366388593,0.305157667055265,0.463844339622641,0.419708867924528
3960,0.344495039579635,0.31889947504576,0.5346350426265,0.304874438909401,0.548211282051966,0.305165624067404,0.463844339622641,0.419708867924528
3961,0.344482938694169,0.318910734422622,0.53464088582479,0.304876724966515,0.548208656362583,0.305168890747457,0.463887570621469,0.419828625235405
3962,0.344470820837588,0.318925313788028,0.534645904015958,0.304878504455212,0.54820738796864,0.305173332932674,0.463887570621469,0.419828625235405
3963,0.344455408730579,0.318943904720802,0.534652082386897,0.304882195101669,0.548201796308003,0.305183876479605,0.463887570621469,0.419828625235405
3964,0.344444594654497,0.318957589024297,0.534654841138584,0.304888470562867,0.548195774071061,0.305193691035987,0.463887570621469,0.419828625235405
3965,0.344426621909419,0.318978899016951,0.53466231825497,0.304890183225056,0.548191741592632,0.305202475335969,0.463887570621469,0.419828625235405
3966,0.344415437918746,0.31899330939556,0.534666015088095,0.304894048157695,0.548183677770862,0.305210521229668,0.463940037593985,0.419943984962406
3967,0.344405196926502,0.319003561661462,0.534668157817124,0.304899147511665,0.548177842887045,0.305221435541742,0.463940037593985,0.419943984962406
3968,0.344394774764004,0.319015407872728,0.534675147605049,0.304899282427703,0.548168898186791,0.305230339644304,0.463940037593985,0.419943984962406
3969,0.344378454213726,0.319033463248361,0.534685340359186,0.304898680130426,0.548162878914793,0.305238255351524,0.463940037593985,0.419943984962406
3970,0.344364884375934,0.319047738013737,0.534690539443403,0.304901702389044,0.548158435243143,0.305246285710381,0.463940037593985,0.419943984962406
3971,0.344354272171828,0.319062146153219,0.534694046848098,0.304904910331854,0.548153814623004,0.305253776303244,0.463991181988743,0.420059099437148
3972,0.344344303223321,0.319078067277043,0.53469978554041,0.304908348670739,0.548150657387183,0.305257011743664,0.463991181988743,0.420059099437148
3973,0.344332486752455,0.319094166200859,0.534705203351914,0.304909518555947,0.548150123817682,0.305262101981534,0.463991181988743,0.420059099437148
3974,0.344324351933346,0.31911133653543,0.534707216150903,0.304910945562317,0.548146415990262,0.305270503914924,0.463991181988743,0.420059099437148
3975,0.34431496992854,0.319128362237249,0.534712584595367,0.30491204893326,0.548145894988324,0.305275746157576,0.463991181988743,0.420059099437148
3976,0.344307509304347,0.319141785958141,0.534715029299526,0.304918176797663,0.548138431707764,0.30528619370457,0.464047940074906,0.420167602996255
3977,0.344295086863615,0.319153345504369,0.534720464610522,0.304922444098894,0.548137420281931,0.30529589195111,0.464047940074906,0.420167602996255
3978,0.344284198237552,0.319169998367879,0.534733497185577,0.304926563011204,0.548134290917409,0.305304699100443,0.464047940074906,0.420167602996255
3979,0.34427625240769,0.319183800360429,0.534742541536186,0.304935056162647,0.548138167248065,0.30531239174743,0.464047940074906,0.420167602996255
3980,0.344274145175955,0.319203092017498,0.534755181388958,0.304944728466101,0.548143986348433,0.305321597151523,0.464047940074906,0.420167602996255
3981,0.344271799630322,0.319228654477858,0.534770981197435,0.304956082553903,0.548154232889607,0.305332351601302,0.464100747663551,0.420283364485981
3982,0.344274074526526,0.319254498217118,0.534795154153305,0.304969301470445,0.548167439949097,0.30535410146282,0.464100747663551,0.420283364485981
3983,0.344275385709472,0.319283613902136,0.534823532480784,0.304991596199205,0.548187843070264,0.305379850434662,0.464100747663551,0.420283364485981
3984,0.344286058729598,0.319320179895099,0.534861175108113,0.305010403472622,0.548216753762696,0.305406062393911,0.464100747663551,0.420283364485981
3985,0.344300924477804,0.319362841692614,0.534911597853539,0.305036102955788,0.548257219519059,0.305437495863074,0.464100747663551,0.420283364485981
3986,0.344318618310784,0.319406687301233,0.534966437318688,0.305071757643044,0.548303776592073,0.305474160353165,0.464155223880597,0.420394962686567
3987,0.344348570308009,0.319459829826178,0.535030725659498,0.305108122620364,0.548362878332362,0.305514169987537,0.464155223880597,0.420394962686567
3988,0.344383653145257,0.319517475453086,0.535107242299788,0.305150666048467,0.548433179080892,0.305557597332126,0.464155223880597,0.420394962686567
3989,0.344419700426749,0.319583797008818,0.535194332719458,0.305199362996534,0.548515392881494,0.30561171743712,0.464155223880597,0.420394962686567
3990,0.344469999372074,0.319647602150631,0.53528932159757,0.305255209501985,0.548601337412136,0.305670220464732,0.464155223880597,0.420394962686567
3991,0.344412449297169,0.319591026247617,0.535188916836986,0.305196986814308,0.548501274991896,0.30561361349031,0.464193482309125,0.420519366852886
3992,0.344357358273873,0.319539989529088,0.535097987995864,0.305145264103618,0.548411396416377,0.305563222580299,0.464193482309125,0.420519366852886
3993,0.344303854064342,0.319488777566645,0.535017972471745,0.30510024049864,0.548325307745935,0.305515595913189,0.464193482309125,0.420519366852886
3994,0.344259611490626,0.319447649231415,0.534950530959927,0.305061458535377,0.54825242492459,0.305474660296259,0.464193482309125,0.420519366852886
3995,0.344220749059255,0.319410870274191,0.534892847288549,0.305029204284661,0.548190320924015,0.305440545204209,0.464193482309125,0.420519366852886
3996,0.344187722192385,0.319381569740454,0.534844256674301,0.305001642101806,0.548137638113689,0.305411079011052,0.464233457249071,0.420643308550186
3997,0.344161088982045,0.319356023537784,0.534807101827608,0.304980203110699,0.548099057894626,0.30538897823794,0.464233457249071,0.420643308550186
3998,0.344142331505942,0.319339152509302,0.534777826215858,0.304963733477895,0.548070127397658,0.305372853429382,0.464233457249071,0.420643308550186
3999,0.344129752177742,0.319327683250362,0.534757741438685,0.304952366809015,0.548049822753031,0.305361543158759,0.464233457249071,0.420643308550186
4000,0.344123159851301,0.319321672862454,0.534747955390335,0.304946802973978,0.548039851301116,0.305356022304833,0.464233457249071,0.420643308550186


==> data/historical_ratio_Case13.csv <==
T,tot_m_ratio_BOLD_1,tot_m_ratio_BOLD_2,tot_m_ratio_gCEI_1,tot_m_ratio_gCEI_2,tot_m_ratio_krrBOLD_1,tot_m_ratio_krrBOLD_2
1310,0.304124880949193,0.439709074272996,0.304124880949193,0.439709074272996,0.350865443980328,0.282123792271577
1311,0.304124880949193,0.439709074272996,0.304124880949193,0.439709074272996,0.350865443980328,0.282123792271577
1312,0.304124880949193,0.439709074272996,0.304124880949193,0.439709074272996,0.350865443980328,0.282123792271577
1313,0.304124880949193,0.439709074272996,0.304124880949193,0.439709074272996,0.350865443980328,0.282123792271577
1314,0.304124880949193,0.439709074272996,0.304124880949193,0.439709074272996,0.350865443980328,0.282123792271577
1315,0.304124880949193,0.439709074272996,0.304124880949193,0.439709074272996,0.350865443980328,0.282123792271577
1316,0.304124880949193,0.439709074272996,0.304124880949193,0.439709074272996,0.350865443980328,0.282123792271577
1317,0.304124880949193,0.439709074272996,0.304124880949193,0.439709074272996,0.350805920170804,0.281969030366815
1318,0.304124880949193,0.439709074272996,0.304124880949193,0.439709074272996,0.350805920170804,0.281969030366815
1319,0.304124880949193,0.439709074272996,0.304124880949193,0.439709074272996,0.350754196032873,0.282063857953022
1320,0.303987907769117,0.439103436615634,0.303987907769117,0.439103436615634,0.350794600073277,0.282084059973224
1321,0.303734039510938,0.439295169595298,0.303734039510938,0.439295169595298,0.350995622613955,0.28168913535761
1322,0.303842236419239,0.43921587064268,0.303474768928906,0.439230768571776,0.350630886547523,0.28069060262453
1323,0.304671738440102,0.438442330563616,0.3043344282343,0.438495101154202,0.349480446695366,0.281211686069113
1324,0.303440893155959,0.438447740547521,0.303021701455844,0.439088034155485,0.349240947344833,0.280682511897433
1325,0.302251040791562,0.436423972346942,0.302138320207692,0.437650713060251,0.348023035674107,0.279282078838442
1326,0.301754566013914,0.433704815878833,0.301233584343923,0.435327885774627,0.347349010049848,0.277047331731776
1327,0.302380848153222,0.432923810094218,0.301947544288747,0.433837806298197,0.347092402581918,0.276803814131831
1328,0.300088328134184,0.434371899342139,0.299986887400482,0.434721979413531,0.348035761526178,0.27961589620114
1329,0.303071163418779,0.430706122828866,0.303437618465734,0.431709719227646,0.347019949285812,0.280411348216333
1330,0.304665276213671,0.429756571987857,0.305063927088852,0.430652509795589,0.348228798516313,0.283653001613773
1331,0.304511975327003,0.430304933029285,0.305803948973991,0.429976753482456,0.348804564737388,0.284184006034226
1332,0.304799151454112,0.428829390999627,0.305697464082265,0.429446286978964,0.347936479994987,0.285432815912818
1333,0.304133707654413,0.428590386550141,0.305000922338694,0.428835516945657,0.348116426605942,0.283743557477687
1334,0.30442144167941,0.428840510064752,0.305235976158789,0.429418825820281,0.346964174576627,0.284032623214306
1335,0.305314306080921,0.428856290406048,0.306061464001583,0.429693733911853,0.347353847537678,0.283655267084809
1336,0.30503201895192,0.428205298765635,0.305921892191168,0.42955477881784,0.346481746990414,0.283817601394971
1337,0.305197409835595,0.428511964133348,0.305912194952126,0.429971173320424,0.346655230202407,0.283330237761072
1338,0.30489546660551,0.428649123250622,0.305718944087877,0.429783313541251,0.346083732728795,0.283413202182697
1339,0.304917465150202,0.429002879017965,0.305474020192805,0.430424134506757,0.345789247533375,0.283427867490452
1340,0.304640924922177,0.428967309781112,0.305278675229314,0.430440734852896,0.346089628254201,0.283459824937641
1341,0.304440219008128,0.428693255968969,0.305099352363147,0.430155326665828,0.345381844347844,0.283855358602642
1342,0.304290820848716,0.428942521076248,0.304721422371843,0.430446682435129,0.345469678732836,0.28359574259696
1343,0.304493217265623,0.428957264993041,0.304821375774172,0.431522280083982,0.34466180745626,0.283292260152682
1344,0.304261491903951,0.429055840444444,0.304234216847481,0.432035970256605,0.344312995051162,0.283382778137404
1345,0.304906177141559,0.429583428858313,0.304704924747742,0.431415520221155,0.34359657323692,0.283746910014093
1346,0.306020376779076,0.428947498320303,0.305338485092935,0.430957825659653,0.344533358907946,0.284096115490474
1347,0.305748800862171,0.429442940046149,0.305254109524348,0.431406024620426,0.344494407738876,0.284384997939982
1348,0.304812611630362,0.429274128818642,0.305313547412656,0.431319060236403,0.343388485728736,0.285022246320248
1349,0.306079549562407,0.428702007250311,0.305627709157623,0.43109819924622,0.343762438407235,0.285073410966292
1350,0.306481393643379,0.429391120606572,0.306278988260313,0.431407221738228,0.344620044189907,0.283851535775726
1351,0.306297127451399,0.42924260732184,0.306577331759334,0.43126016042939,0.345496470597452,0.283139809725186
1352,0.307135379220983,0.429776627268031,0.30748547771986,0.432362878399754,0.345162971848643,0.283759409992249
1353,0.307131564998781,0.429209368251037,0.307795723987357,0.431425172864586,0.345258263066038,0.284336089899537
1354,0.307818025988538,0.428736992936301,0.308015379407825,0.430853651998069,0.346095580580952,0.284308477874346
1355,0.307742690214235,0.429183687105373,0.308011531220703,0.43119999703646,0.346195001343647,0.284889408396515
1356,0.307596289274272,0.429878540137633,0.308044247649367,0.43136609075297,0.346612004692584,0.284959586364196
1357,0.30746916550506,0.429874666662617,0.307868514857941,0.431397117312254,0.346672776765123,0.284750025740321
1358,0.307558533010381,0.42990759889361,0.307985441538577,0.431519058125208,0.346398950503022,0.285191422339137
1359,0.307343314516009,0.42946738366113,0.307809823025172,0.431162879344559,0.346383887500514,0.285581367260433
1360,0.307481208457648,0.429704655494717,0.308194354842351,0.430699899832864,0.345794249087779,0.285644943710069
1361,0.307868575970584,0.429429856434453,0.308430477067556,0.430530655636099,0.345625217203797,0.285925857112826
1362,0.30827749847706,0.429550627143707,0.308427182147931,0.43088511857319,0.345816400822991,0.285786170418989
1363,0.308752320549091,0.429238113537048,0.309153718197144,0.430599693474556,0.345829373868229,0.285864167174925
1364,0.309001090602462,0.429148504380509,0.309918462496819,0.430672380434314,0.345436719260618,0.286367438398101
1365,0.308955554654971,0.43014295159858,0.309763640601668,0.431145249542843,0.344667027567872,0.286698825774119
1366,0.30922709641555,0.430024900479525,0.310084946056698,0.430408024316558,0.344673927167021,0.287019855797779
1367,0.309253160277658,0.429421189662455,0.310399404793296,0.429227460121564,0.344477693367513,0.286477356582948
1368,0.309365511133826,0.430314678401438,0.310286270951725,0.430006405450613,0.344325707853886,0.286862424905015
1369,0.309942782847754,0.430395145976143,0.310064211521659,0.430416952032885,0.34486136557445,0.286446797172226
1370,0.310626603922691,0.430027813670094,0.309942679139132,0.430449987309599,0.344599056127261,0.28638200252021
1371,0.311178642929114,0.429634883241127,0.310358938045153,0.430246268167055,0.344416009791186,0.286210945165122
1372,0.311257681701345,0.430068938618675,0.310715380937097,0.429308517752257,0.344684007360359,0.286141344619637
1373,0.311088854457682,0.430338491503897,0.311052677126356,0.429800329450979,0.344827948227398,0.286674700132078
1374,0.311344355864971,0.430406735723869,0.311319429766337,0.429932287983089,0.344652194807502,0.286794131319692
1375,0.311331874408253,0.430647430827441,0.311133325642265,0.430643745377526,0.344835166066099,0.286465885428034
1376,0.311840082322084,0.430019978592335,0.310522671998925,0.430818615243891,0.344802347831357,0.286979427623695
1377,0.311789587817757,0.429742915023944,0.310815045423473,0.430974494755723,0.344828100952473,0.286578630835268
1378,0.312271636250922,0.42943531401678,0.311061659834957,0.431264250456788,0.344820828928952,0.286498420457373
1379,0.311989245391317,0.429660210209433,0.31109525440322,0.43117024137011,0.345149349079505,0.286422594916161
1380,0.312410719663965,0.429763401923521,0.311513572395811,0.431114011186222,0.345048684561722,0.286568575061018
1381,0.312266065167635,0.429417704617041,0.31159688282697,0.43118954220889,0.345331958893356,0.286900037596748
1382,0.312311980146938,0.429137987353688,0.311861039012665,0.430869843853032,0.345587621470509,0.287082534272414
1383,0.312471035965765,0.429497317340759,0.311965117821011,0.430821085078459,0.345412085796129,0.287275142340884
1384,0.313205162381555,0.429877648379756,0.312272795644876,0.431028905558167,0.34512764569828,0.287988319291872
1385,0.313567033188339,0.429863614080718,0.312588979151104,0.430582213209839,0.345280128785555,0.28804038308278
1386,0.313598709066137,0.429412613330954,0.312974595362179,0.43022122190745,0.345292865014784,0.288768031825043
1387,0.31393346411273,0.429521580276763,0.313312190322145,0.430029628428163,0.345430041356004,0.288879180928909
1388,0.313816974848688,0.429517505065605,0.31336816555629,0.430556277659047,0.345626749557475,0.28897892402954
1389,0.314109628296996,0.429211208611217,0.313247614655543,0.431159887077819,0.345761447772527,0.289163940043296
1390,0.314031316010783,0.429508117338857,0.313604141087655,0.431284678364753,0.345285978904218,0.289310300081351
1391,0.314154954827632,0.430040142814849,0.313593693012015,0.431835506356489,0.34544911246904,0.289337620863515
1392,0.313784480798961,0.430462183844469,0.313811854024345,0.43190109171245,0.345048348242022,0.289684453877865
1393,0.313968109466631,0.430382771516051,0.3135331594496,0.432260398888635,0.345448137134823,0.2895334124013
1394,0.313658140841544,0.431131097902292,0.313585705837218,0.432489582852134,0.345650148645217,0.289637235735382
1395,0.313938706681098,0.430963289499511,0.313771069099427,0.432586143957149,0.345567782380445,0.290057833941272
1396,0.313698973754668,0.431079227539274,0.314527063587766,0.432316984472225,0.345414132265593,0.290300385041957
1397,0.313949156753202,0.431267828577762,0.314485983020852,0.432323972094201,0.345514266773269,0.289907386323984
1398,0.313941116719484,0.430991953542523,0.314563144575622,0.432078109320089,0.345840479682129,0.289841800349477
1399,0.313682872883939,0.431228475249462,0.314967441917042,0.432384745247732,0.345814440884001,0.290128213713925
1400,0.313369809624148,0.43170385549749,0.314888214488496,0.432343545114729,0.345499620510192,0.290530885704331
1401,0.313200960646194,0.432524674773776,0.314890493030996,0.43258048359825,0.345214906952709,0.29097325541139
1402,0.313104339374928,0.43300985063606,0.314889396606845,0.433028495621681,0.345178137193807,0.291043160825329
1403,0.31329596873544,0.433092467498493,0.314411566424321,0.434116546236483,0.345052771016784,0.291026467522721
1404,0.313464772421634,0.433440943229461,0.31435122778302,0.43460133158535,0.344983369675127,0.291131668654454
1405,0.313331818596371,0.433772855757138,0.314688566165104,0.43440813271786,0.345071917364694,0.291460854609764
1406,0.31341347576803,0.433515798128046,0.314697036597335,0.434605013724714,0.345225481540261,0.2913060761066
1407,0.313379386893757,0.433581262291884,0.314990665418191,0.434338072024743,0.345181907802408,0.291263042326088
1408,0.313493886195637,0.433573458757588,0.315419792903638,0.434096609441104,0.345305470803799,0.2916769522786
1409,0.31335482089422,0.433412904750144,0.315542068121613,0.434136561145073,0.345280491092248,0.29176095143641
1410,0.313407137446109,0.433375533737741,0.315445546311381,0.434617359730527,0.345035674870249,0.291680721969886
1411,0.313558290949653,0.432934437901469,0.315288073038224,0.43471841772231,0.344900265295431,0.292118847010267
1412,0.313654097430938,0.432767741290539,0.315069012412392,0.434651129709092,0.344833986401082,0.292432794851135
1413,0.313357520078699,0.433088627993626,0.315360740479952,0.43459689703996,0.345059204739782,0.292844296382441
1414,0.313413358323534,0.432856935398856,0.315368317073201,0.43415159835648,0.345260257301411,0.292807304326553
1415,0.313252670936315,0.432968804092273,0.315275763195506,0.434349858593979,0.345225120928476,0.293229289090631
1416,0.313324511462862,0.43295080809743,0.315361858327081,0.434211945244516,0.34559808685176,0.293004827674256
1417,0.313194747322068,0.433060163614473,0.31547836874423,0.433994418608123,0.345458209411136,0.293162501572673
1418,0.312776988346798,0.433488479391946,0.315310029762715,0.434134420424929,0.345167259728258,0.293368353913621
1419,0.313038990658393,0.433081994220466,0.315236840551001,0.433865673729786,0.345095869936459,0.293128668613215
1420,0.313250917767857,0.433206478896513,0.315299812229791,0.434159325373046,0.345374126414579,0.293010265339302
1421,0.313192535169395,0.433405206845113,0.315256522399069,0.43424075663134,0.345365150138119,0.293152960605447
1422,0.31327026145047,0.433353167016483,0.315268861612356,0.434272866156493,0.34535544921266,0.293137954224334
1423,0.31334154779844,0.433342604369442,0.315249091032707,0.434506373759756,0.345440622796608,0.293288231441307
1424,0.313371955489389,0.433307718676785,0.315361529367447,0.435048922790739,0.34551169471908,0.293290780624307
1425,0.31345478312802,0.433251869370425,0.315379392235644,0.435345701427455,0.345683329356402,0.293405689838648
1426,0.313665115497069,0.433382693913782,0.315678688262839,0.435272958127295,0.345670560219402,0.293626584542626
1427,0.313713117880442,0.433771533402763,0.315501805753758,0.435724444822074,0.34571612348501,0.293646879047941
1428,0.31381024579659,0.433307992699291,0.31575505311838,0.435521001278636,0.345780959493752,0.293784708402865
1429,0.313948491689479,0.432693271052403,0.315725847725946,0.43529963310409,0.345733656880682,0.294004547405465
1430,0.314048073886061,0.432851880543751,0.316180237805551,0.43530136738465,0.345968125546878,0.294176888375216
1431,0.3142618919939,0.432800506726545,0.316150538920934,0.43561040867033,0.345880957108462,0.294263026156355
1432,0.314636340916354,0.432627819886007,0.316226588194757,0.435356703797602,0.34584068085366,0.294873750647225
1433,0.314469396665186,0.433260794733569,0.316317131271469,0.435651843346166,0.346079956373304,0.294890740986782
1434,0.314654827349989,0.433449558369239,0.316377914303408,0.435891787029525,0.346157136296043,0.295092851102019
1435,0.314886815212375,0.433294492967324,0.316174550928348,0.435758923028528,0.346168404555824,0.295502789432337
1436,0.315071539797094,0.433397838157916,0.316029896128555,0.435369678831689,0.34632196684057,0.295536698324531
1437,0.315153310096932,0.433578617547208,0.315952177300851,0.435385945325032,0.346317376713515,0.295435499076651
1438,0.31517936218262,0.433546696189581,0.31614513244918,0.435362912874694,0.346248995155817,0.295587042645438
1439,0.315156434679203,0.433605791977097,0.31623975224441,0.435276521013102,0.346037470545909,0.295519944104291
1440,0.315194835826985,0.433820723785075,0.316151532386499,0.435288693400543,0.345945113659268,0.295385277505361
1441,0.315132783512581,0.433723582462952,0.316344819633531,0.435053941497893,0.345889199529088,0.295454086539009
1442,0.315099309728015,0.433943777744333,0.316250948176847,0.435368748437862,0.345963759338513,0.29560280641895
1443,0.315094644102416,0.434189184544433,0.316430163000385,0.435384791664074,0.346222868375328,0.295666464734565
1444,0.314823175603784,0.434371458971604,0.316025245184806,0.43578640460561,0.346339941051328,0.295708577230524
1445,0.314827147227484,0.43446819257077,0.316006648362812,0.435603079136319,0.346303782510036,0.295885124884154
1446,0.314806001380897,0.434463263705049,0.315791562292147,0.435744383048373,0.346388003835047,0.296016682014167
1447,0.314647139659782,0.434734948542943,0.315623954152415,0.436309154792656,0.346327182508755,0.29612912812762
1448,0.314823291476971,0.434968946766692,0.315588110776711,0.436015502464215,0.346419849215696,0.296151359724948
1449,0.314673684427374,0.434887647663303,0.315721541461742,0.436072539387531,0.346155464077267,0.296424278654905
1450,0.314514635063975,0.43507432457326,0.315426259914352,0.436392800235295,0.346172622867712,0.296921702193636
1451,0.314379781827677,0.435289002572155,0.315692806001931,0.436494193224454,0.346057916264024,0.297071485266311
1452,0.314335131988053,0.435118967072119,0.31562475160226,0.436272001680666,0.345954380645133,0.297281940100242
1453,0.314194084039746,0.435196123525169,0.315595316510898,0.436101915540926,0.346022883620351,0.297220926258877
1454,0.314300296898851,0.435123350051634,0.315691573152596,0.435946053863647,0.346069033716446,0.297290564747334
1455,0.314246486913861,0.435413117974044,0.315823078100902,0.436094755004412,0.345864702910549,0.297535950437729
1456,0.314168363009726,0.435897281253936,0.31592621953505,0.436105432239732,0.345915154801508,0.29770883162045
1457,0.314083790284571,0.435855093168688,0.315842464333787,0.436222169150967,0.346136749363479,0.297619611309288
1458,0.314123329868703,0.435813369969005,0.315836606499444,0.436447695598712,0.346044158296852,0.297684343848833
1459,0.314174571906299,0.436030414774816,0.316055078893825,0.436564396841426,0.346209884554417,0.297518789697829
1460,0.314208295048298,0.436150587397987,0.31593807017082,0.436528739650121,0.346268305747118,0.297630677264157
1461,0.314292731527813,0.436426371171237,0.315960355847289,0.436348348867012,0.34627376679408,0.297766033754143
1462,0.314182348201308,0.436680925015783,0.315958868785413,0.436201300944348,0.346364335491852,0.297880945131836
1463,0.314210821310821,0.436872807305266,0.315987949819629,0.436401077408289,0.346218487572432,0.29807978062813
1464,0.314114193745513,0.437117105712689,0.316066918684234,0.436252783755063,0.346139052443141,0.29824126961282
1465,0.314245363703915,0.437124251391023,0.315814483985309,0.436529848194725,0.346203711802971,0.298472125438562
1466,0.314299191915271,0.437133367627232,0.315634517777859,0.436447068766778,0.346363752930155,0.298448211008665
1467,0.314451276980599,0.437187419963192,0.315647722827783,0.436427995729679,0.346509719608888,0.298486504809318
1468,0.31462187479601,0.437352966634412,0.315530138522596,0.436471581380024,0.346558706944125,0.298610402477635
1469,0.314576544731151,0.437340595309448,0.315764816875807,0.436496750644361,0.346662495389703,0.298547571282819
1470,0.314666811731664,0.437539606780083,0.315879641338427,0.436190480588645,0.346794287841442,0.298653159311772
1471,0.314634189082272,0.437621441862385,0.315894935781086,0.436149337899942,0.346882606769756,0.298667668365083
1472,0.314616619319598,0.437694305406078,0.31586031449307,0.436223092964633,0.346847224085141,0.298798286690395
1473,0.314612830746504,0.43788344286097,0.31586866281849,0.436516325211794,0.34684855803014,0.298891185962521
1474,0.314926912997318,0.437792392931838,0.31585711378902,0.436771515484135,0.346810942287645,0.298850850985349
1475,0.315019399939339,0.438089185533074,0.315790152706004,0.436631381919644,0.346664382703309,0.299201150944681
1476,0.314880128377244,0.438340163187871,0.315649026432233,0.436817584832325,0.346609506432915,0.299200251102314
1477,0.314825826861245,0.438562124437528,0.315770334788201,0.436803735267927,0.346758035542734,0.299353568801331
1478,0.314840446302809,0.438468962939478,0.31585369352432,0.436882625978212,0.34684009662668,0.299258073444713
1479,0.315050490347277,0.438387113121758,0.315746033129086,0.437028475940046,0.346925991513712,0.299106599641672
1480,0.315326357690748,0.438239105414427,0.315853123928405,0.437211124721047,0.346713145133122,0.299273374346512
1481,0.315275089864077,0.438309742749657,0.315824665714184,0.437304195840074,0.346794648092136,0.299596680772239
1482,0.315062354805437,0.438467289953405,0.31559713424364,0.437368022042802,0.346903313906929,0.299466865061365
1483,0.314951147541743,0.438225503365828,0.315672755201889,0.437470042694835,0.347091617021015,0.299442404167112
1484,0.315075149522206,0.438037909386363,0.315662479351729,0.437669889300448,0.347237519535494,0.299363227387888
1485,0.315031589685471,0.438365375004111,0.315820917792108,0.437653143992376,0.347362993008762,0.299515172770175
1486,0.315141955015848,0.438167505773075,0.315744289651242,0.437721414391144,0.347442873589644,0.299762974210502
1487,0.315148920223075,0.438170542761638,0.315825264008387,0.43763381128714,0.347439456178788,0.299893764067618
1488,0.315181590460059,0.438164873143681,0.315520798576522,0.437995966065955,0.347569735686191,0.300030317414598
1489,0.315325180080085,0.438140253413051,0.315698142543185,0.438008001288103,0.347600803657687,0.300155936588311
1490,0.315181127902322,0.438279565523094,0.315685695471029,0.438108097727282,0.347703060218211,0.300334485596881
1491,0.315380975705789,0.438159746059266,0.315555536561047,0.438336623648429,0.347771675394312,0.300383162564384
1492,0.315408719537045,0.438481671087206,0.315856848312505,0.43831809146483,0.347758008204915,0.300380880553976
1493,0.315538507388334,0.438667306439308,0.31584135055566,0.43826916954208,0.347994398086479,0.300416356747979
1494,0.31545682465829,0.438602580149415,0.315913074506211,0.437945259789836,0.348109510694512,0.300518555606845
1495,0.315389105900761,0.438651909710493,0.315875520238725,0.437947028674248,0.348053365771929,0.300576755293941
1496,0.315152281504104,0.438925415657054,0.315723740016308,0.437967753096393,0.348115756773998,0.300584021968949
1497,0.315078585914021,0.43896330305113,0.315600569051537,0.437956435516647,0.348132744145217,0.300589055234787
1498,0.315061331993653,0.438772328407738,0.315503384659783,0.43807414204452,0.348277444598576,0.300606665996019
1499,0.315152930463991,0.438711246666085,0.315523169321485,0.438080232978039,0.348304938301576,0.300804107807056
1500,0.315231783425858,0.438657631877447,0.315519183800525,0.438104288546075,0.348130513800155,0.30085407235276
1501,0.315329344734169,0.438658563286399,0.315531148320148,0.438007789028724,0.348116063694694,0.300824731766154
1502,0.315452291813494,0.438743224875862,0.315651176703842,0.438032653987907,0.348380342038025,0.300774019658621
1503,0.315571958214066,0.438609992423156,0.315678151416497,0.438147414841632,0.348441581575259,0.300811840062657
1504,0.3155798375363,0.438547164501788,0.315515046839576,0.438538029104054,0.348651037615928,0.300846116395037
1505,0.315679112671483,0.438410900138991,0.315660760863266,0.438487687601633,0.348643899447453,0.30093769555967
1506,0.315541482196523,0.438619023042955,0.315598328432477,0.438319924103024,0.348623919149771,0.301173147384698
1507,0.31575998251051,0.438440626773411,0.315443135150198,0.438657336455663,0.348635708050073,0.301326915256702
1508,0.315768640215474,0.438634057279567,0.315398912098168,0.438673189807906,0.348701525766836,0.301238932464788
1509,0.315614074856816,0.438827022930141,0.315357633902472,0.438790844159432,0.348606640301225,0.301321397843715
1510,0.315577493562095,0.438885503963395,0.315546346209564,0.43890190674499,0.348687057188387,0.301392821008769
1511,0.315505323660425,0.438807569309918,0.315665624263097,0.43867667923403,0.348738704791802,0.301395060621063
1512,0.315546960377763,0.438895866332046,0.315656547626067,0.438730526719484,0.348812511872536,0.30146940616624
1513,0.315568264463682,0.438987051483619,0.315632102659435,0.438601971798931,0.348751648240035,0.301756555474632
1514,0.315727712700112,0.439042419549035,0.315522371906803,0.438899774588331,0.348991731280926,0.30197320066556
1515,0.315760186416827,0.438989291331279,0.315365191409138,0.43906333767664,0.349059817654782,0.301928638397081
1516,0.315751821087988,0.439019381115572,0.315251292579171,0.439103715337612,0.349022296844918,0.301971078538733
1517,0.315786280394635,0.438991235019026,0.31523400351047,0.439272474078102,0.349029131182054,0.302088514977684
1518,0.315625628816622,0.43911351155844,0.315237980670657,0.439446724787119,0.349089439676922,0.302039670640197
1519,0.315721983902695,0.43916265139428,0.315389794297442,0.439253679397947,0.349020005379568,0.302085019755745
1520,0.316031942022066,0.439261540977058,0.315350293685296,0.439422118106281,0.349204805367046,0.302159108403769
1521,0.316189139634434,0.43910573431645,0.315334002550556,0.439501111392434,0.349356294582342,0.302176203540846
1522,0.316113876713067,0.439031837989404,0.31529470728879,0.439673510188413,0.349196746978542,0.302379953208655
1523,0.316306468918213,0.439100896541644,0.315393568731392,0.439501007003439,0.349437550272597,0.302361700849595
1524,0.316214859709721,0.439169364106795,0.315486596183754,0.439600511737693,0.349380327096812,0.302366107100018
1525,0.316118064489111,0.439221288304234,0.315601921014235,0.439632954199766,0.349492605269417,0.302500176219286
1526,0.316130702668588,0.439327418068457,0.315486974740663,0.439882581592767,0.349495361978893,0.302633860951054
1527,0.316117037548054,0.439492925070019,0.315398522627089,0.439973749614435,0.349493248032721,0.302743856126023
1528,0.31616692911117,0.43945836652484,0.315301273427798,0.440093065130175,0.349413914798743,0.30274578387461
1529,0.316371309771245,0.439494309281297,0.315408773311336,0.440106601985992,0.349514737960285,0.302810369251618
1530,0.316348225259108,0.439653662660203,0.31558847245201,0.440134009297939,0.349609734315381,0.302810686373603
1531,0.31621499500334,0.439785837300886,0.315484473788542,0.440177546045356,0.349588705633135,0.302964979258089
1532,0.316336596025091,0.439806084586693,0.3154516785833,0.440362815632685,0.349493387383684,0.303125732603785
1533,0.31631155257295,0.439790403036501,0.315272845146028,0.440323392201773,0.349822574936838,0.303253488626761
1534,0.316319692455072,0.439813395741741,0.315240478123193,0.440319183932491,0.349830745444063,0.303320472036185
1535,0.316424744767413,0.439865457603146,0.315465953594574,0.440193705596434,0.350012793107358,0.303367406526986
1536,0.316391102901877,0.439923717144337,0.315452814824035,0.44041226578221,0.350114708531937,0.303448143789414
1537,0.31644285639483,0.440019708170439,0.315392406700201,0.440647629874411,0.350137418336492,0.303407048084194
1538,0.316320182255124,0.440226642000535,0.315354081669524,0.440895747031598,0.35022949098882,0.30339917039216
1539,0.31633935799544,0.440172890749243,0.31528152624988,0.440857474575304,0.350333405796403,0.303395503155049
1540,0.316282578251252,0.44054033641501,0.315280109753171,0.440909473523247,0.350491420845884,0.303370386985881
1541,0.316301701837846,0.440594566421291,0.315248149590586,0.441009815793209,0.350358866251728,0.303423203606255
1542,0.316256575314676,0.440906278480755,0.315199460736526,0.441139858297992,0.350366452684626,0.30348087677874
1543,0.316213935729888,0.441084311437173,0.314988068677052,0.441288762650046,0.350391827586047,0.303526012325423
1544,0.316276220753115,0.440961999903654,0.315133235116217,0.441205317688608,0.350471338738653,0.303564791903975
1545,0.316390469872867,0.440847395506934,0.315271008663757,0.441050620465753,0.350518769661063,0.30374801190541
1546,0.316344722274422,0.44099649091085,0.315133404435521,0.441144223121908,0.350571643365833,0.303781641212758
1547,0.316412398945615,0.441119825240193,0.315280247814118,0.441191688780695,0.350661172776091,0.303636783585416
1548,0.316505777333702,0.441131524894688,0.315326982470537,0.441258704374505,0.350627065551108,0.303713806442574
1549,0.316573434225432,0.441221033320065,0.315282002438082,0.441316149775269,0.350747118628016,0.303748986798498
1550,0.316426480431487,0.441378208876086,0.315344903250823,0.441274536515977,0.350884604733165,0.303947101520349
1551,0.316413678591733,0.441364473451275,0.315461099211024,0.441299381487818,0.350949886402759,0.303834925027881
1552,0.316370323338375,0.441507762298698,0.315554909251091,0.441117092725735,0.351040039185494,0.303941812074923
1553,0.316482050132634,0.441553161802407,0.315571497914608,0.441035031008162,0.350971138233878,0.303977591972092
1554,0.316577351253418,0.441770805008844,0.31554440716055,0.441043966754203,0.351017245702347,0.304082047600435
1555,0.316611024541597,0.441940317589111,0.315556017517842,0.441221205250669,0.351169986424081,0.304126449375366
1556,0.316591190441833,0.442243105936382,0.31555974572911,0.44133913714983,0.351210603772109,0.304206786611533
1557,0.316603077120263,0.442280627707364,0.315527216968423,0.441531869367272,0.351302267362543,0.304343892611314
1558,0.316629780217217,0.442555123252176,0.315376632681992,0.441576372718868,0.35145935049082,0.304542292612349
1559,0.316534785305043,0.442743829184055,0.315400873464342,0.44166853455563,0.351528493559368,0.30458874431257
1560,0.31651561294239,0.442911261243236,0.315244444106947,0.4417527200491,0.351627256274423,0.304566767525148
1561,0.316359373530516,0.443137536201801,0.315155837729376,0.442076415525672,0.351690597191333,0.304710925869583
1562,0.316562755268957,0.443146250350909,0.31514661782946,0.442094803098465,0.351753558032528,0.304689705546618
1563,0.316555289889042,0.443353882264113,0.315214619098076,0.442112598503027,0.351681090305748,0.304773175496437
1564,0.316638109731775,0.443535169054656,0.315247895568464,0.442003141942786,0.351642641961918,0.304885056103261
1565,0.31682663191566,0.443576015637089,0.315231356179406,0.442213088585252,0.35173826405662,0.304907224690091
1566,0.316821145117533,0.443547349698417,0.315317771257799,0.44211489613117,0.351870751325062,0.30484965719013
1567,0.316913675469945,0.443484156263439,0.315268944211286,0.442240338601777,0.351970557583157,0.304997275219595
1568,0.316873124217606,0.443711284802838,0.315236108405241,0.442433605888204,0.351852531354714,0.305151058507787
1569,0.316841843414352,0.443727625695539,0.315155567497288,0.442550309291577,0.351859998301949,0.305280916220764
1570,0.316804475628479,0.443892908149241,0.315285625568194,0.442558993962298,0.352108808510822,0.305387533830067
1571,0.316759095336453,0.443950553824584,0.315331584013538,0.442475975573511,0.352116943484312,0.30551901340819
1572,0.316696459342287,0.444187809471795,0.315258499480418,0.442601788794866,0.351998472524055,0.305745094546929
1573,0.316676440650662,0.444211694610898,0.315389415080308,0.442527390322144,0.351988393582721,0.305787953708755
1574,0.316670587758537,0.444264181567117,0.315475666297886,0.442644020090756,0.352165473906415,0.305992833092148
1575,0.316609605477141,0.444452541954338,0.315381618291211,0.442851029412719,0.352241392533006,0.306159349935542
1576,0.316457068313985,0.444592644208623,0.315504061204617,0.442894081545686,0.352335897892651,0.306150370900067
1577,0.316398540313477,0.44457282136786,0.31544885679133,0.443181735637967,0.352256924784976,0.306233229127997
1578,0.316467218265799,0.444592312477688,0.315533064266809,0.44319862674321,0.352264382595764,0.306265652177969
1579,0.316488804280237,0.444741151190598,0.315510396483016,0.443214190532434,0.352325785900656,0.306343371828634
1580,0.316468560829924,0.444760912612465,0.315500892440444,0.443320683725887,0.352384471290867,0.306468686048823
1581,0.316632974186895,0.444927652244371,0.31549352810782,0.443451062596336,0.352469810934633,0.306428231743809
1582,0.316673946128922,0.444883222449323,0.315463556370487,0.443526922361297,0.352389417263919,0.306578137593908
1583,0.316762672235083,0.444881618408471,0.315424880556751,0.44357778340998,0.352428896328081,0.306786797143656
1584,0.31678010273056,0.445036599877615,0.315478789003337,0.443642302030397,0.352480798180567,0.306935142930918
1585,0.316818114922385,0.445206927339235,0.315523609672778,0.443697355828959,0.352590968858539,0.306988764526805
1586,0.316787361870009,0.445303666112539,0.315444355792505,0.443715118454707,0.352693832321932,0.307038384052092
1587,0.316818763585765,0.445360968300361,0.315435971008034,0.443759080696277,0.352759610090253,0.307061952629419
1588,0.316778253299701,0.445575929043749,0.315548956426231,0.443809956536858,0.352857400867918,0.307110945077746
1589,0.316895295689648,0.445659590359498,0.315513184883449,0.443900317863376,0.352834858717319,0.307131535336633
1590,0.316954517017818,0.445883939776516,0.315568598268692,0.443987091197215,0.35285769904839,0.307166233439988
1591,0.316928307678054,0.446096008611476,0.315631675704661,0.444006650504732,0.352862886435398,0.307345491865157
1592,0.316955485622636,0.446262046201216,0.315562841613105,0.444153694272934,0.352779014874289,0.307491105767596
1593,0.316937519051768,0.446218765745326,0.315533024865448,0.44423709447878,0.352707995138436,0.307541808137166
1594,0.316926073274383,0.446208614610158,0.315595892116201,0.444330100992884,0.352709472715357,0.307544383415419
1595,0.316986571408852,0.446172028686455,0.315648206214724,0.444219137831576,0.352701394191166,0.307747928360315
1596,0.316929302076554,0.44629886786776,0.315764409873825,0.44431173762325,0.352671991869446,0.30778773486457
1597,0.316814229920267,0.446366616700175,0.315732071103728,0.444503424418379,0.352802097754982,0.307773756404582
1598,0.316794726761978,0.446565533652621,0.31576799423929,0.44460453789274,0.352820515367895,0.30793799903744
1599,0.316847724240413,0.446651515708328,0.315736742102288,0.444716399490533,0.352826258633347,0.30790104856057
1600,0.31699379303915,0.446663191482747,0.315751160201207,0.444687742562439,0.352930593340627,0.307940870460276
1601,0.317121574848759,0.44674147518837,0.315754741915166,0.444771025726488,0.353035474464279,0.308041692207781
1602,0.317100264982634,0.446673625234042,0.315739470022386,0.444880935384675,0.353139969456256,0.308092612175921
1603,0.317132873702799,0.446750015126015,0.315718467942504,0.445053234633464,0.353186173367861,0.308282106305678
1604,0.31719740217994,0.446639276876531,0.315678334081724,0.445123338141748,0.353207768457689,0.308342741398413
1605,0.317168756892159,0.446644598140551,0.315584336278458,0.445158523065805,0.353293740865142,0.308457451066397
1606,0.31723925882965,0.446631195937808,0.315620202311051,0.44509832044683,0.353285911395353,0.308580387569635
1607,0.317292302869947,0.446753371644185,0.315584446210714,0.445169915940234,0.353389962351366,0.308594195238762
1608,0.317219079533861,0.446923864439842,0.315540606539745,0.445089160559223,0.353426065057083,0.308656514387246
1609,0.317243205044134,0.447107716941766,0.315649831949172,0.445204225757626,0.353556522540315,0.308640872527976
1610,0.317273918711898,0.447097992630519,0.315625962105527,0.445292176204086,0.353620424243164,0.308666781737897
1611,0.317204840967376,0.447189705027841,0.315603063617589,0.44537109330705,0.353549722242285,0.30867238723215
1612,0.317178600941834,0.447272540387428,0.315709960220778,0.445361030795571,0.353580201538116,0.308672683545966
1613,0.317199842043976,0.447272236933722,0.315737220557511,0.445518944246902,0.353708247751613,0.308632180776687
1614,0.31718523270469,0.44734294038225,0.315716822915695,0.445515747566632,0.353769404197823,0.308720874273282
1615,0.317158596840205,0.44753012470042,0.315571119304717,0.445522393853562,0.353784718440407,0.308914709625004
1616,0.317169064192485,0.44768878825547,0.315550976614083,0.445641643919574,0.353837078827746,0.308991649881707
1617,0.317203550652377,0.447732895259403,0.315563589958143,0.445620737975652,0.353790581019883,0.309008146002358
1618,0.317195757905229,0.447752215874225,0.315555744726856,0.445803885057428,0.353721788074444,0.309033926037072
1619,0.317162987630158,0.447875549917732,0.315504843967285,0.44585679376016,0.353752838123124,0.309080230304088
1620,0.317187074046505,0.447980612010288,0.315341895954622,0.445960674100371,0.353808900187329,0.309179055753026
1621,0.317332589587312,0.448020351202608,0.315282636022109,0.445902790277352,0.35385060924343,0.309206255333671
1622,0.317373010609331,0.448026855320547,0.315236081777417,0.446058008286062,0.353831178241262,0.309338553190781
1623,0.317327006924073,0.447950374331701,0.315385860338309,0.445979846826065,0.353926394376317,0.309454422441087
1624,0.317325879621578,0.448015996876968,0.315334549010579,0.446183491368122,0.353970280246521,0.309487316325362
1625,0.317204937812928,0.44810658793417,0.315290309886891,0.446330571010527,0.353961241033948,0.309453756776804
1626,0.317217365075723,0.448123312850352,0.31527236414281,0.4463675553777,0.353934272547468,0.309424245961507
1627,0.317202331528793,0.448387443474433,0.315385009434552,0.446338989318009,0.353970804980474,0.309554845933854
1628,0.317158591443826,0.448498001838834,0.315261049800563,0.446311461884506,0.354097670832855,0.309677941602528
1629,0.31716001600449,0.448533683615521,0.315230001077747,0.446410980282082,0.354172806121772,0.309584928303486
1630,0.317166890612041,0.448585845745814,0.315162280127125,0.446583244623798,0.354236179349705,0.309659226562225
1631,0.317010652534633,0.448812388883936,0.315114060591451,0.446653048914877,0.354348588796209,0.309601308068362
1632,0.316985143391838,0.448694605900534,0.315237186985519,0.446616374200306,0.354486148112242,0.309733146530238
1633,0.316989214954366,0.448742013365085,0.315230004739727,0.446747248758249,0.354542811541542,0.309785674296597
1634,0.317074545679199,0.448662034362694,0.315302225710192,0.446770150859308,0.354607888007553,0.3097284825115
1635,0.316946975432005,0.448821208425272,0.315339316226692,0.446912750819826,0.354723004351544,0.309837564637967
1636,0.316924306903333,0.448936914622554,0.315315884584337,0.446967945797521,0.35478470706249,0.309909751852105
1637,0.316917282465003,0.448895804961216,0.315271109770236,0.447145376506778,0.354802385589308,0.309937087143197
1638,0.31689253288031,0.449070941964368,0.31518612324172,0.447264067008271,0.35487300943158,0.309951660329267
1639,0.316901815782741,0.449001007758784,0.315133547347527,0.44729291413326,0.354930275427088,0.310070245621729
1640,0.31688002442308,0.449174280978292,0.315076975155521,0.447446264784209,0.354886971745273,0.310204271993792
1641,0.316938996235517,0.449234809580019,0.315120483145689,0.447497307272517,0.354907884228552,0.31024358938817
1642,0.316930021921808,0.44932421817219,0.315166344932618,0.447689292153723,0.354959490875905,0.310308796619989
1643,0.316970276636192,0.449463941915226,0.315224843034521,0.447759553361774,0.354888374659838,0.310256003351211
1644,0.316989812119045,0.449631427003197,0.315153346865816,0.447680425373103,0.354844666024271,0.31038417459066
1645,0.316956717027431,0.449660570771836,0.315130842573164,0.447769095222565,0.354791089378616,0.310452946645018
1646,0.316937381491103,0.449717948424034,0.315232671259489,0.447780841197792,0.354920521081677,0.310398286620664
1647,0.316905484263788,0.449697107164371,0.315268941963162,0.447763582847393,0.354939353079533,0.310497804472532
1648,0.316872061632319,0.44980332795874,0.31532042584223,0.447850017462545,0.354988239675148,0.310500327893769
1649,0.316713021982578,0.450066548827976,0.315164909708004,0.447989821820001,0.355029591394349,0.310558694353131
1650,0.316681246342811,0.450166502963431,0.315124770057068,0.448130606492238,0.355123891576652,0.310777657332858
1651,0.3166905133021,0.45009024509712,0.31519961476646,0.448064907545214,0.355044344990791,0.310871459901644
1652,0.31680580569566,0.450108159642917,0.315295756063206,0.448183250407368,0.35516941219834,0.310898116558031
1653,0.316785638286821,0.45031126126859,0.315285812865162,0.44823294685021,0.355248832462003,0.310940501887924
1654,0.316765932209427,0.45040050895898,0.315352586175933,0.44823905075254,0.355421697339623,0.310941039523117
1655,0.316888110989678,0.450358772897056,0.315349899331611,0.448389105341297,0.355509720940444,0.310910880053564
1656,0.316826374410567,0.450521733904731,0.315314964803541,0.448548610935142,0.355492545780418,0.311014960597994
1657,0.316939689223654,0.450496803552795,0.315329978359861,0.448674024928013,0.35565004211751,0.310969730221591
1658,0.316933392799788,0.450590294549447,0.315305402160943,0.448874405643911,0.355713693315761,0.310938158447703
1659,0.316865660896985,0.450807071975778,0.315308047724692,0.448915289256489,0.355748572623227,0.310945001986929
1660,0.316929195751261,0.450974808513003,0.315250773381969,0.448917389185876,0.35579038234468,0.311054958551025
1661,0.316943278356255,0.450960326148476,0.315282380576157,0.448815672350584,0.355846791050956,0.311105687578695
1662,0.317116144058349,0.451025463525368,0.315265828779147,0.448900331113107,0.355823306142233,0.311171352504157
1663,0.317075630704566,0.451034244141813,0.315252879432635,0.449060943118243,0.355891269828607,0.311210011976752
1664,0.317047033477611,0.451203407485377,0.315207166806126,0.449042968310226,0.355879516543215,0.311284567186766
1665,0.317017053048134,0.451365628304656,0.315335672853116,0.44897748204442,0.355842113404396,0.311456990916788
1666,0.316945909884827,0.451549385112838,0.315297553087592,0.44900828869794,0.355864151875131,0.311416913780674
1667,0.316872723897041,0.451576487010952,0.315288635390083,0.449078236116931,0.355893620571893,0.311556134613496
1668,0.316906493789458,0.45165405291573,0.315195237978264,0.449171688053026,0.355978463386494,0.311560610663501
1669,0.316859526637069,0.451775096220733,0.315216643045357,0.449323551149132,0.35610964106146,0.311491683826813
1670,0.316877648552744,0.451978865522714,0.315118893901352,0.449442209094978,0.356002183107938,0.311652370158661
1671,0.316821376180459,0.452115131466905,0.315044145469105,0.449615575939779,0.356111973713497,0.311765395311379
1672,0.316839436469746,0.452127939876498,0.315043664087027,0.449630364389095,0.356130827274778,0.311872366326509
1673,0.316837134832592,0.452269592563537,0.315042921355116,0.449638805138525,0.356219592277959,0.31194752230915
1674,0.316822081285136,0.452291083260684,0.315069117575665,0.449747787356871,0.356333719007392,0.311953675515873
1675,0.316836820116845,0.45238257503877,0.315153845691441,0.44970158472617,0.356398536459717,0.311944859965445
1676,0.316884654580543,0.452385271751266,0.315064994038448,0.449830845415713,0.356431918682508,0.312030126065603
1677,0.316965228204188,0.452473384485774,0.315085097599239,0.449901516359173,0.356517261620439,0.312086677918689
1678,0.316971654962896,0.452491936513747,0.315050208403517,0.449923988336705,0.35664868212769,0.312226048211492
1679,0.316937208278478,0.452683656660831,0.3149560958938,0.450125450631345,0.356661974346614,0.312308823190157
1680,0.316959847385802,0.452685882739659,0.314911549053505,0.450174732784979,0.356647765160046,0.312311867958425
1681,0.31689735336399,0.452902829022667,0.315008912943277,0.450063351420786,0.356589439325075,0.312360894456273
1682,0.317010479777801,0.452977705568848,0.314990866332661,0.450117882406049,0.35661605799099,0.31241005815091
1683,0.317042280987377,0.452965532347045,0.315038682360555,0.450154227230065,0.356660410619716,0.312343232290107
1684,0.316975012925489,0.453040059359305,0.315133766142862,0.450189238568021,0.356659630155924,0.312404650879725
1685,0.317020275717513,0.453149915472405,0.31511321301463,0.450337630177585,0.356659212140705,0.312403158529421
1686,0.317039300919111,0.453253333341519,0.315171508423909,0.45040811033821,0.35671247795109,0.312393316219751
1687,0.31700052864975,0.453312702643686,0.315224014772722,0.450305985203403,0.356750421167576,0.312445682055302
1688,0.316938331730629,0.453520343723778,0.315260157881129,0.450342040374313,0.356714898305194,0.312602732744946
1689,0.316951415660663,0.453569914987924,0.315146770830142,0.450556139743371,0.356871438717782,0.312528540221177
1690,0.316870679374324,0.453626599324312,0.31508883968461,0.45060863910194,0.356891025660623,0.31260900337242
1691,0.317000736654613,0.453585041767223,0.315165581916411,0.450647308266887,0.356986234949226,0.312727167706089
1692,0.317016430761351,0.453660968553303,0.315046863447646,0.450772404908465,0.35699997509747,0.31283845724698
1693,0.317019015124617,0.45364481154266,0.315151107697652,0.450718446778434,0.356963997130299,0.312856254397512
1694,0.317126379743598,0.453680629002828,0.315178088793845,0.450680784856353,0.356956055204443,0.312945524196861
1695,0.317108849651683,0.45376195419168,0.315202192592564,0.450810016782788,0.357020539772258,0.312992060076781
1696,0.317122967294997,0.453867402975666,0.315175702247765,0.451037480902218,0.357133220257408,0.313093405548741
1697,0.317100243201808,0.453841513924663,0.315168278190851,0.451125062315416,0.357171836710567,0.313084932624219
1698,0.317060395509135,0.454003999905387,0.315221742992101,0.451133925186915,0.357127440481471,0.313205323717791
1699,0.317086666297535,0.454060579362675,0.315276960118673,0.451169411037309,0.357146894708757,0.313158941965445
1700,0.317114048970411,0.454089764097117,0.315303465516536,0.451206540540493,0.357258284907739,0.313216063988102
1701,0.31712384362781,0.454158966429139,0.315299704887564,0.451233637480933,0.357228538286507,0.313304053309122
1702,0.317128346334363,0.454276845681902,0.315317890668123,0.451301839629333,0.357298446272012,0.313302639304649
1703,0.317264834751144,0.454316272321655,0.315387187067659,0.4512915853037,0.357314100412085,0.313420621513215
1704,0.317223457972402,0.454433207379524,0.315485738991161,0.45133841155084,0.357331733404243,0.313426076362368
1705,0.317126458654429,0.454572564639488,0.315513155916789,0.451350951213922,0.357371342168479,0.313496652233917
1706,0.317057918963618,0.454719001902197,0.315461415868145,0.451394805944231,0.357342999987185,0.313546932459998
1707,0.317037201300324,0.45478699476166,0.31537251879638,0.451464613864916,0.357424966211634,0.313637706375661
1708,0.317087043926633,0.454817430984831,0.315377241455136,0.451539063761375,0.357457732371784,0.313718103184537
1709,0.317112008858626,0.454864940928739,0.315479012430647,0.451620358308355,0.357479156691341,0.3138214513424
1710,0.317203005503367,0.454839085359127,0.315493537249844,0.451620712150208,0.357557787717237,0.313925997863732
1711,0.317246427988434,0.454930537924234,0.315452838027361,0.451672776075543,0.357582716836101,0.31398809205649
1712,0.317215699257557,0.455036815897502,0.315458688464693,0.45175604952955,0.357584794099548,0.314051120346157
1713,0.317191911142518,0.455145544924148,0.31544214588839,0.451862516536267,0.357587750937296,0.314092893438071
1714,0.317183729779989,0.455201430958554,0.315441316992037,0.451883210570634,0.357658763743361,0.314171942769071
1715,0.317166848023818,0.455319287523753,0.315443178450866,0.451865675589973,0.357727262067227,0.314148930830544
1716,0.317200671748177,0.455386939165548,0.315386985271215,0.452008911809512,0.35771162808365,0.314209362024505
1717,0.317162217008927,0.455514991817771,0.315300469354472,0.45211291073816,0.35775714580686,0.314228626584527
1718,0.317251244139746,0.455557233984513,0.315358393304497,0.452143724439079,0.357689593264243,0.314281988166287
1719,0.317287341108447,0.455572248547284,0.315306386985178,0.452325611885381,0.357793175646374,0.314233400479794
1720,0.31729436213517,0.455561730856007,0.315272495832883,0.452404331657244,0.357848098339266,0.314214671031619
1721,0.31736756324289,0.455639346287987,0.315302581144554,0.452332286921734,0.357854744516604,0.314301828449515
1722,0.31733390903986,0.455624606642047,0.315270893416881,0.452458194369146,0.35795653231479,0.314298689877508
1723,0.317265417140642,0.455732344670498,0.315313631845427,0.45242469589693,0.358078308388142,0.314276898223524
1724,0.31721283094006,0.455838924568203,0.315343204531837,0.452447270028622,0.358123520651576,0.31421121641082
1725,0.317192529812374,0.45582165599524,0.315499076633891,0.452352160122933,0.358183573543861,0.314245909767889
1726,0.317154974239873,0.455944701243534,0.315358862822105,0.45255017325922,0.358234692914529,0.314265086705824
1727,0.317223148804921,0.455956556340933,0.31533577239382,0.452586708214909,0.358257602650467,0.314331813823204
1728,0.317230838651964,0.456015176180142,0.315397795902071,0.452581511187742,0.358464951353621,0.314378418502651
1729,0.317344792662434,0.455996026885951,0.315459982111032,0.452535737990229,0.35846135915377,0.314471468151544
1730,0.317327766227296,0.456045115917346,0.315537214037218,0.452415499167079,0.358514580008759,0.314467800525887
1731,0.317346732910624,0.456042375207336,0.315557407496625,0.452420880094074,0.358618958913564,0.3144596935751
1732,0.317425775722402,0.45602917153232,0.315484982895825,0.452477067370849,0.358678350041662,0.314549612419321
1733,0.317342785006958,0.456221293868872,0.315520087676891,0.452537276058484,0.358637831658985,0.314604302197819
1734,0.317348599660366,0.456265970754145,0.315568018915698,0.452544611757113,0.358710509751834,0.314711247779902
1735,0.317358640538275,0.456348748029834,0.315604442612723,0.452526163860999,0.358817487977207,0.314772681138842
1736,0.317390474272145,0.456387371701791,0.315566261481228,0.452548814028543,0.358832372039462,0.314828995344278
1737,0.317466725024834,0.456487578137836,0.315571248503531,0.452584606579401,0.358900837411259,0.314847562447445
1738,0.31742724874757,0.456626411093099,0.315556366701952,0.452808163565316,0.3589704902798,0.314905720448103
1739,0.317493382076396,0.456643096001573,0.315640977745518,0.452815237877016,0.35905823179018,0.314960349477333
1740,0.317456256124373,0.456653616935276,0.315666910340161,0.452850544702407,0.359068538186923,0.314967155818766
1741,0.317422044359945,0.45670987504936,0.315629903648194,0.452932281068284,0.35907317504186,0.315056879632751
1742,0.31745177797884,0.456684160426805,0.315628082586059,0.453022692502465,0.35907872445194,0.315204572170092
1743,0.317469365211132,0.456721209737822,0.315720605201346,0.452978730962096,0.359067447800348,0.315195620811603
1744,0.317463661435038,0.456846108572164,0.315794251710345,0.452982259848932,0.359062237869169,0.315258775040091
1745,0.317372473045948,0.457071092578455,0.315882499865828,0.453043158965963,0.359142517894513,0.315274352038213
1746,0.317368708683456,0.456995264815356,0.315909713129658,0.453054643720686,0.359184901492444,0.315358109903251
1747,0.317362863106992,0.457032847053062,0.31589113005078,0.452971767474222,0.35925810254526,0.315455715180793
1748,0.317348763071959,0.457126456798053,0.315800854063022,0.453011283167371,0.359272628784381,0.315521441348457
1749,0.317295257511013,0.457167966447647,0.315863604120568,0.453018670188352,0.359398872941147,0.315546015556107
1750,0.317341708195394,0.457233948583642,0.315903158313557,0.453053175481272,0.35940380737963,0.315519015078052
1751,0.317304085766484,0.457419998654633,0.315882152310668,0.453117531277828,0.359457343262294,0.315565342621781
1752,0.317300355014061,0.457499340981784,0.315871097818609,0.453206099712454,0.359437448980824,0.31564394019666
1753,0.317221699929842,0.457594401735331,0.315872564444084,0.453316513491043,0.359435779823758,0.315786624814819
1754,0.317216350829654,0.457601631163957,0.315940240567336,0.453349876005334,0.359449875296715,0.315889247919894
1755,0.317258381468559,0.457625133691387,0.315941624350661,0.453380091106793,0.359538157351806,0.315904704173525
1756,0.317267120445298,0.45777862124514,0.315912026948094,0.453431079669806,0.359517905702591,0.315960468920073
1757,0.317254657662844,0.457783075267611,0.315907289390136,0.453476598757614,0.359597073766632,0.315989684026988
1758,0.317264141181767,0.457817253117085,0.31591424208932,0.453521686646139,0.359579264376659,0.316068675135534
1759,0.317340073364749,0.457868816129655,0.315988281412268,0.45355144649641,0.359669690838182,0.31612041738814
1760,0.317380123258638,0.457975031745636,0.315989093775456,0.453687818926377,0.359673800520962,0.316143980002044
1761,0.317467335579382,0.45800755657799,0.315972637378392,0.453694601635887,0.359764060048526,0.316192840776347
1762,0.317369330037692,0.458137777830861,0.315986300855838,0.453756258050153,0.359820294116791,0.316199768335295
1763,0.317320443790639,0.458181418838858,0.315986558892593,0.453775332153154,0.359839957227021,0.316237532479356
1764,0.31735759235004,0.458222782668534,0.316046806987198,0.453810480347519,0.359951853073179,0.316202059359568
1765,0.317317211472507,0.458264930856125,0.315965165613626,0.453878826477284,0.360003673544778,0.316237109367611
1766,0.317362359759787,0.458410909733645,0.316035580158281,0.453828336576397,0.36001291400698,0.316326670226949
1767,0.317462516853635,0.458325160086842,0.315957693164672,0.453874296842072,0.360052191790577,0.316388113215088
1768,0.317403301847209,0.458467467285892,0.315984481820071,0.453950877319189,0.360116455431033,0.316370723806114
1769,0.317345895562302,0.458549916964667,0.315970799943813,0.453987686220461,0.360146336147092,0.316405719583118
1770,0.317314155526258,0.458758956666357,0.31591363285691,0.453965639445191,0.360199268930048,0.316408200669053
1771,0.317300887515212,0.458853745475437,0.315865940276441,0.454163852774039,0.360213352601542,0.316563166575465
1772,0.31731752197446,0.458942150381474,0.315895742167854,0.454224356457464,0.360160525958373,0.316621224154037
1773,0.317347588034517,0.459019290767226,0.315911387174401,0.454304522585401,0.360260918932455,0.31664844934069
1774,0.317362079695942,0.459140379633209,0.315917498967928,0.454346561207813,0.360280954831976,0.316662178357933
1775,0.317401625599158,0.459106159080936,0.315905131836166,0.454379491560565,0.360348013407134,0.316757385926767
1776,0.317403069427538,0.459116256248512,0.316006848379847,0.454405562006758,0.360400487841801,0.316843484550828
1777,0.317378066904945,0.4591504248015,0.315952269643049,0.45447495018722,0.36046371063104,0.316809875093652
1778,0.317406612981864,0.459189406082886,0.315972555550399,0.454529957298667,0.36056346546881,0.316839509116566
1779,0.317396379485211,0.459229020159111,0.316004922438109,0.454517209704448,0.360654595825875,0.316886916180005
1780,0.317426709321136,0.459285185395895,0.316004157906663,0.454463629690704,0.360737403312809,0.316868885594698
1781,0.317463056070491,0.459277955232812,0.316001232940339,0.454602092140154,0.360752001463495,0.31685365431232
1782,0.317458230406486,0.459451358218819,0.316081995175426,0.454622286153546,0.360774676678537,0.317016287582242
1783,0.317459103320406,0.459478042999408,0.316097711331629,0.454618413819097,0.360866953712699,0.31699187115298
1784,0.31744405639065,0.459525270085579,0.316116421533053,0.454528626416257,0.360889265573117,0.317014932646568
1785,0.317421463256057,0.459602003124291,0.316090126691918,0.454580082392789,0.360945300886741,0.316992015510285
1786,0.317392868115794,0.459774011531532,0.315997398856686,0.454594505143,0.360964140258752,0.317082860855214
1787,0.31735417366058,0.459872964720028,0.316020409045852,0.454615757709117,0.360999832429415,0.317162982611835
1788,0.317312898455787,0.459881081907145,0.316015591969592,0.454634464265109,0.361025857075936,0.317147952424355
1789,0.317339182387035,0.459887986881046,0.315989377124165,0.454705414726095,0.361047791101889,0.317137295529386
1790,0.317323354112581,0.460001371121486,0.315917899822932,0.454861247164251,0.361023619816606,0.317179597103684
1791,0.317427638199792,0.460000464485436,0.315908966765629,0.454843647330283,0.361075610117645,0.317242184671329
1792,0.317443820817801,0.46003637913103,0.315807200631117,0.455048041655349,0.361069741885871,0.317307595324278
1793,0.31742736052005,0.460102263660538,0.315816261732836,0.455201903855339,0.361150757283691,0.317312902628623
1794,0.317466134332827,0.460196662060871,0.315852638040754,0.455208504451955,0.361142982773549,0.31737231007805
1795,0.317467286068155,0.460340039525801,0.315935732435417,0.455190203715558,0.361117059235005,0.317465343766912
1796,0.317520944556903,0.460413616882715,0.31594248765193,0.455228209786065,0.361165575563543,0.317535089643276
1797,0.317478364660964,0.460448250133542,0.3159286161306,0.455210134940251,0.361224490700188,0.317608518491105
1798,0.317521290380476,0.460510564371523,0.315996630354279,0.455182471389904,0.3612108115896,0.317704995661403
1799,0.317568352730128,0.46050817548232,0.316011548452322,0.455222300279392,0.361200165870413,0.317855961382835
1800,0.317589727195693,0.460539610849541,0.316100904981824,0.455251690658433,0.361268947565286,0.317880098378369
1801,0.317594551550134,0.460641486445654,0.31616386497033,0.455276566609357,0.361267082126239,0.31790503134531
1802,0.31760533233494,0.460762690051799,0.316205443214496,0.455249224799769,0.361352754577242,0.317966122323476
1803,0.317620094248206,0.460742013107647,0.316177210104824,0.455242807817164,0.361398279723517,0.31800252594152
1804,0.317572920728357,0.460805123205115,0.316159243525727,0.455278933428321,0.361431353374329,0.318059871376657
1805,0.317545666530111,0.460809302849973,0.316109893825387,0.455371245376059,0.361538356323287,0.318080606238096
1806,0.317522861393696,0.460935110757707,0.316136597077126,0.455447232759125,0.361596981152037,0.318155833131349
1807,0.317554935595416,0.460945613299497,0.316083779042563,0.455537618889693,0.361661340876844,0.318170872063147
1808,0.317526422165318,0.461020491042099,0.316094749934168,0.455554429961331,0.361699636656223,0.318221317677127
1809,0.317514713870048,0.461046083286149,0.316043296142217,0.455522446232591,0.361739534249683,0.31823769579813
1810,0.317539457580098,0.461025443761674,0.316102607031244,0.455510874194308,0.36173202305635,0.318186379042431
1811,0.317557594825804,0.46100923876894,0.316133948163628,0.455486617304399,0.361819340650751,0.31822558100803
1812,0.317517895081917,0.461116964060043,0.316116803740532,0.455571592098716,0.361823361399927,0.318293574957483
1813,0.317494619588553,0.461223442305702,0.316126515494455,0.455657498684277,0.361828014756698,0.318417178737308
1814,0.317462523078133,0.461207453373501,0.316167472704759,0.455700854509061,0.361812598225632,0.318491560474285
1815,0.317506709922083,0.461194556645371,0.316193610110529,0.455725905789844,0.36185880064431,0.318539699769388
1816,0.317534231131156,0.46122971409388,0.316179682756985,0.455741971745204,0.361930627135473,0.318570582804058
1817,0.317574970756195,0.461288625544165,0.316205243003664,0.455777833532723,0.362027583135247,0.318526638404016
1818,0.31758600266291,0.461442437323869,0.316243727276062,0.455779568487009,0.361991062667086,0.318655057858596
1819,0.317592482367275,0.461487691939577,0.316234280811674,0.455797113962723,0.361978546322263,0.318757102623571
1820,0.317612908402017,0.461513731686082,0.316215225214426,0.455819347508057,0.36204304118033,0.31879493503017
1821,0.317638793332579,0.461520068765157,0.316196823584257,0.455818303103577,0.362096572016593,0.318761170840991
1822,0.31766538202727,0.461550099492147,0.31618370076247,0.4558394875634,0.362155779199331,0.318850860465492
1823,0.317615685443776,0.461637642808645,0.316240737720587,0.455898817809203,0.362132186316684,0.318987082064857
1824,0.317624297541169,0.461742732303095,0.316230515156257,0.455962402462074,0.362154146900296,0.318997578932313
1825,0.317612376524315,0.461684505281289,0.316254324648372,0.456084533623466,0.362149927067393,0.319136640725031
1826,0.317589552962395,0.461723085303583,0.316239326747734,0.456117144127912,0.36222919873096,0.319164788719311
1827,0.317602955416999,0.461703956527262,0.31626087422979,0.456122514799333,0.362252499437114,0.319222723039521
1828,0.317573992490919,0.461744812230196,0.316278578153432,0.456151332669262,0.362263982412958,0.319274394454558
1829,0.31758637777091,0.461814040902518,0.316306008104244,0.456165171671145,0.362278011983641,0.319205484753835
1830,0.317609441243716,0.461829337338637,0.316276595721105,0.456111185321499,0.362304622104906,0.319244216100086
1831,0.317609707722214,0.461936618729461,0.316273920717968,0.456184260520273,0.362362381139724,0.319269170656686
1832,0.317564324893507,0.462003737109869,0.316229061673622,0.456258256564872,0.362439056321548,0.319355768513802
1833,0.317538568413108,0.46205922702922,0.316217979952725,0.456333750170592,0.362453942394498,0.319358944568239
1834,0.317479916945745,0.462211478077282,0.316204618455889,0.456435502663645,0.362417331463556,0.319489077553771
1835,0.317529938537217,0.462180029208191,0.316224456946957,0.456446623187974,0.362437212840911,0.319550792876262
1836,0.317491412476501,0.462392545498418,0.316302294267471,0.456437581249277,0.362531019040983,0.319603842649068
1837,0.317528455569666,0.462438871814815,0.316298252493177,0.456536656836304,0.362503962816609,0.3196830650217
1838,0.317498751332061,0.462563988548129,0.316244945124224,0.456604154382872,0.362516412333212,0.319747242034622
1839,0.317559129726482,0.462579598488154,0.31627461609027,0.456589393442082,0.362575720616912,0.319821565776928
1840,0.317589621978181,0.462681302468949,0.316316952529244,0.456588684879894,0.362564822146651,0.319862182707118
1841,0.317640119458863,0.462676255444351,0.316353065480723,0.456640543196891,0.362525908092656,0.319942591248553
1842,0.317627012576528,0.462715840703318,0.316377963870872,0.456722845755405,0.362532716945158,0.319918028107073
1843,0.317667756189114,0.462714134591813,0.316300573097763,0.456854302225522,0.362556382622575,0.319932614014034
1844,0.317672745008319,0.462805561062895,0.31633742614305,0.456841522178546,0.362564764323882,0.32005654581946
1845,0.317665218138332,0.462848355759525,0.316341663365676,0.456941931020465,0.362542012640624,0.320099109928092
1846,0.317695363314571,0.462856100705164,0.316432890685317,0.456899382014972,0.362647948512654,0.320110514016225
1847,0.317668169710847,0.462985336671126,0.316460426888859,0.456938704098659,0.362639645400066,0.320149619203529
1848,0.31764922314702,0.463079305244371,0.316431174718936,0.457036867678859,0.362680574735612,0.320231851901393
1849,0.31761915712039,0.463090290620949,0.316349530496184,0.457159779131106,0.362756489601303,0.320291064865815
1850,0.317560534829942,0.463162668496666,0.316361056545946,0.457199786586829,0.362701008270577,0.320309164002922
1851,0.317512885796636,0.463235638612429,0.316396600674064,0.457253422051786,0.362737050544374,0.320349389533868
1852,0.31749901602085,0.463314070075162,0.316466932389605,0.457326019409608,0.362734356351218,0.320399107083138
1853,0.317516796964931,0.463346477246923,0.316481675664919,0.457327564579418,0.362829677536821,0.320431655122201
1854,0.317549557139542,0.463432442979989,0.316464141100075,0.457429984094906,0.36284651683816,0.320500881319067
1855,0.317537940417331,0.463431244409248,0.316436469704909,0.457531635987915,0.362955322025741,0.320570033947983
1856,0.317545566135344,0.463476301338615,0.31641467406064,0.457569279014962,0.362982521707178,0.320641408487223
1857,0.317541418888787,0.463544484049283,0.316355386546743,0.457660019886124,0.363036215212483,0.320669887447052
1858,0.317505378470588,0.463668108646831,0.316447598405426,0.457686682864854,0.363005848482637,0.320722567729576
1859,0.317502147767117,0.463776327383503,0.316412260469264,0.457853059307526,0.362973237665007,0.320837957738164
1860,0.317515836336857,0.463783207125359,0.316411618019823,0.45786869806368,0.362932260649759,0.320924113960364
1861,0.317545299405463,0.463832963907315,0.316439070624203,0.45787014720893,0.36294454410351,0.320922366397717
1862,0.317581950969493,0.463852203768194,0.316437088122078,0.457896772999662,0.3629714977373,0.320930718583498
1863,0.317615043326778,0.463826259122494,0.316471570126011,0.457984236680492,0.36301372648829,0.320922695635822
1864,0.31763649679637,0.463858624863376,0.316461943987115,0.458041516348197,0.362973238506346,0.320987775852385
1865,0.317590714753947,0.463973660658743,0.316373303117383,0.458077312526011,0.362947937390541,0.321101840550285
1866,0.317555885244697,0.464099799886126,0.31636752673649,0.458029933176051,0.362957670070506,0.321154568440369
1867,0.317436552913349,0.464182980350047,0.316386325374313,0.458007690131356,0.362990862573099,0.321126308397311
1868,0.317545435976799,0.464169991738359,0.316392554272375,0.458031206297431,0.36300953637003,0.32125803319558
1869,0.317566078882299,0.464188341513306,0.316383972871607,0.458047053458515,0.362960203775968,0.321334849297052
1870,0.317492428632355,0.464335210087298,0.31638198186739,0.458098620647375,0.363015635591605,0.321377480552876
1871,0.317487100771766,0.464355340785322,0.316418349899542,0.458099070991066,0.363072560868807,0.321368803571454
1872,0.31744330248971,0.464470793887482,0.316370769309899,0.458199346737097,0.363099515421729,0.321362336217627
1873,0.317457695912557,0.464506446269205,0.316380319505713,0.458210634338606,0.363161521453001,0.321436262221831
1874,0.317498254012201,0.464551571900827,0.316451791357441,0.458236233209437,0.363195704648666,0.321475756622521
1875,0.317525465778404,0.464637447242103,0.316408485604431,0.458314395014953,0.363296993755226,0.321504573618246
1876,0.317537382121899,0.464670772335241,0.316417899546511,0.458356836346563,0.363308385022369,0.321609910260959
1877,0.317543275371297,0.464801626875155,0.316389963148708,0.45842059310994,0.363287625537938,0.321645221847571
1878,0.317541424451717,0.464809615922786,0.316402884394957,0.458483042041745,0.363336998033868,0.321680201917547
1879,0.317536889354807,0.464889631561881,0.316359927856204,0.458595435557196,0.363391611374578,0.321705850538136
1880,0.317544988825361,0.464966223778418,0.316277934252333,0.458727842482897,0.363334205921032,0.321789766743058
1881,0.317503872475048,0.465020746059305,0.316292341041949,0.45886162682715,0.363303492541833,0.321859789705604
1882,0.317470791974153,0.465146819237857,0.316323009497827,0.458864244562336,0.36333104575502,0.321931312857723
1883,0.317483801528477,0.465193550069184,0.316316136134516,0.458878213839784,0.363305904502079,0.322008318905475
1884,0.317496866694578,0.46524139584079,0.316331857266775,0.458914796078492,0.363294535224479,0.322087291376102
1885,0.317519080461214,0.465203214828548,0.316288847899707,0.45898091313302,0.363358986026872,0.322101681817034
1886,0.317473183880561,0.465288699436031,0.316272612483509,0.458940772155963,0.363379063033342,0.322114702870433
1887,0.317530298322071,0.465284289605387,0.316293927723463,0.458930887795383,0.363413454713711,0.32208209982232
1888,0.317511716073705,0.465366653949976,0.316305404599556,0.45896444929108,0.363397228438923,0.322124821465773
1889,0.317476300996189,0.465391226945944,0.316365701653563,0.458840766481522,0.363437377147836,0.322170277408174
1890,0.31746818593556,0.465448267456109,0.316350615063824,0.458946032745895,0.363429766372556,0.322250193656807
1891,0.317477224783667,0.465501069303526,0.316362837767529,0.459010907275765,0.363413051307593,0.322317041946627
1892,0.317483518311627,0.465562252513821,0.31637404789043,0.459011937403882,0.363414443992962,0.322351869635341
1893,0.317523280063319,0.46561989606236,0.31637474404735,0.459080771080253,0.363446389061695,0.322424255830814
1894,0.317491406962577,0.465639514745143,0.316417305862622,0.459139810818683,0.363501404078324,0.322500844534979
1895,0.317507819086013,0.465625412287881,0.316415608163516,0.459143605579622,0.363498602104553,0.322541605341725
1896,0.317456532824973,0.465756215876004,0.316478729146024,0.459219413366315,0.363535534012513,0.322522636407763
1897,0.317437416794963,0.465904555692517,0.316473861662412,0.459262375890827,0.363548906231714,0.322557297267451
1898,0.317405991134453,0.46595341529955,0.316453389469884,0.459293737433995,0.363568223074143,0.322603089726644
1899,0.317419620291976,0.465957634383333,0.31646836979377,0.459355310806389,0.363538173819,0.322690709062753
1900,0.31738811288258,0.466040056259809,0.316435582972865,0.45943527828096,0.363544659898447,0.322744781574517
1901,0.317419179343935,0.466022929759654,0.31645398827912,0.45943842134506,0.363605697062947,0.322746877272393
1902,0.31746255491368,0.466039417071504,0.316477439969959,0.459510984903133,0.363665005344751,0.322787551486516
1903,0.317510371299308,0.466109015031913,0.316422078216336,0.459591709322189,0.36367535456864,0.322865439238237
1904,0.317574675156124,0.466105251578801,0.316443725057449,0.459643398437932,0.363656842833889,0.322899731111325
1905,0.317596375180755,0.466158732949949,0.316468089530619,0.459637237552421,0.363680259164356,0.322984966215371
1906,0.317546352120926,0.466266551488131,0.316500175141375,0.459648537949784,0.363734857727085,0.322952196910002
1907,0.317567693386005,0.466272111026818,0.316506974605414,0.459613766848659,0.363764639171371,0.32298438362926
1908,0.317568419001042,0.466337658159652,0.316523134292209,0.459666820625724,0.36384603331556,0.323032607875868
1909,0.317586932128196,0.466324486481878,0.316561650050976,0.459722334915445,0.363802554199345,0.323093035543578
1910,0.317619205651378,0.466309207165127,0.316562833841203,0.459794805187814,0.363920550103719,0.323079769802812
1911,0.317615010186936,0.466367369043187,0.316581838606025,0.459776484315334,0.363884282054487,0.323155789032525
1912,0.317584286739029,0.466469758352845,0.316587622097529,0.459776625830158,0.363923687413797,0.32318735285205
1913,0.317604192658932,0.466539280346318,0.316600747387722,0.459821875111949,0.364010315750766,0.323266860582354
1914,0.317564266075928,0.466606194065497,0.316671289084188,0.459836163777814,0.363977375350543,0.32337946958213
1915,0.317571194425529,0.466653911617221,0.316655729828043,0.459790086432875,0.364033556366782,0.323366132855895
1916,0.317550461637174,0.466697149210616,0.316650323566297,0.459808876393157,0.364044447258115,0.323430868658347
1917,0.31761129958256,0.466685315283092,0.316692629262187,0.459895364120818,0.364110230218455,0.323349306540096
1918,0.317617256218701,0.466767381166644,0.316746995947312,0.459891167732192,0.364123554903694,0.32340021393849
1919,0.31754485641087,0.466841852429023,0.316719212636734,0.459974704121238,0.364128797446111,0.323439298189016
1920,0.317558326724627,0.466940103124701,0.316759394658287,0.459991663665468,0.364138233782437,0.323509501793171
1921,0.317594242633796,0.466986253109376,0.316720960839747,0.460011045727933,0.364148999780802,0.323594593296267
1922,0.317564520773892,0.467083193429697,0.316717521818249,0.460006914383973,0.364155323435191,0.323646250358936
1923,0.317539283949786,0.467129539063184,0.316717498956404,0.460083180818025,0.364142812863897,0.323724727688043
1924,0.317559202123634,0.467183807917692,0.31665647925368,0.46009997408916,0.364162090719714,0.32381108873246
1925,0.317573908155647,0.467201153223962,0.31669041955446,0.460145610818033,0.364170442190331,0.323806192975651
1926,0.317623202402383,0.467191009833015,0.316652835308047,0.460271676645737,0.364204384266542,0.323845538292369
1927,0.317583787637093,0.467230638151466,0.316627026885704,0.460310305421672,0.364258963659786,0.323866184417309
1928,0.31757362972501,0.467310091100327,0.31663008211852,0.460368520398299,0.364277228529625,0.323913529637298
1929,0.317632017384169,0.467421062376122,0.316653938046374,0.460405330197435,0.364312785431942,0.323888006848551
1930,0.31762255828741,0.467467957307542,0.316693524889654,0.460427936434848,0.364380481091174,0.323900933996857
1931,0.317664429104533,0.467521450090933,0.316724679234866,0.46047754985243,0.364456032091336,0.323928030587174
1932,0.317676864005527,0.467581988131809,0.316738781202287,0.4604875135359,0.364493888535194,0.32401305311446
1933,0.317697718981079,0.467638128147131,0.316736664669722,0.460458432337516,0.36452556420376,0.32408537009436
1934,0.317682616169585,0.467617342568703,0.31675003355318,0.4605071253631,0.364544088411104,0.32414474970645
1935,0.317672602841741,0.467688354826143,0.316767230848995,0.46050466338669,0.364549801588214,0.324182382411993
1936,0.317684904377301,0.467665859616972,0.316764896928232,0.460537865701458,0.364566942306331,0.324237085701718
1937,0.317695874740954,0.467719114536336,0.31678995761338,0.460551287107749,0.364609325452673,0.324267000507461
1938,0.317654816601326,0.467772559949953,0.316721910465339,0.460615044353386,0.364618190388465,0.324318384243028
1939,0.317682904812582,0.467804867896749,0.316753539989451,0.460602523893203,0.364688935345132,0.324326799725404
1940,0.317681628613901,0.467876899065857,0.31681109751902,0.460604385266553,0.364702880894914,0.324371890409826
1941,0.317683873574479,0.467927107882889,0.316797848407226,0.460622659545926,0.364725653689819,0.324403933931969
1942,0.317661862466439,0.467987106238751,0.316765457397868,0.460719658666751,0.364750077051871,0.324451014952366
1943,0.31770054115681,0.467958465378352,0.3167621625166,0.46078835879651,0.364772992633007,0.324497353661689
1944,0.317697558316257,0.4679928025172,0.316723339461739,0.460819104375429,0.364799328467802,0.32454206050141
1945,0.317726634001472,0.468080347235209,0.316745082648501,0.460842672714433,0.364765520702963,0.324602254156673
1946,0.317751379832725,0.468084876641096,0.316746621293613,0.460929575503796,0.364839635128159,0.324591385791387
1947,0.31775407649308,0.468171229425336,0.316806059168392,0.460970468564814,0.364878679787751,0.324575066142675
1948,0.31774387275361,0.468220283149009,0.316830927229602,0.46091237253256,0.364910980144484,0.324591877613515
1949,0.317742815090912,0.468220685579131,0.316866071390597,0.46092770151466,0.364991151205398,0.324585563123201
1950,0.317725876359344,0.468189777416804,0.316902982109292,0.460893946491833,0.364987531627917,0.324608316213002
1951,0.317734834501201,0.468213413054825,0.316901701445109,0.46094400784045,0.364958765812978,0.324651792251349
1952,0.317778546673216,0.468320860356663,0.316896983106814,0.460992055432146,0.364974134691805,0.324747044043649
1953,0.317746970990046,0.468340643095757,0.316887604903904,0.461056375082936,0.36501047360579,0.324770332269656
1954,0.317759062942795,0.468354602185706,0.316856930960916,0.461158219382459,0.365029668991795,0.324775940372138
1955,0.317790723367065,0.468385884880646,0.316885102325972,0.46111143650288,0.365054175311523,0.324804791015726
1956,0.317739273493371,0.468536089267251,0.316904117928428,0.461103626306971,0.365068369155884,0.324824124014677
1957,0.317697846805016,0.468629873892388,0.316929175209217,0.461128216245187,0.365093282397158,0.324862537562754
1958,0.317690802479288,0.468712200968098,0.316927086644972,0.461107546079946,0.365164948492215,0.324900894487589
1959,0.317741872351763,0.468698365329338,0.316952293518369,0.461048040557735,0.365181688999553,0.324989028096192
1960,0.31774722877841,0.468753929271578,0.317003457076959,0.461068157517022,0.365172159582241,0.325091288007227
1961,0.31775387335277,0.468789494811202,0.316994918599994,0.461071119119016,0.365221157171246,0.325083243488555
1962,0.317747192564478,0.468827926144392,0.316987849781502,0.461176630123175,0.365258647954823,0.325088509453087
1963,0.317732200592117,0.468937545520796,0.317002610352436,0.461225528618054,0.365234602744458,0.325180753375814
1964,0.317678523654364,0.469021315575952,0.316976118204886,0.461335160934641,0.365256310456589,0.325222395110103
1965,0.317745978804993,0.468957572866739,0.317007244762464,0.461351377428817,0.365251579168541,0.325296636038145
1966,0.317766420619063,0.469010161992563,0.316986161957102,0.461343701971349,0.365301525693981,0.325300600262747
1967,0.317749397960209,0.46906257664141,0.316950809010864,0.461395050156072,0.365304341143031,0.325341520798947
1968,0.317769145525521,0.469053659924054,0.316941385100363,0.461469562741894,0.365324815220967,0.325424578881393
1969,0.317772197057305,0.469134662570326,0.316918859160115,0.461491370319211,0.365303458840031,0.325455277565176
1970,0.317725167130881,0.469249470658501,0.316900955619638,0.461516216836443,0.365341862325352,0.325471507008291
1971,0.31769859260566,0.469249343868893,0.316836572622774,0.461540181530397,0.365401558198931,0.325494664981538
1972,0.317705988413221,0.469277306894707,0.3168455878611,0.461602678114064,0.365447088059663,0.325468092873994
1973,0.317744089140065,0.46929488712272,0.316861746915674,0.461626993225958,0.365503206149466,0.325516893496556
1974,0.317763598410318,0.469324212068268,0.316890481867275,0.461616711033395,0.365487746245341,0.325598194675395
1975,0.317787967831869,0.469247902682673,0.316848842522038,0.461681516954326,0.36552613777973,0.325631051301686
1976,0.317750691135784,0.469242260710698,0.316860566550125,0.461686816283084,0.365519225719784,0.325584147969477
1977,0.317778050590711,0.469231073766346,0.31683943037716,0.46173440128087,0.365531395839003,0.32566928251435
1978,0.31775648541925,0.469294563426442,0.316877106665028,0.461736921162574,0.365579347301869,0.325705642606146
1979,0.317799203917357,0.469293349795768,0.316857016542743,0.461759221228836,0.365601490809063,0.325749464506118
1980,0.317770459448553,0.469330922334814,0.316863684680497,0.461842803329381,0.365655174728599,0.325802083220767
1981,0.317776785680753,0.469365663608869,0.316826308401499,0.461893771936239,0.365644960891615,0.325883937705736
1982,0.317783088814715,0.469454950952021,0.31689100364965,0.461871990236077,0.365670167573316,0.325871322077366
1983,0.317776577994679,0.46946128767916,0.316886199924117,0.462006190201021,0.365659284433215,0.325931072947548
1984,0.317749200132966,0.46950187274535,0.316894765002391,0.462072164972866,0.365631649350528,0.325993567474337
1985,0.317771147895243,0.469478766825183,0.316924874219355,0.462058811987207,0.365622604169325,0.326099031533977
1986,0.317755334071319,0.469515965502711,0.316944321774541,0.462090672715153,0.365616887705928,0.3261648200331
1987,0.317751862476717,0.469536071747094,0.316952259893315,0.46210910186053,0.365613020791821,0.326169675080127
1988,0.317716420147799,0.469610310805655,0.316978065624032,0.462104412436064,0.365598265630269,0.326212091976857
1989,0.31771447659608,0.469630636329021,0.316970654153393,0.462163431950811,0.365626515425782,0.326256302270617
1990,0.31771058271405,0.469714051360767,0.317016234453225,0.462135394309599,0.365614765892694,0.326330761164475
1991,0.317730296693226,0.469830069685088,0.31701038302017,0.462114551307517,0.365680595796737,0.326383995339198
1992,0.317688727037114,0.46986677402715,0.316939632552353,0.462157131583196,0.365690308439244,0.326481565692463
1993,0.317708616616543,0.469886678270567,0.316924369962823,0.462196630480043,0.365695685494914,0.326544384725045
1994,0.317702273584353,0.469898003305807,0.316906989977125,0.462245533951351,0.3657459945121,0.326565947496615
1995,0.317651091498734,0.470016910513734,0.316875741397297,0.462310202879947,0.365724826393718,0.326722524359719
1996,0.317695985396535,0.470005094203825,0.316871099384147,0.462330828104739,0.365738632566981,0.326753094490503
1997,0.317727813973921,0.47002803489385,0.31685954949302,0.462414044473781,0.365743044188357,0.32677497291369
1998,0.317706933871298,0.470044884530258,0.316831135952617,0.462467980833691,0.365762313179616,0.326811881292336
1999,0.317745980455502,0.470030855586263,0.316829964700316,0.462561210011404,0.365739876516378,0.326839726741799
2000,0.317750924615817,0.470099129900121,0.316833851234925,0.462651748527643,0.365797313395495,0.32685776160289
2001,0.317776371892281,0.47003195302028,0.316842485679359,0.462608207513666,0.36581194996995,0.326843452664625
2002,0.31775044763671,0.470145458267587,0.316827362632912,0.462624524482367,0.365838957321789,0.326883770439886
2003,0.317747646804129,0.470126885970641,0.316807532221361,0.462681660172542,0.3658027534572,0.32695820134432
2004,0.31770087736876,0.470206219409991,0.316771797366358,0.462744290553228,0.365806591287025,0.326986511209658
2005,0.317696181151161,0.470212151762882,0.316835947109723,0.462699803507108,0.36581700395675,0.32703876793473
2006,0.317711087803295,0.470216166786354,0.316823777465951,0.46272547506291,0.365792317569089,0.327140006017035
2007,0.317694916940701,0.470292838940203,0.316793075863448,0.46275187203188,0.365835478255074,0.327196220510206
2008,0.317662571739632,0.470315730186577,0.316796009889499,0.46277573521553,0.365902743228828,0.327204027510553
2009,0.317648226839152,0.470359824786721,0.316815142926927,0.46282659124121,0.36590001155049,0.327260547290096
2010,0.317687516566168,0.470357753562753,0.316792730682948,0.462872918429936,0.365943848927511,0.327318991543208
2011,0.317658437918345,0.47041005761086,0.316796748680846,0.46287871776875,0.365943802641497,0.327338359277457
2012,0.317690964321481,0.470416941388882,0.316792224648725,0.462890666682904,0.365922833865103,0.327425738111039
2013,0.317710508310964,0.470455475726775,0.316803892361091,0.462872885041332,0.365917955853982,0.327515800880396
2014,0.317673430057295,0.470520529690503,0.316805356514104,0.462887318971592,0.365944829135889,0.327495410246373
2015,0.317765643693483,0.470525391805986,0.316779516778385,0.462935968012888,0.365961497116938,0.327592649159875
2016,0.317764681403838,0.470565992191644,0.316774729501365,0.462976124627959,0.365994992833231,0.327610838608336
2017,0.317784565694032,0.470556041329734,0.316811779605706,0.462948592882134,0.366030033996523,0.327585304851669
2018,0.317818097129867,0.470547632337246,0.316798978506445,0.463031382192419,0.366064797765529,0.327572135977643
2019,0.317831704565624,0.470587526355582,0.316829582216257,0.463019400049552,0.366028016668954,0.327643965037838
2020,0.317815038189659,0.470665241391824,0.316815415961862,0.463115078773834,0.366082998887308,0.327711934038646
2021,0.317814747510951,0.470715008036313,0.316806978005348,0.463156785970101,0.366094867920278,0.327763787667025
2022,0.317763558451889,0.470820838079272,0.316827888936188,0.4632208517016,0.366128267639915,0.327775835686366
2023,0.317769306497528,0.470848941383241,0.316834552967952,0.463244941547785,0.366152832598183,0.327815179843193
2024,0.317786330646429,0.47083515794056,0.316833140058846,0.463271798876013,0.366155855648867,0.32784089680154
2025,0.317758441485298,0.470809978609526,0.31685153460796,0.463299131620637,0.366180291086589,0.32789492658812
2026,0.317798408669942,0.470800521676648,0.316858571793359,0.463335130795021,0.366196896641713,0.327898658265318
2027,0.317783564843242,0.470863665730889,0.316853108367474,0.463375892941231,0.366179890195074,0.327956238530295
2028,0.317791561806889,0.470906265304972,0.31685134137423,0.463453169741948,0.366264914177316,0.327974910997148
2029,0.317780085260008,0.470959162743145,0.316870448993891,0.463473870226693,0.366282286261478,0.328029863109045
2030,0.317794817130695,0.470990083983948,0.316938274245311,0.463497459777429,0.36630543808255,0.328092149524821
2031,0.317793820283698,0.471019720903419,0.31696192323036,0.46347557625064,0.366379938651282,0.328114771038035
2032,0.317784844703755,0.471144464756498,0.316966793976246,0.463438384173783,0.366383293078741,0.328165055759924
2033,0.317807710652234,0.471157158820403,0.316969321445385,0.463437537896526,0.366381870108754,0.328257165312918
2034,0.317840899619401,0.471204316013705,0.317003785338353,0.463452313377657,0.366400441993081,0.328276321659392
2035,0.317858344245036,0.471268702627879,0.317009522405106,0.463490107862267,0.366423119890226,0.328328263974474
2036,0.317891101794103,0.471223707584967,0.317016512073132,0.463525212291969,0.366430202680006,0.328343544453408
2037,0.317887246456335,0.471287887469311,0.317062691212856,0.463508781358681,0.366421960158981,0.328380549520139
2038,0.317905089423274,0.471288005477498,0.317126081793364,0.463524976385327,0.366438829974002,0.328417215904957
2039,0.317884877453127,0.471329164450197,0.317111303496236,0.463588960506814,0.366446407320221,0.328465978172366
2040,0.317870508814855,0.471377309298275,0.317108602364876,0.46358819829056,0.366436724865668,0.328487977784095
2041,0.317866468072326,0.471397084545563,0.317077462168278,0.463652484505812,0.366462093273571,0.328524136300132
2042,0.317857667430821,0.471443341697989,0.317034560910985,0.463768740300745,0.366500821943791,0.328589459812248
2043,0.317859445444726,0.471480722963474,0.317011842438259,0.463861540680139,0.366535224198683,0.328605274769283
2044,0.317878972390062,0.471486835814516,0.317033861529814,0.463891075930578,0.366553140574959,0.328671562408974
2045,0.317897669667498,0.471430621540323,0.317063851317572,0.463910561259042,0.366566728156183,0.328626249673702
2046,0.31784825542542,0.471463391510134,0.317038094522434,0.463948298694169,0.366578029246081,0.328676179860113
2047,0.317880617451302,0.471494673280609,0.317038487851045,0.463983348648639,0.366581520464582,0.328732913147406
2048,0.317818340963835,0.471604198780458,0.317079750553124,0.463951403091836,0.366576884038302,0.328807637106916
2049,0.31783089975744,0.471647717177368,0.317082568947362,0.46403631486088,0.366600363816051,0.328831004395757
2050,0.317779001166969,0.471695041458958,0.317103479912238,0.464054252414878,0.366607852762526,0.328867184836439
2051,0.317816456580663,0.471744802124493,0.317077008910381,0.464154488776256,0.366667056824764,0.328871225813094
2052,0.317833867256003,0.471818845507104,0.317108346828744,0.464167945538461,0.366701547707698,0.32891889175322
2053,0.317854613999189,0.471819612840214,0.317092490273295,0.464147034221773,0.366729319502444,0.328979440785777
2054,0.317876134566023,0.471876702546141,0.317114896150306,0.464149638753442,0.366745122572356,0.329049171998282
2055,0.317916078494829,0.471903884582997,0.317145430376319,0.464186502894729,0.366721270484318,0.329109382284389
2056,0.317859241546089,0.471917699308024,0.317159551833199,0.464255290430757,0.366707951904638,0.329257012610097
2057,0.317850490531813,0.472004844760539,0.317202966018688,0.464256238623298,0.366698006858427,0.329321611827873
2058,0.317852487839525,0.472060591523662,0.317186908835265,0.464295260925363,0.366738480608875,0.329369436230254
2059,0.317859942092532,0.472129129008811,0.317188258829545,0.464307997107709,0.366797965701664,0.329386272880762
2060,0.317844578238442,0.472213527463442,0.317184969749239,0.464339031690674,0.366836684159284,0.329412253981947
2061,0.317872766111929,0.472232994924793,0.317192601044797,0.464434952305763,0.366828739988542,0.329469301347902
2062,0.317873833877649,0.472252678499116,0.317171730984151,0.464453901637379,0.366863525942737,0.329499450290625
2063,0.317822838213463,0.472299750067592,0.317157132147917,0.464478830903711,0.366893941572703,0.329534097260164
2064,0.317781910904139,0.472335450378803,0.317162856187866,0.464590044553463,0.366915304485304,0.329509683311624
2065,0.317817768706653,0.472348235892418,0.317168213504447,0.464637541725636,0.366910731434056,0.329553431940679
2066,0.317814824711501,0.472346310770264,0.317166726911839,0.464676195054911,0.366929022976766,0.329581484090743
2067,0.317804663984753,0.472375291999463,0.317171878166275,0.464749047991355,0.366944490648471,0.329626494316576
2068,0.317795565217655,0.472452836381601,0.317259737109836,0.46477005379938,0.366939607685317,0.329657917822331
2069,0.317777496644609,0.472491550255089,0.317253496245404,0.464782391263525,0.366961651579157,0.329715155169109
2070,0.31778451384956,0.472448121809798,0.317295138694454,0.464793692808922,0.366978534331992,0.329754675954364
2071,0.317784458059404,0.472485581668197,0.31730275258104,0.464830123909806,0.366986135056124,0.329757093525953
2072,0.317780847338899,0.472541783449962,0.317293593570736,0.464885416431004,0.366996830913139,0.329771672493301
2073,0.317759050488559,0.472623740571808,0.317301840546332,0.464876031850539,0.367013332528014,0.329802536988986
2074,0.317774987891353,0.472650317571081,0.317304688715641,0.464974623639658,0.36705817794511,0.329825961193139
2075,0.317721609088417,0.472710347124556,0.31734651876015,0.464969215453065,0.36712139866486,0.329805813551933
2076,0.317764256738293,0.472693100881687,0.317319514593194,0.465032940193388,0.367128422893116,0.3298447758335
2077,0.317771824358949,0.472722618699255,0.317329074199303,0.465035372659809,0.367105372061084,0.329877297262509
2078,0.317754405341122,0.472771969048671,0.317350555195709,0.465029943698451,0.367137922546359,0.329907405056051
2079,0.317769796049805,0.472807896609095,0.317344431239231,0.465044026290312,0.367129150421046,0.329988665388078
2080,0.317747923398087,0.472818023353328,0.317337231867527,0.465082091456577,0.367167607662173,0.330013447320797
2081,0.317729408229712,0.472883719021403,0.317335271828743,0.465085843586004,0.367223379591618,0.330025493871509
2082,0.317732944158626,0.472941438363262,0.317316820151355,0.465154632291385,0.36726480441241,0.330069045578559
2083,0.3177491233595,0.472966798170522,0.317320419309272,0.465163921803717,0.3672708840593,0.330107409548808
2084,0.31778739049676,0.472976403944226,0.317358226606422,0.465215524622594,0.367274852364651,0.330163167195172
2085,0.31780832718071,0.472993362272553,0.317364142683161,0.465268549874763,0.367275407540827,0.330202539981139
2086,0.317824107122384,0.472996942921057,0.31735420030122,0.465296644172279,0.367281355971283,0.330270485305105
2087,0.317845675909096,0.472956844606049,0.317384375812198,0.46533817133281,0.367320414398839,0.330321280111013
2088,0.317839827656067,0.47294095166664,0.317407292676727,0.465355621168353,0.367289676797447,0.330390891407564
2089,0.317843824987617,0.473032061152427,0.317431774229841,0.465372557918069,0.367297523337867,0.330405573983559
2090,0.317855281814122,0.473012768122518,0.317412165534443,0.465420334397516,0.367317111706057,0.330504639699925
2091,0.317808284311252,0.473106277707364,0.317428205541788,0.465490267482066,0.367363292727897,0.330516282400065
2092,0.317815038573855,0.473112363973299,0.317433835447041,0.465508268950522,0.3674017548318,0.330566678404755
2093,0.317807752750044,0.473149884581352,0.317505835260902,0.465454182810571,0.367410377601038,0.33061113682878
2094,0.317793849600671,0.473195815865598,0.317522807328615,0.465482267448403,0.367442223726659,0.330632354268156
2095,0.317822268899369,0.473217810908264,0.317520198989972,0.465496522591451,0.367467803635895,0.330622895571885
2096,0.317824344689904,0.473246148411033,0.317527223696802,0.465533528241514,0.36749033393643,0.330683261746689
2097,0.317821247692078,0.473278129352157,0.317505271297643,0.465590890124163,0.367505867677084,0.330734243918673
2098,0.317866489467645,0.47330763838165,0.317436711790979,0.465675395978926,0.367504583679924,0.330783621861945
2099,0.317866778634544,0.473351599940738,0.317411536314297,0.46569276439638,0.367523016604388,0.330819089690155
2100,0.317859442883109,0.473429567308088,0.317447869112069,0.465721572110965,0.367538361461671,0.330842605084903
2101,0.317838116530199,0.47346178270608,0.317468700894416,0.465700533407839,0.36755085713623,0.330861727523063
2102,0.317857729882791,0.473507782564788,0.31747393208621,0.465741174760363,0.367535711920758,0.330906734276156
2103,0.317874562303216,0.473575725137273,0.317505608813693,0.465740888913711,0.367566860014884,0.330911268189844
2104,0.317867247938436,0.473617641377646,0.31750281696797,0.465780426919205,0.367601154430918,0.330950779695063
2105,0.317841632163155,0.473644684990122,0.317500327517601,0.465800847171458,0.36761036320877,0.331024808619863
2106,0.317859970394044,0.473676136552853,0.317478146073108,0.46581704849167,0.367616718091498,0.331056411276381
2107,0.317849419336385,0.47372724702713,0.317509431182155,0.465843004234584,0.367615727914114,0.331135381351038
2108,0.317866716642965,0.473767397553505,0.31755673666049,0.465836806999564,0.367689040901007,0.331122334040838
2109,0.31788384178688,0.473811622814173,0.317560860504297,0.465839394516508,0.367714912858466,0.331182810087789
2110,0.317925031219415,0.473788185867957,0.317518753823519,0.465946518061808,0.367702218688401,0.331197981790067
2111,0.317897565404372,0.473854036175522,0.317551958686933,0.465940493970038,0.367728809543566,0.331190383044253
2112,0.317898269551942,0.473892106562477,0.31752090230065,0.465975345515638,0.367715839533202,0.331239438898887
2113,0.317893515342117,0.473918913583176,0.317496172200172,0.466039470384368,0.367768784391504,0.331252836777462
2114,0.317892866347543,0.473943887072064,0.317521472195222,0.466020929100451,0.367766990541343,0.331296844266324
2115,0.317920857150943,0.473986106348712,0.317495062380828,0.466082024387646,0.367777341239426,0.33129186082388
2116,0.317914813983659,0.474067824637894,0.317479644506343,0.4661896487213,0.367820943669883,0.331323090044673
2117,0.317933169407911,0.474073628462819,0.317494454056066,0.466190614549259,0.367834298316583,0.331363788817912
2118,0.317944399003572,0.474118296574959,0.317486999166319,0.466199354207922,0.367853259540031,0.331404655859453
2119,0.317912791453523,0.474190578211343,0.317450792974987,0.46627697218856,0.367853376615138,0.331483797753102
2120,0.317884788371056,0.474288817996062,0.317422459048526,0.466289323578213,0.367899518314114,0.331475976122639
2121,0.317970152784451,0.474263871489452,0.317463405725059,0.466340082902635,0.367868245479306,0.33153696376541
2122,0.317989066510504,0.474331968053649,0.317510334276467,0.466350615897655,0.367867684827301,0.3315483433314
2123,0.317956622514363,0.47440334401002,0.317520545097632,0.466375971410295,0.367785927776365,0.331661870808845
2124,0.317927872605182,0.47451996742371,0.317487694634869,0.466433668582267,0.367813943679786,0.331668925442893
2125,0.317915128538023,0.47456495644591,0.317534348527295,0.466461661471966,0.367817188487014,0.331754944986683
2126,0.317925476708342,0.474618022019276,0.317543935391082,0.466466961365091,0.367844666310277,0.331757304862525
2127,0.317976040110573,0.474608107814169,0.317551443496513,0.466505533035478,0.367885837326807,0.331773272919328
2128,0.317958957035912,0.474643822214397,0.317606871172531,0.46649241328848,0.367890915645952,0.331843105139729
2129,0.317965019111958,0.474714756762858,0.317582866636006,0.466529535874323,0.36789691616265,0.331912894392049
2130,0.317985983690344,0.474738250544289,0.317633631655485,0.466526388108828,0.367917159366065,0.331942047638237
2131,0.317985800755543,0.474745565425439,0.317646494899969,0.466612737294836,0.367929256166374,0.33197958829799
2132,0.318003295005691,0.474728092794779,0.317662265767358,0.466643270833165,0.367999230778462,0.331978515692882
2133,0.318034435731011,0.47474270846461,0.31763284574432,0.466726952653891,0.368025738643684,0.33199443831361
2134,0.318037684016883,0.47481436178548,0.317620459943988,0.466820358904627,0.368039018556624,0.331975716921461
2135,0.318016753895291,0.474913362760648,0.317592835576667,0.466880373948867,0.368071652095313,0.331975591504968
2136,0.318042235573624,0.47499704342142,0.317622152284979,0.466907406871161,0.368072952638515,0.332035756690897
2137,0.318063492054709,0.475010483722688,0.317623386816461,0.4669609118637,0.368083281530568,0.332070292752874
2138,0.3180612229646,0.475062573153221,0.317610907605251,0.466996093864348,0.368123922864059,0.332063759654596
2139,0.318033563938235,0.47511568982091,0.317607876079834,0.467071035394111,0.368153227292362,0.332104556573176
2140,0.31803313154997,0.475161928437675,0.317600469762666,0.467122443267132,0.368195550400341,0.332111494596348
2141,0.318052149884059,0.475181231313274,0.317589683802266,0.467188012774627,0.368212547082035,0.332133223385744
2142,0.318087179130665,0.475211518735018,0.317591324701482,0.467218810423931,0.368188308709334,0.332191100030446
2143,0.31805952707412,0.475302253152507,0.317600013149281,0.467252024235072,0.368205170814381,0.332277458066981
2144,0.318038328932777,0.475383831913264,0.317621096589665,0.467255390907783,0.368238861017404,0.332288453169111
2145,0.318039928462925,0.475434239126925,0.317650159220763,0.467258377819852,0.368219860254875,0.33236376776893
2146,0.318090679219442,0.47542539524997,0.317701665826904,0.467280055239491,0.368272668354258,0.332380437020923
2147,0.318141244489028,0.475441481283864,0.31774652813103,0.467310581489829,0.368262273276878,0.332397276859147
2148,0.318161190161776,0.475456203005804,0.317732352582008,0.467336704994539,0.368258700482533,0.332412361026637
2149,0.318174653447111,0.475453634732689,0.317691243847819,0.467354971212445,0.368284977055535,0.332459855105346
2150,0.318144165219444,0.475453726018869,0.317738359051486,0.467391871238856,0.368296659489151,0.332457531759421
2151,0.318118535238885,0.475500497627924,0.31772595712637,0.467498802802697,0.368311605962047,0.332487356743476
2152,0.318114915909274,0.475505036883071,0.31772832345891,0.467514972635432,0.368296756754448,0.332551376561532
2153,0.318108270393968,0.47556891778463,0.317697373365729,0.467559620407123,0.368359875434008,0.332558306859415
2154,0.318121945831577,0.475592952092503,0.317692566116748,0.467580832249742,0.368369061718836,0.332594281307132
2155,0.318094479113932,0.47566693481243,0.317708346692042,0.46766346381161,0.368377574944575,0.332614845631192
2156,0.318095308498933,0.475698674708647,0.317742593316138,0.467665926748395,0.368370801403358,0.332691588281926
2157,0.318079805331139,0.475728642340057,0.31774910254955,0.467651145946941,0.368365111448605,0.33272716755423
2158,0.318099962513459,0.475751848125504,0.317763144248926,0.467644827967986,0.368375809417303,0.332722601330778
2159,0.318060024067488,0.475805958726716,0.317789639870573,0.467635401939912,0.368376917117253,0.332747367866925
2160,0.318039083984535,0.475845298237609,0.3177871130573,0.467664757766181,0.368379164662043,0.332765702669586
2161,0.318045793116988,0.475894030669907,0.31779241266737,0.467721756661241,0.368368112344802,0.332783118628669
2162,0.318070685579373,0.475908757201759,0.317816938313061,0.46771427456091,0.368400697908303,0.332805241095606
2163,0.318081170391637,0.475901911265525,0.317810399772196,0.46774248052902,0.368430387997588,0.332815540723463
2164,0.318073712197735,0.47595184911314,0.317809804407086,0.467779428200192,0.368419825681714,0.332899050500169
2165,0.318053840692538,0.47605355092238,0.317844741627337,0.467832803779593,0.368441793454432,0.332955671098072
2166,0.318067759733294,0.476062205465601,0.317830434112168,0.467849577310768,0.368423249190662,0.333019158510248
2167,0.318077483396556,0.47609286152875,0.317866190795362,0.467875211587598,0.368463557773888,0.333020921997848
2168,0.318125064828485,0.476099183988828,0.317872164467867,0.467963817351695,0.368503694321614,0.333046371116272
2169,0.318132259479067,0.476127033935364,0.317855799005781,0.468065335615335,0.368485551232672,0.333118617310053
2170,0.318108361365361,0.476165217504627,0.317889308586785,0.468088362664547,0.368497861422027,0.333107772822777
2171,0.318093911808948,0.476239372147443,0.317867682700568,0.468137485330687,0.36851468557601,0.333150149797441
2172,0.318119202401808,0.476255894666542,0.317867401061483,0.468165800281868,0.368534685892069,0.333169505722344
2173,0.318141220931609,0.476278552695495,0.317828584441676,0.468216433396605,0.368539695401622,0.333205379150072
2174,0.318169102925665,0.476263119173662,0.317838526075227,0.468245143871079,0.368595036728043,0.333220553449551
2175,0.318181269015455,0.47628780054865,0.317855463667716,0.46824387452286,0.368599464686813,0.333295068488703
2176,0.318191564387632,0.476329441896835,0.317831565136857,0.468301292664261,0.368612718493545,0.333316929586087
2177,0.318212051407063,0.476329702970117,0.317817943893421,0.468315822744082,0.368626868991559,0.333347590831326
2178,0.318197786082185,0.476410386630382,0.317844538486345,0.468320407650038,0.368646329396026,0.333346135707387
2179,0.31818886022323,0.476465070844912,0.317888711401747,0.468324626694087,0.368653324598556,0.333386091632126
2180,0.318169924617822,0.476467926835993,0.317874421050718,0.468362586111065,0.368630398127803,0.333424692045906
2181,0.318178169457787,0.476467977317995,0.317881287409674,0.468419366826899,0.368623037410989,0.333456688353329
2182,0.318164702875632,0.476540183165635,0.317897990749411,0.468454533235338,0.368637347777031,0.333452289474949
2183,0.318154847352646,0.476596047580703,0.317864257335921,0.468518102490848,0.368655988654831,0.333490659432927
2184,0.318156904547493,0.476617552042805,0.317876050883501,0.468572336107715,0.368701358421439,0.333533123791953
2185,0.318194098793443,0.476640319441615,0.317900924166624,0.468570241242263,0.368654486599436,0.333594257242782
2186,0.31817728210349,0.476690066106926,0.317926418582948,0.468581725006557,0.368684196888396,0.333599087745474
2187,0.318200235159898,0.476745094771124,0.317933083706124,0.468592830078419,0.368675338559241,0.333631738616101
2188,0.31819858963941,0.476772851781018,0.317945440166633,0.468620937317508,0.368729350493104,0.333627263383982
2189,0.318180524793636,0.476862949337142,0.317934014516939,0.468664470528512,0.368745796564697,0.333677920294007
2190,0.318186646307159,0.476894003265878,0.317891591653172,0.468735177277488,0.368763599473787,0.333686279620868
2191,0.318197161280066,0.476898036240902,0.317907331700342,0.468793716817968,0.368799610386192,0.33371136582962
2192,0.318223290336599,0.476906272648676,0.317877311814697,0.468842077518834,0.368833063524339,0.333723098007887
2193,0.318221516617028,0.476948244532401,0.317827095847366,0.468862472899835,0.36884063141826,0.333767715343082
2194,0.318268654327922,0.476963684874127,0.317796188220051,0.468955509280167,0.368827425122423,0.333822329823828
2195,0.318270456453785,0.476988231285359,0.31778664640836,0.469026758208082,0.368857137568948,0.333855096585258
2196,0.31825254521263,0.4769686796852,0.317799522312361,0.46905265766353,0.368883829364205,0.333895393819769
2197,0.318290277171894,0.476975740767429,0.317799753744832,0.469082522823323,0.36889445262125,0.333957651819497
2198,0.318295383609087,0.477009494576719,0.317792243893547,0.469126961053682,0.368851464002272,0.333995771193104
2199,0.318325468392852,0.477031936521839,0.317822637899935,0.469137524201855,0.368879115334949,0.334010330289289
2200,0.318277592883367,0.477068692771897,0.317819442405859,0.469170731763096,0.368916742744344,0.334064516073643
2201,0.318292965439394,0.477082309890643,0.317861524532307,0.469166180747688,0.368952808759284,0.33406152265916
2202,0.318299200926801,0.477147890646652,0.317858151227262,0.469201438481087,0.368959608571575,0.334060571473965
2203,0.318276574406395,0.477172688191274,0.317858317727223,0.469251159695488,0.368961770843061,0.334117300334242
2204,0.318318313581241,0.477206688855984,0.317889211427508,0.469259439505371,0.368988294101871,0.334141838856744
2205,0.318316303231584,0.477255446045052,0.317887606469487,0.469295774379788,0.369005438155871,0.334152583720433
2206,0.318288941214275,0.477332644725171,0.317891535295743,0.46933115298739,0.369028605546019,0.334132396470281
2207,0.318311937580878,0.477377306826823,0.317898971594078,0.469341713441386,0.369022717274942,0.334174365762821
2208,0.318299394773433,0.47744383971576,0.31790614110676,0.469391981362362,0.369054377308885,0.334214359260132
2209,0.318274762308197,0.47751673346916,0.317915614768748,0.46943993522449,0.36908052095969,0.334281178101923
2210,0.318268575053879,0.477540532062941,0.317938723896382,0.469509486748728,0.369104934761764,0.334286267783096
2211,0.318267662479486,0.477572949923839,0.317944463175383,0.469558783137327,0.369159829462723,0.33431406919128
2212,0.31828263745272,0.477611835557128,0.317952120382841,0.469537913866547,0.369165135304281,0.33439356529794
2213,0.31828828972031,0.477622124906157,0.317940137394532,0.469578931455183,0.369155155257639,0.334386986689835
2214,0.318307614837784,0.47759099216351,0.31794420642091,0.469617253182879,0.369190174337683,0.334383319722171
2215,0.318322953317789,0.477612331008338,0.317968585403475,0.469659185469295,0.369234810385282,0.334395009218745
2216,0.318299366668848,0.477667728776688,0.317982720785965,0.469660514540745,0.369242164033403,0.334412608767557
2217,0.31829491935647,0.477726969999746,0.317987860048264,0.469629678311284,0.369246206562404,0.334441901120651
2218,0.318277467123635,0.477800400896913,0.317988409537641,0.469668867037607,0.369255055155707,0.33449944698092
2219,0.318292409449387,0.477784877391495,0.317995601722514,0.469739910946863,0.369296329855755,0.334521187319827
2220,0.318296496146931,0.477871675961461,0.318040192894316,0.469746275182306,0.369319492602217,0.334559517842354
2221,0.318327142353756,0.477901592665047,0.318061074207873,0.469771139993,0.369340876126995,0.334591362838715
2222,0.31834052685226,0.477928617365724,0.318095020726657,0.469803215838006,0.369307298939315,0.334604933379569
2223,0.318361282349165,0.477950388240935,0.318103156287288,0.469841246951911,0.369380415399843,0.334599263916097
2224,0.318349926542303,0.477994989128747,0.318120180820116,0.469875223551047,0.369426550116069,0.334561814356288
2225,0.318338240215845,0.478070233351386,0.318128895998279,0.46990799881124,0.369461111312592,0.33457698729798
2226,0.318307177304953,0.478126174043008,0.318136165910702,0.469915790384987,0.36949897581364,0.334567554811971
2227,0.318295372853472,0.478183371866607,0.318166815785237,0.469951414813344,0.369521430010363,0.334538879241655
2228,0.318306646755817,0.478193364970891,0.318199152884798,0.469994910648265,0.369549893333059,0.334598728089409
2229,0.318339765128071,0.478224504954501,0.318227190501371,0.470044288210811,0.369576807983094,0.33461639280398
2230,0.318358596321516,0.47825830159748,0.318196447033246,0.470097942790339,0.369610535492079,0.334657664462022
2231,0.318358181981601,0.478268948425954,0.318191750439309,0.470164513194751,0.369596392407182,0.334753820868414
2232,0.31837941312617,0.478273390608124,0.318186515040782,0.470159819285944,0.36961119953049,0.334822050056556
2233,0.318402905814221,0.478276797432849,0.3182106369814,0.470153544737248,0.369631006379901,0.334860326161644
2234,0.318413541438696,0.478277714598918,0.318204948462452,0.470182488567934,0.369679512215923,0.334873538838886
2235,0.318427959220269,0.478306158206998,0.318193070296032,0.470244072437021,0.369678128740834,0.334908065301961
2236,0.318389815044882,0.478355304977028,0.318215008998863,0.470267836184819,0.369657896687848,0.334968067031236
2237,0.31840227649414,0.47840073832514,0.318204066370329,0.470297395600948,0.369674221744364,0.335009934071075
2238,0.318392147343302,0.47844990240254,0.318182911803614,0.470357413185302,0.369698978608474,0.335039782019168
2239,0.318415673010206,0.478496703477688,0.318185476250649,0.470388989813267,0.369727863946115,0.335058384224281
2240,0.318421505583486,0.478510288649345,0.318164477601253,0.470492575310266,0.36975152228974,0.335043969241969
2241,0.318418994764358,0.478567076815474,0.318174460066247,0.470540498907536,0.369796693434584,0.335063606961611
2242,0.318386837556058,0.478633683782927,0.318186453284208,0.4705510136515,0.369800890855311,0.335078927719268
2243,0.318382529683684,0.478694530634137,0.318181786874986,0.470586614233681,0.369853761037296,0.335078083114456
2244,0.318368773187301,0.478721162538137,0.318195693706954,0.470628584476323,0.369843303874937,0.335131099097692
2245,0.318366254384159,0.478785575592661,0.318237754878391,0.470625891033309,0.369853609164805,0.335148125909261
2246,0.318340610481145,0.478823671528968,0.318252952075295,0.470677670397816,0.369850281837675,0.335172094074468
2247,0.318361880997846,0.478849382686267,0.318270054423655,0.470711923963869,0.369878047743721,0.335188597217773
2248,0.318378170937105,0.478896730318453,0.318297086528683,0.470731426332415,0.3699344314072,0.335186287046627
2249,0.318403451175675,0.47893600961267,0.318313339736491,0.470740466104451,0.369951799791768,0.335217683453976
2250,0.318393618082129,0.478996504455131,0.318290706708843,0.470815237592345,0.369972910271605,0.335253127869551
2251,0.318394393891702,0.47901894194999,0.318299795625951,0.470850675967604,0.369977421816384,0.335336800662489
2252,0.31839925925901,0.479028119113716,0.318311430934006,0.47087633478467,0.3699769599953,0.335354068547184
2253,0.318383086887755,0.479036558804889,0.318309978892353,0.47091156986644,0.369982839697762,0.335372854452362
2254,0.318369569153391,0.479073965238986,0.318310431775693,0.470970146230655,0.37002978757362,0.335355770185284
2255,0.3183665459227,0.479096184005277,0.318318350630753,0.471006640369737,0.370013042900198,0.335361148189824
2256,0.31836160794448,0.479084605308545,0.318356981345738,0.471016701458655,0.370037740726437,0.335383096203515
2257,0.318372264123636,0.479113821001048,0.318352707427143,0.471065802386614,0.370052656893418,0.335412771632078
2258,0.318375639069803,0.479139252870251,0.318311185472498,0.47115373744716,0.370077911324816,0.335418115025553
2259,0.318398728900052,0.479181612401119,0.318310340289206,0.471187475431455,0.370096416571992,0.335417607214157
2260,0.31843954515197,0.47916834605505,0.318323036998123,0.471215313143887,0.37012354364381,0.335421883842593
2261,0.318426728503744,0.479197377056507,0.318306624975968,0.471257762407624,0.370141747836898,0.335469634650478
2262,0.318414379013943,0.479214720003352,0.318321628754074,0.471255268525246,0.37018415666228,0.335454781018931
2263,0.318415720641009,0.479219518434359,0.318339020013852,0.471281031467536,0.370234353769547,0.335475912511607
2264,0.318391807493091,0.47929045384884,0.318356551810721,0.47128833957511,0.370262418691087,0.33550386474445
2265,0.318415542616362,0.479301553094842,0.318348245419102,0.471314619502687,0.370263692786897,0.335552218479942
2266,0.318390714406166,0.479327517943568,0.318351760530426,0.471375881533883,0.370253286876342,0.335591865573331
2267,0.318381825765453,0.479404646837068,0.318379880878299,0.471374981842432,0.370275739770834,0.335583936455614
2268,0.318392869439191,0.479438334454104,0.318379314907476,0.471422745590456,0.370311839063258,0.335613646876599
2269,0.318390607926315,0.479491964966269,0.318394945355404,0.471430827437233,0.37032252761611,0.335642424282892
2270,0.31842000937452,0.479481227281329,0.3184110561206,0.471447581750616,0.370329432857622,0.33564010195877
2271,0.318439172811842,0.479483473888145,0.318407142978947,0.471521277435047,0.370356296321079,0.33564523239401
2272,0.318441352134366,0.479510102337041,0.318417764817222,0.471553811027991,0.370358287862688,0.335684187861721
2273,0.318428060363524,0.479566373271979,0.318408672684884,0.471602772156821,0.370372772573067,0.335719470920338
2274,0.318449985953827,0.479581204512953,0.318428587055167,0.471616070732046,0.370371452677993,0.335772200169645
2275,0.318479813911616,0.479569409437002,0.31842972615097,0.471619478961267,0.370393872974005,0.33581102324272
2276,0.318504617118855,0.479543962410827,0.318424283229549,0.471634105149095,0.370354751377878,0.335830998725825
2277,0.318500305790412,0.479553367344355,0.318419246877255,0.471688033500726,0.370391324553939,0.335818507738661
2278,0.318510981803493,0.479571511215284,0.318434327975764,0.47172488552693,0.370418111962862,0.335824678540383
2279,0.318501075035997,0.479649579983516,0.318439320379247,0.471788909270608,0.370394102711231,0.335875287625562
2280,0.318512790949643,0.479678306457986,0.318430531921003,0.471837203358314,0.370405631090982,0.335892222916893
2281,0.318526481947035,0.479699886731047,0.318426110426833,0.471871282095911,0.37044555863274,0.335901153897996
2282,0.318547553415065,0.479756251735908,0.318413994448221,0.47193687792876,0.370443205723867,0.335952255552542
2283,0.31853719172053,0.479796172086809,0.3183889949073,0.471995181892759,0.370489151585086,0.335985330091122
2284,0.318559196116266,0.479776853741119,0.318393123600097,0.472001172338481,0.370527890028831,0.336019458042016
2285,0.318554841785169,0.479814156621944,0.318412066782972,0.472020950176427,0.370536204656064,0.336057860366328
2286,0.318592171695196,0.479829115285167,0.31846460628891,0.471964991435981,0.370539558000627,0.336110934029078
2287,0.318564238872591,0.479887115829945,0.318472235207876,0.472017185966046,0.370549408546918,0.336131155046815
2288,0.318583091837356,0.47987174483642,0.318481650095902,0.472037422589568,0.370550543359574,0.336118405215331
2289,0.318570302347785,0.479886677596212,0.318496408546227,0.472035364388837,0.370598233649109,0.336109404580075
2290,0.318601416567387,0.479918659937924,0.318544905795815,0.471999684425395,0.370588576429525,0.336142248864747
2291,0.318571558318551,0.480014029185157,0.318567059559902,0.472010994707289,0.370594437913296,0.336173031710904
2292,0.318573231234419,0.480030377837733,0.318569411505815,0.472045950803628,0.370627447975575,0.336180910673903
2293,0.318583143415174,0.480050968697977,0.318553770311609,0.472091810450679,0.37063117994214,0.336213394753616
2294,0.318556614826566,0.480100475460719,0.318584564493624,0.472123381993875,0.370603045476738,0.336262167097009
2295,0.318527436326438,0.480126755995751,0.318601322762865,0.472143816085854,0.370637774673893,0.336233550123355
2296,0.318559278992392,0.480115529054626,0.318602654812682,0.472180093177326,0.3706700947719,0.336266885647514
2297,0.318590605292804,0.480115941710313,0.318599794293498,0.472236578084392,0.370685288564706,0.336242561236016
2298,0.318596534267214,0.480179706417107,0.318572294240423,0.472290646197294,0.370736157115193,0.336238666880201
2299,0.318590704121802,0.480241910736437,0.318548612041251,0.472367774673646,0.370771843489711,0.336265984697384
2300,0.318579198829401,0.480291520429647,0.318583853363958,0.472362436247153,0.370785805494973,0.336318537109784
2301,0.318614580014551,0.480283020663948,0.31859791187636,0.472374428985328,0.370766656307284,0.336361353763124
2302,0.318630343841985,0.480285638661424,0.31863612300892,0.472389542012878,0.370786868264712,0.336385261295031
2303,0.31861605904475,0.480286036394374,0.318610958662208,0.472446982370904,0.370803504449076,0.336394414158715
2304,0.318614165905576,0.480340258533617,0.318642620709382,0.472431841770422,0.370819215173001,0.336411925326946
2305,0.318616779454207,0.480397324039263,0.318615370560733,0.472493147076841,0.3708734652529,0.336404673346919
2306,0.318636149086765,0.480402914447151,0.318635875559327,0.47251572276021,0.370921423236772,0.336441384479543
2307,0.31864874960886,0.480441149155838,0.318673375817752,0.472459956944866,0.370943436976698,0.336424509564941
2308,0.318658936854433,0.48047214146703,0.318657694845264,0.472546493853355,0.370969117545991,0.336443306107082
2309,0.318682317238486,0.480478981540272,0.318698948305451,0.47251258192193,0.371000125893022,0.336453141119072
2310,0.31865462170323,0.480524827284426,0.318691745628133,0.472575908435149,0.371030957338888,0.336450132330813
2311,0.318650709528122,0.480556170607042,0.318662696922952,0.47260314022212,0.371032663761195,0.336502045376393
2312,0.318650759637079,0.48056450782147,0.318678233011572,0.47263025505529,0.37104651695115,0.336521586704876
2313,0.318637085484331,0.480591149347943,0.318678509460911,0.472669151976563,0.371036564174067,0.336534214595048
2314,0.318604056712036,0.480670964012062,0.318671635139603,0.472747198623336,0.371042937703946,0.336560825590273
2315,0.318601386459053,0.480628900852443,0.318626987539575,0.47277965578237,0.371045575899529,0.336582518885935
2316,0.318623277029152,0.480618496174461,0.31862458004921,0.472849850551114,0.371064980841858,0.336618322532218
2317,0.31862054604833,0.48067489485005,0.318632932771316,0.472875031690784,0.37108403786553,0.336597002423416
2318,0.318658600775115,0.480654951765576,0.318641855269073,0.47290547730595,0.37111577549602,0.336621650422197
2319,0.318642709455853,0.48069181175801,0.318648904969196,0.472937361962264,0.371125798589448,0.336637823957949
2320,0.31868153767418,0.480703466367889,0.318620265443788,0.473022561016486,0.371167540386095,0.336689872751215
2321,0.318648607701351,0.480743272202016,0.318634288843936,0.47303241515841,0.371213014969798,0.336714449073119
2322,0.318661693261053,0.480778198621282,0.318621509007039,0.473076826240333,0.371199669915489,0.336773812163816
2323,0.318652691028762,0.480823027673327,0.318653206318156,0.473046976488892,0.371232652092221,0.336786609238179
2324,0.318690234985839,0.480824363963606,0.318650084282762,0.473081308489652,0.371250213774462,0.336800398463535
2325,0.318704431117256,0.480830977654965,0.318672919181753,0.47309385592187,0.371257106049948,0.336834420753219
2326,0.318738073145849,0.480841839943422,0.318706860837911,0.473120640826861,0.371218183458344,0.336901487448228
2327,0.318736426172991,0.480853059639494,0.318740598896697,0.473105268581356,0.371240208628763,0.336908495199818
2328,0.318730713772849,0.480890197989423,0.318747937383866,0.473163197738573,0.371263303193823,0.336918731744315
2329,0.318736367491071,0.480896254963287,0.318764452552155,0.473195970615635,0.371258256596613,0.33694297770763
2330,0.318712996115198,0.480944947667818,0.318738326524907,0.473237675088357,0.371285736780799,0.336933395919455
2331,0.31871672598407,0.480988806781581,0.31873514885795,0.473241922407098,0.37129578582263,0.336975778241593
2332,0.318705736383593,0.481013838984651,0.318724079636185,0.473291426452196,0.371311057152264,0.337003039213234
2333,0.31869186412792,0.481045388429115,0.318766641071642,0.473308939463536,0.371328620039575,0.337012982117176
2334,0.318697252273445,0.481039732935829,0.318741600415599,0.47335777486398,0.371348450350836,0.3370357347927
2335,0.318714084623935,0.481036886473187,0.318787725872719,0.473373297187462,0.37135413327496,0.337044152317524
2336,0.318730946089619,0.48105030068428,0.318777106879094,0.473404800548747,0.371373500759994,0.337050675833657
2337,0.318738649475777,0.481062859300039,0.318801237003324,0.473433985400933,0.3713785073261,0.337070913836359
2338,0.318734221573631,0.481103584553021,0.318809214309142,0.473444160588465,0.371394162445003,0.337086716133815
2339,0.318771394778183,0.481084226488199,0.318785750668855,0.473489600359936,0.371414992348743,0.337097732038156
2340,0.31877002898434,0.481118905740249,0.318767882966365,0.473563945490375,0.371429799056494,0.33712081401895
2341,0.318748361436939,0.481140192532288,0.318754061780783,0.473598457072806,0.371434246627257,0.337158195666222
2342,0.318761113845561,0.481169177596417,0.318742534037083,0.473646547976751,0.371418837410438,0.33719492895604
2343,0.318755134540707,0.481165870334581,0.318751291777453,0.473697302181019,0.371421629290625,0.337243862353266
2344,0.318758271136106,0.481176972087937,0.318740529411602,0.47369139983593,0.371440861827559,0.337245433041505
2345,0.318749345501403,0.481197433329623,0.318730897140629,0.473735518000064,0.37147688563203,0.337284204289089
2346,0.318753566990674,0.481224818952939,0.318756052231387,0.47376089030042,0.371485162055518,0.33731179591465
2347,0.318767747861767,0.481265740220745,0.318776195344187,0.473784728183963,0.371500801688209,0.337335786192958
2348,0.318780926153296,0.481288288808226,0.31878402655029,0.473799257041948,0.371523169444032,0.337351003359727
2349,0.318813795013501,0.481301114315464,0.318778147233841,0.473835210220607,0.371552959706873,0.3373556436265
2350,0.318802180117449,0.481292760557114,0.318769216870234,0.473887818349508,0.371587603366122,0.337368963379762
2351,0.318768298746673,0.481367865253536,0.318798455232508,0.473908787061755,0.371598097700717,0.337369534032859
2352,0.318767571853928,0.481400667603384,0.318775617686003,0.473964665109153,0.371575616901816,0.337433084418933
2353,0.318776592808484,0.481431322026742,0.318768247128049,0.474014942046067,0.371628417857757,0.337426845717562
2354,0.318768619166297,0.481456278285482,0.318754242713772,0.474060473393052,0.371616641924981,0.337448789318315
2355,0.318776253934067,0.481477044811934,0.318782937364981,0.474024853677981,0.371628697940407,0.337477907468454
2356,0.318790643996111,0.481486154506155,0.318830406958739,0.474027400389649,0.371654431706959,0.337508064552645
2357,0.318818392690976,0.481464784973362,0.318823951573133,0.474016102537939,0.371644879677659,0.337524219598759
2358,0.31882132837249,0.481482191451461,0.318800279017115,0.474102072327983,0.37165409125339,0.337517068764244
2359,0.31881970990588,0.481511934985396,0.318822622024666,0.474147089989949,0.37168810368116,0.337531498617725
2360,0.318833001621247,0.481528733887987,0.318822229500431,0.474150048816293,0.371708622616427,0.337557663151134
2361,0.318843780963738,0.481547540566015,0.318801274959772,0.474211063037331,0.371702437876514,0.33760081305483
2362,0.318865323201239,0.481575169564505,0.318809031127885,0.474215517885001,0.371696658885331,0.33761417770851
2363,0.318885699828864,0.481558265615682,0.318827681073159,0.474205541776649,0.371749077480294,0.337594794266079
2364,0.318858754365388,0.481585812699225,0.318820695523435,0.474262870874222,0.371802005715879,0.337593853904064
2365,0.318835346258984,0.481636741080148,0.318830431005355,0.474269719251791,0.371761411718365,0.337660486126146
2366,0.318854578526704,0.481666367424264,0.318862093294752,0.474296272122241,0.3717565238767,0.3376873163427
2367,0.31886645255611,0.481686428074039,0.318865499395719,0.47434094636673,0.371750407520304,0.33772420258083
2368,0.318882118584928,0.481686580970903,0.31889827668671,0.474354980660997,0.371757365293394,0.337743554005364
2369,0.31886179642499,0.481728167482292,0.318916673229006,0.474407404415546,0.371763897772248,0.337796225853861
2370,0.318861383975157,0.481747683027577,0.318926851740774,0.474459323942404,0.371770013558301,0.337831529730798
2371,0.318841182527488,0.481813691611164,0.318916111471444,0.474519674511132,0.371771897795647,0.337878624885977
2372,0.318873893875672,0.481830244259047,0.318873026650512,0.474582325645446,0.37180514172765,0.337886508471009
2373,0.318906863899233,0.481849805214882,0.318886340808595,0.474631208721458,0.371820942967219,0.337907144551588
2374,0.318935013883187,0.481858815470414,0.318896151420188,0.474656420716431,0.371812529056482,0.337962303743071
2375,0.318939409585199,0.481854950488862,0.318922442505456,0.474625703593338,0.371828023636916,0.337956130006257
2376,0.318958623897135,0.481877704499329,0.318916197704296,0.474656994106763,0.371848352752346,0.337956081623323
2377,0.318986142987298,0.481883253498217,0.318929502978948,0.474663795096105,0.37186441701717,0.337982248215212
2378,0.318982034881136,0.4818997676263,0.31891507286657,0.474733424577885,0.371905891824948,0.337961552793492
2379,0.31898114618707,0.481917711466673,0.318933912392882,0.474757982883559,0.371931426415498,0.337986729182349
2380,0.318984577035118,0.481953214873301,0.318934513959428,0.47478479213879,0.371951145662989,0.337990436357679
2381,0.319010219716204,0.481934207525575,0.318943111132761,0.474789800018625,0.371958409640163,0.338029071061748
2382,0.319010086880915,0.481976324744505,0.318916224386735,0.474854383297085,0.371964635584142,0.338028653698066
2383,0.319035371764801,0.48197905111506,0.318916977760922,0.474848118897076,0.371926646926277,0.338044568888326
2384,0.319015559045683,0.482023314081975,0.318927650001491,0.474880683116516,0.371939152024668,0.338045307267233
2385,0.319013087466191,0.482086396753177,0.318934285534606,0.474911300202993,0.371966682568757,0.338080695658588
2386,0.318992498027472,0.482153371507235,0.318960164287441,0.474925644394169,0.372014198629878,0.338085067185894
2387,0.318985000568226,0.482178186484753,0.318929371683639,0.474989249043282,0.37204570363053,0.338127979290319
2388,0.318983455807337,0.482178495911374,0.318949892505777,0.475029150916561,0.372046400955161,0.338136274125806
2389,0.31897635251167,0.482230215815277,0.318977359886672,0.475072711465813,0.372054167937837,0.338178154632989
2390,0.31899966295796,0.482246827996101,0.318978218931826,0.47512282872074,0.372088467269871,0.338188116983855
2391,0.319003305458661,0.482258184286024,0.318971350380622,0.475161379576843,0.372099838064261,0.338225079160971
2392,0.319009482790992,0.482284873621504,0.318931320331403,0.475211402720302,0.372146630998129,0.338227615225142
2393,0.318990885296908,0.482332882003592,0.318946350406052,0.475238921389867,0.37215794550326,0.338244582854015
2394,0.318975027851441,0.482360379584309,0.318945848655869,0.475260203882457,0.372192177089305,0.338267905751997
2395,0.318992338726515,0.482356446961306,0.318966835182862,0.475304965720719,0.372169065252795,0.338301557817821
2396,0.31903168148316,0.482360659898494,0.318964775851083,0.475343686631492,0.372191389089726,0.338351931897147
2397,0.319041383621665,0.482377967627831,0.318940358990084,0.475381871881979,0.372201618786177,0.338350019189742
2398,0.319056315578445,0.482376515424031,0.318918629583584,0.47542032441348,0.372210682394165,0.338393654293576
2399,0.319075606380151,0.482374519729028,0.318923243336435,0.475426184244088,0.372198716064262,0.338391167581865
2400,0.319058205179693,0.482405809595785,0.31893662349593,0.475401018913743,0.372226769961589,0.338403055652164
2401,0.31907301521183,0.482376455968668,0.31893366462787,0.475413629223495,0.372235061117336,0.338418043912487
2402,0.319088347312986,0.482384515319364,0.318939840311059,0.47545507115345,0.37225886136691,0.338450508387063
2403,0.319073248483585,0.482380828727699,0.318944784372141,0.475496355618034,0.372250511195158,0.338463078648021
2404,0.319105016752288,0.482384213904685,0.31894334448287,0.475509797296619,0.372246638446011,0.338504334507226
2405,0.319122463486547,0.48240531115206,0.318956847235889,0.475556045005661,0.372282239620128,0.33853418568028
2406,0.319124469602844,0.482459831575527,0.318978447524001,0.475550221615026,0.372290100048836,0.338548827919784
2407,0.319097593026299,0.4825236922146,0.319002678557545,0.47554763482684,0.372314023872634,0.338566119269955
2408,0.319077772056903,0.482519319103273,0.318991488940397,0.475575463032717,0.372341821790672,0.338586766831089
2409,0.319043579594987,0.482568676320825,0.319005029550109,0.475608548523454,0.372348416583331,0.338628691791332
2410,0.319052955107677,0.482552205087186,0.319008217955678,0.475625889957119,0.372364309745012,0.338645216771054
2411,0.319083458987149,0.482569705338259,0.318976829833145,0.475676052969451,0.372416083578178,0.338643865747082
2412,0.319094234365018,0.482561988647689,0.318982099308878,0.475741672393352,0.372439140899873,0.338674333349456
2413,0.319047738343235,0.482638767875572,0.318974888829374,0.475792332291752,0.372471248842357,0.338698994459185
2414,0.319053949431746,0.482665477567614,0.318997765074861,0.47580131422073,0.372490364941951,0.33874252145824
2415,0.319052035819378,0.482678813851722,0.318978996422466,0.475871392688977,0.372509378019356,0.338815954023886
2416,0.319074373065078,0.482689581550442,0.318970697256141,0.475946237751136,0.372543791434524,0.338829114949315
2417,0.319097603202106,0.48271446490202,0.318956673566703,0.475995321801372,0.37251860063709,0.338844699223069
2418,0.319119430635437,0.482723620689266,0.318964785438657,0.475997770332177,0.372540223833838,0.33887984621503
2419,0.319137813298606,0.482738024373086,0.318966002866662,0.476002376653653,0.372532530385513,0.338915609233889
2420,0.319136567964486,0.482780677137505,0.318981100429732,0.476014145001013,0.372568866918184,0.33891003747514
2421,0.31912441691284,0.482760014278498,0.318984084136702,0.47610245058124,0.372608620733038,0.338936443304976
2422,0.319109707311934,0.482777000918306,0.318999110180349,0.476098652288168,0.372615612786308,0.338944236525576
2423,0.319110015480687,0.482800202223253,0.319018266220121,0.476132732184519,0.372629421745664,0.338951962420121
2424,0.319117236556491,0.482854974568406,0.319040508152532,0.476132899517227,0.37261669431368,0.338997914047237
2425,0.319133832252757,0.482867828411889,0.319066209011248,0.476141412899777,0.372649347988325,0.339018903878274
2426,0.319171301661624,0.482853840110601,0.319060001367823,0.476179704944233,0.372659078348191,0.339038748041513
2427,0.319170665232497,0.482875086634451,0.319088193722708,0.476158140360289,0.372682882997386,0.339075085229489
2428,0.319147763477566,0.482912941463312,0.319084667297214,0.476232860890608,0.372697698307348,0.339091309649008
2429,0.319112124873191,0.482930913445002,0.319102528719063,0.476217969886912,0.372734084004392,0.339134322049308
2430,0.319119987486837,0.482922422496545,0.31907306058373,0.476276374017127,0.372773705872134,0.339145191616264
2431,0.319125361705504,0.482956557679413,0.319090350428012,0.47627983676231,0.372799598546589,0.339143158054071
2432,0.319152636538181,0.482967457595363,0.319102265788573,0.476248675179683,0.372826099214644,0.339154384403378
2433,0.319161391729094,0.482996846568033,0.319082811143924,0.476289262535721,0.372824133440662,0.339219828368038
2434,0.319162823901722,0.483039992984291,0.319077624106752,0.476331418929094,0.372834178843109,0.339216475958016
2435,0.319178773551013,0.483051787059013,0.319103345513852,0.4763386395278,0.372860410641376,0.339236882748036
2436,0.319168273593616,0.483097684634137,0.319066200291636,0.476367553838577,0.372883167878556,0.339238866433872
2437,0.319189125726999,0.483071293620767,0.319069469989822,0.476399175721415,0.372888715620962,0.339248717980664
2438,0.319171248103529,0.483096965398962,0.319097585203142,0.47645000967569,0.37292818781649,0.339278163777843
2439,0.319184576021292,0.483125242894077,0.319096156632388,0.476481315893419,0.37293041600147,0.339274127441187
2440,0.319212677981101,0.483154831549848,0.31913073646295,0.476496347581525,0.372957356094394,0.339284124249873
2441,0.319208985014913,0.483142775417345,0.319164476261332,0.476496736033286,0.372983588059804,0.339308585170025
2442,0.31922996927401,0.483162925647002,0.319150639847362,0.476552479102721,0.372991903184468,0.339334162224155
2443,0.319242879572633,0.483221586748256,0.319152274142154,0.47656726833913,0.373005284286279,0.339329594592538
2444,0.319259331685574,0.483235763954981,0.319140988057102,0.476583477500561,0.373038100800264,0.339325116728714
2445,0.319279248710566,0.483248333826392,0.319141846626916,0.476624996880236,0.373032543674803,0.339373445259639
2446,0.319305140481275,0.483235342036351,0.319145315309679,0.476667770893159,0.373029778284101,0.33938846719865
2447,0.319316282174672,0.483226783573221,0.319127604456494,0.476726817751136,0.373055346726464,0.339390715030856
2448,0.319310841821261,0.483285264624894,0.319108456126947,0.476779951277655,0.373060386895951,0.33941783447957
2449,0.319305430442607,0.483288884967771,0.319135054756677,0.476758236583076,0.373047765788927,0.339438455675824
2450,0.319307789492771,0.48329367972294,0.319129510581252,0.476766626928967,0.373063359656054,0.339467594308642
2451,0.319299934410932,0.483317764082262,0.319135378646199,0.476807348655227,0.373067438929448,0.339511846271406
2452,0.319276660518195,0.48333575016964,0.319141650028187,0.476856696940234,0.373080171866077,0.339509946781553
2453,0.319281541447211,0.483372466637972,0.319135406840087,0.476891404775329,0.373095790458936,0.339547267965208
2454,0.319281738293649,0.48339874628978,0.319138207612027,0.476908742778139,0.37310791660198,0.339587295172953
2455,0.319286582906325,0.483411800733688,0.319130123523155,0.476950127955181,0.373105810150888,0.339621910185688
2456,0.319269721458511,0.483442244476929,0.319133304253812,0.476958591597728,0.373131311273796,0.339613045637772
2457,0.319286169473257,0.483455107281869,0.319146642274896,0.476978405406058,0.373147143784939,0.339639486038659
2458,0.319286947652788,0.483504109998425,0.319143240949934,0.477028437480737,0.373144049335108,0.339703125920147
2459,0.31929192402369,0.483559943242122,0.319152798267372,0.477048140985712,0.373148866761564,0.339712724548711
2460,0.31932281144236,0.483533035220633,0.31915315276185,0.477073159247929,0.373170291260883,0.339722273944444
2461,0.319329829563978,0.483558819365804,0.319158496972926,0.477084887278199,0.373184437281264,0.339755828465138
2462,0.319323277699902,0.483585578776834,0.319158510007208,0.477085763015488,0.373206147655535,0.339789731421232
2463,0.319353968921823,0.483611223201345,0.319162067870447,0.477101864306337,0.373201430056531,0.339810246537449
2464,0.319397531842321,0.48360179522624,0.319160979326551,0.477123941855647,0.373212749967678,0.339827199849937
2465,0.319391856677777,0.483647420454447,0.319176600565154,0.477136579152911,0.373218369225009,0.339829624182357
2466,0.319412996355096,0.48363991454014,0.319169355697144,0.477186523635342,0.373252957047167,0.339825401293515
2467,0.319434050866189,0.483654844385021,0.319188944711855,0.477198959527159,0.373266192875193,0.339816145310686
2468,0.319463868786568,0.48363746549027,0.319202699153591,0.477247646822088,0.37325214177112,0.339851869894646
2469,0.319457634953053,0.483677086872811,0.31922206943022,0.477277904070378,0.373246467890976,0.339869113874267
2470,0.319462995011713,0.483674282706915,0.31921106908481,0.477316780852197,0.373255310959556,0.339905811012057
2471,0.319460876013371,0.483685917534595,0.319209115536557,0.477299595398481,0.373261868529791,0.339958191922272
2472,0.319448363008056,0.48373186656939,0.319204133211385,0.4773126412776,0.373275759022233,0.339976970921635
2473,0.319482840590803,0.483751707433068,0.319214889909455,0.477326217391,0.373278690082914,0.339992924082155
2474,0.319490306894977,0.483784558692861,0.319208717961628,0.477343205999498,0.373318646247614,0.340000772071258
2475,0.319483937730612,0.483819062505004,0.319229041343423,0.477359197212287,0.373345426849949,0.339992729177207
2476,0.319504130782718,0.483823930476051,0.319237043789356,0.477356095924159,0.373352826801381,0.34000881721012
2477,0.319533776384771,0.483845549154813,0.319236020652031,0.477388753463031,0.373362523286631,0.340035843193765
2478,0.319564268453976,0.483858866851675,0.319234648312823,0.47741470594273,0.373378620821226,0.340083203503978
2479,0.319548995337767,0.483901990792464,0.319238087316203,0.477412716917332,0.37337100861956,0.340108046300314
2480,0.319554885301207,0.48395503252905,0.319236811151286,0.477463520551672,0.373405139508512,0.340105634540415
2481,0.319550544072126,0.484002245739111,0.319241119902082,0.477467633094047,0.373436606924178,0.340130814142674
2482,0.319547569587408,0.484070228449523,0.319247612190842,0.477480159280746,0.373442503872063,0.340148261054601
2483,0.31957162057363,0.484064099952555,0.319260883664026,0.477480842216665,0.373452336451535,0.340187774248025
2484,0.319598829960058,0.484075387996181,0.319260568957812,0.477520313545655,0.373451464882932,0.340209056264313
2485,0.319604061837424,0.484105418317032,0.319273395551709,0.477525813900507,0.373467468885759,0.340203773269732
2486,0.319607548986684,0.484141541954916,0.319255324878874,0.477573138023294,0.373454376262842,0.340245135927383
2487,0.31962536299714,0.484183912274571,0.319265770791498,0.477596370913021,0.373479495702096,0.340241768315814
2488,0.319648511490699,0.484160898623614,0.319263639127401,0.477633960373378,0.37348741911869,0.340232286394213
2489,0.319674545234668,0.4841801632622,0.319272260763592,0.477673522976482,0.373516991384678,0.340245839655541
2490,0.31964118732995,0.48423139110955,0.319298747517811,0.477667893184249,0.373520175453911,0.340284822674796
2491,0.319651260986825,0.484238894614116,0.319293970733145,0.477683071589341,0.373529728117726,0.34030938863833
2492,0.319653584213,0.484252962690382,0.31930169481899,0.477745260162885,0.373556543019342,0.340319197061218
2493,0.319633701542482,0.484305091213763,0.319273944124527,0.477759871835793,0.373575369066211,0.340327126303945
2494,0.319634801216165,0.484340433029353,0.319283056414961,0.477772415831681,0.373586104950967,0.340355019086924
2495,0.319637756996729,0.48439872832084,0.319313060469843,0.47775169444216,0.373621049203035,0.34036423379793
2496,0.319621426676625,0.484424391077848,0.319342490470166,0.477775273960607,0.373633855913712,0.340347845583689
2497,0.319631203182464,0.484439665675655,0.319354498140152,0.477761923163676,0.373626150135022,0.34038585970837
2498,0.319645044330724,0.48445270507009,0.319379668811292,0.477775443589313,0.373670563038145,0.340391194423041
2499,0.319655883873683,0.4844827423228,0.31937151971413,0.477793901179155,0.373695371925439,0.340419263713354
2500,0.319663792864166,0.484508899762379,0.319358295603524,0.477830431071151,0.373716218659613,0.340421670763783
2501,0.319666258647453,0.484554872466578,0.319347237505994,0.477868166723878,0.3737260467022,0.340451463266698
2502,0.319678400150426,0.484577294875557,0.319331360092284,0.47792678334567,0.373737828650584,0.340446774575177
2503,0.31967991485978,0.484577663212787,0.319350882170494,0.477918474320337,0.373766134565892,0.340450831323987
2504,0.319705807748629,0.484576634286063,0.319337470720056,0.47796029556636,0.373775918710254,0.340468581817151
2505,0.319709597325772,0.484590256044608,0.319330458169761,0.478003705805815,0.373783527256207,0.340501900470184
2506,0.319697481702592,0.484608684618603,0.319345840213572,0.47802712468057,0.373815856843449,0.340490851496323
2507,0.319718662934222,0.484641189620169,0.319351626629721,0.478085274365269,0.373821149359478,0.340518508461329
2508,0.319717608180722,0.484637204194221,0.319341352382955,0.478143992136139,0.373798704274045,0.34053970775207
2509,0.319734719293501,0.48467719008263,0.319343430972827,0.478157127791691,0.373828407141636,0.340522553765218
2510,0.319736811863254,0.484732052391356,0.319335959904022,0.47819360427478,0.373811089184701,0.340555729885694
2511,0.31972813582168,0.484774793928993,0.319332027698172,0.478205097204689,0.373838843202958,0.340587486864316
2512,0.319739626620513,0.484781973478231,0.31932671886723,0.478223064650804,0.373862801086319,0.340615233336555
2513,0.319732966477032,0.484816967965387,0.319305228881106,0.478261569492146,0.373883076938806,0.340609013140279
2514,0.319732743327341,0.484858966285485,0.319336994251462,0.478266331971109,0.373899928823707,0.340639362937749
2515,0.319739787445885,0.484878709007717,0.319350882026778,0.478289193676914,0.373955648480915,0.340664121435616
2516,0.319726989845054,0.484919549753674,0.319379685937249,0.478303264634366,0.37398649509885,0.340677406324954
2517,0.319721573481442,0.484980630468911,0.319395007453209,0.478303147977746,0.373989083060277,0.3406981024233
2518,0.319717007158181,0.485015104659017,0.319392993388769,0.478321934436848,0.374015650883938,0.340698014324611
2519,0.319728725965851,0.485042338964692,0.319360511328649,0.478372493944344,0.374003311834745,0.340736272929779
2520,0.319733097888379,0.48507590531208,0.31935700395195,0.478413450845005,0.373984018169937,0.340764546158501
2521,0.319758975261736,0.485088215284754,0.319346934495806,0.478437634286892,0.373999028593239,0.340759561983564
2522,0.319768898001154,0.485122783397722,0.319372626715333,0.478456142580176,0.374060245866706,0.340728466033373
2523,0.319775604393465,0.485155760767966,0.319399586822728,0.47842544727236,0.374099685905988,0.340710301585909
2524,0.319775791634482,0.485176476616199,0.319427964687368,0.478454769101514,0.374100353754141,0.340762579594565
2525,0.319787546592452,0.485164611529922,0.319435237756041,0.478448331433753,0.374144748086254,0.340771148398209
2526,0.319788013993695,0.485180278424851,0.319430004395529,0.478476912024669,0.374162078426005,0.340784377901605
2527,0.319784808175561,0.485195091071739,0.319433189146946,0.478515877892563,0.374160850323574,0.34079890099819
2528,0.319778820262999,0.485234403291166,0.319429385777338,0.478569774263048,0.374144536777497,0.340826684567807
2529,0.319790474405991,0.485245129394456,0.319421641277074,0.478611111666926,0.374142049363322,0.340847962775639
2530,0.31977271693105,0.485301608157897,0.3194285481079,0.478642126864618,0.374142527255259,0.340860173413479
2531,0.31978532072415,0.485323782411551,0.319420987666663,0.478696486415525,0.374161013789661,0.34087545624445
2532,0.319767256188839,0.485366780095514,0.319446370275605,0.478676745777176,0.374209375705291,0.340855547579338
2533,0.319758905758527,0.485385987876822,0.31947758544506,0.478684954721415,0.374243511744597,0.340856512487634
2534,0.319769303907742,0.485404912498385,0.319490044315406,0.478677063935404,0.374261007503596,0.340843024241895
2535,0.319771736554948,0.485441286412119,0.319507459155558,0.478699775474073,0.374291708518816,0.340872075794578
2536,0.319769087588598,0.485472137049999,0.319509277470278,0.47872276774817,0.374323635019769,0.340870151547253
2537,0.319761609607045,0.485522130557571,0.3195124852895,0.478742776144677,0.374333146232604,0.340925119768889
2538,0.319795879821572,0.485538577197562,0.319514199326975,0.478780364845842,0.374330063516472,0.340949465095046
2539,0.319800317706775,0.485574919343743,0.319553423424834,0.478780217582522,0.374333146483145,0.340992203071877
2540,0.319807025253367,0.48560093927458,0.319546056646516,0.47880701773363,0.374350161594291,0.341025458951114
2541,0.31980491952976,0.485645779699589,0.319551179252352,0.478834466241804,0.374343841028167,0.341054563206527
2542,0.319839129659625,0.485653119063951,0.319546533358306,0.478867617044565,0.374343346428425,0.341079948708301
2543,0.319843021586008,0.48571455707475,0.319533378326624,0.47891608501779,0.374369894335166,0.341097848004651
2544,0.319831144457059,0.485755085288626,0.319515651397346,0.478982790774037,0.374397785281848,0.341119397060736
2545,0.319823370367154,0.485789679255844,0.319534630475046,0.479031975662704,0.374414445600406,0.341118210827846
2546,0.319843613460135,0.485761105389682,0.319555484330762,0.479070168392379,0.374443346550768,0.341131709926911
2547,0.31985845755272,0.485736611094008,0.319566892722043,0.479088686051975,0.374475472784913,0.341139915359382
2548,0.319845325034679,0.485741528253145,0.319586966333531,0.479109632319034,0.374487458052823,0.341164872125098
2549,0.319858834308179,0.485793240838772,0.319584656712882,0.479110316590759,0.374509851415356,0.341171596619606
2550,0.319864498359862,0.485799822369527,0.31960159615299,0.479109787687022,0.374540746484004,0.341180066012116
2551,0.319859879502493,0.485831384603378,0.319613396682293,0.479114378330977,0.374551922894028,0.341208002939279
2552,0.319862915283123,0.485826900879397,0.319611971352449,0.479118515430788,0.374553008347554,0.341207205990598
2553,0.319876738960984,0.485834511551694,0.319616631796542,0.479128476315503,0.374597145804658,0.34124484174784
2554,0.319849108323857,0.485867037498538,0.319595714839431,0.479188435530404,0.374618627687801,0.34124152022094
2555,0.319850647696447,0.485908122231262,0.31957852066585,0.479225863844895,0.374634956457208,0.341270720477631
2556,0.319844988093162,0.485968420654338,0.319590593118686,0.479250475311772,0.374652535450261,0.341282418802759
2557,0.319839650997212,0.486021006919035,0.31960498082824,0.479243099857129,0.374663793556252,0.341294483138947
2558,0.31983769036022,0.486052978467419,0.319617130373663,0.479240462347202,0.374671594176014,0.341312084247158
2559,0.319850362518453,0.486080880877689,0.319611899345845,0.479304717594295,0.374670884219378,0.341357722375848
2560,0.319870978882375,0.486107560336554,0.319599467568927,0.4793587569744,0.374651588425222,0.341405411243685
2561,0.319870516817742,0.486161948177102,0.319604147132078,0.479391004011371,0.374679622599666,0.341428528628996
2562,0.319861943975211,0.486201765787452,0.31960193217707,0.479440584342225,0.374684894429693,0.341424948106227
2563,0.319850609459938,0.486227482668942,0.319621530720503,0.479455972640001,0.374710643303101,0.341429043359045
2564,0.319838807626087,0.486254009964609,0.319653682301631,0.479466262341291,0.374756461500667,0.341424477407515
2565,0.319811597147972,0.486294896729151,0.319653727503565,0.479503493169078,0.374774694467846,0.34143315422645
2566,0.31982116845149,0.486302968781218,0.319677061834189,0.479529495167068,0.374764875164515,0.341447277461151
2567,0.319842675821286,0.486284688809259,0.319665829371674,0.479573132473121,0.374772835213369,0.341435098913143
2568,0.319868254287787,0.486278922140245,0.319661465593587,0.479605383640108,0.374797310510744,0.34141699047754
2569,0.319854278118109,0.486313588186302,0.319653621036253,0.479638689352155,0.374810232818887,0.341446175991602
2570,0.319890301851372,0.486303955363828,0.319668872327171,0.479667161794622,0.374821697338844,0.341467764155405
2571,0.319900088373611,0.486317335768383,0.319658889554388,0.479690675543224,0.374839859723229,0.341486637977002
2572,0.31991126556186,0.486326819902159,0.31965187958426,0.479718535630246,0.374825647699304,0.341526507865346
2573,0.319924020260984,0.486348943779847,0.319652121156143,0.479712941979164,0.374848463717645,0.341525883301057
2574,0.319931217344325,0.486346893785008,0.319645965031481,0.479751280669504,0.37486626612631,0.341557031541613
2575,0.319944990003597,0.486361937576087,0.319649178609458,0.479783965680788,0.374886152280171,0.341561269915779
2576,0.319938590273476,0.48641527213452,0.319644587116576,0.479833319757031,0.374880612173705,0.341613333443246
2577,0.319939793958564,0.486430706305333,0.319676379279202,0.479838328117061,0.374881981587337,0.341621568672121
2578,0.319933044724577,0.486469887748419,0.319688836434442,0.479863567492245,0.374913266162824,0.341646956945689
2579,0.319939354455711,0.486520798816375,0.319695964053156,0.4798784161335,0.374915414759273,0.34167090707747
2580,0.319943199668323,0.486555971334102,0.319694699683345,0.479915968298906,0.374935204186873,0.341666664287597
2581,0.319951765267358,0.486580405577853,0.31969758229194,0.479930495935755,0.374958698087965,0.341668857476551
2582,0.319937915991205,0.48664000661158,0.319680492886271,0.479960226079887,0.374956801464046,0.341700360069658
2583,0.319951087945137,0.48665919965,0.319698290451764,0.479974356747317,0.374977666185012,0.341704824208447
2584,0.31993875805653,0.486654076805404,0.319709888275944,0.480023727720371,0.374991568599782,0.341735778259225
2585,0.319935525042602,0.486665517597731,0.319746227941419,0.480027153238488,0.375018315827411,0.341739847782994
2586,0.31992519825749,0.48667706013402,0.319738207685365,0.480076383401228,0.375020660096785,0.341757853779448
2587,0.319941878188318,0.486680015875057,0.319717393080814,0.480120951650609,0.375039795260909,0.341755268075002
2588,0.319950398326173,0.486721123941379,0.319723721806623,0.480150004805201,0.375027979234933,0.34177135283898
2589,0.319958878570966,0.486744025413471,0.319741808218325,0.480178054514382,0.375023222957215,0.341803611893513
2590,0.319971768992457,0.486790623150817,0.319774159492748,0.480162911274237,0.37503079179183,0.341802233420255
2591,0.319969391083766,0.486833873369176,0.319779060812207,0.480213781832577,0.375056194648751,0.341791501786192
2592,0.319981436189412,0.486857783596426,0.319743972997829,0.480274411202897,0.37504997930571,0.341800715401316
2593,0.319974558335182,0.486905074708226,0.319755757609419,0.480280847333857,0.375050819777103,0.341823753200171
2594,0.319972817227248,0.486933342688097,0.319764199912504,0.480305847945985,0.375058144767294,0.341826834574378
2595,0.32000458013844,0.486894339671948,0.319749414584727,0.480373311934674,0.375069318488566,0.341872048676003
2596,0.319991802173581,0.486893653001096,0.319749846393389,0.480403915045514,0.375082940623077,0.341887556523839
2597,0.320001029854175,0.486916126997189,0.319774626643203,0.480430624275544,0.375115484264528,0.341888451521176
2598,0.320014628602733,0.486937439242457,0.31976592641171,0.4804490313083,0.375113360371589,0.341895429330881
2599,0.32000327232108,0.486989986109446,0.319786201654118,0.480458323512232,0.375114834899334,0.341922385151175
2600,0.319991899059554,0.48705309192194,0.319799498505528,0.480464584015381,0.375122102755793,0.341944493818471
2601,0.319982496901799,0.487106315395403,0.319802666794863,0.480528538676608,0.375135018821638,0.341938810904342
2602,0.319998371029559,0.487125537084275,0.319834591687494,0.48052822230003,0.375138733652673,0.341965284521523
2603,0.319992150710736,0.487145387611291,0.319836965132204,0.480565997138053,0.375153577700027,0.341973841654182
2604,0.31998666870046,0.48717475225897,0.319831649340406,0.480586662611194,0.375154383801736,0.342000732997507
2605,0.32000413587837,0.487173124052444,0.319812502911812,0.480643270730591,0.375159491592083,0.342015510895553
2606,0.319998845339411,0.487185207730917,0.319818802299571,0.480653906195584,0.375163240188302,0.342021275194553
2607,0.319985535631563,0.487226445840602,0.319806370936657,0.480692781955691,0.375176550242666,0.342058222307682
2608,0.31999371735117,0.487233766519973,0.319803879387314,0.480738439712837,0.375186959938021,0.342053780713109
2609,0.320016132738285,0.487249084335113,0.319784896874851,0.480788368550334,0.375189338423798,0.342059767372561
2610,0.320022290824205,0.487280944254224,0.319780545792991,0.480832024857058,0.375189081716462,0.342097923634966
2611,0.320004641581303,0.487326080037854,0.319804908914237,0.480842572723749,0.375216375291527,0.342129178637677
2612,0.319998321764093,0.487348668150547,0.319803188372423,0.480852026261805,0.375218956349474,0.34213242008076
2613,0.320008194706394,0.487369933270099,0.319792958521256,0.480848186956821,0.375223368605214,0.342139665274265
2614,0.320018652397198,0.48740037910719,0.319798552268492,0.480880334225911,0.375247544217082,0.342129116392383
2615,0.320022356581262,0.487416298992442,0.319767545014833,0.480973218305331,0.375257828185011,0.342160425749178
2616,0.320021209558862,0.487441976960324,0.31976267591065,0.481004200957569,0.375282557129767,0.342176113747463
2617,0.320026452686969,0.487454582402059,0.319761299713902,0.481022216493142,0.375294759101927,0.342202734289253
2618,0.320003439581031,0.487495525949941,0.319749915613225,0.481057207825817,0.375307377860474,0.342220106850069
2619,0.320003874305789,0.487524976264391,0.319755730819756,0.481062538376104,0.375312001448066,0.342239738752616
2620,0.319990643700303,0.48757429800433,0.319764248926784,0.48107253263458,0.375335935389835,0.342233077864394
2621,0.319974756653913,0.487615745326975,0.319793711139221,0.481080213677754,0.375377380761441,0.3422318496066
2622,0.319980365351025,0.487660097197472,0.319799377808667,0.481110621426358,0.375405099852482,0.342247732521537
2623,0.319981097653937,0.487664501792855,0.319802700085547,0.481180051823567,0.375397322489282,0.342266294012876
2624,0.31999825525018,0.487690509872737,0.31980527209908,0.481228301849514,0.37539445053826,0.342285352606032
2625,0.319989935200377,0.487696816031202,0.319808630223134,0.481230617200712,0.375400603635867,0.342289992016978
2626,0.319978475354274,0.487731396720445,0.319793975316482,0.481264026620689,0.37540378363279,0.342280749947716
2627,0.319947116795112,0.487781096303261,0.319789274732354,0.481271983625337,0.375396173146537,0.342304232419845
2628,0.319954034390945,0.48779849574033,0.319806642958027,0.481277788514695,0.375412218867922,0.342314294615587
2629,0.319945486320558,0.487825919815434,0.319800045963444,0.481315644632775,0.375420271523318,0.3423357041529
2630,0.319954597608464,0.487840205825589,0.319799126019084,0.481354195210808,0.375413808269836,0.342385891844743
2631,0.319970450523617,0.487853073912683,0.319796919848649,0.481397879512059,0.375429224199927,0.342377975703483
2632,0.319976546910134,0.487899052391899,0.319796322023349,0.481407035171237,0.375468398574621,0.342331380680474
2633,0.319974405055505,0.487930275436038,0.319785797907738,0.481428075416861,0.375476519343869,0.342353006159179
2634,0.319940576708894,0.487983984697853,0.319817910643264,0.481439317553995,0.375492974167612,0.342357989675704
2635,0.319979159492102,0.487963166757602,0.319807055573985,0.481490485477142,0.375494354961736,0.342389592860616
2636,0.319964561062652,0.488015564022726,0.319816406614265,0.48155341033595,0.375510256204807,0.342391311601696
2637,0.319961853576205,0.488035299700353,0.319819360230651,0.48159347199618,0.375511528423288,0.342409882627467
2638,0.319951472607702,0.488066626591241,0.319807659838693,0.481638727781174,0.375516953065841,0.342439524725408
2639,0.319936245500132,0.488106578912814,0.31979903090247,0.481645603824667,0.37554230795554,0.342477164741452
2640,0.319956058502129,0.488113343552229,0.319799716418324,0.481694294567147,0.375567585747987,0.342496561605628
2641,0.319968920285058,0.48813807824204,0.319814564760243,0.481678385408487,0.375568034303336,0.342537983498429
2642,0.319975788561758,0.488154865606635,0.31982158697998,0.481704924209897,0.3755905382095,0.342542938694529
2643,0.31998871807044,0.488164143916485,0.319806258568933,0.481756374272076,0.375587514256509,0.342578919965176
2644,0.319954208000619,0.488212145565059,0.319815433437347,0.481801996321424,0.375592473610131,0.342612956496779
2645,0.319945877712455,0.48821320937654,0.319824529211605,0.481835598089198,0.375613472062327,0.342611937087265
2646,0.319953505590232,0.488213041113507,0.319826755745435,0.481866908109497,0.375612712036868,0.342640416592679
2647,0.319952512030743,0.488232555324267,0.31983203266667,0.48191446685429,0.37562664871393,0.342673151406392
2648,0.319930203814136,0.488312192328008,0.319827110993665,0.481958465269524,0.375656629134406,0.342665016710316
2649,0.319946295150063,0.488325770776018,0.31985449832516,0.48195747692752,0.375635400135847,0.342703718682799
2650,0.319936984704084,0.488340653746126,0.319834002567208,0.48201604863918,0.375636877881107,0.342755026352108
2651,0.319943539091078,0.488350533976341,0.319831563385324,0.482039063062516,0.375658774893413,0.342779978434029
2652,0.319947066577641,0.4883904033291,0.319848799215355,0.482063178293817,0.375652102165797,0.342800880891923
2653,0.319948333595306,0.488437722698261,0.319822593013611,0.482115164963308,0.375682843202791,0.342818691257998
2654,0.319942270774617,0.488450828867793,0.319815586493833,0.482161631772443,0.375707254374686,0.342815288246786
2655,0.319960135372953,0.488464049212454,0.319807451703435,0.482178582666889,0.375709763137285,0.342864235851139
2656,0.319973920766002,0.488491543770936,0.319819593966157,0.482201916941478,0.375727939965085,0.342887037931326
2657,0.319962179485006,0.488534389018708,0.319834966519604,0.482191951169022,0.37575053628833,0.34288520610222
2658,0.319965190578911,0.48856364003622,0.319835853225898,0.482227360506345,0.375774612228287,0.342880154499461
2659,0.3199647451631,0.48860847833635,0.319847394116849,0.482249386672734,0.375809045975444,0.342901306914425
2660,0.319925641056966,0.488670201110523,0.319836217594403,0.482298910583921,0.375806264051518,0.342930334701424
2661,0.319908966120934,0.488690962033997,0.319852814740915,0.482318997710914,0.375810453808946,0.342963668576959
2662,0.319923575527084,0.48870861457781,0.319829873748213,0.482398275845672,0.37583826658014,0.342965849683765
2663,0.319914257358753,0.488726136018691,0.319838714065814,0.482451141340599,0.375849806149502,0.342972730777252
2664,0.319911672070084,0.488732807222334,0.319817653672278,0.482506993674634,0.375830671354612,0.343012547801942
2665,0.31992558268921,0.488769778863465,0.319809494694614,0.482543562220327,0.375834480270421,0.343023174485594
2666,0.319938458414942,0.488784756713481,0.319803730604658,0.482596878546898,0.375868759714299,0.343029184272718
2667,0.319933300523351,0.488794431322248,0.319813936861137,0.482606203428484,0.375900697265614,0.343019039526137
2668,0.319927601900155,0.488813710132803,0.319823145994806,0.482631109348874,0.375930889492918,0.343024797321741
2669,0.319918763534098,0.488859266512755,0.319838886238534,0.482665621403713,0.37592602002935,0.343059666751867
2670,0.319923084632582,0.488869841288423,0.319829539602149,0.482702000220718,0.375929797494239,0.343068001901757
2671,0.319931157547536,0.488884475392224,0.319817718413458,0.482741927527364,0.375917075672898,0.343098816706762
2672,0.3199329204851,0.488901199174929,0.319822393661534,0.48275827338543,0.375914783959306,0.343114221158155
2673,0.319944117521983,0.488907156705569,0.319811253860534,0.482782941519924,0.375925123694175,0.343140116768097
2674,0.319953551812258,0.488947409017577,0.319815773094961,0.482815625766154,0.375947713127266,0.343137784521074
2675,0.319962848390254,0.488954815098672,0.319823847182995,0.482828159028882,0.375952813593818,0.343179487588823
2676,0.319955322476844,0.488965492985674,0.319810248042335,0.482873275382561,0.375956737858575,0.343202713505505
2677,0.319937684566715,0.489019242616589,0.319825576049675,0.482874393758805,0.375963695648254,0.34323714102178
2678,0.319939098577129,0.489038207493966,0.319833479154725,0.482879203632111,0.375964690820421,0.343234632285997
2679,0.319955734863698,0.489012927078535,0.319822057019688,0.482915931988586,0.375975777379536,0.343256247839315
2680,0.319941317487872,0.48905729260799,0.31981896606772,0.482930226522123,0.37599963813716,0.343259319178655
2681,0.319951441347152,0.489085616699582,0.319794279676939,0.483001609412421,0.376000410716838,0.343276886548362
2682,0.319932222647246,0.489123569115345,0.31980706968051,0.483022828506769,0.375997043045134,0.34329387036956
2683,0.319946304126545,0.489145434577319,0.319811808380071,0.483039538463398,0.37604337841206,0.343286756058578
2684,0.319918912343682,0.489174608964834,0.319813109932243,0.48307931584609,0.376046641095844,0.343296454415757
2685,0.319918775087642,0.489190206486776,0.319804763415839,0.483099646448148,0.376063198469544,0.343283523571981
2686,0.319921798302179,0.489216290005126,0.319819321636311,0.48314305300598,0.376068391328056,0.343291160165059
2687,0.319902865105858,0.4892525044821,0.31983430057019,0.483161882790641,0.37605411974729,0.343332026933068
2688,0.319901810969674,0.489292299501161,0.319849060469763,0.483183927808529,0.376060760797047,0.3433501803719
2689,0.319899826039102,0.489312957988712,0.319820393114083,0.4832115934268,0.376042363176861,0.343345974081291
2690,0.319902271060712,0.489358349890616,0.31983490490888,0.48322256788404,0.376063339397022,0.343353394701574
2691,0.319898605411606,0.489393336397011,0.319825796007044,0.483268075240553,0.376065082563075,0.343372590921762
2692,0.319906279083374,0.489390047666922,0.319822004136208,0.483284190794141,0.376074118992716,0.34339627846528
2693,0.319910829898424,0.489401120112802,0.319831348925491,0.483303184127915,0.376088397397414,0.343385538069759
2694,0.31990840241269,0.489419992352863,0.319834710238422,0.483321948142608,0.376095003024338,0.343405074349826
2695,0.319915374839375,0.489450125306858,0.319814805655524,0.483338587110226,0.376092337960241,0.343430998266732
2696,0.319919028930083,0.48947140026337,0.319821968505417,0.483378377669382,0.376094455951056,0.343447717864332
2697,0.319926442418032,0.489477366953779,0.319824741089666,0.483398909827213,0.376082122703066,0.343487075062936
2698,0.319927402898081,0.489509968599122,0.319838769516272,0.483404844110412,0.376106159954196,0.343506829065029
2699,0.319913964573083,0.489552983553953,0.319828375262025,0.483461458825534,0.376112157905356,0.343524340302323
2700,0.319918707039172,0.489553980735676,0.319824448401718,0.483491182640488,0.376124241915293,0.343534950761609
2701,0.319909222685814,0.489582752408354,0.319827137197156,0.483529340212659,0.376149875290263,0.343541069335715
2702,0.319907777973002,0.489615274130707,0.319814131279003,0.48359482164239,0.376172634223338,0.3435767987341
2703,0.319897716275549,0.489659011025253,0.319797219099227,0.483656213986262,0.376168769655193,0.343620545509519
2704,0.319896911827582,0.489690919934251,0.319778464527317,0.483710918979631,0.376183558179441,0.343643149146268
2705,0.319884575028173,0.489727678262234,0.319759837026128,0.483773196668488,0.376188267146996,0.343653455447949
2706,0.319899198401264,0.489753727300969,0.319761784564177,0.483798423079915,0.376194757522841,0.34366845853365
2707,0.319926178652798,0.489764057845613,0.319787768888835,0.48383001469677,0.376194260780089,0.343717590507013
2708,0.319929373440248,0.489786988228989,0.319808984346156,0.483841193522725,0.376197568715289,0.343734131744808
2709,0.319937814086427,0.489820855532139,0.319797578879752,0.483898678371619,0.376200900342644,0.343743005687406
2710,0.319921905276302,0.489866258914323,0.319795624751682,0.483916458423868,0.376200039481834,0.343775212861172
2711,0.319923454314683,0.489889428530718,0.319804366290007,0.483918738389919,0.376197703238884,0.343799161908196
2712,0.319920457614015,0.48991163555607,0.319819010222684,0.483931628815297,0.376210030499226,0.343804559212726
2713,0.319929788911785,0.489935490243133,0.31981762183832,0.483960679708637,0.376250317390454,0.343806596816231
2714,0.319940148514684,0.489956858886077,0.319826414997604,0.483982406105462,0.376257609839913,0.343828640445723
2715,0.319951814756082,0.489981086424918,0.319817124155461,0.48400130398143,0.376263329085416,0.343835928836582
2716,0.319943413928353,0.48998566760682,0.319827948111624,0.48403181381489,0.376272609111378,0.343835215558458
2717,0.319946032712647,0.490007090547834,0.319825592833493,0.484068993833501,0.376279479068871,0.343867826199366
2718,0.319942980731077,0.490039872003379,0.319820570394229,0.484082400464021,0.376279087426059,0.343916808907262
2719,0.319939802048016,0.490072497019758,0.319801794054784,0.484130616722427,0.376283184096971,0.343945609862814
2720,0.319928071302969,0.490107351653605,0.319823857376212,0.484170205675167,0.37629147625245,0.343961134290007
2721,0.319934448710511,0.490149966710319,0.319844548250675,0.484185959548262,0.37631825065186,0.343964368351394
2722,0.31991167182619,0.490188391533277,0.319825005356428,0.484250049287821,0.376321465810618,0.34397239333454
2723,0.319919759350565,0.490207945093368,0.319829802774191,0.484278173304102,0.376321726938299,0.344012165005462
2724,0.319926492748738,0.490215921292423,0.319804380710694,0.484330404735268,0.376316906178601,0.344053978771562
2725,0.319924177866831,0.490230652075344,0.31980764112669,0.484351011637951,0.376332398269933,0.344067664461489
2726,0.31992953590955,0.490256413587532,0.319805660694526,0.484367742754887,0.376345857462414,0.344087909937591
2727,0.319922753768734,0.490317401947348,0.319808600754216,0.484398180903496,0.376358040147077,0.344101597371201
2728,0.319933016283214,0.490334354043613,0.319796938779906,0.484447119027365,0.376363713884906,0.344115474821661
2729,0.319926392827632,0.490360739811585,0.319806144376315,0.484488684361585,0.376380957096024,0.344118629044331
2730,0.319907875830497,0.490402931759189,0.319810261873451,0.484500202330943,0.376384602586896,0.344118099709488
2731,0.319917725478076,0.490389487838699,0.319788977136576,0.484543346883272,0.376390626054224,0.344124087226115
2732,0.319927540182286,0.490407183758492,0.319788928493172,0.484560604157715,0.376405055420025,0.34413458781387
2733,0.31992958983206,0.49044218749162,0.319809704308187,0.484573313931484,0.37641613727811,0.344133524684861
2734,0.319924668021709,0.49046045937892,0.319779084523027,0.484588318991931,0.376414110386597,0.34414689249143
2735,0.319933243217824,0.490486198656224,0.31977278156014,0.484619958203673,0.376422851756538,0.344145630616684
2736,0.319912976893342,0.490491351113107,0.319767057938092,0.484669783258762,0.376429462162985,0.344196118240043
2737,0.319911509021256,0.490531844840705,0.319742115606743,0.484716167464378,0.376456917035682,0.344216750712421
2738,0.319905719989462,0.490541932464056,0.319735377130153,0.48474213588341,0.376464972770618,0.344219857470106
2739,0.319924841360701,0.490556627803114,0.319723583673477,0.48478705780602,0.376480509973616,0.344242335566499
2740,0.319946264458225,0.490550958398035,0.319699669151552,0.484839576569149,0.376458058156164,0.344291604152241
2741,0.319947059657807,0.490558279786669,0.31971924334946,0.484849326884426,0.376463405996913,0.344302205465536
2742,0.319932049402151,0.490603911683955,0.31971074307363,0.484891524388516,0.376462184790241,0.344332442845049
2743,0.319917157972117,0.490632519073135,0.319695137095387,0.484912174913794,0.376465934142977,0.344358530980954
2744,0.319923343105889,0.490681622257072,0.31968791570201,0.484944480084628,0.376457381283627,0.344391781949203
2745,0.319925815872367,0.49071923637228,0.31966498938133,0.485022207268181,0.376475269915014,0.344408515000383
2746,0.319918202208381,0.490750464177164,0.319662397578884,0.485067631828872,0.376499246876264,0.344423224553931
2747,0.319921539709146,0.490763731453758,0.319632913277564,0.485127298086756,0.376508373314166,0.344457698476467
2748,0.319922230549448,0.490782842225906,0.31962649675982,0.485173574097917,0.376523224532916,0.344458003713221
2749,0.319912186502867,0.490816404588239,0.319637410466149,0.485197785049142,0.376525864841357,0.344474015319257
2750,0.319924892801263,0.49082697820507,0.319636431759816,0.485216386036262,0.376535948676432,0.344466429991543
2751,0.319918749301423,0.490872727899406,0.319647694738852,0.48523216896351,0.376557438415717,0.344479175096535
2752,0.319923226499655,0.490890841533559,0.319666242902817,0.485231019148294,0.376563116780451,0.344481149194922
2753,0.319942955050418,0.490907804158594,0.319661300081378,0.485251889559908,0.376570958896903,0.34449425725106
2754,0.319938819354936,0.490912090640486,0.319655905300251,0.485282580364981,0.376572257847447,0.344515242022735
2755,0.319950706589816,0.490916449222555,0.319641182172062,0.485311131566189,0.376571069184827,0.344540610863117
2756,0.319945226123056,0.490922465970897,0.319655770761204,0.485329023146061,0.376558391413175,0.344588927633971
2757,0.319948204725108,0.490925707046866,0.319655396279493,0.485389817649587,0.376561112423404,0.344598481813574
2758,0.319936280128035,0.490975468651072,0.319643562695329,0.485410393592494,0.376563789901906,0.344607502809081
2759,0.319958259896494,0.490984085781666,0.319627565980341,0.485469255552228,0.376560668904191,0.344628401287129
2760,0.319954891491711,0.491020096522921,0.319627520043245,0.485486682772402,0.376580241150769,0.344619874832795
2761,0.319959675604439,0.491057465479946,0.319614629021693,0.485514852943353,0.376577383610889,0.344628950819398
2762,0.319955764122892,0.491095030587217,0.31961405679377,0.485565206722519,0.376583351816077,0.344667544058518
2763,0.319948450888204,0.491152700070611,0.319620816410547,0.485587401633852,0.376590196393453,0.34469199664122
2764,0.319949853924394,0.491188499885528,0.319613058340306,0.485630332622624,0.376616229255071,0.344689151432185
2765,0.319938738565843,0.491204752403987,0.319605328252586,0.485671770739103,0.376617420397284,0.344734897420567
2766,0.319944537351354,0.491222690834398,0.319604627048565,0.485717817879409,0.376636829151347,0.344758637521663
2767,0.319946702286647,0.491227975230449,0.319608764416033,0.48576209152493,0.376629750475212,0.344795791848824
2768,0.319939073590549,0.491264185768554,0.319604167942164,0.485792038583568,0.376653953165644,0.344793508662555
2769,0.319926688613868,0.491300272036936,0.319603142761643,0.485819667796448,0.376698368457196,0.344803534639756
2770,0.319952921796459,0.491320134335812,0.319612669822289,0.485840649946668,0.376701387551221,0.344845286176115
2771,0.319948505052905,0.491344339976612,0.319615669999199,0.485872955991293,0.376719806057772,0.344859714981554
2772,0.319948340039955,0.491377011365231,0.319606646309719,0.48590270967843,0.376739332289727,0.344863675365339
2773,0.319953962366841,0.491401074662954,0.319619193343123,0.485938129410074,0.376736912040165,0.344866673400209
2774,0.319959745485787,0.491427070488537,0.319601690187183,0.48596256171318,0.376732306784939,0.344888776082199
2775,0.319959589764761,0.49146722393222,0.319609178773844,0.485991477812709,0.37675683274429,0.344891564399403
2776,0.319951984665753,0.491475603881336,0.319579648091452,0.486029527354548,0.376752320593367,0.344917621410124
2777,0.319964721080719,0.491477581473524,0.319563525595882,0.486058254766452,0.376777128108093,0.344904232316126
2778,0.319983326053595,0.491497212910431,0.319561281470257,0.486063285495959,0.376776921478142,0.344912616643147
2779,0.319993754443201,0.49152377295031,0.319557090134239,0.486112696484748,0.376784243624073,0.344923438851658
2780,0.319998537809364,0.491575858455172,0.319544739057074,0.486150946853605,0.376805410770608,0.344912699975106
2781,0.320019780296171,0.491572254913697,0.319526065462324,0.486201922173128,0.376836510128918,0.344906170292682
2782,0.319984241847495,0.491610237454341,0.319530190616873,0.486250018543964,0.376847401058221,0.3449044914059
2783,0.319989772101349,0.491637252703353,0.319518584113386,0.486295038167836,0.376850402538344,0.344917588229486
2784,0.320011680683892,0.491653041140929,0.319513789789003,0.486338862160933,0.376873304854144,0.344918561029275
2785,0.319991027399289,0.491690733354852,0.319513964082288,0.486351022592917,0.376885858606999,0.344921746801346
2786,0.320000832662749,0.491727548171306,0.319522434436034,0.486394911809336,0.376881885418204,0.344953138603352
2787,0.319982662593648,0.491752032122957,0.319537617025265,0.486409762687167,0.376894366043167,0.344962655897833
2788,0.319978329095025,0.491773023564743,0.319522622589,0.486449036865299,0.376902571311713,0.344981772405997
2789,0.319986961407641,0.491807761020791,0.319525729461387,0.486473056419857,0.376904949703081,0.345005243468858
2790,0.31997675862242,0.491817418204333,0.319513825311856,0.486533624088794,0.376907712820715,0.345009980715506
2791,0.319964263325646,0.491845992643991,0.31950981336784,0.486574747682463,0.376914189255666,0.345038514110815
2792,0.319969985042976,0.491857251859801,0.319509714427067,0.486575099744634,0.376918012864868,0.345053450049215
2793,0.319962356183982,0.491890697934013,0.319512167961097,0.486582514483809,0.376935538219736,0.345069160238458
2794,0.319960335845528,0.491957948152614,0.319489919646766,0.486624501443172,0.37694349430916,0.345078239137824
2795,0.319963231992277,0.491992127532557,0.319468598304234,0.486660855370036,0.376956972275222,0.345096797572623
2796,0.319977493828872,0.492013672667911,0.319462344172633,0.486684857873063,0.376983271919545,0.345091559653361
2797,0.319979545838213,0.492025183114749,0.319450859529503,0.486737340765637,0.376994304356399,0.345084419873913
2798,0.319982247990615,0.492051253446519,0.319448130237426,0.48674779813183,0.377013428909235,0.345099210868703
2799,0.319984871221969,0.492073955806777,0.31944890286262,0.486758040950168,0.377021866696859,0.3451031295919
2800,0.31997842506873,0.492078402262762,0.319456358732263,0.486765518429559,0.377026618075452,0.345115336623947
2801,0.319971126301165,0.49210424416122,0.319449671859785,0.48678970612019,0.377034390558379,0.345120574197039
2802,0.319993830656773,0.492089830624927,0.319442808101968,0.486849572152315,0.377037640280434,0.345140736034933
2803,0.319982597227422,0.492117149288275,0.319440833318165,0.486886071904773,0.377031577158644,0.345166054071283
2804,0.319975598545858,0.492140896218406,0.319448976709162,0.486896854238155,0.377022042629989,0.345196683344987
2805,0.319969973220253,0.492172679486505,0.319441794652045,0.486927689352666,0.3770528740753,0.345185880940058
2806,0.319953128196098,0.492229159471903,0.319436711903528,0.486968980018027,0.377086892409434,0.345172813005123
2807,0.319955163372972,0.492242008674779,0.319446657466464,0.487018055162095,0.377108856154305,0.345188999897793
2808,0.319961308493228,0.492248961781696,0.319441524123792,0.48702575890368,0.377098742808774,0.345229105963462
2809,0.319948942881183,0.492288176810548,0.319442878866776,0.487035990260924,0.377121088431681,0.34524897781508
2810,0.319965485765351,0.492303371136828,0.319420266307198,0.487063073532265,0.377140678280543,0.345243432473601
2811,0.319969427390417,0.49233832812173,0.319422187830793,0.487093166221986,0.37714921197643,0.345255474165237
2812,0.319985378331086,0.492318081842634,0.319423101969169,0.487120987233041,0.377164320363942,0.345248658537291
2813,0.319979157397583,0.492348793164732,0.319416378663656,0.48715858405701,0.377155732971927,0.345270457848829
2814,0.319969663717273,0.492389013958834,0.319406650417879,0.487194788255434,0.377170926096549,0.345295665603225
2815,0.31997205576652,0.492400287262948,0.319393740045005,0.487203224881157,0.377180436353274,0.345292084671161
2816,0.319969740067518,0.492407889227456,0.319389891518192,0.487223368454948,0.37720379720324,0.345318011447102
2817,0.319961553513872,0.49244422681086,0.319386043421787,0.48723342216962,0.377222773010135,0.345332259053287
2818,0.319974286736879,0.492467271336123,0.319378034266352,0.487281152077391,0.377253522004154,0.34534060111637
2819,0.3199845227309,0.492483990425312,0.319373270437273,0.487310728480286,0.377257660974597,0.345351434472361
2820,0.319973183402719,0.492530633574105,0.319388146401802,0.48733406863946,0.377269428159237,0.345361155355413
2821,0.319988355792397,0.492557004311929,0.319390941068939,0.48735357945349,0.377276610289791,0.345354484521753
2822,0.319971038309782,0.49259053415119,0.319387665663092,0.487402346573034,0.377303783045704,0.345371026081759
2823,0.319974490930187,0.49260973980886,0.31939092226082,0.487412574482226,0.377321262002956,0.345358964402008
2824,0.319948148036124,0.492652279574775,0.319393829955719,0.487434896605387,0.377339534692324,0.345383652332985
2825,0.319938655078774,0.492670364342676,0.319380405345604,0.487501864156737,0.377326215153203,0.345407762204428
2826,0.319930824260771,0.492680966599512,0.319384837568657,0.487517457337191,0.377338255060851,0.345395097320995
2827,0.319931617362791,0.492700354498969,0.319390621788827,0.487545195643399,0.377347544067327,0.345421525457193
2828,0.319924858695786,0.492725003870901,0.319386552277674,0.487590317415977,0.377358151643405,0.345448109364308
2829,0.319928824363911,0.492751581278891,0.319398415200463,0.48760329731214,0.377375994864133,0.345472533187868
2830,0.319918678017296,0.49277383831956,0.319396951527794,0.487624896255969,0.377378619488102,0.345483647697208
2831,0.319921390437255,0.492800812924728,0.319385697557653,0.487684188042269,0.377388240982881,0.345497111067677
2832,0.319946023343207,0.492787555914199,0.319382826216966,0.487713462340038,0.377400532550712,0.345497946348941
2833,0.319949953684386,0.492802305244315,0.319369295456503,0.487743482892242,0.377405555501144,0.345524964677617
2834,0.319956748535775,0.492816582004744,0.319362812391635,0.487767166741267,0.37742124139975,0.345552869945993
2835,0.319966852192801,0.492814000798834,0.319360753150119,0.487800618856515,0.377426351281408,0.34556049026834
2836,0.31996748641015,0.492828925056256,0.31936667515166,0.487819647946373,0.377422216492854,0.345568269035623
2837,0.319968021754634,0.492831336972882,0.319369538787485,0.487842742359985,0.377434464258704,0.345581808417126
2838,0.319982428104043,0.492843667656774,0.319352106954204,0.487875850150592,0.377456306156764,0.345573312820213
2839,0.319974771800831,0.492875868393997,0.319351292212475,0.487914990349732,0.377474557230293,0.345580252663148
2840,0.319985398932661,0.492900902771672,0.319340588635463,0.487951844577702,0.377487987708054,0.345597808581671
2841,0.320004755422652,0.492924719623232,0.31932439974034,0.487976728954444,0.377492272728851,0.345601296781181
2842,0.320002221442332,0.492959907362663,0.319332752789591,0.488016745678586,0.377464682273872,0.345634519253552
2843,0.31999401566752,0.49296494429038,0.319347968833684,0.488039630809693,0.377477792629838,0.34563301699245
2844,0.319997936134764,0.492984280045416,0.319346906042944,0.48805933068572,0.377488841509774,0.345621535153838
2845,0.319994467399929,0.493004860839076,0.319325055675428,0.488103837126865,0.377489671109288,0.345669148313
2846,0.320006610036823,0.493009346577971,0.319330123021657,0.488123114641029,0.377488504150466,0.345685254014067
2847,0.31999496829139,0.493031127918468,0.319317853299274,0.488153851509533,0.377498199800194,0.345726656890757
2848,0.319997219257767,0.49304823834144,0.319311091033925,0.488193900621037,0.377499826004018,0.345750576680778
2849,0.319980330591927,0.49308489164879,0.319316184711433,0.4882151924415,0.377507098059335,0.345768106721533
2850,0.319984279674513,0.49309573101799,0.319318417612898,0.488248548076852,0.377510562815835,0.345792789510412
2851,0.319995464992088,0.493110198422011,0.319315194632535,0.488258154848848,0.377505192462647,0.345813272597346
2852,0.319975564216562,0.493137077147333,0.319307781100425,0.488300682993926,0.377501381677552,0.345828854406174
2853,0.319980584832625,0.493147440713892,0.319310358709896,0.488348353756425,0.377509590049957,0.345843504505776
2854,0.320001442904536,0.49312533099047,0.319324252620249,0.488349403061973,0.377533430792347,0.345844868089389
2855,0.320017205244192,0.493135268428492,0.319333187332795,0.488351104608084,0.377539070890473,0.34585481355719
2856,0.320019516416486,0.49313976382366,0.319337269840136,0.488371249981766,0.37756175032444,0.345856241468931
2857,0.320008347074537,0.493163413597993,0.31932763714049,0.488422969267126,0.377569803220714,0.345875732799245
2858,0.319995779553919,0.493190153427538,0.319324622573071,0.488452829639044,0.37758047665256,0.345884374980468
2859,0.319971407513351,0.493227450098993,0.319330314798621,0.48848569519946,0.377597309466862,0.345896073079704
2860,0.319949487561344,0.493268256604632,0.3193334214263,0.488517265818743,0.377585976044575,0.345907557461373
2861,0.319942478809155,0.493309459333262,0.31934268297923,0.48853032181557,0.377590420507141,0.345915870128954
2862,0.319944948524142,0.493319168092269,0.319349531190844,0.48854586994466,0.377614877450185,0.345914253747252
2863,0.319952901191512,0.493330906678294,0.319350440431457,0.488577541864432,0.377633410184253,0.345913835743824
2864,0.319957076321041,0.493359246497331,0.319342625124277,0.488589175792209,0.37765854925828,0.345933212627056
2865,0.319943555969959,0.493408519409359,0.319355889556648,0.488589887981263,0.377669571180281,0.345947257464171
2866,0.319942942778507,0.493436306786214,0.319357562026911,0.488614196738966,0.37767159442545,0.345964600495747
2867,0.319948893953374,0.493412055810146,0.319362818336846,0.488633261323126,0.377670616252093,0.345984668694476
2868,0.319930800191516,0.493439507834616,0.319359886830248,0.488673585008065,0.377663252669662,0.34599912880519
2869,0.319920226013099,0.493479655007771,0.319366995526157,0.488685199786213,0.377657102068245,0.346021994364077
2870,0.319918373481252,0.493508747215144,0.319354011884145,0.488716849212103,0.377679413694712,0.3460162103925
2871,0.31992484220372,0.493523977517887,0.319344239275177,0.488748311138985,0.377675679004196,0.346040679782809
2872,0.319917416417456,0.49354734018104,0.319337844828739,0.488782129319305,0.37766149483831,0.346080995207523
2873,0.319904647231315,0.493576307842555,0.319339392841153,0.488801519050603,0.377664620071114,0.346090969176123
2874,0.319913015731984,0.493582082025819,0.319325386729064,0.488837007287291,0.377685464311958,0.346084393936889
2875,0.319925678773222,0.493589086412146,0.319319697468984,0.488865887000452,0.377716271828647,0.346092616295517
2876,0.319918752209083,0.493607971581556,0.31930378844205,0.488923876719457,0.377740532714748,0.34609450245982
2877,0.319919864416116,0.493634426317904,0.319312594444825,0.488949602104918,0.377751653060168,0.346099014349927
2878,0.319905090144141,0.493670613279964,0.319329246738502,0.488959671192459,0.377759702466798,0.34611617643722
2879,0.319900408548887,0.493708071566166,0.319332771258043,0.488980921188318,0.377786687608639,0.346126105587084
2880,0.319885819661393,0.493739717610718,0.319330744980885,0.489007809027018,0.377790557158491,0.346135446954306
2881,0.319870898560331,0.493779028896823,0.319333480232666,0.489025634782946,0.3778013802522,0.34613762751448
2882,0.319858565157337,0.493788654669914,0.319346841138545,0.489047716616759,0.377804339819843,0.346153617927923
2883,0.319845856861283,0.493823521736048,0.319346802269034,0.489056726360093,0.377812464622367,0.346154487892282
2884,0.319847025618951,0.493871820008331,0.319351681006088,0.489063947956066,0.377835549619178,0.346163730064606
2885,0.319848553648611,0.493881349519017,0.319353638277783,0.489076312112071,0.377840590584466,0.346171642845861
2886,0.319857134328311,0.493861586756564,0.319370803930909,0.489075184069482,0.377851578730544,0.346191314146662
2887,0.319872668354274,0.493882320912336,0.31936005789035,0.489106618747275,0.377870393575464,0.346189257978592
2888,0.319871071446664,0.493914597617642,0.31933468374992,0.489148416942432,0.37787303093345,0.346220774898342
2889,0.319870769523019,0.493938672563746,0.319339598414874,0.489181644591454,0.377877425249365,0.346226929885092
2890,0.319871907105534,0.493967329079594,0.319331648678752,0.489218412068949,0.37788650223884,0.346233183188564
2891,0.319861958013445,0.493995308076792,0.319333787818001,0.489235216076094,0.377891818976149,0.346236593188817
2892,0.319855501442089,0.494012998872084,0.319324578723591,0.489270980538636,0.377897324496015,0.346261533560952
2893,0.319865194056145,0.494043280327084,0.319313727818722,0.489308111052237,0.377919841122713,0.346283578352206
2894,0.319867875623144,0.49407777035658,0.319311029566996,0.489318624778435,0.377936758189583,0.346274270363812
2895,0.319872985849773,0.494079355790567,0.319331509343375,0.489320839536057,0.377962503496932,0.346270024687349
2896,0.319873402410287,0.494093001571524,0.319327205042118,0.489326309389984,0.377966596749533,0.346287107450647
2897,0.319879403773642,0.494092431162705,0.319298789617157,0.489384948253871,0.377976867480831,0.346312116326383
2898,0.319873699256085,0.494138535938697,0.319288947369979,0.489412182110646,0.377988728643206,0.346302536150453
2899,0.319888402676689,0.494129374989934,0.319301443115346,0.489425149488735,0.378002524917837,0.346317724223395
2900,0.319888360058108,0.494161745790102,0.319292066534205,0.489478298660987,0.378014038294745,0.346335754379512
2901,0.319901356421951,0.494190878209584,0.319291284072247,0.489488066554072,0.378016385145331,0.346346119716065
2902,0.319904200014323,0.49420466154937,0.31929187217491,0.489510272421859,0.378026633905229,0.346361583946618
2903,0.319916849268043,0.494217718217693,0.319283948816819,0.489530912058947,0.378026905232107,0.346375222325791
2904,0.319927101126234,0.494235087125722,0.319297997027908,0.489545364780378,0.378063421819889,0.346350598352072
2905,0.319931206684008,0.494234664371106,0.319296229034652,0.489563055827256,0.378080225057937,0.346362126863328
2906,0.319929247267985,0.494226799577857,0.319287452237385,0.489593736516193,0.378080019879946,0.346398537517622
2907,0.319916545475813,0.494262365162676,0.3192739719612,0.48962431468676,0.378087049489035,0.346393124474956
2908,0.319921024451742,0.494282207691539,0.319275510428046,0.489654073563263,0.378103221721896,0.34641579413679
2909,0.319933127763677,0.494299154519064,0.319278874336375,0.489677080295592,0.378102876133786,0.346436587375196
2910,0.319926087988629,0.494312563319513,0.319292615070521,0.489703839142768,0.378120900035465,0.346437490357851
2911,0.319905192507313,0.494342870517886,0.31928220038687,0.489732639264576,0.378140016293426,0.346431637265432
2912,0.319906517862519,0.494365775347996,0.319284468759653,0.48974857131889,0.378140131008587,0.346445477231893
2913,0.319924305808048,0.494367521526404,0.319302923767177,0.489760430260666,0.378161331714748,0.346452345078119
2914,0.319925167274824,0.494389727863935,0.31931504750416,0.489778267663889,0.378173020272278,0.346454374917907
2915,0.319928640681755,0.494412842170506,0.319300504464181,0.489824373763959,0.378176607357236,0.346468951810611
2916,0.31993099646315,0.494423491771528,0.319310745455003,0.489837654251616,0.378172731064366,0.346493801437024
2917,0.31993050058095,0.494449031421244,0.319297459182422,0.489860665983989,0.378205104735013,0.346493208112288
2918,0.319934087557248,0.494470769602622,0.319301245571684,0.489887673459625,0.378194243808362,0.346535454873713
2919,0.319923725574131,0.494495985968548,0.319309277427126,0.489891843548273,0.37817775522874,0.346550699719059
2920,0.31993833847519,0.494509726104908,0.319312276106105,0.489900063264758,0.378181002199177,0.346545250878155
2921,0.319949193790658,0.494526909932644,0.319313380016311,0.489934614245826,0.378189647866695,0.346560309495095
2922,0.319946106788793,0.494554406617664,0.319325210736344,0.489946426166339,0.378199062323632,0.3465800441417
2923,0.319957425707179,0.494556785890711,0.319339830100098,0.489954876733691,0.378189349059379,0.346620821568451
2924,0.319963832608657,0.494567982124616,0.319333804836726,0.489974320535261,0.378194940200207,0.346640511667373
2925,0.319973898185846,0.494594598470792,0.319322666931184,0.490001261703136,0.37821725902999,0.346643348989527
2926,0.319992087141655,0.494600386347182,0.319310989630682,0.490039318036347,0.378212887340709,0.346661965342527
2927,0.319993040377403,0.494615050609806,0.3193156118233,0.490050810183852,0.378228898928308,0.346679303109774
2928,0.320001054203174,0.494622810290761,0.319312198529344,0.490066641066114,0.378227423403709,0.346677622078572
2929,0.319998765236313,0.494664737610614,0.319304370890652,0.490108141119868,0.378229191909293,0.346698369990214
2930,0.320004026982384,0.494691125493606,0.319295728753511,0.490136046976622,0.378249618160953,0.346686806115825
2931,0.320020318738157,0.494705729530892,0.319285001595946,0.490178767997537,0.378272924357665,0.346702766160276
2932,0.320019880480461,0.494722641494158,0.319286291915947,0.49021726184646,0.378284071826193,0.346701543394203
2933,0.320020497938601,0.494745344462637,0.319299475780267,0.490224523460988,0.378288883073312,0.346720110382648
2934,0.320041481399499,0.494759234799559,0.31928313400858,0.490265039239225,0.378299130667253,0.346723712789845
2935,0.320047144016815,0.494769086704043,0.319271782487528,0.49030895533421,0.378322041263908,0.34673731907752
2936,0.320031584422175,0.494808977609763,0.319277577207191,0.490317384143664,0.378337246177062,0.34672810624607
2937,0.320018500625529,0.494842231189172,0.319274237531195,0.490357919869331,0.378351588217812,0.346716515828659
2938,0.320028120275086,0.494850422433453,0.319270391195607,0.490367365462784,0.378346928647999,0.346722092024494
2939,0.320024416841318,0.494879765062104,0.319267054761646,0.490385219353533,0.378343317045284,0.346737300900628
2940,0.320016827037536,0.49490080540699,0.319283865606145,0.490397591026137,0.37835256224996,0.346751965853024
2941,0.320024529434117,0.494903260600709,0.319280609978563,0.490430345828527,0.378363947764631,0.346760612189816
2942,0.320046127535699,0.494906257532154,0.319297310621231,0.490429258003098,0.37836488355666,0.346767469509213
2943,0.320054199446448,0.494920881798122,0.319298337366483,0.490455492609799,0.378379479728062,0.346785277749378
2944,0.320056945462323,0.494937351022047,0.319310260872016,0.490471819757302,0.378386291004101,0.346799827809547
2945,0.320049789044276,0.494949978388671,0.319287042703645,0.490509168424612,0.378389315879091,0.346842509162848
2946,0.320063294254586,0.494961216318225,0.31929003736404,0.490524165248505,0.378411534731557,0.346833430223883
2947,0.320037530695393,0.494996186907986,0.319299774018383,0.490538689340553,0.378423391249028,0.346837092907743
2948,0.32003833391628,0.495025442224838,0.31931489845815,0.490554478062965,0.378417886906918,0.346860701754571
2949,0.320055761342215,0.4950109615776,0.319333218075491,0.490560961455026,0.37843937973064,0.346872307598552
2950,0.32005174385541,0.495042010812381,0.319323534852962,0.490585740266804,0.378450094680056,0.346874567839681
2951,0.32004173453522,0.495064750674761,0.319309614641306,0.490626822144868,0.378476689228656,0.346878507298342
2952,0.320026452031424,0.495101120407297,0.319309341944214,0.490640513224555,0.378487691329319,0.346883598849172
2953,0.320057356467293,0.495108297930471,0.319292598916765,0.490688131636046,0.378487189043765,0.346910712341795
2954,0.320049280405695,0.495155124965352,0.319288853965433,0.490708175613587,0.378492100341033,0.346913062394735
2955,0.320048866345974,0.495174712198487,0.319276202681799,0.490739622183197,0.378492112503239,0.34691695902293
2956,0.320056206297837,0.495187339873385,0.319285383946658,0.490741530465313,0.378482739302817,0.346938031049815
2957,0.320049826906385,0.49519089052348,0.319285674914974,0.490756232940995,0.378484849243066,0.346968311999388
2958,0.320042612003972,0.495211554414512,0.31929538300944,0.490769140515841,0.378488510197709,0.347007758404969
2959,0.320046192830312,0.495212811978734,0.319275232335327,0.490810293737625,0.378508495105772,0.347026494036515
2960,0.320054401946608,0.495229038073394,0.319286146572204,0.490824777174535,0.378532596261022,0.34702957290548
2961,0.320060765593564,0.495237416121119,0.319291947223139,0.490849713292321,0.378540256128961,0.347063973362745
2962,0.320069308272643,0.495221840975793,0.319306148890067,0.490862141252515,0.378546931396965,0.347077058216847
2963,0.320075300622603,0.495221705698315,0.319296892144538,0.490878405998465,0.378557182739464,0.347095853623407
2964,0.320071111015286,0.495266089779492,0.319300844053755,0.490907221097814,0.378581147450886,0.347106437615637
2965,0.320078350699783,0.49527827096023,0.319294239847437,0.49091443739379,0.378595765784909,0.347116684296807
2966,0.320074015298131,0.495306541595777,0.319288099731712,0.490954961094498,0.37862155188905,0.347121982456461
2967,0.320089182154481,0.495328790870673,0.319289167266523,0.490991048856371,0.378637757604556,0.347114764655089
2968,0.320071788408995,0.495381674000425,0.319305864557075,0.491000044749076,0.378651199079904,0.347108068459584
2969,0.320059332127365,0.495398338059842,0.31931430136779,0.491002980271255,0.378662256007985,0.347107791106574
2970,0.320030768220193,0.495442952744761,0.31931178554119,0.491019004762519,0.378665424087536,0.347117662914716
2971,0.32003173777278,0.495449888294252,0.319311944598712,0.491042003159621,0.378661178800004,0.347133049991038
2972,0.320028313186381,0.495489332027489,0.319315433421656,0.491051108831894,0.378663816192054,0.347125212476492
2973,0.320060368800435,0.495483830583398,0.319324622687419,0.491074715845931,0.378687041764185,0.347133657413734
2974,0.320061520569663,0.495504334361037,0.319332763408971,0.491078415299727,0.378688067499793,0.34715326006656
2975,0.320082191757744,0.495505749099557,0.319334128780295,0.491121611241215,0.378695927025324,0.347165206665648
2976,0.320080299505818,0.495533859513736,0.319318246131579,0.491168966303113,0.378712731775777,0.347175144680834
2977,0.320077006718078,0.495533718591375,0.319312907309191,0.491188991461663,0.378708523583673,0.347193684282334
2978,0.320084480730327,0.49554747456264,0.319294041875961,0.49121998706479,0.378698398484217,0.347230455368377
2979,0.320094015387847,0.495567830148595,0.319292789839929,0.491254543551097,0.378699508291401,0.34725146154815
2980,0.320096539168542,0.49558209021992,0.319306890084774,0.491260085713235,0.378722199876018,0.347257529642495
2981,0.320093796959406,0.495598062957315,0.319314599682455,0.49128376489921,0.378716193275546,0.347292404951396
2982,0.320095247891482,0.495628831577137,0.319295273970065,0.491334425458336,0.378720588190502,0.347333032357359
2983,0.320105110108741,0.49563796997737,0.319283672676981,0.491355948625743,0.378740399749461,0.347335468495255
2984,0.320118301161912,0.495640060844611,0.319274972249686,0.49138859625176,0.378751317732099,0.347330339235535
2985,0.320114089077676,0.495665741401318,0.319272949838131,0.491407133363848,0.378771401233079,0.347348406443759
2986,0.320109560325301,0.495684327295294,0.319280313973357,0.491435347495041,0.378782832008454,0.347351773751595
2987,0.320130468123476,0.495697002087942,0.319296779364595,0.491444379382905,0.378773822966719,0.347373350284838
2988,0.320134330183358,0.49573138731674,0.319291980075432,0.491462526864126,0.378797206803369,0.347369264733972
2989,0.320130206077746,0.495755950818031,0.319310765715355,0.491443579582288,0.378807075470845,0.347381426485555
2990,0.320109417510555,0.495761225393716,0.319315561534659,0.491461122880904,0.378811294713869,0.347390618673494
2991,0.320107510715949,0.495798647603095,0.319319681701491,0.491475403120913,0.378822363368633,0.3474043803198
2992,0.320101224662444,0.495814994129204,0.319313258387611,0.491513727296716,0.378836562996152,0.347395395032008
2993,0.320104316584519,0.495843470697202,0.319307745805333,0.491540699495124,0.378842935044736,0.347397386219649
2994,0.320103539108178,0.495885591225023,0.319313385206065,0.491556785654029,0.37882914444473,0.347428169510139
2995,0.320093399271192,0.495916223203198,0.319303922846961,0.491578432766651,0.378837548465185,0.347421518879018
2996,0.32008562116218,0.495931915249637,0.319307157634896,0.491583835402336,0.378836364293407,0.347452127657228
2997,0.320099221916188,0.495929265548109,0.319310728313283,0.491600906862318,0.378850613390855,0.347486110707918
2998,0.320114352051565,0.495937475082128,0.319290231732549,0.491639579587019,0.378859109489928,0.34751222298081
2999,0.32011853355729,0.495951990651969,0.319287422133828,0.491666560229219,0.378877367228439,0.347512041954888
3000,0.320128109625957,0.495964167870266,0.319291072139037,0.491686301123289,0.378883827519432,0.347536703090276
3001,0.320127394641613,0.495991231654687,0.319276012711564,0.491715562569523,0.378875860897792,0.347569078236902
3002,0.320144248205873,0.495998660569769,0.319295251788561,0.491731993139929,0.378891491756073,0.347572353999651
3003,0.320139859028249,0.496017270083412,0.319292332316532,0.4917547108252,0.378892769455544,0.347573147419458
3004,0.320154591388114,0.496039656807306,0.319289228656515,0.491776295360373,0.37889773390667,0.347595379655278
3005,0.320156165100241,0.496062465861845,0.319290222669863,0.491784246606607,0.378914694331931,0.347625071298729
3006,0.320173916855551,0.496063602905372,0.319299530906674,0.49180135526382,0.37891071225905,0.347637329269134
3007,0.320181807935858,0.496066742805328,0.319299799923966,0.491815050376552,0.378927512745662,0.347652173084927
3008,0.320192808848983,0.496074085210769,0.319291821760903,0.491834092836561,0.378935176970643,0.347658134584097
3009,0.320191981592908,0.496104137016356,0.319299818038604,0.49183120469277,0.3789564510419,0.347626828331526
3010,0.320191502807782,0.496134136741392,0.319302107635601,0.491850241411087,0.378987158194221,0.34763660287607
3011,0.320188992188214,0.496160799162551,0.319305226719684,0.491871583409579,0.379004029764665,0.347637754085024
3012,0.320204551002734,0.496160644933332,0.319304247580143,0.491892137534531,0.379005606221061,0.347656480039051
3013,0.320199887684522,0.496191642963905,0.319301918096943,0.491901394048978,0.379009255778174,0.347658210868548
3014,0.320202664033935,0.496216887766213,0.319302638051082,0.491939500691373,0.379017686275538,0.34768295707967
3015,0.320208119810503,0.496236197277315,0.319308994734117,0.491928197651371,0.379024006801466,0.34767538193993
3016,0.320221070053231,0.496253616800285,0.319317397844315,0.491946223933406,0.379036439099478,0.347695219622863
3017,0.320239522409405,0.496264640896082,0.31930855484465,0.491982125326968,0.379027386239062,0.347705891060053
3018,0.320236657453043,0.496261614781377,0.319311621695669,0.492010642799854,0.379032181167951,0.347736970340723
3019,0.320228603874572,0.496295426881975,0.319310720327418,0.492025396976617,0.37905013755891,0.347736572313729
3020,0.320240239943124,0.496300841688749,0.319306703443315,0.492049206506096,0.379071946798123,0.347763503670938
3021,0.320236818831235,0.496325705781613,0.319310191466102,0.492065777603029,0.37906692640327,0.347803895112067
3022,0.320254130090749,0.496334850862063,0.319305399830194,0.49209641277009,0.379053625736005,0.347803695897545
3023,0.320260615971642,0.496353070800214,0.319300200870046,0.492133376982556,0.379045859930769,0.347823925391645
3024,0.320254264438863,0.49637662173988,0.319293807025118,0.492148999115756,0.379072402138304,0.347826278450244
3025,0.320270358825124,0.496373047981867,0.319292887440529,0.492154133580699,0.379065889722711,0.347851411805703
3026,0.320265707518734,0.496398563485477,0.319296240386611,0.492154492229686,0.379079365676825,0.347865815391645
3027,0.32027136781775,0.496399453610102,0.319296808724124,0.49216278886125,0.379104041011011,0.347875265207536
3028,0.320253874626087,0.496438268248311,0.319309539209354,0.492162511056448,0.379121468238893,0.347869708251468
3029,0.320248896858743,0.496459930000052,0.31932623548139,0.492159182233718,0.379148986239892,0.347862436832093
3030,0.320265453152259,0.496477949628508,0.319334475437428,0.492171346464548,0.379155413562602,0.347865834748177
3031,0.320267064738812,0.496517645662555,0.319350444131033,0.492182475856828,0.379140880442381,0.347895393722847
3032,0.320260641160025,0.496533656418794,0.319350399368015,0.492208348086865,0.379140081780238,0.347898784961572
3033,0.320290271514948,0.496536536162992,0.319348834568413,0.492239157828134,0.379145424265365,0.347914482374076
3034,0.320279133700285,0.496575160511084,0.319334960406108,0.492271306750269,0.379137184237018,0.347930691222975
3035,0.320292699017187,0.496598812433091,0.319336931608859,0.492306202811186,0.37915549149846,0.347946096839962
3036,0.32028643628275,0.496608408288164,0.319358610751286,0.492302664380244,0.379153666495591,0.347962762988137
3037,0.320307666491788,0.496610148517312,0.319350613198708,0.492335868257742,0.379154690388638,0.347964803989845
3038,0.320319435327975,0.496616196903729,0.319338060459586,0.492353076372325,0.379153978627102,0.347988609449693
3039,0.320328220243359,0.496631649619283,0.319350413679132,0.492348202285238,0.379152291021721,0.347998043993052
3040,0.320319378367699,0.496658696115856,0.319353696088759,0.492356785523612,0.379139228074911,0.348031820447677
3041,0.320324385963978,0.496665258074007,0.319352886151995,0.49236753926035,0.37915194580757,0.348044136848027
3042,0.320327432559125,0.496675961773643,0.319364261297818,0.492375371229109,0.379144687428396,0.348071544207404
3043,0.320333668635715,0.496669630346665,0.319367361959349,0.492396083092911,0.379151769385855,0.348083005039254
3044,0.320332223905692,0.49669672538005,0.319371034958082,0.492421390976241,0.379168421398908,0.348116533293401
3045,0.320339108698279,0.496712623240658,0.319369695907044,0.49245963908683,0.379178834335377,0.348151613237391
3046,0.320354162469533,0.496724434969842,0.319372124826544,0.492475567522759,0.379185798059909,0.348159265908519
3047,0.32035013407501,0.49675183893206,0.319382170115993,0.49248218501913,0.379201618823907,0.348168472940449
3048,0.320368548368448,0.496753152318487,0.319387886957409,0.4924911794035,0.379218861610253,0.348179040282697
3049,0.320361153578178,0.496770115881909,0.31939545351706,0.492501417299196,0.37922299353478,0.348189854670586
3050,0.320353166401145,0.496807398233188,0.319395742780128,0.492526526543708,0.379230536897787,0.348200531513526
3051,0.320370434495308,0.49683326851777,0.31939159257853,0.492547081336387,0.379239241195923,0.348207300402331
3052,0.320351301457748,0.496863939396728,0.319397939143571,0.492557304417625,0.379266119524532,0.348213597021217
3053,0.32035458378106,0.496898183439265,0.319387116220095,0.492612963295893,0.379244438003836,0.348255638715365
3054,0.320354453602685,0.49691159774196,0.319400384285715,0.492610723059195,0.379237754009232,0.348265648652114
3055,0.320351721138589,0.496923950280117,0.319400505349255,0.492625263669878,0.379244106041336,0.348283716036605
3056,0.320355937849102,0.496954860745421,0.319410473944135,0.49263811115652,0.379263589116908,0.348289769887289
3057,0.320358782420754,0.496960882485381,0.319419535521507,0.492636316200374,0.379278238685073,0.348292239627257
3058,0.320342987893507,0.496972714034199,0.319412893078126,0.492651205129517,0.379280331151566,0.348304194096816
3059,0.320354455089455,0.496995026430928,0.319428155627227,0.492649291274452,0.379277825384993,0.348307709450994
3060,0.320349433356241,0.497023870348968,0.319424135132591,0.492668379573153,0.37929122646922,0.348321572164926
3061,0.320354100592372,0.497062393653868,0.31943057016137,0.492667993670066,0.379294425282249,0.348327442375624
3062,0.320376139101603,0.497056438335941,0.319438985310258,0.492672538291566,0.379290578413966,0.348347226521485
3063,0.320384803959563,0.497053266010363,0.319454151898168,0.492687356554002,0.379297012630705,0.348370505406285
3064,0.320379222470322,0.497067895322812,0.319456202265261,0.492693982612002,0.379321993115831,0.348378732953271
3065,0.320376824857008,0.497086997836206,0.31945384007556,0.492724580558056,0.379331028046172,0.34839189568091
3066,0.320377740881539,0.497105181838826,0.319446188919952,0.492755906436245,0.379326486437579,0.348431714310235
3067,0.320384407303659,0.497123010836386,0.319446465820975,0.492770036380972,0.379339176240256,0.348435903480092
3068,0.320381705585899,0.497125384858185,0.319439967210979,0.492791867528321,0.37934940778737,0.348437398292576
3069,0.320383742307702,0.497136508165368,0.319451438407546,0.492797638460594,0.379355804604829,0.348457787144311
3070,0.32036007001404,0.497195242253003,0.31945429827228,0.492824844513325,0.379361060092447,0.348482333499335
3071,0.32035092689484,0.497217693996883,0.319446050721189,0.492867410533368,0.379372860613112,0.348491623295368
3072,0.320368558363533,0.497233444680694,0.319429820968757,0.492900472268713,0.379376018544146,0.348508278435581
3073,0.320372471757568,0.497277273187965,0.319436070462836,0.492935468976417,0.379385942353184,0.348526307683095
3074,0.320381931002981,0.497288613244208,0.319435847097185,0.492959660717531,0.379384369133543,0.348540583056614
3075,0.32038244119382,0.497304304834951,0.319432094010232,0.492964976611403,0.37940354068718,0.348548704062642
3076,0.32039899243197,0.497326096345635,0.319431412341298,0.492964201970533,0.379412632219957,0.348562353163551
3077,0.320409607537789,0.497332524107952,0.319419081186054,0.492986205485036,0.379409093011725,0.348600687530148
3078,0.320416587936561,0.49734609437247,0.319444409181671,0.492964830359477,0.379409636767737,0.348605753953141
3079,0.320423740501011,0.497352891352966,0.319446424916055,0.492969637175612,0.379412986208601,0.348615184022747
3080,0.320442375123471,0.497350617299656,0.319450669470744,0.492988534175183,0.379428896873468,0.348625735174044
3081,0.320447134467657,0.497380468531463,0.319449170879818,0.493000106220364,0.379444311475929,0.34862915834288
3082,0.32045594977019,0.497385000981365,0.319455525799939,0.493015297955196,0.379458577145143,0.34862972037749
3083,0.320462800515381,0.497394101354076,0.319456412652998,0.49302349311324,0.379457903397271,0.348645567196236
3084,0.320459511461298,0.497435292010517,0.319450280476221,0.493047231468277,0.379455114949242,0.348663846785655
3085,0.320462784261332,0.497455768868654,0.31944690075591,0.493084380623422,0.379475701012877,0.348655416882333
3086,0.320461785761704,0.497476710623217,0.319457810614279,0.493102420362786,0.379467808257637,0.348699732500838
3087,0.320456012138663,0.497491478011498,0.319461211717722,0.493128728793975,0.379470687617359,0.348723206028562
3088,0.320439708258298,0.497522977405132,0.319462827321754,0.493144798498882,0.379480454162694,0.348735627307406
3089,0.320430419661271,0.497548070040172,0.31946599605208,0.493165522929462,0.379489793643589,0.348741748295311
3090,0.320430421130363,0.497569133411538,0.319483300718992,0.493181191319555,0.379488438876154,0.348759969600291
3091,0.320423701916571,0.497599357067962,0.319483307875211,0.493189049913058,0.379502613824972,0.348770293386355
3092,0.320439252282132,0.497604521259232,0.319486593353826,0.493190198441703,0.379499526902069,0.348778666456672
3093,0.320463337426094,0.497615483208107,0.31947293158109,0.493240638550613,0.379506688506928,0.34877423221645
3094,0.320473545057651,0.497643118453293,0.319481669944499,0.493237341776752,0.37952138746925,0.348775512631862
3095,0.32048656840601,0.497650144503959,0.319472358266708,0.493278579809563,0.379523526758997,0.348795523586921
3096,0.320488209584199,0.497691577823106,0.319481944498538,0.493308069252824,0.379539827447491,0.348802732622702
3097,0.3204892034847,0.49770292153843,0.319477220520849,0.493333893740921,0.379549695679323,0.34880972078027
3098,0.320509532857549,0.497696611305691,0.319476091569941,0.493353337507277,0.379544139436315,0.348822995314589
3099,0.320504192327072,0.497721382105473,0.319477688535015,0.493362781343199,0.37955349896644,0.348839337748143
3100,0.320505578884368,0.497724065035244,0.319479476909388,0.49338828299476,0.379573165389159,0.348855081866647
3101,0.320504783755559,0.497747576637863,0.319487903321827,0.493398816093818,0.379588045719938,0.348863551853659
3102,0.320503490862725,0.497771625678432,0.319492394232343,0.493401915146291,0.379573871468685,0.348891166212522
3103,0.320501493228053,0.497808991871172,0.319489704754436,0.493439041913937,0.379598987863448,0.348896330807369
3104,0.320500465569968,0.497834749393218,0.319488553869529,0.493462299097237,0.379609678376943,0.348905586957284
3105,0.320499973901485,0.497850089076635,0.319497583885245,0.493478628465177,0.37960648104871,0.348934825291376
3106,0.320501598476114,0.497851122969809,0.31951408250372,0.493468851776219,0.379618339666177,0.34893097315826
3107,0.320494619195447,0.497874832910998,0.319528671455282,0.493483735401442,0.379635513307898,0.348928273219438
3108,0.320479162599237,0.497902309627303,0.319521865790082,0.493526781574765,0.379627417003854,0.348938447586215
3109,0.320488012851849,0.497905182481026,0.319524422649333,0.493539895528199,0.379656639026391,0.348930772200402
3110,0.320502170101086,0.497926441087429,0.319523441226079,0.493558646942279,0.379662816478085,0.348947787782485
3111,0.320515991877934,0.497952739857911,0.319511949935363,0.493594851598149,0.379683053763152,0.348948357095416
3112,0.320511605233187,0.497989800219836,0.319496269118724,0.493615331819657,0.379667588460904,0.34896423786888
3113,0.320520760125486,0.498011724874818,0.319501732450774,0.493651007232585,0.379678522095967,0.348973897557224
3114,0.320528716673005,0.498036543219187,0.319503855158464,0.493672833857129,0.379686497641266,0.348981487118794
3115,0.320528798690125,0.498042340735988,0.319514185367987,0.493695038719984,0.379692766997603,0.348982304376953
3116,0.320531669100386,0.498054711109598,0.319525606528752,0.493706346464547,0.379708233661998,0.348986532473216
3117,0.32053770685839,0.498063258710081,0.319524495618543,0.493737024281205,0.379725204418472,0.349001960441454
3118,0.320544288429837,0.49807904549407,0.319537931062545,0.493745778047641,0.379734275619957,0.348998157771625
3119,0.320535978191718,0.498111014922232,0.319552933625538,0.493758596917345,0.379743075502897,0.349011560019369
3120,0.320530687430447,0.498145549287299,0.319557177768609,0.493771332590595,0.379753125538172,0.349015233539781
3121,0.320533091076083,0.498175129461823,0.319566412607158,0.493792541333817,0.379766783319726,0.349036103183198
3122,0.320533817913115,0.498188711717203,0.319566389333065,0.493807541076934,0.379779613178863,0.34902002028681
3123,0.320552254228108,0.498187975598549,0.319560721121864,0.493820596424815,0.379802089939602,0.349012763548648
3124,0.320542668353047,0.498217282306004,0.319575784849207,0.493825729676635,0.37981170982063,0.349034734041101
3125,0.320544909763209,0.498226290127151,0.319567867833548,0.493845671787058,0.379820991144352,0.349054860747429
3126,0.320542185746321,0.498243561469282,0.319572438995546,0.493854088745929,0.379816543589332,0.349064151079159
3127,0.320531762967225,0.498278343828608,0.319564364673649,0.493856137076616,0.379841115878976,0.349056058151207
3128,0.320529867144517,0.498306055312065,0.319560476644844,0.493892468303067,0.379844493565871,0.349055694824106
3129,0.320526970765518,0.498316426322169,0.319563986655791,0.493912793089374,0.379869063557327,0.349066324193301
3130,0.320528111047524,0.498324335014469,0.319582695688206,0.493900893890354,0.379877956454989,0.349072850899034
3131,0.32052971011524,0.498331212705001,0.319576571979608,0.493951620789206,0.379872975104914,0.349093562046403
3132,0.320541474500516,0.498348690731078,0.31957142951417,0.493998989789966,0.379881736919726,0.34909338550045
3133,0.320556305692084,0.498338612337864,0.319575140014893,0.49401587586179,0.379913034648287,0.349102895248899
3134,0.320560562091856,0.498335883443413,0.319577790497674,0.494030960015674,0.379917706090996,0.349117908546043
3135,0.320572053637527,0.498335535028287,0.319586336406364,0.494037737249797,0.379936475347202,0.349103426021285
3136,0.320572828952472,0.498354751737419,0.319588539426643,0.494067932798705,0.379955813453205,0.349109804980152
3137,0.320572964246062,0.498389753736188,0.319603423356439,0.494079597139927,0.379947354867516,0.349139954509777
3138,0.320559029459279,0.498410483809169,0.319609287464599,0.494090950089997,0.379949549372044,0.349169406248519
3139,0.32056318555969,0.498433522276017,0.319617617794621,0.494096928752155,0.379958094433449,0.349172426371463
3140,0.320554613293045,0.498466456166904,0.319626053135947,0.494120321442232,0.379975440468072,0.34917631980523
3141,0.320549756937513,0.498511780227637,0.31962754212225,0.494123874622807,0.379983755201198,0.34918629559458
3142,0.320549422021742,0.498535006466402,0.319646402572994,0.494131636918871,0.3799989359227,0.349182651507312
3143,0.320537950901421,0.498575385553421,0.319637636621209,0.494154551468247,0.380005711336976,0.349203199641752
3144,0.320510889110349,0.498608526831443,0.319645087411347,0.494160253034863,0.380003338061402,0.349220750113666
3145,0.320521546905278,0.498632188734577,0.319661642217496,0.494166676044824,0.380011941567323,0.349228248207219
3146,0.320523908147085,0.498627437856275,0.319667662612143,0.494172183277836,0.380028894896089,0.349226905722388
3147,0.320527429827908,0.498636372058796,0.319658668072604,0.494199156681557,0.380041362138266,0.349239130392243
3148,0.320512768243331,0.498667192776361,0.319656033524265,0.494218595928833,0.380061132616111,0.34922691119674
3149,0.32051794514779,0.498688626504383,0.319669185502457,0.494220999397516,0.380068151846744,0.349247493111406
3150,0.320514743362551,0.498712490245605,0.319660931643913,0.494253378448808,0.380091245250664,0.349236610289627
3151,0.320506780782972,0.498752086267491,0.319679238587263,0.494274012119398,0.380095211541444,0.349243491859512
3152,0.320511324735494,0.498767312570729,0.319676201667298,0.494290408849947,0.38010477427133,0.349250142353816
3153,0.32052098702998,0.498775286511893,0.319680553954144,0.494311561137288,0.380103952684527,0.349273438158942
3154,0.320519654512134,0.498786966635981,0.319683677154364,0.494327816855891,0.380111995802408,0.349276782023303
3155,0.32052075037959,0.498791506104348,0.319682759022018,0.49436346939262,0.38013300841991,0.34928724838416
3156,0.320519960715167,0.498810916799902,0.319676659827296,0.494407022936945,0.380145864432443,0.349310625497849
3157,0.320522098601844,0.498810865882125,0.31968442606068,0.494421192757792,0.38015492979643,0.349319623776761
3158,0.320510759903811,0.49883534515915,0.319678360717552,0.494445855621774,0.380165032702168,0.349323704220915
3159,0.320531054643785,0.49887037580544,0.319682754540477,0.49446110684558,0.380170635784779,0.349335987759118
3160,0.320523150920123,0.498896378831783,0.319700432166967,0.49447308881936,0.380191282731874,0.349334467744442
3161,0.320529534581546,0.498907088761916,0.319711384018608,0.494484547497115,0.380203581831376,0.349339348561385
3162,0.320514978076011,0.498932355954258,0.319720398448773,0.494484487362633,0.380214391290303,0.349358645224245
3163,0.320510415333244,0.498947410201128,0.319712065423175,0.49449794477238,0.380237066580323,0.349369577345376
3164,0.320519144002588,0.498941997308433,0.319723273655722,0.494508486491344,0.380245490209731,0.34938851404249
3165,0.320524539298529,0.498948234967274,0.31971228592133,0.494524846573166,0.380250776243264,0.349392907384864
3166,0.320517652795271,0.498988106856161,0.319716211638784,0.49455172836477,0.380266800421739,0.349393395969339
3167,0.320505354276385,0.499015530727339,0.319725343509992,0.494557479361171,0.3802776444976,0.349379327707198
3168,0.320505111233294,0.499029714096412,0.319743955978673,0.49456155802948,0.380299960556622,0.349374393795882
3169,0.320492114056226,0.499051161959819,0.319747333826274,0.494594458492741,0.38031451646001,0.349362385435753
3170,0.320496992359685,0.499060428813578,0.319754676904753,0.494618958028432,0.380300679472672,0.349388382884252
3171,0.320494504399976,0.499090014817315,0.319748744311664,0.494653319892397,0.380308720881136,0.349385995920654
3172,0.320488890085015,0.49912156964746,0.319743779120983,0.494686401837035,0.380316167558237,0.349396750945473
3173,0.320508820741317,0.499119695985503,0.319729883011159,0.494706753170304,0.380321646268041,0.34941182472982
3174,0.320513335646712,0.499121831412685,0.319733289822094,0.494730069479587,0.380336863884351,0.349431162760091
3175,0.320514857646721,0.499131575125988,0.319737913312344,0.494741749325351,0.380335315513694,0.349455373803308
3176,0.320528440715725,0.49914159925162,0.31973382319927,0.494771908103286,0.380349095622278,0.349475741254964
3177,0.320525132461359,0.499170232089666,0.319727747491127,0.494776304439348,0.380356908292998,0.34948998844987
3178,0.320517258044903,0.499200446044148,0.319723611556818,0.494808069321586,0.38037051798672,0.349505954137372
3179,0.320529842958998,0.499217449829342,0.319731880825368,0.494809704901301,0.380390835500402,0.349499055168468
3180,0.320523886996037,0.499226183520644,0.319735764916706,0.494820537136259,0.380396176347276,0.349512118398472
3181,0.320520669281643,0.499252543529662,0.319738938879813,0.494840195067694,0.380391360936442,0.349542155762889
3182,0.320499275963783,0.499292255566497,0.319759668283548,0.494838990655809,0.380398387528058,0.349537530824518
3183,0.320499928680525,0.49932704433373,0.319760344672005,0.49486683241311,0.380414513889879,0.349538373222347
3184,0.320505264213018,0.49934146893188,0.319756033136477,0.494884777342611,0.38044304401337,0.349530904429364
3185,0.320509326284474,0.499344393046034,0.319762681482247,0.494902883720175,0.380452470534838,0.349538009499022
3186,0.320492283337513,0.499361945477657,0.319776980104544,0.494901032640986,0.38045619349348,0.349558573127152
3187,0.320487354525436,0.499392951542271,0.319776506604563,0.494921595269607,0.380476428678901,0.34955156228462
3188,0.320488340334152,0.499413585156289,0.319770173390212,0.494951636251888,0.380470846618807,0.349557832340692
3189,0.320492087544406,0.499426384665558,0.319777354084574,0.494960417388999,0.3804828905288,0.349579170356391
3190,0.320493513010286,0.499462419406436,0.319780800210195,0.494977101458557,0.380474980949675,0.349604633624535
3191,0.320489763717437,0.49948638295262,0.319802016040193,0.494979071417051,0.380462150083058,0.349615759340637
3192,0.320501744847474,0.499489874328738,0.319827569564429,0.495000735777561,0.380476631677068,0.349611153348978
3193,0.320516991468279,0.499484328803542,0.319806699113756,0.495031908768641,0.38047418948656,0.34962078445503
3194,0.320542938382814,0.499473355884923,0.319794010533666,0.495060625670516,0.380478532260743,0.349619771061819
3195,0.320545252819823,0.49948681174169,0.319794156480647,0.49507044391685,0.3804976648923,0.349633992884147
3196,0.320547352380135,0.49949786195827,0.319791256966201,0.495081600063084,0.380527505345959,0.349636559552871
3197,0.320543942546827,0.499520117166027,0.319799752484961,0.495092900625588,0.380532967945551,0.349648694015761
3198,0.320540699033117,0.499536136243259,0.319808501575324,0.49511149751164,0.380549028641653,0.349663293775443
3199,0.320541613357499,0.499567074774401,0.319819468882535,0.495100219040331,0.38055290842391,0.349667925791175
3200,0.320544724447233,0.499593299396119,0.319821896525987,0.495106525078458,0.380566563596313,0.34967267954158
3201,0.320542384601964,0.499612094445658,0.319834941878167,0.495102982193724,0.380569070083765,0.349672673443876
3202,0.320546799552302,0.499613129152594,0.319833465668593,0.495113599720678,0.380590421314506,0.349668638775452
3203,0.320541643547599,0.499645906329674,0.319833284373345,0.495151713252895,0.380610426463391,0.349693727351053
3204,0.320556965324385,0.499662094331635,0.319835571935211,0.495177351462548,0.380621999950565,0.349683577588065
3205,0.320557186135014,0.499671963178934,0.319842953274471,0.495184496143787,0.380619926270653,0.349703278358217
3206,0.320557203998078,0.499686474394455,0.319833490732,0.495229099282687,0.38063202600505,0.349707713875928
3207,0.320546127198371,0.499703407841456,0.319834982033072,0.495231741002358,0.38065592285369,0.349710495928215
3208,0.320538477804685,0.499721395431183,0.319852336178879,0.495224898178548,0.380652703419101,0.349722201591457
3209,0.320534299960419,0.499737750327392,0.319855289867558,0.495246512313645,0.380658563208575,0.349724298392498
3210,0.320533023927567,0.499757892500813,0.319861073400576,0.495276845230847,0.380661079279752,0.349749789320132
3211,0.320530510062915,0.499776377289197,0.319857053781598,0.495288569498522,0.380657729595632,0.349772606299741
3212,0.32053914825546,0.499783830474736,0.319849957514134,0.495326167387111,0.380663887241865,0.3497589169286
3213,0.320533131665617,0.499806566843605,0.319839685463836,0.49534806825102,0.380675448964545,0.349757517506545
3214,0.320512084375084,0.499828507983703,0.31983879445166,0.49536077261109,0.380678781513249,0.349763607154658
3215,0.320528516828322,0.499833862521279,0.319846985491076,0.495354549996792,0.380680045672933,0.349765360234189
3216,0.320513629358929,0.499899151870597,0.319840912713113,0.495378221231259,0.380692845826315,0.349761863508838
3217,0.320506510427532,0.499893231435662,0.319847764848709,0.495390007580447,0.380695229116128,0.349776640141527
3218,0.320506969598855,0.499889356285828,0.319832748801273,0.495433908991519,0.380715435804447,0.349793645959284
3219,0.320500403735067,0.499916134825027,0.319840688860254,0.495436376635137,0.380719490451783,0.349801041263956
3220,0.320503077382146,0.499926978496076,0.31984198789645,0.495469646389558,0.380726979172103,0.34979644802397
3221,0.320507610336666,0.499963897678669,0.319846728232982,0.495485041509801,0.380730696732289,0.349809418063689
3222,0.32049264535191,0.500004665068775,0.319856459116671,0.49547620540264,0.380745005175511,0.349809749707985
3223,0.320503732119911,0.500011427012872,0.319873824408269,0.495478809452889,0.380763326009751,0.349818098734322
3224,0.320522213637773,0.500003856505349,0.319865592510315,0.495520744559236,0.380747917186043,0.349833051046203
3225,0.320512487509068,0.500022519341568,0.319861391109679,0.495539202036615,0.380756199489213,0.34983655696134
3226,0.320501389546776,0.500056364962392,0.319863355116807,0.495542277544058,0.380774354936968,0.349844841998092
3227,0.320490884502172,0.500072400106291,0.319866940935624,0.495563550464938,0.380787913228813,0.349844612273365
3228,0.32047766612905,0.500101736482242,0.319874356198241,0.495579018825369,0.380786388766953,0.349853624242676
3229,0.32046272091484,0.500139434832067,0.319878336052336,0.495591677635099,0.380788506857546,0.34987099990881
3230,0.320465557590595,0.500147041520504,0.319874438241586,0.495627071711588,0.380808721370034,0.349860657575518
3231,0.320459503306304,0.500173330717516,0.31986226718462,0.495643599592945,0.380825484219575,0.349854445372279
3232,0.320465295898728,0.500195032969802,0.319879940737123,0.495648527802501,0.380834362618648,0.349863273114344
3233,0.320473441123833,0.500199030274134,0.319897106575687,0.495641893836047,0.380830122653252,0.349867271986235
3234,0.320466549537089,0.500208808306384,0.319906863125792,0.495649641355865,0.38083209684642,0.349902096966989
3235,0.320460092989433,0.500236170832321,0.319899968450193,0.495677781844973,0.380841508026698,0.349892173309945
3236,0.320460439770077,0.500249343243704,0.319907178621823,0.495703007973302,0.380857560731084,0.34990337579663
3237,0.320464456658694,0.50027017126771,0.319912332311002,0.495705847304956,0.380864685282183,0.349919764245309
3238,0.320482227211465,0.500262554852249,0.319935321430479,0.49571453963689,0.38086923693384,0.349922791036071
3239,0.320472593445221,0.500292922177532,0.319928077902488,0.495744349130038,0.380885083745299,0.349917873370814
3240,0.320462895271483,0.500305707392477,0.319919475567404,0.495758473033412,0.380899757089569,0.349915068216218
3241,0.320464591900115,0.500312435087869,0.319934705717679,0.495770229021369,0.380902345928685,0.349923030206086
3242,0.320472374996482,0.500325867482841,0.319933280244577,0.495800574195278,0.38092696963559,0.349941883105456
3243,0.320479514829472,0.500342094828379,0.319952018163661,0.495812933831518,0.380948526861822,0.349939365247352
3244,0.320484164675716,0.5003623861162,0.319952666170693,0.495810448447278,0.38096579087405,0.349930264994101
3245,0.320502920972328,0.500357549621271,0.319942151298603,0.495840714580891,0.38097516047651,0.349940731485955
3246,0.320511490122486,0.500357451070396,0.319944929325301,0.495853297272652,0.380977107202564,0.349949494048045
3247,0.320485834309657,0.50040135718905,0.31994917151244,0.49586750110877,0.380978754055509,0.349950730019979
3248,0.320498333540136,0.500418578014173,0.319936636173703,0.495903617702959,0.380973656290037,0.349970565188812
3249,0.320500976089936,0.500423640826715,0.319947473821452,0.495914754065034,0.380968685291233,0.34998097213417
3250,0.320491371587937,0.500449819136244,0.319937048802324,0.495947313128429,0.380979660471473,0.349987149696731
3251,0.320502716207654,0.50045834420536,0.319931209382266,0.495968314546052,0.38098479465332,0.349981954024921
3252,0.320500611686723,0.500481501176583,0.319939064007435,0.495975808597546,0.380999770325737,0.349992630238824
3253,0.320498326624825,0.500495002157152,0.319953707017113,0.495987205774277,0.381003759524629,0.350003314499375
3254,0.320493492415152,0.500518934263163,0.319976925195694,0.495970228827122,0.381018906132511,0.350020729474694
3255,0.320493875972639,0.500537656356192,0.31998062422254,0.495977597710972,0.38103790731931,0.350030078165058
3256,0.32049729741603,0.500541962134026,0.319980559123698,0.496003731227201,0.38104707843846,0.35003267968999
3257,0.320488680932276,0.500570543032425,0.319985434019873,0.496021673958676,0.381055844427423,0.350034773224208
3258,0.320469351978567,0.50059631874212,0.319984637076913,0.496042254216517,0.38106031576502,0.350053664095703
3259,0.320457980657258,0.500612526280326,0.31998993573828,0.496044570696734,0.381065902321843,0.350058633525743
3260,0.320462835121307,0.500618389168447,0.319983481787533,0.49607339741613,0.381084544362491,0.350063557773024
3261,0.320457521319601,0.50062889933155,0.319986409108913,0.496087514007653,0.381084100303251,0.350089271610549
3262,0.320456957191466,0.500635271021932,0.319988003721305,0.49609193801567,0.381088063707075,0.350094061754342
3263,0.320449102632106,0.500659099655732,0.319987395515906,0.496119111661005,0.381102426676134,0.350110891427395
3264,0.320443190590426,0.500690502387537,0.320002071070077,0.496126067820835,0.381111602802321,0.350117016136413
3265,0.320430770458751,0.500700172630189,0.320011662890353,0.496134983348776,0.381113127290449,0.350116507962523
3266,0.320431204913498,0.500721189870932,0.320020784720595,0.49614987960846,0.381127059343416,0.350124856649645
3267,0.320431931895692,0.5007390761067,0.32001587453977,0.496178933543738,0.381123364105441,0.350137074418576
3268,0.320431465815387,0.500734893409905,0.320020871489055,0.496199355464465,0.381141292122983,0.35014615070473
3269,0.320430167139864,0.500762790980774,0.320027445837754,0.496203482306854,0.381147499500527,0.350153545363581
3270,0.320421413132464,0.500785819307556,0.320034485424536,0.496217075662048,0.381150272003028,0.350167705943815
3271,0.320431104685589,0.500791264635425,0.320025426777755,0.496235560033614,0.381147247296594,0.350175111530867
3272,0.320428176985309,0.500826790896021,0.320023360943154,0.496269797593626,0.381147276021566,0.350203083884245
3273,0.320413998871629,0.500861160431236,0.320038831940301,0.496274068873407,0.381146687756123,0.350225388917141
3274,0.320411425669554,0.500880764556118,0.320035485902418,0.496285605530909,0.381163864849147,0.350216740288454
3275,0.320403791286726,0.500902399777907,0.320045110772099,0.496301949845333,0.3811770740833,0.350218958830046
3276,0.320401749100376,0.500925636597231,0.320042111494941,0.496306061632282,0.381171280965497,0.350234724922573
3277,0.320402639961761,0.500939621456083,0.320039469792065,0.496326408386884,0.381189265702837,0.350235992512149
3278,0.32039628608709,0.500963158131534,0.320028739301296,0.496375074790841,0.381190929042527,0.350244125085666
3279,0.320406774683405,0.500982380618599,0.320017243896206,0.496397011044758,0.381205492217361,0.350248109977615
3280,0.320408314467081,0.501005907379869,0.320012241168221,0.496418659022552,0.381203981769447,0.35027226470435
3281,0.320413069911116,0.501026870021503,0.320017104047987,0.496443702769136,0.381217074263134,0.35028013240012
3282,0.320415747864755,0.501033619612953,0.32002902056872,0.496440470841923,0.381226010131009,0.350282530041289
3283,0.320414741700396,0.501039166528928,0.320032922183245,0.496462987170929,0.381230217037052,0.350307494854284
3284,0.320428309699409,0.501054066494518,0.320035623885438,0.496478036356799,0.381237941027289,0.350319521238132
3285,0.32043273509683,0.501069962271165,0.320031196386123,0.496484489484259,0.381249881810987,0.350314008173764
3286,0.320447319531824,0.501077256737274,0.32005227675443,0.496481102936604,0.381270342342709,0.350308533180576
3287,0.320453364756006,0.501075801567585,0.320048782944839,0.496505353229033,0.381279166827552,0.350315142421042
3288,0.320450114122278,0.50109184772018,0.320040326224428,0.496520179478333,0.381275779636898,0.350327193391117
3289,0.32042306113882,0.501119326052814,0.320031217216885,0.496531244058073,0.381284858652652,0.350325410552327
3290,0.320432664329928,0.501116438736168,0.320039059315056,0.496549079281598,0.381300133935098,0.350330443776097
3291,0.320435674661405,0.50113004154346,0.320056875624035,0.496548876262136,0.381309119448119,0.350319372113211
3292,0.320442500102693,0.501162145970191,0.320070338232055,0.496551662179449,0.381326210665054,0.350325881721683
3293,0.320446491855587,0.501175926731871,0.320073823866244,0.496547870195141,0.38133008057189,0.350338687493896
3294,0.320443546287362,0.50119246920142,0.320093089263193,0.496551554580922,0.381344836701528,0.350333866975719
3295,0.32043752609411,0.501223299315788,0.320095763492464,0.49656419260775,0.381361023413845,0.350334114111665
3296,0.320438197041462,0.501254543515106,0.32008700239691,0.496604933997325,0.381380923736696,0.350343995895538
3297,0.320430272377036,0.501288828123195,0.320080365104801,0.49663084552124,0.381385740677908,0.350355615765582
3298,0.320429410716263,0.501311388956237,0.320089490379194,0.496634504141957,0.381401497680059,0.350358267345727
3299,0.320434647760859,0.501319663287477,0.320092236957541,0.496649841156474,0.381405349903882,0.350372020314821
3300,0.320435055072396,0.50133347087845,0.320092315117046,0.496688449383637,0.381409127520794,0.350384996136741
3301,0.320430701316262,0.501352001823934,0.320100338773599,0.496703603143189,0.381413258281039,0.350401150195885
3302,0.320439342879159,0.501361658363171,0.320106094043224,0.496718928219264,0.381419554937912,0.350402196295027
3303,0.320442308973991,0.501367558299419,0.320103310947716,0.496742861865223,0.381418498429628,0.350420267586807
3304,0.320437655049695,0.501379643148987,0.32009691086056,0.496764289845555,0.381427147521864,0.350415298963476
3305,0.320449091979232,0.501380740328797,0.320103759098691,0.496773008633712,0.381410522198818,0.350441299908166
3306,0.32043560612844,0.501407290950519,0.320112386527132,0.496777569040935,0.381411153142415,0.350450318979759
3307,0.320434151050752,0.501428686617621,0.320116197617307,0.496803049194665,0.381431829086021,0.350444324003067
3308,0.320422464384193,0.501444892503828,0.320131161512463,0.496791704287764,0.381444159973987,0.35045056159241
3309,0.320431228726824,0.50146369634626,0.320136514834802,0.496808836928627,0.381455984458451,0.350444206081289
3310,0.320428753738773,0.501474787584459,0.320143128712905,0.496823130892192,0.381464977132043,0.350439712562238
3311,0.320417708264193,0.501503635372904,0.320151167962667,0.496830875220524,0.381477418787575,0.350451442946254
3312,0.320415195248024,0.501509303394711,0.320162793035398,0.496835473117787,0.381492081412805,0.350452549576626
3313,0.320420611297096,0.501512474420942,0.320162466265944,0.49684261659616,0.381482601324998,0.350468386860033
3314,0.320424663462921,0.501530015034731,0.320175221409792,0.496854420798114,0.381488822871022,0.350468868396188
3315,0.320420994405566,0.501555727699068,0.320172004852932,0.496876008047201,0.381490599492791,0.350477755324204
3316,0.320420336297369,0.50157684500287,0.320177246639521,0.496898214884103,0.381493787235337,0.350491018711793
3317,0.320428636254394,0.501583960003407,0.320182398469932,0.49690915148175,0.381489800428711,0.350495146183966
3318,0.320423032038614,0.50160875467783,0.320186942229714,0.496924790179668,0.381494818277132,0.350499117079785
3319,0.320427833083573,0.501639659238473,0.320210626130583,0.496924046184085,0.381510636869814,0.350511545755554
3320,0.320434027027748,0.501648502403142,0.320203190481534,0.496945435973801,0.381530331435271,0.35051502781784
3321,0.32043681772897,0.501666100211831,0.320206181308804,0.496962922906994,0.381540160554799,0.350529915337196
3322,0.320427854035864,0.50169875506042,0.320210582938512,0.496982291454406,0.381553703131986,0.350550708572053
3323,0.320440246058833,0.50169828545718,0.320221681073462,0.496989657431206,0.381554242331237,0.350566405926811
3324,0.320446047352021,0.501707301552372,0.320233690177683,0.496998058604587,0.381566737958205,0.350572705885621
3325,0.320454222975198,0.501710073898429,0.320239580135817,0.497014983427243,0.38156649471868,0.350584901735676
3326,0.320448202476771,0.501739554391081,0.320249760244466,0.497023755769032,0.381580723106791,0.350574024441303
3327,0.320446523995257,0.501757949984778,0.320239017210178,0.497044981485502,0.381587466285574,0.350563020560105
3328,0.320451041820413,0.501770232360871,0.32025651321184,0.497048423992208,0.38159976119134,0.350564661129721
3329,0.3204384261226,0.501774871838211,0.320266942818075,0.497059052726764,0.381605089736469,0.350579043464157
3330,0.320424339481799,0.501802087178899,0.320293294422129,0.497059369536287,0.381622155249607,0.350576078200289
3331,0.320426662518974,0.501821571192178,0.320290626309593,0.497075175469706,0.381623162292911,0.350586466053842
3332,0.320432256721249,0.501842975088269,0.320303341228764,0.497071535116564,0.381641347547695,0.350583557045635
3333,0.320447979384692,0.501836533846942,0.320299066912292,0.497103426175034,0.381656594941083,0.350589291849909
3334,0.320453403298339,0.501847172860243,0.320296960943762,0.497123979439166,0.381672123144834,0.350600606783074
3335,0.320464425373749,0.501849805438784,0.320295280903821,0.497137106038905,0.381675779599996,0.350615676290318
3336,0.320459301558083,0.501873194037949,0.320300334212537,0.497152140954958,0.381675262454003,0.350628032724092
3337,0.320462735680179,0.501884245680292,0.320309479489405,0.497156193541657,0.381678199137178,0.350642119050357
3338,0.320459535259198,0.501909261977474,0.320317881511429,0.49717669435878,0.381686401053352,0.350648292979068
3339,0.320455383194451,0.501941162886915,0.320326902912072,0.497203740607688,0.381692581697499,0.350658880272962
3340,0.320457454888504,0.50196438611327,0.320340945454636,0.497205763758442,0.381697637861482,0.350665341741385
3341,0.320461932798868,0.501978203744567,0.320348071591108,0.49722255615429,0.381717099917867,0.350685765823195
3342,0.32045718206164,0.501999576597207,0.320355260082628,0.49724902537651,0.381713477950745,0.350696037881404
3343,0.320445579071137,0.50201674084664,0.320361023900584,0.497260153979562,0.381730719229547,0.350691001316219
3344,0.320437808610168,0.502040981410164,0.320364693474873,0.497269521478588,0.381751538272271,0.350683830937385
3345,0.320440533989601,0.502066347881976,0.320375371533856,0.497278686405238,0.381747867843693,0.350694141245231
3346,0.320442904216974,0.502068931718551,0.320380884642506,0.497295100904249,0.381762704699198,0.350703265655589
3347,0.320440163228913,0.50207532105224,0.320376372766187,0.497322756418996,0.381764020840217,0.350720066238629
3348,0.320441322137839,0.502081646824579,0.32036970257223,0.497337286685928,0.381775797145936,0.350701587944135
3349,0.320454726404136,0.502091938062774,0.320381745332702,0.497339724758587,0.381764739731742,0.350727939277787
3350,0.320464108992676,0.502098211867393,0.320385354951795,0.497354702838009,0.381772221282829,0.350732405891417
3351,0.320466201832657,0.502117078070092,0.320385828170725,0.497366799638871,0.381796577322288,0.350732331458329
3352,0.32046110800475,0.502130632204232,0.320400579168723,0.497378346543238,0.381805725232263,0.350733910130077
3353,0.320457529485539,0.502144416514749,0.320407981874448,0.497389978153515,0.381814998472922,0.350741673376589
3354,0.320472083431328,0.502157664153335,0.320398713566483,0.497418679020318,0.381824405110573,0.350756885480666
3355,0.320486194725654,0.502154948040001,0.320393643790107,0.497443052505303,0.381833573931945,0.350754037291371
3356,0.320495092158164,0.502169784394828,0.320404328988152,0.497454566384284,0.381835148166443,0.350768585291228
3357,0.320491204937396,0.502194831721392,0.320408085986367,0.497463886792947,0.381852853167793,0.350779621239778
3358,0.320498670534147,0.502216036668118,0.320399556041386,0.497489976763173,0.38186666830464,0.350788742188012
3359,0.320507175628804,0.50224923483419,0.32041249122365,0.497509859014613,0.381871791025164,0.350814265384433
3360,0.320512321673599,0.502263252781738,0.320420731355003,0.497520504837463,0.381876354866411,0.350829293538003
3361,0.320507415161598,0.502292862509539,0.320427344977174,0.497531623707716,0.381884605010315,0.350832094185165
3362,0.320506450047388,0.502301799605611,0.320435551840342,0.497549585440062,0.381899965505189,0.350836749781264
3363,0.320517317655515,0.502312371794134,0.320441664741758,0.497564179033439,0.381917384189416,0.350842025436059
3364,0.32052653739689,0.502319122803339,0.320465406382748,0.497560397167933,0.381913073823668,0.350843744892346
3365,0.320528755600409,0.502315496247539,0.320477700484306,0.497567606021559,0.381939423696291,0.350813131015675
3366,0.320526482463986,0.502339532756358,0.320482708935232,0.49758977288797,0.381945473840795,0.350837264805174
3367,0.320524526654724,0.502346333189276,0.320485047795423,0.497613197664904,0.381953750094402,0.350827542143703
3368,0.320525567494174,0.502363189108054,0.32047913504161,0.497621618252919,0.381968512143297,0.350829496051106
3369,0.320526331375997,0.502359806293522,0.320485461332584,0.497628900937779,0.381984782848823,0.350827478586386
3370,0.320529223022324,0.502382405780538,0.320490708346373,0.497635660925463,0.381992781316259,0.350852162927
3371,0.320525830853286,0.502386517921499,0.320497294537075,0.497640937685178,0.381997668528559,0.350848980997574
3372,0.320527820320274,0.502394957554424,0.320500914804407,0.497641222399571,0.382004714151133,0.350864243988921
3373,0.320531130613341,0.50240595811041,0.320503381083244,0.497660066676252,0.382010888651625,0.350864086488925
3374,0.320544473451385,0.502414147321756,0.320511689308459,0.497672249236443,0.38201268006606,0.350875732161889
3375,0.320548662120436,0.502442324431213,0.320503916285301,0.497698193308997,0.382021866606217,0.350884644314989
3376,0.320559615785262,0.502456643488317,0.320506083548939,0.497712878458962,0.382026962883898,0.350893742318928
3377,0.320563403838502,0.502467280228309,0.320513733688039,0.497721548738675,0.382044339712134,0.350891086087287
3378,0.320564186004524,0.502479625588858,0.320507699412736,0.497753911521445,0.382053576615096,0.350888811102326
3379,0.320565301651445,0.502502309541707,0.320519992197199,0.497761262673411,0.38206394838777,0.350891702487204
3380,0.320564953106581,0.502525251547592,0.320526509358037,0.497783088652618,0.382075309165781,0.350890985793109
3381,0.320571046900303,0.502530729041595,0.320538219745852,0.497789621499581,0.382085174051099,0.350914242135206
3382,0.320578614523525,0.502546801836175,0.320548931571869,0.497793553976484,0.382097770481296,0.350921830007522
3383,0.320571132933529,0.502556116510478,0.320540739278079,0.497804776363972,0.382109489691477,0.350939895757639
3384,0.320557804928593,0.502582073915515,0.32055839227453,0.497821196943091,0.382102154233269,0.350950016799478
3385,0.320555938513848,0.502597402104765,0.320557387781295,0.497836473981432,0.382110574045763,0.350948475380392
3386,0.320559320256263,0.502605938148307,0.320547078595058,0.497864828295512,0.382108351762996,0.350966117099756
3387,0.320565563085266,0.502625754220931,0.32055356474646,0.497865588897425,0.382114587542673,0.350971616965882
3388,0.32058240275569,0.502622300989622,0.320562760775698,0.497884441350226,0.382131116806383,0.350973876072213
3389,0.320582674938586,0.502625453292124,0.320565171145359,0.497903288238267,0.382150968926404,0.35095728542474
3390,0.320586973379411,0.502643662345603,0.32057443367705,0.497907365863947,0.382170702018041,0.350953781900927
3391,0.320602787216401,0.502652919767279,0.320572514229093,0.497906404426288,0.38218014162916,0.350981080755255
3392,0.320605707520555,0.502656297415182,0.320566953557336,0.49792729697165,0.382186943760793,0.350984377102657
3393,0.320605214339264,0.502662937607621,0.320556648706463,0.497956873579771,0.382181667934065,0.351011429025422
3394,0.320608225427458,0.502690958700456,0.320545159812933,0.497978914505243,0.382178844921125,0.351034403157558
3395,0.320612713187165,0.502697217268048,0.320555255552087,0.497978749465226,0.382201356303523,0.351022219533837
3396,0.320617681242325,0.502706516990316,0.320566071720995,0.498001833150518,0.382209875018087,0.351036866102195
3397,0.320620278752986,0.502714768078428,0.320573922599411,0.498014047051708,0.382211798442025,0.351042503809958
3398,0.320622549300151,0.502738621731943,0.320566750568012,0.498038459107522,0.382228737989744,0.351040463755181
3399,0.320615809198119,0.502767062360198,0.320571573015376,0.498044034378573,0.382233331376991,0.351035781871512
3400,0.32061888480722,0.502781185028345,0.320570560610416,0.498067476287233,0.382252287483997,0.351046596734237
3401,0.320632709430514,0.502784198110446,0.320573580732613,0.498078605859786,0.382256311120362,0.351043502564164
3402,0.320635972141103,0.502790344173474,0.320583723539758,0.498093915941854,0.382249800889353,0.351053463041644
3403,0.320628946479634,0.502820924419269,0.320580079993817,0.498133082065481,0.382265283634576,0.351051965778263
3404,0.320635556116678,0.502831399543233,0.320579747155296,0.49815510037125,0.382274893235412,0.351055408152179
3405,0.320649360056876,0.5028197360679,0.320576693870487,0.49816911737461,0.382283167014186,0.351053852084705
3406,0.320645860255692,0.502836435284171,0.320584021345062,0.498177793509301,0.382296683091478,0.351074562626971
3407,0.320641510679001,0.502855919792889,0.320597837223254,0.498173193241508,0.382312177989741,0.351070680356634
3408,0.320640953089262,0.502888691729577,0.320614670678539,0.498180537326255,0.382329227766012,0.351077889216305
3409,0.320646147749121,0.502906087442805,0.320614972773286,0.498200153836545,0.382338843034574,0.351083174987318
3410,0.320656053444012,0.502918006539719,0.320619846696163,0.498199290623133,0.382359543701409,0.351093540512885
3411,0.320650487399761,0.502933810898147,0.320620116341967,0.498222800145864,0.382373357628484,0.351100014500204
3412,0.320657073951264,0.502948299868029,0.32061021168924,0.498256465537964,0.382387201105963,0.351107804481515
3413,0.320655777433268,0.502960519283562,0.32061094649512,0.498262637860436,0.382383205566345,0.351119085339843
3414,0.32066474931848,0.502947998387273,0.320602685090413,0.498266469742742,0.382395940611618,0.351132990713655
3415,0.320669344752737,0.502963891396897,0.320610731668534,0.498271422281411,0.382397567320467,0.351148860626293
3416,0.320657334138485,0.50298874174958,0.320615321115944,0.498283476771662,0.382398407836383,0.351169056117208
3417,0.320657185969113,0.503002121107855,0.320615761730235,0.498288009459051,0.382416070093001,0.351165562890543
3418,0.32066959155896,0.503011056807389,0.320634536980983,0.498296551311088,0.382418972110536,0.351177789844749
3419,0.320678147640393,0.503021075395251,0.320645396026424,0.498307438922863,0.382445052263199,0.351166378545139
3420,0.320679588518425,0.503029478926583,0.32063989153934,0.498325867398559,0.382463198384001,0.351165160242953
3421,0.320691446071347,0.50303956904861,0.320649294817486,0.498349756577002,0.382476851235557,0.35116073697164
3422,0.32069136830527,0.503049537714464,0.32066702352318,0.498349259729112,0.382483846160829,0.351173536267262
3423,0.320689422572027,0.503072811805133,0.320666676864044,0.49837168092155,0.3824974221377,0.35116822814581
3424,0.320699187815583,0.503084412738401,0.320661676091798,0.49838599425746,0.382507451839408,0.351173277617753
3425,0.320690828149063,0.503096462432645,0.320654101699472,0.498408039464217,0.382495261652904,0.351191834440764
3426,0.320698897395007,0.503105823163454,0.320653608097776,0.498431480471487,0.38251616606847,0.351193555741221
3427,0.320705063285151,0.503098173039683,0.320643114850396,0.498465910027084,0.382508888122715,0.351213379622702
3428,0.320713741353085,0.503109165066896,0.320665450045047,0.498462662902154,0.382512727710726,0.351210554392798
3429,0.320718439083171,0.503120996676515,0.320666178661136,0.498471089720699,0.382521213916646,0.351222041722816
3430,0.320726217595855,0.503116742213025,0.320657766066249,0.498500329566027,0.382532793068122,0.351228595879569
3431,0.320739183925951,0.503112599265729,0.320660413671915,0.498510476584078,0.382539751387078,0.351249819944356
3432,0.320750696539963,0.503107476776692,0.320670472966667,0.498514491021813,0.382550924739687,0.351253136442635
3433,0.320751764664363,0.503124089321864,0.320670270921586,0.498526190774306,0.382573491375393,0.351264517231249
3434,0.320755451369734,0.503144862896103,0.320664320485053,0.498553095103038,0.38257688719964,0.351268912552389
3435,0.320759086287616,0.503162054626178,0.320666134926129,0.498569834634259,0.382604900518372,0.351269298921166
3436,0.320763339970521,0.503173455306862,0.32066766882762,0.498594741411339,0.382598605734908,0.351285096536566
3437,0.320775487548686,0.503182038286523,0.320662233712277,0.498617170143154,0.382607750198514,0.351296795062354
3438,0.320772462431,0.503195614480962,0.32067389888936,0.498617605048598,0.382619088478676,0.351303195346265
3439,0.320765830265119,0.503210801331202,0.32066904055438,0.498642430865494,0.382635960153909,0.35129646768959
3440,0.320769075330282,0.503218761307983,0.320695181666819,0.498644498449633,0.3826411180318,0.351312290593153
3441,0.320769247740169,0.503230651012725,0.320698843347336,0.498662031825725,0.382642460407432,0.351316962179534
3442,0.320778354190708,0.50325027135174,0.320701869791261,0.498683112698455,0.382656711296955,0.351324110467983
3443,0.32076153176556,0.50328491169054,0.320715473606023,0.498692660495951,0.382672622346248,0.351323816035542
3444,0.320765907365258,0.503297691889943,0.320722850784829,0.498701336904554,0.382682142124536,0.35131531102099
3445,0.320765947370865,0.503314935407782,0.320725629804925,0.49872198565881,0.382694259486761,0.351311064188721
3446,0.320766716527579,0.503326177043086,0.320714004597195,0.498734588857917,0.382696345255101,0.351319189318896
3447,0.320757236530516,0.503351434953648,0.320710978034839,0.498747419226853,0.382697979149132,0.351316431806639
3448,0.32076612652672,0.503361361214191,0.320714915605731,0.498770042792804,0.382715291671651,0.351324468858416
3449,0.320772074636583,0.503383420757468,0.320710438833688,0.498782097871808,0.382725766695067,0.351332920487936
3450,0.320786869326807,0.503376571090415,0.320714885987222,0.498784196633848,0.382730730562043,0.351344793480152
3451,0.320773333248336,0.503381893587012,0.320703285101487,0.49880925877331,0.38273643982991,0.351353902363243
3452,0.320771439944917,0.503404687780093,0.320710838478821,0.498831883029759,0.382740216392768,0.351369962809135
3453,0.32078221989138,0.503412083820232,0.320715037491399,0.498841732639935,0.382747628407721,0.351372831895073
3454,0.320787093712037,0.503409784455364,0.320717416605916,0.498857884477054,0.382755490271594,0.351386271583235
3455,0.320781358689777,0.503434514613038,0.320717592460047,0.49887531797715,0.382750356413559,0.351411337412218
3456,0.320789738045937,0.503445208243763,0.320728792146099,0.498879703272773,0.382766254783985,0.351409541416422
3457,0.320798850411633,0.503457436313842,0.320738456717879,0.498887662270542,0.382765731915423,0.351416566525542
3458,0.320791179053665,0.50348112632773,0.320740183049591,0.498900610016369,0.382760685872115,0.351442923256104
3459,0.320776309632151,0.503503203935345,0.320742724772905,0.498911785077469,0.382759366124083,0.351442154572642
3460,0.320762530738895,0.503500131241051,0.320750717992374,0.498914284051468,0.382779552484912,0.351442203710111
3461,0.320766070797515,0.503512664736277,0.320744451872348,0.498940496238749,0.382797681160724,0.351427314240786
3462,0.320765009528305,0.503513819495775,0.320739700615571,0.498963308860808,0.382812363499827,0.351436898173537
3463,0.320765307313104,0.503519703491517,0.320749775539037,0.498979084832797,0.382812308292719,0.351443189390827
3464,0.320756774993565,0.503539823865626,0.32076606765273,0.49897994661344,0.382816906468903,0.351454796022114
3465,0.320752673111376,0.503565623445448,0.320762621218656,0.498993700035526,0.382822477247046,0.351458791175191
3466,0.32076916978171,0.503577286028646,0.320757549265059,0.499016376367409,0.382828225985275,0.351466054790277
3467,0.320763439002742,0.503578276259019,0.320752695071729,0.499039459105761,0.382832808461906,0.351459781227382
3468,0.320774714421724,0.503573647593812,0.320753743511047,0.499054667171679,0.382840218574158,0.35144941729951
3469,0.320772272524989,0.503595333527637,0.320767286228861,0.499054484101941,0.382838938184372,0.351461465715474
3470,0.320783229171002,0.503598986135714,0.320768022719671,0.499074034524739,0.382860899908294,0.351458576568386
3471,0.320781369840188,0.503626964507507,0.320761592128195,0.499098331305072,0.382868069004561,0.35147310469426
3472,0.320778864318914,0.503633085724878,0.320770896132621,0.499116192722157,0.382884262292606,0.351476135151145
3473,0.320783514883654,0.50364561016258,0.320770709495881,0.499128413335264,0.382899770080902,0.351478511734993
3474,0.320781193614551,0.503649078333392,0.320768882483306,0.499144298788162,0.382912773145752,0.351480313586422
3475,0.320780801478243,0.503658339739103,0.32077605639904,0.499151593381776,0.382914103245667,0.351497957731351
3476,0.320777060486729,0.503673985926615,0.3207625085899,0.499182892753624,0.382922650597624,0.351521044360775
3477,0.320774859053382,0.503693959480843,0.320763735268372,0.499201732325929,0.382919512081977,0.351536088834886
3478,0.320780601686711,0.503703289938496,0.320760357443068,0.499230997436069,0.38291397838335,0.351536516480425
3479,0.320790405587032,0.503719976433292,0.32076111660416,0.4992490461711,0.38291438033031,0.351538441936446
3480,0.320797244267788,0.503727697756308,0.320772841539357,0.499255120971865,0.382932978102515,0.351547283711542
3481,0.320790770394304,0.503750881781202,0.320775850150197,0.49927528947233,0.38294192958182,0.351549894092405
3482,0.320782263225739,0.503761412057329,0.320775465866019,0.499292944392486,0.382957074889841,0.351551633399194
3483,0.320787036322243,0.503775439047365,0.320775022968874,0.499323542531809,0.382961609185287,0.351566928331669
3484,0.320801502057726,0.503775472534894,0.320784600476654,0.499319101906984,0.382969680768459,0.351555792431432
3485,0.320801781381284,0.503797243117927,0.320783456287975,0.499329888170059,0.382981850336438,0.351560622040722
3486,0.320801232660132,0.503811327622993,0.320793613973371,0.499340056706904,0.382984954277634,0.351566540681754
3487,0.320794963687704,0.503836659284183,0.320790041603655,0.499360881015428,0.382993342004297,0.351577028768217
3488,0.320789938590876,0.503847644540426,0.320784472536982,0.499387213236687,0.382990668190724,0.351594345160811
3489,0.320786050579883,0.503857962300808,0.320802183038109,0.499399064469914,0.382993916869521,0.351604503070757
3490,0.320773054167228,0.503889841167271,0.32079872145596,0.499419655443259,0.38299583065951,0.351604737863573
3491,0.32078238498828,0.503894275693156,0.320798844859706,0.499436357858467,0.383011059649136,0.351606432072684
3492,0.320783622975421,0.50390255284547,0.320803736509941,0.499436240164511,0.383015919369141,0.351616063879669
3493,0.320793243926193,0.503900512536159,0.320802817642049,0.499448469777588,0.383039676524507,0.35160863434785
3494,0.320793037782292,0.503911491177046,0.320801603511151,0.499464486846108,0.383048394148208,0.351616720960048
3495,0.320807245914527,0.503910075274441,0.320812083919597,0.499483775002124,0.383054164012358,0.351620762831883
3496,0.320804163557743,0.503935239873987,0.320809337960115,0.499484432223208,0.383061470261365,0.351640272069794
3497,0.320808185004373,0.503948498587974,0.320803090454459,0.499501353341348,0.383069186451337,0.351663321039077
3498,0.320811308661494,0.503963106282571,0.320803065071522,0.499529894626442,0.383061370593805,0.351660577149121
3499,0.320811908838304,0.503957712620594,0.320802133794306,0.499548639443683,0.383066693306349,0.351669932830331
3500,0.320804871206405,0.50397047045062,0.320804989735448,0.499572156194162,0.383072696724274,0.351690006721216
3501,0.320812597543794,0.503979143408347,0.320800065555689,0.49960044256857,0.383078965003522,0.351700003238926
3502,0.320814181923769,0.50398187022208,0.320792755459033,0.499629015733355,0.383094582413869,0.351696488871876
3503,0.320807321435238,0.504016203728558,0.320802115077579,0.499640505928857,0.383117387905285,0.351700434112114
3504,0.320818710400596,0.504028177188015,0.320799414237381,0.499660013603049,0.383135849410354,0.351715534593573
3505,0.320825050346394,0.5040357632516,0.320822589340702,0.499651803725764,0.383144177949267,0.351717451814641
3506,0.320827381057057,0.504040143567486,0.320825175313422,0.499663967066402,0.383169977851713,0.351699884026694
3507,0.320831634938204,0.50405375821745,0.320813128905625,0.49967986551049,0.38318102017335,0.351677840684614
3508,0.320848549482097,0.504063299710852,0.32081825934816,0.499692712003548,0.38318873209823,0.351681880663028
3509,0.320850296100728,0.504072825054654,0.320811963687243,0.499717152768081,0.383192122124066,0.351676552854277
3510,0.32084213503373,0.504091667654804,0.3208098060874,0.499720184084992,0.383211236074843,0.351673252408985
3511,0.320849899194879,0.504097801571942,0.320805892183041,0.499735536096811,0.383214827615348,0.351675011501962
3512,0.320858947189385,0.504090475852085,0.320812222962473,0.499758084057947,0.383216956775592,0.35167895695667
3513,0.320858954357736,0.504086744099417,0.320814837926236,0.499771350730338,0.383235463884745,0.351678008455858
3514,0.320865360337724,0.504090313827594,0.320824956585065,0.499774085411828,0.383254698977911,0.351688218179678
3515,0.320858454116797,0.504117129221245,0.320834357297152,0.499769098329073,0.383266986447129,0.351692896390566
3516,0.320862195982586,0.504147348991588,0.3208321607387,0.499791804170134,0.383281421661802,0.351709880308851
3517,0.320860720618743,0.504168330407178,0.320831890322586,0.499799829066732,0.38328682929554,0.351702760182504
3518,0.320865181435612,0.504176534033337,0.320840082334214,0.499796880653561,0.383286198371169,0.351712159119265
3519,0.320858547906654,0.504200542988334,0.320847156898541,0.499815626915806,0.383276664917648,0.351729218277572
3520,0.320869082497776,0.504203239936205,0.320840304363553,0.499845576467438,0.383269547534184,0.351731104450294
3521,0.320877576000944,0.504197986201947,0.320845216139808,0.499851328001176,0.383268849584265,0.351748847093465
3522,0.320872832254235,0.504215839292309,0.320844920821239,0.499868262168909,0.383282115974336,0.351748425989674
3523,0.320878386384416,0.50421977364033,0.320852548602175,0.499875832255731,0.383297603435783,0.351760363099299
3524,0.320881000636363,0.504228729965782,0.32086082654263,0.499889263206696,0.383312228209818,0.351760566154126
3525,0.320867565628453,0.504256284579968,0.320876877231362,0.499898476614411,0.383313064538754,0.35176261520377
3526,0.320864578424768,0.504287708189101,0.320878519071798,0.499904484594387,0.383323027808324,0.35177284313225
3527,0.320871955483312,0.50429389818207,0.32087083366844,0.499916559592095,0.383338733939349,0.351765037916933
3528,0.320860779641376,0.504299982888989,0.320866462766186,0.499945150521027,0.383342180846208,0.351766688374465
3529,0.320871129892615,0.504297346425126,0.320877367820755,0.499941779532763,0.383365114313918,0.351765980913192
3530,0.320870455144297,0.504322065982234,0.320875221643213,0.49995680174544,0.383372685292009,0.351762477130191
3531,0.320870975787265,0.504347468278186,0.320866319799186,0.499978703145978,0.383385417417946,0.35175084999375
3532,0.320881446901824,0.50436137699695,0.32086510737281,0.499988640792259,0.383386136750649,0.351762727552187
3533,0.320881381329436,0.504376888832102,0.320868378844468,0.500005974369088,0.383407567981849,0.35175349303896
3534,0.320889478539038,0.504378232704502,0.320875687170097,0.500013866926941,0.383404375505808,0.351752271167714
3535,0.320886534802401,0.504393604007312,0.320883787468931,0.500015094999001,0.38342567542939,0.351751797745474
3536,0.320894723002207,0.504398836637897,0.320871291133119,0.500041093124089,0.383433106545544,0.351761590183358
3537,0.320903123178691,0.504394287066452,0.320877648409872,0.500056785263781,0.383432540167309,0.351781360981134
3538,0.320902559559506,0.504398812446126,0.320863590346304,0.500079873527925,0.383434998143765,0.351790790186082
3539,0.320899386523648,0.504412955819125,0.320859872739173,0.500114838643626,0.383439608223305,0.351796928514256
3540,0.320903261122672,0.504408749118016,0.320864860998851,0.500129763738363,0.38345103559762,0.351799857256723
3541,0.320906272471194,0.504427472013617,0.320860778757711,0.500140270227987,0.383469146866725,0.351797704411556
3542,0.320904868777543,0.50444211591334,0.320868190137509,0.500146301053943,0.383490808779568,0.351808668120619
3543,0.320905473028541,0.504463426768085,0.320869914643362,0.500162084863452,0.383490462905197,0.351820556544919
3544,0.320909868960152,0.50448207876355,0.320874524338139,0.500175489842118,0.383491233043384,0.351842421538044
3545,0.320892709837963,0.504507277087304,0.320869350671945,0.500198464173482,0.383494283223947,0.35183574747221
3546,0.320892994396808,0.504527040994991,0.320871546165373,0.500210646926032,0.383521292454317,0.351838484139784
3547,0.320887874534771,0.504545245013122,0.320869367456886,0.500225861117255,0.383529089500775,0.351849589059007
3548,0.320891238939563,0.50455060340657,0.320875091076146,0.500219377028835,0.383533621664424,0.351858203967329
3549,0.320888114580013,0.504570646228816,0.320875006972861,0.500233798304138,0.383543553471883,0.351850708185726
3550,0.320889094783131,0.504575350993644,0.320861106482004,0.500247975590544,0.383540751361216,0.351859747291557
3551,0.320882182780423,0.504602655005821,0.320859843113063,0.500262470147705,0.3835611495482,0.351845278439819
3552,0.320893409526152,0.50458902579057,0.320871128287723,0.500273051678944,0.383579121576922,0.351852926041413
3553,0.320897818421331,0.50459040473914,0.32088633164583,0.500279068095522,0.383585039897829,0.351864475551819
3554,0.320909337540307,0.504593370086736,0.320887183831431,0.500292572370403,0.383588060264959,0.351868728231296
3555,0.32093111228553,0.504595324440616,0.32089504931632,0.500305048325386,0.383602513088732,0.351875436911516
3556,0.320937598844791,0.504593399236163,0.320899884328626,0.500312009399844,0.383616265100936,0.35187697242909
3557,0.320936216910827,0.504610006590573,0.320884242545558,0.500343041668171,0.383630942930924,0.351882396093852
3558,0.320940765287834,0.5046266869703,0.320871034493828,0.500373818220664,0.383633817299936,0.351892622224527
3559,0.32094639969012,0.50464277973472,0.320861006149949,0.500400165238142,0.383644726195617,0.351889699457912
3560,0.320952616133094,0.504643104522839,0.320856267424643,0.500429767748627,0.383653701906073,0.35188055515042
3561,0.320942923650481,0.504667070287625,0.320869262001083,0.500429378696589,0.383675634806804,0.351885386487436
3562,0.320946734028777,0.504682622706963,0.320869973882705,0.500449609842402,0.383675066918878,0.351901375850199
3563,0.320939379109578,0.504705222346034,0.320869472175002,0.50046224766819,0.383699564324377,0.35191302785808
3564,0.320945823336525,0.504731193695099,0.320876175078046,0.500471260850676,0.383708325160798,0.35190837213896
3565,0.320939688946465,0.504745097463386,0.320875164167171,0.500494223903143,0.383719667898782,0.351908610577953
3566,0.320923384629084,0.5047703168465,0.320875241694309,0.500505389707887,0.383733465054608,0.351899396006675
3567,0.320920338351857,0.504779928133695,0.320873051480722,0.500514408625619,0.383734384556422,0.351906262160763
3568,0.320926366199998,0.504787227751658,0.320877975243981,0.500510043557529,0.383735661771589,0.351912493002188
3569,0.320920543455705,0.504811731539281,0.32087406887103,0.500527078636395,0.383769775020859,0.351918504847819
3570,0.320925857685498,0.504808464052613,0.320877531204251,0.50053904864763,0.383779472598978,0.351926003743764
3571,0.320922193384947,0.504823903458187,0.320881789082075,0.500543623924961,0.383794171462783,0.351927025396531
3572,0.320927938924925,0.504822003717791,0.320878691072838,0.500571775351175,0.38380967752442,0.351918518517969
3573,0.320931408647783,0.504835026740765,0.320904383599982,0.500550405207585,0.383816920091379,0.351920603401053
3574,0.320941950587355,0.504838238823572,0.3209109830092,0.5005730443757,0.383824065463099,0.351937063820028
3575,0.320946706772532,0.504842038258607,0.320905923602054,0.50059300538157,0.383834185496425,0.351935955917042
3576,0.320947882256332,0.504854487095551,0.320903791315754,0.500613337533539,0.383834039965813,0.35194728072141
3577,0.320946462613084,0.50487224996388,0.320914025443959,0.500618220365542,0.383846817176787,0.351952004785268
3578,0.320931120893272,0.504883409019327,0.320915013078443,0.500634956656352,0.383855513780445,0.351953599244187
3579,0.320927106353836,0.504894285919367,0.320917040490786,0.500652032890138,0.383868203794535,0.351959517524936
3580,0.320920000814084,0.504923757194961,0.32092830314187,0.500657628325068,0.383869632861716,0.351966612723176
3581,0.320922903324484,0.504924042224695,0.320928949996226,0.500680461853531,0.383869964394017,0.351987608632196
3582,0.320917478098963,0.504936344320368,0.320934189725417,0.500700558955561,0.383877899865469,0.351989953110877
3583,0.320918143656092,0.504951736795718,0.320938308688399,0.500708523634008,0.383869946446282,0.351993847906186
3584,0.320931145074472,0.504966418216438,0.320941099401153,0.500719223159563,0.3838777214236,0.35199163573505
3585,0.320932062648933,0.504978736035664,0.32093961404596,0.500718805579934,0.383879193274086,0.351987751683631
3586,0.320929426545386,0.50498424067683,0.32095073046986,0.500722819643887,0.383884420290451,0.351991387265671
3587,0.320931538301898,0.505006271398229,0.320946378624351,0.500739882271136,0.383887545225306,0.351989867268579
3588,0.32093448334632,0.505016790731588,0.320928094212951,0.500764176660769,0.38389893792371,0.351998019636804
3589,0.320939329335223,0.50503465188367,0.320920719260962,0.500802401074223,0.383912162379735,0.352004336185298
3590,0.320939534982708,0.505050001307084,0.320938294517383,0.500801334471889,0.383925402631433,0.352013829876609
3591,0.320944962018671,0.505049387738916,0.320937398978565,0.50080751107659,0.383952097906408,0.352012591266898
3592,0.320951252994007,0.505045633175904,0.320941433658756,0.500818083211508,0.38395547312446,0.352025250702533
3593,0.320945923862239,0.505064296555269,0.320957172146059,0.500829096171345,0.383970480100661,0.352021060747914
3594,0.320943913230856,0.505076291109769,0.320965561659709,0.500845925215432,0.383972162913027,0.352036422785493
3595,0.32095431436326,0.505093476093042,0.320972006592424,0.500853543947964,0.383980141762543,0.352042933438242
3596,0.320952211711623,0.505117988063076,0.320968369352836,0.500881185002069,0.383991154751706,0.3520607003402
3597,0.320956415676574,0.505120584410746,0.320973073647239,0.500888571625972,0.383995526346613,0.352089143375285
3598,0.320968219632801,0.505107217612803,0.320984023399035,0.500899435153057,0.38400787675424,0.352095832689609
3599,0.320969197421721,0.505119187375905,0.320989277180762,0.500915227853333,0.384008623287951,0.3521121353348
3600,0.320959236379234,0.505136017946239,0.321004397351231,0.500930776083781,0.38402124659276,0.352105419981383
3601,0.320955841808105,0.505162873174467,0.321008434345443,0.500950023768063,0.384029831144536,0.352110816844682
3602,0.320958821680661,0.505174247097517,0.321009842878202,0.500965398667222,0.38403752795607,0.352107095367262
3603,0.320958961146378,0.505188000248134,0.321011943480941,0.500964774001047,0.384042331053356,0.352113922041766
3604,0.320962129629879,0.505199130715339,0.321007010077565,0.500987784101726,0.384048916672182,0.352121099346629
3605,0.3209634090661,0.505208714726394,0.321010853477222,0.500997873601789,0.384055913641765,0.352140789946022
3606,0.320967893823636,0.505220943822461,0.321031626648899,0.500988543749941,0.384067132387246,0.352143071691977
3607,0.320975708803676,0.505224861866666,0.321034978046256,0.501005061847825,0.384075069551199,0.352156508233597
3608,0.320972392578299,0.505246952671923,0.321044696436053,0.500993439146711,0.38409035405527,0.352149940736511
3609,0.32097432729901,0.505250507529835,0.321040233299481,0.501007559588573,0.384100975539359,0.352145032659685
3610,0.320979839253602,0.505254249186317,0.321046762514564,0.501031119587656,0.38411949708173,0.352147264043348
3611,0.320992362171796,0.505257382939135,0.32104415450105,0.501050677081087,0.384133079353239,0.352147084702996
3612,0.320981626167955,0.505286666201443,0.321046496337159,0.501076382227847,0.384141960928225,0.352136595736689
3613,0.32096900006269,0.505318671800522,0.321042419463398,0.501094462356365,0.384139839125644,0.352147096893355
3614,0.320991991438946,0.505324950014701,0.321057585626778,0.501090810060667,0.384158171401097,0.352144423052193
3615,0.320978176163911,0.505343778782986,0.321064031634961,0.50110388573271,0.384164960276771,0.352157085493399
3616,0.32098466213833,0.505349815359191,0.321069089146742,0.501116804810551,0.384168810909519,0.352171367465379
3617,0.320984872209683,0.505368024453464,0.321084811366714,0.501122646845179,0.384169832128599,0.352194895084588
3618,0.320973158111019,0.505383958015775,0.321103428280103,0.501123947804671,0.384180357896959,0.352203110713919
3619,0.320967314823699,0.505389750995102,0.321106282667604,0.501136474090663,0.384199494341662,0.352190788317324
3620,0.320989265122274,0.505390482000937,0.321109429308505,0.501151447772983,0.384201048688197,0.352197357147799
3621,0.320985294098914,0.5054098212684,0.321107791983042,0.501163707913204,0.384218020860364,0.352189573997854
3622,0.32099141471284,0.505424101284604,0.321118309577576,0.501165753268085,0.384231371150175,0.352185435978099
3623,0.320989748955701,0.505444780387479,0.321124191860255,0.50118340314897,0.38423556179289,0.352190641961848
3624,0.320989328936456,0.505460851728456,0.321124022815579,0.501200769333518,0.384239405362481,0.35220211801766
3625,0.320987341126564,0.505476690628821,0.321130712158066,0.501203146119452,0.384261303457284,0.352188548525918
3626,0.320975746573068,0.505497068895142,0.321127458976134,0.501224159278948,0.384280598089844,0.352198110694421
3627,0.320969311855119,0.505501363438174,0.321132348701169,0.501245166958375,0.384291534120186,0.352204021187648
3628,0.320969639463323,0.505518278760925,0.321138555494858,0.501248695060745,0.384297952790841,0.352219218319028
3629,0.320970156243318,0.505535099420205,0.321134631823952,0.50126435360521,0.3843060854504,0.352212361568929
3630,0.320964327149882,0.505553481776909,0.321136857036543,0.501270498504774,0.384320221189614,0.352202782360124
3631,0.320957655822996,0.505570134204697,0.32113115990237,0.501298181904108,0.384332659426583,0.352208087631271
3632,0.320963073262512,0.505582609777496,0.321138456899062,0.501307878885576,0.38434121426356,0.352209512960281
3633,0.320958048576982,0.505606132649383,0.321147200426941,0.50131778128156,0.384340759307877,0.352226518070666
3634,0.320954223181266,0.505621873291492,0.321141051279009,0.501340879467704,0.384341699180352,0.352232814976149
3635,0.320961214907399,0.505632449846101,0.321138014482962,0.501354401923042,0.38436326201013,0.352238175856653
3636,0.320983557301373,0.505627620566073,0.321141277405589,0.501373520825845,0.384368721374362,0.35224607224025
3637,0.320975327212137,0.505640438968129,0.321159063860114,0.501372127250414,0.384377334942181,0.352249930569465
3638,0.320978813178601,0.505652998089285,0.321169670650977,0.501386718807437,0.384373659634806,0.352267704806363
3639,0.320969401402199,0.50565247087604,0.321168370857821,0.501386180184416,0.384381458224482,0.352275482395203
3640,0.320968054210904,0.505659329392532,0.321166109841021,0.501403357820499,0.384395609417443,0.352281152606279
3641,0.320977005598569,0.505666384825788,0.321166344751457,0.501417585479566,0.384401616761618,0.352287607325619
3642,0.320967152900231,0.505702460575184,0.321171142212719,0.501426082674567,0.384414798122026,0.352286863181854
3643,0.320986281247438,0.505703775356287,0.321172321950888,0.501440518076446,0.384429791683281,0.352294095964098
3644,0.320980455997021,0.505719849756194,0.321167357002155,0.501456967642796,0.384439286039949,0.352296915586865
3645,0.320984411129369,0.505727106099817,0.321158930181261,0.501470380719733,0.384442319775266,0.352308149429563
3646,0.32099188513492,0.505732336290853,0.321157965060978,0.501491312621982,0.38445564578657,0.352315194602485
3647,0.320989927200475,0.505752758773372,0.321157218095864,0.501512071224405,0.38447460446475,0.352313813481781
3648,0.320994735040107,0.505758903090739,0.321142403725723,0.501540496118864,0.384480586303102,0.352321436261687
3649,0.32099134981428,0.505772338528109,0.321150810088045,0.501542885973694,0.384499068549227,0.352316156261755
3650,0.320987160004757,0.505782572420226,0.321146393572057,0.501559292365623,0.384511578631729,0.352324477663324
3651,0.320991275842691,0.505790204302272,0.32114408121164,0.501575222373177,0.384524781629053,0.352341304363675
3652,0.320999731179389,0.505810699344526,0.321163952284006,0.501569162617233,0.384517824840593,0.352347364777355
3653,0.320998223999578,0.505816995167424,0.321153452227765,0.50160626589126,0.38452076108487,0.352352827962285
3654,0.320999610958173,0.505829043129981,0.321158535694341,0.501619676774748,0.384530084975784,0.352359127585989
3655,0.320998097785481,0.505845627448538,0.321154426872652,0.501630932789748,0.384539135726247,0.352372321626881
3656,0.321003087222012,0.505847541900052,0.321155349869113,0.501644031134778,0.384544665319932,0.352373888534881
3657,0.321002850264864,0.505871115199282,0.321154470186199,0.501657531380924,0.384556426501473,0.352375547855827
3658,0.32101413823432,0.505873328936583,0.321171981802854,0.501648851065229,0.384563621787645,0.352396315236363
3659,0.321018908339326,0.505875191170584,0.321173488133837,0.501668806652804,0.384558702050412,0.352397808649259
3660,0.321006918506045,0.505892701198358,0.321179197862887,0.501670706184015,0.384555156639859,0.352414282207184
3661,0.321008260293768,0.505897541806351,0.32118877030639,0.501676292224881,0.384580790450141,0.352401811763826
3662,0.321004174154156,0.505923766111579,0.321187233494601,0.501706596026559,0.384594404659577,0.352402434288291
3663,0.32101229306854,0.505934041524152,0.321185359110263,0.501726712934528,0.384601718074997,0.352422584511147
3664,0.32101673792031,0.505947115237574,0.321191512171532,0.501730516735223,0.384611336279759,0.352425696618044
3665,0.321026111524893,0.505960793095538,0.321185262197495,0.501753604826461,0.384615385192637,0.352436695663095
3666,0.321023009037639,0.505970699677479,0.321190119415615,0.501764945765964,0.384615808149272,0.352446778841566
3667,0.321021229479601,0.505982438622565,0.321191613845333,0.501776910291473,0.384628804661739,0.352455339387344
3668,0.321034927019469,0.50598335872522,0.321201060526541,0.501776683158762,0.384637381757464,0.352469522568049
3669,0.321035647989993,0.505992927084797,0.32120456753057,0.501793037487695,0.384653881567066,0.35245877871107
3670,0.321038774544223,0.505986983399433,0.321205881717059,0.501816165196779,0.384668221922423,0.352463206370998
3671,0.321038066115881,0.505988897132668,0.32120236025358,0.501832047951026,0.384671630137205,0.352476940905733
3672,0.321048348352941,0.505997244836176,0.321206017994964,0.501866380311415,0.384685255611619,0.352477199067215
3673,0.321049605498546,0.506024010826135,0.321214881488046,0.501878679821916,0.384702657075308,0.352491298684336
3674,0.321050997088687,0.50604475745338,0.321207285220906,0.501897552736927,0.384717150807948,0.352484702086781
3675,0.321054037693494,0.506071247042658,0.321215856503438,0.501910287933695,0.384703797522714,0.352507883213594
3676,0.321047781474317,0.506090378566066,0.321223878456582,0.501925210275239,0.384718181585897,0.352518001435223
3677,0.321054904704067,0.506089314288611,0.321210024291974,0.501947432376514,0.38473734285917,0.352514927019601
3678,0.321046835861162,0.506107535625486,0.321220289695562,0.501944887818899,0.384758205372702,0.352518463991796
3679,0.321042477315406,0.506117957533302,0.32121903840704,0.501954427472183,0.384766472646045,0.352525284668731
3680,0.321050944510414,0.506104687645799,0.32121893052873,0.501974647030055,0.384786912198009,0.352519860226054
3681,0.321046476381961,0.506133746068944,0.32122836256294,0.501979730593268,0.384795447284232,0.352514751961617
3682,0.321058086877757,0.506139808424087,0.321237593256157,0.501993436721018,0.384800688912062,0.35251804172254
3683,0.321057203856071,0.506162829846372,0.321239318283528,0.50200413614257,0.384812782900467,0.352529497651957
3684,0.321055269829574,0.50617557895227,0.321243770762567,0.502017900289885,0.384820546136975,0.352523083859628
3685,0.321056954308409,0.506176493079813,0.321252057390244,0.502020705082588,0.384830305307323,0.352529353160085
3686,0.321059234046243,0.506174858344579,0.321248226530198,0.502026627917249,0.384841799401797,0.352528192675242
3687,0.321070182956829,0.506193020680349,0.321240761468774,0.502042836394728,0.384847609523366,0.352530926990331
3688,0.321073030248308,0.50619890899871,0.321248926654565,0.502051113123199,0.384855702027113,0.352537882324566
3689,0.321083910848026,0.506197565146413,0.321254510491737,0.502075547055568,0.384868080058067,0.35254306421589
3690,0.321070778766842,0.506210611226779,0.321262926464076,0.502092023361318,0.384874333519392,0.352567103083727
3691,0.321072926805319,0.506224073220288,0.321259577497089,0.502096275464284,0.384881061575326,0.352580096111398
3692,0.321066120211931,0.506244655511825,0.321263605447512,0.502107107836776,0.384884147003368,0.352589212159886
3693,0.321074727046656,0.50624554715622,0.321264434637769,0.502115221687482,0.38490329191141,0.352591117222064
3694,0.321070635294948,0.506259811884343,0.321255284487116,0.502143865331646,0.384906133552897,0.352598604120869
3695,0.321083047481787,0.506259090382255,0.321241341205159,0.502169189539649,0.384913389647202,0.352595904321868
3696,0.321083207272206,0.506277292634622,0.321251789807156,0.502181196497822,0.38492584824632,0.352588428449691
3697,0.321081545951037,0.506294116422804,0.321249731373947,0.502197334522087,0.384933235233322,0.352598200709005
3698,0.321083113327066,0.50629565545933,0.321260778711926,0.502199863860274,0.38494160240749,0.352612071171598
3699,0.321066121057025,0.506325828477427,0.321263351197555,0.502208844014834,0.384948477115763,0.352622889015502
3700,0.321053432326517,0.506349323087119,0.321261512670079,0.502243380044439,0.384949736167857,0.352627961770341
3701,0.321051918339415,0.506363912502558,0.321251714072763,0.502252171722542,0.384952403073882,0.352637568604972
3702,0.321059805748364,0.506387033711348,0.321252344134729,0.502270668231444,0.384972230778267,0.352635893641083
3703,0.321062982677822,0.506399997890909,0.321256259869329,0.502277958821003,0.384988633582005,0.352636195398003
3704,0.321053084376477,0.50642405904313,0.321257294214339,0.50229385943569,0.385000158109933,0.352647872524683
3705,0.32105384376375,0.506435461825144,0.321253277260131,0.502301595837923,0.385011339484103,0.352642198305742
3706,0.321054558444088,0.506448238318759,0.321266473994202,0.502304485850863,0.385017968939132,0.352636975102413
3707,0.321053890149972,0.50646637746362,0.321271401818866,0.502314761490548,0.385030220712958,0.352634877386968
3708,0.32105223836533,0.506474988027617,0.321263914729767,0.502343631663857,0.385038567184227,0.352629357865489
3709,0.321062267485808,0.506470799585601,0.321261050482731,0.502357708529415,0.385047864123516,0.352649887459837
3710,0.321055222927117,0.50649351846163,0.321270516988985,0.502352352312989,0.385055526832036,0.352654463120901
3711,0.321055207044778,0.506503338733578,0.321271048778683,0.502365858837268,0.385058795964169,0.352677006347045
3712,0.321057779317335,0.506509254862664,0.321272620417026,0.502394492161373,0.385052978894865,0.352693022860306
3713,0.321067311587067,0.506521918767141,0.321274389988448,0.502404738974625,0.385067394492883,0.352700953493829
3714,0.321069603002715,0.50653155130745,0.321284397670816,0.502408130237372,0.385071215881209,0.352708080989894
3715,0.321068232126841,0.506546000865345,0.321292828749277,0.502411615429916,0.385076125519435,0.352713741661561
3716,0.321068811112229,0.506557505793676,0.321294663054042,0.502427329819649,0.385078675868241,0.352720321300556
3717,0.32106534522641,0.506579087031667,0.321292758060784,0.502444679108809,0.3850947056236,0.35271396345808
3718,0.321077456226659,0.506573578905286,0.321293797760287,0.502459525297927,0.385099011909068,0.352718495377442
3719,0.321073245966694,0.506595867007052,0.321280035281768,0.502485809753529,0.38510686779636,0.352723246492114
3720,0.321064411129616,0.506605489838873,0.321271692855601,0.502513240056626,0.385113969686112,0.352736969011773
3721,0.321058107803843,0.506622842599897,0.321276493655083,0.502516642196321,0.385132900443505,0.352725027448155
3722,0.321058084173192,0.506639037638863,0.321284193935482,0.502532040730169,0.385160551036221,0.352717071085037
3723,0.321067177091008,0.506642564857625,0.321281225370543,0.502552433511334,0.385175363077089,0.352714366504764
3724,0.321081935326671,0.506646068579578,0.321279533137003,0.502566830309115,0.385179857686817,0.352712438318809
3725,0.321084621277001,0.506657149850546,0.321275220565757,0.50258544280741,0.385181008205356,0.352713180525251
3726,0.321084164413468,0.506675222716026,0.32127245830879,0.502602962828262,0.38518293356168,0.35271290602805
3727,0.321090219517732,0.506677467121718,0.321265736288725,0.502631006062517,0.385179680223253,0.352726040130643
3728,0.321090281456374,0.506703879576514,0.321266817532663,0.502643913574196,0.385183918454848,0.352721874375602
3729,0.321095815561849,0.506713717814827,0.321257611418647,0.502661419908473,0.3851940131255,0.35272661739226
3730,0.32110149987719,0.506715906742729,0.321267001457645,0.502659306757578,0.385199906449748,0.352733514287054
3731,0.321098379218228,0.506722864987992,0.321258145129968,0.502679217145253,0.385209676259977,0.352735865216492
3732,0.321100032904297,0.506733312719609,0.321269642410211,0.502685232084814,0.385219048377707,0.352738475368586
3733,0.321104986632647,0.506744719438909,0.321279996278455,0.502690812430177,0.385231466760994,0.352752266065737
3734,0.321110971755323,0.506756863683109,0.321274459462786,0.5027021912132,0.385230764194652,0.35277148326323
3735,0.321117830317498,0.506767105381615,0.32127515057508,0.502711547019283,0.385235518053457,0.352783308067658
3736,0.321111722474128,0.506794401832867,0.321287870421825,0.502720512003605,0.385229129936057,0.352801206939806
3737,0.321125868280814,0.5067895964028,0.321290264378969,0.502737918774837,0.385235734187348,0.352816581155111
3738,0.321121778855279,0.506784021995936,0.321288289373284,0.502751876000905,0.385241124701288,0.35282068629961
3739,0.321119017878881,0.506803107270799,0.321298923957875,0.502741739680437,0.385254481396541,0.352819842596101
3740,0.321114903979777,0.506815328242263,0.321296657196196,0.502753987132407,0.385257564703917,0.352822832108338
3741,0.321110098971678,0.506817902461792,0.321300372711705,0.502762097523916,0.385272122560052,0.352811461776438
3742,0.321120455010415,0.506828437216372,0.321304189068641,0.502789726414578,0.38527906097108,0.352818554728509
3743,0.321121932245671,0.506849091126154,0.321295451745742,0.502808132428043,0.385281423715291,0.352837508491526
3744,0.321118680852025,0.506856386719686,0.321292992941435,0.502824333651606,0.385289332430411,0.3528324234614
3745,0.321128506810052,0.506864143713554,0.321301248617739,0.50283569690561,0.385308328437427,0.35282321899265
3746,0.321127907646017,0.506889513570431,0.3212992958778,0.502856019292231,0.385316606136246,0.352819208668684
3747,0.321129010442643,0.506902544671699,0.321288647623267,0.502881028059603,0.385325110302582,0.352827179775879
3748,0.321131382231772,0.506908481566743,0.321287355059122,0.502902386480178,0.385321706454853,0.3528500143849
3749,0.321146030209301,0.506901440405136,0.321276777419367,0.502926993204621,0.385338028242382,0.352847687923461
3750,0.32115289624063,0.5069215412836,0.321271564894244,0.502945855740189,0.385346335026054,0.352857980963078
3751,0.321151453659125,0.506941984323013,0.321268090714475,0.502965409048716,0.385354847740884,0.35285453329066
3752,0.321157097094427,0.50695617571372,0.321274258475392,0.502977996858821,0.385360507229433,0.352854512156354
3753,0.321156387656317,0.506962008797684,0.321276800326483,0.502989727664822,0.385347075294965,0.352881554398157
3754,0.321152897785429,0.506966746001233,0.321282572047206,0.502994625630432,0.38535082512411,0.352900443798303
3755,0.321151738725397,0.506983362892064,0.321282585786839,0.503009802075455,0.385359508604186,0.352909811362388
3756,0.321151595462708,0.507002670163249,0.321283591761961,0.503024414526873,0.385369694816165,0.352920030322486
3757,0.3211616487045,0.507006715548377,0.321280204763379,0.503052793675832,0.385391054481633,0.35291347899076
3758,0.321164116302928,0.507014754559536,0.32128063327793,0.503075511753317,0.385395422977809,0.352925171279835
3759,0.321160207067384,0.507019737656573,0.321268921197758,0.503109284798001,0.385400140043383,0.352931593251726
3760,0.321162847693032,0.507016375438042,0.321269331203726,0.503117887810847,0.385409151942168,0.352932948623105
3761,0.321157483730217,0.507025051056952,0.321275668836631,0.503115490390988,0.385408163779325,0.35294442389585
3762,0.32116997755241,0.50702274525547,0.321267362476942,0.503132774639202,0.385417009285646,0.352944023023819
3763,0.321166587362975,0.507045093973919,0.321268064206626,0.503143781134632,0.385416341620467,0.35294197266898
3764,0.321159333854244,0.507075998689833,0.321265558768772,0.503158209597094,0.385421272319717,0.352945943885668
3765,0.321165324606907,0.507080124541063,0.321266855583032,0.503171198268425,0.385428381647797,0.352939339711202
3766,0.321161320998211,0.507104447669122,0.321267414261981,0.503197215765166,0.385448327915217,0.352947606948177
3767,0.32114761680053,0.507138839042662,0.32127442414014,0.50321501571726,0.385457755241067,0.352956105278971
3768,0.321143896560611,0.507156475506114,0.321279539210126,0.503233630827533,0.385459879053494,0.352971424987169
3769,0.321147949336365,0.507163061083628,0.321280987128957,0.503254439531197,0.385460762147756,0.352982393183474
3770,0.321142287364989,0.507182817958275,0.321271551512381,0.503277239929735,0.385473950719574,0.352977491161545
3771,0.321138217927228,0.507193424141815,0.321276048366718,0.5032941377054,0.385478797578285,0.352983547948613
3772,0.321136478449869,0.507210466906323,0.32127116605612,0.503307370789448,0.385487048389878,0.352995938512411
3773,0.321145000844563,0.50720809970053,0.321265830729434,0.503326154198628,0.385499770131307,0.352998995541296
3774,0.321142499326134,0.507219418952196,0.321275427998768,0.503331692420182,0.385520055263826,0.352999217871042
3775,0.321159278384363,0.507212567072908,0.321270534981531,0.50334934661731,0.385513545109972,0.353000512742558
3776,0.321161567096268,0.507222941961384,0.321271120215647,0.503369146895371,0.385515384192415,0.352999975192156
3777,0.321170835452219,0.507219830542537,0.321280147696069,0.50337986364836,0.385533961583555,0.353006541692604
3778,0.321157969999015,0.507227468443262,0.321278422408399,0.503393336588145,0.385546462457978,0.353000889369922
3779,0.32116122326465,0.507231275384036,0.321280951730758,0.503411101294848,0.385556309479312,0.353001724905937
3780,0.32116132294872,0.507231257646711,0.321281024452794,0.503428002168278,0.385563901238611,0.353005617668909
3781,0.321168324669006,0.507241099598508,0.321280751969283,0.503438344853063,0.385572734742238,0.353011748139589
3782,0.32116990535484,0.507252617894454,0.321288659262043,0.503444361879342,0.38557596476451,0.353018421861983
3783,0.32117986151894,0.507257688700036,0.321279463674053,0.503463664495163,0.385587193805591,0.353010756317187
3784,0.321182558369077,0.507263163832187,0.321284432296697,0.503480128442626,0.385603643584055,0.353005949554792
3785,0.321180535806089,0.507280864310031,0.321281487323421,0.5034988587078,0.385614779501359,0.352989641262862
3786,0.321184996447263,0.507292799760412,0.321276118252411,0.503517076296397,0.385619348895057,0.352993314221194
3787,0.321187067498321,0.507302601833649,0.321290740347401,0.503519966697574,0.385616698139179,0.353019863144524
3788,0.321187568389938,0.507312890770355,0.321285418491131,0.503538672008564,0.385628066657798,0.353023109002082
3789,0.321190522712851,0.507327852607321,0.321288520964036,0.503546009291544,0.385637361720071,0.353030766008053
3790,0.321187575404449,0.507345595575944,0.321285206100479,0.503575678583714,0.385647193916488,0.353032334123776
3791,0.321188946079739,0.507361364274045,0.321282788436893,0.503598347491048,0.385664783764436,0.353034611976994
3792,0.32119393376344,0.507374338786874,0.321279151120597,0.503619941263375,0.385668703624951,0.3530374011758
3793,0.321196223083646,0.507372676443392,0.321293072416989,0.503628093041507,0.385683903110919,0.353034888393518
3794,0.321203817172599,0.50737866461642,0.321295854992934,0.503627829242031,0.385699803393234,0.353041481798308
3795,0.321208673942429,0.507387629788736,0.321292246857751,0.503641450970572,0.385709996586293,0.353036049841189
3796,0.321215889277614,0.507397758716609,0.321295368911031,0.503652256782274,0.385710576341,0.353035204133798
3797,0.321210422143795,0.507405519311572,0.32129496712735,0.503671384035963,0.385726686334585,0.353035125218429
3798,0.321207099158522,0.50741374980436,0.321308732426584,0.503677204553613,0.385734007523019,0.353026605760042
3799,0.321210521323482,0.507426046870003,0.321310171484465,0.503688492679103,0.385741252705058,0.353033264780026
3800,0.32120738654112,0.507431620430521,0.321311599617463,0.503692498042719,0.385749022103979,0.353021994389336
3801,0.321202373556585,0.507447791043082,0.321302752479831,0.503713659705311,0.385746916240232,0.353039185178682
3802,0.321188708346907,0.507463065253192,0.321299409090062,0.503718400195546,0.385749527430369,0.35304381207056
3803,0.321187976642728,0.507479326486152,0.321300936887742,0.503730139236038,0.385758906292207,0.353040615494025
3804,0.321185538636974,0.507487025616226,0.321302044874607,0.50374718395813,0.385768819191161,0.353042459137779
3805,0.321185519676843,0.50748960049321,0.321305870284213,0.503763864185261,0.385774950995347,0.353046307633727
3806,0.321171537945561,0.507515438829122,0.321310320775252,0.503784945082187,0.385791190234212,0.353056712718276
3807,0.321176343723344,0.507520553581792,0.321309490143657,0.50380408247055,0.385802175337152,0.353058037017711
3808,0.321175175771637,0.507534561303186,0.321307130872539,0.503828130385993,0.385817252289442,0.353048086443049
3809,0.321187235542383,0.507533456904695,0.321303158155189,0.503843398980743,0.385827141115849,0.353045056296582
3810,0.321179968327102,0.50755614658311,0.321297526018152,0.503859863079079,0.385840071429376,0.353053108852065
3811,0.321182163617204,0.507551927133129,0.321296327875773,0.503870869359225,0.3858520002153,0.353046027210734
3812,0.321193608038958,0.507547578912625,0.321305537956883,0.503882892018739,0.385849721756055,0.353052969421321
3813,0.321202420953791,0.507559392070579,0.321308029126297,0.503883956320421,0.385852112229146,0.353059309004243
3814,0.321203240319116,0.507566123965585,0.321304426092262,0.503895561452513,0.38584821712464,0.353063576397335
3815,0.321200224849511,0.507587223758699,0.321303977661263,0.503913067941141,0.385864213990355,0.353075066985336
3816,0.321201916970832,0.507593580967816,0.321311775425652,0.503914780218027,0.385879648769848,0.353069816449238
3817,0.321206892530033,0.507594698931694,0.321302801440706,0.5039399768232,0.385896340728495,0.35306314676744
3818,0.321197098172303,0.507610583057513,0.321308807823456,0.503954998517929,0.385906371284822,0.353053271245321
3819,0.321194429309235,0.507629900691129,0.321313168345907,0.503971676544781,0.385921870547406,0.353047159030348
3820,0.32119687353702,0.507642459686465,0.321304750418762,0.503992731896901,0.385934930233649,0.353042193833842
3821,0.321196310865647,0.507646348013909,0.321303271540306,0.504007842455152,0.385949186624351,0.35304369105173
3822,0.321199735650753,0.507652033243162,0.321303996294749,0.504005532899969,0.385944996489052,0.353046345137026
3823,0.321200303665794,0.507650024256422,0.321323882070609,0.504019820407307,0.385957794622975,0.353040251744109
3824,0.321201174218926,0.507653999674856,0.321314620115541,0.504039246893198,0.385967869256432,0.353037498044989
3825,0.321201838282528,0.507674252787019,0.321312227319028,0.504053375939043,0.385971063555389,0.353055261857229
3826,0.321200205424521,0.507685187351361,0.321310147550439,0.504071475024027,0.385982466283779,0.353054747763852
3827,0.321204657044739,0.507690919051321,0.321306789322756,0.504081025124756,0.385987886419403,0.353069058794452
3828,0.32121455607686,0.50769326740607,0.321317076968981,0.504087497240645,0.386000958950544,0.353071728457314
3829,0.321221366298385,0.507713134729702,0.321317437455383,0.504104367630454,0.386003931161593,0.353092884862967
3830,0.321219657905313,0.507718782912114,0.321309862731208,0.504131177609935,0.386008807221459,0.353105784033482
3831,0.321239335406506,0.507711181806143,0.32130478715722,0.50414424882894,0.386018163441122,0.353103060035051
3832,0.321234960679689,0.507728835194552,0.321299904583163,0.504167582478867,0.386021621977799,0.353103854370042
3833,0.321235382399993,0.507741935539446,0.321301895312941,0.50417603296581,0.386021783689343,0.353112986795187
3834,0.321236439974376,0.507755488678727,0.321299943470735,0.504186925403509,0.38602242874617,0.353116858294297
3835,0.321244472164626,0.507765132048222,0.32130640070049,0.504192790927314,0.386035933834124,0.353112209520804
3836,0.321260602620776,0.507756640839449,0.321307590404309,0.50420368612852,0.386042522372558,0.353119995829403
3837,0.321258027157015,0.507770194874007,0.321291561404503,0.50423716726683,0.386055406899647,0.353130305361962
3838,0.321259002377516,0.5077753307365,0.321281036866235,0.504264580377878,0.386071573805073,0.353122157134873
3839,0.321280171085886,0.507764627168697,0.321262801763655,0.504298709535677,0.386081129572632,0.353112411588052
3840,0.321279021738611,0.507774885166209,0.321269707832086,0.50430256222969,0.386100341725304,0.35309661640414
3841,0.321274063217444,0.507783016342262,0.321272042163598,0.504319286097129,0.386106863228847,0.353101533282135
3842,0.321282669931449,0.507793605831739,0.321272564329878,0.504328381931116,0.386129193531616,0.353097045324958
3843,0.321283271481997,0.507812151550961,0.321262876374244,0.504358360927315,0.386142303390935,0.35310106209915
3844,0.321285348477425,0.507823869590591,0.321262566678752,0.504374558199,0.38614871323913,0.35309550298453
3845,0.321283398427009,0.507844373113632,0.321270517333115,0.504380273175482,0.386157806677994,0.35309797617546
3846,0.32127748381997,0.507853816945127,0.321267045329563,0.504390173423291,0.386160929304156,0.353105055822604
3847,0.321269481352695,0.507875797140929,0.321282431998341,0.504390260250145,0.386157427902037,0.353121039982323
3848,0.321273900972083,0.507889291586541,0.321270134221385,0.504408430676647,0.386175556360892,0.353120552666856
3849,0.321270290103926,0.507900720622218,0.321269069133185,0.504422240285666,0.386178209249074,0.353119815327371
3850,0.321280439074396,0.507902974792462,0.321279469451437,0.504426678461206,0.386184743649179,0.353125283369676
3851,0.321290395145398,0.507897135255885,0.321270608565137,0.504464613358382,0.386192218288477,0.353133056932287
3852,0.321303718159247,0.507904004971483,0.321266356118104,0.504482901970328,0.386207294854127,0.353131676247202
3853,0.321302148119613,0.507908529094804,0.321269057360835,0.504494173287876,0.386215172409924,0.353142475587461
3854,0.321299247581189,0.507924825534023,0.321273258987997,0.504506560384557,0.386216572884659,0.353145327352378
3855,0.321308851064064,0.507925966598375,0.321254832033235,0.504534709792485,0.386239073149857,0.35313919590915
3856,0.321317636796156,0.507932318830733,0.32126027396201,0.504544827859961,0.386241390542568,0.35314044702459
3857,0.321321320368229,0.507927843662012,0.32125862257695,0.504547407218138,0.386243704809824,0.353144471126438
3858,0.321328395178523,0.507919133661959,0.321251140076918,0.504575358556264,0.38625622367824,0.353146142122359
3859,0.321336473441628,0.507919202966167,0.321251407548033,0.504587804427768,0.386281537450645,0.353139385150347
3860,0.321334777737202,0.507940530523338,0.321246127472027,0.504608202991741,0.386286598012348,0.353148174177915
3861,0.321347796526887,0.507924156060001,0.321252173806475,0.504609438593204,0.386303859089066,0.353144291548784
3862,0.321348529451919,0.507939240536172,0.321251446810093,0.504624275058479,0.386317570818782,0.353144093479302
3863,0.32134204337163,0.507951541166191,0.321271383132806,0.504619568747611,0.386319564938079,0.353158351320973
3864,0.321342306705067,0.507949790744291,0.321271247279573,0.504640219796892,0.386330303166524,0.353154701724139
3865,0.321341383706801,0.507959457265266,0.321278199291342,0.504646239298667,0.38633813177565,0.353159099367975
3866,0.321340121402953,0.507979294513759,0.321280065316462,0.504665225794384,0.386344863749381,0.353160529734818
3867,0.321335075234493,0.508005443197336,0.321276984417622,0.504673843201546,0.386351872272687,0.353151888563418
3868,0.321329723111371,0.508023920161304,0.321271249913445,0.504703424009266,0.386355972950129,0.353151860648898
3869,0.321318269828566,0.508040638437619,0.321270176747415,0.504718908301104,0.386359721583096,0.353163519873773
3870,0.321310273132061,0.508067872802845,0.321270854669999,0.504721613368127,0.386376480912296,0.353165356477942
3871,0.321323249950949,0.508069256250962,0.321275620326954,0.504727185908665,0.386384307816859,0.353178113521104
3872,0.321332104630777,0.508065707226792,0.321270563672205,0.504750487333701,0.38639864285235,0.353183057753492
3873,0.321347482751909,0.50806631864579,0.3212851072977,0.504760700693275,0.386407495878177,0.353189836342229
3874,0.321342145545189,0.508089101793695,0.321281969350918,0.50477361628046,0.386431729844574,0.35318091432867
3875,0.321347935060351,0.508089180220794,0.321281474257597,0.504791062873309,0.386436688770254,0.353182923999604
3876,0.321352707245913,0.508090450199553,0.32128944394086,0.504799694743467,0.386441563328713,0.35318208514104
3877,0.321355529526864,0.508094451061607,0.321292834725503,0.504819640433508,0.386443627568376,0.353197916456299
3878,0.321358628347907,0.508085788114666,0.321293162209474,0.50483639678765,0.38646308706148,0.353190583077728
3879,0.321360518323237,0.508094846740818,0.321288161297411,0.504849512261809,0.386469586648901,0.353199974461263
3880,0.321358990185794,0.508100465588581,0.321283231088958,0.504862548047947,0.386480867100316,0.353213713183312
3881,0.321367142479223,0.508107637031392,0.321276159056869,0.5048801968835,0.386493563099384,0.353213561002434
3882,0.321365228858026,0.508127774154018,0.321278050052102,0.504884706210065,0.386508986654926,0.353207817399562
3883,0.321365016407725,0.50813988641297,0.321279686923546,0.504888136125869,0.386524263937579,0.353204431362356
3884,0.321368932600601,0.508148713087447,0.321277748099768,0.504902775905132,0.386530815415637,0.35321200138281
3885,0.321378619925375,0.508159147191057,0.321283920700395,0.504915540557349,0.386534219274118,0.353210459977473
3886,0.321368180281161,0.508180717916638,0.32128661941583,0.504928188648448,0.386538309550354,0.353216503403296
3887,0.321370019192885,0.508188060411463,0.32128836286833,0.504933352619586,0.386551687273299,0.353216106345132
3888,0.321376448721255,0.508192054324102,0.321290601973457,0.504950652948017,0.386548844512684,0.353218446199377
3889,0.321375181688569,0.508209884572232,0.321290561809638,0.504960269178833,0.386545529736611,0.353231736396135
3890,0.321370041599693,0.508232234111569,0.32129544410497,0.50496946880695,0.386547878594304,0.353236163770622
3891,0.321373960119047,0.508238385744633,0.3213019406615,0.504979244579919,0.386553394967853,0.353236934182126
3892,0.32137509875658,0.508244971241312,0.321310403316698,0.50499243901614,0.386557845918606,0.353241624695736
3893,0.321369674292368,0.508257229135006,0.321305186210524,0.505020046643523,0.386561980463414,0.353240762132801
3894,0.321377761355605,0.508258865612994,0.321295436838825,0.5050528357037,0.386577959957204,0.353231463100169
3895,0.321386239631749,0.508265435769091,0.321294170356528,0.505061248900997,0.386587059197586,0.353236301087698
3896,0.321390772419653,0.508272697808851,0.321287879096692,0.50508288171292,0.386604469988312,0.353238097960847
3897,0.321390470599013,0.508278836798568,0.321292469105569,0.505099164844517,0.386620832814462,0.353241364527851
3898,0.321396572753682,0.508279516128306,0.321301209595716,0.505107885021099,0.386642620690583,0.353233678109832
3899,0.321394189225456,0.508288699224365,0.321309746263407,0.505114288688103,0.386656242146787,0.35323125093792
3900,0.321399207746799,0.508290093866288,0.321320007630472,0.505115082261582,0.386655220590343,0.353243081047597
3901,0.321400085317385,0.508300669323793,0.321308243011402,0.50512592911818,0.386671188781737,0.353245778986217
3902,0.321403296931174,0.508299396462127,0.321311730607133,0.505134082968213,0.386675176722948,0.353250040287695
3903,0.321400026351017,0.50831053977448,0.321308094279481,0.505151647782469,0.386680250999774,0.353252576370477
3904,0.321397736284385,0.50832654678202,0.321302824813293,0.505165993578292,0.386686168972947,0.353260106432753
3905,0.321406887544544,0.508328513061427,0.321300344496599,0.505193192212925,0.386683785197953,0.353261437989627
3906,0.321407002129186,0.508339380087278,0.321288512977899,0.505210604550019,0.38668884507093,0.353272697227523
3907,0.321403668029801,0.508353668093566,0.321291043120987,0.505214009447817,0.386693920964968,0.353265282753401
3908,0.321408634624481,0.508361383042355,0.321292902432962,0.505232968252232,0.386713349874716,0.353255037350109
3909,0.321406968986908,0.508379962442575,0.321294341226811,0.505244935595568,0.386710888603077,0.353278423670772
3910,0.321411417495785,0.5083774773906,0.321298392534813,0.505252356633615,0.386714120501816,0.353275716225666
3911,0.321415932188411,0.508386224249117,0.321300969527958,0.505267092399007,0.386718732085822,0.353282188702333
3912,0.321415253590305,0.508395286553161,0.321300981476066,0.505277734183584,0.386736692489873,0.353277160003322
3913,0.321417624110497,0.508402030712568,0.321291739419893,0.505313410815668,0.386733772143561,0.353283585871651
3914,0.321423171917332,0.508404375147706,0.321290474231054,0.505334190744008,0.386729148068643,0.353288744884521
3915,0.321431575006664,0.508418126698375,0.321291989193262,0.505338576669634,0.386737180328964,0.353286368639749
3916,0.321430701134475,0.508427650755202,0.32128927792698,0.505348530265286,0.386745774669455,0.353281217376462
3917,0.321424600397215,0.508449494776978,0.321292836515763,0.505355810710319,0.386749892276129,0.353296208577979
3918,0.321421185252426,0.508453044735608,0.321297776618982,0.505365949442294,0.386758481502234,0.35330889786721
3919,0.321421345035608,0.50847260189851,0.321288015449148,0.505396371615694,0.386777574771434,0.353308278316192
3920,0.321432964882612,0.50846663784801,0.321286060433798,0.505411980177463,0.386769266736735,0.353317550583463
3921,0.321436012438098,0.508472574863124,0.321280490828833,0.505434534787866,0.386788531865045,0.353317551058218
3922,0.321439866963638,0.508469238853759,0.321278609798948,0.505445553172847,0.386791962723834,0.353321038770446
3923,0.321438216131766,0.508493632782036,0.321280387641441,0.505460515086909,0.386802980634816,0.353324708851675
3924,0.321449461818961,0.50849934967868,0.321283939145424,0.505467272657522,0.386800743550848,0.353331084679017
3925,0.321448494178892,0.50851810466105,0.32127956225978,0.505482745142531,0.386822785965202,0.353325334592205
3926,0.321452855683038,0.508521945121644,0.321291998503606,0.505479237416374,0.386824480877356,0.353345648332001
3927,0.321454188334641,0.508531944974816,0.321294093550374,0.505483302445957,0.386832690195858,0.353341224959093
3928,0.321450634693775,0.508543352597894,0.321294054202813,0.505492977584448,0.386838260905539,0.353343461674535
3929,0.32146001662711,0.508548034507089,0.321304597642098,0.505511901326508,0.38683834560069,0.353342266767294
3930,0.321457709204048,0.508557925545719,0.321306257740011,0.505526531113439,0.38684384993616,0.353346930089314
3931,0.321453626583432,0.508576772522956,0.321304553605064,0.505543714809184,0.386851089330042,0.353349419400734
3932,0.321462554869254,0.508571378116996,0.321307017619171,0.505554462541855,0.386847337329245,0.353345879146649
3933,0.32146696109297,0.508578631685017,0.321319295837565,0.505565102603085,0.386856687216423,0.35333305063838
3934,0.321466558546469,0.508580176188939,0.321312863517689,0.505580755064264,0.386858524737204,0.353335571810677
3935,0.321469291731468,0.508599518396772,0.321303078013187,0.505602411328319,0.386864206273417,0.353336775421285
3936,0.321465931559372,0.508606446409517,0.32130387923385,0.505625919490084,0.38687731754575,0.353343095396803
3937,0.321464196021288,0.508604986475705,0.321308795532763,0.505632200015808,0.386885522582564,0.353346461982895
3938,0.321479262999134,0.508595761679424,0.321309584880296,0.505654624621255,0.386888239299499,0.35334328737866
3939,0.321470231591878,0.508611826011463,0.321303584030207,0.505674128806463,0.386904636375346,0.353348168832907
3940,0.321468587846005,0.508617220318419,0.321300114684072,0.505687525728961,0.386914291933494,0.353365465022652
3941,0.321477275414795,0.508611954581352,0.32130413312127,0.505685572665244,0.38692201974972,0.35336697741123
3942,0.321481907523313,0.508620606577124,0.321302189355662,0.505686611664659,0.386938373879039,0.353373937367365
3943,0.321490558483511,0.508620309076738,0.321303086956188,0.505699728041405,0.38694984689045,0.353386661780159
3944,0.321493176251428,0.50862863716372,0.32130196859727,0.505720183188199,0.386963370229338,0.353392726868697
3945,0.321508329460959,0.508623009797903,0.321300730602852,0.505731231192818,0.386973499706554,0.35339831550445
3946,0.321516058537438,0.508636954135302,0.321303336456194,0.505732502987716,0.386985247787823,0.353390563735667
3947,0.321517844283047,0.508652821041707,0.321310415265955,0.505733061423191,0.386985169003571,0.353399613222539
3948,0.321511553033118,0.508660464243866,0.321320412773112,0.505726879896719,0.386987930486605,0.353411018196632
3949,0.321513801599412,0.508658796673692,0.32131747278576,0.505739643111348,0.386994583141681,0.353411062898107
3950,0.321508956086448,0.508673071779315,0.321314433187908,0.505759752984363,0.387003057275122,0.35340887626435
3951,0.321508365267861,0.50868594617596,0.321307458704313,0.505780718842177,0.387001972794157,0.353417380603612
3952,0.321510205267433,0.508691715216761,0.321303408098144,0.505796899330746,0.38701338751044,0.353404348454142
3953,0.321515781546994,0.50869807687566,0.321302677736158,0.505814196392522,0.387019811233147,0.353412841182447
3954,0.321511236273778,0.508712900757523,0.321303271028174,0.505827159923132,0.387020995272102,0.353423177939611
3955,0.32151278617711,0.508725618231145,0.32130485472962,0.505836388247905,0.387025223460622,0.3534296504972
3956,0.321506235362573,0.508737737338889,0.321300162190603,0.505847421733501,0.3870329198838,0.353440126009065
3957,0.32150662886984,0.508748399002724,0.321296475469973,0.505867018308946,0.387038760158219,0.35344098048662
3958,0.321514406651175,0.508751570289595,0.32130531088347,0.505865727896623,0.387044527867167,0.353447585916741
3959,0.321511299116514,0.508761651689977,0.321300616965258,0.505888493301185,0.387050651823942,0.353460010715075
3960,0.321510824034276,0.508766012604444,0.321295255731658,0.505904113152593,0.387048031410072,0.353473637253941
3961,0.321510610207096,0.508762016705731,0.321299186796568,0.505903843899637,0.38705770555267,0.353464443828398
3962,0.321510694855983,0.508771365905082,0.321301094335573,0.505908914886122,0.387058874633274,0.353473857064455
3963,0.321515265102721,0.508771587828017,0.321296310950722,0.505927017173867,0.387073548095498,0.353475051999599
3964,0.321521265722215,0.508779698294146,0.32129273282158,0.505943097854433,0.387090106578747,0.353476362385532
3965,0.321535002948392,0.508772795152414,0.321295895234974,0.505953200817587,0.387107439953436,0.353474683460379
3966,0.321542426576466,0.508797498610728,0.321314935847464,0.505950077928629,0.387118329842827,0.353475152445076
3967,0.321551133441517,0.508800070020315,0.321319340841912,0.505957366010272,0.387127776927164,0.353479665790977
3968,0.321549050096097,0.508809948187394,0.321321647142381,0.505981360566958,0.387137428223914,0.353478212521888
3969,0.321550491952782,0.508821650782005,0.321325146891329,0.505990586706856,0.38715450070346,0.353474451486091
3970,0.321550648991604,0.508836501898988,0.321313833861632,0.506001039282048,0.38715220953563,0.353473261030554
3971,0.321558112012059,0.508840005363787,0.321325476612691,0.506002821106672,0.38716833762886,0.353467431363902
3972,0.321565167389042,0.508831245939329,0.32133169657718,0.506011444838114,0.387181818745186,0.353463921562728
3973,0.321559725405308,0.508845757196207,0.321327818229632,0.506022309676966,0.387184636125844,0.353471471795933
3974,0.321570435392758,0.508864623890754,0.321330189626887,0.506040424253912,0.387186267738404,0.353478964772503
3975,0.321577908248246,0.508874942073807,0.32134021926466,0.506046217501107,0.387206582229446,0.353481639736411
3976,0.3215810552116,0.508876500804675,0.321342932329952,0.50605903996187,0.387219278895755,0.353480926074902
3977,0.321581732889426,0.508889217989845,0.321345557310135,0.506069697882936,0.38721911411145,0.353490881423267
3978,0.321586293019311,0.508904706609538,0.32133438956497,0.506094670433306,0.38722617374813,0.353500612171853
3979,0.321591363609488,0.508916742266018,0.321332344222939,0.506124957726473,0.38723760558538,0.353515278497725
3980,0.321596774968214,0.508930643666381,0.321347833858358,0.506139056335082,0.387258564403945,0.353515788713333
3981,0.321614478734097,0.508940292385678,0.321359322046025,0.506160762041421,0.387275498769,0.353530752376474
3982,0.321635153260796,0.508953345696121,0.321360646485957,0.506187252206342,0.387294851474942,0.3535443038358
3983,0.321642440395672,0.508987596332312,0.3213803409935,0.506218899498624,0.38732598261733,0.353556935422777
3984,0.32166991400804,0.509021871525555,0.321394740288056,0.506254392977862,0.387360496041165,0.353570774669097
3985,0.321694725905875,0.509093528964273,0.321428012729811,0.506316589745407,0.387383339704935,0.353597607765069
3986,0.321733204869152,0.509157238098137,0.321468845860479,0.506364360304417,0.387420405034667,0.353631778491922
3987,0.321780834694236,0.509218764065637,0.321496268554637,0.506441010021892,0.387465566208477,0.353677906819726
3988,0.321814850261172,0.509294635704914,0.321551012046283,0.506507594988418,0.387512775162762,0.353727431868329
3989,0.321876978700226,0.509400170584096,0.321617856026283,0.506592917220234,0.387575653746624,0.353772911627679
3990,0.321953011481698,0.509499699343509,0.321664650660578,0.506678752111187,0.387660493287539,0.353855740486585
3991,0.322015379012075,0.509606716765692,0.321726958777596,0.506799118828051,0.387742163930606,0.353927959318079
3992,0.322069772659233,0.509692173421298,0.321803202452971,0.506926532169075,0.38783612029988,0.354025022362579
3993,0.322154219709512,0.509831551458551,0.321884347578536,0.507033242469606,0.387938647404715,0.354128672471109
3994,0.322242479397732,0.509970838335722,0.321979989005281,0.507187248347174,0.388021729373382,0.354187238521707
3995,0.322330183207725,0.510101767315938,0.32206469861586,0.507362658737259,0.388116327404396,0.354262111235683
3996,0.322434921080944,0.510288166352302,0.322156752778806,0.507514479744784,0.388221972146976,0.354365477728591
3997,0.322541596752954,0.510488679822949,0.322266411286226,0.50772612265709,0.388332575938632,0.354450552756202
3998,0.322599350248719,0.510592639823115,0.322359277115504,0.507884543001223,0.38847249207069,0.354561091865752
3999,0.322684077910695,0.510715382233276,0.322457537316425,0.508084100445018,0.388627187592021,0.354711830658016
4000,0.322801115241636,0.510893308550186,0.32256468401487,0.508253159851301,0.388789219330855,0.354856505576208


==> data/historical_ratio_Case14.csv <==
T,tot_m_ratio_BOLD_1,tot_m_ratio_BOLD_2,tot_m_ratio_gCEI_1,tot_m_ratio_gCEI_2,tot_m_ratio_krrBOLD_1,tot_m_ratio_krrBOLD_2
1310,0.324423400193054,0.431623112945969,0.324423400193054,0.431623112945969,0.353994350008258,0.280897666335557
1311,0.324423400193054,0.431623112945969,0.324423400193054,0.431623112945969,0.353994350008258,0.280897666335557
1312,0.324423400193054,0.431623112945969,0.324423400193054,0.431623112945969,0.353994350008258,0.280897666335557
1313,0.324423400193054,0.431623112945969,0.324423400193054,0.431623112945969,0.353994350008258,0.280897666335557
1314,0.324423400193054,0.431623112945969,0.324423400193054,0.431623112945969,0.353994350008258,0.280897666335557
1315,0.324423400193054,0.431623112945969,0.324423400193054,0.431623112945969,0.353994350008258,0.280897666335557
1316,0.324423400193054,0.431623112945969,0.324423400193054,0.431623112945969,0.353994350008258,0.280897666335557
1317,0.324406066859721,0.431576446279302,0.324406066859721,0.431576446279302,0.353984173726207,0.2808686599253
1318,0.324416411687307,0.431562653175854,0.324416411687307,0.431562653175854,0.3539093224561,0.280855386793322
1319,0.324395578353974,0.431605986509187,0.324389625973022,0.431569796032997,0.353803454816571,0.280940833817624
1320,0.324268991585003,0.431610424425425,0.32421889899241,0.431618496515372,0.353583996816236,0.280922799323142
1321,0.324280113462332,0.431605866687747,0.324234098470393,0.431584848808061,0.353327841643191,0.28095804786195
1322,0.324432150078649,0.431413611175319,0.324439790494753,0.431347547366097,0.352902497525978,0.280763695130288
1323,0.324270165524348,0.431423921296692,0.324175803080918,0.431402384008999,0.352560400607055,0.280370552363857
1324,0.323674090510766,0.431262020404862,0.323554499229739,0.431422446152304,0.351708080031966,0.280337937930161
1325,0.322344744012856,0.431596287550669,0.322507965588607,0.431626846514821,0.350781770298758,0.28011822651563
1326,0.32090145427305,0.431801358239349,0.321138065247803,0.431935254158177,0.349242645281516,0.279793206324322
1327,0.319779520473133,0.431857502879095,0.320425890951431,0.431971645714368,0.346988502381587,0.279869872263346
1328,0.319996702277611,0.430069249096435,0.320749469345971,0.429988291139246,0.34412241902844,0.280239544287751
1329,0.319111321200439,0.429025623618171,0.320183093097996,0.428827202963857,0.34185412952988,0.281465221838863
1330,0.319308686106061,0.427962515339127,0.320760252679454,0.427539514597813,0.340376018483517,0.282899823330342
1331,0.319713395431781,0.425923230161954,0.320961462032441,0.42578664879153,0.338729833736453,0.283253965834132
1332,0.320090017962679,0.424061263607399,0.321432025190844,0.42438321512573,0.337682977251647,0.28401392629596
1333,0.320025617434017,0.422950696062652,0.321241093852547,0.423563176583222,0.337497985651269,0.283867781603583
1334,0.32005951197121,0.423170939528599,0.321330759179365,0.42380242408741,0.336878335810263,0.284063266129681
1335,0.319626329716047,0.423825369719994,0.320885476051746,0.424330655772701,0.337026587347622,0.284296238569635
1336,0.319699474386199,0.424217441935418,0.321003387816359,0.424701718815556,0.336842464520193,0.284722042639466
1337,0.319545896512307,0.424505470468166,0.3210184396554,0.424896715038301,0.337173140550435,0.284648264873589
1338,0.319733091682963,0.42451651619635,0.321112263597532,0.424960406262911,0.337154511562656,0.284813926462931
1339,0.319739536098852,0.424689973658532,0.321139312041496,0.424977127564982,0.337134487744635,0.284715329614007
1340,0.319791615632122,0.424692034755001,0.321221612630452,0.424831172915332,0.337056349826493,0.284714519719532
1341,0.319458566158791,0.424942252159136,0.320914773230221,0.425153409764079,0.337102070562611,0.284723671476108
1342,0.319365789199638,0.425242342734505,0.320891445622814,0.425110331677507,0.336875388048155,0.284711214171992
1343,0.31935961776402,0.42509805186367,0.320556673845658,0.425376025777772,0.336805052116569,0.284754635478338
1344,0.319035925281624,0.425205229709018,0.320253163373852,0.425560636053597,0.336582724921061,0.284707667693766
1345,0.319029101479335,0.425506064198333,0.320108956153878,0.425757681410077,0.336219855402187,0.284900272688201
1346,0.319164249068229,0.425091082413792,0.32021082148781,0.425526803661109,0.335669128799425,0.285214382691837
1347,0.319421166866851,0.424325455681453,0.320584626991888,0.425037665443983,0.33517984550039,0.285558775903642
1348,0.319757237878179,0.42384403839411,0.321033659324503,0.424681324973084,0.334637830478721,0.285933046499455
1349,0.319867855798527,0.423095874836229,0.321162676528888,0.424235981185349,0.334273736956898,0.286128267537319
1350,0.319999931558959,0.422507408554704,0.321463576103061,0.423653411141252,0.333730138035385,0.286705220704933
1351,0.320213637181563,0.421994550668872,0.321462724156727,0.423128665810323,0.333536118662993,0.287380652696997
1352,0.32039205459894,0.421984998440124,0.321545747969531,0.423166362310851,0.33336443304267,0.287624974105015
1353,0.320639388205891,0.42197868190483,0.321744710798743,0.422932243755737,0.333430803562072,0.287756472010442
1354,0.320427651755748,0.422129502043064,0.32156872804504,0.423036138620277,0.333294513526752,0.288035419042813
1355,0.320247896595987,0.422316977168964,0.321548572827857,0.42328261763664,0.333247916820332,0.288217720795977
1356,0.32009094101237,0.422520813564601,0.321366267030272,0.423535660478594,0.333185065415373,0.288323327740178
1357,0.320103229223149,0.422735723330756,0.321353186852047,0.423917142846359,0.333229809641501,0.288351181792224
1358,0.32005672368871,0.423048687896587,0.321390133157442,0.42401447366075,0.333499019128027,0.288278947763997
1359,0.32006515167488,0.423166100691393,0.32144361438575,0.424227293503259,0.333647335213663,0.28807946628318
1360,0.320007929843578,0.423278509925159,0.321412194489414,0.424355954503002,0.333599101397693,0.288273307019219
1361,0.320117504956439,0.423308906910976,0.32144364583335,0.424398800401013,0.333324228329044,0.288508882349401
1362,0.320124502705957,0.423264670332538,0.321347539127255,0.424395381648947,0.333275135553899,0.288522848737652
1363,0.320258975344371,0.423006705419408,0.321385813528849,0.424360174118647,0.33335119138823,0.288704007997872
1364,0.320172301746606,0.423205925326381,0.321441906344109,0.424405919072864,0.333195213248131,0.288709843509114
1365,0.320182336431849,0.423168833318378,0.321490214165951,0.424336439275517,0.33304709492557,0.288693407235382
1366,0.320044441865117,0.423424851068483,0.321454544519274,0.424371264999757,0.333022089085262,0.288930082962094
1367,0.320060439059051,0.423188865557715,0.321371259117694,0.424441579867976,0.332658825033731,0.289156461383392
1368,0.320239666779279,0.422860009731699,0.321415255347292,0.424364286301153,0.332489322380882,0.289329748087825
1369,0.320317534034541,0.422841759081803,0.321406868986496,0.424341551252385,0.332308632876685,0.2895522900404
1370,0.32019762202872,0.422709674800608,0.321302949561034,0.424320075472016,0.332038393400277,0.289923294585283
1371,0.320175799670281,0.422652420807909,0.321333814586803,0.424156063039762,0.331637655783201,0.290224392794846
1372,0.320318274712816,0.422573177648985,0.321235205522233,0.424230744001995,0.331589263774655,0.290173429381862
1373,0.320449768819049,0.422493057372401,0.321383067701083,0.423972532596195,0.331644455396687,0.290442056549178
1374,0.320571495002149,0.422810910175719,0.32151273583221,0.423966681851961,0.33161209161769,0.290701708643739
1375,0.320496568875351,0.422988182501223,0.321539845674516,0.423937885542135,0.331604309721193,0.290931821393179
1376,0.320552204369015,0.423006036566244,0.32162697717398,0.424139912590553,0.331599303370179,0.290940134531749
1377,0.320481020130602,0.423263245955512,0.321602178573699,0.424314044054818,0.331556639223547,0.291085025905034
1378,0.32044696386947,0.423508272908135,0.321558942981613,0.42453634286336,0.331563141900406,0.291211047149611
1379,0.320475789647178,0.423598364814455,0.321515212231735,0.424640132251634,0.331473494608439,0.291313238058849
1380,0.320339499471637,0.423744394275474,0.321715923175013,0.424403265835939,0.331272306910447,0.291513508476918
1381,0.320363310961351,0.42366011172512,0.321767767107457,0.424396169242631,0.331391088585129,0.291543951709197
1382,0.320459684953097,0.423822871539864,0.321859965182342,0.424442928283604,0.331393773510365,0.291607269803867
1383,0.320446074917313,0.423948576135155,0.321954369139788,0.424381269610556,0.331613748539386,0.291557984368929
1384,0.320444900433163,0.42413215012672,0.321934938719795,0.424418703228048,0.331626041108443,0.291655859752546
1385,0.320726652498839,0.423850163637409,0.321986413762374,0.424343685830291,0.33146299599292,0.291754011105686
1386,0.320827048756753,0.423794440345309,0.322157681285867,0.424185848803349,0.331315588960877,0.291944472195875
1387,0.320927538776683,0.42368484033386,0.322070574474224,0.424394156352495,0.331156746302392,0.292097798512829
1388,0.320932824473425,0.423789031766144,0.322267865446135,0.424506054485784,0.331064593679626,0.292267900062891
1389,0.320926790189499,0.423603404473683,0.322137564378542,0.424734213853578,0.330936377384235,0.292391614686411
1390,0.321034028559308,0.423658853685187,0.322173508032886,0.424812578755729,0.33078948117541,0.292687593149239
1391,0.32124907507953,0.423672520932479,0.322212395752071,0.424684197844321,0.330682741324901,0.292791812682102
1392,0.321443447811672,0.423556866231105,0.322513410008641,0.424350768747213,0.330656759367306,0.292952429252478
1393,0.321506994333284,0.423583360910456,0.322540170630282,0.424429433707773,0.330672054193974,0.292958783523669
1394,0.321800793205881,0.423418083532687,0.32255115589243,0.424488009147722,0.330930965465362,0.293002023137573
1395,0.321902577858066,0.423453088991067,0.322860297038472,0.424299535741129,0.330957684798244,0.293054086474898
1396,0.321936054950862,0.423579678588552,0.322972203798848,0.424349592920289,0.330931806140207,0.293266681685272
1397,0.322047508781996,0.423558781681424,0.322994635232207,0.424421875972137,0.330762194548087,0.293460292840287
1398,0.321950640085441,0.423739246743205,0.323056573661568,0.424442343309933,0.330873958393771,0.293583922310791
1399,0.321937158015097,0.423863859360826,0.322954932398767,0.424542815504774,0.330844582251489,0.293549805739168
1400,0.322066401835486,0.423743395341562,0.322989034845441,0.424570103010865,0.330960958121601,0.293566156091103
1401,0.322089404146207,0.423800498974636,0.323077751172116,0.424659231116686,0.331053470336811,0.293594654930637
1402,0.322189732435185,0.42376290664211,0.323109145534707,0.424813089884844,0.331107154585817,0.293718508452645
1403,0.322203776308094,0.4237200174937,0.323079125211992,0.424991704656612,0.331146887205665,0.293832232092552
1404,0.322162068273791,0.423810580601887,0.323083537579981,0.424908682228099,0.331064421111026,0.29389968222649
1405,0.322322327956397,0.423855230801492,0.322939514327238,0.424991348388744,0.331135453685604,0.293904077096579
1406,0.322387664959267,0.423860745302116,0.323163649676477,0.424917683942613,0.331069474559656,0.294110300566345
1407,0.322420187602337,0.423815654475754,0.323191502300175,0.424973513217431,0.331042959653468,0.294259120768329
1408,0.322365201449755,0.423762741636258,0.323207874174126,0.424926715979252,0.331071286253459,0.294303748403607
1409,0.322404200795055,0.423916896449966,0.323113347777942,0.424940618154336,0.331052127666632,0.294444804150392
1410,0.32252835540686,0.423905023773023,0.323173579349049,0.424934644978796,0.331089017919936,0.294550426172561
1411,0.322583200831397,0.423891309759842,0.323151549527299,0.425085617579841,0.331087618745227,0.294660211080703
1412,0.322661533575333,0.424177654622849,0.323267309042251,0.425194641708062,0.331118418283134,0.294758387142907
1413,0.322675027047855,0.424241382469043,0.323333143369885,0.425156866277185,0.331055793645039,0.294808536526379
1414,0.322784502478477,0.424323175624812,0.323392244296907,0.425228490796785,0.330925044414474,0.294935168492253
1415,0.322747892339902,0.424522971217676,0.323632293929741,0.425179901793163,0.330783864584166,0.295095045508404
1416,0.322798419535316,0.424510607114568,0.32369474470659,0.4252109839236,0.330755590663446,0.29513793447515
1417,0.322820801441674,0.424507202395303,0.323555726342489,0.425329576763731,0.330745985272568,0.295262336103652
1418,0.322692133714884,0.424544854149322,0.323537989770112,0.425410514886838,0.330689493266418,0.295439578222985
1419,0.322702137055949,0.424566714274638,0.32354191217161,0.425466237671994,0.330887871059622,0.295429961503169
1420,0.322698251945597,0.424752477981298,0.323510432478438,0.425646253723305,0.330801673566576,0.295529972298623
1421,0.322704610157957,0.424729258765258,0.323610472945563,0.425553803971933,0.330820464241052,0.295628165254567
1422,0.322785910472678,0.424817657186691,0.323678385961725,0.425658709061727,0.330871771037122,0.295564933235747
1423,0.322888155399047,0.42486045577349,0.323790595223089,0.425554066682393,0.330862364158952,0.295668789064899
1424,0.323025590585471,0.424901250069473,0.323883869746763,0.425581269070201,0.330866880309925,0.2957391459487
1425,0.32316243172822,0.424855368777812,0.32383201959399,0.425740197256178,0.330989303088265,0.295902878086219
1426,0.323276538367692,0.424874837967022,0.323835357134942,0.425772711922323,0.330945158325461,0.295971605129247
1427,0.323229376961946,0.424925305357831,0.32392341929381,0.425748606646666,0.331015642234948,0.295952258545645
1428,0.323231185814293,0.425129536325992,0.324016368390518,0.42578260057733,0.33102041424041,0.296096667433397
1429,0.323354502927827,0.425164145774074,0.324183066533548,0.425826582209787,0.331007069900218,0.296288622400669
1430,0.323369613135054,0.425250391372494,0.324231731924175,0.425762005469677,0.331151598139958,0.296237459448479
1431,0.323429760407529,0.425254566943562,0.324277738397058,0.425856184904139,0.331109679086461,0.296319398255865
1432,0.323564063112804,0.425260677186617,0.324312457064404,0.42587107962444,0.331144510367974,0.296524882181939
1433,0.323667772481422,0.425319144544008,0.324370332455534,0.425747201384203,0.331122714130634,0.296694827878064
1434,0.323633558300368,0.425471622495836,0.324412654799508,0.42584605021087,0.331153339093126,0.29666822579555
1435,0.323802810283245,0.425358923741905,0.324560810481486,0.425810330481266,0.331215194206918,0.296773018335805
1436,0.323857861401337,0.425385007430042,0.324569277810722,0.425836181259888,0.331174678464953,0.296884695777548
1437,0.323940015886024,0.425492596105789,0.324708269826508,0.425884126107191,0.33112762383278,0.296897256852011
1438,0.323968164316559,0.425486154328434,0.324766202079526,0.425935428445873,0.331142542758825,0.296974495144873
1439,0.324105413971936,0.42548035355486,0.324877017770522,0.425901253000664,0.331168074481137,0.297113857911845
1440,0.324091230545031,0.425511666475808,0.324883571255765,0.425897546010496,0.331116826588883,0.297216604125234
1441,0.324184815131866,0.425514745998314,0.324878611243422,0.425929714515874,0.331091968167851,0.297342047877461
1442,0.324116905686958,0.425569125465812,0.324953836242996,0.425975192263559,0.331117408460793,0.297403348810709
1443,0.324155902922399,0.425552077267301,0.324948981977042,0.426007982173713,0.331149995160248,0.297499137476342
1444,0.324278989961758,0.425452353781354,0.324977195917615,0.426057461398527,0.331231574377316,0.297597395373884
1445,0.324259357950115,0.425452554372917,0.325118413763373,0.425989882633761,0.331189575735911,0.297667859050185
1446,0.324146239333323,0.425621852442911,0.325170154997999,0.4259660495988,0.331238653866672,0.297781603113242
1447,0.324136968186054,0.425754671098622,0.325329851606991,0.42598008870074,0.331264657251335,0.297809748270067
1448,0.324064362606425,0.425936226754379,0.325397811251665,0.425963614023293,0.331269316592058,0.297855001271883
1449,0.324030663068622,0.426059443031346,0.325444874833221,0.425977624443594,0.331335975665854,0.297939296773802
1450,0.324093001201938,0.426097326263571,0.325420944352711,0.42608579538168,0.331290867291246,0.298040818252508
1451,0.324057412365949,0.426176382570696,0.325422940719608,0.426041489308534,0.331369911624338,0.298015504133019
1452,0.324093744432306,0.42624200666716,0.325467637391538,0.425911901932273,0.331393803593341,0.298177997864994
1453,0.324091611212868,0.426249749120994,0.325436903592348,0.426006289479914,0.33149257897812,0.298232060829931
1454,0.324117987422559,0.426287355900227,0.325435785042569,0.42613420553141,0.331570265546237,0.298285501146704
1455,0.324176279196837,0.426230379255179,0.325491217062226,0.426165872045083,0.331643450708582,0.298387621320862
1456,0.324138232218542,0.426383455715781,0.325443041284567,0.426380471301481,0.331694683043683,0.29851193140062
1457,0.324122522000463,0.426489042933818,0.325404127489125,0.426514927058238,0.331719406543388,0.298595509313145
1458,0.324138579364971,0.426518339374392,0.325496155587315,0.426545335824366,0.331762194830387,0.298690910191563
1459,0.324174612189993,0.426604900005732,0.325436723851493,0.42662790785828,0.331741098032526,0.298754034370844
1460,0.324218419810476,0.426648730460871,0.325458955898668,0.426701794211701,0.331765766084341,0.29887693077651
1461,0.324139167597858,0.426852108798224,0.325420397702819,0.426739878825847,0.331889452011825,0.298956980254363
1462,0.324054328858853,0.426941551038601,0.325390310697538,0.426818462411541,0.331965088400838,0.299057211716507
1463,0.324123605536435,0.426992645125213,0.325375858732005,0.426867707351965,0.332069230577985,0.299081372884948
1464,0.324023616430838,0.427100540020761,0.325330157961295,0.426918747545091,0.332075162890042,0.299175307757415
1465,0.323983298171167,0.427151655125554,0.325393268013527,0.426959912261817,0.33218482813073,0.299166265053912
1466,0.32410184677944,0.427174727384495,0.325460467615223,0.42688601226929,0.332204298533369,0.29928409116019
1467,0.324119159449446,0.427242251777266,0.325405448516471,0.426973578135267,0.3322762262902,0.299388291450092
1468,0.324135836514458,0.427306626385878,0.325368602303575,0.427013298811579,0.332213286615996,0.299540238174365
1469,0.324134924399921,0.427504141025205,0.325371739281684,0.42709080076231,0.332262588820782,0.299607851286367
1470,0.324129574532607,0.42763279430325,0.325373636609889,0.427170275950681,0.332378215895676,0.299633731532468
1471,0.324080325045091,0.427793601401001,0.325494808268462,0.42720293493924,0.332340302872096,0.299745377222276
1472,0.324069059815617,0.427820329840337,0.325495488740399,0.427300950423633,0.332410762639606,0.299776849228706
1473,0.32414480621279,0.42785597761156,0.325510693215906,0.427356927485979,0.332421589267018,0.299854302181121
1474,0.324140364277598,0.427784639155449,0.325533206837509,0.427443672468832,0.332434994312409,0.299916175749923
1475,0.32423240943875,0.427821176608016,0.325560748137642,0.42763326030771,0.332408376236407,0.299969353596776
1476,0.324362458897587,0.427820010798785,0.325566196847924,0.427745376539245,0.332536449234321,0.300033773947164
1477,0.324393389541719,0.427843074155769,0.325654973103755,0.427792950470981,0.332547950497868,0.300134496796233
1478,0.32442576231745,0.427918649475274,0.325737827471394,0.42783223416816,0.332590570791101,0.300154273318781
1479,0.324382455106657,0.428093355183641,0.325721133791512,0.42789505257916,0.332694427449199,0.300215903331797
1480,0.324486912693536,0.428106736564006,0.32575011234197,0.427954297726317,0.332793472951736,0.300219284692089
1481,0.324548921803045,0.428156337350093,0.325777494853589,0.427971051870692,0.332785250440962,0.300288707131408
1482,0.32459003272974,0.428186865417684,0.325826002945121,0.428043016140916,0.332857817645026,0.300308546646828
1483,0.324627247367169,0.428341910934546,0.325741205563753,0.42822941642725,0.332873286784784,0.300427566969652
1484,0.324651704593523,0.42840308474166,0.325701540942846,0.428252703864382,0.332905081086812,0.300500008529247
1485,0.324596252271684,0.428553489945756,0.325756402320156,0.428273098086441,0.332893778317603,0.30053818032148
1486,0.324579993900809,0.428644677554045,0.325753756097624,0.428416481659301,0.332957295578934,0.300555179107117
1487,0.324629756065877,0.428695436625011,0.325752691531134,0.428418815249367,0.333015704603111,0.30063069102874
1488,0.324535104340556,0.428829455421173,0.325690072858862,0.428595331764824,0.333027256568127,0.30069929044287
1489,0.324586464172392,0.428885421878862,0.325764611601394,0.428660498071315,0.333035900495289,0.300801557451287
1490,0.32466717155238,0.428849545429565,0.325751974555117,0.428683029106988,0.333087189209079,0.300844512660411
1491,0.324675587363564,0.428914355494401,0.325907308851082,0.428611951621307,0.333064085020633,0.300961193017891
1492,0.324727516596773,0.428938371535474,0.325948170150223,0.428609312879332,0.333113232249792,0.300982435016326
1493,0.324756905165275,0.428857502485704,0.325941854737315,0.428646399824738,0.333085767680801,0.301058458790724
1494,0.324879078073124,0.428813477372591,0.326039327665125,0.428694564539426,0.333117981984948,0.301156995401589
1495,0.324847651626778,0.428918043068628,0.326052752412379,0.428724930531384,0.333140127583321,0.301151186225258
1496,0.324808503875241,0.428918307437388,0.326063663300642,0.428719202418379,0.33317327501099,0.301167563809052
1497,0.324806720897547,0.42902788544985,0.32606455452536,0.428821675963037,0.333222559279781,0.301236301579915
1498,0.324872604646833,0.429067935091116,0.326006189225627,0.42895994600541,0.333219619994035,0.301360735526621
1499,0.324899637699645,0.429113884692724,0.326068546506773,0.428974030581481,0.333289797888767,0.301436045629501
1500,0.324897461233744,0.429191333118389,0.326054455796293,0.429066361651382,0.333392371249882,0.301509155208051
1501,0.324911178358336,0.429235113974223,0.326055717565681,0.429198810921806,0.333408515270246,0.301595123645757
1502,0.324995141953403,0.429281316754682,0.32608109585184,0.429246218775873,0.333466236432758,0.30174968274721
1503,0.324969472676181,0.42936011615474,0.326166190476587,0.429247479857322,0.333577079154675,0.301726507915397
1504,0.324956639256982,0.429478856581903,0.326184618611466,0.429339896420875,0.333619408416488,0.301829973967621
1505,0.324904550161622,0.429540532163183,0.326126161160396,0.429443924953741,0.333695977629732,0.301853106952897
1506,0.324939397373785,0.429516307060505,0.326227342385688,0.429361499779454,0.333754278843706,0.301893588083074
1507,0.32501275531506,0.429579360847778,0.326300244323818,0.429377492146593,0.333810959909881,0.301946560769995
1508,0.325020893868037,0.429621978000881,0.326374990688258,0.42940067140387,0.333872030751067,0.302023592404975
1509,0.325124967803478,0.429612983363168,0.326449031566588,0.429464087548298,0.333817077012824,0.302115272753345
1510,0.325157885213301,0.42963022531218,0.326449687497063,0.429471337658195,0.333968438763649,0.302115252079233
1511,0.325182887874446,0.429691354671051,0.326505896408196,0.429555586041223,0.334061852570119,0.302165803290729
1512,0.325198177393186,0.429766705366527,0.326583191785214,0.429633460584507,0.334175753069609,0.302169170656587
1513,0.325271188599626,0.429810112684833,0.326559602341987,0.429610777244413,0.334214462539526,0.302206079201132
1514,0.325294159268253,0.42982943530203,0.326658636763235,0.429550421467574,0.334244592531449,0.302271757874494
1515,0.325369341639123,0.429842592569241,0.326726590222896,0.429652789161979,0.334229895015451,0.302349128619883
1516,0.325349879726383,0.429889417548282,0.326745326241843,0.429668147629685,0.334232181349451,0.30241280865497
1517,0.325373919991185,0.429879184109456,0.326784896309245,0.429697322850258,0.334283221734618,0.302517172780277
1518,0.325336703140064,0.429961750333142,0.326885774759965,0.42977548359225,0.334284757222276,0.302544999975704
1519,0.325321855974861,0.430022941673585,0.326903073455918,0.429902006005774,0.334341325339762,0.302631306299947
1520,0.325300634799938,0.430117697289839,0.326927601019896,0.42999703607519,0.334422799859429,0.302692335791757
1521,0.325353711223618,0.430155901976619,0.326950762152003,0.430093710395286,0.334486607032916,0.302737108858154
1522,0.325362517015183,0.430216451117474,0.327022483268027,0.43013647258792,0.334588471251983,0.302794847345613
1523,0.325373671196805,0.430297584399363,0.326996459761787,0.430144203639062,0.33457380431863,0.302859636047223
1524,0.325362156798304,0.430361973916501,0.327012477109112,0.430197914025714,0.334614687341622,0.3029458552268
1525,0.325446136929206,0.430319948449936,0.327040083206693,0.430247512587667,0.334699364892555,0.302975736362188
1526,0.325413172017424,0.43044547081465,0.327129442890239,0.430221994123093,0.334750005344407,0.303050683683684
1527,0.325495675866158,0.430429535251069,0.327198792974269,0.43026833757456,0.334796593593014,0.303086872924042
1528,0.325433831672417,0.430552176678811,0.327255207742724,0.430372983842872,0.334777076362188,0.303140319390774
1529,0.325471754763704,0.430615850845717,0.327285727249888,0.430446852455248,0.334854630845696,0.30320158515533
1530,0.325496959682034,0.430699108220734,0.327343492072281,0.430465348128195,0.334927400542012,0.303290168816829
1531,0.325520596914686,0.43074072469577,0.32735160446548,0.430503804323557,0.334938168358603,0.30335359030805
1532,0.325550451786515,0.43082322591192,0.327326722878431,0.430626386782038,0.335002542232751,0.303375979343031
1533,0.325570847144818,0.430792312083312,0.327343529725858,0.430633237411349,0.334973528676246,0.303458282615534
1534,0.325610837563947,0.430766526038674,0.327349722033716,0.430626252461756,0.334970937589795,0.303508162313802
1535,0.325621219033213,0.430764687279122,0.327386885803523,0.430593865348731,0.334937637804927,0.303601867490307
1536,0.325658096304546,0.430818795970447,0.327416964811972,0.430577012633649,0.335011682737289,0.303646771653324
1537,0.325654133516281,0.430947265462603,0.327412532932092,0.430655883787999,0.335015596614482,0.303730844937495
1538,0.325581076841912,0.431174892228817,0.327467293971149,0.430676057529569,0.335037134472741,0.303785118886713
1539,0.325620090567748,0.43115632572341,0.32743323756131,0.430705643675957,0.335084520040679,0.303847775376307
1540,0.325608515745725,0.431217577151732,0.327481181785988,0.430723874478118,0.335100757054211,0.303892501349203
1541,0.325570752170709,0.431259344940537,0.327526461061282,0.430770509253939,0.335182830202555,0.303918345436184
1542,0.325637271019868,0.431301243377939,0.327578745317261,0.430784729010642,0.335230365714299,0.303941968839711
1543,0.325709722338817,0.431315086845991,0.327582613120184,0.430830339662433,0.335263995532229,0.303991862821422
1544,0.325704720210608,0.431410857449044,0.327582732988757,0.430837025305068,0.335264514754697,0.304111703537236
1545,0.325715581377578,0.431493884401808,0.327569162552003,0.430946139183735,0.335304734004576,0.30419976415978
1546,0.325844288804093,0.431471742074858,0.327601580210591,0.431006638976816,0.335332188415846,0.304305146127991
1547,0.325948161351405,0.431462972274021,0.327651161607889,0.431068490948027,0.335398762780709,0.304377128980889
1548,0.325891293070143,0.431577220480389,0.327649752916687,0.4311416168339,0.33540989292038,0.304456181226848
1549,0.32589634668967,0.431601952930246,0.327716784336336,0.431129603813168,0.335460062445487,0.304574105369962
1550,0.325873160894886,0.431683339032494,0.327713177685433,0.431219609237966,0.33555449212529,0.304611988117774
1551,0.325860507125125,0.43175536325816,0.327641572668627,0.431322129616133,0.335616042367482,0.304624055460452
1552,0.325919639343262,0.431746416798087,0.3277087787678,0.431295438969573,0.335689855438224,0.304700067338504
1553,0.325894830987444,0.431861804561974,0.327688503515834,0.431320582415127,0.335743011030012,0.304730759511408
1554,0.325867924364139,0.431970787183666,0.327740842750953,0.431369917455494,0.335736145540087,0.304797114594237
1555,0.32591005224445,0.431966140858122,0.3277297939707,0.431421366587132,0.335812868621243,0.304822897026433
1556,0.325909396828079,0.432010155144634,0.327737922645816,0.431470803014138,0.33578865604271,0.304930476410832
1557,0.325977417658492,0.432017914958717,0.32778761146066,0.431464919116574,0.335858065259907,0.304991222342848
1558,0.325994871107043,0.432082509211805,0.327824364916989,0.431476295529094,0.335810571732899,0.305096814405398
1559,0.32604327908654,0.432107806553087,0.327911291717993,0.431464339480303,0.335865189949793,0.305132392428558
1560,0.326082593272019,0.432166614952248,0.327932021784937,0.431420700161857,0.335922415994238,0.305198270640197
1561,0.326090608623426,0.432239638249661,0.327913549079719,0.431447289534687,0.335919455530429,0.305241318602761
1562,0.326045887876439,0.432289596859583,0.327943908984629,0.431456216590307,0.335984364043437,0.305258745829222
1563,0.326107896053712,0.432276499143274,0.327897332287481,0.431546793734094,0.336018597883477,0.305311550678747
1564,0.326145259946908,0.432323941903944,0.327893302034894,0.43157921031004,0.336070419908857,0.305371815443054
1565,0.326099877218086,0.432353454446101,0.327879945536224,0.43169535522626,0.336121603296998,0.305442409648229
1566,0.326103108825884,0.432328901661085,0.327884044724393,0.431716302817349,0.336108303361776,0.305536957081419
1567,0.326170674334041,0.432343737383984,0.327939128986429,0.431699958347818,0.336158941038029,0.305586334143423
1568,0.326137149964871,0.432443227608321,0.327973515526343,0.431736885191463,0.336149003575355,0.305656417084803
1569,0.326160033444886,0.432502697574605,0.327980508238037,0.43181308232675,0.336205144053969,0.305717502297887
1570,0.326183226181311,0.432558245254012,0.328012056382674,0.431868853836465,0.336282668363366,0.305759058150944
1571,0.326170023264068,0.432653398223545,0.328067119576097,0.431895697899273,0.336332708326079,0.305796144482294
1572,0.326170564446864,0.43270551722921,0.328075686784015,0.431949750846865,0.3363549717529,0.305834553792309
1573,0.326131257968864,0.432775503486712,0.328096576546635,0.432021250806016,0.336413427113457,0.305867698344162
1574,0.326107789205797,0.432869076659592,0.328139305499397,0.432092353295167,0.336476363374348,0.305888745467196
1575,0.326141473548269,0.432911169787563,0.328132291500506,0.432137612331641,0.336554088138477,0.305885701972254
1576,0.326128667839772,0.433030929782164,0.328118824606656,0.432201029550196,0.336605982448605,0.305901530904463
1577,0.32613858320404,0.433017246119981,0.328164479235432,0.432158650189029,0.336569325329482,0.306011127767955
1578,0.32615192826301,0.433052827656709,0.328182564032461,0.432205375957257,0.336635585067111,0.306022735191727
1579,0.326198710457056,0.433108588667366,0.32822715539476,0.43226112817024,0.336672972974891,0.306065152298055
1580,0.326238794705761,0.433121732523817,0.328237216634625,0.432293391062697,0.336719990296854,0.306095362708429
1581,0.326269417616398,0.433136746752071,0.328218569974449,0.432376242035409,0.336753129583533,0.306132158780009
1582,0.326316643605136,0.433165592725382,0.328239355335702,0.43241242494112,0.336870240176943,0.306169422160119
1583,0.326330113830916,0.433232174009313,0.328317287486387,0.432476544531227,0.336914943213407,0.306209099097704
1584,0.326357129816375,0.433306621937774,0.328378987087001,0.432483703864349,0.337017028683258,0.306232499772858
1585,0.326388655467646,0.433319187310715,0.328416153641776,0.43257123453227,0.337050487415951,0.30629610895378
1586,0.32641862821577,0.433378929487764,0.328435487299415,0.432585663648308,0.337022263888239,0.306405501658914
1587,0.326435943777146,0.433461290866685,0.328431323628408,0.432634216866292,0.337055574392106,0.306487293076103
1588,0.326458388370142,0.433531462398599,0.328408753268222,0.432701713977462,0.337078513958577,0.306547880157186
1589,0.326433929860813,0.433597388041067,0.328378599089412,0.432764277227593,0.337088202144718,0.306613177960607
1590,0.326468425229548,0.433633216502485,0.328425762469065,0.43280967772077,0.337120795228601,0.306672745214844
1591,0.326473887336601,0.433698178418449,0.328412115067827,0.432807286137568,0.337155243406338,0.30674175052906
1592,0.326519517252604,0.43371896697526,0.3283908003834,0.432882694704044,0.337166870534938,0.306782900653428
1593,0.326534761663473,0.433787147844878,0.328420442783977,0.432922104180337,0.337230632331686,0.30679936711429
1594,0.326538646563003,0.433818045909383,0.328423851034191,0.432969335128237,0.337297393820822,0.306812256500397
1595,0.326505093012039,0.433862315373909,0.32840575949997,0.43302263550349,0.337344079099616,0.306856937274527
1596,0.326534023154377,0.433885025030754,0.328394426624142,0.433102003646076,0.337374653247005,0.306872635444526
1597,0.326587380006683,0.433841870631397,0.3284088473613,0.433095791224396,0.337445973733167,0.306875551689944
1598,0.326543529148749,0.433898554856177,0.328401642933913,0.433203878619989,0.337518060827533,0.306927986809107
1599,0.326549665107411,0.433959061338347,0.328456413503299,0.433208716311292,0.337524749186111,0.306958807688479
1600,0.32658312059535,0.434019803795013,0.328448513238491,0.433265161064328,0.337575865064799,0.306958049393551
1601,0.326625910269186,0.43407811566937,0.328428418683766,0.433323607904392,0.337634420929667,0.306976926350897
1602,0.326673962786459,0.434085568302131,0.328441469554403,0.433353228238776,0.337650167136376,0.307027677634147
1603,0.326634627927218,0.434139051376386,0.328430487338252,0.433420856268224,0.33771962854947,0.307057961764148
1604,0.326699137737042,0.434140105967123,0.328466482661927,0.433443934545688,0.337724940271981,0.307119924849596
1605,0.32672744446574,0.434182641244929,0.328461407105767,0.433516939994329,0.3378242210313,0.307126765167197
1606,0.326717853566286,0.434196924125109,0.328486335228477,0.433554502452073,0.337879818346235,0.307177849417349
1607,0.326721079091269,0.43424505083598,0.328514355417623,0.433554829283192,0.337937000412214,0.307193648487538
1608,0.326771326263499,0.43423443140038,0.328505895825682,0.433601782396911,0.337997844029169,0.307264400595404
1609,0.326782166613418,0.434266332102384,0.328500832281567,0.433684871113295,0.33800977909274,0.307353357388692
1610,0.326783853603743,0.434372257057925,0.328552550020434,0.433733338575992,0.33804056547267,0.307435656832349
1611,0.326773043061812,0.434404325701633,0.328575777682129,0.433739501153818,0.338056599219196,0.307440459593673
1612,0.32678161947484,0.434435533486254,0.328536780237827,0.433822046368199,0.338058660983194,0.307512221908607
1613,0.326839246751198,0.434477868885909,0.328517666923868,0.433898115448623,0.338128613662471,0.307539010827949
1614,0.326856597880747,0.434503628793138,0.328501516442695,0.433999762833406,0.338149944205468,0.307584982140882
1615,0.326906995408899,0.434549315557024,0.328558994684283,0.434017916466834,0.338189206299351,0.307626585925504
1616,0.326951891766878,0.434551674338531,0.328620387575543,0.434011213350294,0.338213937327061,0.307661473684782
1617,0.326988938902047,0.434562090492925,0.328662277220431,0.434023431372224,0.338231171339058,0.307691640120999
1618,0.32697726319233,0.434605446912632,0.32873224075991,0.434000180493573,0.338301617613745,0.307725932897516
1619,0.326984136371438,0.434687520947967,0.328728075489252,0.434069809663065,0.3383198397803,0.307741954998971
1620,0.327023572549337,0.434721445519278,0.328758803239723,0.434091770719836,0.338374681348381,0.307810832649536
1621,0.327034466823946,0.434766506841931,0.328731695380676,0.434174681585931,0.338402442994362,0.307874082309589
1622,0.327017535493686,0.434803901817773,0.32875766005129,0.434212280253365,0.338459927773489,0.307905727929773
1623,0.327041526159755,0.434875319559958,0.328733539397006,0.434312170131898,0.338487500609463,0.307971027633278
1624,0.327085398424602,0.434908068143304,0.328717469478593,0.434377700027023,0.338524641354922,0.308015601330103
1625,0.327120124899058,0.434940859064703,0.328684497125391,0.434448069264683,0.338553491631709,0.308079621276873
1626,0.327075427162359,0.43500712121389,0.328678877834607,0.434488585610028,0.338586615390473,0.308112989714183
1627,0.327054130824299,0.435048988990797,0.328658587562933,0.434530112417832,0.338599111524707,0.308157416237942
1628,0.327024150831867,0.435111404992342,0.32866913452505,0.434583474875228,0.338603675123227,0.308199059818519
1629,0.327036852695272,0.435140143969124,0.328686949785775,0.434658781652455,0.338653209288154,0.308236707085334
1630,0.327073424118818,0.43513388613831,0.328700817398822,0.434712561328557,0.338712710974185,0.308307083979741
1631,0.327084423291151,0.435198767317687,0.328751623363238,0.434745489443006,0.338754884486099,0.30831863905322
1632,0.327133562625581,0.435221623053115,0.328766126708157,0.434772851860524,0.338797454947555,0.308345369575692
1633,0.327185379966919,0.435187916632364,0.328791121943876,0.434817342075419,0.338836431375875,0.308390043721401
1634,0.327232513771367,0.435225428554605,0.328809933030502,0.434863443667517,0.338856705585628,0.308459995980331
1635,0.327280197473368,0.435259112456371,0.328822917124914,0.434898271353746,0.338923515312542,0.308448238993215
1636,0.327340392116773,0.435296126904414,0.328806472463139,0.434985518284821,0.338974228952379,0.308498525105054
1637,0.327354259216106,0.435346978240897,0.32882661754311,0.435019519480935,0.339044040603439,0.3085188113015
1638,0.327374879971964,0.435388405685956,0.328817354797815,0.4350590093585,0.339075560830861,0.308559591524628
1639,0.327383468491004,0.435434612884517,0.328857609347361,0.435081189389055,0.339077834946522,0.308581656669076
1640,0.327368869777891,0.435508788765078,0.328907192453549,0.435124342245884,0.3391217150617,0.308631007466225
1641,0.327363755001875,0.435533113342143,0.328953933857176,0.435141303372381,0.339140539381985,0.308696763035413
1642,0.327400627425335,0.435594278945977,0.328914232283959,0.435191694800955,0.339177612253772,0.308732706736472
1643,0.327383114403485,0.435646911894573,0.3289309947524,0.435232491478371,0.339220700877451,0.308767789263255
1644,0.32743038693392,0.435684885949567,0.328955238202174,0.435274551004748,0.339278273916528,0.30877423359955
1645,0.327453743159505,0.435679189358269,0.328940874659306,0.435300432222873,0.33934294347849,0.30881207796901
1646,0.327454570465048,0.435755792336623,0.328938970327728,0.43537534185517,0.33935293363107,0.308855660952583
1647,0.327452554097295,0.435792679601872,0.328954749026802,0.43538771624157,0.339401809102729,0.308869078739444
1648,0.327446953936184,0.435850755617341,0.328980673493015,0.435420752872927,0.339432248566772,0.308910318071099
1649,0.327493878255567,0.435857259993198,0.328994435225124,0.435427509171414,0.339515644430031,0.308899348013341
1650,0.327538150410261,0.435914535233114,0.328990379291492,0.435465961769716,0.339570724365381,0.308990336792318
1651,0.327521350511447,0.435964110723168,0.328986228343967,0.435547121024521,0.339634632721944,0.308988510607948
1652,0.327539046954257,0.435979220592451,0.329015700611651,0.435573831656299,0.339633112154153,0.309065527600112
1653,0.327550046347467,0.436046715159384,0.329059599192343,0.435569410469463,0.339641794942526,0.309120486296435
1654,0.327543825602543,0.436125036869916,0.329103758519874,0.43559465788475,0.339679946774311,0.309187080159443
1655,0.327579786995075,0.436177753006151,0.329125830017081,0.435672807890032,0.339703298804994,0.309229666210202
1656,0.327578492161415,0.43621437956083,0.329111648194348,0.435725713960875,0.339769802337946,0.309254142634718
1657,0.327619296036778,0.436253629219372,0.329126886628691,0.435770713502064,0.339781782909004,0.309336896087848
1658,0.327621942335647,0.436238981983552,0.329119985247548,0.435808894343415,0.339809802001611,0.309344363995807
1659,0.3276827937905,0.436169723975835,0.329153352019256,0.435841101902634,0.339831486894529,0.30939634997641
1660,0.327700885747695,0.43622363477582,0.329124683953637,0.435858126908111,0.339868316240083,0.309404495435749
1661,0.327692359014396,0.436245334315846,0.329134425273312,0.435931986843284,0.339890816572424,0.309459385716616
1662,0.327741566763498,0.436271725418075,0.329142525510734,0.435954196427528,0.339945391197429,0.309508830210141
1663,0.327724318243437,0.436347973064586,0.329152660322607,0.436002397731251,0.339985188184995,0.309541203987643
1664,0.327729280757412,0.436387596796344,0.329184029429105,0.436056104058604,0.339997221506274,0.309572996493494
1665,0.327734286090567,0.436424777698123,0.329169753108289,0.436118846429165,0.340041049664617,0.309648862567815
1666,0.327794724540648,0.436438538689347,0.329145301640647,0.436199042059772,0.340100785756519,0.309653127249445
1667,0.327828414179719,0.436449309962915,0.329126682166493,0.436260550623986,0.340146356938261,0.30969712679203
1668,0.327847452545316,0.436503028560501,0.329141135073726,0.436318829838223,0.340197843340781,0.30971246469417
1669,0.327857057152522,0.43656652047298,0.329146003260129,0.436363649593122,0.340261656563056,0.309728299857917
1670,0.327884893247443,0.436605931820003,0.32913192652568,0.436444581091887,0.340318357513165,0.309774583179367
1671,0.327860012103922,0.436658461135196,0.329138055559868,0.436477299207298,0.340391128389505,0.309797130439477
1672,0.32786263133726,0.436716762991988,0.329153025639636,0.436506071084131,0.340414816221131,0.309820458707118
1673,0.327852518253068,0.436783325533056,0.329150741535853,0.436574656556956,0.34045916199122,0.309850216730953
1674,0.327912065189146,0.436804355745196,0.329177665230446,0.436609833576054,0.340508920151915,0.30987984561346
1675,0.327924298208341,0.436857090782522,0.329216046711076,0.436622245365927,0.340525971815775,0.309922639825404
1676,0.327968339944733,0.436839104539672,0.329163411304118,0.436676710415501,0.340577297674256,0.309976635820117
1677,0.32799139373369,0.436869498735059,0.329229945712171,0.436672204534612,0.340617202532222,0.310034793675155
1678,0.327989090575799,0.436946040355023,0.329255965061272,0.436693047025125,0.340716511457912,0.310047659673945
1679,0.327974053191926,0.437005597061396,0.329262148021312,0.43673641668637,0.340733251766485,0.310076151293272
1680,0.327968612791855,0.437043060975471,0.32929231148873,0.436739157112078,0.340758515927202,0.310100403117421
1681,0.32798705454489,0.437051379538441,0.329312984007188,0.436811098866622,0.340782556266719,0.31013194282414
1682,0.32798799453611,0.437084000793033,0.329335086259823,0.436848935173689,0.340806918792999,0.310141613555099
1683,0.328022715331871,0.437097615758033,0.329336651817123,0.436885063663468,0.340826762424273,0.310179979421074
1684,0.328024771944367,0.437156575125955,0.329346755215321,0.436899881140593,0.340836102910816,0.310277213955296
1685,0.32801312702881,0.437205789770963,0.329321488552663,0.436976049689746,0.340878307698932,0.310297942864913
1686,0.328008849494489,0.43727637473327,0.329304499832416,0.437035136661476,0.340917158628496,0.310338874601545
1687,0.32803687384195,0.43727873453561,0.329357648174186,0.437097707390245,0.340935787195082,0.310361367587737
1688,0.328037487104434,0.437301127985519,0.329367709877236,0.437120548327488,0.341009352416428,0.310382177767341
1689,0.328060795458759,0.437311341324678,0.329338991803279,0.437161821913041,0.341052142932369,0.310423789540338
1690,0.328096685267168,0.437352006135346,0.329304514149141,0.437231843498936,0.341118668985945,0.310451590318677
1691,0.328105535315694,0.437429829550298,0.329366369015788,0.437209380466131,0.341158617932076,0.310488692453668
1692,0.328142841511571,0.437430716042746,0.32937707201293,0.43723687700672,0.341192623971465,0.310523108907582
1693,0.328158486496706,0.437463144899383,0.32938527888707,0.437327547240944,0.341252169770103,0.310540341931667
1694,0.328191705616163,0.437458600297867,0.329414874511328,0.437351254539575,0.341302553216831,0.310583120264436
1695,0.328201944184516,0.437519156979248,0.329440412780793,0.437393883293434,0.34135792163568,0.31060059482931
1696,0.328204076227795,0.437535290358203,0.329474088694752,0.437423764932312,0.341370648166583,0.310659902823675
1697,0.328199715771249,0.437547234417868,0.329438773386078,0.437453512060475,0.341376198743718,0.310694848652952
1698,0.328227218949501,0.437577377863706,0.329453144454946,0.437484553476357,0.341396883880838,0.310757161650632
1699,0.32822534832075,0.437630649920644,0.329482223120288,0.437535948122122,0.341453871082089,0.31078554541933
1700,0.328274630479182,0.437637155965165,0.32947084046058,0.437543178760487,0.341536330578479,0.310797010784689
1701,0.328277221636861,0.437715222947744,0.329516479839069,0.437591460024928,0.341563119274752,0.310839294553158
1702,0.328264002875327,0.437797666885366,0.329524487155877,0.437630053669843,0.341574521990121,0.310906568545738
1703,0.328301649948559,0.437853880270776,0.329540499430507,0.437682669502882,0.341613201285461,0.310935614788501
1704,0.328276102687512,0.437932172170882,0.32956078163221,0.437727749589506,0.341633233984967,0.31098023316001
1705,0.328292228545493,0.437973014349186,0.329544861484498,0.43779699225772,0.341670292971295,0.311009653299824
1706,0.328315809854949,0.437979703425875,0.329549524030132,0.437856535138921,0.341668657851652,0.311034329890519
1707,0.32832590014266,0.43800360536072,0.329536861250127,0.437931277006201,0.341694879353394,0.311080117579919
1708,0.32832111653441,0.438048325393114,0.329539608175181,0.43795605488603,0.341739861063501,0.311101756217937
1709,0.32834005914781,0.438077996241454,0.329506992816036,0.438046828294291,0.34178215368766,0.311139274116675
1710,0.328371411344077,0.438112611336955,0.329513026459407,0.43811110133825,0.341841467748289,0.311171089915762
1711,0.328386697292942,0.438142618544942,0.329500323151351,0.438148892718489,0.341823588558013,0.31122888683036
1712,0.328421259350721,0.438170100700649,0.329488890915573,0.438177667373749,0.341909279030029,0.311231942115956
1713,0.328424240991929,0.43820925157428,0.329490509438173,0.43823486983543,0.341993164886451,0.31125488256886
1714,0.328457031215303,0.43824219942218,0.329473280282996,0.438293189953348,0.341972845341697,0.311303983209185
1715,0.328476957204981,0.438305761535987,0.329474359315731,0.438315212075833,0.342051633693701,0.311324466716178
1716,0.328447021226893,0.438353950325257,0.329484415105377,0.438373957544754,0.342097990512596,0.311377758273686
1717,0.32849341936129,0.438357826322852,0.329494754248659,0.438422168410414,0.342123936713569,0.311424494099983
1718,0.328494877294381,0.438408953003488,0.32951577477149,0.438434270583349,0.342155018619431,0.31144311256615
1719,0.328540186538482,0.438440163833978,0.329498408735339,0.438518655121267,0.342197375796867,0.311485476539948
1720,0.32855238396826,0.438486735768934,0.329508130800689,0.438549215484535,0.342241236431337,0.311498979930234
1721,0.328560723687682,0.438500083419867,0.329500953403672,0.438603191423403,0.342261079516157,0.311545098974573
1722,0.328544998471985,0.438551088969449,0.329551352396546,0.438610104244548,0.342264754130924,0.311601493219841
1723,0.328568540837441,0.438582933792083,0.329524041543045,0.438669786516937,0.342311043582512,0.31162184173092
1724,0.328587710612322,0.438594049642935,0.329528095095356,0.438713444475503,0.34235227863379,0.311647225977748
1725,0.328583698394453,0.438648665656653,0.329522744499511,0.438797019902064,0.342384639481578,0.311681316799211
1726,0.328629603031712,0.438638940902568,0.329528868117448,0.438818138242127,0.342387573362073,0.311717651402391
1727,0.328624249481173,0.438719481759747,0.329518493631818,0.438879956547866,0.342441191463736,0.311726641447666
1728,0.328654179094126,0.43877613217713,0.329499879955968,0.438911382293613,0.342489790567396,0.311739873194233
1729,0.328606877803815,0.438831084433596,0.329502784693047,0.438951178776596,0.342525411135905,0.311763254862695
1730,0.328602008964222,0.438859711225031,0.329517761342873,0.438990676626877,0.342551620260816,0.311841472701089
1731,0.328614644128048,0.438880603459219,0.329507324471263,0.439023425025704,0.342577100527592,0.311902876743804
1732,0.328613980003243,0.438944401986989,0.329520613963933,0.439071033719749,0.342618992281032,0.311934529403352
1733,0.328646786616966,0.438938903303687,0.329530511366668,0.439121582590771,0.342672522833891,0.311957274897328
1734,0.32865241872716,0.438948022756694,0.329504756093341,0.439177369815809,0.342690693866645,0.311983623453214
1735,0.328683042535272,0.438943084242026,0.329537314046544,0.439180041617422,0.342727768451833,0.312023830718711
1736,0.328688090064818,0.438984187778052,0.32955150133931,0.439189580618772,0.342783380681853,0.312072653106863
1737,0.328698661143461,0.439015832083205,0.329549262442118,0.439244516137871,0.342809913656667,0.312103836264401
1738,0.32871764485341,0.439066174877417,0.329555182846336,0.439317435819332,0.34283227765846,0.312146572053491
1739,0.328716982298764,0.439104467651261,0.32956111337133,0.439375176732827,0.342869025657622,0.31217454242553
1740,0.328723887685399,0.439143383835899,0.329577598764797,0.439406894146583,0.342932515049723,0.312210777654773
1741,0.328713664709886,0.439198662136702,0.329562414743037,0.439468929908074,0.342962162500229,0.312261522944286
1742,0.328692978777955,0.439246902881774,0.329558742427425,0.439518188282262,0.342999766089991,0.31226601949894
1743,0.328727443182861,0.439249303209914,0.329564867440367,0.43954647822459,0.343063391814352,0.312243234738456
1744,0.328747213586736,0.439275243321222,0.329560378869806,0.439591506243092,0.34308435750623,0.312286537928494
1745,0.328780765149133,0.439302261047792,0.329552030869474,0.439646344101867,0.343085709299446,0.312326973314068
1746,0.328790596532598,0.439344748791169,0.329536019814446,0.439714918954973,0.343124266096163,0.31233885844579
1747,0.328834183577194,0.43935583885208,0.329488533216702,0.439780832831962,0.34315360647944,0.312369150922344
1748,0.328818515573994,0.439421625882572,0.329518842790295,0.439825698440239,0.343190495148961,0.312395913503226
1749,0.328814122392937,0.439469487732634,0.329529394476795,0.439867752299899,0.343256003728018,0.312419610350985
1750,0.328842249279693,0.439489724466708,0.329569122847259,0.439878293026724,0.34330573452901,0.312459722225102
1751,0.328843201919413,0.439540713032685,0.329580718671594,0.439917351557089,0.343349170379181,0.312483805033401
1752,0.32885571941203,0.439569939636803,0.329596604550654,0.439948180069498,0.343357744736816,0.312556184187745
1753,0.328858235172491,0.439608854103138,0.329608383783601,0.439958411343533,0.343386483821184,0.312579766019161
1754,0.328886228524068,0.439643640646426,0.329628866210782,0.439982160361038,0.343442598248708,0.312607442951618
1755,0.328900202275671,0.439682316473222,0.329640808817532,0.440030304998543,0.343476637226489,0.312622273878649
1756,0.328961294167311,0.439677241040119,0.32963711889603,0.440069723319225,0.343543361722487,0.312641651223445
1757,0.328973090575901,0.439680984447686,0.32961765821012,0.440127934282008,0.343567115378438,0.312675951584704
1758,0.328967658793123,0.439705586650502,0.329637963682551,0.440172339040102,0.343584638344936,0.312726884044311
1759,0.328949307134682,0.439753161678011,0.329672913855358,0.440187782482763,0.343610668616316,0.312730405942792
1760,0.328933185498032,0.439815377318528,0.329674930627593,0.440241780781212,0.343632786922154,0.312759363868503
1761,0.328954523705904,0.439836993938787,0.329681931326553,0.44026279819024,0.343685680016064,0.312781452402787
1762,0.328960734307378,0.439880498882421,0.329673919944896,0.440301938230241,0.343732616899943,0.312813316323903
1763,0.32897465922978,0.439897636754864,0.329674443456574,0.440349725212417,0.343752703387929,0.312839497688766
1764,0.328985768509845,0.439914216157091,0.329672419343461,0.440402579286794,0.343773402825325,0.312874167417215
1765,0.328990891037558,0.439937000745966,0.329639630281752,0.440471409634374,0.343775294691192,0.312906987838382
1766,0.328986413149155,0.439994821727107,0.329656190299085,0.440498062806375,0.343789298807662,0.312940961495208
1767,0.328998913433602,0.44003650611236,0.329638212123198,0.440532458638028,0.343831629859558,0.312986015609491
1768,0.329050730668769,0.440038178106767,0.329662864996802,0.440567600703958,0.34384984038981,0.313016243691253
1769,0.329041059633221,0.440084383235545,0.329650329031806,0.440580625292607,0.343884097838079,0.313042800906064
1770,0.329091157636036,0.440079190912307,0.329619537099633,0.440617569406946,0.343920297376946,0.313086612225145
1771,0.329158386815178,0.440053705143859,0.329672538100053,0.440603998949076,0.343935900433223,0.313139161580658
1772,0.329176188390529,0.440084131870134,0.329722309710253,0.440597247210213,0.343994928421327,0.313149891335981
1773,0.329206473976202,0.440113648738671,0.329756423868191,0.440574330557944,0.344035235983584,0.313168525759247
1774,0.329233302791662,0.440104976833894,0.329787032716136,0.44060494271248,0.344067655617868,0.313195760759119
1775,0.329263688234057,0.440134178466858,0.329786376224057,0.440620670087224,0.344127154774767,0.313216778448988
1776,0.329291996901298,0.440194922384468,0.329791312700944,0.440674359191378,0.344170077638011,0.313237524929205
1777,0.329314906800901,0.440233617661328,0.32979455721533,0.44067956469389,0.344218128742985,0.313285642648986
1778,0.329302981637783,0.440276404271813,0.32981468482611,0.440701685996813,0.344278116519485,0.313298408185257
1779,0.329301629841473,0.440305124423244,0.329815816804683,0.440754647723882,0.344318435219843,0.313318384242992
1780,0.329296087590561,0.440334678290484,0.329853441967256,0.440770271076332,0.344310864204407,0.313327869652988
1781,0.329307149474509,0.440340455899017,0.329869606986695,0.440793893206547,0.344371581393345,0.313334870865505
1782,0.329306290350041,0.440392348719799,0.329849170386841,0.440830351410959,0.344402683352544,0.313348878406043
1783,0.329326407026477,0.440411864243186,0.32986854381157,0.440865306625855,0.344468164297274,0.313370766978593
1784,0.329348102868498,0.440425805705132,0.329881568597812,0.440895108913523,0.344501834362404,0.313392567835639
1785,0.329363021300039,0.440457697937797,0.329878673768262,0.440957039952196,0.344497829369854,0.313417276196973
1786,0.329338825847658,0.440517639303464,0.329870568439976,0.441023527928939,0.344532560155153,0.313440592927295
1787,0.32935791533493,0.440530932209519,0.329880261540362,0.441056829211698,0.344570843824152,0.313489887721434
1788,0.329335396085118,0.440587381415679,0.329899440913928,0.441068686857109,0.344585931744277,0.313543277478681
1789,0.32933611532897,0.440631652658314,0.329866591717695,0.441087654221545,0.34463502376407,0.313560141638924
1790,0.329350696396794,0.440664860167012,0.329860435271298,0.441119704641846,0.344682826468654,0.313583457792621
1791,0.329398570668679,0.44068528845005,0.329863841884506,0.441153358824193,0.34473925289769,0.313594194085205
1792,0.3294090751868,0.44074008162441,0.329898579868039,0.441185446652881,0.344788399824474,0.313624169048052
1793,0.329416857953787,0.440777776263072,0.329888404505097,0.441239012417589,0.344822088737394,0.313658535277798
1794,0.329481944928454,0.440764990254001,0.32991359676554,0.441283205367173,0.344842344806259,0.313694914518967
1795,0.329484749167384,0.440799529741137,0.329969571431536,0.441306235655659,0.344870874116018,0.313725752953305
1796,0.329474145536611,0.440835918394376,0.329996031116813,0.441342225090885,0.344912134920088,0.313754510223615
1797,0.329505829083001,0.440888943441356,0.330013311095217,0.441356828188262,0.344947349640906,0.313801273693946
1798,0.329514272499231,0.440911922584503,0.330026039821686,0.441343542382283,0.344983344556738,0.313829370411319
1799,0.329506452395926,0.440970412978103,0.330031512478638,0.441348447699282,0.345029144002098,0.313845139073457
1800,0.329519672807839,0.440986799688799,0.330033068100987,0.441351848293934,0.345065920896573,0.313855017676906
1801,0.329548404657826,0.440998185316367,0.330054094797934,0.441372883092333,0.345082476074015,0.313886572558082
1802,0.329559499789497,0.441049076041336,0.330067029452905,0.441402184879671,0.345138383308285,0.313909088881858
1803,0.329566295684049,0.441097840819557,0.330084784560917,0.441440072661256,0.34518656951982,0.313919451257993
1804,0.329597864481286,0.441091999326108,0.330082145998122,0.441473808960053,0.345214791800888,0.313961525158678
1805,0.329615512119751,0.441115444364829,0.330086231100863,0.441485421755139,0.345233613593846,0.313990973885925
1806,0.329658796126145,0.441146373735912,0.330091025581103,0.441519035650414,0.3452665461996,0.314018899729735
1807,0.329695731355519,0.441152692268999,0.33005072435526,0.441614626411625,0.345282549232637,0.314061112254691
1808,0.329685580534641,0.441223813450058,0.330003706587086,0.44167358126959,0.345318260536385,0.314070866755624
1809,0.329685496435769,0.441280261809285,0.329996141117937,0.441731064527653,0.345341057047599,0.314137806997633
1810,0.329717224036114,0.441275430143557,0.330010128228185,0.44176526007397,0.345372545355326,0.314191494439061
1811,0.329730670511234,0.441290682844206,0.330027604431605,0.441783107233779,0.345399492387171,0.31421293081285
1812,0.329745534323283,0.441313091652537,0.330031104559312,0.441806323477902,0.345423291726359,0.314273266521074
1813,0.329748595768121,0.441355213900741,0.330085787718931,0.4418064474231,0.345452585482816,0.314322593122594
1814,0.329760679814893,0.441374050640447,0.330079884451426,0.441841355472463,0.34551170854513,0.314344164158973
1815,0.329787181570376,0.44137217503201,0.330091509303938,0.4418686275977,0.345519780403055,0.314375400985248
1816,0.329800361662886,0.441403976803606,0.33010947555687,0.441906412160751,0.345574597844659,0.314372540316539
1817,0.329873160316223,0.441404576316161,0.330141532923731,0.441925534022963,0.345632417347473,0.314374825998991
1818,0.329867637883242,0.441457501335753,0.33014827839201,0.441944922258278,0.345676676868728,0.314399512462588
1819,0.329896752905457,0.441475018235377,0.33015917438378,0.441960782088365,0.345730108319074,0.314425245585035
1820,0.329936406990824,0.441492867278041,0.330146708316838,0.441998216160406,0.345759486343353,0.314456001647397
1821,0.329939045632462,0.441527261734218,0.33013651345397,0.442033518360637,0.345823779290491,0.314463118358765
1822,0.329927378200982,0.441569526768137,0.330127503632712,0.442059264805129,0.345856246656281,0.314507284797126
1823,0.329905350687912,0.441653624088955,0.330134417530827,0.442073189092674,0.345859536868599,0.314537585824677
1824,0.329905654876255,0.441679806537354,0.330142787959942,0.442122377095689,0.345886542147314,0.314588078357255
1825,0.329896196922841,0.441736594213725,0.330157731102099,0.442161727163432,0.34589543600034,0.314619070998974
1826,0.329913987223363,0.441758259624918,0.330173417480096,0.44217829182064,0.345937899006103,0.314635008405968
1827,0.329925064164268,0.441795021744681,0.330179645086282,0.442221915706671,0.34598262013476,0.314653453643602
1828,0.329940810250905,0.441805532792297,0.330198678969092,0.442257270945673,0.346016701343826,0.314678335611435
1829,0.329952198480214,0.44181796312599,0.330215997702807,0.442260312963793,0.346049185810625,0.314701701713733
1830,0.329970311873424,0.441854646218133,0.330194374105449,0.442286175476116,0.346089152815855,0.314731924812713
1831,0.329970901947298,0.4418914327392,0.330188807592443,0.442325472285037,0.346119503888203,0.314769557210582
1832,0.329998737406161,0.44190219635937,0.330208948489253,0.442331968020527,0.346118034550394,0.314810732560502
1833,0.330045393980885,0.441900254042755,0.330243371017242,0.442346824757169,0.346143127514604,0.314832678734793
1834,0.330055348628686,0.441944495563488,0.330271312451081,0.442357235888446,0.34617870574161,0.314843422653326
1835,0.330069947322588,0.441961406840669,0.330276763356881,0.442394394267226,0.346246692331207,0.314842012816874
1836,0.33010015145599,0.441965446856078,0.330292581405111,0.442425439852529,0.346282538749797,0.314869024864842
1837,0.330086350972746,0.4420139451239,0.330291548546522,0.442455101561296,0.346301765491165,0.314913863559262
1838,0.330068731597208,0.44206755269574,0.330298034901948,0.442509709263499,0.346360593780351,0.314921953800155
1839,0.330070456972987,0.442120866512483,0.330313508655535,0.442529687740459,0.346391609277083,0.314925188238586
1840,0.330089972423613,0.442145258437513,0.330316072996333,0.442549015340744,0.34643142835846,0.314960501732561
1841,0.330108734875168,0.442169052311861,0.330341607156107,0.442561668210728,0.346499161406142,0.314967164021104
1842,0.330130298414912,0.442192233026318,0.330341169244456,0.442600009104757,0.346550323766715,0.314976188828018
1843,0.330151220564153,0.442221985916798,0.330347332735262,0.442621585088164,0.346584058371636,0.314997392929985
1844,0.330140121004309,0.442252717252248,0.330347932223312,0.442663417194751,0.346610175356484,0.315049566353522
1845,0.330183272780286,0.442274459719487,0.330351029185791,0.442689430916889,0.346632414247544,0.315083407923725
1846,0.33020529860735,0.442288400822676,0.330340452578963,0.442727277505844,0.346658303178111,0.315107888277743
1847,0.330190518873057,0.442363130379498,0.330332920837404,0.442755010902574,0.346673827583887,0.315165558323714
1848,0.330211643290823,0.442381729991095,0.3303115287074,0.442811295373361,0.346703362486147,0.31519134381523
1849,0.330220037993865,0.442423302724761,0.330326140646302,0.442863618739008,0.346738931966169,0.315234555863299
1850,0.330215078991783,0.44247338265692,0.330312829174492,0.442901200116228,0.346794194867402,0.315257996086943
1851,0.330243081599282,0.442473221305475,0.330303076610874,0.442926850497658,0.346829990983242,0.315286081156185
1852,0.330247276216458,0.442483793652476,0.330298841174252,0.442954788887226,0.346852570320876,0.315317967037758
1853,0.330285754715687,0.442508243718692,0.330326829223522,0.442987158627043,0.346886443894405,0.315346951739214
1854,0.33026810181573,0.442542397052751,0.330344344550402,0.44300244214077,0.346926903547676,0.315393225545979
1855,0.330290099510623,0.442549698020571,0.330376334967552,0.443018307389439,0.346960850173546,0.315407659018209
1856,0.330298489723322,0.442550008397749,0.330387830143831,0.443050040085725,0.347004717409989,0.315447114133455
1857,0.330318538163158,0.442569047233446,0.33041083806741,0.443076706510046,0.347030987905792,0.315468988519689
1858,0.330318360585438,0.442618464659443,0.33041528938377,0.443108186903061,0.347071925667093,0.31548480098657
1859,0.330312053666821,0.442680555414633,0.330402013081793,0.443174856898051,0.347098156486467,0.3154890274729
1860,0.330336539497393,0.442702878925812,0.330417729772397,0.443209268459411,0.347152765916074,0.315512774487021
1861,0.330373747038422,0.442745013069045,0.330474551912859,0.443215831553673,0.347186373369842,0.31555367241298
1862,0.330392424448563,0.442753863496592,0.330464566285985,0.443248348095206,0.347212065904461,0.315579060818152
1863,0.330407976501958,0.442778697478645,0.330482088194182,0.44327015111684,0.347234982971205,0.31560908826643
1864,0.330422733228685,0.442814504985859,0.330490406624622,0.443300197365223,0.347269272254318,0.31563885805074
1865,0.330440682535228,0.442836345676439,0.330489715305886,0.443339071120927,0.347313889619622,0.315661310710213
1866,0.330449801188698,0.442853647632461,0.330480570363964,0.443385842398576,0.347331330954669,0.315684936330733
1867,0.330428654574121,0.442909864540055,0.330496811314285,0.443427312992842,0.347333392323007,0.315724018743667
1868,0.330464144877222,0.442923038917417,0.33048665857712,0.443465074396031,0.347373465093903,0.315747126096624
1869,0.330460118133205,0.442949685565607,0.330522455443865,0.443464057408459,0.34741265933271,0.31579645940296
1870,0.330470490724532,0.442983586578701,0.330521739711448,0.443488498418892,0.347451637325285,0.315816916897514
1871,0.330488754527561,0.442997152840555,0.330505261057836,0.443525841289996,0.347476340903422,0.315831690399785
1872,0.330501341777051,0.443007232269176,0.330511325399594,0.443563981353566,0.34753699999101,0.315831182696878
1873,0.330521587672128,0.443044572870208,0.330515578930918,0.443592193895379,0.347557378135639,0.315855397853295
1874,0.33054157098545,0.443074540595178,0.330506482541095,0.443647935085968,0.347593291438702,0.315887685648274
1875,0.330592294311691,0.443058670445583,0.330539592337836,0.443672155540308,0.347628922977314,0.315931052280253
1876,0.330576899876094,0.443101834622125,0.330558125683693,0.443701595420759,0.347695503504863,0.31593623622466
1877,0.330588319648145,0.443148416687674,0.330542084737908,0.443736261947733,0.347720752813283,0.315964764276022
1878,0.330586172482612,0.443206270531427,0.330549412152414,0.443776653417052,0.347737996064838,0.31598722662973
1879,0.330606074818186,0.443233639225385,0.33057146676663,0.443799063350086,0.347772658214455,0.315991535368681
1880,0.330590413735562,0.443281207132019,0.330593318451909,0.443803482386214,0.347809753329278,0.316011507902395
1881,0.330615015431721,0.443310724885314,0.330606343938214,0.443845124254028,0.347836438623401,0.316047160960518
1882,0.330630135288799,0.443345509880345,0.330617651564346,0.443864060181326,0.347871677168898,0.316083054078163
1883,0.330655624442305,0.443356595927595,0.330635690978173,0.443882245565333,0.347910090001829,0.316097940130185
1884,0.33064936481624,0.443406769551601,0.330643574419362,0.443911119586145,0.347928237462052,0.316132126889634
1885,0.330693759077936,0.443412799219623,0.330665564580945,0.443935569165239,0.347959405172671,0.316150199815151
1886,0.330707227023293,0.443443773445709,0.330678942889458,0.443970763413659,0.347987435806321,0.316187763321539
1887,0.330712089416508,0.443458948334894,0.330687224891652,0.44402573322023,0.348028877627207,0.316230149855812
1888,0.330730863502194,0.443479380287937,0.330708405236514,0.444010291737621,0.348062515318513,0.316255663799852
1889,0.330756970622673,0.443510162224031,0.330726500485612,0.444029050856044,0.348114894948021,0.316271636432937
1890,0.330763737744956,0.443555438166148,0.330730994775646,0.444080233687195,0.348128637025865,0.316317007466246
1891,0.330779671036274,0.443567617376901,0.330741170166869,0.444126903113224,0.348183755707804,0.316335075068604
1892,0.330789692728034,0.443593064273377,0.330761954669598,0.444137808144173,0.348252226218391,0.31632473095826
1893,0.330814633125934,0.44361526153295,0.330779283216126,0.444173009309651,0.348303527288588,0.316333884242313
1894,0.33085554828202,0.443620910858387,0.330781610396562,0.444194844160096,0.348331831042409,0.316367513412983
1895,0.330856343059311,0.443680354191459,0.330806187753379,0.444213479809752,0.348361495860858,0.316378558545951
1896,0.330854807041307,0.443708994339497,0.330837271902952,0.444254218497039,0.348400467955918,0.316399886139527
1897,0.33088866330372,0.443729736716814,0.330859837225828,0.444261063946571,0.348433240032035,0.31644494791047
1898,0.330888341451681,0.443767541223499,0.330887211839578,0.44429837323401,0.348449564570312,0.316467412979879
1899,0.330903956207618,0.443805985829957,0.330909544902669,0.444318319054611,0.348495903878749,0.316487614583533
1900,0.330902840720042,0.443801910707704,0.330906208262253,0.444376676507598,0.348535426815717,0.316525033194188
1901,0.330921551916496,0.443853175933267,0.330927211643106,0.444384509897746,0.34857824372939,0.316544576294921
1902,0.330940224527075,0.443877982418723,0.33097143444262,0.444394335390499,0.348615833687596,0.316569704261468
1903,0.330914874381244,0.443924565960277,0.330990020254018,0.444399050824854,0.348644427572795,0.316602483281424
1904,0.330929356702443,0.443957751487496,0.330996268900784,0.444425233376727,0.348652791589249,0.316655374892071
1905,0.330923211446523,0.443996671892127,0.331002961924974,0.444459885368544,0.348705084584346,0.316682276013797
1906,0.33092165299074,0.444042608271862,0.331032559371643,0.444464847603715,0.348751202449358,0.316723990593403
1907,0.330950637512831,0.444054571663802,0.331019770099701,0.444519359285988,0.348780847676331,0.316761392840546
1908,0.330966138906693,0.444075763049281,0.33102378905727,0.444576542525059,0.3488051063637,0.316782114488158
1909,0.330980423395413,0.444115662208706,0.331019927894624,0.444594522633823,0.348843731795463,0.316810855253274
1910,0.33099626391253,0.444154505599767,0.331017217865026,0.4446548030624,0.348893272603744,0.316851141906818
1911,0.331009952554216,0.444194585079419,0.331037016316838,0.444664016546226,0.348940621981339,0.316864930798596
1912,0.331014436855187,0.444230702921835,0.331024022198699,0.444688925601431,0.34896813286812,0.316905632949274
1913,0.33101361375688,0.444261251852929,0.33105695137343,0.444690964141698,0.349021867017239,0.316927086428767
1914,0.331050393774407,0.444282687270443,0.33105566951384,0.444735741263532,0.349061218593032,0.316933246798418
1915,0.33104777699532,0.444318098060415,0.331078603568045,0.444744081396649,0.34908616857019,0.316968056978423
1916,0.331060454599933,0.444348123565153,0.331076353102216,0.444762099242442,0.349131089525748,0.316982037450258
1917,0.331081061912433,0.444378542777719,0.331089775463774,0.444799371915564,0.349168637818968,0.317019344153934
1918,0.331082354186411,0.444416204851223,0.331124946269823,0.444795085677767,0.349177808932907,0.3170406708382
1919,0.331089373013086,0.444462872191729,0.331137340400065,0.444820364792827,0.349202087865609,0.317073536448091
1920,0.331098483000009,0.44450167322398,0.331142870190951,0.444831893102121,0.349254442459301,0.31708774859106
1921,0.331107052071699,0.444537200126815,0.331158159358652,0.444840414392106,0.349274017654883,0.317117784980389
1922,0.33111736458374,0.444549557964809,0.331192828498002,0.444839311014232,0.349299920985884,0.317173487370299
1923,0.331124379198757,0.444593362119328,0.331153552634436,0.444913306763973,0.349322880459027,0.31721672503
1924,0.33114076212164,0.444615616471938,0.331175905858838,0.444912146074049,0.349375496015351,0.317242699137631
1925,0.331183980127709,0.444603772628398,0.331172629863011,0.44495340144371,0.349412518829071,0.317266640086879
1926,0.331173202546094,0.444654665444808,0.331188940998543,0.444971613434551,0.349436581466052,0.317292219696349
1927,0.331159359955927,0.444716023694756,0.331200605610281,0.445015780943806,0.349465113198465,0.317327964796737
1928,0.331177706996916,0.444756551118033,0.331196511875883,0.445056107986057,0.349497728867532,0.31735262462035
1929,0.331204976383272,0.44477072721663,0.33120937585919,0.445094586025347,0.349543382305398,0.317380177996819
1930,0.331232387185813,0.444797260822304,0.331225464591019,0.44512335940396,0.349584536128945,0.317392718804447
1931,0.331239328384754,0.444796336546588,0.331263642639366,0.445115642402906,0.349630438463062,0.317435951861936
1932,0.331281603993275,0.444796456707927,0.331264571244968,0.445143861906113,0.349660654266001,0.317448563802399
1933,0.331259621426295,0.444855648183551,0.33129265214441,0.445165282926199,0.349689203580764,0.317478714493957
1934,0.331268351927295,0.444868481304199,0.331295258839129,0.445199718182722,0.349721725839431,0.317485163727683
1935,0.331261494066822,0.44490935891424,0.331322628263325,0.445211689353354,0.349748525074515,0.317522734633713
1936,0.331287527445371,0.44494742807703,0.331319607529263,0.445248576480863,0.349792292660421,0.31753395198386
1937,0.331291818881187,0.444988457916852,0.331342095845905,0.445267517939994,0.349831501631936,0.317546577413911
1938,0.33128464781378,0.445036531743839,0.331340866511117,0.445298057661813,0.349847368711726,0.317610546331906
1939,0.331278831679194,0.44506888619339,0.331353625467244,0.445326766376155,0.3498839976509,0.317636861121876
1940,0.331301709450678,0.44507918079518,0.331358148942274,0.445371769752421,0.349918313389427,0.317648822945382
1941,0.331299285687127,0.445130875146281,0.331372755568985,0.445380446930687,0.349953067646557,0.317678336829209
1942,0.331313618318639,0.445142164911567,0.331360966277557,0.445421311755124,0.350007668779539,0.317712810499477
1943,0.331338747448292,0.445152965655405,0.331370399333384,0.445456925047818,0.350043222557394,0.317729638993301
1944,0.331322364972278,0.445221121265912,0.331372405063884,0.445499285731113,0.350087528142311,0.317743632176045
1945,0.331340925135787,0.44524236273138,0.331342487991455,0.445532511596564,0.350118744239263,0.317777491337329
1946,0.331382618110503,0.445261119784165,0.331332207861144,0.445557883337175,0.350136193744304,0.317797381441379
1947,0.331401733819464,0.445283769245619,0.33132895382276,0.445591950502306,0.350168246832951,0.317826980208233
1948,0.331426366152766,0.445306348094295,0.331332313269465,0.445617263900103,0.350214190153238,0.31786988704631
1949,0.331440714165985,0.445328396843586,0.331357399002503,0.445626628140897,0.350250850630366,0.317891542417135
1950,0.331455868982527,0.445357718025522,0.331368966931396,0.445652235097482,0.350276192599499,0.317928065022337
1951,0.331460832344183,0.445375021392758,0.331378815815068,0.44569152227028,0.35030839663287,0.317930831471879
1952,0.331447997987382,0.445427803137253,0.331391867528872,0.445704217026518,0.350336275158142,0.317976257320528
1953,0.331466970003441,0.445442035626078,0.331401070095533,0.445746839150328,0.350383798538739,0.317971897170461
1954,0.331455271697342,0.445478676191986,0.331416419278977,0.445767398681516,0.35039693320167,0.318020543543705
1955,0.331473894238923,0.445494396723064,0.33143280395649,0.445784550532629,0.350450170866487,0.318010744640877
1956,0.331496701807373,0.445490411929297,0.331451401436606,0.445811903124735,0.35047796863712,0.318043764367484
1957,0.331506514138363,0.44550296346735,0.331471662768095,0.445817079720803,0.350507308703686,0.318075072685795
1958,0.331517163751822,0.445523837522667,0.331466441330166,0.445858650072775,0.350560300782169,0.318100262796865
1959,0.331535389117647,0.445541448753305,0.331473937309472,0.445896300381197,0.350578099438861,0.31811334594306
1960,0.331542877978174,0.445581045075546,0.331507657572631,0.445894997901294,0.35061433729737,0.318126151045205
1961,0.331548752303222,0.445608034213266,0.331538061986968,0.445919605768516,0.350650757258224,0.31814966188532
1962,0.331559611087539,0.445637804761123,0.331529113207083,0.445941750462951,0.350685128109032,0.318173183899683
1963,0.331562902608646,0.44566102861671,0.33154098161092,0.44597636831974,0.350705398860075,0.318212162675089
1964,0.331579308459946,0.445698042798313,0.331567914115015,0.445980275356895,0.350733826700269,0.318218135396835
1965,0.33159454963563,0.445726371367095,0.331596551921982,0.446010969738548,0.350765549292478,0.318237103890217
1966,0.331604572626869,0.445750891568293,0.331599154257948,0.446039725254589,0.350816376943251,0.318263444551182
1967,0.331610453352198,0.445769593779998,0.331606445020163,0.446052762636776,0.350871116050868,0.318280103177604
1968,0.331625745666294,0.445799002001241,0.331607988237969,0.446095866924097,0.350922492082612,0.318295982278471
1969,0.331629487299212,0.445841214201512,0.331635341655824,0.446141254502273,0.350972486775548,0.318322651160414
1970,0.331635974621815,0.445884052621537,0.33164872823165,0.446158515796588,0.350995944909959,0.318355694916359
1971,0.331638328751203,0.44590138545992,0.331648644875951,0.446173780382602,0.351016094886237,0.318393176206687
1972,0.331656848808321,0.445913804363838,0.331620995053822,0.446224640011383,0.351045529486732,0.318417894589089
1973,0.331669681356518,0.445932001344532,0.331638310790601,0.446245392395548,0.351090379192557,0.318431072589557
1974,0.331683639741419,0.445933217729807,0.33165338576113,0.446255812394197,0.351126266722439,0.318439341298065
1975,0.331679713069613,0.445991868942098,0.33167630415916,0.446270695479154,0.351163135624016,0.318461898084117
1976,0.331692355948249,0.446015700328152,0.331692203400321,0.446281792609539,0.351181226416741,0.318481959786837
1977,0.331685521522595,0.446067180823241,0.331697629466242,0.446312139016138,0.351221745067505,0.318502471961581
1978,0.331698149148208,0.446081566835462,0.331701764876479,0.446345223322099,0.35124285166063,0.318537159889983
1979,0.331702991606702,0.446124483437026,0.331727912278993,0.446358487108803,0.351260813989068,0.318568130709359
1980,0.331736718699004,0.446127196597094,0.33174132621689,0.446368291272402,0.351305156839226,0.318574458912637
1981,0.331745863995084,0.446141034673601,0.331756288186154,0.446400819194913,0.351337632883363,0.318599668960475
1982,0.33176447140189,0.446164353852597,0.33175994698593,0.446437201830354,0.351380186110644,0.318631145395581
1983,0.33176888436947,0.446199667164391,0.331772248624786,0.446467987526517,0.351384791928543,0.31866261241493
1984,0.331776565319553,0.446249986828047,0.331789044003971,0.446500905454317,0.351426508056447,0.318676486325754
1985,0.331797011431577,0.446278250444297,0.331773188745023,0.446549104985349,0.351463964648175,0.318710517487699
1986,0.331796892746823,0.44630988691682,0.331798552006946,0.446577604448265,0.351501738086856,0.318728166471836
1987,0.331812316623468,0.446335923340851,0.33179963782001,0.446589783753085,0.351532634691499,0.318768837498998
1988,0.331832285819303,0.446364549927373,0.3317896830757,0.446644986231314,0.351574220759111,0.318790582110767
1989,0.331827718800536,0.446396525699778,0.331807673465091,0.446658914256213,0.351620164944912,0.318807460471223
1990,0.331815888496289,0.446432309767026,0.331819259724547,0.446684527205786,0.35162805948568,0.318838695935469
1991,0.331809369208086,0.446469636190313,0.331838285858194,0.446704075561549,0.351657677687465,0.318862054550182
1992,0.331844918538431,0.446478901223488,0.331852271438302,0.446729917816097,0.351668184524861,0.318883739375766
1993,0.331861606899072,0.44651525270344,0.331854326623004,0.446745415483427,0.351706195980754,0.318909152677852
1994,0.331894582285128,0.446525479495547,0.331867227495976,0.44679356913585,0.351738936419288,0.318939277816903
1995,0.331897857765398,0.446556990208097,0.331894217947204,0.446797147745551,0.351762504194471,0.318948309567975
1996,0.3318980627092,0.446588873115159,0.331915102768558,0.44682340733302,0.351794579836728,0.318980046577108
1997,0.331908307217159,0.446616958160561,0.3319323852907,0.446826186522771,0.351818639725268,0.319012478049344
1998,0.331906719227211,0.446653056130755,0.331933231303527,0.446863303830006,0.351849025936254,0.319028628332082
1999,0.331903516834001,0.446683754786864,0.331968789623885,0.446878228898624,0.351882847379223,0.319043332228234
2000,0.331927390446965,0.446694037878969,0.331975379318492,0.446901771386541,0.351929874174947,0.319064828041568
2001,0.331948251878706,0.446714558596219,0.331967624588529,0.446953966043815,0.351948707148258,0.319075070605209
2002,0.331937022633077,0.446751849547345,0.33197118260296,0.446982463462542,0.351983699188626,0.319087940474546
2003,0.331947591957974,0.446763547324584,0.331986192549286,0.447014662608361,0.352039511756355,0.319109965515955
2004,0.331946636674364,0.44679718205975,0.331988591080513,0.447056415227979,0.352087997816252,0.319127999453207
2005,0.331944370853744,0.446831141887413,0.332011048524487,0.447066585596902,0.352138525709207,0.319135962229268
2006,0.33193652972305,0.446871271306852,0.331989687411486,0.447100518173001,0.352161554911924,0.31917062070691
2007,0.331921098731571,0.446910706941373,0.331995005782153,0.447129036977216,0.352195604034304,0.319190598702361
2008,0.331927166704679,0.446948260772786,0.332007300510613,0.447150195935415,0.352236911640367,0.319212055110598
2009,0.331921873988768,0.446983225790492,0.332031137396303,0.447168795202325,0.352272645062182,0.319241308389043
2010,0.331971103557707,0.4469888422892,0.332052548869085,0.447186349394521,0.352288268428809,0.319260012191
2011,0.331966850456749,0.447023106689474,0.332074119533674,0.44721400448625,0.352326268242903,0.319281557448897
2012,0.331985052602714,0.447042521059423,0.332068863816051,0.447242540496883,0.352347171227854,0.319295134719532
2013,0.33201279625561,0.447061828240342,0.332068569386803,0.44727886114479,0.352367089661476,0.319336879538379
2014,0.332013887350368,0.447109256400384,0.332089571570481,0.447300837339307,0.352419069812862,0.31935773371136
2015,0.332012950820037,0.44714385021556,0.332089675855447,0.447319902301963,0.352465418767424,0.319386455029779
2016,0.332035946417567,0.447168655909157,0.332099782084165,0.447338486176606,0.352476928522512,0.319423761268166
2017,0.332049859609774,0.447200346997388,0.332111652651296,0.447366605792016,0.352502840272506,0.31944348601663
2018,0.332055103664866,0.447217045145727,0.332118898895458,0.447398285780998,0.352540715747893,0.31946124201886
2019,0.332050091965798,0.447246151877763,0.332159669538606,0.447400463661522,0.352560203247657,0.319495280614597
2020,0.332059378242321,0.447263758823352,0.332158082487555,0.447414566618585,0.352580787154585,0.319520294366971
2021,0.33208659204782,0.44728366684054,0.332167470813849,0.447453479149504,0.352623992153244,0.319533092231862
2022,0.332084865439182,0.447318307865972,0.332180663389473,0.447485602046386,0.352671286165979,0.319548714553894
2023,0.332081730390117,0.44736650660043,0.332195849421834,0.447506615217791,0.352708032520158,0.319567843009866
2024,0.332101088933518,0.447379401351869,0.332225170676698,0.447516146324873,0.352731615774551,0.319600442147217
2025,0.3321037194703,0.447411952835305,0.332236645246643,0.447550613459144,0.352771549990732,0.319612393367225
2026,0.332103328462663,0.447468311154515,0.332236500779849,0.447593963437671,0.35282585495292,0.319628334778629
2027,0.332105855977852,0.447477692567828,0.332240501563502,0.447614055976256,0.352859346394287,0.319647566048637
2028,0.332103933026511,0.447515875157455,0.332256980044923,0.447628715161984,0.352891282770765,0.319673573515198
2029,0.332127571722778,0.447509607681069,0.332264903935792,0.447658268186371,0.352941125031697,0.319679440943056
2030,0.332134855034765,0.447540003446663,0.332266071429569,0.447670108543085,0.352968219994903,0.319704350629534
2031,0.332143869228797,0.447565682564303,0.332281622859681,0.447685330448131,0.352983379054954,0.319725878581732
2032,0.332160911379336,0.447581041484283,0.33227475799426,0.447735550442584,0.353014381997605,0.319743679514079
2033,0.332178063474509,0.447613516115005,0.332308051148044,0.447752078380276,0.35304279344566,0.319765759144412
2034,0.332185038857244,0.447643674320806,0.332313944366127,0.447790049541302,0.353065734585252,0.319796467830782
2035,0.332215719195569,0.447644167235957,0.332324391965343,0.447817308277687,0.353108991018756,0.319815872162528
2036,0.332223931831389,0.447674036593053,0.332343369802317,0.447808913934254,0.353142558627439,0.319836438122102
2037,0.332247436996023,0.44770039271039,0.332354816679247,0.447836704516763,0.353161894861387,0.319866402597806
2038,0.332258098482506,0.447724181606326,0.332375343967508,0.447860715325724,0.353196097975106,0.319884202785205
2039,0.332274150390968,0.447763282990547,0.332386201173984,0.447892285450597,0.353249560565268,0.319902712204003
2040,0.332296140228727,0.447768353093107,0.332375389133309,0.447962568541726,0.35327777056191,0.319920815349362
2041,0.33232758710384,0.447770547698929,0.33239536852126,0.447988674680199,0.353321508303154,0.319933464010586
2042,0.332324603753852,0.447802742101109,0.332430063957194,0.448008329218683,0.353375867551512,0.319949146881207
2043,0.332324358257601,0.447836566275365,0.332461979472115,0.448005974306389,0.353416559596399,0.319967284192068
2044,0.332321618718331,0.447875885090179,0.33247256785966,0.448026149853344,0.353446189684267,0.319987289338525
2045,0.332304619011865,0.447908869440072,0.332485712025367,0.448047218627947,0.353492297090643,0.320011355792222
2046,0.332285994444098,0.447965762910491,0.332515419057629,0.448044970233668,0.353516596449963,0.320029553120563
2047,0.332301857549361,0.447972683132558,0.33253042524971,0.44808122953421,0.353554918644988,0.320048288964307
2048,0.332287382236368,0.448014448003341,0.332538096770796,0.448109873621033,0.353595457987661,0.320064238977205
2049,0.332294442661836,0.448037567555595,0.332541771164481,0.448161623249297,0.353638309160606,0.320077949599089
2050,0.332299609401677,0.448081909302971,0.332574485647381,0.448172360325935,0.353679526940135,0.32010397227375
2051,0.332292106439918,0.448117359796054,0.332587279853991,0.44816338436773,0.353711306021293,0.320137597305961
2052,0.33229954724759,0.448155357775178,0.332589989402527,0.448198076360631,0.353747637045908,0.320154936344621
2053,0.332329545730761,0.448174560394131,0.332603274567245,0.44820867736093,0.353778714639688,0.320177062539617
2054,0.332349143918568,0.448199502112617,0.332605714774781,0.448232006375019,0.353813852252941,0.320207061505731
2055,0.332355244628988,0.448223918591157,0.33262878868911,0.448242973453637,0.353833388129898,0.320241366477345
2056,0.332372581200802,0.448236955373538,0.332637940518028,0.448274762099235,0.353867751796776,0.320258619120128
2057,0.332408736448605,0.448245578388044,0.332652589387645,0.448299795893947,0.353884393177322,0.320291830845204
2058,0.332428868815568,0.448278662213773,0.332677777531624,0.44832237021185,0.353909932260643,0.320304807093236
2059,0.332430606335852,0.448317516786156,0.332678650085654,0.448372864351614,0.353935187666404,0.320323627915822
2060,0.332411987890597,0.448358655045367,0.332694059295012,0.448411803512362,0.353960244258109,0.320349886816594
2061,0.33241945747865,0.448383828277977,0.332707777857705,0.448423324668428,0.353993469270245,0.320370069321567
2062,0.332433663903378,0.448398165668808,0.332740109428636,0.448439287991275,0.35402326195646,0.320394103469474
2063,0.332438322788578,0.448425663115739,0.33275453144851,0.448464170701667,0.354069702036227,0.320421895926273
2064,0.332433325977024,0.448452663283965,0.332775132908948,0.448470110455426,0.354122163628649,0.320440063363636
2065,0.332441243253383,0.448490918035201,0.332765972349145,0.448510221309375,0.354154088101833,0.320451947267668
2066,0.332433545402834,0.448532159338277,0.332774248131498,0.448536615712895,0.354180919467648,0.320472453176434
2067,0.332444410266732,0.448546142861491,0.332784930700858,0.448574207070643,0.354212828659101,0.320490470648828
2068,0.332442748496976,0.448585357408496,0.332801936972655,0.448591496879774,0.354251733482715,0.320512014610704
2069,0.332459992887343,0.448591256653336,0.332809105980258,0.448623454632318,0.354274667115662,0.320533320225162
2070,0.332481447953097,0.448612376656916,0.332803315175772,0.448665728219871,0.354300226040437,0.320569589761695
2071,0.332512423349423,0.448621843579679,0.33280021090876,0.448681523205164,0.354336577577846,0.320590583192199
2072,0.332531920535712,0.448636236239932,0.332811755292822,0.448697990686603,0.354377021006447,0.320617694312504
2073,0.33254445539236,0.448676570942826,0.332820487801559,0.448704862040678,0.354413261351064,0.320624632613783
2074,0.332554911984107,0.448708243450786,0.332839309550333,0.448733068185815,0.354440717038826,0.320643643723742
2075,0.332551064846228,0.448746331716275,0.332855756101517,0.448739407985965,0.354480958483451,0.320655620200601
2076,0.332568300531139,0.448766633644676,0.332894099209193,0.448740931854401,0.354518549579287,0.32066922490681
2077,0.332598082539529,0.448778767732595,0.332900872224425,0.448759157889723,0.354542923899885,0.320701917514689
2078,0.33259942231412,0.448801780831533,0.332910423925557,0.448787611831878,0.354588730729717,0.320712707525964
2079,0.332600855596142,0.448825547868251,0.332915596379038,0.448823454039491,0.354625813080589,0.320720640765623
2080,0.332605733175301,0.44884886490557,0.332933655350994,0.448853599126694,0.354655749066292,0.320740476791118
2081,0.332624101320044,0.448877390973483,0.332963987259253,0.448854091958117,0.354677876784247,0.320771563103057
2082,0.332626460705876,0.448907629831814,0.332978579216786,0.448882901491485,0.354709569066963,0.320786902788231
2083,0.332638856952405,0.448915102125112,0.33301644340565,0.448876031403666,0.354759993980215,0.320795554912072
2084,0.332650563733089,0.448949031909298,0.333028647175767,0.448903553621466,0.354773907483512,0.320827662969615
2085,0.332635842219122,0.448990670224936,0.33305521244751,0.448924430777368,0.354805476043209,0.320857540734579
2086,0.332651768149468,0.449012535301113,0.333075166282254,0.448941887484291,0.354839504983799,0.320874852918069
2087,0.332670302427414,0.449037555626178,0.333100425142415,0.448962889944622,0.354879040086078,0.320880925391951
2088,0.332667435619241,0.449066120786582,0.333115910526548,0.448984917539744,0.354924901475561,0.320889325384661
2089,0.332686847344333,0.449082868399239,0.333130200699614,0.449004498156541,0.354961004991768,0.320900929117614
2090,0.332710602848289,0.449082212909539,0.333133456299487,0.449018560351668,0.355018168185732,0.320913497533042
2091,0.332741458644524,0.44908822644113,0.333117055999275,0.449071024152164,0.355053952697751,0.320927609129825
2092,0.33274089492304,0.449116037096765,0.333128386710504,0.449086682486126,0.355096043230443,0.320929458064608
2093,0.332735824780609,0.449152989538161,0.333144274373863,0.449111862234231,0.355131246328796,0.320941945242982
2094,0.332728495087467,0.449194014943072,0.333160909746776,0.449118549089733,0.355172310551312,0.320957395916855
2095,0.332743461355304,0.44921044388966,0.333164740725987,0.449139181646086,0.355213679549193,0.320980474242574
2096,0.332731598285501,0.449254002870863,0.333176534676418,0.449149282819018,0.355241152479928,0.320998410611289
2097,0.332740432283455,0.449284742177728,0.333190095012911,0.44918028231956,0.355277461638799,0.321026931335941
2098,0.332751919138138,0.449306299106671,0.333190413583533,0.449218804657239,0.355304897134999,0.321047818662102
2099,0.332753171250582,0.449336997160277,0.333208296121268,0.449235025812377,0.355327621358561,0.321063396801822
2100,0.332770722154375,0.449358292054762,0.333229324086544,0.449260119061844,0.355350011947055,0.32109086322627
2101,0.332787515434917,0.449371790337342,0.33325622446307,0.449280328046674,0.355366292582706,0.321101245796269
2102,0.332782532130061,0.449405815985372,0.333275473555109,0.449301253235355,0.355396348995416,0.321130640183939
2103,0.332794591241272,0.449416899011219,0.333310213421597,0.449308754194728,0.355425105614429,0.321147778791887
2104,0.332812943064183,0.449433246635749,0.333329924772768,0.449315463860471,0.355454451226017,0.321169020446713
2105,0.332818827655868,0.449457554721653,0.333348055398652,0.449346127929695,0.355488368323223,0.32119061701022
2106,0.332828382470467,0.449483499145452,0.333352783965442,0.449380566637884,0.355520098159261,0.321213302215492
2107,0.332828710993092,0.449514741001675,0.333375106442632,0.449393900753034,0.355545895350243,0.321223279308586
2108,0.332848591231782,0.449529131167872,0.333387208477222,0.449426574763668,0.355580305043364,0.321226493377749
2109,0.332870568376587,0.44953935719094,0.333415052411339,0.449425507696186,0.355626078016582,0.321243015964465
2110,0.33287471541025,0.44955424395703,0.333436970807638,0.44945824934798,0.355671734473257,0.321244431596022
2111,0.332884372676224,0.449560217579569,0.333458898428079,0.449470783247866,0.355707451377831,0.32125755467201
2112,0.332885591318714,0.449590520066858,0.333462130520254,0.449482245448135,0.355746928881204,0.32126838845165
2113,0.332885594747896,0.449601272314743,0.33349890228301,0.449491230888416,0.355792476141736,0.321277233489763
2114,0.332892034921165,0.4496268827763,0.333505013529981,0.449517974215465,0.355843175920979,0.321284801766745
2115,0.332900826926818,0.44964160560448,0.333512144481159,0.449551275318559,0.355865456361343,0.321308170860607
2116,0.332912503946501,0.449685218819752,0.333527319439074,0.449561418904206,0.355892161204361,0.321322603130515
2117,0.332931351518167,0.449698946942793,0.333534177705516,0.449582949806189,0.355927811506431,0.321354480493887
2118,0.332931172055789,0.449735700408147,0.333542868723385,0.449608937433601,0.35596932363049,0.321372656381566
2119,0.332929271336231,0.449779831616829,0.333551648318397,0.449633711412086,0.355985784904416,0.321401231814843
2120,0.332948134730412,0.449798819713159,0.333578138865054,0.449655190697995,0.356002440214878,0.321422841341747
2121,0.33294216299035,0.449834457353463,0.333572237656103,0.44969080136343,0.356040067821089,0.321430406620882
2122,0.332974993933735,0.449847336183639,0.333578283056096,0.449721620668019,0.356054852680333,0.321455246397503
2123,0.332978719706172,0.44987194517916,0.333601857345452,0.449715547639314,0.356079036795109,0.321475809782946
2124,0.33298385817249,0.449896967217396,0.33360770025121,0.449741646750286,0.356111363920666,0.321498140220951
2125,0.332975319980128,0.449948334933622,0.333629671257902,0.449772692903203,0.35614334206335,0.32151974197421
2126,0.33297468260169,0.449961658061953,0.333649861563106,0.449779161463722,0.356161149974163,0.321542468201194
2127,0.332994062574026,0.449974460857625,0.33366388370428,0.449796594246313,0.356189071989516,0.32155377644953
2128,0.332997331300489,0.450005237662362,0.333684942755478,0.449815443192255,0.356233548506789,0.321559085525885
2129,0.332990809968872,0.450043037025742,0.333702785048868,0.44984365520151,0.356267002015589,0.321575897613578
2130,0.333001017825477,0.450050336168504,0.333722594855799,0.44985424055856,0.356275936500382,0.321600446781149
2131,0.333014897335491,0.45006699972838,0.333738312512083,0.449868033313008,0.356318879778692,0.321610566208645
2132,0.333011891511116,0.450108736379299,0.333755581446249,0.449882799355555,0.356369463764611,0.321611312581983
2133,0.333025529834033,0.450112272039098,0.333768352624123,0.449898760257503,0.356433774032767,0.321619768368547
2134,0.333023326848662,0.450135832361468,0.333782103614588,0.449908961681132,0.356473533738523,0.321620644984837
2135,0.333041452565277,0.450142030238289,0.333782257289449,0.449932694199502,0.356501501234365,0.321637686224492
2136,0.333058843174978,0.450170753572462,0.33378783361507,0.449953229296716,0.356526594449489,0.321660365801009
2137,0.333081420890432,0.450190777610521,0.33382102186555,0.449958210459642,0.356547282839719,0.321677592422875
2138,0.333091911681724,0.450226127964928,0.333825306697844,0.44998352564031,0.35657252763719,0.32170423222991
2139,0.333118608915036,0.450233126060191,0.333830977550518,0.450012037580035,0.356597131658511,0.321716565236723
2140,0.333129508209447,0.45024792387943,0.333825763243612,0.450041600064576,0.356620401282988,0.321742378678726
2141,0.333143299826652,0.45026696385518,0.333823874439692,0.4500647269338,0.356655249789439,0.321762553007722
2142,0.333142716504072,0.450300421327377,0.333842759558304,0.450093054650979,0.356682443374526,0.321791973508263
2143,0.333150242615735,0.450315834412267,0.333855920952798,0.450098938830118,0.356711489876522,0.321815414980171
2144,0.333160627796559,0.450335487073545,0.333875261128855,0.450115904569725,0.356740846335192,0.321826704110607
2145,0.333179675327175,0.450339273608634,0.333873774543683,0.450148699276533,0.356779208743195,0.321842598196899
2146,0.333185147202155,0.450379350002176,0.333874155535385,0.450170562343527,0.356817738735599,0.321849647578359
2147,0.333190406823406,0.450401354666285,0.333883676076056,0.450186773029005,0.356858243492808,0.321859046330097
2148,0.333203057155964,0.450432287706764,0.333892759540727,0.450212785256485,0.356889369145161,0.32186304216918
2149,0.333196882407573,0.450466445678961,0.333905923808285,0.450218708978918,0.356904640036653,0.321876291319531
2150,0.333211007858625,0.450480992477502,0.333933754454129,0.450231571123847,0.356943723590036,0.321903387629461
2151,0.333232617037159,0.450496328304228,0.333932380194931,0.450248510443543,0.356979378507184,0.321925770267683
2152,0.333232522582347,0.450534206942985,0.333931361137443,0.450273056736354,0.357004519744366,0.321943628826567
2153,0.333245165523555,0.450546956792368,0.333947432121535,0.450284039782432,0.357041697013062,0.321964414100314
2154,0.333266765652227,0.450572413606185,0.333960251395727,0.450306499966692,0.357071554286887,0.321972471718116
2155,0.333283251632223,0.450594839330898,0.333998269875417,0.450312694133018,0.357091610420687,0.321996101632246
2156,0.333289163281254,0.450627575366956,0.334008000234954,0.450341134459667,0.357123625581923,0.322006912478522
2157,0.333278920503458,0.450668016844186,0.334010562286786,0.450375316185167,0.35715221503437,0.322018901877141
2158,0.333287050500956,0.450694371418237,0.334031119327607,0.450392013723617,0.357185243776917,0.322029394800384
2159,0.333299944695065,0.450719495099823,0.334033037477094,0.450406672497382,0.35721895379931,0.322042148601267
2160,0.333330064600059,0.450728648395456,0.334049922798329,0.450405852938524,0.357259422102786,0.322055787392139
2161,0.333350900818047,0.450751132670446,0.334041613155475,0.450442639968385,0.357285544215646,0.322063888401092
2162,0.333351285219649,0.450790471577924,0.334056473908489,0.450443926987211,0.357306699832104,0.322093721860839
2163,0.333359309066464,0.450802698026267,0.334075622478069,0.450465875023701,0.357341221538041,0.322109465222679
2164,0.333379070608167,0.450815603333169,0.334089829356213,0.450489509735848,0.357375474901439,0.322124170985248
2165,0.33339841814568,0.450829433483811,0.334099938840895,0.450521702845504,0.357395513686327,0.322142890443545
2166,0.333404369850657,0.450843316897165,0.334116895460263,0.450545168020443,0.357420966631036,0.322170658410867
2167,0.333397177003777,0.450889608054082,0.334124153475937,0.45056149108498,0.357455181656928,0.322183886858567
2168,0.333404068291484,0.450917676285692,0.334132047752734,0.450598528677125,0.357484793995288,0.322203055617893
2169,0.333412836384482,0.450950525318808,0.334156012168048,0.450591419467764,0.35751787105012,0.322212692384903
2170,0.333404868352316,0.450994335853995,0.334173347389907,0.450607352950479,0.357564273401215,0.32222841486166
2171,0.333409121591695,0.451022950490254,0.334175820761366,0.45063394623756,0.357592568679535,0.322239506209418
2172,0.33341326433263,0.451043595051307,0.334180005205488,0.45064360362515,0.35762949461972,0.322248045776796
2173,0.333424239046169,0.451070192466637,0.334219588194223,0.450637179201572,0.3576639992407,0.322283998186272
2174,0.333423468805917,0.451099884310195,0.334229768429313,0.450665833942888,0.357683399886728,0.322298064385118
2175,0.333421515955775,0.451143282216909,0.334240959656097,0.450689343864421,0.357713922381148,0.322307993494381
2176,0.333413856694532,0.451178992629454,0.334264021500329,0.450708927910091,0.357749265002669,0.322320756874996
2177,0.33341915957101,0.451216213389565,0.334273173085547,0.450749934658445,0.357771599190782,0.322332638348288
2178,0.333409716530247,0.451248775793481,0.334284277539159,0.450769777177086,0.35780930591013,0.322346463337415
2179,0.333410584352163,0.451278868877713,0.334296715018923,0.450779893453561,0.357857940718266,0.322362771041735
2180,0.333413656793744,0.451293972420091,0.334306501201246,0.450804538135237,0.357881573905955,0.322392411575919
2181,0.333412758910384,0.451324573105243,0.334314033486585,0.450838402198391,0.357894841803594,0.322421621232526
2182,0.333426118988551,0.451341364059126,0.334321243130724,0.450861133453397,0.357925513581035,0.322427175776997
2183,0.333443592391593,0.451361325789295,0.334327868991948,0.450899339963701,0.35796157980715,0.322439546044343
2184,0.333454847494381,0.451370418098476,0.334313752133845,0.4509277082668,0.358018613450318,0.322440593602332
2185,0.333444865233909,0.451393875073583,0.334324063928244,0.450943535937353,0.358047324093723,0.322452686874673
2186,0.333465805027225,0.451409599118646,0.334345802356616,0.450946424220305,0.358074129988673,0.322466882173058
2187,0.333477482226957,0.451438107728215,0.334370583923547,0.450963487307778,0.358106398185865,0.322480663767349
2188,0.333486211691645,0.451475801819157,0.334378202781784,0.450997798713658,0.358146112168889,0.322494834405859
2189,0.333488395568149,0.451510613334808,0.334401180436008,0.450994165021874,0.358178887799893,0.322509524680035
2190,0.333500828573478,0.451539157181767,0.334414142293378,0.451008900019402,0.358216142269294,0.322523361864338
2191,0.333504978404505,0.451566405849515,0.334419048842267,0.45103562849592,0.358248567950565,0.322528533237466
2192,0.333505962153079,0.451607568739099,0.33443719186782,0.451049043316696,0.358287830538404,0.322542453978081
2193,0.333512195155199,0.451629337951203,0.334448396946756,0.451072129829218,0.358313794538446,0.322565335882667
2194,0.333522596630589,0.451652648531449,0.334463244459167,0.451103063592387,0.358329763722056,0.322597252844346
2195,0.333507248756838,0.451706724365374,0.334475887048873,0.451136252160375,0.358350874884952,0.322614343720893
2196,0.33350561462695,0.451734082951832,0.334484563755256,0.45116089771137,0.358366965746445,0.322633345017294
2197,0.333510842219403,0.451768318704229,0.33448110204778,0.451196695458261,0.358391179184114,0.322642848281812
2198,0.333508944224035,0.451792870376904,0.334505952590338,0.451212588852314,0.358432406405015,0.322651379904045
2199,0.333509050021781,0.451827388122804,0.334513592680381,0.451247538261176,0.358473004897228,0.322658324772385
2200,0.333510951346383,0.451840282701974,0.334526130957905,0.451262045393257,0.358500508054925,0.322674030354603
2201,0.333535870442554,0.451844089417774,0.334547920460585,0.451276501252556,0.35854326341263,0.322687611155962
2202,0.333547305970231,0.451861877297931,0.334562078120515,0.451303283693508,0.358569453226774,0.32270129907099
2203,0.333570724698033,0.451875870134992,0.334574365360607,0.45132806301199,0.358611971157554,0.322708395630639
2204,0.333576827003518,0.451913434272866,0.334604047892875,0.451340506821702,0.358639456479283,0.322716545668738
2205,0.333578361779973,0.451943020187495,0.334613876674493,0.451359241801355,0.358676310349044,0.322724352458585
2206,0.333582393459676,0.451980176938779,0.334628870682031,0.451394407125123,0.358696362787495,0.322761565758571
2207,0.333580360058954,0.452012889812161,0.334654212175139,0.451419582952729,0.358728435522462,0.322779500206463
2208,0.333587840175306,0.452025146334348,0.334670612395707,0.451437976917922,0.358763257986954,0.32279244796382
2209,0.333618955325105,0.452045618923145,0.334695460517936,0.451452159940528,0.358794358320832,0.322804785998962
2210,0.333627629576483,0.452079181397904,0.334695928664644,0.451476428314056,0.358817157825044,0.322823466673811
2211,0.333623770186113,0.452104266069536,0.334707066425361,0.451500356849462,0.358844285297643,0.322844842082372
2212,0.33362090670575,0.452152848847293,0.334724877078845,0.451506150382379,0.358880112778067,0.322852009989732
2213,0.333624445040528,0.452173206811505,0.334735998591901,0.451532173151979,0.358901125705168,0.322867398020969
2214,0.333632856522617,0.452199204288341,0.334748925834772,0.451551873413018,0.358937624182768,0.322888806833107
2215,0.333633667981386,0.452228104619463,0.334744968874277,0.451582618716766,0.358979449893473,0.322897771283956
2216,0.333641233172655,0.452247064506613,0.334752617722969,0.451599505381587,0.359014939387993,0.322909894025753
2217,0.333634380569595,0.452290193964097,0.334766214374854,0.45162972023707,0.359052789386497,0.32291304148928
2218,0.333653835835253,0.45229857327801,0.334771992066251,0.451657539637835,0.3590776398841,0.322947984785322
2219,0.333663884084271,0.452320492483452,0.334794221828941,0.4516723653131,0.359101775773461,0.322965746529169
2220,0.333673469873836,0.452340159837665,0.334814855616852,0.451689853064409,0.359143143492845,0.322978832736157
2221,0.33368395565844,0.452370979468122,0.334840203200602,0.451703302928108,0.359170645242736,0.322991294899861
2222,0.333705388528217,0.452388643294281,0.334849091197732,0.451718376023125,0.359221230120361,0.32299283715183
2223,0.333734106712252,0.452394027485071,0.334848629359373,0.451742315958717,0.359245506658859,0.323006570109082
2224,0.333734776379344,0.452416006869403,0.334874628004445,0.451762058380269,0.359279479302977,0.323006555957719
2225,0.333739241935277,0.452444087176543,0.3348669236352,0.451809362122551,0.359309215803799,0.323017449321941
2226,0.333735161899028,0.452471814158761,0.334882144167529,0.45182405159951,0.359323024383504,0.323043961184232
2227,0.333751874390087,0.452481425764622,0.334863527521018,0.451853821780618,0.359356773340189,0.323051844926512
2228,0.333765766623813,0.45250564702146,0.334879461397784,0.451876263855111,0.359390857864627,0.323064375999155
2229,0.333772243702079,0.452543480847875,0.33491891863037,0.451891292924472,0.359434474038676,0.323068228718259
2230,0.333763608595991,0.452583691889283,0.334933869693407,0.451921086235156,0.359456100930005,0.323080910467856
2231,0.333772519157652,0.45260284664147,0.334939810664809,0.451938393023441,0.359492647599406,0.323094433425441
2232,0.333780562825568,0.452634804491922,0.334958128387269,0.451937905580574,0.359529224048834,0.323120227630595
2233,0.333784593843947,0.452663458132742,0.334978033393051,0.451941671097044,0.359548459796763,0.323144496379403
2234,0.333771237450171,0.452691593502851,0.334997521459377,0.451966115270666,0.35958872206611,0.323153127173575
2235,0.333775575136544,0.452719290456735,0.335003965078272,0.451993596573928,0.359621681412498,0.323146664166665
2236,0.333784337740578,0.452747180814753,0.335011093516271,0.452019950474108,0.359648576227878,0.323161649999587
2237,0.333798879038146,0.452765483460146,0.335031962648443,0.452024301581503,0.359668627971939,0.323174946025449
2238,0.333810603589522,0.452787593606831,0.335040589132093,0.452050580662488,0.359717135820495,0.32317740679357
2239,0.333821641808684,0.452792986314855,0.33504973267445,0.452069720121341,0.359746531780984,0.323194380410657
2240,0.333838348931024,0.452829476871686,0.335068412597935,0.452084350047772,0.35977769239495,0.323214795538447
2241,0.333867704563466,0.452840591419236,0.335071345075893,0.452118613666359,0.359812395561014,0.32323082199571
2242,0.333874261477183,0.452860978436174,0.335071676738647,0.452155826388151,0.359847087521685,0.323239387636612
2243,0.333894101518233,0.452873928180326,0.335090576031689,0.452174226529542,0.359880497761253,0.323249067717883
2244,0.333908053338173,0.452886417828422,0.335113915183655,0.452189319229019,0.359912950771467,0.323250707115815
2245,0.333900658444591,0.452918532413286,0.335123321995618,0.452216182533419,0.359947156960899,0.323265759075361
2246,0.333912442583008,0.4529311117647,0.335125978886243,0.452247262923869,0.35997798738474,0.323272895773839
2247,0.333937063240302,0.452949924706219,0.335132762999622,0.452278781448516,0.36000491915413,0.323283314037597
2248,0.333955201021023,0.452954246394353,0.335145730267086,0.452291299873538,0.360027368505513,0.323317601088613
2249,0.333946340224146,0.452991942179003,0.335165951541076,0.452295192773677,0.360064319801764,0.323322156049652
2250,0.333953530197157,0.453015508943891,0.335178814366359,0.452308648109053,0.360095758185547,0.323338734069294
2251,0.333974600227742,0.453035414256446,0.335207976399897,0.452309244365213,0.3601274166144,0.3233622810831
2252,0.333974410057833,0.453065550681624,0.335225054637018,0.452322686106432,0.360139538065178,0.323385532007714
2253,0.333972228753017,0.453106674916884,0.335250959918041,0.452330780505314,0.360162927794763,0.323397580702147
2254,0.333977955040427,0.453129174809787,0.33525736697925,0.452348698126008,0.360182960332149,0.323407633754836
2255,0.333985421949362,0.453152792845749,0.335282289642994,0.45236740796124,0.360213676438916,0.323415449508603
2256,0.334000075751462,0.453174134095291,0.335297462845327,0.452388329234143,0.360259841641378,0.323417820691686
2257,0.334000932789965,0.453193236624706,0.335300304256987,0.452412784412902,0.360291147990129,0.323433075998578
2258,0.334021311370636,0.45319584794719,0.33531236453069,0.452433054922939,0.360331254125741,0.32345629422759
2259,0.334023417553949,0.453223161977998,0.335333955855862,0.452451908807754,0.360358220163638,0.323467704053203
2260,0.334047556925264,0.453238388364503,0.335351068618596,0.452465714380503,0.360399671772499,0.323474425912073
2261,0.334074215851261,0.453261404206881,0.335366967717339,0.452481364286633,0.360434903509629,0.323480222714013
2262,0.334091021640679,0.4532759363821,0.335381252877363,0.452507391940742,0.360466600208166,0.323501135717192
2263,0.334096284114014,0.453303525914597,0.335393597443731,0.452518087037995,0.36050375270238,0.32352137800805
2264,0.334108791673663,0.453336836080651,0.335406913968883,0.452543208098109,0.360535284000333,0.323533230324757
2265,0.334105329650359,0.453368631894303,0.335427777652375,0.452570110256356,0.360557799499145,0.323557562227452
2266,0.33411655221712,0.453392993983913,0.335435941283835,0.452595557807763,0.360570529293216,0.323576703605415
2267,0.334124399870779,0.453415494437687,0.335456586386435,0.452609616906935,0.360589441413627,0.323606449369979
2268,0.334126977524042,0.453448848080617,0.335482874305488,0.452620332165158,0.360614344444151,0.32362213803341
2269,0.334150627833164,0.453455717420364,0.335500573698637,0.452632061589664,0.360640036828885,0.323627820274998
2270,0.334146614412574,0.453487838505305,0.335503269492634,0.452667917286553,0.360665650608485,0.323650519285917
2271,0.334160723708112,0.453512896504435,0.335519767871936,0.452691994086665,0.360699920709495,0.323673360108988
2272,0.33416406880292,0.453545924667079,0.335548126151479,0.452694839176839,0.360732763766124,0.323687389455637
2273,0.334163839606845,0.453561819055858,0.335560137824919,0.452715939113754,0.360760818077079,0.323700625664898
2274,0.334165134909991,0.453596799738934,0.33557395644087,0.452722487663914,0.360786444193523,0.323713563911746
2275,0.334171296385488,0.45362506995438,0.335597104602321,0.452726327977624,0.360821222170847,0.323721253373425
2276,0.334184713828028,0.453640794032174,0.335621548488314,0.452737128606711,0.360862130843749,0.323724548212871
2277,0.334183731444757,0.453655258392246,0.335625395020761,0.452771105385096,0.360893293013105,0.323737305965062
2278,0.334196795872658,0.45367327880553,0.335638063565009,0.45279460641614,0.360930592183515,0.323749254806699
2279,0.334201653518181,0.453684188419613,0.335647202692509,0.45282405553652,0.360958442961338,0.323754459950647
2280,0.334218534883327,0.453697282703614,0.335658817940188,0.452843862029509,0.360986665285801,0.323775631252612
2281,0.334233435784548,0.453723813777709,0.335680355902498,0.452858567632403,0.361017006375044,0.323792406091086
2282,0.33425047723232,0.45373668133823,0.335687301557264,0.45289095276305,0.361049968214171,0.323808556544551
2283,0.334261381939974,0.453759174652523,0.335700445954765,0.452923631592619,0.361069672130226,0.323827318530054
2284,0.334281351313185,0.453784769439457,0.335720583200787,0.452933688911933,0.361095668455067,0.323839605067893
2285,0.334290011141351,0.453806483747212,0.335728922133254,0.452964664284579,0.361117606680757,0.323857790891598
2286,0.334305151019419,0.453819464575706,0.3357546688053,0.452978326520626,0.361137695891668,0.323875475156651
2287,0.33431108510886,0.453842380643424,0.335769414403008,0.452991818153646,0.36117141725458,0.323890125640288
2288,0.33431679025917,0.453872051862822,0.335783099089037,0.453008734911504,0.361183997857204,0.323911226394722
2289,0.334315955870701,0.453901680773183,0.335799040615493,0.453024776417645,0.361213254583063,0.323929768507384
2290,0.334324825992391,0.453930009314134,0.335811687781547,0.453035789422297,0.361240187932683,0.323944768145928
2291,0.334339367793933,0.453941356302484,0.335823881847958,0.453058471674735,0.361263108060899,0.323969633737365
2292,0.334348021442987,0.453965223045623,0.335828284219994,0.453084952893079,0.361286649582764,0.323990156385153
2293,0.33436302291841,0.453986878342522,0.335839449656575,0.453098040502473,0.361318608099857,0.323996941213366
2294,0.33437322766714,0.454002435485239,0.335851514783491,0.453111022167666,0.36135923797441,0.323984110948811
2295,0.334384782157428,0.454020068362019,0.335865757592788,0.453122135709968,0.361405785726497,0.323997129989951
2296,0.334381235320861,0.454044454996929,0.335869680223725,0.453148207827371,0.361441192402898,0.324001853429221
2297,0.334389420333938,0.454062183159953,0.335897408667474,0.453155758762651,0.361480344234439,0.324016296226733
2298,0.334394463930279,0.454074913395652,0.335918122279034,0.453177533490526,0.361516647947448,0.324025856955795
2299,0.334391815572538,0.454100812748719,0.335936583568481,0.453195853645073,0.36154172489168,0.324048484944966
2300,0.334416735767372,0.454124856076849,0.335945778913535,0.453221785063059,0.361583430077684,0.324050290427635
2301,0.334434198641586,0.454147109688363,0.335959682330699,0.453242887575842,0.361611808614456,0.324058772394884
2302,0.334439013928881,0.45416744711869,0.33596959579672,0.453262019034136,0.361641553937022,0.324065084786741
2303,0.33446352772086,0.454182774896242,0.335974517979539,0.45328610513232,0.361655677443286,0.324088205384268
2304,0.334474884285053,0.454206921564474,0.33598684794523,0.453312921437331,0.361688163380297,0.324099933724145
2305,0.334474431817402,0.454242977359601,0.335998186169178,0.453325495437211,0.36172342365254,0.324110284472367
2306,0.334491905102871,0.454257009568543,0.336021676628663,0.453331370562668,0.361752530880095,0.324118115454484
2307,0.334484280922654,0.454283043556292,0.336026408889116,0.453354845574413,0.361768272249207,0.324139033455351
2308,0.334483205159991,0.454324891230223,0.336034977428627,0.453365855861667,0.361787201449919,0.324154709614845
2309,0.334488445766198,0.454342980835445,0.336053836899331,0.453378390562931,0.361825204170157,0.324163741237933
2310,0.334502075823152,0.45436874466394,0.336066759410379,0.453393590645828,0.361844539827606,0.324186380860791
2311,0.334533318291924,0.454388386804622,0.336075995691969,0.453420650794684,0.361876348580586,0.324197986557913
2312,0.334524106886199,0.454431138530192,0.336110375291133,0.453419175346441,0.361904102375906,0.324224592533887
2313,0.334524565048428,0.454459865947618,0.336136991670837,0.453413021383296,0.361927794340501,0.324238386626085
2314,0.334513052392399,0.454498746049057,0.336154524226193,0.453429031570632,0.36197609668729,0.324238013805292
2315,0.334524400814856,0.45451650748577,0.336147105764185,0.453470845678063,0.362020804638811,0.324249294651719
2316,0.334543522539644,0.454532518857985,0.336153708015026,0.453490003709342,0.362058965506312,0.324269973398919
2317,0.334546242651313,0.454542354875115,0.336151356359256,0.453513624493246,0.362080982808154,0.324287518187214
2318,0.334557945026664,0.454565368709339,0.336156629773423,0.453534084761754,0.362118744411961,0.324295994575635
2319,0.334554305547001,0.454584203237367,0.336172110646103,0.453557362105175,0.362142010216331,0.324312138820601
2320,0.33456160288305,0.454595435353561,0.336174593219483,0.453570069691789,0.362167198136517,0.324315043477778
2321,0.334570499285439,0.454625121949196,0.336185488287407,0.45360289839728,0.362187415405976,0.324329482950986
2322,0.334588951643171,0.454632471679309,0.33621305385221,0.453605067428464,0.362223185394172,0.324335103901196
2323,0.334596435641719,0.454666401839384,0.336234791179175,0.453618321134066,0.362252363282502,0.324359117541486
2324,0.334612813014019,0.45468933602598,0.336249155246073,0.453618844431869,0.362283235505434,0.32436558186141
2325,0.334615305438397,0.454717499313849,0.336254569457515,0.453657743057838,0.362314024747862,0.324385433779802
2326,0.334622775562227,0.454752907898562,0.336268038057056,0.453680815521201,0.362332815795702,0.324409296068671
2327,0.334629850110126,0.454763973598483,0.336283675371082,0.453699008394438,0.362358641184011,0.324417877720554
2328,0.334631959795063,0.45479174189221,0.336291655832744,0.453723337245352,0.36237329783465,0.324426127266984
2329,0.334634705150739,0.454818398145837,0.336312642440561,0.45373628160243,0.362416434956447,0.324447300805172
2330,0.3346458404398,0.454836907873531,0.336321631248098,0.453754704728458,0.362446147462784,0.324463015451453
2331,0.334662014793388,0.454862837536563,0.336321462922985,0.453776867203437,0.362479836719928,0.324470329992682
2332,0.334671052958487,0.454890441188251,0.336343070836193,0.453796277344032,0.362512600333456,0.324481793149443
2333,0.334678221741429,0.454907022272594,0.3363568311986,0.453811866727521,0.362538082326329,0.324504738896372
2334,0.334681046212967,0.454931645182544,0.336363492933489,0.453834556514661,0.362567514377426,0.324510931944838
2335,0.334698164908693,0.454950895227662,0.336363709706086,0.453856480743032,0.362597693516482,0.324527976154129
2336,0.334710743204722,0.454963445664533,0.336370449240508,0.453876971743373,0.362635238207452,0.324533297067402
2337,0.33471852564404,0.454986978849398,0.336400000659304,0.453880385780727,0.362672315895024,0.324548781092717
2338,0.334735944710225,0.45500570609633,0.336423133259479,0.453889276459962,0.36270872328574,0.324552938297832
2339,0.334747238237078,0.455021129205829,0.336423947594315,0.453920429252417,0.362733640332966,0.324568265092647
2340,0.334765787427472,0.455031415837067,0.336443178876847,0.453934702655295,0.362766488656296,0.324582009692012
2341,0.334769789082269,0.455050771952499,0.336454717958047,0.453947179304551,0.362781664653608,0.324616656667416
2342,0.33478056599006,0.455071031145727,0.336476235610882,0.453959431443864,0.362807635133456,0.324631648906068
2343,0.334803232084674,0.455091169902857,0.336490975769741,0.453974230132973,0.36284712640484,0.324640477315348
2344,0.334814955451156,0.455107803338937,0.336497687781494,0.453998532758659,0.36287393551984,0.324649838055895
2345,0.334827782207846,0.455122716783576,0.336514721350912,0.454010417482666,0.362903098929817,0.32466192861013
2346,0.334826421874116,0.455152555357638,0.336508082082465,0.454054750139422,0.362934837226623,0.324673338516415
2347,0.334835645225221,0.455162749497493,0.33651343680756,0.454081472275735,0.362963883254435,0.324689901979286
2348,0.334842329044822,0.45518398994593,0.33652829797765,0.454108984658398,0.362989058271486,0.324706442723015
2349,0.33486241657723,0.455197809521642,0.336551398932055,0.454109493162364,0.363013151343842,0.324724966410622
2350,0.334871706034811,0.455213902176921,0.336573366575382,0.454136467331045,0.36304993719864,0.324724904079687
2351,0.334879991889701,0.455239477577853,0.336584335948008,0.454156928046591,0.363072658361237,0.324733171110312
2352,0.334894987720624,0.45525450816716,0.336588660458947,0.454180225291623,0.363093006874601,0.324749648066733
2353,0.334891059891738,0.455273750667948,0.336608632491924,0.45418103347615,0.363115291457685,0.32476030937793
2354,0.334885415814316,0.455303322078826,0.336627434326036,0.454195303950998,0.363157050255948,0.324770796471694
2355,0.334894114543435,0.455325104235647,0.336643817042938,0.4542127252887,0.363185095690392,0.324783352608062
2356,0.334900583726659,0.455349924170849,0.3366575730349,0.454217267613467,0.363229081447816,0.32478760991596
2357,0.334898365359092,0.455379652716168,0.336671481521462,0.454239317335373,0.363262818700481,0.32479319352517
2358,0.334912932530302,0.455379878071888,0.33668997435495,0.454247780381469,0.363286533325471,0.324806175468918
2359,0.334919611851557,0.45539940896731,0.336700268123175,0.454280580472837,0.363308379996376,0.32482610730565
2360,0.33491964714672,0.45541911518582,0.336704594800929,0.454303836064049,0.363331506320788,0.324848675218073
2361,0.334918367760395,0.455449831965683,0.336725352587244,0.454312115258169,0.363354671118297,0.324862792038078
2362,0.334915574282955,0.455482715824282,0.336738655690514,0.454335361069194,0.363370631504146,0.324875622735422
2363,0.334929909862954,0.455498544381891,0.33674352673006,0.454356412732981,0.36340178582124,0.324879950187151
2364,0.334954971725189,0.455511058107271,0.336761896750584,0.454368209933874,0.363424976356838,0.324896096265998
2365,0.334967527522209,0.455529389018124,0.336767251532502,0.454382490493027,0.363463033087092,0.324906590781952
2366,0.334978059947347,0.455549156231004,0.336776599938777,0.454405064508687,0.363495709925763,0.324921143940438
2367,0.334994605658197,0.45556675251655,0.33677931731132,0.454431031630385,0.363515780683675,0.324941513273102
2368,0.335007909152081,0.45557940408731,0.336803876800021,0.454434667373562,0.363548321329532,0.324955183945196
2369,0.335014883326334,0.455607943368758,0.336803289518923,0.454459643490417,0.363578119493162,0.324967335249378
2370,0.335024539365851,0.455619804465022,0.336825008246764,0.454488658392047,0.363606435860282,0.324979712919253
2371,0.335039932318438,0.45562493489585,0.336835051989954,0.454519073635599,0.363639318656488,0.324998973905753
2372,0.335048160236551,0.455640339642645,0.336843119551972,0.454536735361201,0.363668810620566,0.325013908642109
2373,0.335057955512245,0.455666528820927,0.336854799223107,0.454561921801811,0.363695480531437,0.32503031511475
2374,0.335068628791279,0.455673925814774,0.336862840748322,0.454585966692138,0.363732190794698,0.325034838547959
2375,0.335088646556683,0.455688037258272,0.336880913376342,0.454601300008233,0.36376344265453,0.325055602179887
2376,0.33507355883447,0.455740044701399,0.336900577153175,0.454616369885253,0.363788617774044,0.325072168899946
2377,0.33508725312228,0.455747078047244,0.336913592497221,0.454635765279131,0.36382095153489,0.325079810653396
2378,0.335090183712979,0.455775206541896,0.336929412628489,0.454645034236786,0.363848681567175,0.325094890251881
2379,0.335090273490288,0.455799780773352,0.336929827849414,0.454669925952707,0.36387111988367,0.325109355844238
2380,0.335093518335671,0.455829781915017,0.336953880217426,0.454668290178174,0.363897569564299,0.325128034587445
2381,0.335096900607253,0.455861223887467,0.336969269862395,0.454685897309286,0.363903339389407,0.325147885557657
2382,0.335104904688955,0.455881775633738,0.336965476945746,0.454698263283322,0.363929138804933,0.325165489376508
2383,0.335113261174977,0.455898770356489,0.336986289337643,0.454712574871436,0.363952495032988,0.325171453099037
2384,0.335122671157845,0.455920296886068,0.33700085254846,0.454730577016595,0.36399341250201,0.325181662539
2385,0.335132668520188,0.455938254525234,0.337016148867536,0.454748127574023,0.364009655890466,0.325190733358207
2386,0.335158327501335,0.455951837487752,0.337023371094133,0.454777270960841,0.364029817090443,0.325215062823047
2387,0.33517498991761,0.455967847821404,0.337038095825552,0.454798688532656,0.364064802067247,0.325227697248056
2388,0.335183250008097,0.455980565791916,0.337049352437241,0.454817326776483,0.364096517081543,0.325232963469262
2389,0.335197100061882,0.455997426263858,0.337055862123115,0.454840377997063,0.364133545891663,0.325238027963375
2390,0.335209354226694,0.456017180238426,0.337066079764793,0.454874575394503,0.364148911928693,0.325276038329405
2391,0.335211577338087,0.456043782725561,0.337087892801853,0.454890603952142,0.364181640697392,0.325290404891054
2392,0.335234408442938,0.456049447621548,0.337094873358106,0.454911027716304,0.364216977667875,0.32530340937526
2393,0.335249250790746,0.456061658792598,0.337109518976339,0.454924160307933,0.364242691069996,0.325311229733836
2394,0.335251102809337,0.456086091958473,0.337120532503932,0.454940750213865,0.364271211434552,0.325337664656428
2395,0.335265800425616,0.456096737150459,0.337133647316596,0.454965247363263,0.364296668979225,0.325349009787567
2396,0.335256790237139,0.45612439677433,0.337162342380688,0.454981345757181,0.364320024890733,0.325361042659579
2397,0.335256320185911,0.456152374726071,0.337174138938097,0.454990635833712,0.364347863659722,0.325387092182588
2398,0.33525879741682,0.456175416029093,0.337184186506464,0.455006418749895,0.364363833674012,0.325397993896554
2399,0.335264111855226,0.456199845888798,0.337199795102581,0.455021256745571,0.364393726643101,0.325415385720976
2400,0.335264410945679,0.456230362581238,0.337220276947808,0.455035860781801,0.364421493596344,0.325424605414982
2401,0.335262178199749,0.456261103927835,0.337240309864691,0.455049262164446,0.364438244717007,0.325435181564671
2402,0.335279985423648,0.456276366081183,0.337253563714266,0.455056924460137,0.36445441860957,0.325440442297549
2403,0.335287125824121,0.456305602720879,0.337259022411787,0.455077422957007,0.364480287063892,0.32544615571963
2404,0.335308733555686,0.456317756186769,0.337275115185353,0.45509241331703,0.364508970417469,0.325459400670839
2405,0.335322312432214,0.45633448979348,0.337279144114337,0.455112969232187,0.364533845204983,0.325462318918432
2406,0.335331627296973,0.456351143306237,0.337291345060488,0.455132321322106,0.364571526865008,0.325468807367621
2407,0.335333089409757,0.456368180997393,0.337297510626734,0.455144982156869,0.364599370924574,0.325485789664266
2408,0.335327256604931,0.456404824823011,0.337312113910205,0.455164005216317,0.364626277580369,0.325496134781764
2409,0.335349471704312,0.456410505083835,0.337328054695831,0.455177293532006,0.36465380715711,0.325520559825733
2410,0.335371940048051,0.456428894207258,0.337333773940831,0.455203955145041,0.364683812961723,0.325537590244231
2411,0.335384281848694,0.456452562923822,0.337344708990181,0.455233345507464,0.364702450258411,0.325559372491311
2412,0.335386834879017,0.456486347694445,0.337358477065285,0.455243677015045,0.36472990689105,0.325576909769987
2413,0.335402352730216,0.45651391122183,0.337373263016462,0.455258906217269,0.364762825143184,0.325578114112087
2414,0.33541270425604,0.456530644117905,0.337379438350367,0.455274569244032,0.364786924448949,0.325587284866145
2415,0.335406549729101,0.456553030271698,0.337385732779246,0.45529604917133,0.364802373926392,0.32559475842652
2416,0.335403246889777,0.456584768701717,0.337401746198605,0.455307237014766,0.364833597276291,0.325606441002803
2417,0.335409874308992,0.456602415497097,0.337437856449825,0.455317520409661,0.364871167518882,0.32561372533954
2418,0.335427504506973,0.456611475057691,0.337453653822198,0.455328659707238,0.36490231475054,0.325625852267667
2419,0.335434439901004,0.456627530746158,0.337465549227146,0.455347694763918,0.36492362268098,0.325650498070358
2420,0.335440432911228,0.456635848522676,0.337481769029075,0.455361623724697,0.364944855854314,0.325660076292714
2421,0.33545106343332,0.456647027339277,0.337501564512307,0.455378444744079,0.364977161457256,0.325666581674228
2422,0.335462792300489,0.456680778583503,0.337512287124555,0.455393786823124,0.365009622974223,0.325676008655555
2423,0.335472025249106,0.456700071938489,0.337516179805305,0.455407287994862,0.365036126724311,0.325680483829958
2424,0.335474514771546,0.456726929775744,0.337537420299646,0.455418375474297,0.365064114929917,0.325681023370488
2425,0.335478461579718,0.456750103985769,0.337548222697723,0.455441361346291,0.365090727359872,0.325695671488332
2426,0.335488393177165,0.456766617253144,0.337553713175946,0.455457835381901,0.365114486948577,0.325706994044828
2427,0.335510342681599,0.456781201663251,0.337569679766172,0.455475915871808,0.365139245345548,0.325716699497503
2428,0.335516409707014,0.456800144632705,0.33757333879143,0.455495957193337,0.365166096210666,0.325735742419271
2429,0.33551968608007,0.45682206095611,0.337592402194105,0.455498647358466,0.365180740468505,0.325760998006698
2430,0.335518461188975,0.456853519581384,0.337602223873196,0.455507147449324,0.365211613551018,0.325774991421554
2431,0.335535378357274,0.456862473837674,0.337610302607427,0.455524090244552,0.365237008915492,0.325791373247835
2432,0.335534109781764,0.45688614986219,0.337626976961408,0.455537597116355,0.365260289313352,0.32580160029103
2433,0.335551832411797,0.456897483188884,0.337630962892787,0.455571982517318,0.365283406380402,0.325813513947004
2434,0.335564145756695,0.456907999191745,0.337647137744453,0.455582730792463,0.365310027836543,0.325821787191959
2435,0.335582357188058,0.456921958529525,0.33766399730877,0.455604317146728,0.365325854122326,0.325838719336628
2436,0.335593968670893,0.456941109224431,0.337676074707004,0.455627261211466,0.365353022917449,0.325851472803328
2437,0.335606767613664,0.456961049056664,0.337695255878945,0.455630373702017,0.365384429771,0.325857913788305
2438,0.335613213635561,0.456987565237276,0.337715893338027,0.455647238415153,0.365400973545563,0.325865948904321
2439,0.335610144923999,0.457020285522498,0.337731906147475,0.455659755112986,0.365432661695674,0.325885016191229
2440,0.335619182903182,0.457041833825254,0.337762314529303,0.455660271987638,0.36546371239425,0.325896490377457
2441,0.335623021957135,0.45706922729922,0.337767062930909,0.455675925111349,0.365487706671475,0.325907606561421
2442,0.335634786356986,0.457091743587088,0.337776223449115,0.455697706272934,0.365508116724635,0.325926522858198
2443,0.335647151460419,0.457098286790253,0.337781958073083,0.455729100044888,0.365548655501069,0.325935154656747
2444,0.335652248240461,0.457124675953268,0.33779148767174,0.455754738124601,0.365567906980376,0.325946137500425
2445,0.335664517128135,0.457138405902411,0.337798883292675,0.455774129428444,0.365599598794141,0.325945424253387
2446,0.335667079192166,0.45716574538057,0.337818987454051,0.455786625164478,0.365614127304247,0.325961165165769
2447,0.335671493314415,0.457189201484055,0.337814828619618,0.455815823156891,0.36562771282069,0.325983114145434
2448,0.335683281117093,0.457197418918963,0.337824267598801,0.455831396047244,0.365646941594032,0.326008287993766
2449,0.335680164359537,0.457224831157972,0.337835650206751,0.455854995341571,0.365674324727368,0.326032123003507
2450,0.335684715649857,0.457254696388881,0.337853636699257,0.455865493468688,0.365698415281392,0.326045147896705
2451,0.335679232537829,0.457284376680373,0.33786328297617,0.455883139946768,0.365733533347898,0.326049919989912
2452,0.335697403797233,0.457288279324497,0.337878508714193,0.455903638213549,0.365766316437996,0.326061329628997
2453,0.335697225461141,0.457308708989924,0.337880841669789,0.455928584581719,0.365799626094782,0.326070009063687
2454,0.335714944262703,0.457326690816069,0.33789372177282,0.45594348783892,0.365828729876172,0.326080647985231
2455,0.335718105036677,0.457350747899573,0.337906135104917,0.455954782791578,0.365839049883977,0.326100663326391
2456,0.335724960322906,0.45737520586157,0.337905583803367,0.455978408412521,0.365860933063363,0.326113657997689
2457,0.335730202383112,0.457403008547399,0.337911658569738,0.45599412113401,0.365891188564731,0.326124043955999
2458,0.33573322525772,0.457429498751062,0.3379383824167,0.45600246490169,0.365915602353349,0.326136681359018
2459,0.335759184799813,0.457439333906211,0.3379384322785,0.456037471782163,0.365933002862369,0.326142060226416
2460,0.335776400939429,0.457463446817689,0.337946279495068,0.456051667983594,0.365957387480981,0.326154909035479
2461,0.335784426840862,0.457485873374523,0.337960470626439,0.456069638993264,0.365983762868964,0.326161744862194
2462,0.335803161774814,0.457499991348985,0.337977792008054,0.456079057619456,0.366014244054179,0.326168454382612
2463,0.335806002437489,0.457511675277153,0.337990279424274,0.456096293041882,0.36605195632838,0.326172586938478
2464,0.335803157141185,0.45753909568008,0.338003343743664,0.456110975209568,0.366076372742297,0.326196677270628
2465,0.335815729733222,0.457550691925835,0.3380156096074,0.456131700812957,0.36609806385497,0.32621964353464
2466,0.335822005826287,0.457558188130789,0.338025135453323,0.456152570913834,0.366124609789094,0.326227559409907
2467,0.335818683273588,0.457585392769398,0.338027600656507,0.456171214149511,0.366139137487728,0.326242786207814
2468,0.335826239489771,0.45760001999806,0.338025614221415,0.456201777100411,0.366158731739876,0.326259326549269
2469,0.335837270519451,0.457620951031438,0.338034360090535,0.456226389045319,0.366191561820485,0.326268904832288
2470,0.335845262247515,0.457640055456029,0.338043597264852,0.456243308935215,0.366209555207556,0.326293634987902
2471,0.33583772033733,0.457666001522744,0.338051899930467,0.456263743854634,0.36622899566977,0.326307948008545
2472,0.335836501061288,0.457681139709658,0.338053701787069,0.456290596245467,0.366263017166752,0.326326036218957
2473,0.335850118208662,0.457705983814601,0.338060222181055,0.456307361175889,0.36628701413223,0.326345248442994
2474,0.335853617636976,0.45773907248446,0.338070707736104,0.45633353309406,0.366315160053776,0.326361975179719
2475,0.335864056873459,0.457748794610527,0.338088590510957,0.456352274444138,0.366345837764234,0.326364678145199
2476,0.335877871284778,0.45775918288192,0.338101262984201,0.456367232847625,0.366372095322858,0.326379674554974
2477,0.335879082890385,0.457783673903798,0.338119403269712,0.456379106057506,0.366407471587978,0.32638630557677
2478,0.335881110699729,0.457808762771695,0.338138377049075,0.456386851102299,0.36644374153096,0.32638874635284
2479,0.335893001306937,0.457823602859819,0.338142108040282,0.456399384819778,0.366460776957507,0.326404669159641
2480,0.335903793376809,0.457838814693546,0.338157691789886,0.456412194591846,0.366495711765166,0.326401474743392
2481,0.335915777407576,0.457859934409716,0.338180624978333,0.456420929008361,0.366521130656395,0.326412867107014
2482,0.33593077399323,0.457866730558215,0.33819907058236,0.456424776880778,0.366538064957856,0.326423056191448
2483,0.335951833405903,0.457873882678473,0.338209220827951,0.456445999052777,0.366569544786585,0.32643562448998
2484,0.335959189566704,0.457892274434617,0.33822423010635,0.456455061043306,0.366586413479423,0.326441089004598
2485,0.335974309734702,0.457901204446002,0.338233914979663,0.456475390587185,0.366620506304061,0.326445971063735
2486,0.336003242945237,0.457899926216132,0.338243977854907,0.45649077227794,0.366639708633528,0.326472466764583
2487,0.336005533886173,0.457928741842313,0.338257010182182,0.456507107652137,0.366658993890594,0.326494906372329
2488,0.336004339007672,0.457959851737582,0.338264417575432,0.456531802389153,0.366687257655287,0.326502688393984
2489,0.336004253697404,0.457979388529661,0.338269727016543,0.456555994740186,0.366707016100178,0.326517841851387
2490,0.336010715608999,0.45800248065873,0.338281960402668,0.456572075288995,0.366742519421958,0.326522703649883
2491,0.336013888923218,0.458035944277336,0.338294172700513,0.456588833004332,0.366767761870554,0.326537391759316
2492,0.336020965231671,0.45805656386229,0.338297923697997,0.456612856650408,0.36679746292502,0.326554400060894
2493,0.336030825355638,0.458067811303437,0.338303978721127,0.456639615233996,0.366823483643737,0.326568126592581
2494,0.336040640701705,0.4580928828047,0.338313330790433,0.456662497875543,0.366851870919767,0.326572699089833
2495,0.336057486661467,0.458106418542722,0.338315863886715,0.456688200622812,0.366873079888857,0.326588822618096
2496,0.336059591568369,0.458130503106869,0.338328994057262,0.456703084363711,0.366908628940732,0.326592697751829
2497,0.336067057309518,0.458155122922892,0.338348638490407,0.456714311481923,0.366946794480303,0.326599761254897
2498,0.336076172396966,0.458180640845471,0.338349527628815,0.456727459778283,0.366966215997095,0.326611484295689
2499,0.33607326024564,0.458210116696,0.338361646298576,0.456732146793944,0.366982930672885,0.32662338596937
2500,0.336085056202581,0.458221064080872,0.338376396216843,0.456743753122586,0.367002993833103,0.326638764291534
2501,0.336095635021823,0.458236885477747,0.338401592561748,0.456745751873235,0.367037652976942,0.326641044150631
2502,0.336100415484305,0.458258325542702,0.338416426042569,0.456765245215804,0.367055772295415,0.326662532503624
2503,0.336116567600666,0.458273249097179,0.338426755522422,0.456777276304379,0.367087905465063,0.326664596459124
2504,0.336117962595208,0.45829341577902,0.338441026020239,0.456792110031959,0.367109004749169,0.326681261331874
2505,0.336136486960621,0.458304593340096,0.338453057055389,0.456804180445352,0.367124435253964,0.32669812684925
2506,0.336145925877696,0.458331318232235,0.338477579623078,0.456817384430992,0.367150567589539,0.326703057495309
2507,0.33616018733728,0.458344709259389,0.338483954129051,0.456838888013774,0.367179315567448,0.326720748599086
2508,0.336159030116421,0.45836667592127,0.33848931665386,0.456855804942299,0.367207732587933,0.326731764531959
2509,0.336158078148466,0.458386867511708,0.338505985460781,0.456880342462317,0.367231267686297,0.326749688497794
2510,0.33616899334609,0.458403298767319,0.338513387442229,0.456903661648743,0.36724781056872,0.326765046861536
2511,0.336163988562395,0.458430130558085,0.338521202603171,0.456920808696266,0.367274845124671,0.326788358003317
2512,0.33617782993713,0.458435934773339,0.338519267562504,0.456945918999567,0.367307556737391,0.326787496070208
2513,0.336186970331686,0.458465336130586,0.338527355581605,0.45696342971823,0.367323636396434,0.3268148340447
2514,0.33619248986109,0.458489281625405,0.338540964352783,0.456976320253456,0.367356041570359,0.326818402205768
2515,0.336202243892311,0.458507422249636,0.338552012789737,0.456995857622741,0.367379086491027,0.326828233228925
2516,0.336217858764075,0.458513938185537,0.338562579555268,0.457019046667872,0.367400970085619,0.326838653452213
2517,0.336216634106157,0.458551986920552,0.338565055692081,0.457033726548357,0.367428118289946,0.326850553700169
2518,0.336223184052624,0.45857516506007,0.338565105780225,0.457058011094753,0.367455949428009,0.326858157183976
2519,0.33623061270052,0.458584191381035,0.338579787675266,0.457060622717389,0.367478783199853,0.326872456993096
2520,0.336240394735664,0.458600153098478,0.338590639288568,0.45706917290743,0.367498356286636,0.32688436585098
2521,0.336253908386398,0.458622671657152,0.338600411271374,0.457081233080287,0.367522095121703,0.326889040896975
2522,0.336264734555701,0.458637859145009,0.338615217806633,0.457087531274005,0.36755085752279,0.326900007356411
2523,0.336278955666518,0.458654150852474,0.338621999488725,0.457110606806561,0.367582008764676,0.326910371910416
2524,0.336288646810366,0.45866508753116,0.338635754467336,0.457127706450729,0.367608772968798,0.326925329555155
2525,0.336303706802605,0.458681017662796,0.338642471650906,0.457151355771708,0.367636838427325,0.326932284152043
2526,0.336320273806064,0.458695491022974,0.338640126212075,0.45717791207418,0.367673201287853,0.326947032985633
2527,0.33632141723334,0.458723010670924,0.338660616138995,0.457194220333649,0.36770082864152,0.326958989113614
2528,0.336327436846593,0.458748072746331,0.338668033006692,0.457215012179379,0.367733687391919,0.326972883042575
2529,0.336333886546653,0.458763475110525,0.338672972652693,0.457232654064451,0.367745562163341,0.326990140258213
2530,0.336341189273792,0.458773645826179,0.338673998119549,0.457258687766774,0.367765742291504,0.327004654365059
2531,0.336354802374592,0.458790150389198,0.338685589555112,0.457269979565435,0.367777057720543,0.327028245034433
2532,0.336362065394414,0.458805903849083,0.338685867043545,0.457297450682148,0.367798641599727,0.327042953955398
2533,0.336373360171604,0.458829715562844,0.338693041856303,0.457322113306683,0.367832336855006,0.327054770164581
2534,0.336370721236641,0.458847509769159,0.338702071460279,0.457335086620898,0.367861582838143,0.327057725596332
2535,0.336390431091027,0.458855585835406,0.338717476889277,0.457347785753433,0.367882930766439,0.327075020623115
2536,0.336396228203513,0.45888085009443,0.338730531972205,0.457353089492222,0.367901880803178,0.327090999686712
2537,0.336408986149055,0.458902030959952,0.338735147296599,0.457368583803811,0.367932814992232,0.327101136392909
2538,0.336411246198965,0.45892135037623,0.338748013454134,0.457372248603286,0.367956001007209,0.327120891047129
2539,0.336414785967295,0.458940002872341,0.338765593840222,0.457373728091114,0.36796976909069,0.32714084673016
2540,0.336419343412519,0.458956381437435,0.338777227467234,0.457379260467775,0.367998066604071,0.327148207718592
2541,0.336429768365262,0.458974722658097,0.338797694171909,0.457390705527543,0.368023360239457,0.327155607244858
2542,0.336445166655181,0.458989842087056,0.338813429488423,0.457396307026361,0.368054020060922,0.327164788573068
2543,0.336451816290586,0.459007798796037,0.338823464458362,0.457414486770521,0.368082579027613,0.327173003323805
2544,0.336460711569699,0.459024319521494,0.338834341867287,0.457441562121266,0.368105186216082,0.327182783321845
2545,0.336468902178836,0.459048537211599,0.338835477728935,0.457475940292933,0.368130649778839,0.327187014425864
2546,0.336471231921893,0.459062656608202,0.338846844616971,0.457495955418585,0.368160789316957,0.327195157567429
2547,0.336488233982189,0.459077922388987,0.338856755756478,0.457515502763167,0.368181383761894,0.327208638762195
2548,0.336498472417368,0.459095807686346,0.338850588384019,0.457532123365078,0.368211333983089,0.327217507081883
2549,0.336508519109014,0.459113965534555,0.338860227183062,0.457547398086401,0.368236552761837,0.327228915322762
2550,0.336522379041471,0.459125323569673,0.33886819808661,0.457565755288422,0.368243619544627,0.327248360598155
2551,0.336533794284515,0.459132472614448,0.338871774857414,0.457582572727752,0.368270961657704,0.327255431171524
2552,0.336532974809047,0.459161443651772,0.338884125750069,0.457602010022218,0.368296367181456,0.327274565773808
2553,0.336539172765717,0.459187861966853,0.338897335839142,0.457615346114435,0.368319471796731,0.327291081436864
2554,0.3365428562999,0.459209428869326,0.338896019547036,0.457635131152893,0.368347814365751,0.327298549429952
2555,0.336558362201586,0.4592236026825,0.338908290006739,0.457651521668084,0.368368386240051,0.327303171637872
2556,0.336563224890705,0.459246917871194,0.338912617403742,0.457669278068221,0.368379516095515,0.327329643593461
2557,0.336571243479332,0.45926394451617,0.338922245766779,0.457679140230229,0.368410134831489,0.327337892243786
2558,0.336567262102016,0.459289347214314,0.338934161670044,0.457693753444714,0.368432330012977,0.327349408457246
2559,0.336580628741165,0.459311916290046,0.338959985733905,0.457699569387024,0.368461799080718,0.327355224857182
2560,0.336583667069941,0.459344195639449,0.338974944290894,0.457708243404409,0.368486397337101,0.327366609498253
2561,0.336585669469111,0.459367998591226,0.338987697849917,0.457716902950956,0.368518266893844,0.327374258545632
2562,0.336609630763762,0.45937097992394,0.339001769229772,0.457731450036019,0.368536191526671,0.327383905883814
2563,0.336618674692522,0.459378898345159,0.339017137126723,0.457749576524031,0.368564053925105,0.327401422028518
2564,0.336621417208638,0.459407951773572,0.339040531702827,0.457753706341191,0.368589155058943,0.327415274323827
2565,0.33661863610085,0.459428309069437,0.339044273108837,0.457774466778664,0.368609532299515,0.327420003303298
2566,0.336624826772751,0.459442294094621,0.339045726483559,0.457797246779581,0.368636359575501,0.327433696353255
2567,0.336640997403296,0.459460515942296,0.339048566555777,0.45781886055105,0.368664781418997,0.327443857957678
2568,0.336653692343799,0.459474830430273,0.33904664226533,0.457842339688614,0.368685152450565,0.327458498934572
2569,0.336657139680506,0.45949525557892,0.339057157940633,0.457858616816569,0.368713638805862,0.32746420143294
2570,0.336668430067698,0.459509568885025,0.339064017295243,0.457879804995245,0.368735326049397,0.32747409188872
2571,0.336683298122208,0.459518566029672,0.339080705485869,0.457889986771527,0.368760746301004,0.327486053286193
2572,0.336697087753641,0.459545066965114,0.339091480020415,0.457903137950596,0.368783614198229,0.327496714971918
2573,0.336682980165729,0.459580047316148,0.339090889534022,0.457919651566906,0.368805644901654,0.327506882282745
2574,0.33668876868381,0.459608163086524,0.339096887420537,0.457938616198407,0.368826240104846,0.327527906553494
2575,0.336693701371994,0.459637702288211,0.339114402902113,0.457947529638685,0.368852137893625,0.327541429923801
2576,0.336714247948369,0.459646663814557,0.339129041911756,0.457964992516067,0.368876832557867,0.32755837696692
2577,0.336720942852193,0.459661380422512,0.339132499677651,0.457984794490379,0.368898164374888,0.327580753696523
2578,0.33672698239119,0.459682020974545,0.339143288383831,0.457991961877257,0.368920482393156,0.327587017844622
2579,0.336739265519693,0.459701548279643,0.339154560266431,0.458017775871389,0.368945779516226,0.327597499655664
2580,0.336747759161053,0.459722259869726,0.339180965373237,0.458012226061197,0.368966152102274,0.327611282167464
2581,0.336753475938917,0.459739950903602,0.339189753611851,0.458027289189086,0.368986327798528,0.327621689277281
2582,0.336762979173608,0.459755297471661,0.339198932748213,0.458049096772798,0.369022278873036,0.32762612619338
2583,0.336764390239141,0.459773178625857,0.339217819750695,0.458059482922763,0.369037823464557,0.327638433875721
2584,0.336767675020736,0.459791936439581,0.339226974110893,0.458071517638229,0.369061702947886,0.327657403558679
2585,0.336765275750779,0.459817187628279,0.339238786590921,0.458090605136839,0.369083850448748,0.327666165971738
2586,0.336763962524708,0.459837662880619,0.339243434702042,0.458108094192475,0.369098155991076,0.327683063241068
2587,0.336768099649887,0.459853726341755,0.339254304873865,0.458119524395014,0.369128938885947,0.327690653747568
2588,0.336780400548598,0.45986720479191,0.339262282556316,0.458139596620999,0.369154151360263,0.327696132331504
2589,0.336792162938166,0.459878514001906,0.339274326067546,0.458157075546287,0.369190565880725,0.327705260231906
2590,0.336797765076188,0.459894671462329,0.33927418263002,0.458176205466589,0.36921293231274,0.327717224707327
2591,0.336812294537982,0.459902441967786,0.339276837542072,0.458204760599795,0.369230948931953,0.327729087775299
2592,0.336822052003295,0.459930574975545,0.339290571935527,0.45821671398746,0.369255502238122,0.327740348324417
2593,0.336833886602934,0.459944060988848,0.339300248511655,0.458227758308336,0.369282681108435,0.327749752366705
2594,0.336829153860454,0.4599725837122,0.339310628762931,0.458240260676124,0.369299305188858,0.327766116612718
2595,0.33682583489859,0.460002624723625,0.339318907411339,0.458256445148859,0.369315188708483,0.327778205765499
2596,0.336831631196219,0.460026364359821,0.339334889851731,0.458269345955237,0.369331587315804,0.3277947120284
2597,0.336849774394071,0.460039299466919,0.339337470435905,0.458287103368461,0.369355964866698,0.3278095764906
2598,0.336848999975951,0.460068095882587,0.339356425355734,0.458290066699199,0.369380626786868,0.327819758417557
2599,0.33685815960954,0.460085808130361,0.339370365952377,0.458293742355145,0.369403968009588,0.327826175599503
2600,0.336863620399996,0.460106786805868,0.339382541526988,0.458312715804757,0.369425228632192,0.327838228789459
2601,0.336871871341847,0.460118411844965,0.339379538771217,0.45834162882494,0.369446762359782,0.327856626822734
2602,0.336877591444153,0.460134335754446,0.339389062341685,0.458352259361088,0.369459662179488,0.327867470239711
2603,0.336889290832894,0.460153636953453,0.339394857073536,0.45837039499827,0.369483460984768,0.327885202329839
2604,0.336899514073693,0.460177915598196,0.339400769117654,0.458393333247167,0.36951331898665,0.327889911817872
2605,0.336906825529209,0.460192473327702,0.339404766319429,0.458412121295793,0.369534040765409,0.327902103343493
2606,0.336919029083644,0.460205497992282,0.33941360346605,0.458425551529709,0.369555879821125,0.327927655202071
2607,0.336932942900084,0.460214719794106,0.339425252889826,0.458438368434939,0.369581083221634,0.327935600381973
2608,0.336939941277517,0.460227614102284,0.339439370497716,0.458446154709398,0.369608665316119,0.327948452053093
2609,0.336944582571289,0.460243190107394,0.339435895170075,0.458468362907908,0.369631776820005,0.327962124902217
2610,0.336956069564017,0.460256325455128,0.339446918375811,0.458487073812927,0.369653070805851,0.327976184106279
2611,0.336971374551492,0.460272318349501,0.339465343387203,0.458500742702791,0.369665668138913,0.327990264118379
2612,0.336976548227939,0.460298100570138,0.339475710783531,0.458515637376952,0.369697393703865,0.327996877403508
2613,0.336977753203964,0.460328200779278,0.339489998190262,0.458523442568608,0.369714559204578,0.328014436311043
2614,0.336989343916971,0.460351004193876,0.339495932417221,0.458534930081722,0.36973678139395,0.32802456437697
2615,0.336994785878144,0.460373901171117,0.339507778490896,0.458546969769358,0.36975670535545,0.328031968753542
2616,0.33699974942498,0.460393573748763,0.339511635226765,0.458562940473218,0.369785318931368,0.328036702519156
2617,0.336994761549505,0.460416827729494,0.339515914209801,0.458583385701497,0.369806732522397,0.328047895055587
2618,0.337006632278367,0.460428372223658,0.339519292559783,0.458595562574326,0.369833322138433,0.32805952544696
2619,0.33701081579235,0.46045307825702,0.339528190194239,0.458609503548645,0.369855670884273,0.328070120493995
2620,0.337016769491808,0.460474741842923,0.339546483232388,0.458620788799911,0.369880463590194,0.328088097610429
2621,0.337018979140006,0.46049696780344,0.339552668588419,0.458644168104601,0.369896127800064,0.328098642125582
2622,0.337022418918567,0.460518451624104,0.339565996319805,0.45865427956587,0.36991579150694,0.328115641905154
2623,0.337033501698098,0.460535104801399,0.339575421349912,0.458670399318849,0.369943911571455,0.328125785250959
2624,0.337044386719667,0.460554495254034,0.33958869790114,0.458688464051546,0.369965111958947,0.328137603550744
2625,0.337053258658828,0.460567905574403,0.33959665122912,0.458703416197435,0.370002624434779,0.328134556648952
2626,0.337056054482068,0.460582171704841,0.339607396292475,0.458720921455204,0.370030940355033,0.328144524303599
2627,0.337061122810332,0.460596529384942,0.339612253335269,0.458736577957133,0.370055893287978,0.328157200385113
2628,0.337076469242189,0.460608194321907,0.339627196805959,0.458746321274437,0.370080489986641,0.328170033234322
2629,0.337081141809297,0.460633579387411,0.339638127198969,0.458755742573745,0.370092244596952,0.328184073516869
2630,0.337085721355604,0.460649032089551,0.339647016272913,0.458770763656284,0.370107840799117,0.328199569854589
2631,0.337101417733196,0.460661699357917,0.33966286977859,0.458785568470152,0.370134658918293,0.328200972307205
2632,0.337109835044759,0.460675817454529,0.339669725292496,0.458812324302955,0.37015807852395,0.328211438148895
2633,0.337106803241144,0.460700874270791,0.339691145062168,0.458810614980454,0.370184944789476,0.328220876074386
2634,0.337109920267764,0.460724782287241,0.339697137859414,0.458826387648909,0.370214098769716,0.32823267673836
2635,0.337108986670571,0.46075029478039,0.339703443667593,0.458835028550903,0.370241906922711,0.328237354863685
2636,0.337106775563913,0.460774438299257,0.33971142341721,0.458849879157116,0.370248580026328,0.328251869431176
2637,0.337121615781426,0.460784966821379,0.339718076395115,0.458855589506491,0.370262850494858,0.32827491658329
2638,0.337128210878986,0.460796351941438,0.339739513548083,0.458861372073732,0.370281966945716,0.328284668059854
2639,0.337137127052565,0.460807181245796,0.339744858839697,0.458878751465471,0.370308519813245,0.328304679234666
2640,0.337133234927628,0.460834517876763,0.339759453953816,0.458882851803685,0.370333408525251,0.328319924065645
2641,0.337137799588733,0.460861910563345,0.339765448204104,0.458905688940048,0.370360925044741,0.328331080847424
2642,0.337149473588755,0.460872199766438,0.339773437935551,0.458926617067178,0.37037556047848,0.32833564868075
2643,0.337156010151515,0.460894674430547,0.339781992744323,0.458950077551018,0.370393849526933,0.328352693047439
2644,0.337175596201759,0.460898117019965,0.339798111400386,0.458963336673308,0.370418077456514,0.32836626120335
2645,0.337176609512104,0.460916556560768,0.339802477823119,0.45898593326471,0.370435470034401,0.328387367610649
2646,0.33717671352123,0.460933556755094,0.339811810229384,0.459004846189628,0.370452588291766,0.32840317387621
2647,0.337187520553716,0.460954053482262,0.339814831134489,0.459021615045256,0.370477806148252,0.328410818166724
2648,0.337194521412043,0.460966458122617,0.339819546454951,0.459035731345252,0.370498176382357,0.328419026071142
2649,0.337215229635335,0.460977752603296,0.339825689580329,0.459056747622158,0.370518758144539,0.328430495217256
2650,0.337222795530734,0.460992802532694,0.339841234713252,0.45906776800749,0.370553597627074,0.328435446806851
2651,0.337226135664494,0.461012264998937,0.339846040281132,0.459083770396234,0.370580811507604,0.32844742130982
2652,0.337234997713782,0.461019181063385,0.339853149885268,0.459100896588,0.370605939267752,0.32845882583414
2653,0.337234389191219,0.461042934897173,0.339862296725649,0.459117734463087,0.370632242620283,0.328469815182542
2654,0.337234801213746,0.4610677206198,0.339875433789315,0.459130875690615,0.370648559424292,0.328485069868257
2655,0.337235699166016,0.461096545124412,0.339892389265024,0.459131159656128,0.370662536484436,0.328503721913131
2656,0.337240657168525,0.461112699256243,0.339908570783796,0.459140816785082,0.370694100500717,0.328510302811325
2657,0.337244637284096,0.461129934191012,0.339914112609855,0.459160947987927,0.370719269819855,0.328521776426694
2658,0.337255514562812,0.461149853648866,0.339912797228289,0.459181776448029,0.370740289563237,0.328536435777163
2659,0.337259208511134,0.461169757542416,0.339923671284255,0.459191347263149,0.370765532794707,0.328546243092513
2660,0.33726519701815,0.461193486404789,0.339924606087031,0.459211560449715,0.370778330503348,0.32856571745917
2661,0.337279964861582,0.461206745134427,0.339942888794885,0.459210327056882,0.370793068526429,0.328590204746926
2662,0.337285682652713,0.461227367585177,0.339948815033691,0.459225983826977,0.370812719014624,0.328597922001316
2663,0.337298840925563,0.461238671784891,0.339958416168938,0.459236828716481,0.370834381719237,0.328606504548661
2664,0.337307795140856,0.461256094929414,0.339972305872327,0.459256307497643,0.370849401135536,0.328616847478937
2665,0.337325139299867,0.461254671549681,0.339983597738823,0.45927507132286,0.370867133955566,0.328630234706589
2666,0.337340960474279,0.461260929183994,0.339996807740104,0.459289051399837,0.370902736066031,0.32863132813992
2667,0.337344061518577,0.461277426655562,0.340002574403169,0.45930734059699,0.370931500866621,0.328645830657311
2668,0.337356998756322,0.461289399013276,0.340016554919265,0.459323648247023,0.370954729976182,0.328661952928829
2669,0.337354938057269,0.461309916838076,0.340026349488322,0.459342007817583,0.370972414962876,0.328676332099789
2670,0.337368872309616,0.461318318109295,0.34003054247718,0.459362642657186,0.370994771952707,0.328681127395784
2671,0.337380746165028,0.461337926669241,0.340038280918744,0.459379267118338,0.371015644933884,0.328693555410988
2672,0.337390647811431,0.46135348446132,0.340048544955755,0.459391786285624,0.371036587641145,0.328708675892382
2673,0.337404616542298,0.461368745932219,0.340059192099246,0.459405477030219,0.371069769526685,0.32871065576791
2674,0.337409982199834,0.461385582223703,0.340071712928178,0.459415346654097,0.371091094254602,0.328724787865567
2675,0.337418145046831,0.461404413157415,0.340086446676303,0.45942813085068,0.371105500118717,0.328733095230436
2676,0.337425084782326,0.46142405255337,0.340097876798691,0.459445218822738,0.371123213349579,0.328747690717605
2677,0.337434096667198,0.461440584396854,0.340103952954599,0.459463181900775,0.371143870325505,0.328755130412451
2678,0.337437787452172,0.461454195034592,0.34011495926773,0.459472517942294,0.371163118596375,0.328766514974752
2679,0.337436060851317,0.461483330908443,0.340118373357974,0.459486554024214,0.371186327194672,0.328779083819457
2680,0.337439993652857,0.461501428917149,0.340127768824191,0.459496400550507,0.371214124890083,0.328789628626111
2681,0.337448705332489,0.461512354061072,0.340134665940828,0.45950697395883,0.371227254835698,0.328800271213694
2682,0.337446311071386,0.461542898000007,0.340135280158519,0.459524894956199,0.371241523640791,0.328813867856605
2683,0.337454247101566,0.46155512577294,0.340149765862947,0.45954025117188,0.371272179287478,0.328814903256665
2684,0.337457347999392,0.461573922768652,0.340157024095477,0.459558713046638,0.371292434069532,0.328833683912633
2685,0.337468551401117,0.461590238492884,0.340154018118323,0.459580451536556,0.371318792637049,0.328851878693629
2686,0.337481324537518,0.46159247123907,0.340162806135873,0.459597838891131,0.371335481183209,0.328865481169998
2687,0.337496851868328,0.461599826537596,0.340165836368062,0.459618734795469,0.371346024971389,0.328883028029174
2688,0.337509375039978,0.461609470689022,0.340179528653519,0.459630354053717,0.371371050149456,0.328892810554959
2689,0.337525735651356,0.461624175862032,0.340196322103534,0.459639230192602,0.371389428427355,0.32891192319791
2690,0.337529314418393,0.46164637750621,0.340206622858778,0.459655871883364,0.371409868310716,0.328928077531539
2691,0.337535317251914,0.461657758616433,0.340209832351458,0.459672454627681,0.371431467301053,0.328937719339167
2692,0.337541629116374,0.461674904223157,0.340222192009905,0.459683009438003,0.371460019206947,0.328938961649743
2693,0.337549833771573,0.46169240379452,0.340227990223511,0.459704443275335,0.37147312909036,0.328951928053389
2694,0.337557246984522,0.461705326447226,0.340243660696148,0.459716757544825,0.371484922071806,0.328959104746118
2695,0.337565790537733,0.461720479705763,0.340256856084188,0.459727464704954,0.371507517789742,0.32896769739463
2696,0.337567193461268,0.46173839967359,0.340254547095337,0.459755881425765,0.371538660911209,0.328974727215346
2697,0.337565735035795,0.461766882353868,0.340258150536879,0.459770558910483,0.371559356053827,0.328983942265506
2698,0.337564730872274,0.461790816984467,0.340269619678732,0.459778055967092,0.371571644580336,0.328995503524835
2699,0.337573641203789,0.461804281450504,0.34028102014608,0.459791158814742,0.371595286287505,0.329001311205601
2700,0.337583055561861,0.461821724276634,0.340293190112604,0.459797718618724,0.371614054623445,0.329014892809354
2701,0.337586668416644,0.461842439144292,0.34030893363819,0.45980358450027,0.371632197077483,0.329029041113853
2702,0.337596595042545,0.461855904665301,0.340319456576007,0.459818876300211,0.371648873137461,0.329041670408171
2703,0.337604265785423,0.46187222052041,0.340330399759399,0.459834720709856,0.371673346284437,0.329053961280313
2704,0.337609349561986,0.46188997992915,0.340332688563801,0.459850813884784,0.371706782380852,0.329059452507715
2705,0.337619978215612,0.461904653738491,0.340340723632161,0.459878013261745,0.371721884772928,0.329074845355149
2706,0.337624886698482,0.461923916061799,0.340349301444609,0.459888295346947,0.371738537367004,0.329090774722304
2707,0.337629969439455,0.461941881532071,0.340357082970797,0.459905873417415,0.371759101327436,0.329098584253816
2708,0.337642731892648,0.461954607114041,0.340356952601633,0.459931937906838,0.371781638760428,0.329115416645343
2709,0.337653333360166,0.461977239860731,0.340367895802375,0.45993785546805,0.371807994721401,0.329127623653777
2710,0.33766500962526,0.461995327964851,0.340367434201304,0.459959299946074,0.371817547789954,0.329140496792395
2711,0.337660958781325,0.462004806298064,0.34037818460813,0.459981764042108,0.371833007856362,0.329154317670851
2712,0.337667677657103,0.462022666660323,0.340381321451842,0.459998320961307,0.37184835331416,0.329167804037139
2713,0.337681268429886,0.462029622542599,0.34038790037753,0.460010330118765,0.371870283199422,0.329175907412432
2714,0.337688024501184,0.462049540409893,0.340393661832074,0.460035200311327,0.371902619948179,0.32917826129614
2715,0.337688088176493,0.46207294100809,0.3403986513375,0.460050327497817,0.371926946681595,0.32919099081621
2716,0.337693622575033,0.462090495207228,0.34040123652812,0.460059894032785,0.371955250943846,0.329194614220302
2717,0.33770773184291,0.462101207608745,0.340402448345638,0.460079061333896,0.371978684183558,0.329208099901791
2718,0.337704756782609,0.462129212447112,0.340420421283756,0.46008263229218,0.371995438598508,0.329221471228223
2719,0.337715047892677,0.462142756281087,0.34042859438512,0.460095773822981,0.37201924233097,0.329230752694166
2720,0.337724473091775,0.462160241950454,0.340444213346606,0.460100169606761,0.37204611813794,0.329239138114215
2721,0.337730178174163,0.462167386075238,0.34044880383505,0.460111637977569,0.37206248523904,0.329257128648874
2722,0.337745471949544,0.462173001348005,0.34045752138721,0.460134221515338,0.372079499528828,0.32927308396814
2723,0.337756506759992,0.462188820493763,0.340465050607587,0.460147109411137,0.372099410441498,0.329285766550998
2724,0.337771247878454,0.462202524730553,0.340477734094341,0.460169954911678,0.372120808128749,0.329294842079153
2725,0.3377695501601,0.462218127879149,0.340483926264676,0.460182967555576,0.372138589694636,0.329307498795118
2726,0.337774902995764,0.46223832718453,0.340493224089469,0.460200326473523,0.372154444019731,0.329317887296567
2727,0.337778206825514,0.462255308264032,0.340506322986317,0.460212770240164,0.372178151600817,0.329328478389813
2728,0.337789027325631,0.462274081229761,0.340514473596232,0.460229826312794,0.372202242926368,0.329331652583002
2729,0.337802817086196,0.462287709821451,0.340524491316481,0.460240779789046,0.372215773725608,0.329347898822316
2730,0.33782020225432,0.46229206604508,0.340527939052959,0.460259468511626,0.372242049883385,0.329356420889638
2731,0.337828837427262,0.462307422602038,0.340534897426967,0.46027614851401,0.372251964254096,0.329374869201297
2732,0.337832018260685,0.462325038583184,0.340536900931566,0.460293270296251,0.372278329008332,0.32937321960628
2733,0.33783206966034,0.462346721770737,0.340550215329673,0.460305104427352,0.372309915265865,0.329374177289302
2734,0.337832473134572,0.462366933119836,0.340565260092181,0.460314509721949,0.372337499017594,0.32938036932037
2735,0.337834817048844,0.462383886192851,0.340568785660783,0.460325799563899,0.372366389645938,0.329394025817599
2736,0.337851033800528,0.462388527751978,0.340576821756398,0.460341637951198,0.372390434608127,0.32940759931419
2737,0.337857608022915,0.462406025498192,0.340577996900091,0.460363982096093,0.372417581832862,0.329416133349218
2738,0.337857569666963,0.46242784875594,0.34058325913884,0.460378440862606,0.372444178869693,0.329424693052363
2739,0.337857914938193,0.462445796138233,0.340589919756917,0.460390807169589,0.372461627813977,0.329440482128355
2740,0.337866872733559,0.46245595398294,0.340593042821822,0.460415456319476,0.372488307726297,0.329443745694172
2741,0.33787498565776,0.462474489668765,0.340597678133933,0.460432007089832,0.372508325377464,0.329454451432914
2742,0.337886483413254,0.462487279663523,0.340614904826476,0.46043167612312,0.372526721584265,0.329470395656436
2743,0.337888901471161,0.462503726397422,0.340623049644555,0.460445077757383,0.372544407041801,0.329484589049136
2744,0.337895195090291,0.462525010631342,0.340636407099659,0.460459968447995,0.372573007914216,0.329489117058462
2745,0.33790329011154,0.462541713518614,0.34064664886765,0.460479158218465,0.372593700661555,0.329502390941145
2746,0.337912433390642,0.462556788548895,0.340661893568524,0.460489733680501,0.37260930925881,0.329514125252612
2747,0.33791753547033,0.462577499023174,0.340662152140236,0.460513578626322,0.372631778453052,0.329526092420309
2748,0.33792265168631,0.462602388548879,0.340663001827139,0.460528095586269,0.372655210746066,0.329534674056545
2749,0.337928635299842,0.462616423270125,0.340672131551449,0.460549199785738,0.372667940554842,0.329550380325643
2750,0.337928857752132,0.462634085624651,0.340679299520161,0.460562566154725,0.372698343407999,0.329553589934112
2751,0.337940909146749,0.462647524077862,0.340698161501377,0.460571075790674,0.372714534521714,0.329567140173529
2752,0.337948764667813,0.462662838878483,0.340707653103547,0.460582391773845,0.372733804570494,0.329581061653409
2753,0.33795767804287,0.462676865258075,0.340719108031983,0.460595369917265,0.37275731433234,0.329586426817214
2754,0.337961725480743,0.462696214557394,0.340727278545688,0.460606679848171,0.372774990076818,0.329596655557759
2755,0.337968847223935,0.46271085489672,0.340729631415243,0.460630519596396,0.372793740460078,0.329604447696576
2756,0.337977963587277,0.462730295113266,0.340735416753304,0.46064905759272,0.372817707375512,0.329620096684426
2757,0.337993226279464,0.462744386577535,0.340750622018437,0.460660467023158,0.372836919279287,0.329627404265194
2758,0.337997681864996,0.46275913719395,0.34075339700765,0.460678002673861,0.372861560421907,0.329638513078025
2759,0.338001902082395,0.462775464000822,0.340755785398974,0.460690827729242,0.372885298732348,0.329646805249825
2760,0.338010618182159,0.462793162398856,0.340755611125306,0.460714957371673,0.3729062588927,0.329654793296766
2761,0.338018930295596,0.46279750856207,0.340772320186476,0.460711374671624,0.37292430266085,0.329659090430931
2762,0.338014177518518,0.462822157959671,0.340780209479224,0.460729205797789,0.372938770950947,0.3296711896481
2763,0.338022253147787,0.46283463677229,0.34078106582417,0.460752630183532,0.372957709038266,0.329691986136238
2764,0.338035881872181,0.462847436115995,0.340799827607585,0.460762818130055,0.372977768738976,0.329704756958525
2765,0.338043005848579,0.462862839788915,0.340810862363357,0.460781344604227,0.373000764555638,0.329711872775646
2766,0.338053422847693,0.462878267165466,0.340823115563672,0.460788309168448,0.373018058787642,0.329725607025412
2767,0.338065848048743,0.462884731325809,0.340830618452692,0.460803919206018,0.373038812656254,0.329734966999965
2768,0.338065295961046,0.462901851179846,0.34083259667912,0.460827295079454,0.37306565841729,0.329740807901073
2769,0.338074770666408,0.462918652365198,0.340839109258288,0.460838620659014,0.373093493083789,0.329745566512457
2770,0.338077130275806,0.462939856574577,0.340842811316435,0.460861042937155,0.373115269058548,0.329758050749478
2771,0.338084768144949,0.462954855308219,0.340846025402113,0.46087574989269,0.373143014240468,0.329765574753923
2772,0.338098418823526,0.462967805868283,0.340850917216135,0.460899586986886,0.373164153532382,0.329774939593661
2773,0.338112365972471,0.462984650597555,0.340866056696895,0.460904815833837,0.373180577124456,0.329785413676818
2774,0.338120342024146,0.46300440139154,0.340874006086515,0.460925144358053,0.373201775355177,0.329790481231889
2775,0.338124411625963,0.463020867790677,0.340869141225693,0.460948593942316,0.373229506167988,0.329796304283019
2776,0.33813755687321,0.463036430834939,0.340871535959929,0.460970585733265,0.373251130386534,0.329801718587013
2777,0.338139584234595,0.463054873773285,0.340879545495113,0.460990388592072,0.373270555682293,0.329814511691731
2778,0.338146114435781,0.463072869491444,0.340889409040029,0.460998239674163,0.3732947637198,0.329824152737354
2779,0.338154625755792,0.463083650937542,0.34089451543449,0.461010510540707,0.373313797507376,0.329838167980468
2780,0.33816572579072,0.463093781904018,0.340898384045011,0.461027948799878,0.37334220573233,0.32984132961217
2781,0.338170294055224,0.463108721291016,0.340907340600369,0.461044122448739,0.373361431213011,0.329854859673101
2782,0.33816989876643,0.463135092990978,0.340922191069174,0.461055730693764,0.37337626968505,0.329872205340463
2783,0.338181983224963,0.463142900473792,0.340926763814301,0.461069614055327,0.37340019589294,0.32987632528619
2784,0.338186197206948,0.463158643965933,0.340940320803544,0.46108138116937,0.373412686710841,0.329896135755565
2785,0.338195266740859,0.463174161229582,0.3409494078124,0.461094458135295,0.373429905803577,0.329907033753437
2786,0.338207368693898,0.463185695559698,0.340954137940812,0.461114728835851,0.373442154392602,0.329923082239547
2787,0.338213669404227,0.463205473837121,0.340952969096437,0.461139801500041,0.373459187337748,0.329927839153479
2788,0.338214114665512,0.463219551173355,0.340958309105101,0.461153946802797,0.37347859299647,0.329934116270809
2789,0.338210320721799,0.463246210269582,0.340963365389047,0.461169082718861,0.373503274138731,0.329939984337724
2790,0.338228066658864,0.463258279243096,0.340968719758646,0.461190945360269,0.373527591459658,0.329945393824677
2791,0.338238812378998,0.463269224156149,0.340977210696027,0.461203292222348,0.373550908134265,0.329959093215984
2792,0.338243980334195,0.463284898574127,0.340979888722659,0.461222764296315,0.373572765490105,0.329961931810385
2793,0.338249798180396,0.463300101295147,0.340982024674133,0.461243792327571,0.373601681209107,0.329971998393776
2794,0.338254197515447,0.463324681925852,0.340992184838746,0.461268139624167,0.373620720918916,0.32998113441492
2795,0.33825994574865,0.463345753945851,0.340998067048967,0.461288259526372,0.373637088911687,0.329989129608654
2796,0.338264392825156,0.463361465924575,0.34100012490741,0.4613001115848,0.373656892547745,0.329997912238585
2797,0.338277035912337,0.463376718298852,0.341013298239842,0.461309582776157,0.373686154741446,0.330003114897578
2798,0.338283989790436,0.463381750999112,0.341028442466032,0.461317085142796,0.373704854680423,0.330008203779996
2799,0.33828997458377,0.463396619858326,0.34103365393187,0.46133173680832,0.373721234981868,0.330019894303477
2800,0.338294761324073,0.463413985928357,0.341042637291563,0.461344296094051,0.373745184661939,0.330033649967897
2801,0.338307916112587,0.463432445694367,0.34105272419166,0.461351465455256,0.373758029483727,0.330051682784575
2802,0.33831484855207,0.463446508141389,0.341058005100095,0.461371745624596,0.373774587680237,0.330058258011071
2803,0.338320648555446,0.463465413423412,0.341065205143666,0.461383704623739,0.373797433019882,0.330065734299505
2804,0.338324806244161,0.463482869132707,0.341068028248222,0.461402675912343,0.373828538633113,0.330070796415896
2805,0.338323128254859,0.463505124908116,0.341077760788012,0.461415833397091,0.373846269833528,0.33007964274185
2806,0.338332894713465,0.463514212208644,0.341087399075477,0.461424867919526,0.373853773102009,0.330098338370933
2807,0.338345935335787,0.463527259973379,0.341097228420006,0.461434868754333,0.37386921872536,0.330103515292463
2808,0.33835130029333,0.463538913725201,0.341104691071595,0.461452176949004,0.373894215428015,0.330111599095674
2809,0.33835944211929,0.463554839169834,0.341112415936941,0.46146738009148,0.373912097892292,0.330117988732003
2810,0.338358915981462,0.463579443034015,0.341125820058106,0.461480758469331,0.373929927386384,0.330128803477296
2811,0.338370376463976,0.463594538758648,0.341132249733383,0.461501851682584,0.373949031075021,0.330133831493444
2812,0.338373181663729,0.463619148883393,0.341132757065765,0.461516707524129,0.373964464038883,0.330145087630406
2813,0.338383598515341,0.463633166430187,0.341156482096746,0.461524376585759,0.373986904186701,0.330150669749518
2814,0.338389973359003,0.463651736084816,0.34117072590565,0.46154102004318,0.374013577387437,0.330157609569994
2815,0.338402163313505,0.463657862237277,0.341173040736656,0.461559210024136,0.37403579181299,0.330168540314765
2816,0.33841118220595,0.463666893997701,0.341182866110482,0.461575994697284,0.374054463631226,0.330183527118787
2817,0.338423039701031,0.463676800079108,0.341189797159769,0.461595951118236,0.374075692571859,0.330197663021068
2818,0.338432555267013,0.463688994287789,0.341191266681829,0.46161864354772,0.37409402967769,0.330215797216831
2819,0.338438761939437,0.463704400704505,0.341199426026793,0.46163058004307,0.374123302823714,0.330217589688168
2820,0.338443881608943,0.463721657117986,0.341210352559567,0.461642303957316,0.374143056948953,0.330233978528634
2821,0.338452002734852,0.463737523703085,0.341216033891237,0.461659483665634,0.374160146970491,0.330246958713101
2822,0.338453823738818,0.463757254182534,0.341228332748139,0.461667420261559,0.374181694564947,0.330251664577699
2823,0.338467463997999,0.463772264131716,0.341238014202424,0.461674623460393,0.374197792732403,0.330259038283236
2824,0.338479979941818,0.463785682337261,0.341246228218221,0.461696069257273,0.374218704989328,0.330266976708449
2825,0.33848239821317,0.463814262962361,0.341252533698672,0.461712153629465,0.374236339607315,0.330279345917874
2826,0.338499091835916,0.463827383573632,0.341261258357925,0.461725552126545,0.37426176163036,0.330288710176245
2827,0.338505121074181,0.463840331772967,0.341274635624246,0.461735276191728,0.374280030964839,0.33029592272554
2828,0.338509842037064,0.46385725154104,0.341282700753601,0.461748938129493,0.374298016300595,0.330310605172974
2829,0.338512385660032,0.463869732963757,0.341297274204014,0.461751314087418,0.3743099481859,0.330323535923567
2830,0.338520267345551,0.463884929617922,0.341299712656424,0.461765476416424,0.374327492859461,0.330326200090667
2831,0.338525187828926,0.463901959027452,0.341316640676363,0.461772133448018,0.374344529239968,0.330337863811874
2832,0.338526979854148,0.463913540408864,0.341327034272608,0.461791690681497,0.374366162085857,0.330350055763878
2833,0.338536550356602,0.463930229720051,0.341338106444962,0.461805498130416,0.374384999667275,0.330357154569639
2834,0.33854571471737,0.463951004465494,0.341338594682724,0.461830684852838,0.374410457709052,0.330370360164311
2835,0.338553148036876,0.463964119104015,0.341340181816175,0.46184515361194,0.374430922284927,0.330379205537105
2836,0.338574481837959,0.463973393141274,0.341343269704206,0.461868952308184,0.374455207464999,0.330384533990844
2837,0.338581712344227,0.463984513791815,0.341358981121197,0.461875783939906,0.374483939219371,0.330383655879476
2838,0.338588587436468,0.46399854457487,0.341364151289725,0.461888997025983,0.374502013830414,0.330394556562652
2839,0.338589770745139,0.46401421091931,0.341369766482397,0.461899601814586,0.374525077665384,0.330403855773604
2840,0.338594781655916,0.464025615870326,0.341377875523707,0.461913695969283,0.374545488377295,0.330412368128136
2841,0.338602985492514,0.464032021829382,0.341387307703335,0.461927578696005,0.374576920479017,0.330414986609619
2842,0.338613002624874,0.464047003584422,0.341393654862186,0.461946426106837,0.374593192143025,0.330426576083349
2843,0.338619964842406,0.464056419928175,0.341402913849995,0.461955594213485,0.374613031113032,0.330433658472907
2844,0.33862264675851,0.464080854913536,0.341408221688624,0.46197553103119,0.374636630185016,0.330440199762728
2845,0.338632728093561,0.464102392205155,0.341419786477817,0.461985913784302,0.374651742603265,0.330449878126323
2846,0.33863858983939,0.464115162022759,0.341433900780823,0.461994577059737,0.374670753197811,0.330458947658999
2847,0.338643326570615,0.464129644877824,0.341444087294825,0.462001767574152,0.374680707801459,0.33048036278693
2848,0.338661480356302,0.464131351041742,0.341452922736786,0.462009830357738,0.374695192649162,0.330488356620765
2849,0.338666932420156,0.464142593657987,0.341455637213022,0.462026452694369,0.374716804690789,0.330495761862746
2850,0.338673505646804,0.464167050158979,0.341466025792193,0.462043304799291,0.374737271553638,0.330500636207049
2851,0.338675252959852,0.464186133644195,0.341476201964343,0.462054140887997,0.37476006987785,0.330505993876231
2852,0.338684370477711,0.464195481629572,0.341487595705288,0.462070712946964,0.37478142150566,0.33051288887185
2853,0.33869453163851,0.464210013238065,0.341489023382685,0.462089084906833,0.374801860355294,0.33052739596483
2854,0.338705505312073,0.464216135641664,0.341495661959367,0.462109281785599,0.374824150871316,0.330534508374514
2855,0.338712482872656,0.464232748069758,0.341503706312609,0.462123983754647,0.374845742294216,0.330553014294298
2856,0.338713677225484,0.46425692331859,0.341505560074152,0.462144664274766,0.37486284178188,0.33056009954064
2857,0.338710305742595,0.464277726620947,0.341509586559381,0.462163889191999,0.37488221047252,0.330570911718135
2858,0.33871389288027,0.46429603679855,0.341514356540978,0.462179992927197,0.374903336131182,0.330578305994604
2859,0.33872624436593,0.464305160568442,0.341523098966379,0.46219597309672,0.374923300606017,0.330590376899346
2860,0.338735885943,0.464318821559225,0.341532630825296,0.462214338140732,0.374941749670697,0.330600513870982
2861,0.338737392241417,0.464338402453507,0.34154990483826,0.462219058619033,0.374969121499145,0.330604924418735
2862,0.338748850083097,0.464346803701993,0.341561039356613,0.462231533904395,0.374986689527021,0.330616730834506
2863,0.338757081177236,0.464354820848557,0.341568886152471,0.462235370631009,0.375000554256818,0.330628469963484
2864,0.338775669920726,0.464356512644442,0.341577257725463,0.462250283019027,0.375019320972937,0.330630785782824
2865,0.338775861103508,0.464372882149193,0.341587108085273,0.46225618183733,0.375029212498618,0.330641513126071
2866,0.338792956455248,0.464378958435703,0.341594948929834,0.46226990596403,0.375055835381474,0.330644775615524
2867,0.338804441107876,0.464386633537717,0.341604174201028,0.462284163448564,0.375069460955115,0.330662394717463
2868,0.338815624597715,0.464400992260922,0.341617757874937,0.462292315056369,0.375086965685697,0.330673549499138
2869,0.338820594538893,0.464424615039327,0.341622120748036,0.462309005684254,0.375104049092625,0.33068283449387
2870,0.338831927371312,0.464434738886775,0.341626611652183,0.462324125992136,0.375133557949585,0.330688793494053
2871,0.338839089194899,0.464449428721613,0.341636096148892,0.462337680648889,0.375152835051149,0.330697165600469
2872,0.338847621767652,0.464461183402585,0.34165177205463,0.462352393585234,0.37516873646172,0.330707997295536
2873,0.338859410091666,0.464472119682961,0.341663912429221,0.462359067042454,0.37519371757267,0.33071559419917
2874,0.338859604142066,0.464487124480304,0.341671181039107,0.46237120386807,0.375202929091029,0.330735013871315
2875,0.338865851927658,0.464503137468539,0.341684703328318,0.462380339293264,0.375218633208594,0.330745657450566
2876,0.338868197686521,0.464522089015253,0.341692920068851,0.462388646217068,0.37523870149144,0.330759535923585
2877,0.338867636480057,0.464543863218021,0.341701312938331,0.462404896998269,0.37526094846949,0.330765735035676
2878,0.338874245849562,0.46455977439538,0.341705069461081,0.46242793843911,0.375277114979159,0.330777467779239
2879,0.338887148641421,0.464561041225298,0.341714010841197,0.462443727783199,0.37530105220489,0.330779250446745
2880,0.338889059679613,0.464574587930868,0.341720294768572,0.462457919368237,0.375320727940231,0.330789621428925
2881,0.338905829200959,0.464582295398565,0.341730798450209,0.462473144349876,0.375335870051641,0.330798429278669
2882,0.338898043298418,0.46460821976016,0.341740677174763,0.462482418409869,0.375361215247435,0.330802894116488
2883,0.338912971016586,0.464613103710109,0.341745851040918,0.462498987574696,0.375386930266603,0.330807427009622
2884,0.338921389064636,0.464627140255974,0.341751394393003,0.462510649490445,0.375405192374257,0.330814073412813
2885,0.338929377806065,0.464637469499359,0.341752868309542,0.462529299781853,0.375429656239696,0.330820811247583
2886,0.338947183613654,0.464648315609046,0.341761529478165,0.462540168695551,0.375446451573271,0.330830367419255
2887,0.338953707043293,0.464666557804791,0.341771314695008,0.462552881045404,0.375466882250403,0.33083777258586
2888,0.338967293744609,0.464680789966134,0.341782143929866,0.462564417080449,0.375479225182591,0.330853338283123
2889,0.338973592615993,0.464696364690023,0.34179371610828,0.4625655252848,0.37548815978629,0.330868295532464
2890,0.338979526799131,0.464719346007152,0.341799964759746,0.462579126208357,0.375515838548846,0.330871085154522
2891,0.338973921026402,0.464739506878089,0.341804127379694,0.462598204549766,0.37553739499049,0.330878501080607
2892,0.338991889682578,0.46474048045162,0.341810104488457,0.462616113013833,0.375551297005089,0.33089503232767
2893,0.338999242455118,0.464748912517429,0.341820348548157,0.462622083574511,0.375571756750471,0.330901986551448
2894,0.339007697746571,0.464766063487843,0.341824718155683,0.462634553258472,0.375587223711066,0.330908567614599
2895,0.339011676879749,0.464790394977106,0.341834677092021,0.462643855214207,0.375610313176662,0.330919019770929
2896,0.339020302471179,0.464804068043268,0.341839456894022,0.462659974632391,0.37563829814686,0.330929056757066
2897,0.33902826731655,0.464823025868858,0.341840909179373,0.462675600310472,0.375656266449588,0.330939593941676
2898,0.339036563562512,0.464837057325223,0.341848026489057,0.462687916925867,0.375671514453205,0.33094639130111
2899,0.33904569215691,0.464847431576209,0.341852374136241,0.462705672982935,0.375687266024717,0.330953031837698
2900,0.339053901825532,0.46486393814778,0.341867231816159,0.462713138515587,0.375700287867248,0.330965614536188
2901,0.339063373109699,0.464877026122471,0.341877497259843,0.462731624527143,0.375723614323131,0.330971353354605
2902,0.339070500054396,0.4648861479524,0.341875988104133,0.46274897739885,0.375731734555482,0.33098439733054
2903,0.339073517078625,0.464899494270177,0.341879470804376,0.462761432597106,0.375746796591381,0.330997963686785
2904,0.339081800761557,0.464914514646559,0.341884792926167,0.462781933344926,0.375770748480391,0.331001646555982
2905,0.339088389193321,0.464933761321864,0.341888919759488,0.46280308875802,0.375796047636272,0.331008489591954
2906,0.339097021752309,0.464946774339064,0.341891041443543,0.462818512005332,0.375810859836928,0.331024505147287
2907,0.339106270868757,0.464962005057982,0.341903396586991,0.462824323588678,0.375834482367255,0.331030041443727
2908,0.339113921886887,0.464974375904296,0.341907265476316,0.462836535922482,0.375860254683955,0.33103696504902
2909,0.339122576690676,0.464988078429797,0.341919591708683,0.462844112538651,0.375878169026611,0.331046689988603
2910,0.339134423578313,0.464996130547461,0.341925201320672,0.46285993860297,0.375892448710691,0.331061632469655
2911,0.339144594649944,0.465004757474895,0.341927003631719,0.462876690991492,0.375919541190582,0.331069096675657
2912,0.339150261621131,0.465019915139469,0.341927809384186,0.462889868815978,0.375941018805615,0.331078244588732
2913,0.339154870028492,0.465031934557745,0.341935924138842,0.462908533942251,0.375957315283263,0.331086052366547
2914,0.33916182733289,0.465040951222545,0.341949639342647,0.462918217722798,0.375978787704281,0.331091682239157
2915,0.339161892383495,0.465061949372282,0.341957605722771,0.462927060179201,0.375998930538718,0.331099985092732
2916,0.339177858500294,0.465066406506373,0.341967100264404,0.46293746090062,0.376015654246227,0.331107352704807
2917,0.339178960338736,0.465083930146335,0.341979037220554,0.462940954215299,0.376038128329765,0.331121125172711
2918,0.339187334239063,0.465093570276542,0.341983701406558,0.462953423000028,0.376055202184887,0.331133426701977
2919,0.339190113864023,0.465113496324567,0.341990416180186,0.462964107469203,0.376075342333663,0.331144746336506
2920,0.339193459900273,0.465138545812958,0.341999811454352,0.462974330040559,0.376085653792984,0.331155924673641
2921,0.339201943971164,0.465152577131765,0.342004265071333,0.462991886048233,0.376105465433779,0.331161708020896
2922,0.339208627713908,0.465170283084548,0.342000221274653,0.463013951092468,0.37612580999857,0.331171946331703
2923,0.339210750587143,0.465184200603767,0.341998421874375,0.46303642056238,0.376143958134683,0.331182497848009
2924,0.339215207315589,0.465196285040384,0.342002905160728,0.46305216665987,0.376161945879407,0.331193213075988
2925,0.33922639552141,0.465210616856373,0.342001894509564,0.463067192251064,0.376176106262316,0.331206269643663
2926,0.339228516015298,0.465228237240582,0.342012159779272,0.463078249183275,0.376194886832154,0.331214558935207
2927,0.339238366474806,0.465243708406525,0.342029229822076,0.463087225299305,0.376217578861174,0.331217434273071
2928,0.339242399927637,0.465258158948824,0.3420382450115,0.46309509538649,0.376237335540067,0.331220272477152
2929,0.339248259701069,0.46527190291637,0.342042192522393,0.46311148418953,0.376253159676019,0.331230555336257
2930,0.339257248623526,0.465278590205951,0.34205152375362,0.463124961038533,0.376274612262943,0.331245893322091
2931,0.339260473731253,0.46529167792351,0.342061645163525,0.463144499635965,0.376294209928791,0.331256727620928
2932,0.339268296229907,0.465302531759695,0.342067458100517,0.463160261238805,0.376311820744781,0.331262489568146
2933,0.339272469111777,0.465317408284096,0.34207691256848,0.463171146363445,0.376331156930427,0.331263710430471
2934,0.339278993633544,0.465335805263226,0.342085149497025,0.463184773480393,0.376352066747345,0.331274284750248
2935,0.339295257090739,0.465340546850474,0.342093315944192,0.463188035625726,0.37637359986929,0.331280615288937
2936,0.339304643844214,0.465352445093244,0.342103870827083,0.463202940695477,0.376391759418891,0.331287163923153
2937,0.339297790295346,0.465374799722093,0.342109215904257,0.463217772395566,0.376406423115684,0.331293236232502
2938,0.339303303743379,0.465391050646648,0.342111153523963,0.463235340634953,0.37642967284692,0.331302112975444
2939,0.339307133244284,0.465405778882768,0.342126849210252,0.463241279336312,0.376451600301316,0.331307118089862
2940,0.339316240032131,0.465419121367754,0.342129624418365,0.463258622753506,0.37647407583,0.331314520633688
2941,0.339317992324533,0.465441287380299,0.34214073379286,0.463269948452968,0.376489527329179,0.331325760452634
2942,0.339329446177596,0.465454985358125,0.342150948661265,0.463280772732425,0.376500727328595,0.331336193643701
2943,0.339338237891871,0.465463253862029,0.342154697870948,0.46329684558244,0.376522141116297,0.331341450879392
2944,0.339345538671058,0.465477328461449,0.34215946403078,0.463312307769557,0.376540430834852,0.331348632712834
2945,0.339357916638614,0.465490382927031,0.342160725186647,0.463333218813589,0.376558399260072,0.331354051308693
2946,0.339361949621826,0.465508057842984,0.342171116980649,0.463350239402584,0.376572876578159,0.331363930620327
2947,0.339368530963899,0.465525638784137,0.342177851671899,0.463364582882324,0.376588619805163,0.331373386202201
2948,0.339377420049043,0.465542724398435,0.3421828965784,0.463375143547457,0.376612045052078,0.331379210457628
2949,0.339382650278028,0.465551171864323,0.34217989164333,0.46339387352366,0.376630439832346,0.331386423848927
2950,0.339389767727436,0.465564714367633,0.342187027055895,0.463407374955749,0.37665233178527,0.331390437002458
2951,0.339391836782536,0.465585159910976,0.342191065947197,0.463422517044483,0.37667479679286,0.331400924455889
2952,0.339399182928128,0.465590831292682,0.342206596920646,0.463423523990591,0.376695410784046,0.331409083382671
2953,0.339408847521052,0.46560065640871,0.342212307921027,0.463436658468269,0.376716873582992,0.331417943096929
2954,0.339416884570218,0.465614798649987,0.34221330241959,0.463452878022622,0.376735489944403,0.331428597894587
2955,0.33942609432778,0.46562779463278,0.342214803924444,0.463464140196332,0.376755530401153,0.331438941274363
2956,0.339431102858478,0.465641358109195,0.342216351239864,0.463478186324518,0.376767376563472,0.33145478005381
2957,0.339434471330973,0.465657082319147,0.342227559532287,0.463484773775378,0.376784113008128,0.331464491875132
2958,0.339439933909338,0.46566645692613,0.342233894242656,0.463498908348726,0.37680094263729,0.331470500796198
2959,0.339450789112931,0.465677126953776,0.342243338801358,0.463507561076372,0.376827432770016,0.331476077831134
2960,0.339453826907078,0.465701812838833,0.342253711067833,0.463517862115297,0.376847535369932,0.331484680915855
2961,0.339455339574836,0.46571511905094,0.342254376803265,0.463538929525988,0.376865822072669,0.331493977811611
2962,0.339466301979498,0.465720016049903,0.342258517797708,0.463550860830535,0.376877251207296,0.331498197379819
2963,0.339465327629841,0.465739714442693,0.342266607877943,0.463564007502958,0.376898465241504,0.331506016226881
2964,0.339475939052246,0.465748284941655,0.342269748939841,0.463579226952266,0.376909605673438,0.33151923323128
2965,0.339475614146652,0.465771050937139,0.342278748653734,0.463598142104257,0.376928368295818,0.33152947600851
2966,0.339483151893237,0.465785859683973,0.342284436110048,0.463616766565289,0.376951375245149,0.331533284776789
2967,0.339489389130447,0.465798259890441,0.342293318347205,0.463627564642008,0.376974650765968,0.331538292947911
2968,0.339490402677601,0.465816850286302,0.342291493600365,0.463640985793504,0.376996678008451,0.331544889425287
2969,0.339495948910927,0.465832160999495,0.342295695639378,0.463661477431434,0.377013181778477,0.331553453774269
2970,0.339498945619734,0.465849179333374,0.34230266455944,0.463679724084608,0.3770352192362,0.33156001806356
2971,0.339509367734374,0.465855462289702,0.342314222936038,0.46368143286822,0.377049507574992,0.331576513912957
2972,0.339516747931619,0.46586509433675,0.342320331019513,0.463688804986128,0.377070821469638,0.331582554900321
2973,0.339523129365187,0.465874197712587,0.342327201576758,0.463702899071392,0.377094722793695,0.331588679771677
2974,0.339526789324049,0.465888874347509,0.342327916161734,0.463716252419049,0.377113353123708,0.331600701236036
2975,0.339530889921808,0.465898211991624,0.342328431265344,0.463729763123254,0.377129906561818,0.331610783533778
2976,0.339535998812469,0.46591782986404,0.342333881395987,0.463740406135221,0.377139050055178,0.331619859470116
2977,0.339540638407412,0.465934670367513,0.342334454438089,0.463764103002776,0.377157454419637,0.331621101824309
2978,0.339548121750548,0.465945029313126,0.342332436452594,0.46377785343058,0.377171725741815,0.331632246573225
2979,0.33955183702226,0.46595830087084,0.342334420847125,0.463790885341265,0.377197016241182,0.331636763747808
2980,0.339559564466053,0.465972398635048,0.342346542041658,0.463803433021846,0.377216673684344,0.331643569349692
2981,0.339573782479577,0.465982937798937,0.342354839188331,0.463816669648187,0.377235601300907,0.331651782387393
2982,0.339578158806296,0.465998606781813,0.342362826756713,0.463826441457161,0.377250932773397,0.33166107833775
2983,0.339578756001003,0.466013193541529,0.342366914410591,0.46383897424775,0.377263195970405,0.331670208151591
2984,0.339583552587634,0.466031256558418,0.342372176864715,0.463847640825871,0.377275865770146,0.331681463564075
2985,0.339583230067374,0.466051673480091,0.342382618389584,0.463856425833924,0.377297212132455,0.331693138616685
2986,0.339596966316984,0.466057678122594,0.342394885758783,0.463864842359344,0.377320849291526,0.331694983883175
2987,0.33960368829213,0.466071117979059,0.342403560254044,0.46387287824354,0.37733822536144,0.331702429973646
2988,0.339600703287245,0.466093967966433,0.342402899193208,0.463894399908475,0.377360136799548,0.331709681920236
2989,0.339608581761705,0.466108328763718,0.342407543958995,0.463910367141923,0.377379761024506,0.331716952805444
2990,0.339622847811092,0.46611905256951,0.342407691886919,0.463923895685158,0.377398701170823,0.331732386698779
2991,0.33962316880683,0.466135474456082,0.34241621581778,0.463929402670505,0.377417136685977,0.331741741254506
2992,0.339633288301217,0.466146089944971,0.342418540289159,0.463948194886202,0.377435993174071,0.331753235342088
2993,0.339636096955278,0.466157090152683,0.342417600136932,0.463969346576305,0.377453920907503,0.33176188751921
2994,0.339637363731143,0.46617125586055,0.342414786675892,0.463989414334314,0.377472753665705,0.331768697136348
2995,0.339637460833577,0.466187533788363,0.342427507093956,0.463996598950336,0.377486648385603,0.331781362541056
2996,0.339644458213827,0.466204236341885,0.342432202417432,0.464012917904019,0.377504641375617,0.331783971184421
2997,0.339652970138833,0.466220976120731,0.342433687582866,0.464029605386039,0.377515997566595,0.331798848099756
2998,0.339656011986278,0.4662395484942,0.342441461585169,0.464037645149366,0.377542240188767,0.331805611017561
2999,0.339662499807148,0.466253099463065,0.342444953943084,0.464056032151941,0.377554804184077,0.331814632800189
3000,0.339665754366926,0.466266470936942,0.34244921737393,0.464070222242173,0.377565238395056,0.331822324010486
3001,0.339672177973036,0.466281255957924,0.342465405564364,0.464078621270087,0.377581891609009,0.331835621174148
3002,0.339677925754164,0.466294892249422,0.342466980699548,0.464090133175006,0.377603741006516,0.331842173534794
3003,0.339678830228937,0.466305901929486,0.34246849498073,0.464111486982262,0.377620508140584,0.331852806383831
3004,0.339675770670684,0.466324819228135,0.342479212525989,0.464116161914436,0.377642878676861,0.331857147652792
3005,0.339678075269722,0.466341863660798,0.34248761311423,0.464126294532036,0.377660878188227,0.331867474186902
3006,0.339684028674189,0.466357439735611,0.34250877737565,0.464137914988383,0.377680902790503,0.331875908395567
3007,0.339695462568726,0.466368484409141,0.342513031613394,0.464149105699133,0.377697733459619,0.331887893282708
3008,0.339701733296075,0.466387664468971,0.342513157324576,0.464164695908751,0.377721100961114,0.331892340778752
3009,0.339706043535935,0.466403645880311,0.342518037099798,0.464181111012483,0.377738994637995,0.331902344963011
3010,0.339715446422821,0.466420294423949,0.342518238863465,0.464197648945648,0.377766543778023,0.331907602939327
3011,0.339713281437483,0.466441075424976,0.342524704522938,0.464213987369649,0.377782391591688,0.331914063846519
3012,0.339727605350196,0.466447469108286,0.342527593830754,0.464227269589994,0.377795041411456,0.331924970253531
3013,0.339727770383865,0.466467046190591,0.342530485670632,0.464241196744867,0.377805582548057,0.331933993992785
3014,0.33973416116876,0.466474191765386,0.342531383695257,0.46425655476313,0.377825586437138,0.331939550314217
3015,0.339748629277615,0.466483119637297,0.342534541990476,0.46427362899638,0.377837114141633,0.331953158379737
3016,0.339755248170123,0.466491820393815,0.342544525351059,0.464279958126159,0.377860651719998,0.331956141651006
3017,0.339766907425087,0.466503623197684,0.342547317006648,0.464298626467613,0.377880657514652,0.331965079767704
3018,0.339776846853983,0.466520016865758,0.342559195491172,0.464302654391436,0.377900915955983,0.33197227100211
3019,0.339778378023876,0.466538996663285,0.342565243072923,0.464319504319014,0.377917370140199,0.331981381838108
3020,0.339784380818179,0.466556067282449,0.342569496326203,0.464328350506857,0.377932432739801,0.331988826113501
3021,0.339790215299182,0.466570309549944,0.342578476282297,0.464339848164106,0.37794501740716,0.331998093496356
3022,0.33979664907897,0.466582506177189,0.342582224785476,0.464352644604477,0.377958127695047,0.332006239476524
3023,0.339801948173589,0.466593069138334,0.342592775656776,0.464365854643816,0.377976864316913,0.332013779112056
3024,0.339806248912192,0.466608470499204,0.342607160891044,0.464376073832143,0.377992601362064,0.332023937192069
3025,0.339814030236465,0.466616053966185,0.342622202073972,0.464384118242156,0.378008398542324,0.332035289385485
3026,0.339817531776258,0.466629654082369,0.342626817217585,0.464397098785621,0.378025450378955,0.332041523380053
3027,0.33981900480165,0.4666422183803,0.34262477291884,0.464416258144842,0.378046886643926,0.332055434770808
3028,0.339819094895924,0.466662400589346,0.342629020243994,0.464430087149344,0.378064697984806,0.332062291354034
3029,0.339823058861738,0.466680434155836,0.342633054765763,0.464438459476944,0.378086700820953,0.332069313705271
3030,0.339824380251876,0.466698486202295,0.342641227010179,0.464447366284729,0.378105567535128,0.332077591218304
3031,0.339831067900771,0.466709266211849,0.342646035815572,0.464455881123613,0.378124093669662,0.332079991560502
3032,0.33983768844473,0.466721051181699,0.342651692056452,0.464466398797485,0.37814086136958,0.332091439973695
3033,0.339845615239306,0.46673219114604,0.342657341732882,0.464479086959011,0.37815267068211,0.332100566798427
3034,0.339845211968022,0.466743829883938,0.342662499558674,0.464490081653826,0.378167150317354,0.332103011364909
3035,0.339855990349125,0.466749632408391,0.342662544787659,0.464508252346323,0.378184737659492,0.332108875569388
3036,0.339864325407237,0.466759867795912,0.342665314896063,0.464522516332801,0.378201987611806,0.332115444898398
3037,0.339865930317853,0.466770926820658,0.342666527432352,0.464537752136934,0.378214763392594,0.332125779078722
3038,0.339874551668623,0.466782291974579,0.342671313882472,0.464548277739211,0.378232974975484,0.332137388240078
3039,0.339879129530462,0.466798603367618,0.342679887568716,0.464559571756265,0.378257773718032,0.332146146983437
3040,0.339883009490997,0.466815727156448,0.342688009971142,0.464568193971935,0.37826677018652,0.332158123427541
3041,0.339884566278806,0.466831701193264,0.342688769972984,0.464582872845511,0.378284784675837,0.332174040874632
3042,0.339886066876591,0.466851333087038,0.342699848442692,0.464596605713196,0.378291025210953,0.332189673059995
3043,0.339888515651344,0.466862425490162,0.342709714224945,0.46460664178025,0.378314239040577,0.332191942311623
3044,0.339897033255497,0.466876800429501,0.342710737921097,0.464623992984811,0.378326740778121,0.332201998975329
3045,0.339917547370571,0.466886851353339,0.342718456477421,0.46463696780763,0.378341210352109,0.332209326391062
3046,0.339926716498071,0.46689807975895,0.342732371694649,0.464647173446998,0.378357285070459,0.332215789907892
3047,0.339928469340067,0.466912405425613,0.3427345375207,0.464663294013143,0.378373031764971,0.332224642595988
3048,0.339925708025054,0.466933882357908,0.342737185421162,0.464677437533091,0.378388878312039,0.332237100396077
3049,0.339922949973336,0.466954737543347,0.342739009107872,0.464688727801926,0.378409372294648,0.332242055732583
3050,0.339927955045527,0.466970499151993,0.342744376691883,0.464695856373553,0.378419448650345,0.332252033346324
3051,0.339938271825692,0.46697792820871,0.34274993802367,0.464707439057212,0.378445096431714,0.332257173299025
3052,0.339942411045546,0.46699140306496,0.342748413003497,0.464727603311681,0.378464055641703,0.332260916505893
3053,0.33995943681621,0.466993617890375,0.342751087331282,0.464744965810227,0.37847937880329,0.332268365262442
3054,0.339967396078304,0.467003800877805,0.34275429862435,0.464762319777963,0.378488795247871,0.33228269263305
3055,0.339975488463076,0.467011416134819,0.342759587533147,0.464777182928378,0.378504472608251,0.332285727235695
3056,0.339976263288523,0.467025216508324,0.342766520870009,0.464791455075864,0.378524307026404,0.332291365759243
3057,0.339979346606523,0.467037647528193,0.342767720441093,0.46480245051149,0.378539022301925,0.332300562991356
3058,0.339973239526154,0.467060533773222,0.34276934637589,0.464823153734944,0.378551735746908,0.332313284368627
3059,0.339976502563876,0.467078616603058,0.342776447534756,0.464833916036647,0.378571258130503,0.332321410030976
3060,0.339981917539485,0.467095914129108,0.342784093553337,0.464836556069144,0.378592398503487,0.332323179999109
3061,0.339983804622494,0.467118796613658,0.342788348925403,0.464853385568567,0.378609234641781,0.332328986665998
3062,0.339994429539995,0.467128414434859,0.342803930993572,0.464858401897762,0.378631472318291,0.332336478488819
3063,0.34000171532698,0.467131455389393,0.342817308170108,0.464861222488471,0.378646767810109,0.332346997818677
3064,0.340007222503658,0.467145149985627,0.342822335046799,0.464874266130988,0.378662095851855,0.332355850733354
3065,0.34000620392135,0.467162374095583,0.342828078846202,0.464887607360552,0.37867697477393,0.33236512621225
3066,0.340011176436719,0.467170292285859,0.3428309982845,0.464902628609031,0.378694954788657,0.332368604199557
3067,0.340013691588659,0.467182090025331,0.342834852281359,0.464912281264849,0.378706923372753,0.332379434057898
3068,0.340016564512669,0.467191115032526,0.342842246186707,0.464920810580629,0.378721130090948,0.332387096629415
3069,0.340017076499598,0.467212485025467,0.342852446497579,0.46493288515307,0.378736878116281,0.332395686832079
3070,0.340021715655792,0.467219973612606,0.342862151158957,0.464942665123373,0.378756636030452,0.332401510083346
3071,0.340029917915367,0.467230032917654,0.342861451686375,0.464960206180925,0.378774321056996,0.332412150533318
3072,0.34004092160955,0.46723540401971,0.342863001578469,0.464972745687348,0.378793179583883,0.332421459631793
3073,0.340040527907218,0.467251699302075,0.342864511669424,0.464986651068591,0.378813673279965,0.332424703537496
3074,0.340048413012796,0.467265385350823,0.342870088087411,0.465007520057736,0.378832351891518,0.332430272075872
3075,0.340056284843075,0.467272505013444,0.342877705607057,0.465013470749045,0.37884560162883,0.332438752048564
3076,0.340063920377268,0.467281590353177,0.342879570285489,0.465029506859445,0.378860321866264,0.332446472830359
3077,0.340060496478078,0.467305917725415,0.342890246209201,0.465037590696189,0.378872733335326,0.332453336678149
3078,0.340069800205929,0.467321989496881,0.342888429682266,0.465059855251434,0.378888776965901,0.332461842668257
3079,0.340070916456181,0.467336776407171,0.34289951603951,0.46506433527135,0.378905923862725,0.33246551292513
3080,0.34007678260849,0.46735538665085,0.342905356992186,0.465079377104519,0.378917086512124,0.332477077325877
3081,0.340085295187716,0.467365487982561,0.342903951570263,0.465096965014736,0.378929697912535,0.332488744440993
3082,0.340085422990888,0.467377653503539,0.34291261439534,0.46510433298525,0.378952486193753,0.332495196495974
3083,0.340080015722579,0.467394303388592,0.342913661219213,0.465119933213546,0.378970957924026,0.332498101673896
3084,0.340088678284527,0.467399784893944,0.342926023930185,0.465122283879184,0.37899018425609,0.33250453233749
3085,0.340093043128662,0.467415317944465,0.342934041325981,0.465137090691128,0.379009638896032,0.332511398580838
3086,0.340104872183542,0.467421525689527,0.342938993456844,0.465150831436257,0.379021670536212,0.3325239186927
3087,0.340104120081986,0.467437969499479,0.342949514659061,0.465161774489215,0.379040312493619,0.332525588796013
3088,0.340113571675687,0.467448612870641,0.342949634487558,0.465174849031646,0.379058593922196,0.332533175736016
3089,0.34012140696795,0.467454877917393,0.342965161125914,0.465180629218364,0.3790742100631,0.33254099741611
3090,0.340125423567416,0.467470724428826,0.34296650937863,0.465197291086931,0.379092265604665,0.332547832496033
3091,0.340140273106777,0.467477767617139,0.342978998795183,0.46520094782351,0.379100685718622,0.332558874987642
3092,0.340143003997702,0.467491894326494,0.342989627130766,0.465208412639989,0.3791119377336,0.332568799838081
3093,0.34014869299466,0.46750237034424,0.342993130416186,0.465219660445393,0.37912659421904,0.332579579597578
3094,0.340155975320723,0.467515209174219,0.342995015875684,0.465233610282797,0.37913742035683,0.332596500447476
3095,0.340158106337646,0.467522424953271,0.343006905809739,0.465243508434601,0.379153352977682,0.332601289652554
3096,0.340156873239991,0.467534116072907,0.343010429065597,0.465263249064951,0.379172290781567,0.33260871260532
3097,0.340158579611644,0.467554758831166,0.343010028154303,0.465285440074933,0.379188007912493,0.332618176866696
3098,0.340159443530578,0.467572904953936,0.343008628633399,0.465302735940143,0.379199934393512,0.332626016535611
3099,0.340159570198227,0.467597034205894,0.343016092720511,0.46531209204377,0.37922031945693,0.332627363888915
3100,0.340166734202012,0.46760601000931,0.343026914843308,0.465320219763978,0.379234239810381,0.332637261354393
3101,0.340170896817823,0.467625927492447,0.343026156583428,0.465336244822566,0.379255778171272,0.33263782501015
3102,0.340170320196229,0.467642031403738,0.343041427291112,0.46533922142814,0.379271418328563,0.332643141322
3103,0.340182401547513,0.467647550945445,0.343044420057581,0.465355555528692,0.379284047547297,0.332653211802328
3104,0.340184981171215,0.467665127007114,0.343045080588183,0.465373775879746,0.379299088491594,0.332662641195811
3105,0.340195263498664,0.467671222790503,0.343050239009016,0.465384668873635,0.379316569680799,0.332670575441567
3106,0.340205522478059,0.467678303335957,0.3430588872623,0.465396037272928,0.379332918779058,0.332683309160208
3107,0.340213203812304,0.46769143318975,0.343066097454291,0.465404436798927,0.379349042409263,0.332690496643518
3108,0.340217146230865,0.467704920377613,0.343076933233237,0.465414371802978,0.379362560901302,0.332699060392715
3109,0.340216992315759,0.467718623306447,0.343084626050104,0.465421452028977,0.379372429553227,0.332710964381812
3110,0.340232073894278,0.46772536315747,0.343090423543773,0.465427195079706,0.379388425139066,0.332719987508697
3111,0.340238162777597,0.467734559069735,0.343095587868237,0.465441271906209,0.379406974873594,0.332731987091486
3112,0.340237025313545,0.467752701356925,0.343095950884713,0.465460202461874,0.37941475453933,0.332741637653806
3113,0.340239214152393,0.467762512418569,0.343103707841153,0.46546948908543,0.379427628943033,0.332750138739446
3114,0.340251240454037,0.467768245380157,0.343115571133422,0.465472351293992,0.379445864857702,0.332758238798369
3115,0.340250279224866,0.467786361300121,0.343122802181366,0.465486026929719,0.37946451965162,0.332763404711757
3116,0.340256917144934,0.467802217705019,0.343122620453463,0.465502505002719,0.379472976081348,0.332772507352177
3117,0.340257914582515,0.467813364625588,0.343122642234741,0.46552421123965,0.379492488960729,0.332778019364811
3118,0.34026564225357,0.467825000364097,0.343130715615433,0.46553817639679,0.379518368542872,0.332785193620396
3119,0.3402667047205,0.467842073916017,0.343141417637624,0.465547886730127,0.379538728090564,0.332783332204088
3120,0.340276372700898,0.467849408379326,0.343144526352991,0.465564063886738,0.379556025280929,0.332795465110022
3121,0.340280882195709,0.467869083366124,0.34315017229557,0.465570735737481,0.379575155903344,0.3328008172086
3122,0.34028178150008,0.467887647884953,0.343161587820421,0.465584928170078,0.379591816610363,0.332810585360935
3123,0.340286123645031,0.467898253168935,0.343167896206019,0.465593767257333,0.379605612366963,0.332822034857494
3124,0.340284765115377,0.467914958445446,0.343167384593866,0.465607493069133,0.379618341574042,0.332832982827631
3125,0.340298410636298,0.467924148233758,0.343171946861257,0.465620110488045,0.379640793381271,0.332832526496361
3126,0.340304773869114,0.467935783211142,0.343177987254653,0.465634913325869,0.379656061401021,0.332840965187312
3127,0.340309911331875,0.467942565385086,0.343187918302923,0.46564746278594,0.379670708998387,0.332847636666933
3128,0.340310202086433,0.467958089252683,0.3431969062487,0.465654678054886,0.379683870806555,0.332854308056698
3129,0.340313073993264,0.467977138599297,0.343197424824536,0.465668226310646,0.379695897342422,0.332866193115773
3130,0.340324916402041,0.467983244910034,0.343210449998702,0.465674629446318,0.379713429762962,0.332870381042467
3131,0.340332976964803,0.467991816983322,0.343213546888102,0.465685234349219,0.379722613707068,0.332884665839345
3132,0.340338856795996,0.468005423329564,0.343217719944554,0.465705776307333,0.37973761007826,0.332892932032627
3133,0.340343194672784,0.468017116700147,0.343218620890901,0.465720387234905,0.379752796643333,0.332901618512733
3134,0.340346449793474,0.468021664659034,0.343231374389216,0.465726185616483,0.379763996208925,0.332914165659291
3135,0.340348650249014,0.468035189794944,0.343236126182165,0.465737416820503,0.379777216293525,0.332923181117737
3136,0.340353291790259,0.468050617822216,0.343240597142239,0.465756739476856,0.379788735362417,0.332933685611517
3137,0.340354453418088,0.468067333295476,0.343249605042966,0.465763863126853,0.379799834234737,0.332944663110914
3138,0.340353560130573,0.468089040794118,0.343259416513455,0.465780125626206,0.379811782113491,0.332950525915484
3139,0.340364343066927,0.468093963207352,0.343269759682015,0.465782885076148,0.379834223550037,0.33295226030776
3140,0.340366048132467,0.468114116358597,0.343280237123507,0.465792114791615,0.379847712550458,0.332961020914287
3141,0.340367075791606,0.468134360716797,0.343287540545538,0.46579823134671,0.37986590537103,0.332964339521679
3142,0.340366169082058,0.46815062488858,0.343289653411132,0.465813979617763,0.379878831853356,0.332976563708403
3143,0.340370017419707,0.468160623077676,0.343299062968897,0.465826551084591,0.379895317984207,0.332986554219294
3144,0.3403802788572,0.468167584257947,0.343301188756985,0.465844994378951,0.37991342242278,0.332990012513546
3145,0.340388920582419,0.468177069505301,0.343307088922671,0.465858231921485,0.37992597764078,0.332998573398278
3146,0.340395126617784,0.46819008329147,0.343309351984008,0.465867723921292,0.379946128575335,0.333002096660282
3147,0.340400233676385,0.468205509326585,0.343312710683662,0.465878738568697,0.379959583677214,0.333006655768154
3148,0.340402147759396,0.468219943448546,0.343310648620239,0.465898741179016,0.379968380484101,0.333019308896061
3149,0.340405686081603,0.468232705327902,0.34331022153221,0.465922949191463,0.379983750594757,0.333024562831696
3150,0.340411134695167,0.468244046927967,0.343312555677285,0.465930604847402,0.380000157380387,0.333036432490246
3151,0.340420953776582,0.468256759715634,0.343321346079669,0.465938667602452,0.380014069416307,0.333047675454318
3152,0.340428120016062,0.468266278557657,0.343326058026387,0.465953068432587,0.38002758375706,0.333056021636988
3153,0.340433878968531,0.468277588561547,0.343331027987571,0.465966829142841,0.380041593356154,0.333062731289116
3154,0.340440909277546,0.468284773847164,0.343337241409448,0.465979697612308,0.380059783820167,0.333067287177941
3155,0.340439450016772,0.468302424134028,0.343344410942083,0.465989597278132,0.380075895621855,0.333070673146126
3156,0.34044614716781,0.468316687335226,0.343351000033059,0.466002548178825,0.380090818690999,0.3330746546808
3157,0.34045187221844,0.468330310482134,0.343351552469751,0.466017888581806,0.380105705435045,0.333083038366549
3158,0.340452054206046,0.468343034847359,0.343362832133567,0.466027305695444,0.380120657115712,0.333092219076302
3159,0.340455878641869,0.4683562463857,0.343373129705463,0.466039660322621,0.380133355729001,0.333102705715747
3160,0.34045538370321,0.468373164187849,0.343386233635226,0.466042108708154,0.380151594451044,0.333109717670895
3161,0.340457640219727,0.468388936423059,0.34339697564566,0.46605176194605,0.380170049743188,0.333113137209583
3162,0.340461255529986,0.468403383541303,0.343401504089865,0.466061721026246,0.380187036447059,0.333120617302053
3163,0.340461860637222,0.468416827992337,0.343407771821778,0.466074966534037,0.380201302992955,0.333130970493771
3164,0.340464967109118,0.468432668944795,0.343412831012214,0.466091521268506,0.380221024492017,0.333133856755345
3165,0.340472253325056,0.468442801333889,0.343420239349303,0.466101715766958,0.380237494494315,0.333136581827108
3166,0.340479555212183,0.468455851584427,0.343421570004365,0.466117493810577,0.380252655232291,0.333144179448986
3167,0.340493599498735,0.468463303862394,0.343424028591188,0.466129903709076,0.380262852243482,0.33315682105416
3168,0.340504070745809,0.468471222884095,0.343423350857002,0.466147946551501,0.380287780431746,0.333158216824089
3169,0.34051297280831,0.468476619906533,0.343427672098926,0.466160618088519,0.380298688793526,0.33316877339144
3170,0.3405158997129,0.468490717453775,0.343433613643915,0.466173883056267,0.380314389929998,0.333174655841208
3171,0.340527078470285,0.468494674672115,0.343435352914847,0.466185486402647,0.380332762346132,0.333177585874873
3172,0.340535012563909,0.468502748234153,0.343439639893412,0.466200741154714,0.380345215635601,0.333188639495158
3173,0.340542546953502,0.46851357997887,0.343453777556135,0.466205406057296,0.380358946559838,0.333197777464153
3174,0.340542594688155,0.468529548951732,0.343469510212325,0.466213551053947,0.38037675653031,0.333204651393146
3175,0.340553319950116,0.468536481800164,0.343478425896505,0.466221144605049,0.380397237355994,0.333207377568271
3176,0.340558529676726,0.468543843628115,0.343493739456119,0.466225676677233,0.380414322108905,0.333217416794942
3177,0.340556962174055,0.468563230339274,0.343494966039786,0.466245964176653,0.38043253665324,0.333224678451609
3178,0.34055460199235,0.468580843498932,0.343498058189491,0.466259437216721,0.380452630935515,0.333226966014637
3179,0.340559121559282,0.468596676108731,0.343504604296686,0.466263215325262,0.380469373945341,0.333234300106703
3180,0.340562378908885,0.468610646210131,0.343514358209793,0.46627235443757,0.380481507890669,0.333246576957492
3181,0.34056713216263,0.468621964581596,0.343522261916545,0.466277955969312,0.380503748895261,0.333255606857299
3182,0.340571269219733,0.468640744826585,0.343529059482175,0.46628459303979,0.380523749854622,0.333265818016617
3183,0.34056396990865,0.468669468782081,0.343530214177037,0.466307478159326,0.38053529785901,0.33327162096597
3184,0.340568147612943,0.468680305594536,0.343532159787557,0.466321952019338,0.380546869278596,0.333275057979845
3185,0.340573868017232,0.468692941275104,0.343541569670427,0.466333001984236,0.380565636607401,0.333280091820867
3186,0.340586630801286,0.468702119148144,0.343547829371679,0.466343318953768,0.380580610478358,0.333287849435427
3187,0.340593925650387,0.468710548095851,0.34355027422021,0.466354551818657,0.380602238578554,0.333292397083949
3188,0.340599308155493,0.46871950102307,0.343554933915126,0.46636725717907,0.380615918954432,0.333303251036418
3189,0.340602303074441,0.468732168308547,0.343563156806834,0.466374178870402,0.380633579144254,0.333310301083397
3190,0.340601231692283,0.468749793136565,0.343568524810514,0.466381074094862,0.380646242876086,0.333313115161768
3191,0.340605290727023,0.468765213388149,0.343572983399219,0.466393531389048,0.380664922666664,0.333314934918891
3192,0.340604539764932,0.468781336548293,0.343578711379052,0.466407925224713,0.380675902969373,0.333324611593717
3193,0.340618538075812,0.468780486904599,0.343585069606265,0.466417225962266,0.380692540075617,0.333331026953551
3194,0.340622018954526,0.468788717980061,0.343596198900985,0.46642839492974,0.380703181987524,0.333345055565347
3195,0.340619275751086,0.468812923135605,0.343602663515645,0.46644125114459,0.380718915961057,0.333350732677549
3196,0.340621499723125,0.468830114028439,0.343609154156927,0.466448102075337,0.380731992087888,0.333357712897204
3197,0.340623361609062,0.468842283755214,0.343613650617575,0.466463598909444,0.38074384513664,0.333367543560033
3198,0.340624534572797,0.468855861455527,0.343618837012446,0.46647061877134,0.380758359907089,0.333378799184265
3199,0.340628731504409,0.468870089927083,0.343624432689684,0.466486300335495,0.380782238796421,0.333380823681408
3200,0.340633496032876,0.468880356139648,0.343627460333125,0.466501917878773,0.380806253695928,0.333383989758821
3201,0.340640124045238,0.468891479810647,0.343640519351409,0.466509442196825,0.380818046015866,0.333389407928572
3202,0.340641845296063,0.468905823929788,0.343649792199681,0.466516303250782,0.380834257803391,0.333395966420396
3203,0.340643018512362,0.468922509951727,0.343648839441358,0.466529840125243,0.380846647324528,0.333405280122278
3204,0.340643334669778,0.468936552042713,0.34365793156014,0.466538114651784,0.380863024397338,0.333412246314303
3205,0.340647797582011,0.468949604324609,0.343661696417767,0.466551805994017,0.380869532980911,0.333422447644623
3206,0.340656966750115,0.468955335945069,0.343674532649918,0.466554262228044,0.380880315433309,0.333431256985534
3207,0.34065803340246,0.46896978459005,0.343682371706299,0.466565799728015,0.380892522643929,0.333441674216584
3208,0.340654715059455,0.46898991208404,0.343690807602944,0.46657078240544,0.380908040383143,0.333446862740123
3209,0.340659349432494,0.469005076074589,0.343702357378757,0.466575777500451,0.380924823905779,0.333454030108925
3210,0.340672636183694,0.469009875110641,0.343701006584362,0.466592820381554,0.380942704352319,0.333458849936265
3211,0.340678841520496,0.469024491679534,0.343704477647712,0.466605936037073,0.380954061362452,0.333465626308569
3212,0.340687203803084,0.469034391180077,0.343713723286959,0.466611842448219,0.380971503540137,0.333470619426141
3213,0.340693513832069,0.469046975508998,0.343718873375781,0.46661908498368,0.380988469647175,0.333478491408524
3214,0.340709145524673,0.469052101877823,0.343724699713748,0.466633320799617,0.381004708337976,0.333487140480031
3215,0.340708973171632,0.469070537458274,0.343738181769006,0.46663606045596,0.381020516308445,0.333496606585802
3216,0.340715965044746,0.469078343600876,0.343749076201903,0.466641599156677,0.381033053618025,0.333502234639457
3217,0.340718352908594,0.469094219873396,0.343756831368421,0.466652358933356,0.381039649545894,0.333516898371403
3218,0.340722362641428,0.469109638024386,0.3437603321819,0.46667025262618,0.381054546785924,0.333522229593215
3219,0.340720378662781,0.469126825471062,0.343769598008612,0.46668540414601,0.38106581877294,0.333533163403427
3220,0.340729299610071,0.469134790185502,0.343764936071657,0.466705650179237,0.381079428976211,0.333539364718903
3221,0.340735375232665,0.469144251976504,0.343769576776625,0.466716697357553,0.381094329679218,0.333546768366538
3222,0.340746273025799,0.469151706733443,0.343784087150345,0.466718273750966,0.381109088715485,0.333550648675758
3223,0.340747815522588,0.469165752699582,0.343790279561236,0.466731416402366,0.381122554993524,0.333553398702812
3224,0.34075159569518,0.469178253950795,0.343791555904834,0.466742496215942,0.381135527527358,0.33356457394788
3225,0.340754673440953,0.46919425726218,0.343792450383737,0.466759427607596,0.381149179119038,0.33357390206764
3226,0.340754088478872,0.46921436984362,0.343796998551486,0.466775595602514,0.381167676203847,0.3335789731822
3227,0.340753790824129,0.469233115544124,0.343798034953264,0.466789035481333,0.381177990223089,0.333590342809747
3228,0.340749121969923,0.469256494945626,0.343800882619623,0.466805364216082,0.381187472820502,0.333602161788614
3229,0.340757867769463,0.469265319244079,0.343805012912461,0.466814697912277,0.381197761126548,0.333613243628308
3230,0.340764629625648,0.469275137245845,0.343811129746197,0.466826928267304,0.381214255549144,0.333621086168734
3231,0.340766560763549,0.469285520822881,0.343814725090054,0.466838013283229,0.38123114366408,0.333625300736565
3232,0.340772467265295,0.469293064949589,0.343821749244848,0.466850004582114,0.381249959927006,0.333635210629669
3233,0.340776919612594,0.469307798969749,0.343821581471478,0.466863260490527,0.381257875989774,0.333649929139277
3234,0.340782071723484,0.469317338703467,0.343834466008862,0.466868010704785,0.381266491383016,0.333657641037659
3235,0.340788446723366,0.469324750930746,0.343845108157386,0.466870812106097,0.381278710455894,0.333667439336421
3236,0.340796523497028,0.469337785404226,0.343856208576174,0.466878749894963,0.38129548901359,0.33367707549517
3237,0.34079720921015,0.469351524271766,0.343860842539333,0.466891646787547,0.381314217618975,0.333677724028043
3238,0.340806046329952,0.469359100351481,0.343866523157962,0.466908505262069,0.381323880967666,0.333684670543367
3239,0.340808616404209,0.469377123848732,0.34387204666008,0.466921897318028,0.381338604523143,0.333690261286296
3240,0.340809122538492,0.469390333314111,0.343878772291248,0.46693599419015,0.381354688887654,0.333693171156584
3241,0.34081519293781,0.469404749814139,0.343888932196141,0.466941781853294,0.381371237516478,0.33369878601612
3242,0.340817316893189,0.469420818508298,0.343904506204728,0.466943635297789,0.381384739836453,0.333700124120899
3243,0.340825402270265,0.469432387408899,0.343910353758101,0.466952912774816,0.381396700543477,0.333710369533374
3244,0.340828737053748,0.469444412819464,0.343911807292982,0.466967173100457,0.381409819024653,0.333717629449778
3245,0.340832694368092,0.469453999676037,0.343914785759831,0.46697726442607,0.381434456192233,0.33371709691256
3246,0.340838361662545,0.469468389553202,0.343922775768489,0.466989184477814,0.381450067013257,0.333720527518399
3247,0.340842048433448,0.469479468124061,0.343925650108606,0.467002995610926,0.381466179763502,0.333730926589066
3248,0.340839453815643,0.469496325487287,0.343935021919606,0.467014079760373,0.38147815444578,0.333734519488073
3249,0.340839981588455,0.469514520262702,0.343940031427093,0.467023801066562,0.381493000472715,0.333742251521739
3250,0.340846809657344,0.469525153478555,0.343944713445121,0.467036009858862,0.381503909449668,0.333752172046127
3251,0.340844149989197,0.469536548076491,0.343950355647437,0.467041617000497,0.381513015941101,0.33375981959477
3252,0.340848823856885,0.469551958148988,0.343956895835148,0.467050048941459,0.381526215531283,0.333768327719419
3253,0.340854979138521,0.469563242469933,0.343962231022561,0.467061169184262,0.381545432158924,0.333773627860039
3254,0.340863669921345,0.469573077306394,0.343974789180865,0.467071584271307,0.381551811227127,0.333787250671156
3255,0.340867373099848,0.469585524115286,0.343981236413015,0.467078789823729,0.381567475449062,0.33379131897946
3256,0.340867889238935,0.469601134408653,0.343986702515958,0.467093298341425,0.381579727741596,0.333798949421652
3257,0.340870909766336,0.469609418225571,0.343989045351104,0.467106855340715,0.381596748231879,0.333803450314422
3258,0.340871779558976,0.469624574140735,0.343991110558015,0.467122571653617,0.38161523286754,0.333808627962021
3259,0.340875839604596,0.469637292892061,0.344002433668928,0.467126777453569,0.381629373882311,0.333813243470905
3260,0.340881340778398,0.46964818842853,0.344009112902115,0.467137064217583,0.381638645815441,0.333822516490925
3261,0.340884270952252,0.469660455733161,0.344010439463391,0.467156867968621,0.381655354320248,0.333824176451127
3262,0.340885846684385,0.469675297159392,0.344017579988982,0.467163307149452,0.381669059784234,0.333833350237591
3263,0.340886405799199,0.469688265744898,0.344020715701368,0.467174155852088,0.381686406350801,0.333838125544572
3264,0.340894897159977,0.469694175560187,0.344026644384986,0.467187417008851,0.38169951204876,0.333842835290457
3265,0.340900550167991,0.469706431785541,0.344033859472102,0.467196832435019,0.381713244906422,0.333855550380401
3266,0.340908408926785,0.469710845563772,0.344039247909071,0.467204835796085,0.381725335921394,0.333861208540397
3267,0.340911118946473,0.46972812002548,0.344048398115211,0.467208505912262,0.381739256228984,0.333868734562552
3268,0.340911649830622,0.469741585978867,0.344049409210156,0.467225021315402,0.381754038495275,0.33387142930208
3269,0.340910995316385,0.469756732696692,0.344049622398844,0.467236077419615,0.381773663956801,0.333880270309454
3270,0.340916557681099,0.469766237914496,0.344056178763177,0.467246527958315,0.381792884306526,0.33388799861934
3271,0.340919672639738,0.469776982051671,0.344068936704018,0.467257993544735,0.381805653568469,0.333895091980267
3272,0.340927196213841,0.469789598585984,0.344068105366949,0.467271731348722,0.381813047435091,0.333907833243705
3273,0.340939326416327,0.469797622130857,0.344069863735902,0.467280998759387,0.381827773615612,0.333913920646281
3274,0.340943605958682,0.469803095603841,0.34407227056609,0.467295930209297,0.381838999757643,0.333921356732275
3275,0.340943909295726,0.469818279950965,0.344079157896281,0.467304831706052,0.38185354853788,0.333926688635158
3276,0.340948606636981,0.469832035710797,0.344084026993789,0.467316393633668,0.381873611645982,0.333928614582235
3277,0.340954477132441,0.469842201409896,0.344086691977897,0.467330958599607,0.381891703528235,0.33393284712483
3278,0.340956991635674,0.469853787950103,0.344096566869721,0.46734018434986,0.381908276853058,0.333938352047742
3279,0.340961789456482,0.46986445370847,0.34410037842889,0.467350812483523,0.381916805967007,0.333944796991699
3280,0.340961898242823,0.469881326348194,0.344100111522683,0.467364332684611,0.381937286545692,0.333947318181176
3281,0.340966500523644,0.469889111674152,0.344096813201112,0.467381405202309,0.38194691947456,0.333954591467779
3282,0.340966966211414,0.469903694587184,0.344102831510843,0.467386790085328,0.381956676282301,0.333962976060323
3283,0.340972811338219,0.469918938342876,0.344114018119631,0.467393720529569,0.381970582443001,0.333972699834678
3284,0.340979741491214,0.46992687266758,0.344123901051463,0.467403853952138,0.381982627305941,0.333980604000997
3285,0.340979268234678,0.469941594363151,0.34413396603266,0.467411701374483,0.382002327166924,0.33398594963672
3286,0.340981225702215,0.469950761528523,0.34414199625838,0.46742190691964,0.382011559741033,0.333997240466231
3287,0.340990645198182,0.469960676189251,0.344146356131426,0.46743481061285,0.382027482432638,0.334008191860176
3288,0.340991798111089,0.469974357019535,0.344145389099771,0.467450605226524,0.382039140039123,0.334015561351525
3289,0.340995822854461,0.469989277356486,0.344147543035692,0.46746087078924,0.382058018855821,0.334020007305733
3290,0.341002303172624,0.470000528435289,0.344157086548845,0.467470516172777,0.382071923464338,0.334029512819731
3291,0.341009053460908,0.470007459278873,0.344163098070694,0.467478883985478,0.382086889523601,0.334035578747813
3292,0.341017521772079,0.470014842711601,0.344173494367847,0.467480747415206,0.382102367628849,0.334042153871263
3293,0.341025611718973,0.470024012744212,0.344178637086214,0.467484513145627,0.382117419956366,0.334047351825164
3294,0.34103482451925,0.470033081077946,0.344180187651609,0.467497916393238,0.38212931688687,0.33405437698525
3295,0.341037937601165,0.470043249661711,0.344189433055965,0.467506240313653,0.382143097130812,0.334063096371085
3296,0.341041226307153,0.470059541611921,0.344198915126023,0.46751620966635,0.382158278771787,0.33406756989168
3297,0.341046998332023,0.470072070443901,0.344195609475345,0.467532657787253,0.382171449489405,0.334070385053914
3298,0.341042192004723,0.47009093070197,0.344195559004105,0.467547266893966,0.382185549878037,0.334074822214377
3299,0.341039230020305,0.470108450955358,0.344202249092386,0.467557332596648,0.382202420144276,0.334077664530546
3300,0.341045626211882,0.470122393422378,0.34421065278295,0.467566868773999,0.382212882465289,0.334080828305677
3301,0.341045609084302,0.470136356763754,0.344217466754934,0.467576125696017,0.382229513919844,0.334085634090772
3302,0.341045582958307,0.470152244067138,0.344218104896363,0.467590428157991,0.38223747490897,0.334095240030234
3303,0.341052318563554,0.470158741445553,0.344223412948441,0.467600367157755,0.382248574710003,0.334101278440612
3304,0.341053712799148,0.470166995595669,0.344228197178804,0.467612689723467,0.382261874510348,0.334109477120925
3305,0.341059289249189,0.470178768432325,0.344234655119284,0.467620135809818,0.382279573371948,0.334114750982499
3306,0.341058850094088,0.470193765731295,0.344238264292755,0.46763352162555,0.382287060271048,0.334122156534171
3307,0.341066074414938,0.470199245111398,0.34423991601358,0.46764738528744,0.382304060740752,0.334127351611708
3308,0.341072198275426,0.47021037877781,0.344243813182575,0.467655033022178,0.382318830486661,0.334136467270313
3309,0.341076986830583,0.47021889216858,0.344249408360357,0.467665786072994,0.38233989493774,0.334140661918519
3310,0.341087095646997,0.470223902020173,0.344253502835986,0.467675596456967,0.382351547157233,0.334149350090373
3311,0.341087971484218,0.470236051193192,0.344259393560881,0.467690656140121,0.38236787419301,0.3341594633081
3312,0.341091792375704,0.470248366785643,0.344263682280668,0.467700149287673,0.382378358958234,0.33416762092964
3313,0.341096758274265,0.470261604308678,0.344274418893039,0.467698258126715,0.382394046696904,0.334170656533065
3314,0.341100219350772,0.47027202260274,0.344284091400595,0.467707898954126,0.38240829843279,0.334175489729546
3315,0.341105654796929,0.470285505163393,0.344286004725916,0.467719619200604,0.382420221997311,0.334180112742536
3316,0.34111437695182,0.470291906284539,0.344291736652367,0.4677287335231,0.382424951881829,0.334191555106997
3317,0.341118098697559,0.470303665937238,0.344297305913527,0.46774353426273,0.382437190566944,0.334200240518221
3318,0.341120246009213,0.470317297050638,0.344300282363586,0.467760143996066,0.382449419077427,0.334206696286919
3319,0.341121753710643,0.470333182679451,0.344300446969601,0.467776181517225,0.382469511580004,0.334206887279374
3320,0.341120887236265,0.470349378388061,0.344307884529174,0.467780336258934,0.382486712006919,0.334212128174729
3321,0.341123688273906,0.470362429835171,0.344311781982217,0.467789616641492,0.382500716239036,0.334218423921995
3322,0.341126042093455,0.470376249287922,0.344314436414493,0.467808027557805,0.382514901944752,0.334220933484117
3323,0.341129671006401,0.470390299115903,0.344323550129155,0.467810216088191,0.382526778168367,0.334227697441522
3324,0.341135895289811,0.470401048648969,0.344328043348924,0.467823501254196,0.38254087202341,0.334233392792506
3325,0.341142163094428,0.470407272377971,0.344336796633443,0.46783161558297,0.382556333421086,0.334237948337279
3326,0.341150486053789,0.470415224647748,0.344341556800778,0.467844471316751,0.382577102169137,0.334238698964399
3327,0.341152753901826,0.470427913749515,0.344344703705572,0.467856300571616,0.382591480503987,0.334241026136503
3328,0.341155270062757,0.470436644843302,0.344348762575942,0.467870393933619,0.382602239134417,0.334249446135846
3329,0.341154890206298,0.470448996253805,0.344353844166701,0.467878611435837,0.382608390992178,0.334261511802233
3330,0.341154539735323,0.470458868683396,0.344359878309689,0.467886203275481,0.382620738051711,0.334271952846615
3331,0.341162214958532,0.470472955087304,0.344365736465301,0.4678919304509,0.382636326832191,0.33427836088158
3332,0.341163030508256,0.470485622182707,0.344378294625057,0.467897914375689,0.382650983153319,0.334281581031522
3333,0.341161217385991,0.470499445386195,0.344384700396464,0.467904216783289,0.382667847669306,0.334284743351278
3334,0.341172536806292,0.470509291144638,0.344394016197396,0.467910099138596,0.38268145325658,0.334289784674657
3335,0.341177987531641,0.470522493558309,0.344398867672275,0.467920513082803,0.382696361583158,0.334295081153463
3336,0.34118105829125,0.470534268590671,0.344400486235904,0.467933475686231,0.382706651146196,0.334306478358294
3337,0.341184972603592,0.470547814898629,0.344404462508623,0.467945966453089,0.382716407102462,0.334316310921019
3338,0.341193417917335,0.470551865890441,0.344413567721469,0.467950529090954,0.382730904223511,0.334317029690802
3339,0.341197041143366,0.470563119397461,0.34441919085063,0.467960073091142,0.382747304463647,0.334317818298866
3340,0.341196130507844,0.470580159576085,0.344420038071885,0.467974587021457,0.382762406744905,0.334325426473511
3341,0.341197735482686,0.470596928410772,0.344421800532959,0.467990117373476,0.382770028495036,0.334331739421439
3342,0.341197610430014,0.470615600895541,0.344424823918541,0.467998681387941,0.382783852048207,0.334336593507096
3343,0.34120576681793,0.470623281198755,0.344439434656728,0.468000881273678,0.382794192453165,0.334347320300297
3344,0.341211560514932,0.470632353942485,0.344443490813306,0.468012890664519,0.38281018342561,0.334349449970877
3345,0.341220021774123,0.47064130078358,0.344451042822444,0.468018194825685,0.382828932944445,0.334348492030052
3346,0.341230712250636,0.470647446746375,0.34444969378049,0.468029343617171,0.382846941422016,0.334349137853542
3347,0.341229450420618,0.470664661005533,0.344452076114226,0.468042193214663,0.382859772224201,0.334353778590684
3348,0.34123712636118,0.470667082521682,0.344455796350842,0.468057297007418,0.382869998055596,0.334364538348143
3349,0.341235852200118,0.470682578972182,0.344464276849745,0.468061118759821,0.382883063270826,0.334369847538396
3350,0.34123751823851,0.470694047624457,0.344469832388671,0.46807122154571,0.382894988555121,0.334377334698031
3351,0.341243103313568,0.470703092128019,0.344477604072615,0.468081469789758,0.382912550761973,0.334378361467879
3352,0.341246947993391,0.470716980252493,0.344486286955757,0.468091497395732,0.382926047151775,0.334386877186747
3353,0.34125624599358,0.470720809973856,0.344494254035664,0.468099875392912,0.382936218550224,0.334398132090151
3354,0.341257015221142,0.470737476881693,0.344499672567886,0.468108060378674,0.382952001062647,0.334400834964692
3355,0.341263945834439,0.470745151504887,0.344506653316974,0.46811510970099,0.382968343067759,0.334404485249476
3356,0.341269501372435,0.47075779249361,0.34451367760637,0.468120883850204,0.382982066803333,0.334413556521471
3357,0.341274387876024,0.470769774007511,0.344516135207928,0.468130728106321,0.382992520360657,0.334420114183072
3358,0.341272780197725,0.470785920011011,0.344524871918169,0.468139684133212,0.383003805935087,0.334433139074706
3359,0.341273568746361,0.470802086725396,0.344528196096333,0.468155142970429,0.383019785013253,0.334435657441149
3360,0.341275564685913,0.470814879286323,0.344532248991399,0.468165701107917,0.383033936126935,0.334440763184614
3361,0.341276205381989,0.470829066376994,0.344533103596801,0.468180776031974,0.383047308889585,0.334445903003168
3362,0.341284432397744,0.470832521440617,0.344541191798829,0.468185567777214,0.383066381692095,0.334447293177606
3363,0.341293696024562,0.47084042700855,0.34454469893595,0.468196054208435,0.383084308225836,0.334451141795857
3364,0.341300831461414,0.470849174693703,0.344543023284113,0.468209638518083,0.383094168237387,0.334453524961613
3365,0.341307423628258,0.470857281539002,0.344554166197083,0.468214979708546,0.383104600609775,0.334461647648744
3366,0.341310606981739,0.470868696464851,0.344555689010484,0.468232746217029,0.383120544508955,0.334463819719005
3367,0.341310602290379,0.470881588780106,0.34455585234229,0.468244668581021,0.383130262631972,0.334465235966953
3368,0.341319429055632,0.470892434528469,0.344557798514096,0.468260489315315,0.383145983354607,0.334472648093551
3369,0.341328138841056,0.470898263655566,0.344568422502387,0.468264276473748,0.383158270512717,0.334476108148526
3370,0.341330671939076,0.470907713009463,0.344578330903607,0.468273713150986,0.38317444641599,0.334480599301936
3371,0.341327173567235,0.470925987802362,0.344579614333974,0.46828637551956,0.383188727903732,0.334485233258579
3372,0.341321983121318,0.470940334444586,0.344583094629411,0.468297204525022,0.383199223138924,0.334494346512918
3373,0.34132567384333,0.470950173106264,0.344597348117187,0.468302301438417,0.383213003559861,0.334499742491988
3374,0.341328201527052,0.47096478296332,0.344605093684824,0.468309476014285,0.383230364381894,0.334503661049015
3375,0.341335248009043,0.470971175680783,0.344605220197798,0.468323934706316,0.383244166561484,0.33450761981897
3376,0.341338930517921,0.470983902268608,0.344608207143151,0.468338793256978,0.383252349512916,0.334515323815811
3377,0.341347574123049,0.470988550047411,0.344613995112742,0.468347061289699,0.383267934361975,0.334522599115991
3378,0.341352048527913,0.471001013309838,0.344617805050173,0.468354292016271,0.383283312865337,0.334524607083085
3379,0.341357350944746,0.471015143898797,0.344629635787084,0.468356132904959,0.383299472816193,0.334530466947083
3380,0.341363169079352,0.471021164412928,0.344636108910814,0.468367990830795,0.383313217439197,0.334535654499835
3381,0.341371486543741,0.471027675346844,0.34464474535321,0.468376198891224,0.383326026472747,0.334546169432225
3382,0.341373533675651,0.471044680400871,0.344647635874263,0.468388324538414,0.383335451064689,0.334553045869459
3383,0.341377050829021,0.471055376260311,0.34464705399434,0.468401356773732,0.383351394764695,0.334560148251278
3384,0.341380614458863,0.47106781578543,0.344650294763032,0.468413607666765,0.383369452801865,0.334561901446147
3385,0.341386235802051,0.471079792581706,0.344656829701177,0.46841933290917,0.383384427935024,0.334565121683649
3386,0.341385389682648,0.471092268424326,0.344664608448834,0.468427507497374,0.383392106367364,0.334569966944938
3387,0.341388989874823,0.471099816416445,0.344666283524567,0.468440674179372,0.383407132667471,0.334572393278158
3388,0.341398470007569,0.471107052787119,0.344675224165771,0.468446030007753,0.383419761562989,0.334576367731246
3389,0.341398649764114,0.471120961239661,0.344678676543146,0.468456278246962,0.383433823070422,0.334581512159266
3390,0.341402834745979,0.471131180540834,0.344679746653645,0.46847426916985,0.383450032977423,0.334585051222852
3391,0.341401972222434,0.471147421215198,0.3446893473107,0.468482265537911,0.383463808124141,0.334589282974309
3392,0.341406943474808,0.471152202892064,0.344693085185492,0.468492349821901,0.383476832528991,0.334591777670239
3393,0.341408237314939,0.471165713478643,0.344699576624452,0.468505051134527,0.383487911923068,0.334597687289027
3394,0.341407671086484,0.47118280718435,0.344698022374846,0.468518725801341,0.383502066766268,0.334606914902142
3395,0.341410601547059,0.471198235673907,0.344700418217945,0.468531372650797,0.383514247323972,0.334610251236194
3396,0.341410178148878,0.471210506017036,0.34470293206201,0.468546920620363,0.383524873362842,0.334614326100285
3397,0.341420290347269,0.471216379629511,0.344701625096835,0.468559965926901,0.383540643738061,0.33461732995276
3398,0.3414305121107,0.471221629207399,0.344711390821059,0.468566255555567,0.383551464693736,0.334625900307402
3399,0.341434113667044,0.471235205643037,0.344720299549131,0.46857057267806,0.383566519021837,0.334629572891666
3400,0.34143594093113,0.471251356662708,0.344727432478268,0.468574449937817,0.383584296739311,0.334634474929208
3401,0.341438853588441,0.471263533782959,0.344727336421627,0.468588351387604,0.383597579501627,0.334642198805168
3402,0.341442679365186,0.471275747520763,0.344727386155914,0.468604400309856,0.38360795622889,0.334647082389747
3403,0.341448456146018,0.471281979752353,0.344735676030648,0.468608932829176,0.383624325309303,0.334652346027015
3404,0.341448090846761,0.471293181583672,0.344739909556433,0.46862041104603,0.383635881565174,0.334659338078512
3405,0.341454055702495,0.471299287464062,0.344746107419263,0.468627176977877,0.383648179533247,0.334667494419325
3406,0.341462610526673,0.471305097506295,0.344754349734737,0.468638695655094,0.383659789438834,0.33467626026874
3407,0.341462691831069,0.471316792682971,0.344759350671854,0.468645175542551,0.383676664628362,0.334677329306909
3408,0.341467372055765,0.471326603133382,0.34475945254267,0.468658021379043,0.38369103778461,0.334679867753525
3409,0.341471364985087,0.471337007335474,0.344764845367949,0.468666685067721,0.383703032559902,0.334686874319756
3410,0.341480420289129,0.471343396769276,0.344769731866026,0.468675933191433,0.383716730864663,0.334692347652519
3411,0.341478300643599,0.471362288313085,0.344776650056131,0.468681426479328,0.383725003326458,0.334699552264133
3412,0.341481900668692,0.47137641694567,0.344780763959673,0.468692749833014,0.38374141711824,0.33470610591671
3413,0.341484780720804,0.47138557551525,0.344795328383331,0.468697668988175,0.383751501489596,0.334713814401112
3414,0.341486386285994,0.471396138884011,0.344796924992746,0.468707945007759,0.383765405999438,0.334720921983733
3415,0.341486530306194,0.471408873510513,0.344804196032926,0.468719274550152,0.383776360705814,0.334727171376978
3416,0.341493795520778,0.471417533473516,0.344802848759191,0.468733476403225,0.383792029807373,0.334732726398079
3417,0.341492950173595,0.471431320240226,0.344800810507305,0.468744196781315,0.383806521126404,0.334739452217755
3418,0.341497715522699,0.4714463173717,0.344802090127322,0.468756739524608,0.383817461497136,0.33474443679595
3419,0.341503772863418,0.471456791381275,0.344807125803765,0.468765286773797,0.383826980098173,0.334752839773399
3420,0.341510303911782,0.471465926062328,0.344816798805262,0.468773345147245,0.383839644821333,0.334755549667933
3421,0.341517733618592,0.471474939729789,0.344827345799185,0.468778015341544,0.383851246625213,0.334763160574917
3422,0.34151682238038,0.471486148920312,0.344829114398452,0.468792249565845,0.383858532342485,0.334769715191884
3423,0.34152102716476,0.47149489906213,0.344834680831252,0.468802200627236,0.383870779810074,0.334776661481235
3424,0.341529896966138,0.471499964857947,0.344838362076212,0.468813827514831,0.383885180915482,0.334783878994159
3425,0.341532518246379,0.471511658311239,0.344842440419016,0.468825202660537,0.383900140583523,0.334786896514116
3426,0.341529947388279,0.471523564693001,0.344847507946664,0.468834828572355,0.38391032874369,0.33479141515747
3427,0.341534578905605,0.471533229733808,0.344851707639637,0.46884517469242,0.383924430116654,0.334792966672489
3428,0.341536688483105,0.471543184954508,0.34484735879226,0.468864197483374,0.383938971534318,0.334796786678818
3429,0.341542477888406,0.471550256236381,0.344853765272436,0.46887283027212,0.383952558789649,0.334804211173239
3430,0.341544857884736,0.471562290887953,0.344865391398669,0.468881383091134,0.383963520551615,0.334812983239636
3431,0.341541372755249,0.471580677535169,0.344871368889719,0.468889708700819,0.383978292336395,0.334817212887379
3432,0.341542312200547,0.47159091179023,0.344885129107693,0.468885911123812,0.383989102876081,0.334825902743738
3433,0.341546659262765,0.471605140007307,0.344890201145015,0.468892423441135,0.384006521261423,0.334830927505848
3434,0.34154716671884,0.471619302243316,0.344892709374019,0.468903274984064,0.384015617940006,0.33483754950875
3435,0.341558950640398,0.471629245379239,0.344899319282722,0.468912779349996,0.384026232597557,0.334843467290292
3436,0.341561302253439,0.471639986788792,0.344902539048983,0.468922572126242,0.384033840760769,0.334852642398132
3437,0.341569456941233,0.471648324593457,0.344906262874355,0.468933536915726,0.384043128617046,0.334858820976953
3438,0.341573751923292,0.47166026675084,0.344910167154429,0.468946671028793,0.384059367798601,0.334861459847907
3439,0.341573682657798,0.471674002288418,0.344912967417543,0.4689566913609,0.384076550347163,0.334863622562786
3440,0.341572814285965,0.471686767342217,0.344914441716164,0.468968258414421,0.384088013617201,0.334869708353074
3441,0.341577554318681,0.471699059290309,0.34492245512022,0.468981165177447,0.384102250142645,0.334875275707806
3442,0.341584034156372,0.471707762220925,0.344925416417885,0.468993864573747,0.384117941625284,0.33488119236375
3443,0.341592463721128,0.471715133667311,0.344933869158518,0.46900109796152,0.384128572411923,0.334886134580105
3444,0.341596915873233,0.471722373477071,0.344934402604371,0.46900911266332,0.384143545992082,0.334891198812862
3445,0.341598800828682,0.471732172870547,0.344941020570624,0.469019074147507,0.384154606592404,0.334895721286387
3446,0.341600129186791,0.471744177454732,0.344942467620166,0.469033250371047,0.384170486674411,0.334900442924841
3447,0.34160311017992,0.471754680596878,0.344946065418823,0.469043423030307,0.384188907493306,0.33490200397716
3448,0.341609991363297,0.471764377229134,0.344959199585457,0.469049263607529,0.384201603438871,0.334905125794617
3449,0.341610180899355,0.471781857314055,0.344966589283655,0.469055761209203,0.384213027305079,0.334909921098041
3450,0.341608951600275,0.47179306323405,0.344973815185925,0.469063284543378,0.384229860336283,0.33491572942423
3451,0.34161107877302,0.471804683398889,0.344980640374573,0.469071818038611,0.384243599090259,0.334919435255174
3452,0.341619503318811,0.471812552102981,0.344985071130451,0.469080078589003,0.384261733612904,0.334920153588655
3453,0.34162280495423,0.471824035592343,0.344988321634893,0.469090370655418,0.384274703005404,0.334927395352437
3454,0.341628535914748,0.471832012994122,0.344992829260952,0.469096841823342,0.384284066404851,0.33493884570286
3455,0.341632749332834,0.47183869911446,0.344996512869023,0.469104934925827,0.384296792490743,0.334944474769665
3456,0.341634844258582,0.471853075676245,0.345000165395316,0.469116422960778,0.384311901599672,0.334949518851287
3457,0.341639504774788,0.471862685478132,0.345004832439629,0.469127072655114,0.384323313127783,0.334954702287546
3458,0.341642596493733,0.47187675812626,0.345009581250754,0.469133755652831,0.3843366869854,0.334961000766461
3459,0.341641583938535,0.47188912966252,0.34501159747369,0.469143210668553,0.38434757300717,0.33497480493543
3460,0.341647234672076,0.471900823899272,0.345016733025849,0.469153245722838,0.384365827665108,0.334978640570718
3461,0.341654054463289,0.47190936662833,0.345021128556422,0.469164811540618,0.384373533062064,0.334986131164061
3462,0.341655700499223,0.471924673773186,0.345025341115628,0.469174265728268,0.384387681109805,0.33498567657578
3463,0.341662277444135,0.471931560509012,0.345029503842164,0.469184526116888,0.384398361042423,0.334991341514794
3464,0.341662585526584,0.47194615026212,0.345031184555124,0.469194247467554,0.384405039950994,0.335000149283404
3465,0.34167095437902,0.471947736704746,0.345035943746726,0.469202630005977,0.384415012549612,0.335002654237175
3466,0.341676122488769,0.471952484946434,0.345035535118256,0.469218559363615,0.384428511693627,0.335007957365603
3467,0.341678216649711,0.471964356328812,0.34503435487505,0.469235828488786,0.384437146774668,0.335016088607449
3468,0.34167959135596,0.471978066467052,0.3450414939472,0.469246875710364,0.384448808352288,0.33502107780733
3469,0.341679616714596,0.471993099555729,0.345047995720879,0.469254673549275,0.384463775954953,0.335025088362537
3470,0.341679504403464,0.472003799510629,0.345057462015078,0.469262209842933,0.384474924804172,0.335030379417791
3471,0.341682582588225,0.472016952785409,0.345062017454422,0.469267191023747,0.384490967844155,0.33503294135245
3472,0.341688373972657,0.472024080518531,0.345068096081066,0.469274617673193,0.384499586930031,0.335043762433623
3473,0.341688811750371,0.472037738630647,0.345074864466941,0.469282085491095,0.384513046548481,0.335051487582778
3474,0.341691246659687,0.472047883929643,0.345083100313869,0.469290858898209,0.384527074114036,0.335057975477199
3475,0.341696243337422,0.47206062550914,0.345087651467647,0.469295907892015,0.38453548077145,0.335064740432857
3476,0.34170289117747,0.472070658116965,0.345093122393209,0.469307204101811,0.384551689738719,0.335070379328106
3477,0.341714366887935,0.472072039968643,0.345097991365832,0.469316766022381,0.38456509776375,0.335077844629336
3478,0.341727533500681,0.472074359290611,0.345101602908352,0.469330220267258,0.38458004001842,0.335083408421621
3479,0.341730588199007,0.472084894638274,0.345101647593012,0.469343249072768,0.384589007187134,0.335089684136854
3480,0.341734580939189,0.472097709260525,0.345106726809783,0.469353001706118,0.384595699356073,0.335098548911419
3481,0.341739602061541,0.47210692441054,0.345102182831492,0.469370150305614,0.384602803965281,0.335109250031593
3482,0.341740302149061,0.472118250059559,0.345098136205319,0.469386061322882,0.384615207148197,0.335113949979032
3483,0.341747114753984,0.472124904396322,0.345100578948271,0.469397159492666,0.384630943233541,0.335113407543534
3484,0.341751418228126,0.472132835314026,0.345108015775822,0.469405173939631,0.384645093557026,0.335117566226961
3485,0.341755273068938,0.472141648592989,0.345108044099247,0.46941704839009,0.384656434931048,0.335123508005947
3486,0.341756900541431,0.472149731064948,0.345109948210014,0.469424336385659,0.384669116601942,0.335129940330423
3487,0.341759711728327,0.472163962979207,0.345114109657024,0.469431899801013,0.38468294853142,0.33513547079502
3488,0.341758246914614,0.472176400771821,0.345123209597511,0.469436640943565,0.38469690747063,0.335143362076792
3489,0.341761162449593,0.472185281943195,0.345131455178503,0.469444227627423,0.384704231142248,0.335151560941943
3490,0.341763141131148,0.47219817253197,0.345138352323323,0.469454131290083,0.384719271889078,0.335153637520394
3491,0.341764586468252,0.472209827579537,0.3451446843927,0.469460668132327,0.384735808581168,0.335160280055708
3492,0.341765213293235,0.472222867191564,0.345154317348487,0.469464253612844,0.384751123617004,0.33516448215828
3493,0.341765021091767,0.472240387462594,0.345160679906224,0.469469512744665,0.384764503045724,0.335165472140501
3494,0.341768552945636,0.472246224549246,0.345163927989631,0.469481316150986,0.384779835762145,0.335166948336461
3495,0.341771477421534,0.47225449657881,0.345165023604704,0.469490037108325,0.384789802566993,0.335177191185749
3496,0.341777047683397,0.472263366567328,0.345170335995195,0.46950010129382,0.384799591161169,0.335189769769247
3497,0.34179008986436,0.472270326770609,0.345171662566955,0.469512701246574,0.384811030178562,0.33519622121716
3498,0.341791456487621,0.472279982524208,0.345176684720184,0.469520478773094,0.384826190476326,0.33519928394366
3499,0.341794810597006,0.472288536528038,0.345180229798357,0.469527076130686,0.384833282670718,0.335207379438311
3500,0.341794557439333,0.472304825289047,0.345181686213363,0.469537930899285,0.384842687037174,0.33521513530367
3501,0.341797534488713,0.472314328071337,0.345179127692565,0.469552833263145,0.384854066930013,0.33521862068923
3502,0.341798245264818,0.472328939872666,0.345184990012842,0.469566088812914,0.384869066054278,0.335221696214022
3503,0.34180306615057,0.472337014357697,0.345183656538087,0.469577025904085,0.384877290207651,0.335232706196601
3504,0.341803403698172,0.472349756454987,0.34518503961318,0.469591490350785,0.384886788921557,0.335241381575073
3505,0.341807858881584,0.472362641329347,0.345194977852534,0.469595536700626,0.384901499695951,0.335243635740368
3506,0.341811776451571,0.472371613527417,0.345202843764709,0.469600035464085,0.384913303872788,0.335254384082812
3507,0.341815787377988,0.47238176484519,0.345206870096327,0.469607820884436,0.384923234640815,0.33525708079299
3508,0.341821714971639,0.472393517590909,0.345206950603741,0.469619588663685,0.38493139686632,0.335264603166156
3509,0.341823348667875,0.472406233673973,0.345208296098368,0.4696282144861,0.384945287165967,0.335268778540025
3510,0.341826122206502,0.47241610899581,0.345216401866999,0.469632759567094,0.384959495786523,0.335272835551995
3511,0.341827133661022,0.47242713148227,0.345223463390501,0.469643098649742,0.384967179744761,0.335282664720175
3512,0.341832777378586,0.472436721179536,0.345225250426914,0.46965287217921,0.38498421011292,0.335287676105513
3513,0.341832349822022,0.472448820045934,0.345230501502262,0.469660796314755,0.38499676289237,0.335290732411084
3514,0.341839214163131,0.472462083401465,0.345237403568859,0.46966560818065,0.385010800893844,0.335292862455128
3515,0.341848943636129,0.472467286979289,0.345244001204046,0.469673607405452,0.385022757710588,0.335296879631298
3516,0.341854067332354,0.472477725364202,0.345252826292702,0.46967955930065,0.385034833268022,0.335303347838352
3517,0.341858027680685,0.472486561667158,0.345256668809405,0.469685475305,0.385045881657651,0.335306416311502
3518,0.341860452347429,0.47250051469568,0.345261373871622,0.469697632255354,0.385060539298416,0.335309987714546
3519,0.341866158957246,0.472511861752663,0.345259889723713,0.469706070064389,0.385070008838992,0.335318835639379
3520,0.341869306527521,0.472527140713223,0.345258501784465,0.469719151738152,0.385079204744257,0.335325918614729
3521,0.34186881495847,0.472538129310449,0.345258216069151,0.469730361237675,0.385087168643325,0.335329524631155
3522,0.341871805671741,0.472548971896498,0.345264208659653,0.469737274497197,0.385104570399058,0.33533827231772
3523,0.341876218816714,0.47255768893119,0.345265732960783,0.469745834375998,0.385116103814452,0.335342860741296
3524,0.341880446160153,0.472568619983802,0.345269805898374,0.469757820362262,0.385125557272998,0.335349173287077
3525,0.341881509548035,0.47258002219647,0.345274026305386,0.469771476577706,0.385138158397671,0.335351956750931
3526,0.341884719223357,0.472592257249101,0.345274818505641,0.469784381628033,0.385150182246184,0.335353934885272
3527,0.341887446804078,0.472604422509872,0.345282157263555,0.46979023597252,0.385167658621436,0.335354540000659
3528,0.341890933775367,0.472612863952526,0.345281249799308,0.46980265316059,0.385177932379035,0.335364395814055
3529,0.341898589333964,0.472621679560278,0.345288536073279,0.469808840220718,0.385185780177426,0.335374093981947
3530,0.341901973513477,0.472630699266911,0.345287863443522,0.469820475895545,0.385200263073155,0.33537904228352
3531,0.341903186173399,0.472644252627676,0.345296821715525,0.469827768209376,0.385209557854103,0.335383958345126
3532,0.341905022841928,0.472654334758034,0.345303309536232,0.469837856494398,0.385220064246918,0.335391087543631
3533,0.341913303651972,0.472658544070298,0.345316014983694,0.469835907797716,0.385234456331402,0.335393304411455
3534,0.341915788417926,0.47266862637043,0.345321574018069,0.469851302405701,0.38524065442253,0.335402700900654
3535,0.341920920318065,0.472679679347664,0.345324402994243,0.469860480597695,0.385253069582957,0.335406630407082
3536,0.34192914867738,0.472686018125814,0.345328670762043,0.469870281290264,0.385265169993011,0.33541547068577
3537,0.341931238503697,0.472697314233058,0.345334082407778,0.46987569565806,0.38527718802415,0.335422012294509
3538,0.341936932460798,0.472707070701564,0.345336814411382,0.469885542961172,0.385286342186697,0.335431350887903
3539,0.341938358204725,0.472718635943653,0.345339120517966,0.469895062073069,0.385301951244509,0.335432632174838
3540,0.34194192433898,0.472727828870486,0.345339834349695,0.469908241777906,0.385312381829947,0.335438723312767
3541,0.341942719351955,0.472737500017049,0.345344018182855,0.469918987117082,0.385329119004086,0.335442185770071
3542,0.341946142675977,0.47274752257785,0.345345253474472,0.469927261487054,0.385340947200257,0.335450150759771
3543,0.341944204214775,0.472760803762283,0.345347473655552,0.469936445534671,0.385350729969203,0.335456626637018
3544,0.341949655293848,0.472766698967951,0.345350103616455,0.469944989989219,0.385358316422371,0.335463658085816
3545,0.341956778090765,0.472776436568826,0.345347480727038,0.469956862096925,0.385368153685713,0.335470087733219
3546,0.34195658416633,0.472788668565571,0.345353364456311,0.4699659842237,0.38537776211433,0.335477321752879
3547,0.341956706135817,0.472799216353879,0.345367003147725,0.469970325422836,0.385392473051608,0.335480873015822
3548,0.341960006226123,0.472812157054681,0.345366838097642,0.469979000179826,0.385404913425919,0.335485636508369
3549,0.341959460142097,0.472825156944714,0.345373529290168,0.469986692846659,0.385420195883584,0.335485939933993
3550,0.341964930721809,0.472833984099921,0.345380252668807,0.469996892775163,0.385429885253116,0.335493279530525
3551,0.34196657370621,0.472843201113972,0.345384084925979,0.470004317116926,0.385440858887205,0.335496630702381
3552,0.341970847004667,0.472848702266341,0.34539054738542,0.470009030985591,0.385454952751291,0.335500382752869
3553,0.341982933130213,0.472855294670315,0.345392292322176,0.470020850603459,0.385466437849416,0.335507181619277
3554,0.341991266124035,0.472859482118156,0.345394525569427,0.470027491990513,0.385478889251394,0.335510983302307
3555,0.341996154803001,0.472869392680162,0.345396347886244,0.470039549803627,0.385492232726054,0.335516791380561
3556,0.342001814785846,0.472880237834065,0.345403361128949,0.470051008345196,0.385506014425091,0.3355193696039
3557,0.342007283927182,0.47289307521876,0.345403653713546,0.47006666034949,0.385514602216706,0.335523177250921
3558,0.34200481326035,0.472908405085407,0.345411060428225,0.470068189767301,0.385523949236282,0.335532479051058
3559,0.342011718479314,0.472916194341641,0.34540783378295,0.470085001119083,0.385533678058103,0.335541615557117
3560,0.342017122407829,0.472923714976592,0.345408850715258,0.470098202262268,0.385544524728047,0.335545521766097
3561,0.342023086975056,0.47293430312589,0.345412490160763,0.470104288232672,0.385558251325453,0.335551395724697
3562,0.342029856901012,0.472945335767214,0.345412782295911,0.470122161269612,0.385572032388636,0.33555377341465
3563,0.342030835355513,0.472955771801551,0.345420544739158,0.470129587699528,0.385583514236744,0.335557139393298
3564,0.342029940756902,0.472966480433938,0.34542473558007,0.470135476555205,0.385591273832332,0.335562985905744
3565,0.34202996817018,0.472978263816692,0.34542987791358,0.470143507488652,0.385604561769449,0.335566329669918
3566,0.342036919405995,0.472984410668294,0.34543416090322,0.47015532734339,0.385614676520424,0.335572127127459
3567,0.342040724187622,0.472990155920652,0.345435375831681,0.47016292146416,0.385628940580357,0.335575654541469
3568,0.342044004433035,0.47300224787339,0.345440535535708,0.470171670939576,0.385643057753809,0.335578912033043
3569,0.342044777109599,0.473013510276374,0.345448170342852,0.470178089926618,0.385655796116286,0.335582641585518
3570,0.342047640588039,0.473028728224904,0.345452135777655,0.470184332826895,0.385661235483103,0.335595321830387
3571,0.342050742568935,0.473036064465344,0.345458527523615,0.470194023497405,0.385674553959691,0.335599816710298
3572,0.342053923312686,0.47304480928016,0.345460952179217,0.470202868700124,0.3856876995174,0.335603598651375
3573,0.342056684698273,0.473056444251091,0.34546849838927,0.470211286382489,0.385700578870523,0.335603806119064
3574,0.342064532179311,0.473065379494236,0.345472951042045,0.470221792087052,0.385713683483999,0.33560689174466
3575,0.342070727283651,0.473076725765928,0.34547476928931,0.470231437970018,0.385723665666441,0.335612985480601
3576,0.342067311160085,0.47309273254299,0.345477767347256,0.470242774780654,0.385732842329276,0.335621453901239
3577,0.342072990924536,0.473103256465741,0.345476449982724,0.470256998027647,0.385741609873697,0.335627336546997
3578,0.342072685103724,0.473115494203573,0.345481858137444,0.470265007613914,0.385752545000571,0.335633940082068
3579,0.342073316122794,0.473128191970493,0.345485552331861,0.47027408435367,0.385766063314565,0.335643210673027
3580,0.342075205021538,0.47313808814328,0.345485672332775,0.470286101598577,0.385774210023392,0.335651455064068
3581,0.342081024173132,0.473145689184622,0.345489997855363,0.470293097775699,0.385786290761471,0.335655523515584
3582,0.342084111875969,0.473156689325019,0.345489515296741,0.470305691806241,0.385797774527175,0.335659905707935
3583,0.342083607685709,0.473170520164818,0.345491224629232,0.470316209284043,0.385804757762977,0.335668538297039
3584,0.34208521887256,0.473177993890994,0.345497135084731,0.470317047634668,0.385818072734135,0.33567553837541
3585,0.342087878366301,0.473186189538782,0.345499950718945,0.470327864411793,0.38583141638186,0.335680779723748
3586,0.342088045387976,0.47319702480144,0.345500897147715,0.470342379483053,0.385841615743885,0.335686997188899
3587,0.342089045725402,0.473207301126533,0.345507044946104,0.470346122637618,0.385849917990229,0.335689759309684
3588,0.342093609235854,0.473214316311403,0.345514800850019,0.470350909637952,0.385860361230966,0.335697351439094
3589,0.342099771000417,0.473223655320725,0.34551567714183,0.470366201703447,0.385872268914427,0.335705601982548
3590,0.342101404458425,0.47323241806698,0.34552180141783,0.470373592496675,0.385888513843067,0.335709312372103
3591,0.342114174845781,0.473234520803998,0.345525411959385,0.470380243612917,0.385897938480881,0.33571337132622
3592,0.342122588411394,0.47323941709813,0.34553005489635,0.470385893766435,0.385913043124473,0.335714741623905
3593,0.342126050520586,0.473248481485659,0.345534477397356,0.470393374797074,0.385926967334399,0.335716824364929
3594,0.342128201722812,0.473263379709638,0.345537510050826,0.470403601955605,0.385938550811228,0.335722387022651
3595,0.342133688291011,0.473272979695833,0.345544070265067,0.470412055675463,0.385949551450367,0.335724694499218
3596,0.34213722041864,0.473282762026016,0.345546999577203,0.47042151599483,0.385960483194584,0.335729346779525
3597,0.342142763464133,0.473288573959514,0.345552926091138,0.470428927564892,0.38597198443614,0.335734593939201
3598,0.342144327931667,0.473299019522187,0.345558490838852,0.47043819802293,0.385982959131935,0.335736607149846
3599,0.342141320170799,0.47331807522818,0.345559404123504,0.470452165634869,0.385994920196932,0.335741826276595
3600,0.342147919297878,0.473327204697126,0.345562623860584,0.470462688270028,0.386006173160482,0.335747440198809
3601,0.342154683924094,0.473331962174872,0.34556250569493,0.470473482713256,0.386018470117031,0.335750909971364
3602,0.342154198043144,0.473344439467977,0.345562297630199,0.470487119848809,0.386029362020383,0.335758754945737
3603,0.342164204823402,0.473348744581087,0.345567133017619,0.470492502873726,0.386040238028514,0.335763850438388
3604,0.342169521579433,0.473359262342312,0.345574654647214,0.470497329177651,0.386052804033037,0.335768660074874
3605,0.342173239059646,0.473369099722954,0.345576276934347,0.470505768362674,0.386063058818544,0.335771153886357
3606,0.342170032940079,0.473384929873741,0.34557339288692,0.470518378518507,0.386079764005276,0.335773375297023
3607,0.342169730578561,0.473396965118574,0.345572827356472,0.470528586252285,0.386093011465994,0.335775118656093
3608,0.342170710613136,0.47340603322455,0.345580089272767,0.470531672515254,0.386101318627009,0.335781350080049
3609,0.34217282178429,0.473417035594625,0.345586505897714,0.470538489055068,0.38611294591855,0.335784543650981
3610,0.342180173029031,0.473421338182053,0.345592779972682,0.470547234262355,0.386126548858793,0.335788200030683
3611,0.342181531952671,0.47343094865259,0.345592214138172,0.470558765358739,0.386136997630785,0.335793592844907
3612,0.342184851904477,0.47343916048156,0.345601643811692,0.470567117971571,0.38614369291823,0.335804305938533
3613,0.34218946813974,0.473453719677288,0.345603041836085,0.47057529998783,0.386156103431242,0.33580880282621
3614,0.342195147027559,0.473462044155728,0.3456084566302,0.470580661593501,0.386166023413883,0.335813085674987
3615,0.342199753713825,0.473471791119614,0.345614305080502,0.470584098218718,0.386179219857929,0.335815083482341
3616,0.342203418715457,0.473478807786002,0.345620997335463,0.470588897932299,0.386190216443098,0.335823134636769
3617,0.342213416921017,0.473479642079779,0.345620031289758,0.470606432713041,0.386203062716566,0.33582564678529
3618,0.342216699790752,0.473488387630311,0.345625981915178,0.470614908956787,0.386212093165161,0.335831090082817
3619,0.342212367118433,0.473504980168414,0.34562450953327,0.470628605934802,0.386223957764837,0.335837047753711
3620,0.342215717548021,0.473515635323555,0.34562752307764,0.470638679965292,0.386235171638875,0.33584016126031
3621,0.342219398197682,0.473525077336313,0.345633200257255,0.470647647603161,0.386246809321308,0.33583890089002
3622,0.342223264450695,0.473532490282095,0.345637243359574,0.470657478828822,0.386255277488399,0.335844593446191
3623,0.342221938144523,0.473546984002213,0.34563940082579,0.470665496238255,0.386271081055251,0.335849011235299
3624,0.342228744500017,0.473555474020892,0.34564402865539,0.470670496608899,0.386281325659038,0.335854649669122
3625,0.342236402902586,0.473563036808599,0.345645398655571,0.470681301474987,0.386291284448936,0.335861321484617
3626,0.342239784836556,0.473571997059024,0.345649618189833,0.470691994652424,0.386301984302723,0.335865766546724
3627,0.342240350932177,0.473581502788714,0.345651229056978,0.470700985487317,0.386317832304883,0.33586820714364
3628,0.342239250411484,0.473595132601777,0.345652690340696,0.470708131047867,0.38632802362672,0.335875005166056
3629,0.342241971870221,0.47360352846814,0.345656381928719,0.470716333890298,0.386334004449729,0.335878996781767
3630,0.342241628722254,0.473615985352639,0.345662805588504,0.470721184678765,0.386340235366425,0.335888519301638
3631,0.342245463424503,0.473625150427577,0.345662455907448,0.470731230395866,0.38635303354533,0.335890869649001
3632,0.34224896302733,0.473633053139472,0.345667008433867,0.470739937911917,0.386361282532838,0.335899944628482
3633,0.342253425505171,0.473642195969699,0.345672679732362,0.470741926221263,0.386377425533127,0.335905318825513
3634,0.34225682437055,0.473650995169652,0.345674585401752,0.470747971000017,0.386384715137149,0.335913238841056
3635,0.342261507388651,0.47365783254084,0.345681921109754,0.470755492691948,0.386393188709716,0.335923346672354
3636,0.342266628334023,0.473666954168852,0.345692778257559,0.470759136693845,0.38640283751222,0.335925508577604
3637,0.342271471934738,0.473671439540616,0.345695542063872,0.470769780544792,0.3864145542729,0.33593019270202
3638,0.342277677416281,0.473680489567648,0.345695457055393,0.470782084300896,0.386429696402769,0.335931981721606
3639,0.342280339534584,0.473691405427714,0.345696490030838,0.470793237479347,0.386444013543299,0.33593545558112
3640,0.342281273657101,0.473702216065832,0.345699500349397,0.470805789128051,0.386453561515672,0.335940566771567
3641,0.342286512880387,0.473711736686145,0.34570343033492,0.470813339229419,0.386462676751505,0.335944411997173
3642,0.342287193757611,0.473722524637629,0.345707055237509,0.470819836221679,0.386475021211355,0.335945960896967
3643,0.342287200679729,0.473733520381493,0.345705858059946,0.470830857481107,0.386485982399211,0.335949500105773
3644,0.342289346826492,0.473744292026955,0.345703689498891,0.470846689846708,0.38649844894417,0.335955942582998
3645,0.342293129910002,0.473754030648586,0.345703796808576,0.470857508358501,0.386509306348742,0.335960669985532
3646,0.342300212167012,0.473763190591097,0.345705509376287,0.470865422351698,0.386519594344236,0.335966054534863
3647,0.342303512333101,0.473775566422315,0.345706412084812,0.470877651616164,0.386530068040881,0.335971188053854
3648,0.342304825835513,0.473785796429989,0.345706557811943,0.470889308435765,0.386536145458185,0.335978397368751
3649,0.342305599678067,0.473798187377721,0.345710062288612,0.470895411046248,0.386543052299652,0.335986368587247
3650,0.342309188599145,0.473805613049485,0.345712713461035,0.470906510817047,0.38655021873592,0.335991942383148
3651,0.342312033411376,0.473810383236517,0.345720415497439,0.470914646784789,0.386561911277588,0.335994046452044
3652,0.342318599324084,0.47381246492827,0.345723248449953,0.470922768584531,0.386573349209152,0.335998898612677
3653,0.342323789712715,0.473821883352672,0.345735414235455,0.470923919780866,0.386581333387574,0.336007531056757
3654,0.34233069762313,0.47382827028291,0.345743080684932,0.470926670662964,0.386592701265907,0.336011909098123
3655,0.342334813054323,0.473840694833294,0.345748198572066,0.4709337387676,0.38660380763022,0.336016762952183
3656,0.342335128081987,0.473849852504006,0.345750244496635,0.470943982790692,0.386614478095724,0.336022176202702
3657,0.342335190613625,0.47386244397653,0.345755852317734,0.470949418224905,0.386626875380324,0.336029089134369
3658,0.342343888244579,0.473868686719122,0.345756330998953,0.470958604276811,0.386639124143582,0.336032657417906
3659,0.342349053126423,0.473876418579044,0.345762666633556,0.470964692242526,0.386650260042145,0.336032918280188
3660,0.342352347282147,0.473885525359477,0.345768699882767,0.470969058328881,0.38665893065908,0.336041659022125
3661,0.34235310497345,0.473895310505115,0.345766889461476,0.470979878877921,0.38666744932623,0.336047237784805
3662,0.342351327464195,0.473904587841041,0.345771107995219,0.470986504532836,0.386678826587346,0.336054698354823
3663,0.342354675403432,0.473911779302209,0.345772385793622,0.470999639093155,0.386690578156344,0.336059184870726
3664,0.342359276177448,0.473921050289193,0.345774706136207,0.471004453355168,0.386707959426364,0.336059366700146
3665,0.342362971128655,0.473929733790194,0.345776637667673,0.47101236176631,0.386716948448862,0.336062090649208
3666,0.34236709321245,0.473941129862994,0.345779886064935,0.471024442242736,0.386727137942399,0.33606688485026
3667,0.342368828050624,0.473951784178632,0.345776866593415,0.471040526312001,0.38673100421074,0.336075563247862
3668,0.342371716102456,0.473963406646436,0.345781353252898,0.471050595790441,0.386737056484211,0.336084352533221
3669,0.342380857538427,0.473968539020412,0.345783096897861,0.471060883836358,0.386742304299611,0.336092135215452
3670,0.342384020184991,0.473973719946293,0.345785766281082,0.471070145151761,0.386749055751888,0.336102090696751
3671,0.342384871011935,0.473981522878032,0.345789355090991,0.471077270427107,0.386757414645869,0.336107632574199
3672,0.342388074045069,0.473990126410396,0.345794991810754,0.471087019606824,0.386768327548289,0.336110684762727
3673,0.342394240149523,0.473995511953536,0.345800731027012,0.471093357084455,0.386779803608384,0.33611575508464
3674,0.34239891699347,0.474005053197317,0.345806745457946,0.471103621376698,0.386794956762823,0.336115917053227
3675,0.342403614031356,0.474012707313729,0.345811095867553,0.471110339475281,0.386806548867689,0.336119732049546
3676,0.342402291697054,0.474027463553761,0.345821212632791,0.471113654401212,0.38681759318241,0.336125638729215
3677,0.342404874539778,0.474039356543282,0.345823015524704,0.471123935974574,0.38682728700033,0.336130706166997
3678,0.342409556799833,0.474044498628699,0.345829729710718,0.471129553013961,0.386842270069572,0.336131703797214
3679,0.342415473010686,0.474056275619861,0.345834446020784,0.471138739575982,0.386851569231212,0.336137674072351
3680,0.34241854961251,0.474064310859772,0.345842003212376,0.471141679794748,0.386859909795959,0.336142166445701
3681,0.342425227872499,0.474068372815444,0.345844953890644,0.471153330796744,0.386870445015158,0.336146436265273
3682,0.342429372942423,0.474073791832123,0.345851505209446,0.47116076644457,0.386884196458111,0.336147991458371
3683,0.342435510680522,0.474077674152455,0.345850931967014,0.471170862089741,0.386893147300985,0.336155030357916
3684,0.342438698771212,0.474085273109568,0.345852538110877,0.471181082625761,0.386907230614848,0.336158603578638
3685,0.342443903197811,0.474095236751778,0.345857297035304,0.471190747000894,0.386913633359412,0.336165569165819
3686,0.34244677566198,0.474100737830554,0.345857675043398,0.471204823498413,0.386924761694226,0.336167646863616
3687,0.342451199998004,0.474111053706056,0.345859505336157,0.471214786005527,0.386932468210309,0.336174554768971
3688,0.342448607438757,0.474129350141344,0.345867530506139,0.471216127463343,0.386939473153055,0.336183526171352
3689,0.342452097881198,0.474139931054816,0.345874698673633,0.471223017957235,0.386947323496233,0.336191479594492
3690,0.342452454694316,0.474147607432154,0.345875828670989,0.471229407807218,0.386956825751789,0.336194621783332
3691,0.342455743189276,0.474156591251841,0.34587618038207,0.471241246157183,0.386963809771239,0.336202989950482
3692,0.342459768276563,0.474165152912956,0.345880476517185,0.471248040360476,0.386975684778943,0.336207735074045
3693,0.34246129556889,0.474172413632096,0.34588276102682,0.47125717548781,0.386986873462905,0.3362130556145
3694,0.342466693261747,0.474182321207928,0.345880914692054,0.471268900218093,0.386995346620516,0.336217740788405
3695,0.342470141177161,0.474193431998178,0.345879954871444,0.4712820780129,0.387014730361058,0.336219293320523
3696,0.342478149182968,0.47419844796435,0.345885491454258,0.471289807314311,0.387025849118639,0.336225047496842
3697,0.342480422277777,0.474211629471428,0.345890920791142,0.471295153520974,0.387036141211864,0.336230480597741
3698,0.342483552781444,0.474222092162262,0.345901170893562,0.47129934026891,0.387048299225013,0.336231450029569
3699,0.342487835947557,0.474228100013316,0.34590625361908,0.471307768367983,0.387056910259956,0.336237680073989
3700,0.342490754561685,0.474239111079567,0.345907577558741,0.471314450096418,0.387070017254435,0.336241304046313
3701,0.342492852006608,0.474249462410515,0.3459079008343,0.47132705515776,0.387078445571177,0.336245202994375
3702,0.34249543611863,0.474256742032575,0.345909266537058,0.471332790779449,0.387089842602453,0.336252478380723
3703,0.342497735528251,0.474268010671599,0.345913082116468,0.471341679106782,0.387103104754293,0.33625538207607
3704,0.342506111608567,0.474273660797678,0.345915140211439,0.471351454293247,0.387112335805416,0.336260513814969
3705,0.34251100504425,0.474279582247111,0.345920175157554,0.47136139854831,0.387124999970111,0.336263902366487
3706,0.342514928680655,0.474289878686435,0.345916609040449,0.471378086390981,0.387137345210174,0.336269187028205
3707,0.342518709704104,0.474299997007945,0.34591889692255,0.471387689658519,0.387144531514164,0.33627626657902
3708,0.342523089524948,0.474309319045058,0.345920998780729,0.471399746658773,0.387153456310063,0.336282255871057
3709,0.342520891753213,0.474321860325897,0.345923900869811,0.471405488579034,0.387159812296285,0.33628811645961
3710,0.342519766579896,0.474332048030852,0.345936740845976,0.471407737884046,0.38716918105163,0.336291663375927
3711,0.342521287342185,0.474337237805394,0.34593725460731,0.471414542917668,0.387179075466177,0.336297029890505
3712,0.342523851044016,0.474346680366059,0.345937726550971,0.471423018840729,0.387187616820942,0.336298510407133
3713,0.342524812059689,0.474362088004586,0.345939014138988,0.471434313346882,0.387201313554108,0.336302477879975
3714,0.342527890925875,0.474372539756375,0.345939478179276,0.471445068050905,0.387216045466924,0.336305844253175
3715,0.342537138862871,0.474378914496502,0.345940088941038,0.471454496642465,0.387229390257705,0.336308768629992
3716,0.342542447622054,0.474389015616444,0.345939250715205,0.471464896990195,0.387240480167074,0.336315637590913
3717,0.342545194619965,0.474400954873434,0.345948493000005,0.471473262588595,0.387249732328512,0.336319306051896
3718,0.34255430496259,0.474404003417596,0.345954219827778,0.471477352963492,0.387258529960598,0.336324442408206
3719,0.342561200998317,0.474409109813517,0.345953518816281,0.471490854021872,0.387270407227293,0.336329613800686
3720,0.342565589515492,0.474415442483678,0.34595681094995,0.471500716518973,0.387284558284748,0.336331873225846
3721,0.342565102226421,0.474429516716485,0.345961814940816,0.471510717861598,0.387296785928312,0.336337737435203
3722,0.342568090681422,0.474436985691337,0.345964406723064,0.471521422471106,0.387303813385655,0.336344435185817
3723,0.342573924878261,0.474443016720444,0.34596797589913,0.471526183018264,0.38731411318942,0.336348092494328
3724,0.342573906957959,0.47445412781525,0.345967157152672,0.471542129793017,0.387320114162036,0.336352680787097
3725,0.342575760837581,0.47446575211247,0.345969314720761,0.471553382193086,0.387331703115856,0.336357984077934
3726,0.342581001618472,0.474470650117798,0.345976043689015,0.471563483953361,0.387337975061171,0.336365300631813
3727,0.342586622645172,0.474476321758707,0.345979003479317,0.471571678009165,0.387344483752521,0.336372637923014
3728,0.342594132103304,0.474483161735656,0.345978433946515,0.471581699469874,0.387352246392586,0.336378014523853
3729,0.342597239250183,0.474493421674136,0.345980675704197,0.471589673659347,0.387362802174047,0.33638089008047
3730,0.342600998011746,0.474500766575421,0.345986507618954,0.471601812767462,0.387371119740442,0.336383550362806
3731,0.342603840039543,0.474512378125193,0.345990939647372,0.471607330906863,0.387376700247936,0.336391588783668
3732,0.342604822520278,0.474522217870746,0.34599435130136,0.471617919207988,0.387391214612901,0.336393398838325
3733,0.342607013974708,0.474529086624015,0.346001085152049,0.471622609891984,0.38740343495283,0.336398292914372
3734,0.342607940401777,0.474541819990628,0.346008101545051,0.471629338991379,0.3874124697179,0.336405451013585
3735,0.342612044818178,0.474547978695952,0.34601429692934,0.471634291073054,0.387418827737992,0.336414249627297
3736,0.342614797780536,0.474562228349819,0.34601619564481,0.47164255273842,0.387432991927635,0.336417623671264
3737,0.342624786357284,0.474565310923147,0.346019017581753,0.471649080984567,0.387445264571001,0.336423497910105
3738,0.342629804533334,0.474573274697255,0.346021248997866,0.471662707698109,0.387457951316666,0.336424775183579
3739,0.342632315239415,0.474585803979887,0.346028434303893,0.471666483441051,0.387471970977551,0.336424501016087
3740,0.342636980968133,0.47459274406432,0.34603047562813,0.471673608802979,0.387478320088212,0.336434071763737
3741,0.342639572721598,0.474602031902272,0.346031260730752,0.471683176120741,0.387490432036979,0.336435762340603
3742,0.342644022662635,0.474607103588936,0.346034411059092,0.471694914622951,0.387496711626775,0.336441947095019
3743,0.342650370441615,0.474614314344633,0.346035279589721,0.471704400899599,0.387508461235878,0.336445612465271
3744,0.342654099731689,0.474620340844689,0.346035287897713,0.471716195182433,0.387518277730356,0.336450152160574
3745,0.342663954737778,0.474621548410128,0.346034492571969,0.471726273881925,0.387529702533248,0.336452539996608
3746,0.342664395840677,0.474633691737989,0.346038314811764,0.471737585927857,0.387539489412536,0.336453903297262
3747,0.342662793471914,0.474646681828115,0.346040533779245,0.47174607360684,0.387549369624517,0.336459758201265
3748,0.342667580838721,0.47465365263067,0.346043250433916,0.471754680145469,0.387559304601864,0.336465067657616
3749,0.342670802882331,0.474664151190575,0.346046368269812,0.471761230615238,0.387568149263443,0.336474008325432
3750,0.342671644038205,0.474674868239345,0.346049323394941,0.47177149867742,0.387571152550284,0.336481846446487
3751,0.342674669741724,0.474682150898057,0.34605466344433,0.471778237360631,0.387583009611675,0.336484148945793
3752,0.342677002000651,0.474691071457316,0.346062354615902,0.471784752631079,0.387593517706239,0.33648985875792
3753,0.342676592660157,0.474702842307051,0.346063792276297,0.471795590088357,0.387603158328067,0.336493888122645
3754,0.342680962797817,0.474713995877466,0.34607053780126,0.471801908691233,0.387614883951605,0.336493560626446
3755,0.342684691856808,0.474722309717206,0.346073518385219,0.471815747447813,0.387626065464883,0.33649845086453
3756,0.342687131970078,0.474731548197163,0.34607821897392,0.471822179299288,0.387637052685636,0.336504493239331
3757,0.342691303968427,0.474743323585137,0.346078650811922,0.471834371237092,0.387646153600769,0.336509931717865
3758,0.342694314246526,0.474750723906055,0.346082341507552,0.471842537553059,0.387658131305583,0.336511137596963
3759,0.342700697083353,0.474757466471571,0.346084995857943,0.471852132188528,0.387670865556002,0.336515737283514
3760,0.342704627453707,0.474762930071472,0.346088125122882,0.471856799957483,0.387683199692257,0.336521318727671
3761,0.342709137915811,0.474771042473716,0.346087323014387,0.471865734726247,0.387690502251372,0.336528387446863
3762,0.342715234450008,0.474776011053831,0.346092313091165,0.471872286613972,0.387699671050812,0.336532550383745
3763,0.342725287540575,0.474780989549207,0.346092551584512,0.471883179136374,0.387707949446061,0.336536299497832
3764,0.342728317356323,0.474786237545356,0.346091272746818,0.471894647739387,0.387720491768046,0.336539399996581
3765,0.342729172270039,0.474795598785262,0.346092543572145,0.47190630394717,0.387728727001108,0.336547103472682
3766,0.342734770115411,0.474804861768709,0.34609872080477,0.471911900197228,0.387741092394783,0.336550400074486
3767,0.342737519188688,0.474813789665894,0.346106473768629,0.471916455591052,0.387752717913389,0.336555482330424
3768,0.342737388007615,0.474822614702463,0.346104435078977,0.47192756346916,0.387761719564175,0.336556563090734
3769,0.342738206770461,0.474833224313627,0.34610774971639,0.47193959695047,0.387769573784756,0.336561491589667
3770,0.342740982477086,0.474839983637059,0.346111215531831,0.471944653534079,0.387784240054663,0.336561219155029
3771,0.342746450394385,0.47484750816671,0.346114099322823,0.471949247945646,0.387794131363508,0.336567040701955
3772,0.342745782731815,0.474862022587332,0.346123615615864,0.47195262614351,0.387803922315114,0.336569553324287
3773,0.342747383575956,0.474876397551332,0.346126749183106,0.471964446503686,0.387812974096501,0.336575950547853
3774,0.342753561418124,0.474881202594651,0.346130895449073,0.471974290935843,0.387823544025122,0.336578213758295
3775,0.342755106407812,0.47489283684156,0.346135607929514,0.471980399657393,0.387833371846332,0.336581913999248
3776,0.342757846620598,0.474903841619588,0.346138413378913,0.471988262034079,0.387841804141317,0.33659122055572
3777,0.342769567259273,0.474907249688398,0.346144593164973,0.471994320465442,0.38785078545414,0.33659773914987
3778,0.342775144521456,0.474912370363937,0.346149416061439,0.472001374239096,0.387861643150187,0.336600494476611
3779,0.342784352077574,0.474919422102727,0.34614955727721,0.472013929532702,0.387867315086424,0.336607012114229
3780,0.342791017967428,0.47492587656574,0.346157102273881,0.472017674936712,0.387875291605233,0.336611194189453
3781,0.342796255157387,0.474932567476318,0.346162447442069,0.472023270185966,0.387885685192812,0.336615753764944
3782,0.342798440130443,0.474940254585771,0.34615936645968,0.472038447809011,0.387895693505851,0.336619520173549
3783,0.34280643806067,0.474942952373962,0.34615717656208,0.472050485612549,0.387903581401853,0.336621009663252
3784,0.342812845121868,0.474947173777827,0.346161053672612,0.472054823441814,0.387913573328598,0.336621447795616
3785,0.342817215652071,0.474956141199265,0.346168829553045,0.472060150150189,0.387919112920173,0.336626736123789
3786,0.342811069103068,0.474974552711238,0.346170877893099,0.472066802515654,0.387927060506815,0.3366294034174
3787,0.342816559003102,0.474980420671812,0.346172871298264,0.472079960916317,0.387937369932288,0.336635232664108
3788,0.342818130693881,0.47498941303029,0.346174751468132,0.472094506620902,0.387946365286015,0.336640917752923
3789,0.34282311440618,0.474998088643834,0.346178363671885,0.472100326257656,0.38795948808633,0.336643752584065
3790,0.342821298528993,0.4750119759343,0.346177243509832,0.472114056773295,0.387972041218858,0.336649767999094
3791,0.342824701044991,0.475017112352724,0.34617884297384,0.472125144504191,0.38798206093517,0.336656552501314
3792,0.342831142198405,0.475024468931736,0.346187507752742,0.472129951433647,0.38799094321007,0.336664812214072
3793,0.342832521371464,0.475041179111087,0.346195370037943,0.472134708869532,0.38799842675896,0.336672449416339
3794,0.342830916547412,0.475053526535927,0.346199125043361,0.472142093373389,0.388012651821611,0.336675240234279
3795,0.342829069018416,0.475066952974829,0.346203255767595,0.472148935616468,0.388024111171826,0.336679615681382
3796,0.342833350845575,0.475074510040373,0.346208503338916,0.472155084795733,0.388032241922489,0.336684944103449
3797,0.342836260532076,0.475081646548364,0.346210755587818,0.472163011050356,0.388041445993559,0.336692243182835
3798,0.342844906648116,0.475086157759695,0.346215776679068,0.472170842988899,0.388050600093072,0.33669809391841
3799,0.342850438448755,0.475095430946478,0.346218297170373,0.472177821199131,0.38806026233423,0.336701216947011
3800,0.342855948852933,0.47510274684126,0.346213877473428,0.472191182938776,0.388065146380113,0.336705654696563
3801,0.342863226999521,0.475104497014738,0.346215116541803,0.472202650042269,0.388072717225093,0.33671007575861
3802,0.342866398625909,0.475117095834302,0.346217765194098,0.472212105033274,0.388084829086943,0.336712395788455
3803,0.342872099520468,0.475121457701717,0.346216008657821,0.472219547116254,0.388098627183627,0.336712500941705
3804,0.342870793666803,0.475134725303468,0.34621853758854,0.472227991402151,0.388107325966338,0.336717585910833
3805,0.342874968488364,0.475139018571099,0.346223819204884,0.472231882564286,0.388114228742065,0.336723828896676
3806,0.342873928530212,0.475151811353369,0.346219267036514,0.472247054858345,0.388122020429249,0.336727831433665
3807,0.342878988695946,0.475159621100884,0.346220889562009,0.472255607184969,0.388133872364546,0.336734561163833
3808,0.342882248849039,0.475167404887048,0.346222904377489,0.472266739633886,0.388143892081083,0.336736289788439
3809,0.342882116550493,0.475178749493125,0.34622369684911,0.472279971454371,0.388154775183836,0.336740105099313
3810,0.342884491803994,0.475185203746927,0.34623236313437,0.472282172156036,0.388162156373217,0.336743812398329
3811,0.342892908023321,0.47518816808013,0.346233511645946,0.472293507481515,0.388174032682292,0.336745266714471
3812,0.342895022876753,0.475195884058861,0.346236458454074,0.472304670544204,0.388178785472621,0.336752064166477
3813,0.342898926165858,0.475201463455413,0.346244016084028,0.47230946927437,0.388185677777679,0.336757653429577
3814,0.342900542277569,0.47521476053331,0.346251384882601,0.472315323404842,0.388195518668411,0.336765142972058
3815,0.34289918187294,0.475229408875989,0.346252461673743,0.472326498682201,0.388207774436929,0.336769815219064
3816,0.342906047046116,0.475238461403386,0.346252650597521,0.472337251064922,0.388208916479323,0.336776978335534
3817,0.342910193342215,0.475246775832658,0.346252790404282,0.472349001172021,0.388220928453655,0.336781291763895
3818,0.342909378581879,0.47525783917191,0.346255327092704,0.472358702933042,0.388235544210581,0.3367810217748
3819,0.342910608445927,0.475268834507779,0.346258697112081,0.472369227023194,0.388248639567135,0.336785693684033
3820,0.342917338506781,0.47527462157969,0.346260999750759,0.472376338985094,0.388259240788653,0.336788776269646
3821,0.342919816968313,0.475284163037889,0.346266176263089,0.47237974516161,0.388268026525884,0.336794411792943
3822,0.342928039960019,0.475288867735828,0.346264931187893,0.472392506244592,0.388274539068186,0.336799941460812
3823,0.342932624369936,0.475296126318731,0.346267354136141,0.47239826451858,0.38828814634162,0.336804238055895
3824,0.342935905279031,0.475302411574117,0.346271156299188,0.472406064356145,0.388294239871927,0.336809663996345
3825,0.342938756995837,0.475311088154613,0.346273201186353,0.472413529529222,0.388301198723707,0.336812607874658
3826,0.342942433171056,0.47532295334416,0.34627649700924,0.472424419778979,0.388310632373168,0.336817025178228
3827,0.342945990743614,0.475328294860075,0.346273869472111,0.472436100117297,0.388318752573738,0.336821851141964
3828,0.342953282776792,0.475330204791626,0.346277158111795,0.472447701204081,0.388327814804811,0.33682157979083
3829,0.342954537917356,0.475339567139891,0.346282552463159,0.472454135993582,0.388335892592282,0.336827408926276
3830,0.342954391700833,0.475348845219218,0.346284669740038,0.472466200937284,0.38834700063692,0.336830031220893
3831,0.342956500236927,0.475356724602029,0.346287141980931,0.472476644141476,0.388354307034525,0.336833063178099
3832,0.342961118208916,0.475364240434822,0.34629415487275,0.472480057006684,0.38836326273763,0.336837247693496
3833,0.342961369492657,0.475376238478853,0.34629690109817,0.472489542435068,0.388376088706664,0.336841451344695
3834,0.342964878996723,0.47538798320915,0.346303220319139,0.472497718943295,0.388388716551975,0.336841615071268
3835,0.342965326835297,0.475397975196054,0.346310325205228,0.472501946452388,0.388401610692112,0.336845522944369
3836,0.342970434962358,0.475406152157015,0.346311643416256,0.4725111931981,0.388408638536469,0.336852276882394
3837,0.342972416148515,0.475418988357115,0.346314304986819,0.472521423726924,0.388413341595187,0.33685814619385
3838,0.342971842596474,0.475429186917061,0.346312714062682,0.472534380560086,0.388422401720884,0.336864469653972
3839,0.342975475885459,0.475437820002474,0.346313978162185,0.472545004081508,0.388431280714092,0.33686847535046
3840,0.342981468231935,0.475441121151923,0.346314496210961,0.472555266986786,0.388442618353003,0.336868923238736
3841,0.342984544874101,0.475448217862737,0.346320515280604,0.472563450190174,0.388450056202079,0.33687451150803
3842,0.342983347051387,0.475460605786872,0.34632110869746,0.472573470320003,0.388459254533116,0.336883181390922
3843,0.342990396474522,0.475466717442962,0.346324027486867,0.472580111231415,0.388469890701099,0.336887119987249
3844,0.342992174914164,0.475475227263517,0.346325230623104,0.472590462353355,0.388478967796713,0.336889905994653
3845,0.342995460571018,0.475479303654692,0.346328283045959,0.472597560591906,0.388490144270796,0.336889990573104
3846,0.34299894749454,0.475488908438162,0.346329949984195,0.472606108033148,0.388497691229765,0.336893792800901
3847,0.343004177479126,0.475496620168851,0.346332881034587,0.472615257246594,0.388505076376233,0.336899062960376
3848,0.34300464829604,0.475509922322607,0.3463399661352,0.472618074138529,0.388513635529485,0.336902805381719
3849,0.343006742896755,0.475519084689547,0.346338273440689,0.47262610977878,0.388518612667277,0.336906500415301
3850,0.343012870791602,0.475523013379285,0.346338702746345,0.472636576793622,0.388525982123304,0.336912609966421
3851,0.343016459561649,0.475527067516412,0.346339554155608,0.472648312512168,0.388535452549084,0.336915587105587
3852,0.343014540848807,0.475536081011941,0.346348307431004,0.472652801484882,0.388544010200612,0.336919867540034
3853,0.34301517619401,0.475550710416448,0.346348480534227,0.47266415880368,0.388557886937638,0.336921910839196
3854,0.343018361104817,0.475559740125801,0.346351183471741,0.472672578940782,0.388570456820811,0.336927991520853
3855,0.343019835715616,0.475571111108384,0.346353584190748,0.472680242033288,0.388580643326915,0.336931531594307
3856,0.343024418771686,0.475579023264437,0.346354455688655,0.472687611407862,0.388590849699801,0.33693780359813
3857,0.343025097614305,0.475588052480472,0.346354112311642,0.472698293607748,0.38860169190473,0.336943145442319
3858,0.343026049146411,0.475599500017629,0.346354307479755,0.472710284481884,0.388607596835951,0.336946197438744
3859,0.343031339995065,0.475608794833411,0.346358045624778,0.472718122620066,0.388618987011002,0.336948848626023
3860,0.343033156424752,0.47561468684421,0.34636663149076,0.472720785799022,0.388628384538683,0.336953043319407
3861,0.343036662226951,0.475623363330679,0.346366671127051,0.472731549272185,0.388633444117991,0.336957708875644
3862,0.343043066312723,0.475628554532046,0.346365507435253,0.472744268171564,0.388640374262315,0.336965125864789
3863,0.343046146447248,0.475635096192943,0.346364419812401,0.472754923960376,0.388649632869472,0.336968258089631
3864,0.343052084811864,0.475640790819454,0.34636697725706,0.472764531321364,0.388662020786973,0.336968494091904
3865,0.343056682890739,0.475648848192124,0.346369814280893,0.472773601961267,0.388673455186488,0.336973167294231
3866,0.343060118730283,0.475657402325859,0.346368768224256,0.472785123230821,0.388679115023943,0.336981107674893
3867,0.343062885288001,0.475664885004224,0.346370952701122,0.472793292868706,0.388687090772064,0.336988152654725
3868,0.343068917175262,0.475671855400244,0.346374806616869,0.472799617452715,0.388694289172572,0.336992941938311
3869,0.343073901559654,0.475676739082118,0.346378420037627,0.472807647011724,0.388702707492201,0.336995762188397
3870,0.343078800665177,0.475681556189468,0.346383260850569,0.47281331729302,0.388708299328614,0.337002942982665
3871,0.343080417687111,0.475686014671211,0.346382755025929,0.472821584195832,0.38872058501516,0.337009188587997
3872,0.34308153093352,0.47569662427249,0.346385631361057,0.472831935096037,0.38873215692217,0.337011389923402
3873,0.343088324650179,0.475701436666193,0.346387722543235,0.47284336910587,0.388740694793808,0.337014934737193
3874,0.34308818191337,0.475711819761036,0.346391097285691,0.472853974301359,0.388748782859216,0.33701846758774
3875,0.343085758124787,0.475726197352071,0.346393901114522,0.472861231785732,0.388759287382745,0.337023461402903
3876,0.343089901229293,0.475734126424569,0.346395189992165,0.472870477543353,0.38876543311842,0.337027132902181
3877,0.343089953433223,0.47574216853448,0.346396148731432,0.472880682621512,0.388778566469545,0.337031667645727
3878,0.343092543468228,0.475755043597488,0.34640314387745,0.472884927730106,0.388788249128636,0.337038095750222
3879,0.343095646051208,0.475764708419941,0.346407555575208,0.472893723011013,0.388795615936688,0.337042887489618
3880,0.343098273837906,0.475776318244511,0.346405772801042,0.472907353646176,0.388801458928443,0.337049331058619
3881,0.343101011282659,0.475778900958066,0.346408578789968,0.472915644083713,0.388807737190513,0.337054451729673
3882,0.343106372094899,0.475783182820075,0.346410185303406,0.472922278601751,0.388823668965852,0.337053459851871
3883,0.343113136534407,0.475788067048121,0.346413061380222,0.472926754370954,0.388828097361145,0.337059252851792
3884,0.343117493172055,0.475792933501146,0.34641452592114,0.472935927018534,0.388835716752658,0.337065476775783
3885,0.343120279061983,0.475797637963091,0.346414711131619,0.472945357458739,0.388845337733768,0.337067261131665
3886,0.343121613888511,0.475807347694137,0.346416314473398,0.47295193145766,0.388856231932295,0.337069935996456
3887,0.343121854769977,0.475816834400877,0.346414473922183,0.472962589991115,0.388861773540524,0.337074119256398
3888,0.34312582501987,0.475823294465577,0.346420130828245,0.472965417614451,0.388870111462708,0.337079456134872
3889,0.343126740429865,0.475832650351763,0.346423218410155,0.472976070638085,0.388878811806517,0.337083678794793
3890,0.343135195429277,0.475836096541156,0.346429864972234,0.472983096488256,0.388891578214361,0.337085959874368
3891,0.343137948852288,0.475844107532197,0.346434004268122,0.472990746223941,0.388899094804116,0.337091240897725
3892,0.343142214773775,0.475850183145637,0.346434112434822,0.47300078606666,0.388910580009419,0.337096530756466
3893,0.343144790213489,0.475859141490877,0.346436200183888,0.47300708507897,0.388924464073779,0.337096639577048
3894,0.343148325667108,0.47586630015899,0.346436673253263,0.473018813461418,0.388930478931182,0.337103301868923
3895,0.343148075503978,0.475876706621285,0.346435658951098,0.473031639387218,0.388940680987883,0.337105081921117
3896,0.343151876394877,0.475883784754464,0.346438643950881,0.47304232280283,0.3889469514965,0.337110587790533
3897,0.34315529154821,0.475894286995292,0.346444065494752,0.473047619908661,0.388957485900984,0.337116950130036
3898,0.343157666717693,0.475902482825841,0.346446059164572,0.473051754082465,0.388967697478997,0.337121536250609
3899,0.343161964937827,0.475908166658342,0.346447641097729,0.473060972126688,0.38897918938764,0.337128547490961
3900,0.343167505327487,0.475914258214216,0.346450448057461,0.473065993995183,0.388987520569163,0.337132666632837
3901,0.343172834174462,0.475922626893879,0.346454541259942,0.473075156086477,0.388999231351612,0.337135323473987
3902,0.343178268285856,0.475929028900453,0.346456139991482,0.473085972448057,0.389009530934587,0.337139368555861
3903,0.343183806777709,0.475934083681359,0.346453269891933,0.4730982004775,0.389015647442469,0.337142131456319
3904,0.343185974550482,0.475945240227087,0.346458993574,0.473106782020857,0.389022444142405,0.337147289541016
3905,0.343187035862702,0.4759540743358,0.346464273319332,0.473111217856444,0.389030530442724,0.337151672524163
3906,0.343190189832822,0.47596131714049,0.346467875824678,0.473119187874267,0.389040387576866,0.337152490798581
3907,0.343193055595297,0.475967987568813,0.346468345306429,0.473125409687877,0.389050117708695,0.337156311758522
3908,0.343199457700971,0.475975073043765,0.34646612214482,0.473140184661292,0.389058244745798,0.33715965738606
3909,0.343196603217587,0.475985080308831,0.346470106354264,0.4731482839932,0.389070778753134,0.337162878272679
3910,0.343203312969459,0.475988119552145,0.346472341847502,0.473157578834094,0.389075865501524,0.337168520700546
3911,0.343202773624968,0.476001420430083,0.34647689524557,0.473162784058032,0.389083183469388,0.337177131620711
3912,0.343205251262748,0.476007293760477,0.346481881670329,0.473169798297423,0.389092615766661,0.337179309109628
3913,0.34321218629618,0.476011379783056,0.346482495916604,0.473176678648438,0.389100256803915,0.337183026838447
3914,0.343218134755999,0.476015116447351,0.346486272750962,0.473184370697941,0.389111440440604,0.337185445344801
3915,0.343216109290623,0.47602647697074,0.346492421894377,0.473187997816443,0.38912352888112,0.337184579856687
3916,0.343214997586499,0.476036060644862,0.346492888483279,0.473196807921961,0.389131763721066,0.337189633721103
3917,0.343216438070757,0.476046310010397,0.346493857042536,0.473204834848112,0.389140748862943,0.337194416684305
3918,0.343218384184595,0.476057418064585,0.346492607725504,0.473216579082316,0.389152900741151,0.337199009697883
3919,0.343219254909883,0.476067479678302,0.346493226158697,0.473228270775384,0.389164501024326,0.337204944026779
3920,0.343219510534308,0.476077999473838,0.346497876132818,0.473234747761079,0.389173246150053,0.337211214294815
3921,0.343227471997979,0.476081787854344,0.346497160897293,0.473245319210514,0.389185432444934,0.337217263566085
3922,0.343225749266711,0.476094321310291,0.346501072830998,0.47325147875129,0.38919182861098,0.33722336404604
3923,0.343230844919988,0.476100404506342,0.346503909700036,0.473260246572242,0.389199633511212,0.337225491861872
3924,0.34323971876026,0.476107651340913,0.346507048441679,0.473270059476639,0.389206804547457,0.337230299818983
3925,0.343242638524033,0.476116049969341,0.346509657066553,0.473275399258906,0.389218962674903,0.337227137759616
3926,0.343243752977244,0.476122169266368,0.346509225082744,0.473283536657359,0.389227505604437,0.337231808431472
3927,0.34324693523983,0.476124903042769,0.346510751101093,0.47329325509686,0.389233836960349,0.337238993582253
3928,0.3432462883441,0.476136124443927,0.346514646636858,0.473300451848479,0.389243625617995,0.337240047127172
3929,0.343252804634222,0.476139363156475,0.346517620288271,0.473306071855662,0.389252231412579,0.337241058461351
3930,0.343255646432578,0.476146425019135,0.346519712829744,0.473315698579605,0.389259801142861,0.337247349304859
3931,0.343255434924656,0.476159252063634,0.346520841865486,0.473322774178196,0.389265261158631,0.337253117908216
3932,0.34325686281003,0.476168682900994,0.346526610045981,0.473328994321893,0.389276122535857,0.337256973197734
3933,0.343260838102259,0.476178194887071,0.346528249530537,0.47334115233108,0.389282907763934,0.337263557496989
3934,0.343257824340144,0.476190220815721,0.346533667614271,0.473347780081478,0.389292561440738,0.337265698739265
3935,0.343264806326748,0.476193242452821,0.346535763327767,0.473357275080243,0.389300455376203,0.3372684738275
3936,0.343266665960486,0.476201455581252,0.346538144431387,0.473364450968143,0.38931197317584,0.337273457001189
3937,0.343269259830444,0.476210821560497,0.346537681461933,0.473372807983462,0.389318779949513,0.337273241244912
3938,0.343274548483662,0.476219532890038,0.346539550669297,0.473380824636378,0.389327874258431,0.337273231084081
3939,0.343280690634894,0.476223189829183,0.346542531510319,0.473387251960372,0.389336306226639,0.337278216118142
3940,0.343283966796825,0.476232349971605,0.346542001398104,0.473396055402852,0.38934693239724,0.337278813113913
3941,0.343283519340054,0.476244368058003,0.346544187975285,0.473406270904632,0.389359716817754,0.337279596918402
3942,0.343287973971122,0.476251277865008,0.346548940985352,0.473412795367657,0.389368542476963,0.337286821741101
3943,0.343290082703737,0.476258849537865,0.346552952526209,0.47341914484542,0.389375484528671,0.337289509830153
3944,0.343292433251589,0.476270592992406,0.346553100896193,0.473427537854247,0.389383175750372,0.337292572846027
3945,0.343298151379244,0.476275784273899,0.346555830112298,0.473436870430471,0.389391917918298,0.337299321055863
3946,0.343295979970812,0.476290783672993,0.346558550216092,0.473448265663978,0.38940225490141,0.337302201989607
3947,0.343298262201608,0.476300225228302,0.346561849666578,0.473453424799284,0.389410273045504,0.337307368117297
3948,0.343298568102384,0.476307812588213,0.346563826838571,0.47346029310964,0.389421277554348,0.337309661142029
3949,0.343302092776314,0.476313218057825,0.346569318528084,0.473466274764076,0.38943271769619,0.337308598707495
3950,0.3433052040578,0.476318603339514,0.34657074289047,0.473479771916714,0.389436474208549,0.337315622141552
3951,0.343305387410238,0.476328529578264,0.346578640254053,0.473484973639552,0.389449161773521,0.337316242727136
3952,0.3433099864169,0.476335459338172,0.346583624467552,0.47349152591188,0.389457523045709,0.337317469216082
3953,0.343307858356369,0.476347416739459,0.346582348867031,0.473501816196871,0.389466522650212,0.33732246375142
3954,0.34331249204051,0.476348878754787,0.346588305121244,0.473507307488818,0.389472608081104,0.337326387780654
3955,0.343313773023534,0.476360690642984,0.346591414669203,0.473513206498729,0.389480860421168,0.337331424198593
3956,0.343321911352564,0.476364103878905,0.346591179656323,0.473521889024033,0.389495416256477,0.337332834211758
3957,0.343323505753507,0.476372941841401,0.346587168301427,0.473531523252645,0.389504433099082,0.337335771226303
3958,0.343324709225728,0.476380787305162,0.34659002096153,0.473540170860668,0.389512984213692,0.337339366110177
3959,0.343327207725948,0.476387693947755,0.34659477062384,0.473544177668191,0.389521682931028,0.337346448980015
3960,0.343332115621409,0.47639551930895,0.346594451806565,0.473553303101959,0.389530684155213,0.337353766646595
3961,0.343339962824618,0.4764002521592,0.346597323436239,0.473561436769334,0.389539991193061,0.337359421514205
3962,0.343339403782154,0.47641045587868,0.346601527601505,0.47356706260111,0.389548763745759,0.337363438161866
3963,0.343341932120066,0.476417634841312,0.346606091190963,0.473572627396857,0.389555881539349,0.337370374066827
3964,0.343342580454884,0.476427591667243,0.346607281200483,0.473583008111579,0.389565165567401,0.337372477917405
3965,0.343344049596507,0.476438487100984,0.346614273087689,0.473585014296094,0.38957081423275,0.337378620404604
3966,0.343352686779848,0.47644147917993,0.346615753305973,0.473596019114608,0.389576218699207,0.337384347753151
3967,0.343353139885712,0.476453079172795,0.346617059117868,0.473604762104524,0.389582944640217,0.337389053986316
3968,0.343354387509793,0.476458963945584,0.346618791629232,0.47361233159054,0.389594058084879,0.337390607968271
3969,0.343356116956065,0.476470082735607,0.346624109032516,0.473617440377572,0.389604831272982,0.337394639399198
3970,0.343356601102012,0.47647818268292,0.346628089586315,0.473624736605425,0.389614865006362,0.337400188640789
3971,0.343357116891994,0.476489066517791,0.346627975868088,0.473635810053718,0.389626935501878,0.337404018966106
3972,0.343363565376698,0.476492190465216,0.346629868802959,0.473640670567397,0.389636739791751,0.337406710114833
3973,0.343366823798776,0.476500283001615,0.346632703489652,0.473648879439913,0.38964490532429,0.337409035007262
3974,0.343370647870756,0.476509487332675,0.346636543089089,0.473656437987613,0.389651161556615,0.337413609692512
3975,0.343370283769003,0.476519550701868,0.34663871066811,0.473664221726227,0.389660381907843,0.337418489308617
3976,0.343376730261648,0.476526431668626,0.34663887755383,0.473672171797044,0.389670970557871,0.337420783455563
3977,0.343378949360835,0.476534699098161,0.346638731339717,0.473685195594359,0.389681729594923,0.337426689118434
3978,0.343382219742415,0.476545654962248,0.346643543554075,0.473697605142835,0.389692522726853,0.337432775314126
3979,0.343395139543641,0.476555771414888,0.346653194001904,0.473707600643639,0.389703295269382,0.337440444068123
3980,0.343406415463133,0.476567705218864,0.34666179603349,0.473721019031723,0.389716794427546,0.337451957894371
3981,0.343420997728591,0.476582980855429,0.346672744174693,0.473740634712845,0.389739370770759,0.337462426448498
3982,0.343434933126687,0.476607116605804,0.346682288317071,0.473764633760764,0.389764829239588,0.337478324081202
3983,0.343450402257205,0.476639986713135,0.346702602388411,0.473793342309407,0.389794678798318,0.337495735024144
3984,0.343472869017937,0.476674942897716,0.346727372875438,0.473827511644741,0.389825012349865,0.337523010195296
3985,0.343503704425126,0.47672145647708,0.346756324992729,0.473870646718548,0.389865041492222,0.337552328402086
3986,0.34353780814325,0.476775129336396,0.346795103955295,0.473932197265784,0.389907319032314,0.337582589551217
3987,0.343578678578658,0.476835359742297,0.346835170575826,0.473998843071369,0.389963405922452,0.337624148465692
3988,0.343621963393886,0.476907032501465,0.346879509471696,0.474065338683188,0.390027784902116,0.33767321941591
3989,0.343677821214576,0.476982312641352,0.346936123006875,0.474142250765129,0.390093148042922,0.337727161549793
3990,0.343736661457634,0.477067846027138,0.346998350229206,0.474223750964254,0.390166267042271,0.337798125969463
3991,0.343803165091879,0.477164008846868,0.34707005642037,0.474315404260525,0.390244792328295,0.337864970871448
3992,0.343876720415103,0.477273785119108,0.34714327945899,0.474423880859586,0.390327817291238,0.337937932258823
3993,0.343956934930051,0.477385483460254,0.347220625194986,0.474541968953418,0.390423425240696,0.338019070786638
3994,0.344041287448385,0.477515840298782,0.347303674381174,0.474668967652372,0.390521801607383,0.338102425046628
3995,0.344131145979457,0.477644795334544,0.347394233442443,0.474796397028712,0.390634351483006,0.33819484771933
3996,0.344231077237375,0.477778709687309,0.347490646531822,0.474916180903052,0.390751060447167,0.338294697220552
3997,0.344339764330301,0.477935870817443,0.347599682092778,0.47507604637651,0.390881735045179,0.33840380242529
3998,0.344443492552237,0.478076583874804,0.347721579511577,0.475233071790074,0.391014190901063,0.338514695974431
3999,0.344553841148227,0.478244440436806,0.347841484776889,0.475407675121416,0.391154895118623,0.338629599912075
4000,0.344689405204461,0.478435241635688,0.347961524163569,0.475573791821561,0.391303717472119,0.338755464684015


==> data/historical_ratio_Case20.csv <==
T,tot_m_ratio_krr_1,tot_m_ratio_krr_2,tot_m_ratio_krrnew_1,tot_m_ratio_krrnew_2,tot_m_ratio_krrPS_1,tot_m_ratio_krrPS_2
1310,0.378829566939141,0.237145360400778,0.440617941552935,0.263986275643429,0.440617941552935,0.263986275643429
1311,0.378829566939141,0.237145360400778,0.440617941552935,0.263986275643429,0.440617941552935,0.263986275643429
1312,0.378829566939141,0.237145360400778,0.440617941552935,0.263986275643429,0.440617941552935,0.263986275643429
1313,0.378829566939141,0.237145360400778,0.440617941552935,0.263986275643429,0.440617941552935,0.263986275643429
1314,0.378829566939141,0.237145360400778,0.440617941552935,0.263986275643429,0.440617941552935,0.263986275643429
1315,0.378829566939141,0.237145360400778,0.440617941552935,0.263986275643429,0.440617941552935,0.263986275643429
1316,0.378829566939141,0.237145360400778,0.440617941552935,0.263986275643429,0.440617941552935,0.263986275643429
1317,0.37882232056233,0.23713771876705,0.440617941552935,0.263986275643429,0.440617941552935,0.263986275643429
1318,0.378734137774327,0.23719665801624,0.440630538955533,0.263923145773299,0.440631126076745,0.263926876833905
1319,0.378653757302947,0.237197155490988,0.440580822024316,0.26396183624949,0.440596699699009,0.263948592868637
1320,0.378422758694859,0.237116525629795,0.440591712670327,0.263794430441952,0.440711952706146,0.263800547954265
1321,0.378381847968688,0.23715538592824,0.440416261143398,0.263672396942903,0.440668170374027,0.263729759977821
1322,0.37839121406424,0.237121944828435,0.440267319605961,0.263501782121639,0.440840599686738,0.263318871989257
1323,0.378055270849419,0.236996238532816,0.440081014066847,0.263180053059144,0.441087205019315,0.262929157241465
1324,0.377361656773896,0.23710751630313,0.439590574075391,0.262723810487742,0.441066097065071,0.262313813439195
1325,0.376789643175309,0.237010338155605,0.438725554358222,0.262303712237589,0.440861585200847,0.261689076853986
1326,0.37464332910396,0.236646564024294,0.437380463075303,0.262261364150246,0.440714852102714,0.2617182274596
1327,0.373396101549061,0.236550308250244,0.435799162699818,0.262158636133029,0.440499783175013,0.261799514558042
1328,0.371207635622072,0.237052388936872,0.434632467311145,0.261974983862299,0.44069618105645,0.261328621514935
1329,0.368913189682194,0.237383639425604,0.433708605781623,0.262200446316289,0.44176060228172,0.261496738855507
1330,0.367624908383309,0.23852932183118,0.433001670725129,0.262616276569005,0.44302607605847,0.261822660453059
1331,0.366183396482787,0.239223184191457,0.432543582811203,0.262658169115639,0.444190626475434,0.262128089037053
1332,0.366183395871534,0.239835496945612,0.432476115201081,0.262809939311482,0.444938571151391,0.262366548961501
1333,0.366875869345058,0.240073562205412,0.432669635027344,0.263018571930856,0.446148953549678,0.262513320064786
1334,0.367127200401149,0.240228391440023,0.433463401334015,0.263019654623383,0.4475621838107,0.262197339250281
1335,0.368075035580827,0.240022693054838,0.434031967361173,0.262975676587058,0.448728401431953,0.26226631405807
1336,0.368250879942927,0.240229850464012,0.434827032839548,0.262765840884045,0.449625988966035,0.262109586992523
1337,0.36859980386091,0.240147654842601,0.435124523285141,0.262785742435348,0.450426081890503,0.261979528622353
1338,0.368898113152969,0.24015588311974,0.435285120233547,0.262796506249282,0.450724023891506,0.261949487306157
1339,0.369049136708161,0.240260449264196,0.435602628769285,0.262669324378872,0.451080758832693,0.261910680569504
1340,0.369047052681226,0.240316133436463,0.43563684830398,0.262599218983112,0.451154168812467,0.261966192172853
1341,0.36914260121552,0.240200721253213,0.435667215683183,0.262576704986397,0.451246786460171,0.261997550128582
1342,0.369067746335013,0.24035507208679,0.435822218310942,0.262493052008697,0.451309044534809,0.262002438437866
1343,0.368807324091996,0.24052386446809,0.435832906902622,0.262501774995736,0.451395001034949,0.26208918047098
1344,0.368518281731769,0.240595746934996,0.435527946419973,0.262593240498984,0.451497242387266,0.262235098719222
1345,0.368144749346028,0.240950626260056,0.435640919771133,0.26239423081928,0.451556696254584,0.262480360956736
1346,0.368025129462282,0.240938702059876,0.435595768364745,0.26263456900102,0.451811875219016,0.262510367618724
1347,0.367585436316004,0.241476780673348,0.435568533692099,0.262787705089198,0.452042821807353,0.262764038712542
1348,0.367155073586204,0.241898653039376,0.435496471982289,0.263061433065976,0.452737051912679,0.262582695674117
1349,0.367227626189284,0.241933678696233,0.435583903772814,0.263229035867419,0.453384320071349,0.262479691446486
1350,0.367501249406167,0.242418712341901,0.435524394650089,0.263621925089427,0.45410139881732,0.262475971811802
1351,0.366889271209472,0.24317427960983,0.436179766068249,0.26362299470986,0.454967624280099,0.262641263686672
1352,0.367211489506233,0.243270672177801,0.43633623508779,0.263835728779256,0.455641701372568,0.262738282471049
1353,0.367293859894882,0.243571346478312,0.436725050553858,0.263951591559313,0.456275787141947,0.262676958771956
1354,0.367446912003017,0.243928296458405,0.437083559671431,0.264163159935115,0.45679315558697,0.262918947429589
1355,0.367724780156929,0.243891548969994,0.43725826262491,0.264257696198044,0.457531879195325,0.262852932390798
1356,0.367783693156976,0.244073505592717,0.437632469805202,0.264359393351477,0.45796982280132,0.262909466700409
1357,0.367933490628538,0.244321193740284,0.437937928433446,0.264361242796741,0.45831965556381,0.262940536217368
1358,0.368074572139386,0.244387323017061,0.437999761615577,0.264345055642201,0.458713379736038,0.262792791135872
1359,0.368263847963068,0.244448533672232,0.438365454472913,0.264265543377435,0.459079666715304,0.262821056749433
1360,0.368450935617023,0.244560854647329,0.438634171430404,0.264302733009383,0.459167253959182,0.262884425007752
1361,0.368534123985312,0.244682281779467,0.438868946820228,0.264309264123271,0.45945227399234,0.263001869896611
1362,0.368760790752173,0.244624184841622,0.439087081950708,0.264265616920018,0.459671655941148,0.263044146715425
1363,0.368804694221092,0.244576006941527,0.439257544780874,0.264257308845783,0.460018231565567,0.263061200834236
1364,0.368840376860035,0.24480076177606,0.439155863029566,0.264461024280354,0.460158411961794,0.263226365151516
1365,0.368975018348403,0.244853326248606,0.439079654791276,0.264603762618019,0.460462946630695,0.263255569592246
1366,0.368894984750507,0.244997214526233,0.439184511829421,0.264791529239349,0.460639174644673,0.263451940104272
1367,0.368736237984394,0.24517523076105,0.439365720618587,0.264758115699999,0.460930849174324,0.26351613285474
1368,0.368796116710917,0.245322158618444,0.439552449285538,0.264890447358591,0.461121293811264,0.263582736856174
1369,0.368501866831692,0.245702871542224,0.439734419052847,0.26507661556126,0.461455281953499,0.263609824790987
1370,0.368437386425604,0.246051688396166,0.439764991849827,0.265376775519285,0.461862983272146,0.263783295685365
1371,0.368618020161566,0.246300551530419,0.439929357841622,0.265702105036317,0.462250727725112,0.264017371238863
1372,0.36876754070517,0.246411976486818,0.440055245733283,0.265876140165155,0.46270484462919,0.264006870401101
1373,0.368875119872009,0.246552497596343,0.440168524133977,0.266011406418477,0.463173773540236,0.263996735936377
1374,0.369153756781431,0.246718242407684,0.440277987136617,0.266216079694372,0.463643112313879,0.26411558335082
1375,0.369313128257195,0.246754715943615,0.440633132425831,0.266329540122587,0.464178211036029,0.264190511444229
1376,0.369449838503055,0.246886689768503,0.440753573476939,0.266434575889422,0.464494287971169,0.264236946413726
1377,0.369395551438917,0.24702197165985,0.440905824656334,0.266526710755317,0.464704035615765,0.264344449754912
1378,0.369629222746371,0.247179896714114,0.441095688479128,0.266686511794402,0.464949158737887,0.264477022917408
1379,0.369672076905225,0.247343231480351,0.441560825837361,0.266514250925323,0.465134942508513,0.264610390880147
1380,0.36985949474016,0.247361466735228,0.441674574620024,0.266645151998615,0.46531665439393,0.264661122122438
1381,0.370141448195326,0.247201217346345,0.441855034522787,0.266784295908649,0.465573324195054,0.264730385363918
1382,0.370262341337917,0.247312338819193,0.441922838886276,0.266960967643391,0.465897506460884,0.264754481349686
1383,0.37037673391035,0.247440502656065,0.442132403663835,0.266947186992516,0.46613066484239,0.264877588873514
1384,0.37052827282243,0.247514001403957,0.442271530875609,0.266969553902648,0.46639984656518,0.264951804742916
1385,0.370539865361507,0.247529163514113,0.442492379712591,0.267111925175395,0.466507429207218,0.265122438382909
1386,0.37065135898005,0.247622072172348,0.442651750138492,0.267365804855236,0.466783669541634,0.26518215323983
1387,0.370688154445097,0.247674234780519,0.44283099119923,0.267464241586651,0.466969897352757,0.265379212467226
1388,0.370753334015801,0.247941521079272,0.442863998793249,0.267656691553183,0.467261245134016,0.265533263117064
1389,0.370554158461664,0.248144479980067,0.442991024791583,0.267846121131371,0.467513309541817,0.265576752421044
1390,0.370464916682936,0.248449582090516,0.443132914136885,0.268028563395044,0.467724816214833,0.26570014407285
1391,0.3704158941284,0.248780509744579,0.4433384921372,0.268116788818273,0.468069040225856,0.265640422819258
1392,0.370488518709076,0.248971789212785,0.443523473888306,0.268224115466495,0.468495990444249,0.265787354207503
1393,0.370721959889349,0.249151445238099,0.443733057637289,0.268398364137695,0.468613359032437,0.265956609479874
1394,0.370758024067078,0.249352382461511,0.443947842619074,0.268506857893503,0.468743162105871,0.266215317814262
1395,0.370987045786336,0.249433472609058,0.444125026755526,0.268623443617244,0.469113292782144,0.266213930316475
1396,0.371245157141422,0.249580889600091,0.444296603108679,0.268695806529725,0.46942314891393,0.26624416825159
1397,0.371600594108122,0.24953477148779,0.444639612585469,0.26864822648529,0.469776019927045,0.266298446749391
1398,0.371849666468216,0.249571175956451,0.444911057157799,0.268640924542936,0.470019818774986,0.266386276902406
1399,0.371963165812938,0.249741868995351,0.44522755482116,0.2686381006542,0.470223556845887,0.266559015428725
1400,0.372014540480602,0.249850009376662,0.445630147897624,0.268512467317105,0.470443013729363,0.266700245520365
1401,0.372033180719908,0.249957438348097,0.445921758727011,0.268584249122648,0.470522602259613,0.266812221637865
1402,0.372086966382965,0.250104391900576,0.446110186304601,0.268695944374763,0.470758562539331,0.266825567563614
1403,0.372188148796821,0.250274491653318,0.44623858265892,0.268868796256641,0.47085400637083,0.266979484598343
1404,0.372313856095453,0.250410515307814,0.446491664453905,0.268882170355318,0.47114141717768,0.266979552082093
1405,0.372554851366222,0.250470483501357,0.446550399738646,0.2690184075323,0.471393186799393,0.267051944932798
1406,0.37245384358581,0.250651089887694,0.446757804283936,0.269115783219567,0.471812302417224,0.267022073766179
1407,0.372381707612289,0.250785603656622,0.44702437120125,0.269260583162299,0.472164632722678,0.267076187367021
1408,0.372332782145385,0.250990700526623,0.447129918013684,0.269456196789954,0.47252036554394,0.267113557090642
1409,0.372348349905433,0.251135302237972,0.447290208833818,0.269572322356416,0.47284956001575,0.267136867237523
1410,0.372415190631359,0.251220586569986,0.447509141215736,0.269676405615082,0.473112569657624,0.267270824579736
1411,0.372303721098658,0.251485930183771,0.447807339574001,0.269691615486564,0.473482075266517,0.267402702307866
1412,0.372359668043725,0.25176078382462,0.447961324758439,0.2698602117606,0.473748010254532,0.267467740196463
1413,0.372403365407681,0.251956081613219,0.44816218019585,0.269959171151013,0.474006673246333,0.267558799893864
1414,0.372547224313263,0.25208824266507,0.448269348027119,0.270019643261158,0.474197685867642,0.267579863623669
1415,0.372604119094906,0.252170436021496,0.448449943789636,0.270173754129603,0.474591910591648,0.267570427498655
1416,0.372707513795869,0.252172122093235,0.448641539507979,0.270244345736594,0.474856073198338,0.267681515476612
1417,0.372806478063821,0.252274581610266,0.448961346727396,0.270329587978345,0.47508169351855,0.267768200634913
1418,0.372849520064366,0.252393081493539,0.449164006739025,0.270374139647977,0.475336126983261,0.267842238105836
1419,0.372934343223653,0.252418628718413,0.449454183172975,0.270331502196758,0.47560231517039,0.267939189495158
1420,0.37295673630503,0.252604080348461,0.449630880334502,0.270442679892731,0.475741014326275,0.268060590398697
1421,0.372932514243593,0.252736229712267,0.449872072750773,0.270473347416287,0.475951154411878,0.26816323709672
1422,0.372953913010324,0.25289316189621,0.450024692617104,0.270612539728894,0.47608679832384,0.268323996381033
1423,0.373114070809047,0.252975240309934,0.45015629475482,0.270775223202999,0.476222411961269,0.268425536620349
1424,0.37313730770447,0.253132870415396,0.450522858303719,0.270775760576278,0.4764471685295,0.268518173195998
1425,0.373288189523396,0.253153014147308,0.450743765843839,0.270802539264991,0.476667460449265,0.268606672896027
1426,0.373483996864113,0.253184880313867,0.451007128886609,0.270868297925719,0.476901097360726,0.268677119235343
1427,0.373489328466213,0.253384720965006,0.451132609526763,0.270968666084231,0.477186610253711,0.268625905231009
1428,0.373511288389587,0.253451009710778,0.451276280785764,0.271028332633465,0.477448273614553,0.268742312663942
1429,0.373564372053101,0.253558298843728,0.451487427897619,0.271095974212557,0.477688002062667,0.268752317007681
1430,0.373572368931573,0.253711032559242,0.451700481701049,0.271198512759608,0.477921608266647,0.268819041201034
1431,0.373540372142393,0.253810826246326,0.451936702081176,0.271273804267942,0.478226682781425,0.268897737392819
1432,0.373622083527453,0.253968224892804,0.452148593344627,0.271347166007105,0.478546715686227,0.268952350854653
1433,0.373609474040263,0.254191077883236,0.452321074349508,0.271444624681371,0.478720260463093,0.269061118401917
1434,0.373624954257168,0.25431207100077,0.452610058805975,0.271499151481201,0.479007305747998,0.269196228069098
1435,0.373669906773483,0.254413085810588,0.452789895003568,0.271501566650147,0.479277401474585,0.26924081670513
1436,0.373784066500255,0.254516630632483,0.453081083587719,0.271515785754421,0.479536534320517,0.26927604297192
1437,0.373901083123799,0.254557167700731,0.453241243800463,0.271604158781259,0.479819028712999,0.269314447537686
1438,0.373867660837026,0.254741247353435,0.453339382327411,0.271696722077533,0.480076700971431,0.269343868219744
1439,0.373922828860443,0.254836708933949,0.453549644012686,0.27185132622188,0.480251236290065,0.26943218922297
1440,0.37388166818059,0.254935213494604,0.453677399807634,0.271987782692033,0.48044446440516,0.26951163253076
1441,0.37398160967716,0.255012547999387,0.453907756207172,0.272020918776412,0.480640778660896,0.269564645304861
1442,0.374004310915085,0.255153042520804,0.454117760467243,0.272086728876071,0.480883031384832,0.269592159795411
1443,0.3739492236575,0.255394682017917,0.45435142727185,0.272164465386426,0.481146769874817,0.26966446246919
1444,0.373987903856132,0.2554824107465,0.454531893774112,0.272205684947734,0.481412523394985,0.269747565907655
1445,0.374109981529901,0.255520927844283,0.45477940506079,0.272217690324989,0.481590584682899,0.269894777910003
1446,0.374248578358473,0.255554409055073,0.454940811297957,0.272323825153528,0.481789780078494,0.269973133270105
1447,0.374336873444782,0.255583411099565,0.455140653931719,0.272339863828838,0.481985626689235,0.270073677607751
1448,0.374413949337396,0.255635109505417,0.455348132484808,0.272390486874364,0.482164941110205,0.27015330215926
1449,0.374439523766579,0.255729316289752,0.455608310945905,0.272483638829689,0.482402661631948,0.270187685907544
1450,0.374546098807348,0.255769078005039,0.455791981098407,0.272510304881128,0.48264288253766,0.270202433393559
1451,0.374531122436382,0.25588069889316,0.456000100396874,0.272547219957432,0.482897413809057,0.270296953942937
1452,0.374626064590128,0.255943728272864,0.4563417307298,0.272580060390828,0.483107423731368,0.270324944143677
1453,0.374796881928143,0.255965370744815,0.456571060598231,0.272602730367708,0.483354038833268,0.270370638881908
1454,0.374855992224825,0.256005129745858,0.456721435163682,0.272671010836856,0.483628705839296,0.270398727276051
1455,0.374966114456698,0.256038493340927,0.456896822933265,0.272669750327701,0.483855308625031,0.270416648500212
1456,0.37496283705785,0.256220379330387,0.457080984569487,0.272764862272489,0.484111925186556,0.270430443502153
1457,0.375011691867301,0.256406489521816,0.457225600101276,0.272895357958537,0.484300532371712,0.270480665900732
1458,0.375067879660919,0.256448670175517,0.457420262802196,0.272972957703679,0.484477896695943,0.270484992563608
1459,0.37512517785207,0.256495274377931,0.457546358556316,0.273082542981706,0.484628569216861,0.27052970399787
1460,0.375178607464019,0.25663281453363,0.457846240597844,0.273116654663115,0.484907969004849,0.270546202282672
1461,0.375174613278883,0.256801852336496,0.458072807036456,0.273190611223544,0.485109866973947,0.270590835836366
1462,0.375215448294053,0.25688349608362,0.458244790050571,0.273257141011478,0.485338726706771,0.270618588465098
1463,0.375266243741925,0.257000306838958,0.458392183497991,0.273338065345313,0.485541284040214,0.270716760103535
1464,0.375358081408818,0.257044452930687,0.45857739058468,0.273390605145781,0.485679885949724,0.270778939906242
1465,0.375442823880846,0.257083206124254,0.458826484644533,0.273400915691216,0.48589118521825,0.270805864770813
1466,0.375339966333531,0.257258965962654,0.458933913814555,0.273483140445823,0.486072801979369,0.270867364173987
1467,0.375293541524897,0.257374524090647,0.459079298404125,0.273491271802391,0.486230461456011,0.270926065010847
1468,0.375314329246407,0.257444035394956,0.459274449451563,0.273555143534006,0.486446088451794,0.270976426904239
1469,0.375350806944931,0.257519287612722,0.459458402251823,0.2735851188337,0.486675836248501,0.271042720297957
1470,0.375397628786022,0.257592822462516,0.459701136217951,0.273580233325236,0.486913461582725,0.271075188315105
1471,0.37551288431489,0.257561213900569,0.459919126223287,0.273631024335035,0.487033499916831,0.271136259784314
1472,0.375508831708282,0.25773096854069,0.460130463821333,0.273721955144571,0.487228192775614,0.27117009596882
1473,0.375531978030711,0.257821467650314,0.460417704133477,0.273735919742573,0.487465834659851,0.27120351737247
1474,0.375502989498362,0.258000187476455,0.460589707321109,0.27382704033343,0.48763873299454,0.27128920748218
1475,0.375518367874354,0.258140297510041,0.460757195895436,0.273864700869465,0.487832872374482,0.27134698166764
1476,0.375597256075775,0.258170435052825,0.460953573344046,0.273936655336967,0.488065144856866,0.271424616693624
1477,0.375714522307165,0.258216886871815,0.461076949334466,0.274039154157126,0.488273938179792,0.271400917887361
1478,0.375771372872685,0.258199775307626,0.461249579156077,0.274067440957184,0.488468855309281,0.271456456309556
1479,0.375824874468463,0.258254846077453,0.461406464952112,0.274171300240094,0.488648811914091,0.271543163364095
1480,0.375826840392865,0.258296020379575,0.461565435541808,0.274254567327937,0.488826750020207,0.271611424013399
1481,0.375844030490998,0.258379751397071,0.461735344756903,0.274341332869569,0.489046751196065,0.271680867717814
1482,0.375918427999608,0.258436183099171,0.461899611865677,0.274427656668601,0.489332800515231,0.271665025619674
1483,0.375907736596735,0.258544148401447,0.462114700322552,0.274397606398984,0.489498468404843,0.271709722537631
1484,0.37585879631024,0.258657696970066,0.462274835865774,0.274506784696914,0.489709878488589,0.271765932175583
1485,0.375801459515202,0.258763971679822,0.462472049839313,0.274505081366869,0.489858358572809,0.271866962154745
1486,0.375937404258831,0.258712529088764,0.462661784481254,0.274523598884649,0.49004731265683,0.27193172461093
1487,0.375938339058069,0.258813623823629,0.462780242634848,0.274613116508737,0.49021306625599,0.271967466279483
1488,0.375913709502859,0.258891216326729,0.462933724445527,0.274708973349516,0.490347171155524,0.271998475276696
1489,0.375997436212946,0.258947178774733,0.463153088091904,0.274747282142954,0.490523928567801,0.272079949868868
1490,0.37599322172106,0.258961167110008,0.463387541793966,0.274716619305246,0.490696026199179,0.272117679151243
1491,0.376089361264264,0.258975410752851,0.463527535331537,0.274794689624327,0.490923480991802,0.272140175339779
1492,0.376044531560578,0.259117115482065,0.463670306503822,0.274856445519994,0.4911093452893,0.272181067765596
1493,0.37614359241494,0.259158006100613,0.463852135659304,0.274919943622668,0.4913304080399,0.272230159218757
1494,0.376178653125244,0.25922131730446,0.464167961202075,0.274915383334464,0.491481225146039,0.272295308539892
1495,0.376160606149483,0.259309177586821,0.464307583040112,0.274999620858635,0.491672290129752,0.272316579022839
1496,0.376187824073379,0.259377207799137,0.464473894688548,0.275086934721755,0.491834416702422,0.272360720325353
1497,0.376208789591278,0.259456469657622,0.464641785492053,0.275174681450441,0.491992141146226,0.272421862750846
1498,0.376280750430991,0.259534232025685,0.464864320584843,0.275176038175608,0.492189009326573,0.272467765782439
1499,0.376294214848201,0.25962497654039,0.465028033253446,0.275195502167499,0.492433278521216,0.272521452033968
1500,0.376309781031667,0.259695338226312,0.465191402087416,0.275262090413939,0.49267833157627,0.272529720791191
1501,0.376297650866221,0.259702959199926,0.465306379064917,0.275337607161037,0.492866481875578,0.272585226065358
1502,0.376402168776935,0.259766312067361,0.465480350353434,0.275384421356638,0.49301846956355,0.272646685443777
1503,0.376397937165104,0.259863428371488,0.465641846922811,0.275438800417693,0.493205862767602,0.27268778996172
1504,0.37644339065529,0.259920523238954,0.465814537579703,0.275512263551305,0.493377885935887,0.272774484844885
1505,0.376480047364369,0.259993629481722,0.46592037546484,0.275592970584005,0.493579164777621,0.272805506969938
1506,0.376594872011971,0.260033953120391,0.466089953238994,0.275629551149863,0.493743287736984,0.272870920799517
1507,0.376648371824447,0.260092136630807,0.466326952305085,0.275658719052988,0.493874771514919,0.27293311945516
1508,0.376685360576667,0.26014041202261,0.466514105651116,0.275684676165047,0.493993891184528,0.273000521661039
1509,0.376741446608037,0.260159145837211,0.466668958064362,0.275687214963781,0.494113851567193,0.273110169976882
1510,0.3768500479348,0.26023440701819,0.466887150347211,0.275703886512323,0.494303338451142,0.273136110053187
1511,0.376877407995241,0.260305488706118,0.467056258427749,0.275739959289367,0.494530883193038,0.273106929373181
1512,0.37688760368155,0.260401768031047,0.467262436391212,0.275723972154446,0.494683787864917,0.273154338016871
1513,0.376850790745129,0.260488353734156,0.467313072890141,0.275790808027142,0.49488190403919,0.273158158494782
1514,0.376872122073244,0.260540303666665,0.467464818376715,0.275867952483199,0.495040196495984,0.273245542096349
1515,0.376902196438934,0.260658403835308,0.467611411469601,0.275961003161319,0.495235209002684,0.273261531492862
1516,0.376949012736358,0.260635624563752,0.467780332214319,0.27597335444777,0.49533423255866,0.273320316954853
1517,0.3770125482128,0.260645870413427,0.467934846367926,0.276022898197822,0.495527029709472,0.273317183473464
1518,0.377113954035028,0.260620178123756,0.468121249220738,0.276087903178252,0.495671335549648,0.27335155523653
1519,0.377120066302585,0.260638375721502,0.468254516531743,0.276136156027751,0.495805882503665,0.27336575201388
1520,0.377090560505348,0.260688658033073,0.468448214921485,0.276165542818482,0.495985248685588,0.273464762539015
1521,0.377159830041749,0.260753484383016,0.468604058463489,0.276247209514238,0.496119700953678,0.273557206004504
1522,0.377226301935142,0.260843815495771,0.468699740573097,0.276287998969466,0.49623129329797,0.273599567058248
1523,0.377260317619217,0.260882913652571,0.46890451995027,0.276279886855545,0.496410261667929,0.27366011527661
1524,0.377299224281307,0.260918309291281,0.469020552877231,0.276345021393855,0.49656405471711,0.273694326137897
1525,0.377246981174979,0.261018721775426,0.469277488656984,0.27631767822474,0.49671735827601,0.273734791533018
1526,0.377251041304101,0.261136949179985,0.469422680740098,0.276363677869597,0.496893645910305,0.273785260467478
1527,0.377344560756336,0.261148107144107,0.469581948707316,0.276445870715911,0.497011111066303,0.273820389872935
1528,0.377460466743134,0.261117716084847,0.469719822727006,0.27648776522596,0.497164018510337,0.273859393960075
1529,0.377516924938461,0.261203546337578,0.469904003349261,0.276497066662674,0.497256911983935,0.273929614256407
1530,0.377491495667129,0.261307964200399,0.470046317473192,0.276567413428245,0.497360840334114,0.273999554863284
1531,0.37760167021846,0.261352823511913,0.470184683372575,0.276651885906951,0.497446081529475,0.274071418552347
1532,0.377640522534197,0.261407187992643,0.470295389078592,0.276718237809693,0.497550966103117,0.274127908053338
1533,0.377683244957204,0.261440633595683,0.470452888605859,0.276761873902247,0.49765920197788,0.274194864517626
1534,0.377706588879724,0.261490636939693,0.47058289428897,0.276826498234585,0.497811473771992,0.274276799919649
1535,0.377665045531213,0.261538400759928,0.470724490421951,0.276846795968981,0.497945173533194,0.274321458126252
1536,0.377717471325875,0.261567972054901,0.470885534857912,0.276879903257409,0.498102426835507,0.274361519843207
1537,0.377750283600639,0.261630808099532,0.471062328013257,0.276934342823246,0.498266963606589,0.274357453041202
1538,0.377745555088276,0.261680105875752,0.471276416811662,0.276941909868046,0.498395450052562,0.274418521809941
1539,0.377776748301607,0.261699917954092,0.471400141315766,0.276995801734266,0.498535300501257,0.274488335178912
1540,0.377820552248447,0.261744553485959,0.471516931208469,0.277039643260103,0.498699492832149,0.274489311941388
1541,0.377770593888339,0.261804119026588,0.471724870747287,0.277060213985027,0.498852613836771,0.274545922234732
1542,0.377811944951384,0.261798301076425,0.471894209474102,0.277115593774412,0.499030512270645,0.274583482462092
1543,0.377826619790823,0.26189039495781,0.472038706428158,0.27714878410079,0.499188999169703,0.274622141390331
1544,0.377872442610769,0.261982765073251,0.472181877149573,0.277202432763502,0.499368935347677,0.274648123925616
1545,0.378001620106507,0.261971466611009,0.472297133598732,0.277244801182477,0.499537865097127,0.274682813067459
1546,0.378030138152851,0.261980385675347,0.472476123129342,0.277275465202432,0.499635060807308,0.274736256968383
1547,0.377958501905689,0.262030516451141,0.472601291797935,0.27733130086312,0.499796251595009,0.274732414979648
1548,0.37794766253467,0.262109929249814,0.472771637705305,0.277381455956635,0.499923645261524,0.274776896621263
1549,0.378006299721235,0.262170199984603,0.47287243428839,0.277427231719632,0.500051900110064,0.274812388828415
1550,0.378058303810234,0.26218260622729,0.473004745326089,0.277452753211393,0.500130352924815,0.274917611662893
1551,0.378051095636557,0.262248603383738,0.47319244560067,0.277463300636713,0.500268426797077,0.274940281039585
1552,0.378090037330816,0.262303862224905,0.473341633232561,0.277494027348531,0.500408528578661,0.27493878434512
1553,0.378098096713101,0.262336416894938,0.473475183003317,0.277528559389528,0.500529529800251,0.275020864364347
1554,0.378165548850004,0.262297377989521,0.4736140887391,0.27756506556995,0.50065823886264,0.275066368361432
1555,0.378138902327915,0.262380772730218,0.473729028831304,0.277660700126917,0.500790271292221,0.275122086536465
1556,0.378170105908332,0.262422680481123,0.473841804489918,0.277732890855284,0.500890552286825,0.275175050929462
1557,0.378180393003409,0.262499537104958,0.474019763680453,0.27776669396872,0.501032585263323,0.275213251099236
1558,0.378172019236155,0.262564002339974,0.474215137833161,0.277793966110733,0.501175843009641,0.275234062496669
1559,0.378191021248813,0.262621922607784,0.474334937264357,0.277870344238093,0.501337013635918,0.275276111049214
1560,0.378258622309707,0.262670200461774,0.474453909317499,0.277910330824875,0.50150192613082,0.275302454618436
1561,0.3782740821702,0.262704588299066,0.474575721169624,0.277995534684571,0.501676527489182,0.275324763394948
1562,0.378223673767862,0.262823267290282,0.474668413156885,0.278058603636021,0.501867818230774,0.275358047904819
1563,0.378214020302545,0.262896090667203,0.474789553048985,0.278111114728319,0.502021566125882,0.275411866780229
1564,0.378212710685666,0.262904836370045,0.474861533883361,0.27817566022961,0.50212724621506,0.275458835417965
1565,0.378270723373313,0.262992060710958,0.475002965308211,0.278209914508012,0.502237670621097,0.275506474094972
1566,0.378276646268833,0.263096141776041,0.475153323321681,0.278243379801459,0.502336729677041,0.275564984299073
1567,0.378337548318708,0.263102465680108,0.475264824651834,0.278279480881152,0.502441205624081,0.275627112794024
1568,0.378350187040195,0.263201217288344,0.47533819506871,0.278328523843429,0.502548723690933,0.275665113301603
1569,0.37836424429396,0.263241135289644,0.475475511464542,0.278364154730134,0.502692500836908,0.275708561535115
1570,0.378430900279665,0.263280113765658,0.475686079880542,0.278367844707963,0.502768539051694,0.275795274821619
1571,0.378431473534704,0.263333812597245,0.475809290688856,0.278410997568622,0.502884822046137,0.27585221613394
1572,0.378462222072621,0.263375284391561,0.475953104436889,0.278440397255725,0.503017508566654,0.275842734744399
1573,0.378508172983436,0.263359895595749,0.47611061472433,0.278494079891667,0.50313172125502,0.275921527896519
1574,0.378410082412238,0.263434284409907,0.47621992194495,0.278555874820001,0.503239491469702,0.275959364351406
1575,0.378462328933656,0.263453186401382,0.476332672813458,0.278553939641631,0.503360751393481,0.276007039635353
1576,0.378433282757408,0.263529214033693,0.476462221389869,0.278594458288089,0.503455581629091,0.276057112478022
1577,0.378436193419162,0.263546270335027,0.476592728940128,0.278608404929045,0.503567232362125,0.276089698901041
1578,0.378422751687528,0.263616720349086,0.476730476374251,0.27864780410653,0.503679090379666,0.27613011809582
1579,0.378421178972542,0.26365732505276,0.476812217297766,0.278732442962175,0.503857451219398,0.276158886240491
1580,0.378416854660293,0.263692213206557,0.476967945709207,0.278745962893848,0.503937855563431,0.276230155936836
1581,0.378550827093948,0.263712366829954,0.477055533777129,0.278829482635717,0.50406736834267,0.276242984452414
1582,0.378491201669517,0.263823519217312,0.477177768337118,0.278838711140325,0.504201037363357,0.276284511692692
1583,0.378497637187736,0.263875420742607,0.477292779492916,0.278876042504966,0.504317922343754,0.276347604729873
1584,0.378533734822411,0.263909674131063,0.47741568887381,0.278925335273317,0.504498366950592,0.276359029834719
1585,0.378593143318263,0.263947524467613,0.477536713254659,0.278965870988175,0.504635255093881,0.276383839352445
1586,0.378615741690629,0.263970102743914,0.477626348540336,0.279042814175445,0.504793512968551,0.276393889584364
1587,0.378637751342297,0.264010843652829,0.477740027596387,0.279085756420312,0.504931309245783,0.276440141516819
1588,0.378649018170482,0.264067374640126,0.477839224022375,0.279156966009332,0.505047109870843,0.276500130971609
1589,0.378654793158566,0.264150355561388,0.477915680477591,0.279220132894944,0.505144789888323,0.276551190062961
1590,0.378758238691315,0.264161141274845,0.478048666493509,0.279243967202862,0.505261557148524,0.276607728711753
1591,0.378802059820033,0.264161376320693,0.478170348657557,0.279291817317657,0.505341810850873,0.276658241418067
1592,0.378768113303946,0.264244122579139,0.478304867755677,0.279312912700802,0.505477245817149,0.276687377447098
1593,0.378811693831855,0.264265659832617,0.478421924467029,0.279344912215144,0.505550619360175,0.276760006121064
1594,0.378859665182045,0.264276471650067,0.478527506940428,0.279406749061968,0.505687909576352,0.27679995008007
1595,0.378866271569717,0.264299299883748,0.478653534360934,0.279457120474598,0.505795849229042,0.276819449483733
1596,0.378867808760653,0.264316877175323,0.478781313748351,0.279498678686237,0.505884700550208,0.276860342447844
1597,0.37880378939741,0.26436343024945,0.478868089249159,0.279554215885755,0.50603734241798,0.276896894581772
1598,0.378833641362406,0.264378779069798,0.478962459937216,0.279623230302053,0.506138766149576,0.276957060836032
1599,0.378848075240961,0.264387580019022,0.479052246229563,0.279690858770578,0.506275520276941,0.27699023775505
1600,0.378842251955072,0.264496935431831,0.479173275581249,0.279731000300678,0.506382684376127,0.277009479404889
1601,0.378865462471849,0.264554651963347,0.479255803832092,0.279795120778468,0.506468429347805,0.277034043803839
1602,0.378821026390455,0.264685750164197,0.479365765654071,0.279801622669724,0.506582776880336,0.277069886956261
1603,0.378798241416415,0.264741160478414,0.479475682180241,0.279822651120541,0.506712907789601,0.277081970240986
1604,0.378803646197692,0.264781824055992,0.479587524436072,0.279852291336425,0.506852869380272,0.277098559702805
1605,0.378787285577913,0.264835205506468,0.479686095330884,0.279886097470552,0.506977489624468,0.277103433826908
1606,0.378803148413432,0.264886010892641,0.47983521849014,0.279918461246893,0.507100528798854,0.277132032664447
1607,0.378800285196936,0.264984753457556,0.479980381730134,0.279921207577847,0.507236100472002,0.277138942818728
1608,0.37883282668827,0.265003255148577,0.480047782079859,0.280004489637979,0.507354895177018,0.277154163113375
1609,0.37888421837444,0.265033365287979,0.480173573965229,0.280015416643365,0.507467509656432,0.277184102353301
1610,0.378877251828648,0.26508719870679,0.48027771065311,0.280044991650497,0.507593278348825,0.277224759234142
1611,0.378935465646431,0.265093709728232,0.48035708915009,0.280120202270867,0.507716384242029,0.277279452633954
1612,0.378925198535759,0.265167323663764,0.480490553156327,0.280134105447469,0.507833268766772,0.277301729609547
1613,0.378949277877714,0.265194472064693,0.480611832772403,0.28014891526858,0.507916513132973,0.277346656297157
1614,0.378934150673539,0.265271200635074,0.480730069033442,0.280161179474093,0.50800180229934,0.277395724779808
1615,0.378893009976456,0.265316709191914,0.480821818762408,0.280215971508798,0.508126687503064,0.277409812386896
1616,0.378950695692165,0.265342884422182,0.480924071035048,0.280278490835427,0.508237382845283,0.277422722437834
1617,0.378992457155559,0.265360321113718,0.481017582064045,0.280331295705841,0.508363031781471,0.277446444528255
1618,0.379044918106669,0.265425072066037,0.481136603737631,0.280358637581734,0.508488435658157,0.277481694103506
1619,0.379029845776238,0.265506549772778,0.481228186253784,0.280420265057426,0.50859880070884,0.277535334285151
1620,0.379017020565914,0.265575505333234,0.481334356999753,0.280504940434247,0.508695220235262,0.277578932441695
1621,0.378989806031136,0.265643995613953,0.481426065393637,0.280572810537812,0.508844818353912,0.277597527311837
1622,0.378968151896374,0.26569849217563,0.481523535298205,0.280620853292717,0.508959032881834,0.277653130626481
1623,0.378961060693114,0.265733465781264,0.481613662812086,0.280671094543769,0.509055975577057,0.277688771603982
1624,0.3789688788827,0.265772064627436,0.481691768391978,0.280701760179616,0.509182301946453,0.277728732100239
1625,0.378966319950597,0.265812498593916,0.481788369290027,0.280741569611738,0.509273506542045,0.277748722230541
1626,0.378951801831846,0.265837476993761,0.481881156484637,0.280785792058575,0.509387911049064,0.27779282876867
1627,0.378996339366776,0.265863772551065,0.48195952167375,0.280851994404483,0.50951422323304,0.277835635101296
1628,0.37900121905069,0.265901858175691,0.482066493904298,0.280891181653475,0.509606537658473,0.277865744915296
1629,0.378994034525128,0.26597329568925,0.48212674212833,0.280958788443366,0.5097065392399,0.277909511124516
1630,0.379000381625043,0.266016754762791,0.48225681042287,0.280997654814571,0.509793725803056,0.277938839308792
1631,0.379018055122487,0.266072365507118,0.482382074658471,0.28103363425261,0.509882314666756,0.27796125016276
1632,0.379069482527956,0.266094527279023,0.482488973981467,0.28105067168335,0.509963504650751,0.278008633348549
1633,0.379093126266836,0.266113143090621,0.482615302122745,0.281083387094448,0.510055224419128,0.278036282140073
1634,0.379129007028438,0.266120652384817,0.482767782940715,0.281089546372115,0.51013936217297,0.278075611823466
1635,0.379087265687547,0.266208968897871,0.482845477098558,0.281134400868832,0.510264140721098,0.278074709958213
1636,0.379128553257798,0.266214884295457,0.482943476141652,0.281185783039202,0.510399913342411,0.27811217791431
1637,0.379103132718661,0.266286923274772,0.483020472261405,0.281254032686933,0.510487824889678,0.278164246875817
1638,0.379147223147665,0.26630739532054,0.483136147070737,0.281288715331349,0.510606411965853,0.278167592327844
1639,0.379170261282319,0.266381105684595,0.483245235863445,0.281309005679616,0.5106904237427,0.278221717231326
1640,0.379174714119026,0.266413984313704,0.483371109888892,0.281335540715024,0.510779475700357,0.278271937746522
1641,0.379135746603697,0.266451864082933,0.483469139568663,0.281372760489519,0.510872097625707,0.278290023191107
1642,0.379136312467643,0.266485194540712,0.483606428538073,0.281387104790308,0.51095204716853,0.278329966749528
1643,0.379150428674918,0.266490399102671,0.483669986042818,0.281440680818754,0.511070814108599,0.278359447592167
1644,0.379117381008813,0.266553800367493,0.48379801840567,0.281423299640232,0.511182437738735,0.278384851902161
1645,0.379138652514021,0.266569680737012,0.483914994155726,0.281446399045404,0.511256146911517,0.278439367402526
1646,0.379112659591944,0.26664645495204,0.483981902768092,0.281499236091255,0.511362499700246,0.278480493733252
1647,0.379090941543227,0.266680034410411,0.484086933881611,0.281538252956339,0.511439812826972,0.278513557631993
1648,0.379106029030199,0.266709139302414,0.484161129897681,0.281599262423879,0.511533267506429,0.278533068817968
1649,0.379104665529154,0.266776499154474,0.48423518218068,0.281645275188534,0.511655790777421,0.278569180102638
1650,0.379127886443761,0.266771430561339,0.484315851844191,0.2817101917816,0.511750333136909,0.278610060852391
1651,0.379075697682964,0.266883964284738,0.484447293968277,0.281717801555321,0.511830206170131,0.278657999238544
1652,0.379042817458228,0.266899188265367,0.484520509496643,0.28174699356935,0.511924430313431,0.278680992322304
1653,0.379094737446391,0.266924058382484,0.484612356680967,0.281796305344686,0.512034346725159,0.278705362241905
1654,0.379154968047626,0.266946299526142,0.484729306995654,0.281825646187419,0.512163603610182,0.27872599305223
1655,0.379175683832343,0.266965632796612,0.48483826692512,0.281861565864028,0.512250051933692,0.27877604353557
1656,0.379256282031949,0.266952601055882,0.48494058365379,0.281924635730537,0.512358637372388,0.27878874207665
1657,0.379291005368781,0.266982295357444,0.484987700501871,0.281983757536995,0.5124715282074,0.27881567292398
1658,0.379307090223359,0.267015146009002,0.485092462813386,0.282005439533017,0.512548270311535,0.278845421510277
1659,0.379279302335729,0.267052330725943,0.485218874219626,0.282001310360812,0.512679058142075,0.278869413540357
1660,0.379268428221229,0.267109897947436,0.485364277722133,0.282003599554191,0.512799339379514,0.278890885550418
1661,0.379254563153974,0.26714181555331,0.485500014556696,0.28200911518033,0.512894392997406,0.278917572466659
1662,0.379228779447902,0.267199179271986,0.485595741399636,0.282028499284335,0.513016130628865,0.278948376128093
1663,0.37920963458321,0.267222420553561,0.48569110139041,0.282052660393332,0.513086120263705,0.278984879602133
1664,0.379242513801075,0.267266402016341,0.485761931523993,0.282112577888207,0.513173585860036,0.27900345721251
1665,0.379261568140911,0.267321124546684,0.485829620182109,0.282142751443033,0.513287743364682,0.279028133639768
1666,0.379313502013127,0.267338380593345,0.485909327952738,0.282186010786367,0.513375934318418,0.279067469845494
1667,0.379311367303435,0.267349568128075,0.485997071094008,0.282226713530113,0.513442194319811,0.279114581227046
1668,0.379343414590989,0.267359347906809,0.486113070773335,0.282221033385253,0.513548757107207,0.279145255655494
1669,0.379379770600701,0.267376140929613,0.486223679833162,0.282238983315685,0.513626625419056,0.279173803498964
1670,0.37935620028623,0.267447497299895,0.486307681303842,0.28227053375418,0.513714174909263,0.279220147645661
1671,0.379296166464022,0.267519452370383,0.486415562304039,0.282300928402143,0.513797896885412,0.279238095158897
1672,0.379357786582311,0.267496221165836,0.486497840575621,0.282335292007722,0.513872513335567,0.27927047088489
1673,0.379337944394809,0.267540343234481,0.486591628974279,0.282347050807715,0.513969321394222,0.279310965146333
1674,0.379364497506239,0.267563951168729,0.486695112971459,0.282364549864889,0.514082555093213,0.279340855378574
1675,0.379393934386866,0.267569775927377,0.486790927274986,0.282410889525129,0.514152939355777,0.279382339941927
1676,0.379382026860093,0.267605311026446,0.486883632918791,0.282459551851121,0.514254937712666,0.279396509531831
1677,0.379397922992266,0.267663090101885,0.486982023283147,0.282493762200809,0.514357031181972,0.279438891013305
1678,0.379397408924276,0.26770718815119,0.487007741774188,0.282582899817718,0.514431847600412,0.2794726598642
1679,0.379385646612108,0.267744672778947,0.48711191198039,0.282599538325068,0.514530904039298,0.279484176875611
1680,0.379421644149543,0.267793488567258,0.487210958695184,0.282607786312714,0.514609901312044,0.279535370123934
1681,0.379453213869027,0.267818890958958,0.487321266369835,0.282616571485962,0.514719034480941,0.279543832137253
1682,0.379433068442859,0.267860753824735,0.487407270773609,0.282665145392361,0.514805386947102,0.279593777406492
1683,0.379485495730538,0.267901205790075,0.487497487766842,0.28269574075202,0.514893295334795,0.279630101668069
1684,0.379469185067874,0.267961009763012,0.487607275401422,0.282713304597197,0.514979966174277,0.279647688266579
1685,0.379443580728285,0.268017173157866,0.487728030595412,0.282728449691909,0.515053210417197,0.279696184218156
1686,0.3794092687317,0.268062974865119,0.487842432245939,0.282756614829829,0.515127142090766,0.279725049227584
1687,0.37941096015566,0.268077015661367,0.487937609599976,0.282796990749599,0.515237242691056,0.279729949749725
1688,0.379429838106234,0.268130232811483,0.488038850229592,0.282827002152745,0.515310808363297,0.279754031729514
1689,0.37945191198032,0.268165463426771,0.488112566713796,0.282866185784101,0.515423063848595,0.279772041534856
1690,0.379427512506752,0.268204032916816,0.488218794758994,0.282878788669183,0.515515730348443,0.279810320273175
1691,0.379432152001132,0.268247748042909,0.488281475712433,0.282913598941395,0.515594053644587,0.279843805977335
1692,0.379426077589634,0.268331135489093,0.488387059881695,0.282925287514431,0.515650292180806,0.279887806111748
1693,0.379434727779973,0.268353353919646,0.488476816568059,0.28295115429754,0.515746822928494,0.279921308098919
1694,0.379448024848134,0.268389060577522,0.488547802422031,0.282984694085842,0.515809881105297,0.279978251925187
1695,0.379428937996383,0.268428689275548,0.488696641011057,0.282971631534552,0.515885421958869,0.280001206317316
1696,0.379437870005067,0.268467508317897,0.48876198949105,0.283036754398084,0.515936270403951,0.28005369271686
1697,0.379458377897371,0.268480451445958,0.48886642786095,0.283036586356037,0.51605718213884,0.280069848471296
1698,0.379463103895325,0.268554231432967,0.488948972847229,0.283067120740453,0.516125909114279,0.28010816923273
1699,0.379448769623121,0.268583897187695,0.48901486108804,0.283120775549345,0.516231134771243,0.280129153285694
1700,0.379507274145365,0.268586441655331,0.489114298094756,0.283137949439871,0.516335004143616,0.280142306804366
1701,0.379540044268834,0.268586612620991,0.489208457645552,0.283173625530329,0.516403945279448,0.280189368601381
1702,0.379522572077199,0.268620226832439,0.489292376199124,0.283204850516184,0.516498422977859,0.280215534618346
1703,0.379500246970071,0.268661732069658,0.489365903440968,0.283231252611238,0.516580660564262,0.280256083277856
1704,0.379450076073422,0.268709322297795,0.48947386044595,0.283228928835371,0.51666452368771,0.280278724332751
1705,0.37942112307123,0.268740151689183,0.489579377672407,0.28324110580041,0.516741399430962,0.280300653625721
1706,0.379396768378165,0.268820178713955,0.489659400178794,0.28326852658192,0.516826140504155,0.280319296761884
1707,0.379382254537642,0.26885477232472,0.489742374770136,0.283276866519276,0.516927953580754,0.280341697053725
1708,0.379385511960902,0.268899933344117,0.489839095313987,0.283281488905884,0.517041490952789,0.280360060396367
1709,0.379397400988805,0.268918726902523,0.489928200271156,0.283326965361028,0.517108210299298,0.280402672886808
1710,0.379413412356912,0.268905812090294,0.489987014841134,0.283349904606599,0.517181010695599,0.280440137918603
1711,0.379410734525376,0.268938451259955,0.490063359037359,0.283363936427566,0.517251322843518,0.280471588307632
1712,0.379425956015019,0.268999231294147,0.4901635813811,0.283378988638506,0.517329190702406,0.280484585311856
1713,0.379428351469242,0.269042374671301,0.49028615939564,0.283389943155298,0.517428799917558,0.280496492948626
1714,0.37942146767281,0.269072243747863,0.490363065712548,0.283455430577963,0.517511191730147,0.280510183829049
1715,0.379440204081602,0.26912470770085,0.490453612894429,0.283508989160253,0.517624225554681,0.280532661845057
1716,0.379472521068487,0.269147044387036,0.490522181393594,0.283562974594032,0.51773059806007,0.280558734863001
1717,0.379471096611073,0.269181958251225,0.490627498031673,0.283593915640761,0.517804201434751,0.280580452836961
1718,0.379482209259523,0.269218194636145,0.490677106883208,0.283648811909231,0.51787129013409,0.280590733373579
1719,0.379487450254363,0.269250059934869,0.490775586884569,0.283689075533899,0.517957541095706,0.280611070063775
1720,0.379473614871277,0.269263378351726,0.490847161827713,0.283724202669736,0.51806272125984,0.280637355513911
1721,0.379500334015811,0.269280703757749,0.490954470365849,0.283745268467116,0.518135285906255,0.28067606332231
1722,0.379451045080553,0.269339501766069,0.491051633945673,0.283740017714531,0.518199110752216,0.280702368911224
1723,0.379424084038603,0.269386758404037,0.491177467025427,0.283726101111343,0.518298546087555,0.280719427348938
1724,0.379368261485084,0.269449308147113,0.491289331319162,0.283733833520894,0.518382609065464,0.280752881702227
1725,0.379365482033896,0.26948750092718,0.491390816932297,0.28374313884081,0.518461252961167,0.280780589326053
1726,0.37935187972591,0.269509189951798,0.491443435113998,0.283785825667954,0.518564765317269,0.280798724287502
1727,0.379316507119546,0.269567807970827,0.491540277894341,0.283792615683065,0.518633182303053,0.280835645933004
1728,0.379291295503665,0.269596825222814,0.49163140257599,0.283816914779508,0.51869248848551,0.280865927021045
1729,0.379286176625102,0.269655727513579,0.491717904187432,0.283848282832943,0.518775803820881,0.280885633953263
1730,0.379278039872481,0.269677295625121,0.491782807490545,0.283884291591734,0.518851356221072,0.280900866873105
1731,0.379259034012074,0.26972596046137,0.491852934475206,0.283918596647659,0.518893842204688,0.280944159772198
1732,0.379287831941746,0.269770056667335,0.491965648544516,0.283924967418786,0.518979321730555,0.280969304032327
1733,0.379279390970922,0.269815044000468,0.492032849905864,0.283962616628591,0.519046826130133,0.281019530839612
1734,0.379309527236171,0.269834058520962,0.492128483497848,0.283989716655902,0.519122087614388,0.281041318741124
1735,0.37929939403768,0.269880127369961,0.492229330543712,0.28399601885973,0.519220334979895,0.281038062138159
1736,0.379324005501285,0.269899583407978,0.492313303222937,0.284024527882518,0.519278053231352,0.281065495386125
1737,0.379350356832531,0.26988235569223,0.492388126174338,0.284048193550697,0.519368586924465,0.28106776259828
1738,0.379367318317728,0.269925449568014,0.492456780991583,0.284090617847758,0.519464660285063,0.281080049137923
1739,0.379420590170355,0.269913774603597,0.492537125201386,0.284112859172717,0.519515566017828,0.281116365320794
1740,0.379375758362051,0.269940637615101,0.492617378119224,0.284137727025476,0.519607296428051,0.281136253298467
1741,0.379357451921606,0.269988475060801,0.49271294602396,0.284138357839798,0.51967279860537,0.28116746444938
1742,0.379380500849119,0.269971786482987,0.492799712099976,0.284162144743685,0.519755493360409,0.281192353928851
1743,0.379340816244328,0.270033843986421,0.492884291484437,0.284185741545654,0.519839621660103,0.281235091621745
1744,0.379359380346013,0.270060609231517,0.492971345693912,0.284202388275749,0.519910150205773,0.281257829800397
1745,0.379313373436957,0.270135560914984,0.493082025627039,0.284194801489627,0.519967378682839,0.281304958640949
1746,0.379289823383569,0.270160806794132,0.493177667226399,0.284214993688028,0.52006116574409,0.281342048486939
1747,0.379278512832566,0.270183194021967,0.493261728361919,0.284248377961689,0.520138846019573,0.281367380769257
1748,0.37929352606041,0.270178478645095,0.49336156754332,0.284260674075039,0.520201506107571,0.281409049266101
1749,0.379300886841171,0.270218887543585,0.493430596704411,0.284283076125766,0.520282208330294,0.281421590382596
1750,0.379317902919287,0.270261245678667,0.493511911503923,0.28429814594178,0.520338978862535,0.281457211152434
1751,0.379330264576963,0.270271497847454,0.493608069100718,0.284333727356514,0.520377973884038,0.281495382963381
1752,0.379317601779833,0.270293103265548,0.49368381410526,0.284371212023525,0.520467279929254,0.281511221303919
1753,0.379282229481735,0.270356047707685,0.493764094152795,0.284409012084721,0.5205620862725,0.281531191860475
1754,0.379267046604645,0.270394476791103,0.493812874840597,0.284442266817349,0.52063660049358,0.281562948582617
1755,0.379265260094731,0.270464788989087,0.493873098790639,0.28446886246028,0.520714730795796,0.281582750328486
1756,0.379252155825159,0.270473705159059,0.493939908478147,0.284504211159765,0.520789279643909,0.281598286169191
1757,0.379226252223015,0.270499225383151,0.494004967182457,0.28451965573658,0.520854555152842,0.281635774066023
1758,0.379226196052812,0.270511373729835,0.49410316149119,0.28454097931323,0.520905673331173,0.28167245400715
1759,0.3792448177792,0.270562656345834,0.494200958841738,0.284566282217855,0.520975454126868,0.281703219079723
1760,0.37927974427692,0.270574303628882,0.494286563780897,0.284587373327541,0.521043789887738,0.281737627421809
1761,0.379261409240114,0.270606847500962,0.494353872987949,0.284609063905729,0.521124870310409,0.281752753953781
1762,0.379249569123266,0.270620099719492,0.494458985098267,0.284619771915035,0.521187832841151,0.281782942471616
1763,0.37924433127049,0.270660273135081,0.494544840778409,0.284638545689884,0.52126225383968,0.281823985363195
1764,0.379243259036974,0.270704951555386,0.494602985302946,0.284665776786912,0.521339420600356,0.281842985565443
1765,0.379222980431062,0.270752846509534,0.494671136783638,0.284702969151528,0.521419591568516,0.281862121664799
1766,0.379204818387194,0.270784377980042,0.494742015674082,0.284724462133744,0.521502711586689,0.281877240860306
1767,0.379191077092541,0.270804910879802,0.494827245087234,0.284737473226273,0.521597921601251,0.281892499002625
1768,0.379199710361201,0.270826151965217,0.494901808054499,0.284772695697273,0.521665167046945,0.281924671741873
1769,0.379196697219216,0.270856666849535,0.494955603740787,0.284821823448975,0.521732552492364,0.281962194847383
1770,0.379182795474757,0.270898707506512,0.495018483933859,0.284834141531006,0.52175338176178,0.28201191699981
1771,0.379183295184415,0.270905200244004,0.495142816497988,0.284820547923642,0.521806864739807,0.28204136995569
1772,0.379176079327658,0.270953749828459,0.495213686423092,0.284837379890465,0.521864608054919,0.282071334275848
1773,0.379190089920181,0.270961188582461,0.495276026899323,0.284861578245071,0.521940831828362,0.282096099672975
1774,0.379177436081283,0.270984973021252,0.495352763734374,0.284903524675979,0.522030084427001,0.282116366921252
1775,0.379145180094963,0.271017452994123,0.495440043048146,0.284910524560078,0.522085669541165,0.282156900484638
1776,0.379095984033856,0.271048796662843,0.495498340546822,0.284932193389624,0.522155725762376,0.282189625058644
1777,0.379087606143812,0.271104770549656,0.4956128507379,0.284933411102722,0.522245180221913,0.28220475377974
1778,0.379082742677465,0.271134159413737,0.495688198174691,0.284951703177152,0.522319067782594,0.282231567033
1779,0.379066665326507,0.271148265011785,0.495778937975209,0.284989831334979,0.52237292035753,0.282238889902356
1780,0.379108128852668,0.271149566842775,0.495835426384205,0.285021584675402,0.522446857245374,0.282255184214376
1781,0.379135530215182,0.271162915137871,0.495890584256768,0.285036675542878,0.522503652477654,0.282293142374863
1782,0.379153016408167,0.271189351446186,0.495960864863559,0.285038835811337,0.522566929009672,0.282311264401509
1783,0.379149905657748,0.271241375009765,0.496029496273948,0.285069650583782,0.522633610761743,0.282341613330468
1784,0.379130589460929,0.271332642985556,0.496074041111502,0.285127561975194,0.522697429270218,0.282375771155789
1785,0.379130243371784,0.271328377182018,0.49616887966476,0.28513998376342,0.522773881119407,0.282396955128894
1786,0.379066906541118,0.271390372334969,0.496232236680508,0.28518151459092,0.522839171343604,0.282424902643082
1787,0.379072751562067,0.271417345957868,0.496313022215513,0.285203414778241,0.52290935160494,0.282437700706329
1788,0.379120584960093,0.271460622261586,0.496357784475206,0.285234361795554,0.523006218503424,0.28245110727406
1789,0.37912962891966,0.271482497641706,0.496441104227977,0.285260931100533,0.523085817331276,0.28245966777707
1790,0.379115488176511,0.271493358785726,0.49651473264737,0.285283324763505,0.523152700321359,0.282480638237582
1791,0.379125386398874,0.271517483877195,0.496588814915675,0.285294680624709,0.523203478951217,0.282503157701118
1792,0.379103544502671,0.271564999713167,0.496667060609776,0.285320438128456,0.523271505806526,0.282531203557089
1793,0.379086762569629,0.271568072246242,0.49671657936618,0.285368370449559,0.523336860268817,0.282571881889847
1794,0.379059782142163,0.27158042446305,0.496771066374722,0.285406601930411,0.523420050903248,0.282583374657651
1795,0.379042403509989,0.271609514305588,0.496825199383095,0.285429897225519,0.523473441346066,0.282600199714893
1796,0.379056888436498,0.27164276896685,0.496913362311717,0.285438351944746,0.523547942692527,0.282631006576785
1797,0.379003501663662,0.271710147764952,0.496981734606111,0.285452191865744,0.523621213107337,0.282645722338094
1798,0.379002729492686,0.271743769052576,0.497057593258733,0.285476664254845,0.523691139074591,0.28265257726915
1799,0.379008364424559,0.271761102788948,0.497109274628315,0.285510492796111,0.523744783711115,0.282672179113389
1800,0.37901529049332,0.271780971495732,0.497195887671789,0.285512506821975,0.523808461584163,0.282688823792128
1801,0.378997569047997,0.271797264835242,0.497256121110303,0.285536208104003,0.5238622606717,0.282719141411603
1802,0.378969196370372,0.271842431028941,0.497324482612215,0.28557442511469,0.523916903730158,0.282751355267152
1803,0.378942162127824,0.27188644636173,0.497403169237953,0.285599212611536,0.523971780937762,0.282762002404865
1804,0.378931881712074,0.271907626943989,0.497480760905254,0.285607353851798,0.524034099648123,0.282775258884129
1805,0.378932311736285,0.27195743931641,0.497546457138306,0.28565037833417,0.524101205429198,0.282788540806999
1806,0.37891468794203,0.271981972054534,0.497584610076764,0.285693594515643,0.524178645361499,0.282809860070569
1807,0.378892136448027,0.272039960026228,0.497635855120758,0.285726068805529,0.524243290042953,0.282828446780883
1808,0.378895271774342,0.272066564473193,0.497696666674015,0.285750113160754,0.524298082512763,0.282856483654924
1809,0.378918517360518,0.272080600205624,0.497758925646315,0.285763857316762,0.524361360913604,0.28285347382868
1810,0.378887009079789,0.272122662302065,0.497825785149363,0.285792014026721,0.52443030685189,0.282885628840885
1811,0.378872223046942,0.272176093985009,0.497910251927596,0.285802733047924,0.524505097322669,0.282900598184547
1812,0.378856232738929,0.272216671055383,0.497991678414907,0.285808655357564,0.524578692128011,0.282905009569952
1813,0.378823568988133,0.272250644922728,0.49806380684216,0.28581926863691,0.524631308266661,0.282928064692905
1814,0.378816668047164,0.2722682202855,0.498131541092141,0.285843924679911,0.524713307331627,0.282939291718353
1815,0.378806648747524,0.272309524348256,0.498235483697321,0.285846818011058,0.524764860505479,0.282970250001643
1816,0.378782614142247,0.272329554739771,0.498297887036727,0.285882625855556,0.524790423285181,0.283019712734223
1817,0.378764954605366,0.272390765782373,0.498348908036284,0.285909479911306,0.524846232132309,0.283042830642213
1818,0.378743674167481,0.272425842208307,0.498416870777471,0.285950567579352,0.524897601386418,0.283062146025848
1819,0.378708510060386,0.272464756368318,0.498509348937095,0.285946491939483,0.524951008026662,0.283089537271341
1820,0.378704203125791,0.272473316149416,0.498592508395216,0.28595442220991,0.52501975308021,0.283105679658274
1821,0.378707041716567,0.272515066899371,0.498647969933867,0.285984696763517,0.525087677367035,0.283122371373092
1822,0.378701782248457,0.272560625228629,0.498710342311634,0.286004996545631,0.525155065647722,0.283129729308849
1823,0.378721714831795,0.27258050803695,0.498754409639958,0.286031416112255,0.525229765756811,0.283138151304684
1824,0.378658609413322,0.272640966275951,0.498834227018478,0.286049720235005,0.525268935557085,0.283168857483733
1825,0.378646341821334,0.272676905815683,0.498884898951359,0.286080520563803,0.525327290447054,0.283207433802979
1826,0.378625290701933,0.272708367577781,0.498942503751034,0.28611093705656,0.525392431063475,0.283238226562456
1827,0.378633754524036,0.272742300149287,0.499006509347262,0.286127686994053,0.525445248935549,0.283257267841459
1828,0.378625860120055,0.272781551539794,0.499053987767353,0.286154349907396,0.525498582494526,0.283279287817799
1829,0.378639362187103,0.272796711782537,0.499096355302897,0.286194368956644,0.525549198504329,0.28331006698676
1830,0.378640353532926,0.27281413848039,0.499209449678994,0.286191300237397,0.525618495659371,0.283318425667901
1831,0.378631893332514,0.272849887910532,0.49926458869817,0.286212444442105,0.525662081664106,0.283347667715022
1832,0.378594013175624,0.272869748568974,0.499305360293014,0.286265327638292,0.525719045641357,0.283374239647889
1833,0.378600303404851,0.272877798201505,0.499387013943035,0.286272647455053,0.52575605583206,0.283401159156931
1834,0.37860139986376,0.272910540296312,0.499445432581937,0.286306694729019,0.525813464964189,0.283431657807748
1835,0.378604314606302,0.272938819877654,0.499502546286841,0.286341953002643,0.52586693723874,0.283463355105955
1836,0.378595244283971,0.272966027076618,0.499574054273816,0.286347725431534,0.525928010926286,0.283481139174495
1837,0.378587146138054,0.273000714806152,0.499643761179183,0.286361971995075,0.52598889548995,0.283498310850295
1838,0.378564213673089,0.273046575414001,0.499699994021474,0.286387921555394,0.526059250096297,0.283509160176977
1839,0.378548074588369,0.273080169764572,0.499760469483836,0.286408995634667,0.526100877332342,0.283533800203037
1840,0.378528564170903,0.273102122750705,0.499819121319197,0.286421746983077,0.526157960395901,0.283554136508062
1841,0.378530346131834,0.273158019592823,0.499895076254774,0.286431523970672,0.526228470863954,0.28356510794483
1842,0.378526907134921,0.273183848026447,0.4999640405777,0.286452030140507,0.526277233946889,0.283601660048258
1843,0.378495407157449,0.273210854010329,0.500016205867593,0.2864792321958,0.526328441507686,0.283624103628492
1844,0.378489441539573,0.273234809919524,0.500071403467521,0.286494316816024,0.526388208164248,0.283632772819622
1845,0.378474145135224,0.273305276681651,0.500130352079082,0.286522253060539,0.526458676699489,0.283643397021444
1846,0.378450501169951,0.273342711439513,0.500205893254301,0.286521469380324,0.526541945996284,0.283647651398932
1847,0.378451828244301,0.273377548758379,0.500266947033147,0.286540756608451,0.526585206531904,0.283669442250678
1848,0.378432193666757,0.273412973248306,0.500318694343405,0.286564230964987,0.526643509366534,0.283703027256492
1849,0.378430337117756,0.273452266842634,0.500384850632219,0.286572502002259,0.526698931914526,0.283720738244691
1850,0.378412561421667,0.273473223102452,0.50045818618313,0.286596526591734,0.52677117087965,0.283737083792475
1851,0.378393259210605,0.273512703979283,0.500510405872861,0.286625021694691,0.526816292627546,0.283766398259124
1852,0.378394232455162,0.273553898850737,0.500578228301045,0.286649525528749,0.526880910832239,0.283777963310647
1853,0.378352513630324,0.273586450521374,0.500643004810665,0.2866680075921,0.526935782355641,0.283792597125774
1854,0.378326995757581,0.273622114992934,0.500712200435844,0.286669683945518,0.526997446904049,0.283795553971947
1855,0.378340793635515,0.273640124665906,0.500763879598592,0.286688824738096,0.527055998504919,0.283804807758398
1856,0.378341841575521,0.273671717451635,0.500825506659486,0.28670084757633,0.527099050051886,0.283839085210516
1857,0.378361076648186,0.273697570281819,0.500892002278059,0.286721052667636,0.527159478392565,0.283854460975725
1858,0.378362706980141,0.273722977741889,0.50094567075774,0.286753616953283,0.527211014464289,0.283876537043954
1859,0.37838181888536,0.27372265293885,0.501007903494766,0.286780989592971,0.527243329038517,0.283897291731892
1860,0.378355622897468,0.273767276319757,0.501060709762388,0.286808875258081,0.52730791319269,0.283909827192283
1861,0.37833162155087,0.273800179747896,0.501134470805394,0.286823153500308,0.527367088008102,0.283924283877632
1862,0.378331573716646,0.273818379501723,0.501213298910898,0.286830329417105,0.527432817291299,0.283932360611861
1863,0.3783144267278,0.273859128710003,0.50124011770342,0.286854683972979,0.527483015836209,0.283953091248923
1864,0.378291211589287,0.273898152985439,0.501318779346309,0.286868141258837,0.527543546922199,0.283969604308043
1865,0.37826490042446,0.273937856294755,0.501383517367048,0.286888448145004,0.527589306112003,0.283983794232024
1866,0.37825102276661,0.273979478463431,0.501431176238244,0.286910421272464,0.527646007251385,0.284005404136594
1867,0.378295989966964,0.273994187525181,0.501480232533506,0.286915774300095,0.527710764303759,0.284013780041034
1868,0.378274475766044,0.274043020222415,0.501527964583103,0.286938864608877,0.527768701891307,0.284039967528357
1869,0.378259017141491,0.27408504720422,0.501572911799191,0.286958757625144,0.527810806600975,0.284079673249937
1870,0.378236478963862,0.274133341188944,0.501642537080148,0.286958834516785,0.527873605943233,0.284100467913047
1871,0.378213792278484,0.274169108558754,0.501703531470241,0.286986988943047,0.527920694569726,0.284127037194503
1872,0.378210555687397,0.274206033141701,0.501746292568057,0.287022300298657,0.527973581580875,0.284155866216945
1873,0.378185185638374,0.274248929620838,0.501814565658992,0.287033048240837,0.5280306604209,0.284171821812581
1874,0.378170080253933,0.274270633724577,0.501850546863337,0.287068090188508,0.528077471895129,0.284187950028564
1875,0.378160576638117,0.274306070408416,0.501903205704301,0.2870984703329,0.528124565338993,0.284209859163684
1876,0.378176557728017,0.2743152066368,0.501955336748641,0.287122439399143,0.528172850396282,0.284236239597913
1877,0.378195424626789,0.274326696596851,0.502013951376567,0.287142022897375,0.528222322369234,0.284259501417723
1878,0.378187351994594,0.274359370307901,0.50207132686857,0.287164757891036,0.528282384482566,0.284271733166849
1879,0.378189298731663,0.274374671798953,0.50214837219768,0.287159740879418,0.528320677180546,0.284294286475436
1880,0.378170253923703,0.274410917654938,0.502206805530645,0.287178814520571,0.528382550742205,0.284304206502098
1881,0.378161888698381,0.274426047503594,0.502255193274174,0.28721617657355,0.528431382431653,0.284323492733959
1882,0.378139909582762,0.274464178257312,0.5023239517854,0.287226142731434,0.528478696509672,0.28434141576941
1883,0.378136043967973,0.274497613818339,0.502377250250997,0.287246724527193,0.528527294092695,0.284363839272962
1884,0.378148393659854,0.274499538207941,0.502428297426337,0.287263164056478,0.528575612199699,0.284379702551455
1885,0.378137228634777,0.274502813067965,0.502499961785482,0.287278801905929,0.528628496726097,0.284393978851565
1886,0.378148236723287,0.274521532114415,0.502560829846921,0.287308872884234,0.528679701911054,0.284420243142204
1887,0.378139658915065,0.274554286922221,0.502621032153157,0.287328878341298,0.52872612292673,0.284436921521349
1888,0.378142928099557,0.274591412077009,0.502656846919941,0.287368112673834,0.528774485500893,0.284452614105143
1889,0.378117782770761,0.27465671076697,0.50272079926545,0.28737343393826,0.528836537925685,0.284482426514032
1890,0.37809343308173,0.27469784641012,0.502746934660311,0.287420321463312,0.528875021060026,0.284512781976252
1891,0.378072070385517,0.274723942717344,0.502788337906976,0.287440430427295,0.528914991191553,0.2845355278535
1892,0.378036039779569,0.274783738384291,0.502862356418793,0.287443391082416,0.52897816592032,0.284552601673976
1893,0.378054734642002,0.274818720042142,0.502930106946071,0.287455293937714,0.529048840657071,0.284556662584859
1894,0.378014771315536,0.274838455642369,0.502980242481398,0.287463579272451,0.529085834129396,0.284586818678252
1895,0.378018195719959,0.274860680230674,0.503048139891611,0.287473757923147,0.529148375778374,0.284608484485887
1896,0.377997388401854,0.274898420896207,0.503098735901067,0.287501088133772,0.52918411458848,0.284652804425653
1897,0.377993442316342,0.274934362085578,0.503157093122179,0.287513943012617,0.529242505274255,0.284679061296689
1898,0.377975189492014,0.274961550041454,0.503207028424754,0.287536353992875,0.529273901690664,0.28470129375076
1899,0.377968837355782,0.275007849973088,0.503264757346447,0.287569976582322,0.529338236358409,0.284713903202873
1900,0.37796206023637,0.275023380896496,0.503308763885505,0.287592181975634,0.52940663605959,0.28472636378244
1901,0.377959030944193,0.275074005348415,0.503365669983227,0.287617285478613,0.529435598420447,0.284758815186203
1902,0.377955069001705,0.275087841954225,0.503439816191708,0.287626943001552,0.529482752480088,0.284780841273341
1903,0.377981309362358,0.275080530593754,0.503496744274458,0.287651440596902,0.529542575916729,0.284793532149101
1904,0.377967747294962,0.275116557193657,0.503547787791107,0.28769150117521,0.529576956831345,0.284816144718062
1905,0.377970524665634,0.275146865724644,0.503591483626949,0.287722026136009,0.5296473769358,0.284810437994395
1906,0.377959094670829,0.275177318291943,0.503627744950145,0.287765155228585,0.529703268304526,0.284804108586724
1907,0.377944510797469,0.275224622736996,0.503674576491496,0.287781643986118,0.529753988624216,0.284823994018232
1908,0.377938611436164,0.275263654318443,0.503738527751891,0.287773920033247,0.529809610036778,0.284841318335023
1909,0.377929841286615,0.275312134404363,0.503790607388138,0.287780479476153,0.529876472471571,0.284844653461476
1910,0.377900270507324,0.275361997683978,0.503856095325678,0.287787913815429,0.529949811668125,0.284854341425801
1911,0.377849900612644,0.275400185528814,0.503915577189574,0.287795147553488,0.530007971500069,0.2848733866885
1912,0.377831297495669,0.275447864738806,0.503963627748618,0.287820677435332,0.530053609800373,0.284896134261845
1913,0.37779216108333,0.275495355975612,0.504019705639858,0.287854316061707,0.530105463298094,0.284910107079617
1914,0.377777461617677,0.275515605052038,0.50406602442163,0.287865678610792,0.530157025045292,0.2849290873978
1915,0.377783895696178,0.275545339244132,0.504126878628108,0.287887138282798,0.530218814409785,0.284936158014461
1916,0.377782174421398,0.275574666972776,0.50421083107823,0.287891223094596,0.530257469392159,0.284967434008297
1917,0.377760625038766,0.27559461127762,0.504272585860713,0.287913649493322,0.530299188445161,0.284991078307798
1918,0.377735195125289,0.275618581477526,0.504321432293706,0.28793282012593,0.530339686700774,0.285019254680592
1919,0.37773051404615,0.275656923493415,0.504379068474812,0.287935004996593,0.530392456807191,0.285032312334142
1920,0.37772070464328,0.275668541734192,0.504457553513177,0.28793872554498,0.530433637034499,0.285050618754577
1921,0.377723343992214,0.27570410980497,0.504505656561249,0.287957734546323,0.530477227505247,0.285070572297503
1922,0.377731207253336,0.27572686583251,0.504560118853221,0.28797265822312,0.530535850340248,0.285081302050396
1923,0.377733545010213,0.275736530330218,0.504617722219154,0.287987264988345,0.53057455747288,0.285095607195127
1924,0.3777163864949,0.275756984093651,0.504666134415553,0.288019366463621,0.530627974080159,0.28510797869919
1925,0.377699808251913,0.275792508187727,0.504749408650933,0.28802743892792,0.530683590520165,0.285124913459569
1926,0.377688385571447,0.275815639659191,0.504774402010121,0.28805618666707,0.530730539943851,0.285140467634696
1927,0.377661418163704,0.275838211066976,0.50482599979211,0.288066945083025,0.530781593881189,0.285151039040512
1928,0.377640239943104,0.27588735541637,0.50486712412371,0.288087973881309,0.530828611896836,0.285155548339069
1929,0.377625404792836,0.275933891146331,0.504915579570682,0.288108487977071,0.530887259735937,0.28516857937012
1930,0.377604822013294,0.275973114099341,0.504981362761181,0.288115034780012,0.530944669837873,0.2851797434015
1931,0.377578621960281,0.276012286272157,0.505026214426602,0.288138326580422,0.531010100313369,0.28519176316697
1932,0.377577530074065,0.276039922354852,0.505070702993134,0.288144137261741,0.531050635939745,0.285217647028186
1933,0.377549264828745,0.276064998061587,0.505096905295096,0.288178778443859,0.531105290749435,0.285232255063491
1934,0.377544419213488,0.276092445478563,0.505159983531287,0.288198043296808,0.531163888886015,0.285236880240687
1935,0.377543522716697,0.276130581621819,0.50522293353089,0.288215948060587,0.531215305224175,0.285239311554749
1936,0.377556435454371,0.276150598223848,0.505267878864872,0.288232323577024,0.531262339446193,0.285249571077448
1937,0.377558703324266,0.276162737864279,0.505309182019593,0.288260711671229,0.531314473429259,0.285259599780396
1938,0.377528223792735,0.276199651196185,0.505361343823893,0.288282801723805,0.531355263442749,0.28528493788641
1939,0.377496410596159,0.276223744154236,0.505425105436403,0.288296079540853,0.531420487725942,0.285298450050084
1940,0.377468706084093,0.276256310526581,0.505471322599663,0.288298365812198,0.531453445323155,0.285324322338717
1941,0.377450870959337,0.276289600839394,0.505514676803347,0.288329547274693,0.531498780458331,0.285350456234798
1942,0.377423628888392,0.276331688436913,0.505538936044247,0.288359806010946,0.531535663212263,0.285374366162937
1943,0.377409798866382,0.27635965197185,0.505589575467908,0.288365081234511,0.531587970972537,0.285385611303087
1944,0.377367535431878,0.276393284242475,0.505652802711685,0.288371421639172,0.531639423515071,0.285394749233315
1945,0.37736302998554,0.276412653605947,0.505701962213332,0.288394651223194,0.531677062401748,0.285424419521711
1946,0.377334326491083,0.27646261201154,0.505750845810203,0.288410415558559,0.531735033712606,0.285432740247596
1947,0.377303930654634,0.276495088184983,0.505791159214109,0.288428594678335,0.531778120820392,0.285453239668582
1948,0.377288715363738,0.276519872058734,0.505827031002207,0.288451387633561,0.531812926617442,0.285475713177117
1949,0.377271505093918,0.276542443557412,0.505889438206162,0.288469721076563,0.531879092939503,0.285481034676259
1950,0.377261769267522,0.276584484035127,0.505929254942055,0.288488372807842,0.53192906135139,0.285498546218259
1951,0.377250453253088,0.27661669036157,0.505954311673882,0.288518958387768,0.531964193960214,0.285525855260675
1952,0.377233887812383,0.276650261425027,0.505988963474804,0.288535041920616,0.532000859256651,0.285540369900153
1953,0.377250150363309,0.276665708469502,0.506033770146635,0.288551829106163,0.532035344801368,0.285559417174346
1954,0.377227967147253,0.276705642800306,0.50606247132684,0.288580723023132,0.532081721909597,0.28558211446872
1955,0.377209326007251,0.276731426989284,0.506127768999526,0.288587900952752,0.532114791453535,0.285610709491125
1956,0.377212775427877,0.276757671418435,0.506191116056748,0.288598688966876,0.532149688375606,0.285629338905753
1957,0.377215009528389,0.276772912665432,0.506216970025222,0.288636030084318,0.532194364972436,0.285644439382863
1958,0.377199455025658,0.276786837303393,0.506270302252072,0.288640251325676,0.532242791430263,0.285668289806922
1959,0.377163256312212,0.276834130642304,0.506320310277418,0.288646287838568,0.532272400931948,0.285688388180037
1960,0.377134733612935,0.276870964874482,0.506365596780909,0.288665369518832,0.532327381142728,0.285698917907501
1961,0.377126294424992,0.276899196861552,0.50640485638601,0.28868495574002,0.532366301947923,0.285717860329154
1962,0.377101765000062,0.276921371611826,0.506433285532767,0.288709331874167,0.532400735143643,0.285739998706637
1963,0.377091883597585,0.276967283197698,0.506504038935351,0.288701270112964,0.532452327954139,0.285746563538268
1964,0.377091387419741,0.276997326127527,0.506542658955882,0.288721645174622,0.532489874030323,0.285775433565945
1965,0.377080849873011,0.277025381836113,0.506596185241537,0.288736171507058,0.532540532403966,0.285789936778135
1966,0.377066438676253,0.277057421334262,0.50664071479137,0.288756527712958,0.532586592551248,0.285809457871925
1967,0.377043953879526,0.277091161961519,0.50669374710761,0.288771153286587,0.5326151516467,0.285830219839077
1968,0.377025056095372,0.27711983916386,0.506709457146901,0.288797294048125,0.532664147845433,0.285851496972059
1969,0.377004564647793,0.277150962453279,0.506754123448775,0.288820423838083,0.532711967607876,0.285863813369597
1970,0.376981092179076,0.277187783977283,0.506806280856486,0.288836490787929,0.532751898435939,0.28587699713756
1971,0.376974587595149,0.277217935058409,0.506843300817828,0.288865474389404,0.532778649063624,0.285908006190901
1972,0.376966426803049,0.277223903549576,0.506887355529729,0.288884316919652,0.53283755088464,0.285908861394303
1973,0.37695850029275,0.277252649522802,0.50693452885808,0.288896177308792,0.532886582722733,0.285918785421475
1974,0.376948619972512,0.27728225431721,0.506984767126156,0.288906454169665,0.532943011458768,0.285918950907239
1975,0.376941846067116,0.277324544609598,0.507041869436225,0.288916524969704,0.533002114057344,0.285920611815475
1976,0.376934947411773,0.27735036709136,0.507089735956793,0.288926904147386,0.533042462191254,0.285937607668145
1977,0.376922673200245,0.277393365155173,0.507135995854059,0.28893385202395,0.533083043936224,0.285961982781641
1978,0.376890806882702,0.277437061033547,0.507194765076069,0.288935079445957,0.533126182982254,0.285972524823302
1979,0.376882913059734,0.277439487157102,0.507238619982749,0.288943188297314,0.533168695653963,0.285986595525385
1980,0.376880874628379,0.277461199311445,0.507273647180664,0.288965699040314,0.533207271606986,0.28600510732738
1981,0.376875587144191,0.277495532124363,0.507326678372422,0.288976306200526,0.533253580644083,0.286010362174545
1982,0.376839146829902,0.277535200114378,0.507391448282349,0.288983847462666,0.533302845869863,0.286028803240177
1983,0.376821438813278,0.27754870206532,0.507425405928844,0.289013462651929,0.533336142391044,0.286048549682353
1984,0.376796805357755,0.277586035955489,0.507464620203999,0.289033809146556,0.533380148260766,0.28606457515325
1985,0.37676742217705,0.277622685898507,0.507500065419163,0.289061857132971,0.533423789680416,0.286076112480496
1986,0.376774678439208,0.277644628602579,0.507539181214412,0.289079612546642,0.533462297886658,0.286094490019666
1987,0.376749463494277,0.277667805045665,0.507587631698269,0.289098607204332,0.533501336968523,0.286113629607605
1988,0.376715653034495,0.277704789396177,0.507607172161982,0.289133449777576,0.533558082631419,0.286116401367192
1989,0.3767101077563,0.277729287621855,0.507654531637552,0.289140699232695,0.533595779670998,0.286136731876195
1990,0.376686305334117,0.277767268540676,0.507716449739288,0.289140529971393,0.533648032358291,0.286144626519629
1991,0.376680873354701,0.277774725013627,0.507767755410893,0.289147968412715,0.533671173017884,0.286174334064197
1992,0.376661082055501,0.277808174207561,0.507804383309448,0.289166635757192,0.533725710272251,0.286187640126981
1993,0.376642505413624,0.277835665667992,0.507833888031784,0.289181976607001,0.533768837192447,0.28619769829705
1994,0.376609899182682,0.277866446520024,0.507865376153858,0.289202526396068,0.533802685678389,0.286220660480114
1995,0.376599207683286,0.277894738722359,0.507887353835209,0.28922725236882,0.533852260431032,0.28622959053703
1996,0.376618886070326,0.27790566100308,0.507943578139993,0.289230923410157,0.53389564780339,0.286240980763253
1997,0.376590962503849,0.277951475846064,0.50799440564347,0.289248041374341,0.533935152620346,0.286259142302003
1998,0.376568067471196,0.278017024644319,0.508039173631907,0.2892553013556,0.533964969142498,0.286278229591034
1999,0.376542156544787,0.278046293495587,0.508103237620455,0.289254272178101,0.534017604003028,0.286280957867798
2000,0.376520087973902,0.278076450187907,0.508143731914418,0.289263334591297,0.53406808312145,0.286278547266208
2001,0.376508300179994,0.278115354289273,0.50816505160283,0.289297189988344,0.534111369078465,0.286291744735771
2002,0.37652093854698,0.278122009955154,0.508230081375843,0.289293494178435,0.53415271892699,0.286306029192497
2003,0.376493258886262,0.278146176802125,0.508257973723363,0.289321235578378,0.534191309150573,0.28631970591939
2004,0.376464841724798,0.278179261657551,0.508308445117231,0.289337028575118,0.534250139568706,0.286320813253045
2005,0.376469481898579,0.278205647381337,0.508353104793784,0.289355235527216,0.534291599245539,0.286336564685748
2006,0.376445555567724,0.278234072453978,0.508393189079067,0.289379710048031,0.534325382497973,0.286346790656603
2007,0.376434369220682,0.278251158153954,0.508451368567597,0.289385705711049,0.534356089990132,0.286366769193038
2008,0.376401922696141,0.278290116806881,0.508485184850158,0.289407342997193,0.534407829686443,0.286384315706097
2009,0.376368310298716,0.278313614328051,0.508528580693053,0.289421066181844,0.534440915976565,0.286401568502762
2010,0.376361383381418,0.278341786487816,0.508572425098102,0.28943806817285,0.534473272647049,0.286427912538683
2011,0.376341052011712,0.278371108510072,0.508598859095861,0.289466067432493,0.534521143634805,0.286437045797301
2012,0.376324465360279,0.278398334646034,0.508641161141961,0.289478588493705,0.534560425935289,0.286458781091655
2013,0.376289989759521,0.278434550434773,0.508685352139151,0.289496465740349,0.534585528677374,0.2864801390959
2014,0.376271132716398,0.278468160746209,0.508746571641506,0.289501356754676,0.534621703557749,0.286503509084315
2015,0.376272820637462,0.278488668369644,0.508787967985462,0.289523397496391,0.534660863679701,0.28651691266697
2016,0.376264651664107,0.278510184999604,0.508849845204221,0.289513190003552,0.534705314917487,0.286527990762278
2017,0.376278041286743,0.278545709279692,0.50889962147357,0.289523799771526,0.534749871970577,0.286533765641511
2018,0.376247263674402,0.278598634422316,0.508941633946334,0.289545377817179,0.534800367239483,0.286543910553929
2019,0.37623292072936,0.278643163014695,0.508989662671932,0.289553245030856,0.534832465858883,0.286560801682993
2020,0.376225706254145,0.278666816334651,0.509029591233203,0.289571433494444,0.534854657962792,0.286588769188462
2021,0.376206851746387,0.278682175616738,0.509064054623549,0.289583070478906,0.534895277079397,0.286604149737215
2022,0.376179516546599,0.278704638719334,0.509121283091933,0.289583009094114,0.534931300948001,0.286632363252102
2023,0.376159391902299,0.278739796582792,0.509151224814291,0.289597224574707,0.534958734249344,0.286656427850917
2024,0.376151326589352,0.278774207833869,0.509206396677057,0.289621696911249,0.535013706636653,0.286655281274881
2025,0.376122934513847,0.278804042387621,0.509240494002649,0.289643764604269,0.535042299680937,0.286678941554892
2026,0.376107323150475,0.278823870421847,0.509271152852611,0.289653498347746,0.535071946671123,0.286697048443531
2027,0.376089018309404,0.278852576614051,0.50931906876051,0.289659540718245,0.535105584742489,0.286719595936171
2028,0.376074262119498,0.278877220838448,0.509358553418697,0.289683356747356,0.535142496594452,0.28673468932742
2029,0.376065545787681,0.27888496307016,0.509387663429263,0.289707054936785,0.535168889496817,0.286753013171159
2030,0.376012373433417,0.278920848872907,0.509431125299159,0.289723807020907,0.53521236933107,0.286748338691839
2031,0.375999611112235,0.278942669758652,0.509457299140718,0.289750283799624,0.535259389662336,0.286757083020246
2032,0.375981956248931,0.278970161964002,0.509500706200578,0.289759943196282,0.535314278682438,0.286764321508574
2033,0.375954262549347,0.279012111652278,0.509531792571319,0.289791044993701,0.535341969172595,0.286786184286373
2034,0.375927755612229,0.27903018830193,0.509589189220665,0.289802398117298,0.535375326041361,0.286805839077551
2035,0.375904560363261,0.279082405689608,0.50962916084827,0.289813725244476,0.535417426088501,0.286821142700852
2036,0.375878279334783,0.279114901603835,0.509667980234304,0.289830910946165,0.535443643230096,0.28684146268394
2037,0.375887019571894,0.279141444598155,0.509716413632,0.289844324800482,0.535465987407862,0.286873381398601
2038,0.375878569139154,0.279171942205071,0.509770889336587,0.289851973439117,0.535506753395507,0.286885709532809
2039,0.375886107574539,0.279196354933889,0.509803180349687,0.289878367032541,0.535551229975405,0.286911755822539
2040,0.375879503959519,0.279218440841867,0.509850853750316,0.289888098500643,0.535599178628128,0.286917442462005
2041,0.375870643401127,0.279266337924531,0.509888447870425,0.289913809445193,0.535628117106216,0.286940516903501
2042,0.375860135562585,0.279284733061573,0.50991643708372,0.289940202093048,0.535675556350688,0.286949240721898
2043,0.375832688715248,0.279296354679535,0.509956583930843,0.289950698321276,0.535705999215692,0.286973440302722
2044,0.375807058614358,0.279315474185158,0.509999851291463,0.289963482192579,0.535746159342489,0.286989226167978
2045,0.375804149685596,0.279348614084555,0.510053733468592,0.289969594321496,0.535776151232734,0.287019322261371
2046,0.375785800493243,0.279366227658909,0.510095182387551,0.289983944496089,0.535808415874598,0.287033516903504
2047,0.375776624471019,0.279393514130043,0.510125666334122,0.290008296412432,0.53584634968776,0.287044535839921
2048,0.375763134449933,0.279415933888912,0.510170695185013,0.29002354257242,0.535879628641186,0.28705333522227
2049,0.375764181667162,0.279436534673109,0.510202147994655,0.290043707720514,0.535912605417941,0.287063094124816
2050,0.375732107271928,0.279463361336227,0.510249875786607,0.290051828495724,0.535940603127971,0.287080515745296
2051,0.375710272248149,0.279507996549452,0.510298377360591,0.290059679569194,0.535972811096394,0.287092838510502
2052,0.375671322177267,0.279549399125082,0.510332108648721,0.290085275229695,0.536005878618322,0.28711757206114
2053,0.3756523450656,0.279575941189939,0.510370987743388,0.290105302877339,0.536036446928695,0.287132964988856
2054,0.375627921330907,0.279626723817629,0.510405095391653,0.290132125428551,0.536066975643921,0.287159953455435
2055,0.375606232273343,0.279651267427547,0.510441149122918,0.290159823472855,0.536120793931013,0.287168355591898
2056,0.37558954940594,0.279671184195063,0.510484082312002,0.29017294716708,0.536155299086637,0.287189260104658
2057,0.375566391899381,0.279705767513479,0.510533904878016,0.290182929416272,0.536193590348271,0.287194418736862
2058,0.375545085143803,0.279732666557829,0.51056992835562,0.290201997508869,0.536225696319106,0.287208699289655
2059,0.375523058978093,0.27977474280454,0.510617355917496,0.290220369876971,0.536256564263452,0.287225127680781
2060,0.375502134330661,0.279803532874905,0.510648256220728,0.290237298824867,0.536298617817559,0.287233565051644
2061,0.375495212508515,0.279815988960305,0.510678509325885,0.290254033462771,0.536347592833154,0.28724647602601
2062,0.37547913900597,0.279840002588338,0.51070443404276,0.290275393590215,0.536373536940367,0.287271955787788
2063,0.375444899741819,0.279873999718503,0.510750930399165,0.290288784064002,0.536409741618296,0.28728693547777
2064,0.375401370782209,0.279906089430571,0.510771567188803,0.290318613428123,0.536448793574108,0.287301353172408
2065,0.375395452988203,0.279915051339804,0.510805958887154,0.290339593746369,0.536472919904869,0.287315977339757
2066,0.375381516912733,0.279935230059254,0.510850500426342,0.290349555354826,0.536503066516426,0.287326399788922
2067,0.375350965890775,0.279959785472071,0.510903777359517,0.290355280868931,0.536540015450575,0.287337192099467
2068,0.375347915174653,0.279984135368513,0.510931855768497,0.29037791565368,0.536585093229364,0.287348977353951
2069,0.375328830443235,0.280008196667874,0.510965005465616,0.290395351276479,0.536609469095174,0.287368573485599
2070,0.375321970347884,0.280033504879727,0.510980341479853,0.290418292744618,0.536645688965567,0.287384334358494
2071,0.375309564348783,0.28006453137734,0.511037472589257,0.290423858648603,0.536670607764242,0.28740066789706
2072,0.375310534659925,0.280079508332654,0.511073320859892,0.290444314555215,0.536701406481547,0.287414998902535
2073,0.375308052259247,0.280093064728771,0.511103383461129,0.290473165265766,0.536738156674676,0.287424842208805
2074,0.375271248328876,0.280137516343347,0.511147053890364,0.290486534929265,0.536775027973309,0.287452913271514
2075,0.375269749544131,0.280146836144884,0.511176052120627,0.290500303017712,0.536804367900882,0.287458989885188
2076,0.375248111877335,0.280186365572831,0.511203873078716,0.290515690064308,0.536827381403116,0.287474926604771
2077,0.37523170369892,0.280202192601637,0.511236680154184,0.29054087548394,0.536869414820169,0.287488130575354
2078,0.375199330114652,0.280230955109769,0.511268417075559,0.290551214918373,0.536888729060925,0.287515475093135
2079,0.375168792146735,0.280264979611378,0.51129560179462,0.290567432150044,0.536914059957225,0.287532555075527
2080,0.375153659089831,0.280298249532909,0.511328836165485,0.290592143352162,0.536942424757915,0.287545404510014
2081,0.375122198235468,0.280321220924684,0.511368329507769,0.290612890030395,0.536970880276177,0.287562921293318
2082,0.375095425997654,0.280330358675761,0.511406014704534,0.290622372944944,0.537003256134901,0.287574468524858
2083,0.375085250722336,0.280350793621522,0.51142282676842,0.290648660220861,0.537038246299553,0.287591386856354
2084,0.37505557724319,0.280386761212765,0.511461424899184,0.290655462712296,0.537094040162254,0.287588693899842
2085,0.37503956144541,0.280406658306007,0.511491786488517,0.290677200982626,0.537129366853294,0.287595933904344
2086,0.375040038172222,0.280414878562123,0.511526065297781,0.29069007895174,0.537163331215472,0.287611227934925
2087,0.375030141129469,0.280440333046762,0.511559469260922,0.290705691415317,0.5371906002691,0.287634937319788
2088,0.375035924272334,0.280465481716831,0.511616349895196,0.290712833712007,0.537219292151953,0.287646601200206
2089,0.375046904736225,0.280466177390706,0.511649193619683,0.290729957910069,0.537253048899239,0.287659557606276
2090,0.375026482523128,0.280483716906657,0.511700005899089,0.290734163243987,0.537285120520981,0.287675565235114
2091,0.374985607041428,0.280518764017894,0.511730767709364,0.290754694169596,0.537313458066055,0.287695335218497
2092,0.37499276483105,0.280536604116757,0.511776120320814,0.2907700078062,0.537342321533771,0.287711325163968
2093,0.374946668058766,0.28058276666535,0.511815173441355,0.290789557491428,0.537370943355492,0.287736770220511
2094,0.374942111726651,0.280599528785724,0.511847377061392,0.290802625450715,0.53740309973349,0.287749700133848
2095,0.374928077677081,0.280618209922676,0.511879763327933,0.290810353775256,0.53743979631701,0.2877665941751
2096,0.374915108532403,0.280644392523551,0.511906770862991,0.290835579781528,0.537475375400394,0.287786638301766
2097,0.374889318903814,0.280677668836198,0.511942522142465,0.290848305607326,0.537522945305692,0.287794367053323
2098,0.374870122796372,0.280712932776194,0.51197574318806,0.290872482744174,0.537559859454751,0.287809980046365
2099,0.37484869271952,0.280731569630277,0.512006116323949,0.290882091961226,0.53758241778112,0.287832072267914
2100,0.37482294326693,0.280766958646367,0.512029499275864,0.290900680981896,0.537607311777343,0.287841773789037
2101,0.374789553585526,0.280797642113579,0.512075238052421,0.290906132579166,0.537658756206775,0.287848282252089
2102,0.374744904729215,0.28082820821892,0.512103534072141,0.290922404399653,0.537695897821474,0.287861499028396
2103,0.374716721345608,0.280862542148005,0.51214046926934,0.290941247204708,0.537724134831787,0.287872616520809
2104,0.374708999174269,0.280881957434127,0.512178076233807,0.290955249688173,0.537766846785363,0.287874564324416
2105,0.374689768039022,0.280897919612152,0.51221370408865,0.290975021227938,0.537800823574178,0.28788176398475
2106,0.374691081248221,0.280928556549853,0.512239394962671,0.290993268598655,0.537844136355459,0.287887415655852
2107,0.37468192029815,0.28095154513661,0.512262730242947,0.291011762872731,0.537883832863087,0.287901939918858
2108,0.374681347669614,0.280964134973911,0.51230752465548,0.291024732599145,0.53790484516473,0.287923268019446
2109,0.374661272380434,0.280997386558033,0.512345578564214,0.291039237955378,0.537937285358214,0.287929941142996
2110,0.374640055740163,0.281036650456063,0.512389846066927,0.291041927383539,0.537981278798275,0.287945834208127
2111,0.374633999971877,0.281063694053726,0.512435537273453,0.29104518966891,0.53800325334222,0.287965913837693
2112,0.37462208928054,0.281088634206228,0.51249363508846,0.291048983345464,0.538021001137485,0.287987706680578
2113,0.374596141743529,0.281130188045043,0.512527230269559,0.291060464549267,0.538061818878359,0.288001188839724
2114,0.374579637341411,0.281155936739928,0.512557534018832,0.291080539379579,0.538093671648626,0.288012276993524
2115,0.374552638128382,0.281191471984819,0.512584585319317,0.291105426774311,0.538119316591367,0.288027971559887
2116,0.374545948026692,0.2812072929741,0.512612801589447,0.291123479999954,0.538158495496438,0.2880415343717
2117,0.374507043971682,0.281233657001796,0.512657606651213,0.291139001390838,0.538187731688122,0.288052078250749
2118,0.374489914100964,0.281247982429286,0.512697506323217,0.291146852409242,0.538217374105394,0.288061771193527
2119,0.374479074731379,0.281266142060498,0.512723058086863,0.291170159947434,0.538247013156634,0.288076614877216
2120,0.374480572703516,0.281292827837401,0.512753041536536,0.291178792291175,0.538286079038972,0.288082959215666
2121,0.374471093522696,0.281307541661753,0.512781696979127,0.291201893552599,0.538310338584677,0.288098065995782
2122,0.374454364345146,0.281336796626189,0.512806344104511,0.291220249617338,0.538337206573574,0.288113611277045
2123,0.374434331046035,0.281357596528444,0.512836803913598,0.291230157749501,0.538369890383236,0.288124395206914
2124,0.37441735252569,0.2813676669274,0.512857032594901,0.291246933644267,0.538391554311264,0.28813967928304
2125,0.374408768099291,0.281382702275015,0.512900303751502,0.291258095219216,0.538418754324599,0.288152653363847
2126,0.374393812173661,0.281403509795742,0.512922373436045,0.29128105645797,0.538455539278578,0.288159890619592
2127,0.374385312834611,0.281422524224951,0.512958120507177,0.29130066215976,0.538480219575136,0.288167644988394
2128,0.374376813825208,0.281439463421169,0.513008799883853,0.291299354072107,0.538534146604949,0.288172573911833
2129,0.374367612764925,0.281473064803929,0.513044336422164,0.291307933415946,0.538567858110362,0.288188237207898
2130,0.374359415648493,0.281496735643873,0.513073505842727,0.291331106701089,0.53859945036083,0.288201218078801
2131,0.374334891200398,0.281526268834317,0.513095500812692,0.291358607819452,0.538623731741552,0.288213061247384
2132,0.374323589832586,0.281546258677363,0.513111448880762,0.291388573610226,0.538646594506765,0.288227617844751
2133,0.374303342805664,0.281572062028888,0.513145036408215,0.29140791628632,0.538669228015275,0.288243596304786
2134,0.374283313123643,0.281614274151152,0.513184366860668,0.291418485453463,0.538693038832915,0.288255646645719
2135,0.374258304722449,0.281631012956053,0.513211247969445,0.291431040469461,0.538717297097353,0.288266274062163
2136,0.374246595713172,0.281652418050483,0.513243282555749,0.291438421585459,0.538757516386837,0.288270771738468
2137,0.374222662006546,0.281674087187652,0.513288212846943,0.291443466765471,0.538799370812676,0.288276417668748
2138,0.374203724354317,0.281684181080917,0.513310932186901,0.291472883549274,0.538828933674769,0.288291194878198
2139,0.374187282785912,0.281706428756624,0.513357860222292,0.29148263048967,0.538856273807355,0.28831032051399
2140,0.374182419548447,0.281730692884495,0.513369359368173,0.291513500132271,0.538879989877614,0.288323006958942
2141,0.374153232532111,0.281750207963865,0.513403716489259,0.2915335051183,0.538915647201074,0.288335629320893
2142,0.374116987710546,0.281787537494334,0.513445604090227,0.291545715105333,0.538957579198974,0.288340439983984
2143,0.374084541593758,0.281812577569166,0.513468096697879,0.2915632407096,0.538981223896615,0.288360682795291
2144,0.374065668817453,0.281835268835929,0.513484439073891,0.291585404035354,0.539012764798856,0.288381015772778
2145,0.374049435646817,0.281859655585898,0.513511976572917,0.291598082190683,0.539016613604938,0.288407001404866
2146,0.374020125943757,0.281881727784533,0.51353439548342,0.291607349295537,0.539047348622842,0.288417378951713
2147,0.374003190577486,0.281912601666108,0.513573542499904,0.291614648050784,0.539067527629622,0.288435501890091
2148,0.373986504658248,0.281923895325737,0.513608676611131,0.291622262863637,0.539101668032026,0.288443210813892
2149,0.373995334372487,0.281937830464747,0.513625856483254,0.291646573192355,0.539132113826047,0.288454223293053
2150,0.373978298679667,0.281956654367951,0.513676898719671,0.291648627124489,0.539159337236082,0.2884647849124
2151,0.373968333640023,0.28197024824525,0.513723538088729,0.29165703189261,0.539174641524068,0.28848478891883
2152,0.373928828704212,0.282012041038969,0.51375984038574,0.291672575349251,0.539201456729394,0.288498597165889
2153,0.373927147419648,0.282026831261636,0.513793140689301,0.291681326150134,0.539229088495644,0.288512190633232
2154,0.373907279914435,0.282047199545163,0.513820543665526,0.291697547886364,0.539270122501881,0.288514364388154
2155,0.373885725190059,0.282080394405327,0.513838220070104,0.291723094370639,0.539298314262847,0.288529930836472
2156,0.373861515773518,0.282104456038543,0.513869109673097,0.29174020076279,0.539329241735204,0.288541351769642
2157,0.37386077341752,0.28212128431414,0.513903105231973,0.291758897471121,0.539352150242719,0.288560598743232
2158,0.373835387149191,0.282151909342754,0.513940187407562,0.291756004884736,0.539370381031254,0.288583048251156
2159,0.373827480561709,0.282165410112498,0.513966395196875,0.291773739155664,0.539397601965332,0.288599013359131
2160,0.373812758259155,0.282186113226154,0.514000518658422,0.291782776407348,0.539436931748845,0.28860801630097
2161,0.373799818270621,0.282208316688605,0.51403321781906,0.291803148041035,0.539465456102344,0.288624760963195
2162,0.373774221275349,0.282240629975187,0.514050856607454,0.291825766414599,0.539492980214243,0.288641305678823
2163,0.373749781027571,0.282252731913508,0.514080171997853,0.291844054385925,0.539512646174069,0.288649876980926
2164,0.373718038904887,0.282288536013339,0.514101739066179,0.291862679772306,0.539533211698071,0.288669930743936
2165,0.373711832412128,0.282312778226688,0.514131754001139,0.291882427802549,0.539561482480834,0.288679130488731
2166,0.373700032938754,0.282338187500107,0.51416415600306,0.291878248363508,0.539594447898616,0.288687880557631
2167,0.373690259735381,0.28234655450833,0.514199481404642,0.291887219703641,0.53962440778732,0.28869889416724
2168,0.373685629825231,0.282384829605179,0.514228718800328,0.291901136625538,0.539654701065611,0.288707343714704
2169,0.37366760826564,0.282402548095674,0.514247598207489,0.291919136686562,0.539695368581756,0.288713817435655
2170,0.373644185988393,0.28244553342074,0.514283174333278,0.291931074983696,0.539720739500307,0.288726155834868
2171,0.373634832717788,0.282467732197147,0.5143168849292,0.291951195842181,0.539750506855526,0.288729239534087
2172,0.373614815811652,0.282492266451401,0.514357041067144,0.291959324264403,0.539770994115049,0.28874605601175
2173,0.373599854384351,0.282520186638381,0.514383653455969,0.291977213063553,0.539795222306156,0.28875640315534
2174,0.373564055433976,0.282549244069368,0.514414966613723,0.291981146492794,0.539826687690632,0.288762010906354
2175,0.373538786811618,0.282566194457996,0.514439854731146,0.29199089976348,0.539859447470638,0.288774554642819
2176,0.373538650854853,0.28259733754063,0.514454483157169,0.29201557211061,0.539884261920573,0.288788843481665
2177,0.373522025514453,0.282629808269732,0.514497306829478,0.292014160818704,0.539909259598824,0.288806470865998
2178,0.373494043456341,0.282660529726495,0.514538290372003,0.292017965576358,0.539930264622813,0.288823269793262
2179,0.373484375692824,0.282676791083298,0.514566180952475,0.29202948353415,0.539956492446679,0.288842089708127
2180,0.373460282786703,0.282706464574799,0.514583414698123,0.292053202667912,0.539978519577137,0.288858024086377
2181,0.373442249851155,0.282733963288222,0.514611287981061,0.292061525939164,0.540014729583233,0.288868667063197
2182,0.373401903538708,0.282758417657139,0.514634559928093,0.292076308003328,0.540032630495208,0.288893362973125
2183,0.373386536472449,0.282770124014122,0.514682115850007,0.292082439593979,0.540053118407244,0.288899026509354
2184,0.373379573279473,0.282784556265189,0.514712569653419,0.292096461535085,0.54007155771467,0.288919250570153
2185,0.373363968473255,0.282804549234186,0.514739673300366,0.292105278925868,0.540098016352117,0.288930370679224
2186,0.373363782366414,0.282830223389633,0.514767908733924,0.292103990624221,0.540128430168824,0.28894345139019
2187,0.373330709869153,0.282857531615933,0.514796290100153,0.292117839665905,0.540160286969313,0.288955479022696
2188,0.37330970022015,0.282893805993028,0.514818476334831,0.292137217012057,0.540189082029428,0.288964735302542
2189,0.373280424468389,0.282916134831305,0.514850197532425,0.292142779878997,0.540212425213077,0.288986456434964
2190,0.373275275601983,0.282930918077088,0.514874380300404,0.292167741357977,0.540237040155066,0.288995956150677
2191,0.37325250371699,0.282953648571568,0.514904352413118,0.292181442398912,0.540253866847302,0.289013602192252
2192,0.373230152094488,0.282987303407414,0.514932113661638,0.292192977803382,0.5402746337503,0.289027082908273
2193,0.373214170010628,0.283004895563486,0.514957692940763,0.292201763018474,0.540310486553048,0.28903158230992
2194,0.373195114886816,0.283024588063883,0.514978737571771,0.292221553823462,0.540337484568952,0.289040190801124
2195,0.373175314553633,0.283051183738317,0.515014902273697,0.292228605940652,0.540369081790526,0.289048966554263
2196,0.373165283684011,0.283071737169962,0.515041307761561,0.292239936344751,0.540383685672867,0.289065253447417
2197,0.373150571874558,0.283101357232803,0.515070116038954,0.292259357437597,0.540401872033874,0.289084088798492
2198,0.373136508444169,0.283116084689458,0.515094695640867,0.292274989376369,0.54043697052959,0.289083683231084
2199,0.373108085988159,0.283143949351789,0.515117470296454,0.292292922835551,0.540471288030951,0.289090866047848
2200,0.373071604612568,0.283165679730086,0.515143245067791,0.292301575048451,0.540499183922533,0.289099280775999
2201,0.373038411833827,0.283200277812182,0.515169465879744,0.29231385938548,0.540512711855601,0.289120798738067
2202,0.373025592912738,0.283226984527666,0.515198746312975,0.292332706557601,0.540548586214432,0.289132737722467
2203,0.373006810690439,0.283255787566185,0.51522525309917,0.29234663772354,0.540579366209644,0.289145500967205
2204,0.372979945488243,0.283280963191435,0.515248907598096,0.29236338634004,0.540607013894792,0.289151042141252
2205,0.372966422934932,0.283304250764137,0.515276042945137,0.292385491990034,0.540633797113384,0.289164287462042
2206,0.372944777506173,0.28332582414636,0.515299396406713,0.292398355973048,0.54066269605416,0.289173998879154
2207,0.372927531707799,0.283351782405902,0.515328554904181,0.292413614637457,0.540691144401789,0.28917895245407
2208,0.372909534732377,0.283372148377974,0.515364346652326,0.292428188505538,0.54071980717825,0.289184632869475
2209,0.372888847241201,0.283399684858168,0.515381730420931,0.292455849659529,0.540750031783909,0.289187674229894
2210,0.372874620146541,0.283421869555898,0.515403408828994,0.292472720866311,0.540778439160464,0.289195333623176
2211,0.372871062619499,0.283437968974291,0.515425734429251,0.29248660057194,0.540796512279898,0.289211322833293
2212,0.372841436408999,0.283479606998847,0.515451205567095,0.292501920676367,0.540817850047912,0.289234557515035
2213,0.37283367219287,0.283502713959725,0.515477794037156,0.292523145424381,0.540838387482579,0.289249406108665
2214,0.372796836193525,0.2835471158087,0.515504522727409,0.292536159764227,0.540865880675921,0.289257459373967
2215,0.372780651463507,0.283570685492995,0.515540626481402,0.292538684980548,0.540889216804997,0.289275567895547
2216,0.372755242704913,0.283599104642795,0.515574663974251,0.292554749992407,0.540917590987455,0.289284127699154
2217,0.372720436830761,0.283651006838399,0.515600269105704,0.292574759353688,0.54093741976806,0.289302048148046
2218,0.372691445977827,0.283673923131029,0.515638776592636,0.292570151581264,0.540953763699142,0.28931535295439
2219,0.372672235503669,0.283693952995464,0.515672474608642,0.292573512875098,0.540979600772479,0.28933224612338
2220,0.372638401999994,0.283708201476288,0.51569873789162,0.292590117359631,0.541006219871052,0.289345636544437
2221,0.372619684316508,0.283730927986854,0.515716413717667,0.292611911404869,0.541048858193377,0.289344023542512
2222,0.372596868550757,0.283760848176489,0.515761891731513,0.292613105687756,0.541065284752806,0.289353231330642
2223,0.372585650029424,0.283775584910914,0.515784072580677,0.292627748872884,0.541091109742809,0.289363617983479
2224,0.372570540575391,0.283800329580434,0.515810478078319,0.292640634618229,0.541102534453572,0.289385896441691
2225,0.372566704919253,0.283829566877914,0.515829892535862,0.29265880741967,0.541132061730922,0.289396210952145
2226,0.37254943863021,0.283842653363992,0.515855409369889,0.292678211282008,0.541163984669054,0.28941614614029
2227,0.372535709592508,0.283869477957177,0.515880250339185,0.292688349922281,0.541183368180402,0.289433782624537
2228,0.372498932042024,0.283905569227166,0.515915356510997,0.292697496443504,0.54120860654734,0.2894468016786
2229,0.372484753718325,0.283927917563158,0.515951887094949,0.292700811971693,0.541228424667594,0.289465553310597
2230,0.372465475518126,0.283947311290038,0.515988682026415,0.292700054590511,0.541242753536165,0.289485996125753
2231,0.372433517438416,0.283987460829759,0.516016712424424,0.292705537733679,0.541269071027937,0.289497973791811
2232,0.372408658797269,0.284010582543887,0.516044415611459,0.292717471628628,0.541296263891078,0.289510385069535
2233,0.372398844712241,0.284037994160864,0.516072377050358,0.292733706335873,0.541327231672541,0.289509094599348
2234,0.372387545102373,0.284060733852976,0.516097395405741,0.292753070844247,0.541354742964363,0.28951215208729
2235,0.372359222542966,0.284078635151577,0.516113401481698,0.292783075202285,0.541364627363268,0.289542250017219
2236,0.372331500717057,0.284101211787364,0.516139337956536,0.292793201068871,0.541380036838675,0.289554867047748
2237,0.372300286393815,0.284139709400643,0.516148502092529,0.292814893414403,0.541405302606068,0.289562791101479
2238,0.372278645252356,0.284171650678145,0.516179715443794,0.292822149790384,0.541425919169759,0.289581518193639
2239,0.372259976386591,0.284198354780463,0.516196770573686,0.292844179651933,0.541447496850205,0.289600523255969
2240,0.372225686223856,0.284221795984822,0.516223285011189,0.292863328395142,0.54147249353638,0.289617664857692
2241,0.372220696695249,0.284230410995831,0.51624447674961,0.292892704255739,0.541499201155413,0.289631472676861
2242,0.372187438522394,0.284259980990128,0.516253938346634,0.292920766274794,0.541527614277843,0.289640711843217
2243,0.372161906695515,0.284288646022875,0.516279482528637,0.292940396656006,0.541544763176061,0.289652706064833
2244,0.372155795956671,0.284304308587682,0.516305155685507,0.292956246819063,0.541565356822262,0.289666943177892
2245,0.372144695539896,0.284339752627247,0.516335207226321,0.292969165723354,0.541591357168345,0.289677471728496
2246,0.372113337390703,0.284381407283476,0.516356646638488,0.292987042537714,0.541614920112949,0.289689526114505
2247,0.372095023012449,0.28439256718362,0.516380147207839,0.292996514494566,0.541647075519676,0.289692677391087
2248,0.37208513999007,0.284422935541108,0.51641250539197,0.293004786184254,0.541666097496464,0.289708852688147
2249,0.372068103192691,0.284453115421682,0.516437397461646,0.29302306719213,0.541683306282302,0.289722502648759
2250,0.372045928718647,0.284486443385067,0.516473936554855,0.293026241580516,0.541701301483814,0.289742711574507
2251,0.372026559671238,0.284501764795425,0.51649702361875,0.293028937482247,0.541730333970653,0.289755984568888
2252,0.372001253741657,0.2845217492941,0.516525711413444,0.293046593978419,0.541757522682044,0.289770157307435
2253,0.371954897202344,0.284567034712536,0.516548729755896,0.293060440462107,0.541776071679776,0.289791235197093
2254,0.371944907661709,0.284588818134269,0.516574605734712,0.293080823652823,0.541799780595596,0.289801526572584
2255,0.37189824661463,0.284615450325518,0.51659167360427,0.293102231722126,0.541817445124592,0.289816197186197
2256,0.371891516044348,0.284632398495211,0.516607079977536,0.293124624475396,0.541835714871623,0.289825405044363
2257,0.371874237989824,0.284647917505473,0.516637149135606,0.293129334120842,0.541854255758099,0.28983791886598
2258,0.371849695913991,0.284676365285421,0.516652156120897,0.293147802205772,0.541877718459928,0.289843063302758
2259,0.371821387474352,0.284703812214806,0.516678071516429,0.293170749688074,0.541905124442068,0.289844699566882
2260,0.371806012961548,0.2847272227541,0.516701890330141,0.293183026224254,0.541936031242647,0.289850719997621
2261,0.371791509914683,0.284738626789508,0.516722110775262,0.293205266339019,0.541947542799523,0.289874255595813
2262,0.371767243790362,0.284765258771581,0.516757764011229,0.293212131564491,0.541972959525354,0.289886026792232
2263,0.37175366448619,0.284786680657168,0.516789353032488,0.293215562834154,0.541999755876003,0.289896565557504
2264,0.371737033169555,0.284806386246817,0.516811526196845,0.293229764913202,0.542029103800208,0.289902990965784
2265,0.371714332725405,0.284829827720174,0.516850030974982,0.293234394180162,0.54204740296223,0.289919445100311
2266,0.371711098934517,0.284851924264506,0.516874332335238,0.293255590706463,0.542069171540067,0.289926051225554
2267,0.37167293533118,0.284886011691524,0.516906450972477,0.293265442026535,0.542097543332953,0.289930945419851
2268,0.371651149579136,0.284909397660108,0.516930966962647,0.293283738498628,0.54211021022479,0.289954377900474
2269,0.371635589473591,0.284927999978443,0.516960751527134,0.293299286054428,0.542135459594457,0.289967200479841
2270,0.371624819863425,0.284954498975648,0.516989607871137,0.293310647313162,0.542164829823801,0.28998039280971
2271,0.371604189956923,0.284986191456896,0.517013385341123,0.293330218258207,0.542190254929761,0.28998795419737
2272,0.371582907098552,0.285011028494093,0.517033441249989,0.293339797438754,0.542208458643738,0.290003343176242
2273,0.371561440387052,0.285035267281608,0.517062592979083,0.293357555255227,0.542222004058021,0.290017680190122
2274,0.371538902315353,0.285046661169128,0.517082622881727,0.293378467522117,0.542246435011754,0.290026512672061
2275,0.371524188712352,0.285064142411066,0.517113520779527,0.293388501885795,0.542265026322836,0.290045397697524
2276,0.371505433177895,0.285089645949479,0.517129662819428,0.293404461813825,0.542293319927523,0.290056244478148
2277,0.371472028631525,0.285125112821869,0.517164946466806,0.293412830937191,0.542321379540686,0.290069358219725
2278,0.371443250784734,0.285146413873503,0.517181717702437,0.293429129882937,0.542340094786993,0.290087433739546
2279,0.371413581152112,0.285175234741075,0.517212297987383,0.293431757803369,0.542360680954977,0.290102099906298
2280,0.371373029874827,0.285207588152636,0.517231435448652,0.293451516000172,0.542375763236738,0.290112676619845
2281,0.371357088857393,0.285237697368146,0.517257726760961,0.293469673586417,0.542401596822919,0.290123252319959
2282,0.371342091854342,0.285260371489003,0.517277444078844,0.293482127211797,0.54241973065256,0.290132107361408
2283,0.371310878167883,0.285290451254021,0.517310384816516,0.293484624448893,0.542434602228448,0.290144286843412
2284,0.371284372265384,0.285320809152545,0.517345276782405,0.293493352055227,0.542456169924323,0.290153567060247
2285,0.371267656789076,0.285340850480756,0.517383588895945,0.293500411294607,0.54247375914126,0.290176418381791
2286,0.371241951046133,0.28536475242134,0.517396689737883,0.29351992708075,0.542496257721369,0.29019041273802
2287,0.371235692352039,0.285388905735934,0.517416568816141,0.293540532147442,0.542519804465309,0.290205740430542
2288,0.371220729804544,0.285421219972014,0.517440461397215,0.293558833358637,0.542542188327435,0.290218468623984
2289,0.371222786152739,0.285439535065983,0.517458733458037,0.293580619475882,0.542571787653495,0.290226402548399
2290,0.371210282007079,0.285460618198908,0.517492529767375,0.293587020699864,0.542589600443762,0.290241391654134
2291,0.371193001334762,0.285485955025708,0.517517913571544,0.293598574037963,0.542610019394386,0.290255645251131
2292,0.371175363477397,0.285511054623826,0.51753656139993,0.29361681679924,0.542635964346732,0.290264719388218
2293,0.371148183286165,0.285541936714568,0.51755744219283,0.293627053233961,0.542663308044074,0.290269493221827
2294,0.371114292601673,0.285562873311871,0.517578487679125,0.293636712007124,0.542686626820865,0.290280874756901
2295,0.371093831944872,0.285585723984237,0.517600597923117,0.293658120168357,0.542699276253711,0.29030455320394
2296,0.371066355924233,0.285599667151423,0.517628525554112,0.293675067981192,0.542730190190365,0.29031488521586
2297,0.371044521175165,0.285624721684244,0.517644216536161,0.293691355338932,0.542743909003508,0.290334418450897
2298,0.3710324713717,0.285654168212857,0.517654548015082,0.293717641338755,0.542758212000097,0.290351938755081
2299,0.371020841925453,0.285670382450146,0.517681258372224,0.293730039263037,0.542775912890951,0.29036641288348
2300,0.370997204561653,0.285687498416841,0.517703882357183,0.293752539537561,0.542788873476295,0.290379978021467
2301,0.370982701745552,0.28571149839608,0.517727084958968,0.293761379031608,0.542804435457174,0.290394624633854
2302,0.370949528844231,0.285745253428559,0.517755096769908,0.293772113904638,0.542837930530564,0.290397359259647
2303,0.370934255626121,0.285773869222012,0.517766105385517,0.293794702004761,0.542861108284572,0.290405955667151
2304,0.37091088355043,0.285793028054145,0.517785367472118,0.293814953712428,0.542878131819739,0.290428175275263
2305,0.370899454017275,0.285828253435634,0.517804609670227,0.293829620571102,0.542900334623833,0.290436047412548
2306,0.37087403344124,0.285859301614275,0.517827841266913,0.293843393936251,0.542929495298621,0.290435481335088
2307,0.370857105000416,0.285889779570537,0.517852795059808,0.293862215651264,0.542950630178066,0.290443859939069
2308,0.370843816197821,0.285913177541358,0.517877959310428,0.293862483390614,0.542967236516792,0.290462656201674
2309,0.370842256285155,0.285932008873904,0.517897112132799,0.29388695495219,0.542986601457524,0.290470941924396
2310,0.370822685968975,0.285959823223861,0.517921714076975,0.293896640747539,0.543005884846225,0.290481233079383
2311,0.370800658712216,0.285973907711986,0.517946792143615,0.293905824963942,0.543032672801607,0.290492693753027
2312,0.370795847498794,0.285980592547258,0.517964448512726,0.293926158406039,0.54305423804308,0.290503696448
2313,0.370763537086682,0.28600795809841,0.517983312780618,0.293936972448699,0.543074658932756,0.290520132881224
2314,0.370737166869345,0.286039519047434,0.518020803178854,0.293942653135212,0.543093242509633,0.290527222771601
2315,0.370724760264052,0.286056976005082,0.518055922163037,0.293945777341889,0.543114173252109,0.290541917759723
2316,0.37069339348785,0.286082018867796,0.518082611790511,0.293950628310417,0.543124993421007,0.290554455243049
2317,0.37066110149625,0.286113349249027,0.518107344548909,0.293961210387466,0.543142200328086,0.29057173585565
2318,0.370639525058603,0.286145588641566,0.518135930931471,0.293979526620906,0.543161109988734,0.290580235903391
2319,0.370621279234733,0.286171988342315,0.518156564084401,0.293993261250436,0.543190379783434,0.290580174760673
2320,0.370607229414174,0.286186375402623,0.518176135889418,0.294008301494295,0.54320973742871,0.290596248693335
2321,0.370585057199692,0.28620791601143,0.51819221987461,0.294035591958979,0.543232911763124,0.290610157071686
2322,0.370568799406672,0.286242791412926,0.518207128075586,0.294056572715064,0.543251102007272,0.290628359353086
2323,0.37055577196987,0.286265250598967,0.51823257523298,0.294070062780215,0.543273963474352,0.290642058918866
2324,0.370533459122591,0.286300961463683,0.518251658152739,0.294084857499247,0.54329289897793,0.290651894454465
2325,0.370524489889667,0.286326909781289,0.51826813569479,0.294098000817899,0.543309067428448,0.290665414608504
2326,0.370505238827043,0.286348643888737,0.518299933551341,0.294104139055177,0.543334897947352,0.290668721014685
2327,0.370480575205641,0.28638895749392,0.518320026499481,0.294123455187901,0.543353500393464,0.290686632247499
2328,0.370445495039776,0.286414461814366,0.518346136199812,0.294130642031757,0.543382211871639,0.290693611885015
2329,0.370434828862192,0.286433893130648,0.518360516709266,0.29415420608139,0.543407919154053,0.290699585943828
2330,0.370426007461514,0.286451715483859,0.518391123525912,0.294163946677207,0.543425641841845,0.290715162963561
2331,0.370419392465863,0.286466510536652,0.518414570407639,0.294179786364437,0.543446207217303,0.290722988741179
2332,0.370402792379089,0.286488638601348,0.518439972144547,0.29418561170663,0.543467133871483,0.290730576285613
2333,0.370379722680538,0.286507469832137,0.518482007427554,0.294187932430175,0.543488839900071,0.290738081056224
2334,0.370361283656845,0.286536784809671,0.518496944639777,0.294213647689109,0.543518889141354,0.290745368179925
2335,0.370337143710083,0.286553554721046,0.518526264469532,0.294223716365823,0.543536317593981,0.290754550100277
2336,0.370314501202314,0.286580145302787,0.518551380755565,0.294236965673774,0.543551980310733,0.290770190811901
2337,0.370293279923986,0.286614233127868,0.518575860483208,0.294245993775649,0.543573252676242,0.290778068901611
2338,0.370288524222044,0.286632728078621,0.518585073852144,0.294273924299069,0.543594977980269,0.29079134012708
2339,0.370282575060246,0.286649939592428,0.518611253974408,0.294276608296402,0.543611604775582,0.29080102276162
2340,0.370260990395895,0.286673434528944,0.518637818984574,0.294277969628836,0.54363464373762,0.290811363794965
2341,0.370234825293365,0.28669444923503,0.51867882983703,0.294280742026152,0.543653396699819,0.290828098674118
2342,0.37021539478254,0.286720847587104,0.518703282702746,0.294290901125569,0.543678922504902,0.29083777579379
2343,0.370198162808173,0.286747619581669,0.518723173258796,0.29431094976596,0.543696921973435,0.290856414160945
2344,0.370189699431887,0.286769601455465,0.518749035997026,0.294319604941566,0.543726409539752,0.29086275898185
2345,0.370165883974104,0.286820491116466,0.518767556920527,0.294326595762555,0.543746666177702,0.290875639685684
2346,0.370147619084319,0.286850836366594,0.518788502376268,0.294342177208741,0.543766565873968,0.290886208180665
2347,0.370128627139974,0.286879582660836,0.518801494908147,0.294359966853146,0.543788462263544,0.290894446847733
2348,0.370090165904581,0.286909243268708,0.518817090146133,0.294376862536651,0.543815106840882,0.290904701313288
2349,0.370062858991429,0.286943301830947,0.518839876363679,0.294387966613361,0.543842042484875,0.290907513069989
2350,0.370045499597404,0.286964925779994,0.518874863783309,0.294392179529265,0.543863567960615,0.290913009855888
2351,0.370025330978564,0.28698393202345,0.518898448671716,0.294401923539082,0.543875625100583,0.290929252098041
2352,0.37000363924554,0.287015031007249,0.518924477326352,0.294409773425212,0.543894708696699,0.290935941847414
2353,0.369985743876663,0.28703031822023,0.518957161884775,0.294411294271882,0.543916503150159,0.290943411542425
2354,0.369972039266262,0.287047124546154,0.518971923804314,0.294426985604609,0.543932619295824,0.290953714206938
2355,0.369956286383458,0.287074801413455,0.518989016276225,0.294449461867965,0.543946975152234,0.290964556811386
2356,0.369927235163276,0.287108725059906,0.519005009047029,0.294468084631208,0.543965731396215,0.290980186202032
2357,0.369915942278762,0.287126026812751,0.519030170977461,0.294475647510551,0.543990126897062,0.290984240893639
2358,0.369901256616856,0.287139306143784,0.51904326558611,0.29449331423887,0.544018619870133,0.290985122788505
2359,0.369896635820365,0.287151460008097,0.51907460397523,0.29449695311154,0.544041764888846,0.290996606396529
2360,0.369881503734963,0.287173191059671,0.519080657283516,0.294518894816337,0.544060435087852,0.291003883041574
2361,0.369874336299532,0.287187780868286,0.519100701018082,0.294527688000759,0.544072183346989,0.29101869858774
2362,0.369858913129185,0.287213181651289,0.51912632146107,0.294541037168049,0.544087279467941,0.291035687352152
2363,0.369849370474776,0.287235078402739,0.519151173448251,0.294546068222092,0.54410832212427,0.291041629218242
2364,0.369824249205755,0.287270071747147,0.519172555809057,0.294557725047647,0.544124172148895,0.291053080923042
2365,0.36979741865132,0.287301113134548,0.519198265744785,0.294562080513633,0.544145394218068,0.291065537074925
2366,0.36977571360034,0.287334115544157,0.519219056235772,0.294574470848456,0.544161145219351,0.291081170180551
2367,0.369751185475251,0.287363704757297,0.519237472909667,0.294587879181754,0.54417156732924,0.291092443958989
2368,0.369730673849624,0.287382158614278,0.519256685232162,0.294598867260648,0.544200768726168,0.291097927139564
2369,0.369701278975319,0.287413128766459,0.519283077654378,0.294611615895743,0.544214123676634,0.291111703673279
2370,0.369681745057645,0.287439887245939,0.519315045774554,0.294617575855334,0.544228841479114,0.291123995507756
2371,0.369657516974042,0.287472596983978,0.51934168214732,0.294621764691672,0.544245753550546,0.291134145749053
2372,0.369633640060854,0.287500935664736,0.519366942146547,0.294638051825099,0.544258221783318,0.291152418262338
2373,0.369621641698643,0.287516551566619,0.519392970320833,0.294650340629367,0.544270265499191,0.291177669573569
2374,0.369607975203648,0.287537379163148,0.51941489000144,0.294658980180656,0.544291830493706,0.291177981564726
2375,0.369596512061429,0.287564550466097,0.519438218038813,0.294666693407954,0.544310776663478,0.291192058605064
2376,0.369580886911249,0.287589399725889,0.519449654922434,0.294691804594076,0.544332157800471,0.29120202629312
2377,0.369566330931072,0.287612849265164,0.519465789275692,0.294703950543652,0.54434757291683,0.291210788867731
2378,0.369545369507672,0.287640998814507,0.519483627947794,0.294710298454183,0.544372544773758,0.291222420873482
2379,0.369535119554706,0.28766573251099,0.519512082598879,0.294716053741929,0.544388401045593,0.291236320323891
2380,0.369526102106362,0.28769011008353,0.519532011262343,0.294731602634474,0.544404768855476,0.291242445669571
2381,0.36950857982321,0.287712149057451,0.519560858106606,0.29474020667429,0.544423917024658,0.291253095476629
2382,0.36948822249284,0.287735253560102,0.519565951703451,0.294764796029278,0.544443078616526,0.291266995002017
2383,0.369459344512864,0.287767619241973,0.519588598090631,0.294769183519472,0.544465790141833,0.291275727578818
2384,0.369452181802807,0.287776785242681,0.519613884031069,0.294775356146664,0.544478079374372,0.291292957538286
2385,0.369429799784734,0.287800733241191,0.519629166059968,0.294784127433178,0.544494794101375,0.291306083993747
2386,0.369402243439998,0.287828262815708,0.519654044335301,0.294795091585732,0.544507748374079,0.291318912457212
2387,0.369376988607017,0.287855724271681,0.519674066758475,0.29480453313725,0.544526439646322,0.291330346308051
2388,0.369358613752011,0.287884612200169,0.519698452049452,0.294816978291082,0.544544539308131,0.291339480920024
2389,0.369337471763405,0.287911876295679,0.519717761995827,0.294826968983967,0.544567106520821,0.291349218814721
2390,0.369318791648965,0.287936223543432,0.51973770414028,0.294842182415512,0.544590640331105,0.291350729467735
2391,0.369304249570782,0.287968555086342,0.519767115893421,0.29485125722281,0.544608358640967,0.291363854480587
2392,0.369279900142258,0.287986099848174,0.519776176617374,0.294867014537135,0.54462528646414,0.29137516601124
2393,0.369267709682627,0.288005313332498,0.519809606739755,0.294871446582631,0.544636274027751,0.291390248013884
2394,0.369238665131914,0.288039538209695,0.519826587197782,0.294885506232278,0.54465779217541,0.29139916256365
2395,0.369226998404762,0.288059778889101,0.519833282578069,0.294901870239617,0.544670976897347,0.291420381146873
2396,0.369217839774964,0.288081416192383,0.519861840297187,0.294906069191299,0.544684260082334,0.29143440615543
2397,0.369189052068555,0.288120787827011,0.519874332929018,0.294927040905372,0.544701868102959,0.291441020053137
2398,0.369192812490671,0.288134166342164,0.519896483567325,0.294927331209483,0.544715681350413,0.291452684146699
2399,0.369175347582781,0.288154237523907,0.519923203679489,0.29493868321251,0.544736878555451,0.291463653817091
2400,0.36917175219887,0.288163230829631,0.519940934038849,0.294954191177817,0.544761730711192,0.291472116243246
2401,0.369146232694781,0.288191284436999,0.519957370009603,0.294965082338075,0.544775830707288,0.291489227340008
2402,0.369132241867445,0.288217259404863,0.519977844914179,0.294980053966992,0.544788605982506,0.291502097901706
2403,0.369113546655352,0.288231165765057,0.519989350461159,0.294998805320578,0.544813641738578,0.291508307391372
2404,0.369102868675722,0.288258011653863,0.52000898240655,0.295014579114272,0.54482075905417,0.291519054758635
2405,0.369069195527341,0.288285631210786,0.520031160521003,0.29502327752272,0.544841095076061,0.291529080597414
2406,0.369053802693021,0.288304973924733,0.520051540507768,0.295032752216001,0.544857852771043,0.291549879133031
2407,0.369029316375668,0.288336118259564,0.520077940646734,0.295041773827067,0.544862655936166,0.29156686283463
2408,0.369008484756119,0.288365061108962,0.520112710378682,0.29504424900575,0.544880922412761,0.291573890272151
2409,0.368976936884407,0.288400000350839,0.520148541029062,0.295044981386243,0.544890313227127,0.291593310504843
2410,0.368950535795619,0.28842650225399,0.520167713818786,0.295052462625895,0.54491193305478,0.291603480656561
2411,0.368941630727824,0.288445305006568,0.520179482011855,0.295070517134995,0.544930188836528,0.291610141000295
2412,0.368913614764627,0.288476778073396,0.520191189973688,0.295089251932285,0.544944508873135,0.291626284973851
2413,0.368899521203077,0.288508327257144,0.520214955587968,0.295106112971482,0.544960538773577,0.291634306767763
2414,0.368874544161963,0.288532274126109,0.520234368293077,0.295119408119241,0.544971715340458,0.291652624080856
2415,0.368857117046728,0.288547725774798,0.520249208409217,0.295138528172609,0.544982300554239,0.291666035549305
2416,0.368839616969313,0.288570033465554,0.520266672168567,0.295153067602291,0.544993922195786,0.291678763118766
2417,0.368821394676869,0.288606854516307,0.520289809720071,0.295161037580283,0.545001374754083,0.291701511186589
2418,0.368811833768204,0.288610505308288,0.520309378517761,0.295172795639296,0.545022691522023,0.291709340627926
2419,0.368794923737903,0.28863899300189,0.520333497102608,0.295185022248243,0.545041189363243,0.291719145609942
2420,0.368777748694855,0.288662244811731,0.520348894281989,0.295194845187533,0.545057087118526,0.291727586990434
2421,0.368759769583239,0.288682358303186,0.520370543182489,0.295204518854909,0.545074923421252,0.291736649475252
2422,0.368741956493929,0.288707153467143,0.520385080753029,0.295216750871898,0.54509013808583,0.291749755226006
2423,0.368729514881612,0.288736954715863,0.520412048147096,0.295227070304023,0.545105319527531,0.29176162693517
2424,0.368711764615473,0.2887590758761,0.520424252562815,0.295246185124767,0.545135750135557,0.291760090501658
2425,0.368698862032414,0.288779942183906,0.520441544322234,0.29525794682567,0.545146623057932,0.29177349826774
2426,0.36868824086892,0.288797721879846,0.520474604148791,0.295258091190909,0.545164684821949,0.291780364971118
2427,0.368663061422502,0.28882575660003,0.520497105387702,0.295267131056699,0.545182470845497,0.291788465546385
2428,0.368653468578434,0.288849377346146,0.520521128896909,0.295276229049071,0.545199837211454,0.291799298888712
2429,0.368611323322225,0.28888174011598,0.520546851226478,0.295285927363085,0.545215978857017,0.291812318321213
2430,0.368585049206698,0.288904298845712,0.520568978688632,0.295289583047465,0.545237677475055,0.291817723012902
2431,0.36856203187364,0.288917741865963,0.520597506118019,0.295303485548352,0.545249531686106,0.291831502892639
2432,0.368542228843067,0.288946843601812,0.520620048337956,0.295308611012768,0.545268578291775,0.291836108654399
2433,0.368525745656277,0.288970312818583,0.520625173066129,0.295322080741516,0.545279945139866,0.291850465498278
2434,0.368500547936602,0.288995945835325,0.520635764450807,0.295343536061994,0.545298435149214,0.291860457229282
2435,0.368491695569666,0.289021549747643,0.520652071535749,0.295363169342201,0.545309284917724,0.291870673192404
2436,0.368469202923189,0.289051279203922,0.520669777728325,0.295369792665242,0.545326963365473,0.29188314646465
2437,0.368451865677187,0.289068873492207,0.520689773012038,0.295383510007317,0.545348366088055,0.291893436264397
2438,0.368423683397626,0.28909463961427,0.520707474335688,0.295396719654131,0.545365750556605,0.291903062556418
2439,0.368414657085956,0.289117852878975,0.520733428895301,0.295398176781922,0.545378920844195,0.291913729508024
2440,0.368396315815939,0.289143410670628,0.52076248954121,0.295402367341884,0.545395858894238,0.291922395498418
2441,0.368370798462798,0.289161517640325,0.520777834595167,0.295416340159141,0.545417883912238,0.291930157784275
2442,0.368358542943558,0.2891860063008,0.520805147575101,0.295417501522966,0.545432820304896,0.291946755975945
2443,0.368357679316765,0.289192757547399,0.520821476114049,0.295435762643239,0.545452947813428,0.29195322472328
2444,0.368338249963153,0.289210844627748,0.520836270773215,0.295455639056376,0.545475693149247,0.291961645049876
2445,0.368323348443318,0.289221585301062,0.520858584244753,0.295462839733138,0.545491549465965,0.291969884823446
2446,0.368299038775704,0.289246270224826,0.520876529608288,0.295475656664783,0.545514115460233,0.29197584680761
2447,0.368277998961923,0.289282031796019,0.520901922047465,0.295477556093967,0.545526667787731,0.291983127254357
2448,0.368261142131396,0.289305693509294,0.520935053371304,0.295479528792963,0.545545093247277,0.291984958722121
2449,0.368236419699405,0.289336975334951,0.520956424933738,0.295487252293526,0.545558985225658,0.29199081936454
2450,0.368223596872562,0.289351871594011,0.520970228252616,0.295498392319612,0.545581770858472,0.291997955050391
2451,0.368204526678104,0.28937030474156,0.520978321244122,0.295523224527941,0.545607604758572,0.292005890857073
2452,0.368168623030266,0.289399626976662,0.521003912681157,0.295529943615434,0.54562469468053,0.292017484022512
2453,0.36815761007302,0.289425263306028,0.521028381320595,0.295537310062974,0.545651007703027,0.292018788349562
2454,0.368142482782415,0.289450680102061,0.521046491453227,0.29554131362388,0.545667701196393,0.292036952378936
2455,0.368123108895192,0.289477363337356,0.521062300893132,0.295554509595455,0.545680415579895,0.292054169620032
2456,0.368110498946186,0.289498028143948,0.521075230366063,0.295571829074892,0.545694020867954,0.292062821024215
2457,0.368091300197959,0.289521789621586,0.521095328064832,0.295585525327307,0.545704975572001,0.292075697153852
2458,0.368077044987814,0.289540524768989,0.521127071337791,0.295592834112811,0.545717165271975,0.292084801953844
2459,0.368054064489495,0.289567820610555,0.521144947422241,0.29560579254186,0.545729081250553,0.292103781993051
2460,0.368044346448013,0.289585039731875,0.521173566779214,0.295616316290046,0.545744220243691,0.292113488032311
2461,0.368034698603311,0.289592411578522,0.521189079659416,0.2956256882629,0.545759805829288,0.29212569673807
2462,0.368016125288654,0.28961636549069,0.52121086222981,0.295635005828496,0.54576422862759,0.292147785852245
2463,0.368003881401122,0.289635565772663,0.521243251663909,0.295641983505068,0.54577550295407,0.292159533447638
2464,0.367989813905952,0.289654711292137,0.521267348233568,0.295650912004923,0.545788521312446,0.292166995705622
2465,0.367970253675076,0.289671654425935,0.521287817723805,0.295655357964153,0.545794155869881,0.292183507475099
2466,0.367951500875116,0.289689256895924,0.521313162287353,0.295661921692308,0.545810339902875,0.29219897215449
2467,0.36794067846887,0.289700703591449,0.521335518504594,0.295670765956581,0.545826819021882,0.292211028774319
2468,0.367922544272584,0.289736121139433,0.521359132004091,0.295684702998461,0.54584529934493,0.292213818876348
2469,0.367891321239161,0.28976331297168,0.521368221823467,0.295690256103572,0.545861216729725,0.292219215489977
2470,0.367860864460356,0.28978564372255,0.521378318631619,0.295701109874344,0.545873230532251,0.292236410679355
2471,0.367846528038763,0.289799229484335,0.521402623649045,0.295706426991476,0.545885353932568,0.292250459111395
2472,0.367830405161295,0.289824841765151,0.521426519052539,0.295710146833584,0.545898642066142,0.292268533041386
2473,0.367824450557079,0.289844558164651,0.521444293682743,0.295721460413378,0.545920049377746,0.292275893311686
2474,0.367804804284681,0.289865765757051,0.521455582785245,0.295740657566389,0.545936795024362,0.292282811314635
2475,0.367782175029178,0.289894751385587,0.521477613435603,0.295746119939177,0.545959096889651,0.292286499544003
2476,0.367766690818694,0.289923735768695,0.521490025122945,0.295761406589492,0.545980107739949,0.292290825208805
2477,0.367747055999128,0.289932006190092,0.521502721798227,0.295773833454416,0.545993464331838,0.292306186219126
2478,0.367736916586945,0.289952125560628,0.521517159935652,0.295789634879729,0.545996745611338,0.292324595770441
2479,0.367717363326913,0.289973961040793,0.521535282043853,0.295794107039728,0.546004880615405,0.292336188988269
2480,0.367706427303878,0.289993477449952,0.521544079407839,0.295810301430826,0.546010836464597,0.292352910573925
2481,0.367685968321862,0.290017367259357,0.521565408602405,0.29582252877628,0.54602946463229,0.292362102527999
2482,0.367672308950011,0.290041394701969,0.521590409492056,0.295823198673252,0.546041368999392,0.292376745901944
2483,0.367657177880488,0.290057932572101,0.52160792056418,0.295838107959038,0.546057951708878,0.292385672592602
2484,0.367632620469201,0.290085833922095,0.521632177295815,0.29585486132499,0.546061324590358,0.292399995484745
2485,0.3676197410929,0.290100474494192,0.521644127692051,0.295869270520822,0.546076604888788,0.292406906511365
2486,0.367605681027893,0.290122620172101,0.52167318676353,0.295879557118704,0.546088819347009,0.292419637753333
2487,0.367584798552587,0.290147928012349,0.521692423371719,0.295887670957735,0.546100831284065,0.292435122336764
2488,0.367561057219959,0.290181162236253,0.521710436467196,0.295894528197196,0.546111629943069,0.292447032166874
2489,0.367542120965005,0.290202739453474,0.521721555957838,0.295907473372849,0.546129035820587,0.292447716807656
2490,0.367522266487328,0.290227024263409,0.521742326319395,0.295920600506465,0.546147964733706,0.292455876999958
2491,0.367502067626013,0.290253755475519,0.52176496804404,0.295926402610401,0.546163131530808,0.292464883422553
2492,0.367478909089994,0.29027375366258,0.521789170749286,0.295930519259565,0.546185503623482,0.292470600575071
2493,0.367457807538686,0.290284059729474,0.521809163211503,0.295937758028926,0.546205430935747,0.292475286861976
2494,0.367447252781042,0.290298047967433,0.521829192360132,0.295955266998816,0.546223908090562,0.292485705657291
2495,0.367428496725973,0.290317478335631,0.521836834056549,0.295974006259225,0.546234987534284,0.292496677775554
2496,0.36740773811733,0.290349492292239,0.521859294164028,0.295977698870726,0.546242661398609,0.292510583550623
2497,0.367394881344414,0.290366907590696,0.521882958577947,0.295984577942634,0.546262139462311,0.292517375447297
2498,0.367369002634751,0.290396323150112,0.521909849732653,0.295991120422362,0.546274215825845,0.292528674686463
2499,0.367358503215663,0.290412031775113,0.521926632729885,0.296000564687101,0.546290099982633,0.292537590539666
2500,0.367340655608148,0.290430294460772,0.521946349428407,0.29600841265395,0.546305711339101,0.292545997416454
2501,0.367322451804603,0.290459646613481,0.521965572695192,0.296015113390729,0.546314190091331,0.292559890929975
2502,0.367311160284057,0.290482623563825,0.521987243774947,0.296023375881546,0.546322393190881,0.29257740992897
2503,0.367305414672176,0.290501127782959,0.522003164207126,0.296037579762635,0.546330956023932,0.292585973176099
2504,0.367283024317987,0.290527210776433,0.522026036641133,0.296049583165694,0.546335615250139,0.292598974770026
2505,0.367266409989366,0.290549382698068,0.522043448151334,0.296061902952024,0.546363255156725,0.292604918940503
2506,0.367246673571697,0.29056956659988,0.522063623046214,0.29606565212083,0.546380181996001,0.292611244363208
2507,0.367231424510096,0.290597988327038,0.52207212761393,0.296085121319575,0.54639506103862,0.292618556219098
2508,0.36721332955585,0.29062151505134,0.522079033955301,0.296100834988328,0.546412078184634,0.292627296383855
2509,0.36719064341269,0.290640833055336,0.522101458829766,0.296102689489566,0.546429249154543,0.292634397034534
2510,0.367185479240738,0.29066632163572,0.522126641732787,0.296113688315528,0.546440252782358,0.292642602411091
2511,0.367158941939521,0.290692003385044,0.522136992227349,0.296124351682931,0.546453911619615,0.292652135564101
2512,0.367144679961884,0.290716692532065,0.522150795378633,0.296135919011987,0.546470675369187,0.292655570751808
2513,0.36711370545618,0.290740495503767,0.522175636943213,0.296139664174307,0.546483709782784,0.292665470949928
2514,0.36709106452766,0.290768546486335,0.522190835735865,0.29614732150921,0.546494658113002,0.292679481486139
2515,0.367073196937367,0.290781187137121,0.522199881213493,0.296166720687376,0.546505264116205,0.292689635672829
2516,0.367044726840867,0.290801683399417,0.522221114216308,0.296178685803504,0.546525426285965,0.292693484777285
2517,0.367017799355903,0.290833825045841,0.522237932501392,0.296192921120307,0.546540725207978,0.292695041325784
2518,0.367000581725763,0.290854994468517,0.522255040906664,0.296197263197514,0.546549811592456,0.292711719377802
2519,0.366979787639602,0.290884900696071,0.522278031823256,0.296203744550318,0.546557572951291,0.292723578082396
2520,0.366975612165273,0.29089873651851,0.522297232003876,0.296214583760233,0.546572228116995,0.292736655182916
2521,0.366954624081354,0.290928501422566,0.522308886965234,0.296228900370773,0.546581596171505,0.29275069053147
2522,0.366941443238517,0.290945785736553,0.522322510912165,0.29623152716458,0.546589579562469,0.292766619999163
2523,0.366936462430065,0.290961982705135,0.522338968505007,0.296243426373756,0.546613630739518,0.292766584975374
2524,0.366926580190083,0.290983636228879,0.522355784404958,0.296253793035886,0.546638243897993,0.292771884164682
2525,0.366911449811515,0.291003945765976,0.522377340350766,0.296259971263143,0.546653594588155,0.292783221659967
2526,0.366905449843045,0.291020934776308,0.522383517216579,0.296276903978172,0.546660392538911,0.292797346564292
2527,0.366884544035068,0.291037289585825,0.522399656681625,0.296289292256793,0.546675749852587,0.292810643045509
2528,0.366862289042743,0.291067820249271,0.522413490090502,0.296302941325625,0.54669746801329,0.292814822585419
2529,0.366838071973369,0.291084857102763,0.522435205356699,0.296309709020625,0.546709397093921,0.292827324203454
2530,0.366817421378199,0.291113416904603,0.522443054428096,0.296323082605491,0.546720058264461,0.292839299657855
2531,0.366801652890344,0.291130801526196,0.522465283762161,0.296330594691747,0.546735839341014,0.292849695192213
2532,0.366791986713975,0.291156861836254,0.522475164669418,0.296345132868402,0.546743391752172,0.292866711599975
2533,0.366762101558213,0.291186662829566,0.522496570057863,0.296351228139227,0.546750842431335,0.292880847684155
2534,0.366742123525148,0.291210160028818,0.522507680704728,0.29636084922047,0.54676182375883,0.292890282046889
2535,0.366711542469328,0.291228133545973,0.522529066383483,0.296368780865877,0.546764623888641,0.292904754500802
2536,0.366680593299601,0.291253992817828,0.522545139776705,0.296383601849618,0.546779483666408,0.292917310727014
2537,0.366660892558499,0.291276549649269,0.522557756514888,0.29638924550983,0.546790614879353,0.292929060597506
2538,0.366641834046185,0.291301125748571,0.522574078990643,0.29639767982272,0.546802947620551,0.292937803007514
2539,0.366625083936476,0.291322262149491,0.522601295477388,0.296411943963491,0.546827265269996,0.292938633440737
2540,0.366609682102181,0.291339859864323,0.52261038632352,0.296431452646871,0.546842149534824,0.292942022914428
2541,0.366592075842548,0.291366305998816,0.522624061432947,0.296444308246493,0.54685336482119,0.292949807966681
2542,0.366585322107673,0.291379242941075,0.522640823542713,0.296458553865435,0.546864402072294,0.292961761372493
2543,0.366556380619889,0.291403461083961,0.522659037483344,0.296470643508206,0.546869393380785,0.292974384162477
2544,0.366541549366932,0.291429284553747,0.522662522096079,0.296487838117929,0.546882376197587,0.292986132144378
2545,0.36652056531775,0.29144594643748,0.522666268167369,0.296504896498285,0.546894343089754,0.293000453013178
2546,0.366501112655273,0.291478763265821,0.522676930862329,0.296520741141997,0.546907322703521,0.293009877661073
2547,0.366488958415011,0.291503649625717,0.5226907340011,0.296531235879154,0.546916285493366,0.293023440584664
2548,0.366470488996144,0.291535717664247,0.522709156275733,0.296538127665701,0.546921900218719,0.293041752199774
2549,0.366459743410559,0.291546378031379,0.522721880642364,0.296556129667408,0.546933230870849,0.293051769038425
2550,0.366437950507508,0.291570952883307,0.522737082491916,0.296562950978766,0.546950798344869,0.29305670730618
2551,0.366420019022713,0.291597607357915,0.52275315766068,0.296569169268375,0.54695741675308,0.29306625969657
2552,0.366399081996196,0.291613097604283,0.522765210280068,0.296581387675716,0.546968315555768,0.293075958496946
2553,0.366380217841555,0.291632646456461,0.522779180553543,0.296593491072262,0.546983298188345,0.29308055058051
2554,0.366352050553855,0.291671689966601,0.522787146775521,0.296607472814576,0.546994858443179,0.293091958442137
2555,0.366325994305851,0.291695901276638,0.522799688826097,0.296616700415836,0.547011137586048,0.29309440981886
2556,0.366312030348357,0.29171082283228,0.522810817537637,0.296629648290459,0.54702276185662,0.293105748477525
2557,0.366285544948601,0.291738320397098,0.522824499322186,0.296639727426687,0.547040811847003,0.293112021317732
2558,0.366263402653449,0.291761038660612,0.52285260211266,0.296642584487785,0.547056055267118,0.29311783436106
2559,0.36623978144662,0.291795454290515,0.522870051545143,0.296647683746723,0.547066309856585,0.293130446073471
2560,0.366222077941117,0.291812508067566,0.522885479171603,0.296658123906858,0.547073791360458,0.293147557522228
2561,0.366213668753666,0.291823582367237,0.522891821998886,0.29667407971462,0.547089099009726,0.293153375659597
2562,0.366197032808669,0.291849859094658,0.5229127807672,0.296685505251506,0.547101548223394,0.293162945688778
2563,0.366194280159491,0.291864896361731,0.522928824886554,0.296700033028286,0.547112988166847,0.293176671330805
2564,0.366172062811141,0.291891774475595,0.522937038642031,0.296716071699627,0.547120366337195,0.293188857278661
2565,0.36615713633259,0.291906657258647,0.522951705363902,0.2967262607403,0.547130657341031,0.293200097973886
2566,0.36613141520558,0.291935701836382,0.522967763095891,0.296735931352151,0.547138286182863,0.293216421775764
2567,0.366120589541525,0.291960601373368,0.522990601071904,0.296739900258253,0.547155330405948,0.293223395212318
2568,0.366105143015742,0.291981308324907,0.522993975313181,0.296759972685332,0.547169914572653,0.293228888100789
2569,0.366087546866858,0.292005576051909,0.52301741670856,0.296769813373292,0.547185330544311,0.293237280536335
2570,0.36607085225549,0.292025759288001,0.523040302848302,0.296773784147534,0.547187643961308,0.293250557956908
2571,0.366045660012746,0.292057922892365,0.523046643153024,0.296783523729424,0.547194954653352,0.293266376030856
2572,0.366027029751795,0.292085882847341,0.523059914198411,0.296799890846522,0.547209076631817,0.293273715528291
2573,0.36600611737392,0.292106890057805,0.523070634618973,0.296811039421689,0.547226088338588,0.2932805665103
2574,0.365980762533756,0.292130776000097,0.52308296334956,0.296829458607429,0.54724119839592,0.293289704095905
2575,0.365961872115234,0.292150191980951,0.523095935682654,0.296842763341983,0.547249802303371,0.293301419633197
2576,0.365939583794129,0.292174127119777,0.523109783106135,0.296856818987143,0.547259960193866,0.293308693019661
2577,0.365921673132169,0.29219846227521,0.523124856584644,0.296873134440234,0.547268012170416,0.293320997934569
2578,0.365900647583662,0.292221482422182,0.523139005757372,0.296888392653095,0.547280439842821,0.293330531682627
2579,0.365887709783393,0.292240032548232,0.523152452298927,0.296898261128939,0.5472949578012,0.293336510849777
2580,0.365867308983095,0.292265551855304,0.523164540805148,0.296904034151661,0.547300258942337,0.293354440031803
2581,0.365846312809065,0.292297785636246,0.523185986789969,0.296911035273354,0.547313347716973,0.293364613987451
2582,0.365821259288626,0.292322188852633,0.52320462621433,0.296919207553517,0.547326267192524,0.293375449431185
2583,0.365801432222605,0.292351402378409,0.523214955535622,0.296931959997766,0.547329003886125,0.29338794181013
2584,0.365782059389244,0.292374873060511,0.523227851612875,0.296945130054237,0.547343655412327,0.293396350214058
2585,0.365752543938579,0.292406023507992,0.523243071996088,0.296950208341205,0.547361572064641,0.293403991054716
2586,0.365728196244509,0.292425472511696,0.523260718814475,0.296946620800114,0.547373497508561,0.293412458516775
2587,0.365714082282477,0.292446714185286,0.523285701360208,0.296950856296847,0.547376529202605,0.29342238377026
2588,0.365703361819094,0.292470055520663,0.52330177063635,0.296957907686683,0.547385758549292,0.293432841492691
2589,0.365683866821236,0.292488880817794,0.523317693888498,0.296967577249778,0.547398858164024,0.293438595706722
2590,0.365673889718042,0.292496775962199,0.523332196875165,0.29697888371513,0.547413359021554,0.293446296029711
2591,0.365650867669304,0.29253133929603,0.523342908466341,0.296998204096879,0.547427681053259,0.293454625555208
2592,0.365630675148793,0.29255510706565,0.523349022613282,0.297016395758184,0.547431379356639,0.293465330769766
2593,0.365611274931061,0.292574739078919,0.523368410622363,0.297023957224687,0.547441949041377,0.293477464107391
2594,0.365589202775336,0.292597149151175,0.523376888646794,0.297037583611816,0.547457457921996,0.293481736286204
2595,0.365576555065516,0.292615782905475,0.523385200572473,0.297050019040923,0.54746345132122,0.29349443392309
2596,0.365564563839496,0.292642725303972,0.523402549880435,0.29706265276346,0.547472765766075,0.293500371598281
2597,0.365534529507574,0.292670361330566,0.523412210712226,0.297068631711977,0.547479017367421,0.293513976388706
2598,0.365507367771361,0.292696093562724,0.523434052190378,0.297077116137229,0.547490248553441,0.293522474744574
2599,0.365488304825675,0.29271300596052,0.523447546215799,0.297086655022469,0.547497052920701,0.293537706899787
2600,0.365463059109501,0.292741387133953,0.523459152945179,0.297101606355051,0.547504834719029,0.293544782670351
2601,0.365433998576744,0.292769059223504,0.523477307843681,0.297116604630105,0.547510666767895,0.293554055402089
2602,0.365422419620415,0.292793107344044,0.5234896926362,0.297124640270456,0.547522219602074,0.293564942897362
2603,0.36540211110603,0.292811563322324,0.523504684209022,0.297137288770417,0.54752975343746,0.293580119437142
2604,0.365388197989525,0.292831841316231,0.523523621267171,0.297142280392748,0.54754893524044,0.293586033489005
2605,0.365375055806961,0.292853567329831,0.523544613151839,0.297141956484627,0.547559252233192,0.293588466079689
2606,0.365364066130004,0.292872640714353,0.523558774376504,0.297156515339676,0.547564798372017,0.293602599943241
2607,0.365350971751853,0.292900377724917,0.523577495072039,0.297161675418529,0.547573953841622,0.293608296505048
2608,0.365338988542621,0.292920882650655,0.523594560972066,0.297166687877696,0.547588037845617,0.293615264118728
2609,0.365321863774722,0.292946347631594,0.523606826597813,0.297176164008588,0.547602563111789,0.293623574621406
2610,0.365287010929379,0.292973527325311,0.523629129764066,0.297175848874499,0.547609326730951,0.293638212595783
2611,0.36526131720603,0.293000080269996,0.523636699564387,0.297185137737344,0.547622155037686,0.293643928000557
2612,0.365238040601825,0.29302707628249,0.523651231803889,0.297194743885398,0.547621565639715,0.293658031032974
2613,0.3652228007676,0.293045799130962,0.523666060954949,0.297207032603238,0.547626065560816,0.293674913329458
2614,0.365202416450437,0.293056223134809,0.523684676135673,0.297213664984332,0.547630128404037,0.293691546029276
2615,0.365182774679704,0.293082647774225,0.523699885093809,0.297227870477141,0.547646863470298,0.293693828386811
2616,0.365154319727915,0.293125136210522,0.523719312888038,0.297230623181896,0.547665105344704,0.293700654753138
2617,0.365128663737079,0.293142213090984,0.523729747712985,0.297249901864894,0.547675420153853,0.293712938681402
2618,0.365098078194165,0.293173032170456,0.523741779155957,0.297257685692017,0.5476846110572,0.293725505941022
2619,0.365079596751942,0.293194071009805,0.523751285645627,0.297274606296072,0.547697573177588,0.293731856139989
2620,0.36505557677139,0.293221456050465,0.523762431798859,0.297281432413268,0.547701487097326,0.293746438622071
2621,0.365029749086822,0.293247274130327,0.523786699425998,0.29728195683966,0.547710920920435,0.293751069204526
2622,0.365020342302227,0.293267653784574,0.523799871794193,0.297290635389348,0.547720901109813,0.293760488954504
2623,0.365016144733594,0.293279795420153,0.523816456641912,0.297297543817367,0.547734108275888,0.293773070356329
2624,0.365001110167826,0.293306057578339,0.523830641140206,0.297303692638359,0.547740641809603,0.29378605220242
2625,0.364984845173841,0.293323574531521,0.523845434097933,0.297315066421205,0.547755125418667,0.293790946461479
2626,0.364974006253703,0.293336098578892,0.523858426247728,0.297325312700866,0.547756556034305,0.293804984343433
2627,0.364959164714962,0.293362875280511,0.52388139153444,0.297326870221354,0.547769180459065,0.293811130580798
2628,0.364933632455452,0.293387333435446,0.523897615753338,0.297331693255068,0.547778352221093,0.293821108636647
2629,0.364926969737077,0.293408492947124,0.523913360622651,0.2973390676708,0.547788341724633,0.293830585925891
2630,0.364905048001086,0.293444172923531,0.523927404300939,0.297351647286042,0.547800680034842,0.293840280078795
2631,0.364885698416292,0.293457409025345,0.523942884777995,0.297365074459134,0.54780702113628,0.29385357962029
2632,0.364854713037862,0.29348343119886,0.523952840403716,0.297377702063329,0.547827592835813,0.293852058669757
2633,0.364840238750576,0.293504771547855,0.523970443268636,0.297383508436036,0.547829908368462,0.293869925908679
2634,0.364823657578647,0.293525634755828,0.523988781647372,0.297385060363778,0.547841534558433,0.293879035094418
2635,0.364799104750949,0.293550160125068,0.523998265954845,0.297398089092791,0.54784886370003,0.293890957402993
2636,0.364775508264495,0.293573509508787,0.524006648308344,0.297408279773193,0.547858231328764,0.293903161054615
2637,0.364753711798589,0.293601697677306,0.524019051099447,0.297414393255749,0.547874254759871,0.293905411823519
2638,0.364734073372045,0.293627787017593,0.52403730589212,0.297420885428981,0.547887110270017,0.293915644919895
2639,0.364712713425773,0.293653431122492,0.524041049301125,0.297439841078503,0.547895463654691,0.293922282943895
2640,0.364704890279554,0.293674009856071,0.524059190018905,0.297450158901299,0.547903640034479,0.293936812747782
2641,0.364686330808552,0.293696317653571,0.52407261981776,0.297468265039668,0.547914471999563,0.29394734853524
2642,0.364666308017263,0.293722819435834,0.524088524446523,0.297480280556599,0.547918932759803,0.293964085435887
2643,0.364644933710536,0.293742909730593,0.524104441373971,0.297491149037726,0.547926065882426,0.293976545582942
2644,0.364628765739254,0.293768242773576,0.524128271785687,0.297492511995209,0.547943874844214,0.293980028603215
2645,0.364611950527013,0.293790919067965,0.524143292799573,0.297505671742909,0.547948640279637,0.293988762107629
2646,0.364595315859104,0.293813540314927,0.524154706874774,0.29751656408803,0.547963034997569,0.293999441438926
2647,0.364581953692091,0.293837690710961,0.524167503262834,0.297527263808301,0.547972801428402,0.294010409545366
2648,0.364568702152411,0.293856031708397,0.524184974572372,0.29753711052951,0.547977122927206,0.294025401908638
2649,0.364552188420018,0.29387128450897,0.524197528940834,0.297548070469642,0.547987237835433,0.294031317506859
2650,0.364539908684395,0.293894184071919,0.524220007617301,0.297548376577847,0.547993902915574,0.29404534257048
2651,0.364528398943929,0.29390190141852,0.524238312703101,0.297552706235083,0.548000705259812,0.294053931696614
2652,0.364504866848622,0.293930245922112,0.524261109863362,0.297554358837315,0.548010766260087,0.294065530897589
2653,0.364479561228728,0.293959211418661,0.524282210079353,0.297564243620197,0.548022154968792,0.294071794061668
2654,0.364450953884652,0.293987701754868,0.52428983348441,0.297582327038863,0.548030153027937,0.294087003635678
2655,0.364425635766433,0.294016304730331,0.524296631998482,0.297600840525965,0.548037922126501,0.294100435375028
2656,0.364406892290757,0.294040029281973,0.524315126589776,0.2976067556622,0.548044310646026,0.294113050282466
2657,0.36438774676054,0.294065027182453,0.524321417623585,0.297619712965404,0.548056619118706,0.294121910210261
2658,0.364354765516568,0.294102324933973,0.524335184840756,0.297625984673899,0.548069689114108,0.294134381490544
2659,0.36434182179987,0.294126712952241,0.524350952713746,0.297633898981765,0.548081260985879,0.29413930750044
2660,0.364321970373274,0.294148920749442,0.524364787482184,0.297644075035942,0.548091831186101,0.294147688172706
2661,0.364309535065991,0.294164700805357,0.52438612685831,0.29764884378576,0.548105065913618,0.294160727122386
2662,0.364302895000189,0.294176332573436,0.524399782688585,0.297660609897082,0.548111154483918,0.294170484327694
2663,0.36427750367172,0.294203903217641,0.524412709681907,0.297675378071588,0.548117584078499,0.294181796708734
2664,0.364263448302192,0.294229205335027,0.524420200509376,0.297687435872629,0.548122647546901,0.294197270956129
2665,0.364242789935328,0.294252373382971,0.52443631568148,0.297700180574351,0.548124921121849,0.294209001217196
2666,0.364217455389794,0.294279617363874,0.524443503089999,0.297714528434324,0.548136530379964,0.294214684680694
2667,0.364195928536547,0.294306375643923,0.524461455530045,0.29771652437976,0.548148404790445,0.294224393464628
2668,0.364180439228762,0.294328126508593,0.524476991828436,0.297725512265053,0.548145835898119,0.294243230901951
2669,0.364169129710934,0.294349862702073,0.524491978890497,0.297733557034499,0.548151856865229,0.294253115442392
2670,0.364146633940202,0.294375300062089,0.524504698421617,0.297740379978504,0.548150938751805,0.294268365395468
2671,0.364133150190832,0.294395465016979,0.524519364746219,0.29774393873127,0.548152377040183,0.294281059556728
2672,0.364102365483857,0.294423508633193,0.524534173045018,0.297751138913241,0.548167385066615,0.294287550097877
2673,0.364078938727531,0.294454320826919,0.524536860347155,0.297773195258203,0.548181016065533,0.294298236455417
2674,0.36406855380699,0.294470551840971,0.524552900244688,0.297777334580774,0.548188463389454,0.29431120948556
2675,0.364035024215206,0.294501701735099,0.524570994748322,0.297780743277204,0.548198998135057,0.294318694285597
2676,0.364015738020806,0.294529362258674,0.524583239256066,0.297788943855562,0.548206004117858,0.294325730735831
2677,0.363996225916685,0.294549335173891,0.524590238922154,0.297801770284219,0.548208335913661,0.294339762754044
2678,0.363979943796622,0.294571737621198,0.524608727343154,0.297810263374007,0.548217214189927,0.294351006695387
2679,0.363966787868947,0.294591880816727,0.524632321593293,0.29781586736731,0.548223344568966,0.294359887978589
2680,0.363951069963314,0.294606342679219,0.524644646170129,0.297828454099042,0.548232963870309,0.294368793722256
2681,0.363931592794171,0.294627669242703,0.524664812834017,0.2978288405197,0.548242280388533,0.294383479077031
2682,0.363912435976999,0.294650601939785,0.524684106113757,0.297833784396087,0.548249835612382,0.294391427416763
2683,0.363898124110821,0.294669088550547,0.524693611066157,0.29784709055913,0.548256331662138,0.294400766695934
2684,0.363874151889763,0.294697668489466,0.524699783029928,0.297863864516435,0.548268766817461,0.294409897463262
2685,0.363848953189915,0.294723554791772,0.524720449971106,0.297864309356602,0.548283533591918,0.294416707423443
2686,0.363830247134624,0.294743083327397,0.524733504330091,0.29787272418218,0.548290146765704,0.294422722185118
2687,0.363814685658693,0.294763242932406,0.524746547411843,0.297879258540927,0.548294258111713,0.294433593736467
2688,0.363791881624365,0.294793648458755,0.52475321613697,0.297893220249012,0.548301623905854,0.294442622591628
2689,0.363780069854279,0.294814170173014,0.524771292006378,0.297899934623507,0.548309333655703,0.294452410274305
2690,0.363760830079973,0.294839388426362,0.524784169019331,0.297908509489796,0.548320650167797,0.294463022400597
2691,0.363742569978072,0.294857496753713,0.524803263787322,0.297911527045134,0.54832654778831,0.294476026564871
2692,0.363713019198342,0.294888869216352,0.524820734950446,0.297915456214019,0.548344462064275,0.294482653245761
2693,0.363688543576936,0.294914474060592,0.524838077958091,0.297921602791455,0.548345796521848,0.294491856721245
2694,0.363668292590926,0.294931524589926,0.524852105099808,0.297930116962624,0.548348837560263,0.29450624598036
2695,0.363651930131554,0.294948813650318,0.524865368108803,0.297935841284542,0.548360849506553,0.294514825589986
2696,0.363636047728373,0.29496825029652,0.524876609347018,0.297954577044983,0.548365347345675,0.294527935708402
2697,0.363608475771511,0.294997985458877,0.524884261069285,0.297965452600988,0.548367787051524,0.294544687540237
2698,0.363588125623941,0.29501839925729,0.524898369438949,0.297973964345784,0.54837809547634,0.294552747430912
2699,0.363580755553122,0.29504870688656,0.524919387855725,0.297979327320902,0.548389832217547,0.294557745250611
2700,0.363567995883807,0.295068945684594,0.52493561300475,0.297985581291652,0.548395107695504,0.294568181420281
2701,0.363539291601139,0.295095668709035,0.524944167063807,0.297994074219057,0.548401573927804,0.294581708649977
2702,0.363522243921423,0.29511319600075,0.524953547957443,0.298006249424382,0.548406828699134,0.294595844109984
2703,0.363499330016704,0.295138977134709,0.524967561180403,0.298017997348934,0.548411585509904,0.294610043233
2704,0.363483723151379,0.295159064694332,0.524978524395016,0.298031010174349,0.548417706900964,0.294626419107624
2705,0.363462768294635,0.295192577853929,0.524989845144422,0.298047557891705,0.548428481881929,0.294632207380424
2706,0.363439571382554,0.295219019586242,0.524999523303984,0.298062234664842,0.548436599782807,0.294641133516517
2707,0.363422001714287,0.295247186417013,0.525017321522962,0.298067735749353,0.548446238978607,0.294647647077818
2708,0.363398285409594,0.295279576446078,0.525030824755465,0.298072580353932,0.548449564276191,0.294658882587336
2709,0.363388735205791,0.295289922209748,0.525049697666919,0.298078085163064,0.548457027870432,0.294667189886198
2710,0.363361666009413,0.295304669766555,0.525063682801204,0.298091838392671,0.548465206393947,0.294677195787668
2711,0.363343751696213,0.295326612086634,0.525079528167625,0.298091977197424,0.548465043862484,0.294689682275691
2712,0.363321184234622,0.295347423295927,0.525086454058869,0.298109344173604,0.548476792087526,0.294696308613409
2713,0.363297669520333,0.295371124877711,0.525100305228446,0.298122281442272,0.548484141539451,0.29470292764364
2714,0.363281278043099,0.295393086912265,0.525111903767594,0.298133822600362,0.54849560531128,0.29470751946297
2715,0.36326248927239,0.295406143634027,0.525112572856549,0.298143462712293,0.548497355549027,0.29472206096001
2716,0.363246604641745,0.295424287294231,0.525115210301568,0.298164424001642,0.548502858784431,0.29473183938549
2717,0.363225775237446,0.295440748020745,0.525133423754301,0.298173994158873,0.548517269787116,0.294736935351704
2718,0.363212324755863,0.295465826279986,0.525139940302737,0.298187254685634,0.548519867794116,0.294746933374022
2719,0.363191403296015,0.295490836214503,0.525153412434155,0.298197997413647,0.548529852948982,0.294754149556014
2720,0.363177243476368,0.295507522957357,0.525159199992394,0.298208758344826,0.54854003957467,0.294764819598965
2721,0.363160732717734,0.295526833416252,0.525171469932603,0.298215111916038,0.548545517206608,0.294774494917844
2722,0.36314470000819,0.295550382929874,0.525196264741748,0.298214118357147,0.548554974112409,0.294788256365409
2723,0.363125840006263,0.295572878336481,0.525206891093539,0.298228449342626,0.548564501465337,0.294801414316956
2724,0.363110147180965,0.295597207770988,0.525230316493672,0.298230786432618,0.548571842743654,0.294812177417074
2725,0.363089230761091,0.295627589301918,0.52524549612791,0.29823513371118,0.548582679060798,0.294821919870751
2726,0.363070854608609,0.295644531560948,0.525258425165331,0.298246273579983,0.548589153345462,0.294830849153636
2727,0.363050438307287,0.295661625589221,0.525270643249241,0.298259189426442,0.548604044156332,0.294836534191611
2728,0.363027206795322,0.295680855473269,0.525286706032823,0.298262357308028,0.548611110958305,0.294843378385634
2729,0.363001622241256,0.295707720575637,0.525298614803964,0.298271979961454,0.548617350092602,0.294853952175635
2730,0.362978195366583,0.295728348285649,0.525317169331087,0.298272273075694,0.548625772839321,0.294860666296354
2731,0.362965434570037,0.295755508418291,0.525343761898016,0.298267359120724,0.548632330476211,0.294871671993275
2732,0.36294000960808,0.295782654945969,0.525359473944384,0.298272565621296,0.548633070047317,0.294891513255922
2733,0.362927002401787,0.29580423086493,0.525369902927282,0.298288737680965,0.548643555848902,0.294896724474212
2734,0.362910841413312,0.295824631520109,0.525384176684765,0.298292834181017,0.548648177419819,0.294909102597836
2735,0.362891317830904,0.295839261291317,0.525403760687838,0.298297858523845,0.548651797542525,0.294923032246809
2736,0.362873591402907,0.29585582942697,0.52540956697052,0.298315576889361,0.548656242867929,0.294932675522596
2737,0.362855994720367,0.295872523531033,0.525419472144851,0.298325308302279,0.548660618631742,0.294944353296001
2738,0.362828378233575,0.295900380420944,0.525429277407954,0.298331297760086,0.54866379103038,0.294957242281234
2739,0.362807861807999,0.295925448405766,0.52543246977637,0.298348464038874,0.548667539493421,0.294965731098458
2740,0.36279500074151,0.295944601393927,0.525443886771319,0.298363076476727,0.54867553108227,0.294976963120566
2741,0.362779010678979,0.295965458987125,0.525455512324278,0.298374090001259,0.548682371085918,0.294987013457424
2742,0.362763725149729,0.295983667193625,0.525465928882655,0.298384541538319,0.548689942130265,0.29499654231938
2743,0.362750994151588,0.295998785694474,0.525483276420427,0.298391441742298,0.548690654246948,0.295012994903765
2744,0.362725432125738,0.296031370721282,0.525496278766619,0.298397509107502,0.548709580474567,0.295015526401041
2745,0.362700559300134,0.296058606718098,0.525507709907971,0.2984061176602,0.548723632029914,0.295019283625165
2746,0.362686486615853,0.296078327639697,0.525528650156058,0.298411579924397,0.54873200638917,0.295024995875957
2747,0.362673089897778,0.296100297484272,0.525544277350919,0.298420032238766,0.548732092931852,0.295042951462414
2748,0.362654774691837,0.296125623822602,0.525559854030252,0.29842931010514,0.548738456064581,0.295056769019756
2749,0.362635908372585,0.296149643481483,0.525568844443399,0.298439909686521,0.548748392322119,0.295065053050754
2750,0.362613655346611,0.296172833847218,0.525580527281029,0.298444638527543,0.548751932700197,0.295073871412155
2751,0.362592190717074,0.296191357954608,0.525595190744527,0.298454851986176,0.548754966198585,0.295090875165035
2752,0.36257684054915,0.296210896753355,0.525611938036117,0.298460606673411,0.548764382831528,0.295096312247074
2753,0.362558937896479,0.296232307452543,0.525629851074054,0.298465204589065,0.548766625529886,0.295108646849834
2754,0.36253407998679,0.296257391528045,0.525635393820135,0.298481850732917,0.548777547020242,0.295114320567114
2755,0.362518279829147,0.296274066980149,0.525649587233999,0.298493265733823,0.548788347602486,0.295123336525636
2756,0.362501025804276,0.296291521933706,0.525656041995509,0.298509373153746,0.548798262618882,0.295130938899525
2757,0.362483464398924,0.296311737789262,0.525670012278186,0.29851581683158,0.548803655327385,0.295142993660287
2758,0.362463036819183,0.296326804639107,0.525677441223664,0.298529245358981,0.548811667713071,0.295149650690589
2759,0.362440315748358,0.296351132906275,0.525689227894795,0.298534726066676,0.548816950877107,0.295159300333499
2760,0.362414279056721,0.29638330522726,0.525692778469669,0.298548769382393,0.548821125522809,0.295172937922187
2761,0.362396379985373,0.296402581726512,0.525698382214612,0.29856062705216,0.54882392240145,0.295187950550424
2762,0.362384851850247,0.29641979234361,0.525718668284617,0.29856298236523,0.548832798831258,0.295198151757108
2763,0.362362117503647,0.296441775485016,0.525730866844747,0.298569931348727,0.548837238889427,0.295209792205223
2764,0.362345550282007,0.296464632196761,0.525748405336239,0.298578775400826,0.548842828855732,0.295223892347171
2765,0.362315662294008,0.296495377664856,0.525757419486958,0.298589615863909,0.548852055985189,0.295232189320009
2766,0.362303022423847,0.296515562823393,0.525772229264791,0.298598152219585,0.548852936364119,0.295248872348683
2767,0.36228982183671,0.296535694847954,0.525781433804684,0.298612800716531,0.548861163721201,0.295255475479774
2768,0.362271629988247,0.296557929511786,0.525800433161427,0.298617263846415,0.548862227882294,0.295268139900746
2769,0.362246833160152,0.296580244549568,0.525812205877322,0.2986214321726,0.548869588402408,0.295276322024131
2770,0.362222513082196,0.296608199785019,0.525823771560894,0.298629387651043,0.54887769490409,0.295284508481757
2771,0.362207510348889,0.296628987206673,0.525833710029938,0.298643848517308,0.548881975859441,0.295297339739551
2772,0.362185631575031,0.296648626395246,0.525843691816571,0.298657479118052,0.54889270569832,0.295299714794049
2773,0.362164091440956,0.296668850680727,0.525855217419901,0.29866419233083,0.548892942486124,0.29531396023822
2774,0.362151851311724,0.296692799794309,0.525870714440963,0.298674854787346,0.548898717828699,0.295323496294543
2775,0.362134425144802,0.296714162114364,0.525881096969247,0.298683085226788,0.548901351154391,0.295331988595529
2776,0.362116216196173,0.296733402514814,0.525885806987514,0.298695604986617,0.548905537980724,0.295347434691587
2777,0.362102370491601,0.296762458515257,0.525891991402469,0.298709563652244,0.548908774770359,0.29535777027449
2778,0.362077925407879,0.296787679360105,0.525897086673205,0.298723089340118,0.548916727611351,0.295370959912232
2779,0.362050940942811,0.296816088989857,0.525911636464201,0.298730380267097,0.548919163421523,0.295377115488219
2780,0.362028529320977,0.29683029720964,0.525928194359549,0.298735413563619,0.548926676769465,0.295387804515814
2781,0.362013137416459,0.296854966381708,0.525939373016194,0.298744227171136,0.548931997341725,0.295400080272816
2782,0.361989119513469,0.296885359095504,0.525945636230222,0.298752098169597,0.548937583791141,0.295412503448031
2783,0.361974650794853,0.296903298652875,0.525966327149285,0.298755272101403,0.548944233508527,0.295419107365995
2784,0.361963045301792,0.296922265579761,0.525975401521475,0.298767151093235,0.548950413027056,0.295429604698791
2785,0.361941777709664,0.296946637221759,0.525984840529929,0.298780952115527,0.548965413298808,0.295436048347652
2786,0.361919422320416,0.296962191884986,0.52599531566447,0.298788840765372,0.548976261642155,0.295442049507012
2787,0.36190066943226,0.296990548549106,0.526010371863314,0.298793570228623,0.548988387140381,0.295446104997007
2788,0.361881754520216,0.297003360358532,0.526022799318986,0.298805798306723,0.548993960444393,0.2954562749325
2789,0.361864427733806,0.297029242321525,0.526033474243922,0.298817628406034,0.548998655324361,0.295468802357041
2790,0.361848814389513,0.297046769524799,0.52604172229814,0.298831759359802,0.549002886142017,0.295482481181518
2791,0.361838163391763,0.297070565614487,0.526055825777693,0.298836764124782,0.549006409795286,0.295491715888526
2792,0.361827412101101,0.297084182795266,0.526071726752098,0.298839782976737,0.549011872362764,0.295500789485272
2793,0.361799659002901,0.297106915786167,0.526072469701508,0.298853458813494,0.549014882725277,0.295514290794981
2794,0.36178590224544,0.297119512315476,0.526083653815814,0.298863917193977,0.549021225442731,0.295526269214892
2795,0.361768363143764,0.297143447141564,0.52609625550181,0.298873568867819,0.54902222752049,0.295542945023723
2796,0.36173936821083,0.297170028801764,0.526101631189932,0.29888715150331,0.549030563234599,0.295555425484303
2797,0.361720114385838,0.297187049919219,0.526114839430999,0.298895801181343,0.549034871759333,0.295566825548961
2798,0.361698422885181,0.297216996786011,0.526118816868527,0.298905471964962,0.549033423180524,0.295583524235992
2799,0.36167824425947,0.297243463086297,0.526132601777729,0.298913971617287,0.549039177753438,0.295591081567146
2800,0.361659129007058,0.297272946479752,0.526144909251608,0.298925192031992,0.549043854256339,0.295598420443559
2801,0.361642578377576,0.297291426535009,0.526158847987011,0.298932730344884,0.549053949992109,0.295608767906065
2802,0.361621943354231,0.29731304199396,0.526169927996946,0.298943669021648,0.549062683797299,0.295621311549001
2803,0.361607426258738,0.297338360293025,0.526178736735882,0.298955153927305,0.549073904517798,0.295626942081593
2804,0.361584247427992,0.297366278354246,0.526188621165402,0.298969388219415,0.549079520601871,0.295638190504779
2805,0.361562967513532,0.297386548117199,0.526199731412991,0.298980656803214,0.549083102908834,0.295651580947468
2806,0.361546773560435,0.297414109036324,0.526218115129322,0.298982590963952,0.549090526207617,0.295662479995025
2807,0.361530310871063,0.297431795686851,0.526234969189056,0.29899030418338,0.549093419965537,0.295673866032962
2808,0.361514035914877,0.297447869711545,0.526248785188198,0.299001226779836,0.549101141138026,0.295686286597269
2809,0.361492994719301,0.297474547968775,0.526258372186619,0.299012055841022,0.549102428135846,0.295695272316335
2810,0.361476438229364,0.297488917043,0.526266916847148,0.299025549270248,0.549101349840591,0.29571023288035
2811,0.361453669062059,0.297515557383515,0.526279909186957,0.29902908320262,0.549107440560902,0.295720335811215
2812,0.361435885067063,0.297533947915331,0.526282723754712,0.299048728150887,0.549113458529948,0.295732936073097
2813,0.361418295816311,0.297561489158513,0.526298888802595,0.299051473293245,0.549119528510965,0.295740467183208
2814,0.361401591462724,0.297575293734587,0.526314029441336,0.299053107654075,0.549126404670771,0.295749864914045
2815,0.361387430121095,0.29759410374245,0.526315277208572,0.299073409447725,0.549129421336015,0.295758316140593
2816,0.361368796288038,0.297618365119283,0.526330525724099,0.299082981276748,0.549140525379617,0.295765538765838
2817,0.361348477074389,0.297640376715284,0.526341355875462,0.299087669778902,0.549144046640311,0.295775781060133
2818,0.361321763351523,0.297671679203247,0.526349411921307,0.299092852213667,0.549151887193131,0.295780504510307
2819,0.361308535027058,0.29769098373687,0.526359111438013,0.299103101897358,0.549152556278917,0.295792652873383
2820,0.36129209177696,0.297712316850518,0.526361208632548,0.299121364784137,0.549152311808669,0.295806786016336
2821,0.361270506716244,0.297734258309242,0.526378626480604,0.299125230446999,0.549153732958993,0.2958171468693
2822,0.361255772892151,0.297748609241478,0.526389223997094,0.299131930277227,0.549162190741538,0.295828710238938
2823,0.36123449856133,0.297781217848511,0.526396167151978,0.299147891745273,0.549168698886924,0.295838352195093
2824,0.361220717924314,0.297799700362464,0.526407002243159,0.299151101960951,0.549180849540621,0.295845029760842
2825,0.361191476848767,0.297829327940547,0.526416017462794,0.299162702455498,0.549191904103436,0.295853943590388
2826,0.361178334284964,0.297843293948996,0.526421367544948,0.299176238533123,0.549191740530917,0.2958684959843
2827,0.361158051281762,0.29786129220217,0.526430365715856,0.299181489186626,0.549198483973485,0.295879150142199
2828,0.3611373290896,0.297885951289006,0.526438447674325,0.29919315247828,0.549201096762795,0.295890314420539
2829,0.361122126232013,0.29790910789447,0.526450748154197,0.299202205061238,0.549207253659902,0.295897254592373
2830,0.361107170316956,0.297924848942479,0.526459984392017,0.299210318527421,0.549215305598678,0.295905419295127
2831,0.361084927813673,0.297942260724935,0.526467119228096,0.299222369676889,0.549219166691756,0.295914260469142
2832,0.361072092113421,0.297963351307534,0.526476910021017,0.299234265888165,0.549222087406419,0.295924782212677
2833,0.361060314852722,0.297970101250238,0.526489566387883,0.299244185892555,0.549229792205809,0.295933756367197
2834,0.361038944545233,0.297992380108151,0.526501871970138,0.299246121333774,0.549235416374493,0.295947056713173
2835,0.36101846904434,0.298020932078398,0.526515905880733,0.299246958071931,0.549239185671137,0.295954888876142
2836,0.36100173681669,0.298047987959639,0.526524391906865,0.299258582563842,0.549246425908561,0.295962599168122
2837,0.360975176360968,0.298072424257908,0.526538608680875,0.299263702729105,0.549249088350283,0.295971957271439
2838,0.360962425688385,0.298092964608507,0.526554191394093,0.299264860787802,0.54926139059338,0.295974498106691
2839,0.360941043700791,0.298112048367563,0.526566495546448,0.299267805147805,0.54926270113212,0.295983423469424
2840,0.360923297834221,0.29813699417898,0.526578568324779,0.299273662352548,0.549266966269643,0.295994727776091
2841,0.360906341840456,0.298157120656395,0.526587115510983,0.299283631213149,0.54927270465356,0.296003784806793
2842,0.360887279966957,0.298178681475195,0.52660537597807,0.299290361364296,0.549282105224556,0.296005966849963
2843,0.360875546514491,0.298199042137193,0.526613172108258,0.299305095924331,0.549286802087516,0.296020979960103
2844,0.360857308041469,0.298217470402085,0.526620643308264,0.299319938455851,0.549291965578962,0.296032669541209
2845,0.360846873021471,0.298228930546907,0.526630458680223,0.299327534155812,0.549297811124553,0.296042064089595
2846,0.360823936963745,0.298252683133225,0.526644822539198,0.299333256726692,0.549303846533302,0.296050575351445
2847,0.360812577773906,0.298274771352785,0.526653286187521,0.299339398618235,0.549308865901113,0.296060456908171
2848,0.360805036825863,0.298289497441908,0.526662300830705,0.299352824523012,0.549314674081524,0.296063705109137
2849,0.360787854991628,0.298313620652487,0.526677315031396,0.299359623795218,0.549311710584311,0.296081311948883
2850,0.360770366175149,0.298334076593571,0.526684161978383,0.299367033544814,0.549319687609256,0.296090557962057
2851,0.360751126435999,0.2983603896733,0.526693286763356,0.29937088650197,0.54932396938527,0.296099615290761
2852,0.360734948204761,0.298376145273693,0.52670082663028,0.299383528838848,0.549327989277101,0.296116004524577
2853,0.360706515443236,0.298389907612071,0.526704812040403,0.299398257918524,0.549329213560669,0.296129008474043
2854,0.360687287442345,0.298407619151009,0.52671907800976,0.299400434368583,0.549338453004479,0.296134519312795
2855,0.36067269839171,0.298419768821012,0.526725284254153,0.299411045659766,0.54934725106804,0.296138694046651
2856,0.360655177769327,0.298444892218591,0.52673313422465,0.299419262808566,0.549351572468636,0.296151872772694
2857,0.360630013970206,0.298477557897703,0.526746755632084,0.299422552621387,0.549359475329642,0.296161528494571
2858,0.360619484750702,0.298500198709736,0.526761677954429,0.299425344940465,0.549359932309138,0.296173639665736
2859,0.3606057646252,0.298524648449464,0.52677506157984,0.299433136563941,0.549371673981976,0.296179838420234
2860,0.360598800950816,0.298542269695294,0.526789603708347,0.299440507990661,0.549375048940289,0.296186150880315
2861,0.360575110303858,0.298570257642564,0.526807322549175,0.29944490304314,0.549385292057984,0.296190718645949
2862,0.360564471313077,0.29859026620585,0.526817469652962,0.299452170205682,0.549389263537118,0.296197167160333
2863,0.360548920689076,0.298614027519647,0.526828542188645,0.299465262885769,0.549393163025526,0.296205742758453
2864,0.360521334315474,0.298634559380056,0.526841818335868,0.299469554289564,0.549397013661414,0.296216313388229
2865,0.360490276981545,0.29865940105235,0.526852944113708,0.299480976593464,0.549400955994589,0.296225979471336
2866,0.360487024120733,0.298672887651567,0.526859477003728,0.299492292751281,0.549407290743229,0.296234451400484
2867,0.360472182706014,0.298688868427082,0.526876604838354,0.299495587348144,0.54941634553363,0.296242569334147
2868,0.36045439189307,0.29870412494832,0.526887815749751,0.299506062597578,0.549413744818405,0.296261224916265
2869,0.360434716888739,0.298731700979558,0.526902488670632,0.299510940585886,0.549414999716823,0.2962737520183
2870,0.360421684451686,0.298744108550156,0.526911636801835,0.299519917964933,0.549420594742843,0.29628039939471
2871,0.360402908266383,0.298767812401153,0.526916744987796,0.299526193366109,0.549432664900464,0.296285701002314
2872,0.360383241073791,0.298790578394273,0.526928225568413,0.299535733154145,0.549437267969126,0.296295113509581
2873,0.360354639643574,0.298815879495235,0.526936614310095,0.299545062991446,0.549438894127404,0.296304747024049
2874,0.360330887725873,0.298828845902574,0.526944182284037,0.299549694651136,0.549444495298791,0.296311834876984
2875,0.360312819719477,0.298854557028728,0.526948505024093,0.299563647424098,0.54944812179842,0.296322291613778
2876,0.360298551699185,0.298874389694919,0.526959751885372,0.299571194848147,0.549451955426194,0.296335401795884
2877,0.36028358101924,0.298893170237992,0.526977607309434,0.299570123341806,0.549459778890966,0.296347477260563
2878,0.360268965169552,0.298914252135362,0.526983294452615,0.299580791275746,0.549461596140222,0.296359543128152
2879,0.360258068719312,0.298935982641041,0.526993329387864,0.29959142060486,0.549469382618012,0.29636560106596
2880,0.360236826594489,0.298967187036735,0.527008592035104,0.299595705597251,0.549479578339451,0.296369028711996
2881,0.360220463493255,0.298992017784515,0.527012038129702,0.29960779999789,0.549484002628911,0.296377709140722
2882,0.360201955065799,0.299015116769819,0.527018026050695,0.299621917855349,0.549484892610552,0.296386644081935
2883,0.360185060049608,0.299028186629763,0.52702409176837,0.299632297289503,0.549489336607125,0.296395378900457
2884,0.360159369355011,0.299054356160323,0.527038582314389,0.299638849838179,0.549495053981114,0.296397908168714
2885,0.36014804954782,0.299072380470741,0.527046345601627,0.299648935157059,0.549497547196713,0.296405094421019
2886,0.360129217913053,0.299098311006849,0.527053269101054,0.299657160425417,0.549500442607426,0.296414813462659
2887,0.360104467544185,0.299123799173397,0.527065909099001,0.299660169071882,0.549507791841361,0.296423576360004
2888,0.360085046737543,0.29915588227768,0.527078309637972,0.299663309898846,0.54951707563499,0.296428166255603
2889,0.360072972558136,0.299175696238887,0.527088701617219,0.299674424164934,0.549519457101662,0.296441707957605
2890,0.360051065458313,0.299197786896457,0.527088471044397,0.299686683258923,0.549524111251813,0.296449170752192
2891,0.360029429895196,0.299219487696911,0.527101581016599,0.299694222500766,0.549528957834024,0.29645928759079
2892,0.3600111488725,0.299230154718148,0.527112308708647,0.299706507254859,0.549538513689939,0.296468420148897
2893,0.359995509321023,0.299254613676222,0.527122682831237,0.299710869117513,0.549541670649386,0.296478960195108
2894,0.359976629713146,0.299271179257675,0.527135850904685,0.299720624156602,0.549548213787317,0.29648662597309
2895,0.35994880317697,0.299293425918316,0.527146361103761,0.299728041107748,0.549547684318034,0.296503385388837
2896,0.359934772484013,0.299311273477761,0.527165488998583,0.299727228088719,0.549550627713093,0.296517875889509
2897,0.359918676599989,0.299333439981773,0.52717784509646,0.299733824250632,0.549557566347374,0.296520765198858
2898,0.359897869508665,0.299363858171037,0.527192531301015,0.299740857501847,0.549558158471686,0.29653681720186
2899,0.359888768133123,0.299387128657234,0.527208781754719,0.299745953861964,0.549566230498542,0.296543713174884
2900,0.359868214012602,0.29941220144661,0.527222458347621,0.299750352179231,0.549573843750226,0.296547761002352
2901,0.359852485623048,0.299429883447642,0.527232869014267,0.299760590115231,0.549581337743258,0.296552459205729
2902,0.359835830148415,0.299449111334607,0.527240121376524,0.299770007588245,0.549586842964948,0.296558961906849
2903,0.359822602992334,0.299470141369164,0.527251542998056,0.299778718152187,0.549592793711159,0.296569378315599
2904,0.359816409974138,0.299479043751204,0.527261981422242,0.299785594940987,0.549598609895401,0.29657548052997
2905,0.359799922165245,0.299497429347131,0.527275816904178,0.299787141605151,0.549604468069131,0.296588510630429
2906,0.359789218921285,0.299518317018616,0.527284427758833,0.29979577363411,0.54961139329124,0.296597755851948
2907,0.359766383678222,0.299545244614833,0.527295485354979,0.299802481183664,0.549611115870307,0.296610249198152
2908,0.3597465283799,0.299562906038821,0.52730165466928,0.299808822288842,0.549610539328017,0.296623417541656
2909,0.359729584890171,0.299580757921642,0.527310166621211,0.299814735346017,0.549618410988062,0.296629467635156
2910,0.359713508994111,0.299608313805884,0.527321649782425,0.299819187341076,0.549618890667895,0.296636747427249
2911,0.359691094994127,0.29963677115305,0.527331105569663,0.299824436728998,0.549619630722695,0.296647002257978
2912,0.359674115190539,0.299652349031919,0.527335306607575,0.299834288990538,0.549629325643652,0.296654277559812
2913,0.359652621968384,0.299667818539519,0.527336470965578,0.299853211516679,0.549630390788326,0.296664406347616
2914,0.359639525649746,0.299684045799538,0.527346316458561,0.299860726176816,0.549627411937687,0.296678639737292
2915,0.359623844390699,0.299704189294882,0.527360962258167,0.299860056985069,0.549634068810936,0.296687888723604
2916,0.359606130181719,0.299726101508325,0.527370056123406,0.299871443772638,0.549639936701158,0.296694326333239
2917,0.359592466577266,0.299740882631473,0.527389856041386,0.29986979132581,0.549645383677627,0.296701778154046
2918,0.35957008015593,0.29976649412941,0.527411943984127,0.299863890072548,0.549648623161544,0.296717672441951
2919,0.359549848969577,0.299791794442643,0.527422581606222,0.299872510444166,0.549648516432857,0.296725386749974
2920,0.359539810047696,0.299805055723786,0.527435286157805,0.299879182336307,0.549646658146057,0.296737640755786
2921,0.359519870421616,0.299831784076912,0.527448261430886,0.299882568764058,0.549654885087871,0.296742727341869
2922,0.359503751672186,0.29985217510744,0.527461747306669,0.299887856705926,0.549655256249293,0.296754938412579
2923,0.359478357549741,0.299879387669594,0.52747199179049,0.299897400634641,0.54966505990561,0.29676123240657
2924,0.359468398355894,0.299895154117257,0.527478782153754,0.29990666405675,0.54966867890811,0.296769799312468
2925,0.359454585155953,0.299922757866723,0.527488633476309,0.299914977397001,0.549673857283743,0.296776845370424
2926,0.359436574481454,0.299945628843354,0.527500014008171,0.299922319759556,0.549679654175731,0.296787056142467
2927,0.359421970861941,0.299966474582902,0.527517880615851,0.299923326218238,0.549680537983888,0.296800893624416
2928,0.359409068288563,0.299987800765258,0.527520407626327,0.299935376981128,0.549682523281216,0.29680701612205
2929,0.359388566566523,0.300015643255781,0.527528097094883,0.299940793536533,0.549685748953867,0.296814345882975
2930,0.359365329485365,0.300029986589943,0.527534115562053,0.299951297057277,0.549691190059561,0.296825288300325
2931,0.359355734067933,0.300048867125878,0.527550129149639,0.299954304033705,0.549695793708005,0.29683415867327
2932,0.359341358081355,0.300069562284382,0.527557599248046,0.299961990550305,0.549695581995142,0.296846348323269
2933,0.359329723033357,0.300084358125743,0.527565759444004,0.299971094365654,0.549699325779891,0.296854509341922
2934,0.359317405813227,0.300097508339128,0.527579244458119,0.299974278518516,0.549705140767152,0.296862399400733
2935,0.359293102743878,0.300122543750674,0.527592039241991,0.299978958058892,0.549705066780094,0.296875006596694
2936,0.359275076988191,0.300136662740276,0.527600059534224,0.299986455674713,0.549706688833283,0.296887020571471
2937,0.359256083223014,0.300155827188283,0.527611978678603,0.299992369622422,0.549707085245293,0.296899814064747
2938,0.35924379413133,0.300171929085599,0.527622456449956,0.300000192508529,0.549712444038166,0.296907893703191
2939,0.359225465775549,0.300196543189758,0.527637126477936,0.300008420530097,0.549711496637663,0.296918514095232
2940,0.359213869066798,0.300217125752628,0.527640477058045,0.300020193051926,0.549714311152989,0.296928840177654
2941,0.359188373459427,0.300240851149439,0.527654317320125,0.300025609930192,0.549724454006367,0.296935892523191
2942,0.359170942535662,0.300267741895652,0.527667353966526,0.300030978506245,0.549732318474212,0.296940848525289
2943,0.359156948334218,0.300282137819438,0.527677122241658,0.300040727770186,0.549737011363397,0.296955502599682
2944,0.359132969735965,0.300307651821792,0.527686561353763,0.300047022205775,0.549739490327216,0.296964645590234
2945,0.359115138739138,0.300328259712274,0.527701532672542,0.300050275767452,0.549740031971248,0.296975995469303
2946,0.359099665579107,0.300350061189272,0.527711300852248,0.300059058917534,0.549745461656716,0.296984127184881
2947,0.359084628260353,0.300377864401597,0.527728956707713,0.30006021719616,0.549752043212199,0.296993244664962
2948,0.359067369523522,0.300390775852633,0.527737311993995,0.300067816229272,0.549753620912582,0.29700050536546
2949,0.35904556268354,0.30040842903447,0.527734538464499,0.300088828464745,0.549758968234518,0.297008837138182
2950,0.359031396580759,0.300424196885238,0.527744194501845,0.300090381705473,0.549762790898001,0.297012964772613
2951,0.359015596102364,0.300448132566331,0.527758732065556,0.300097701707716,0.549772189107132,0.297015226721358
2952,0.358989691210708,0.300478338493575,0.527766421803894,0.300103972502452,0.549778892610299,0.297020977102825
2953,0.358972179261801,0.30049523067085,0.527779865186502,0.30010983152646,0.549784351221974,0.297026982558863
2954,0.358952327746068,0.300510013825468,0.527788757391334,0.300117725895758,0.549789550686138,0.297034620656812
2955,0.358931804120811,0.300535893159875,0.52779523126597,0.30012316874313,0.54979502376028,0.297040811963827
2956,0.358915176050344,0.300558438032899,0.527807381837043,0.300127234045898,0.54979161478683,0.297055672325777
2957,0.358902117495622,0.300581166584227,0.527813875124959,0.300131962707358,0.549799807614043,0.29705726820005
2958,0.358878842907541,0.300607640539012,0.527830229491543,0.300135671797307,0.549806045008419,0.29706502330145
2959,0.358865437190558,0.300622055694566,0.527837659481989,0.30014247158217,0.549810200572771,0.297075164623665
2960,0.358850803883494,0.300652123548238,0.52784835692105,0.300152446249945,0.549814826745041,0.297081341941324
2961,0.358831027417949,0.30067163296274,0.527857422239168,0.30016062820323,0.549819449095938,0.297090853014506
2962,0.358815252016156,0.300693168795577,0.527869055394834,0.300163710957965,0.549822016483753,0.297096820651851
2963,0.358804242124843,0.300706525811766,0.527878669180697,0.300170829232238,0.549827820789057,0.29710535888962
2964,0.358778619609751,0.300731591119464,0.527884876482359,0.300181863523063,0.549831033018008,0.297113243683095
2965,0.358758740178445,0.300752462404845,0.527895656934587,0.300190503345525,0.549837909045652,0.297121053001567
2966,0.358743773041132,0.30077375305225,0.527910333015728,0.300194015058299,0.549835671810867,0.297134100664574
2967,0.35873410706071,0.300793302719649,0.527910983172311,0.300206055004309,0.549837433326338,0.297143093579678
2968,0.358713895599124,0.300822882197495,0.527924245325223,0.300215987133662,0.549840790320328,0.29715103507213
2969,0.358692676018539,0.300843254229727,0.527936132677198,0.300222290366613,0.549849955168545,0.297155893155204
2970,0.358671994675851,0.300867652652596,0.527946923451924,0.300230385515557,0.54985484500271,0.2971651802106
2971,0.358661375065784,0.300885726027801,0.527957207613685,0.300232608261268,0.549857575329776,0.297177586808292
2972,0.358637388228366,0.300916003038589,0.527962096276378,0.300243186168056,0.549863429515946,0.29718652372444
2973,0.358609162774763,0.300933675995976,0.527977678002707,0.300247890923273,0.549866303312988,0.29719392854527
2974,0.358590698402508,0.300956024477883,0.527986594726512,0.300249515344609,0.549864643792293,0.297206176612783
2975,0.358572536685459,0.300979089359284,0.527997739791426,0.300254655685052,0.549864633688929,0.297216931307675
2976,0.358562534819004,0.300994972331627,0.528009809779548,0.300258770626616,0.549868197630662,0.297227686807031
2977,0.358550106320329,0.301012268133885,0.52801586191412,0.300266937282739,0.54987028363685,0.297239378913273
2978,0.358532301969017,0.301027758545377,0.528030295237095,0.300276199665752,0.549873830264325,0.297248834413039
2979,0.358517828983444,0.301051783533769,0.528036138078769,0.300285199441142,0.549871697031096,0.297263801510968
2980,0.358497306601272,0.301080092025456,0.5280473510031,0.300295978174015,0.54987307140183,0.297272793198263
2981,0.358481811663144,0.301105133774741,0.528052527123816,0.300303612210866,0.54987629616182,0.297280384589029
2982,0.358473407404853,0.301122588886278,0.528070568514779,0.300307566815441,0.549876647660551,0.297286966040871
2983,0.358455285262243,0.301138691306782,0.528076139014275,0.300315308148721,0.549878241877254,0.297294781536158
2984,0.358436561106667,0.301157225977582,0.528083868365026,0.300324436435109,0.5498804751649,0.297303928286759
2985,0.358407528732164,0.301192450969363,0.528097823966513,0.300330443627331,0.549882722445073,0.297313125969971
2986,0.358396644996863,0.301210726745836,0.528112983691604,0.300332121828238,0.549882011779422,0.297325063650516
2987,0.35838183239248,0.301229651856106,0.528117010000762,0.300345542337661,0.549882812392716,0.297336569950644
2988,0.358363855205595,0.301255614919445,0.528125032752825,0.300347292201645,0.549885018280697,0.29734549194903
2989,0.358349385743643,0.301277281562033,0.528136192391769,0.300356214431311,0.549885916906428,0.297357420112995
2990,0.358332722969321,0.301301591053693,0.528150406982528,0.300357188001942,0.549886684621916,0.297366329975693
2991,0.358315541276673,0.301322948854964,0.528158618742363,0.30036315448968,0.549886204277994,0.297379790444567
2992,0.358299248782196,0.301344346835825,0.528169209362288,0.300374705851028,0.549894833133185,0.297380671257093
2993,0.358290054261814,0.301362435663557,0.528168226418711,0.300393362028748,0.549894909859062,0.297396364307914
2994,0.358264714291769,0.301384701331521,0.528178699347129,0.300398905623276,0.549902009963772,0.297401480733818
2995,0.358248177888906,0.301403522498166,0.528191283906089,0.30040454447438,0.549907565055698,0.297410641107474
2996,0.358233785827964,0.301426694922701,0.528196833473575,0.30041161066251,0.549902112825166,0.297421223433644
2997,0.358220515554612,0.301439487835444,0.528201545726376,0.300418155750495,0.549904225995048,0.297430378946758
2998,0.358207721665853,0.301452601103377,0.528213751774735,0.300426283272937,0.549917230079735,0.297431093013481
2999,0.358193965207318,0.301473471679243,0.528220175093453,0.300434578944083,0.549918093202748,0.297439513460161
3000,0.358177496326231,0.3014933927025,0.528230603689187,0.300441765092788,0.549915467490065,0.297453319504049
3001,0.358156006953317,0.301515890185455,0.528241838613056,0.30044759627079,0.549916365414736,0.297461395334825
3002,0.358134830046681,0.301540125258727,0.52825626162954,0.300450743848865,0.549919182024765,0.297473491754517
3003,0.35812224432587,0.301559480456719,0.528267046918286,0.300458823708303,0.549922980538235,0.297479567493054
3004,0.358103250744105,0.301583015832538,0.528276906113148,0.300464314144367,0.549924374894738,0.297487234613794
3005,0.358088127219193,0.301600413892088,0.528293288625136,0.300466264241821,0.54992200233824,0.297498279654566
3006,0.358076148970002,0.301627264289385,0.528298892019033,0.300476255953397,0.549918487498209,0.297510460442152
3007,0.358056727638005,0.301642113489982,0.528310470482179,0.300486809227897,0.549919353773135,0.297524524373084
3008,0.358042002454691,0.301658299942446,0.528320568279582,0.300491579190371,0.549924809793102,0.297530516301896
3009,0.358021176131164,0.30168355945421,0.528330129173459,0.300496513365455,0.549929983168718,0.297535784018156
3010,0.358009897616066,0.301702513163605,0.528337441196837,0.300509412141809,0.549937075989756,0.297540754286522
3011,0.357984350615926,0.301727386889946,0.528342180591023,0.300516480323191,0.549939989663067,0.297548839307327
3012,0.357967444733681,0.30175052479536,0.528355401445481,0.300521257056003,0.549940185900136,0.297558268761153
3013,0.357949091046837,0.301773337343301,0.528366925507282,0.300527694613205,0.549943663609856,0.29756675803369
3014,0.357927926105745,0.301795372007759,0.528371157294797,0.300539603732119,0.54994324117808,0.297578032027968
3015,0.357915159012569,0.301810429286828,0.528379186476573,0.300546325368943,0.549942714386452,0.297586933348706
3016,0.357898541508043,0.301827305584655,0.528384321670155,0.30055213520471,0.549941287316421,0.297599369615511
3017,0.357874144086853,0.301852620203015,0.528395162540492,0.300557799285402,0.549942157695388,0.297608430444024
3018,0.357855904075076,0.30187220006564,0.528404740444601,0.30056290193671,0.549947054495905,0.297617504191732
3019,0.357836737244748,0.301897946908168,0.528414500509822,0.300573381429793,0.54995370845956,0.297618135591938
3020,0.357819879390633,0.301920679710243,0.528417113583498,0.300582504058243,0.549954149245433,0.297627555259266
3021,0.357810408637162,0.301933833527324,0.528439297051084,0.300582566801939,0.549961994608999,0.297631163023811
3022,0.357787774647656,0.301959376266417,0.528451042919871,0.300592701380063,0.54996115366714,0.297643148107999
3023,0.357778864598256,0.3019823164528,0.528456115685985,0.30060037938378,0.549962038546185,0.297650192068632
3024,0.357759006289508,0.301998135762966,0.528461970688878,0.300612463864189,0.549961789287953,0.297660435527641
3025,0.357738294588062,0.302024026211931,0.528469010325438,0.300622897271675,0.549964375315854,0.297666197216756
3026,0.357720793036548,0.30205220908488,0.528476027304254,0.300635581539326,0.549963266494955,0.297676816789027
3027,0.357700438726526,0.302064694368655,0.5284796887732,0.300644311849139,0.549961798754691,0.29768532649842
3028,0.357687042474326,0.302082133348198,0.528491083438395,0.300647638843809,0.549961405660836,0.297695766492014
3029,0.357673873479224,0.302101868058172,0.528501222600698,0.300651674122842,0.549961442485328,0.29770546445015
3030,0.357649471675277,0.302126414171104,0.528510850875794,0.300653786071532,0.549961342077819,0.297716608507391
3031,0.357632649521721,0.302148837920489,0.528521812086677,0.300660822558549,0.549965843848018,0.297727253966034
3032,0.357611071501545,0.302175575354486,0.528535822581578,0.300664775036859,0.549971783150378,0.297733376887537
3033,0.3576047836161,0.302192063867313,0.528546192054796,0.300672080497025,0.549976399780116,0.29773949870963
3034,0.357583444531055,0.302211800244774,0.528551135141805,0.300681909045978,0.549975795766233,0.297752494547655
3035,0.357566810834978,0.302234701244548,0.528558468355968,0.300689196833827,0.549976216297678,0.29776194640138
3036,0.357546585983298,0.302253675230781,0.528567513585498,0.300693855137468,0.549979776390682,0.297769952655143
3037,0.357528601204911,0.302280398415965,0.528575540399638,0.300700536924118,0.549986231555424,0.29777510726646
3038,0.35751138895646,0.302304456424529,0.528585681865573,0.300707569156129,0.549990974081612,0.297782750639655
3039,0.357495873552937,0.302324583928241,0.528591145865587,0.300715888795296,0.549985693071472,0.297794929525211
3040,0.357475488826241,0.302348228084255,0.528602880389705,0.300722813346661,0.54999164606776,0.297804731574318
3041,0.357467754336006,0.30236165734618,0.528611385851057,0.300731522702463,0.549993170292458,0.297813724638596
3042,0.357450033936938,0.302390781072294,0.528618947743491,0.300739203564001,0.549995399553807,0.297822637069908
3043,0.35743459250002,0.302406735841091,0.528631153091318,0.300748572597806,0.549998894884407,0.297828499258238
3044,0.35741787579111,0.302423238536863,0.528634402009807,0.300755804727315,0.550002501760312,0.297835342629944
3045,0.357402926730595,0.302445638902171,0.528639494463468,0.300761178057263,0.550005308222154,0.297842993224636
3046,0.357384640237189,0.302462813354252,0.528656064305637,0.300759316756935,0.550001927920468,0.297852495525036
3047,0.357360116743552,0.302485936472296,0.52866915045964,0.300765644674126,0.55000462596218,0.297862007436871
3048,0.357343423242977,0.302507065562557,0.5286807704495,0.300776433851937,0.550014124457887,0.297862269114181
3049,0.357329191475049,0.302530017330798,0.528683549329614,0.300784297527169,0.550018549855012,0.297870822071921
3050,0.357306277693118,0.302561030612438,0.528698672458731,0.300787943688057,0.550016900349141,0.297884269853782
3051,0.357293091127275,0.302579000262253,0.528703051466414,0.300798632567108,0.550017584584917,0.297894111337271
3052,0.357268200720951,0.302604963115262,0.528709060659408,0.30080922945123,0.55001659998808,0.297907102689784
3053,0.357254076370037,0.302623145475215,0.528715425386294,0.300816043118147,0.550021791301916,0.297913535972952
3054,0.357229799997109,0.302648740241306,0.528723797574511,0.300820281986289,0.550022171085316,0.297924903289057
3055,0.357221250742042,0.302670924965716,0.528738668906722,0.300824539189401,0.550025336326835,0.297931851306595
3056,0.357197376496886,0.302691831946382,0.528745579163227,0.300833562202022,0.550024565152468,0.297942951748469
3057,0.357179630584015,0.302712837411791,0.528752259983589,0.300841181662368,0.550023233979959,0.297951151600585
3058,0.357165668471763,0.302736251263283,0.528760040247305,0.300844721416403,0.550023788461758,0.297960125509964
3059,0.357152241591183,0.302758981336511,0.528764331936342,0.300853291804507,0.550021906655293,0.297970504066343
3060,0.357136370203413,0.302784366754264,0.528772903794413,0.300860540291854,0.550025816795316,0.297970808595745
3061,0.357124346728233,0.302802353668351,0.528782485012585,0.300867295303711,0.550027399849209,0.297979589130849
3062,0.357101566742789,0.302828181789063,0.528789330520255,0.300876713030198,0.550025149728103,0.297987798923113
3063,0.357096434704449,0.302838852008345,0.528796210256609,0.300885858746696,0.550025996806234,0.297999710651196
3064,0.357082834288288,0.302860998901291,0.528803454397593,0.300895294884663,0.550033332658496,0.298002251623234
3065,0.357062320023662,0.302882677339023,0.528808704355588,0.300903463510183,0.550039793169219,0.298009286782128
3066,0.357041059894743,0.302907188932114,0.528812969911612,0.300913701259294,0.550045974862712,0.298013163371876
3067,0.357021668297047,0.302927011387206,0.528826560433719,0.300915213985859,0.550044159562458,0.298020442177276
3068,0.357010391742847,0.302946185978831,0.528831907137008,0.300924880385272,0.550046961167071,0.298028338857125
3069,0.356987973132606,0.302966836436653,0.52883594038869,0.300937991322699,0.550049284023404,0.29803706944354
3070,0.356970601128751,0.302992335219042,0.528842223326579,0.300949560660633,0.550051009683125,0.298045338920587
3071,0.356949185072007,0.303014253832966,0.528858297440772,0.300946834721504,0.550051503449163,0.298055668609282
3072,0.356929360400942,0.303040005375677,0.528867079906035,0.300951963296598,0.550049490074344,0.298063151054812
3073,0.356911093680988,0.303058686697924,0.528885434401603,0.300952994875184,0.550047868650944,0.298073965956799
3074,0.356896291971659,0.303076602972513,0.528901032181205,0.300953437050116,0.550052612527437,0.298082910285451
3075,0.356877270134063,0.303101985260334,0.528904740362939,0.300961820272666,0.550049332838752,0.298092486629913
3076,0.35685741554816,0.303127271679629,0.528911481348386,0.30097423985603,0.55004821007215,0.298103176087546
3077,0.356841874517548,0.303146192052992,0.528924584119858,0.30097866604809,0.550048916542482,0.29811217432163
3078,0.356826656548915,0.303168054008578,0.528930946477922,0.30098934296834,0.550058105163547,0.298116065150589
3079,0.35681598616872,0.3031832875766,0.528941781562646,0.300992823178881,0.550057995322741,0.298124721051158
3080,0.356803048486221,0.30320247652002,0.528947781956191,0.301003050376977,0.550061974101803,0.298130425112843
3081,0.356787900990194,0.303218987357985,0.528954206917471,0.301013409766278,0.550061019168367,0.29814179634603
3082,0.356771906867794,0.30323521075825,0.528968594182087,0.301016038490086,0.550073784029512,0.298140334234523
3083,0.356755744148331,0.303256720134791,0.528978783411174,0.30101776000745,0.550073884676775,0.298149225372544
3084,0.35673297411977,0.303279042771266,0.528982314885471,0.301027998111554,0.550073477282476,0.298158088692885
3085,0.35671717497626,0.303295074580756,0.528985185939731,0.301040775663264,0.550079068532693,0.298162072903599
3086,0.356692186719261,0.303312969985851,0.52899418681863,0.301047383817208,0.550079913243744,0.29817321990027
3087,0.356677242549726,0.303333055018882,0.529008341007384,0.301051042294472,0.550082023180733,0.298180806983459
3088,0.356660395381757,0.303350853826937,0.529015796965125,0.301060284423327,0.550081756872367,0.298190858921347
3089,0.356642612307102,0.303369706001177,0.529021159704365,0.301073248828097,0.550083600351383,0.29819804061044
3090,0.356621755147174,0.3033977211765,0.529029311927695,0.301079453808559,0.55008376962137,0.298206769404247
3091,0.356609797045851,0.303419605098436,0.529038677231268,0.301086516407834,0.550082116991563,0.298214680455455
3092,0.356594718389045,0.303439008417386,0.529043771007404,0.301097429122846,0.550084944395529,0.298223808261484
3093,0.356575202863261,0.30346296151583,0.529052260840101,0.301104474832883,0.550075934008699,0.298239904167086
3094,0.356554497738826,0.303483765090466,0.52906313273621,0.30111079882448,0.550079946775023,0.298247869193129
3095,0.356536294778206,0.303510045428972,0.529066951333024,0.301120945270517,0.550082684364882,0.298254150127809
3096,0.356520696448768,0.303532771375933,0.52907936567004,0.30112336354348,0.550080497069803,0.298266903543236
3097,0.356511256977836,0.303547117399148,0.529085383388153,0.30112903227029,0.550085312959533,0.298272164555594
3098,0.356495324933619,0.303566002132193,0.529093321874281,0.301134161197889,0.550082753827533,0.298280311583995
3099,0.356483157650858,0.30358119643903,0.52910599625825,0.301139588774024,0.55008119965022,0.298290824505669
3100,0.356469182175939,0.303602826086432,0.5291117308841,0.301145809194012,0.550085653086751,0.298300237156395
3101,0.356452261419916,0.303627592367075,0.529121779092094,0.30115235492247,0.550087963832492,0.298311518477593
3102,0.356436014938901,0.303651947051704,0.529131386592965,0.301157973328293,0.550092804296795,0.298315337743723
3103,0.356412585925764,0.303669424983676,0.529142565451337,0.301159150659467,0.550092441787287,0.298325381278546
3104,0.356388907377689,0.303687343116823,0.529156006458695,0.301163631442282,0.550093361842215,0.298333252799688
3105,0.356371617406534,0.303711405153089,0.529153880831461,0.301178912519101,0.550094272620544,0.298345045716343
3106,0.356352894921753,0.303731103918836,0.529169274229585,0.301179539084104,0.550093962292454,0.298356587927772
3107,0.356338782786627,0.303748528062257,0.529170086851388,0.301188233400734,0.550102877042795,0.298358374276904
3108,0.356318365131095,0.303769986070808,0.529181275846726,0.301193053966135,0.550103057177996,0.29837236889456
3109,0.356294863115803,0.303793965011178,0.52919344773642,0.301194577360936,0.550107486761175,0.298378310999721
3110,0.356280179571761,0.303822547909904,0.529198125476353,0.301203321818993,0.550109028599231,0.298387660114615
3111,0.356264851016315,0.303843160144515,0.529201835596114,0.301212786656094,0.550113109413786,0.29839514966853
3112,0.356249369378929,0.303861951148968,0.529212112453777,0.301221419526875,0.550115834148228,0.298402357613047
3113,0.356236529563101,0.303877357446457,0.529224173743913,0.301227273062114,0.550118341713378,0.298409975843565
3114,0.35622618565739,0.303902613974312,0.529236190747016,0.301230543428775,0.55011691010963,0.298417484699419
3115,0.356209244993248,0.303926816063394,0.529248955962708,0.301232920492148,0.550111130951264,0.298430451048266
3116,0.356191156414228,0.303947227378152,0.52925906286677,0.301236380584403,0.550109774487681,0.298442533261383
3117,0.356177974247877,0.303969537808483,0.529265937943386,0.301240987159034,0.550104307254084,0.298452570298905
3118,0.356161658655828,0.3039892471133,0.529273966069005,0.301246250937935,0.550104807436168,0.298458216573163
3119,0.35614163297362,0.30400971291965,0.529279374445808,0.30125295200208,0.550107625708915,0.29846958967049
3120,0.356129370136941,0.304024391139867,0.529290381181212,0.301257476409517,0.550114077093469,0.298477227890977
3121,0.356113450181089,0.304046316549106,0.529296766427703,0.301263195645891,0.550118795061284,0.298482936039759
3122,0.356090805988024,0.304073048613226,0.529304607032234,0.301267464410518,0.5501203001763,0.298489296742332
3123,0.356068174699015,0.304094298434206,0.529317520968384,0.301270532616077,0.550119587803981,0.298499174393716
3124,0.356046575428,0.304111131757407,0.529327147785924,0.301279652465943,0.550120589516842,0.298509588820651
3125,0.356029899420239,0.304138807900079,0.529334942715695,0.301285297623225,0.550120692490852,0.298523417385097
3126,0.356013569924607,0.304156671652005,0.529338969177594,0.301296264344453,0.550117478753048,0.298533209460288
3127,0.356000184060664,0.304169595418918,0.529347356406346,0.301302433585711,0.550114201574248,0.298543712316385
3128,0.35597386549377,0.304199962743343,0.529350401385167,0.301314232638504,0.550114222264798,0.298552604138966
3129,0.355958686310726,0.304220285942111,0.529353395153162,0.301324726385361,0.550118456968695,0.298558499957864
3130,0.355939662312629,0.30424117027037,0.529360562697161,0.301333459337354,0.550119746730859,0.298566293909999
3131,0.355921599420593,0.304265369514573,0.529369067312652,0.301338577407366,0.550121109720805,0.298575878934128
3132,0.355903388244207,0.30429058881937,0.529381463635944,0.301339709007468,0.550120477400645,0.298586108039779
3133,0.355886759364822,0.304309400103622,0.529382203474534,0.301351656424007,0.550119390874286,0.298595026848122
3134,0.355868900090637,0.304330856236186,0.529386321238442,0.301359448753806,0.550123119689363,0.298603776243649
3135,0.355846590229132,0.304358632341604,0.529397347478507,0.301365608653029,0.550127094261225,0.298610115450694
3136,0.355834463185601,0.304378596693045,0.529398680149618,0.301375513996778,0.550128344726486,0.298621644143016
3137,0.355821860527937,0.304400687466726,0.529409559365816,0.301380698673436,0.550125991973012,0.298631679007035
3138,0.355804118658677,0.304421699459832,0.529416777047677,0.301384400245092,0.550127840531635,0.298641707109909
3139,0.355787049336631,0.304435891568802,0.529432029919301,0.301387824381063,0.550128324530656,0.298648556312221
3140,0.355768598192544,0.304459600694812,0.529436638336543,0.301390852932605,0.550131013005582,0.298656186010002
3141,0.355759720611845,0.304473469492437,0.529447859010829,0.301395647181583,0.550132132714192,0.298666586889456
3142,0.355744976244783,0.304493787813029,0.529459199062892,0.301398985348731,0.550132759369395,0.298676835907972
3143,0.355725992389904,0.30451280881983,0.529462573937582,0.301409250817792,0.550130221050453,0.298688479759523
3144,0.355715397350137,0.304530391022343,0.52947560543424,0.30141343900966,0.550129287438738,0.298697963662769
3145,0.355699604072107,0.304552164678768,0.529485151976077,0.301416050495942,0.550129660366111,0.298710841720441
3146,0.355678149170661,0.304574333592317,0.529492821374918,0.301421495836767,0.550129839392863,0.298718967835864
3147,0.355660594381992,0.304594046660588,0.529502073500612,0.301426970250209,0.550123115430735,0.298733161377985
3148,0.355647049134741,0.304610744120729,0.529503957628353,0.301436392776456,0.550122513630386,0.29874245133889
3149,0.355627506568816,0.304633574890233,0.529513748097623,0.301443080410182,0.550127242558204,0.298747781275936
3150,0.355609747963505,0.304653046946761,0.529519923962236,0.30145255940997,0.550125630465661,0.298756368738092
3151,0.35559430030768,0.304670665213273,0.529525739198184,0.301460286084277,0.550126460634737,0.298767824829038
3152,0.355574286713621,0.304696742443019,0.529530420395087,0.301468005338557,0.550130081512887,0.298774145609793
3153,0.355557945553755,0.304721521626618,0.529535675265397,0.301469785679903,0.55013483376147,0.29878353550748
3154,0.35553987996457,0.304740068115444,0.52954250461001,0.301477621085946,0.550137033945392,0.298789636765817
3155,0.355522988934455,0.304759545042329,0.5295495243493,0.301485939064535,0.550132504102134,0.298806590618266
3156,0.355501463451249,0.304787605035781,0.52955372197251,0.301496266277455,0.550131889489164,0.298815889653331
3157,0.355481898518849,0.304809661969435,0.529564709768808,0.301501456671647,0.550127266562624,0.298827284579891
3158,0.35546154165115,0.304831727157797,0.52956849074967,0.301508054607508,0.550128605315951,0.298834270426675
3159,0.35544878708866,0.304851637999957,0.52957627837227,0.301516859096262,0.550130790596613,0.298841167964622
3160,0.355429849638578,0.304873494965437,0.529589340399831,0.301518760217042,0.550130759815182,0.298851650116756
3161,0.355414078949909,0.304896597246606,0.529595956833356,0.30152954227839,0.550134478392504,0.298860321047721
3162,0.355398561323888,0.304906729499792,0.529605386807868,0.301537315039528,0.550133589984385,0.2988712211208
3163,0.355387852499709,0.304921813201575,0.529617330074957,0.301542799995458,0.550136504053571,0.298877631936801
3164,0.355367272193427,0.304940946378877,0.529623617354771,0.301547058204069,0.550136918840662,0.29888407248843
3165,0.35535026382426,0.304965985149056,0.529630427703994,0.301550578037659,0.550133894079491,0.298895636823278
3166,0.355321431922373,0.304988404864817,0.529632421251629,0.301559385143953,0.550128905994648,0.298908371939092
3167,0.355308481947188,0.305006891104504,0.529632968882509,0.301567743843532,0.550130601272664,0.298917119407978
3168,0.355292363578978,0.305028700367348,0.529640278582507,0.301577220419659,0.550138645129373,0.298921456442367
3169,0.355281272173832,0.305042479616981,0.52964764709294,0.301585020792776,0.550140845171209,0.298930924379644
3170,0.355268398882447,0.305061890562922,0.529651187928827,0.301591967667208,0.550143625472736,0.298937851801756
3171,0.355255064123323,0.305079001269341,0.52965475411578,0.30159818324659,0.550140507124003,0.298947939940844
3172,0.3552383059625,0.305096603511174,0.529656732443308,0.301604661135248,0.550144041461948,0.298957751972904
3173,0.355226568721675,0.305113953166561,0.529663110050764,0.301614762766782,0.550148750820833,0.298967365659011
3174,0.355219087000978,0.305134171485543,0.529672675758136,0.301618440621746,0.550160448377218,0.298969332206526
3175,0.355201040793836,0.305154615079672,0.529680463014145,0.301622979994591,0.550155940189839,0.298980887479052
3176,0.355179640886465,0.30517692611101,0.529695107481659,0.301623620587075,0.550151351858788,0.298994659263398
3177,0.355156385925862,0.305203176476101,0.529705430271518,0.301628016797141,0.550148919768576,0.299002921875322
3178,0.355131832022747,0.305223483766868,0.529713037983251,0.301631267781362,0.550146031850558,0.299015827649568
3179,0.355114721730159,0.305248346226163,0.529727925803842,0.301634408638726,0.550148052569027,0.299022598789677
3180,0.355099898201356,0.305272266935994,0.529732083921504,0.301641083182393,0.550148615908169,0.2990317018593
3181,0.355085524783222,0.305292786386216,0.529741054625426,0.3016474390966,0.550145747921764,0.299043512391536
3182,0.355069883548497,0.305303755613276,0.529749306952925,0.301657131703386,0.550146212256892,0.299051143295166
3183,0.355054417262535,0.305324910158007,0.529761397120216,0.301661406796466,0.550142881885,0.299057935360532
3184,0.355035502056306,0.305349723854278,0.529770069878204,0.301664308611713,0.550147425940055,0.299063265222873
3185,0.355018785894898,0.305367295127885,0.529770240257584,0.301672588177575,0.550154231079074,0.299068351971425
3186,0.354994784470758,0.305390981643942,0.529777087466856,0.301679999160556,0.550154101241395,0.299073617321221
3187,0.354981364655442,0.305404129716945,0.529781437749226,0.301687950154514,0.550155607950329,0.299081598605045
3188,0.354962435893127,0.305421053598562,0.529786627011992,0.301694559384441,0.550158821020129,0.299089487243625
3189,0.354946605807242,0.305435140344009,0.529791185059234,0.301702969865674,0.550156214075418,0.299098121174683
3190,0.354927853449122,0.305458375065119,0.529788758865482,0.30171565432569,0.550159719174574,0.299106686720212
3191,0.354910409251863,0.305479592126966,0.529798797773398,0.301721593542042,0.550165786290242,0.299111117227951
3192,0.354893747929589,0.305501258187233,0.529804319074816,0.301726003273179,0.550167092214551,0.299117919580779
3193,0.354884675707086,0.305515183765468,0.529812635396189,0.301731356180366,0.550165958213194,0.299128218123259
3194,0.354877824647064,0.305531587158795,0.529827825621491,0.301732805891259,0.550169943332008,0.299137457149719
3195,0.354862903688804,0.30555088218292,0.529835485622972,0.301739025779865,0.550163400595844,0.29914974576231
3196,0.354845969932046,0.305574118444371,0.52984083969504,0.301743666708959,0.550164973634546,0.29915924107665
3197,0.354831758246512,0.305593668628524,0.529848057461062,0.301750928298147,0.550166860664883,0.299165364565399
3198,0.354813507037683,0.305614431186417,0.52984623245133,0.301764876131599,0.550163413513222,0.29917569328323
3199,0.354791328491138,0.305641622742979,0.52985449300642,0.301767166205957,0.550165928440111,0.299180775129856
3200,0.354780453551735,0.305655489745038,0.529862431236836,0.301773432863217,0.550166961343049,0.299188947241047
3201,0.354757349560151,0.305677471519038,0.529872912374998,0.301777441320735,0.550171332513386,0.29919571367848
3202,0.35474441128736,0.305696152590421,0.529883388048474,0.301782936254765,0.550168430371492,0.29920701699018
3203,0.354730224439085,0.305707678614177,0.529890481432673,0.30178440808242,0.550168185351549,0.299213327906697
3204,0.354715876154513,0.305726688573605,0.529895100344111,0.301790974644738,0.550170822282505,0.299219021479164
3205,0.354698946205187,0.305751242009911,0.529901783398183,0.301800295688532,0.550175774270336,0.299222836799427
3206,0.354685297708631,0.305769311543445,0.529909557857449,0.30180802269359,0.550178017270148,0.299228179065808
3207,0.354667692616057,0.305786040431258,0.529911408697688,0.301819625006722,0.550183281482027,0.299231071095522
3208,0.35465041977715,0.305807927950181,0.529914568511172,0.301823519273607,0.550181699545302,0.299239365693927
3209,0.354639001247661,0.30582318107344,0.529916748336333,0.301834277608446,0.550186836733026,0.29924529625175
3210,0.354627726789726,0.305840966336276,0.529922637990227,0.30184282328258,0.55018556991558,0.29925384473142
3211,0.354604145096953,0.30586252513944,0.529935653078177,0.301846661624212,0.550189980457562,0.299262890005595
3212,0.354590084015042,0.305879425739365,0.529947806197065,0.301847916688669,0.550192971922727,0.29927322275307
3213,0.354566841976897,0.305902434363078,0.529959849686077,0.301850694194401,0.550195163413442,0.29928025429577
3214,0.354548206248406,0.305926182134253,0.529969833205086,0.30185655048427,0.55019428296505,0.29928871385624
3215,0.354530375083199,0.305949379086474,0.529984061456066,0.301860469480183,0.550195069324146,0.299294414730784
3216,0.354516879227097,0.305968699059592,0.529990288002462,0.301866705059315,0.550199530258605,0.299299103900721
3217,0.354503719497388,0.30598629021518,0.529998351491073,0.301868998002262,0.550197485717157,0.299310766768851
3218,0.354485873006075,0.306004271043392,0.530006183937821,0.301875223910576,0.550193121066167,0.299321358742316
3219,0.354469412659044,0.306023448604881,0.530010392018328,0.301880505272926,0.550190702374217,0.299335155900126
3220,0.354449447110031,0.306047526160499,0.530016319460559,0.301886765305522,0.550185852142268,0.29934555606984
3221,0.35443574540357,0.30606635816589,0.530029437480425,0.301890477154054,0.550187108204962,0.299353498200473
3222,0.354421055302099,0.306087413436467,0.530033254417761,0.301893512260488,0.550188350841552,0.299361270243215
3223,0.354407701877928,0.306102748377196,0.530043592383515,0.301899083916379,0.550187971941598,0.299371408863727
3224,0.354390498044932,0.306114787386466,0.530054282114186,0.30190117235512,0.550188512005938,0.299382579151674
3225,0.354371879478823,0.306143775535585,0.530059283034729,0.301906014660113,0.550189189040608,0.299390655830838
3226,0.35435504158436,0.306161685684709,0.530064977612795,0.301913258002338,0.550189749329273,0.299399425208591
3227,0.354338272866283,0.30617963764261,0.53007103074817,0.30191965501303,0.550190114486653,0.29940425911597
3228,0.354327550707646,0.3061984574558,0.530075431426323,0.301923866280435,0.550191468690415,0.299408555654809
3229,0.354311203713798,0.306217447404981,0.530084552824384,0.301927450854542,0.550198675020382,0.299413170346242
3230,0.354293840484368,0.30623734011015,0.530094768816295,0.301931066546601,0.550200790443441,0.299419451786119
3231,0.354278810856827,0.306256608253002,0.530102833326535,0.301936605664724,0.550200214586391,0.29942804761994
3232,0.354258451577936,0.306273130338386,0.53010944482034,0.301943102296662,0.550205711705091,0.299434195646291
3233,0.354233103917896,0.3062966043164,0.53011965333386,0.301947920265722,0.550206595106549,0.299441558255847
3234,0.354220723791631,0.306317463944213,0.530124436379111,0.301955713406699,0.550204380960711,0.29945254116119
3235,0.354206200307058,0.3063375492233,0.530135114940639,0.301962900480318,0.550203965864109,0.299460466834228
3236,0.354187030537259,0.306356482772365,0.530145497065678,0.301968319710191,0.550204419110819,0.299468171799556
3237,0.354169220178865,0.306379838844609,0.530152962137333,0.301973438063204,0.550200913859097,0.299478098275568
3238,0.35415401699038,0.306392026635307,0.530165311157833,0.30197470982225,0.550206278044095,0.2994866853194
3239,0.354142373923559,0.306409612998829,0.530171733171548,0.301980384614184,0.550202438065521,0.299497191047372
3240,0.354121849158136,0.306429720417556,0.530181929230494,0.301982079625477,0.550198494080539,0.299510372938517
3241,0.354100247199425,0.306455288145538,0.530192805418632,0.301985795707167,0.550198122099109,0.299518552451744
3242,0.354089408174452,0.306474497186115,0.530202256479356,0.301988863667205,0.55019850127356,0.299527570193313
3243,0.354072710797117,0.306486744844748,0.53021435026846,0.301990330323104,0.550200627213803,0.299535510864074
3244,0.35405595542029,0.306504383135232,0.530221862297683,0.30199414766084,0.550199632362438,0.299545367397035
3245,0.354043723896261,0.306523470930554,0.530226904905675,0.302003140885448,0.550199244893178,0.299553828857294
3246,0.354032371964849,0.306536497983438,0.530230555822887,0.302011718716086,0.550195641707133,0.29956477215734
3247,0.354010775231681,0.306554569287621,0.530235636937795,0.302021751033761,0.550197157585407,0.29957266502764
3248,0.35399974942938,0.306574588479981,0.530242303399161,0.302030184149412,0.550198336597112,0.299583517500454
3249,0.353981439072548,0.306596253191645,0.530253347683938,0.302031494543197,0.550196719051816,0.299596117808418
3250,0.353963373240443,0.306621533632167,0.530261750964288,0.302035617947394,0.550204250366667,0.29959570230579
3251,0.353943587750452,0.30664422505033,0.530268531204327,0.302045240896572,0.55020429682378,0.299601573458506
3252,0.353932216438445,0.30665953475589,0.530276467345965,0.302045803408355,0.550206073443229,0.299611661608909
3253,0.353916178992249,0.306678636440758,0.530279837935563,0.302057224977869,0.550207650242825,0.299620846861281
3254,0.353901782161785,0.306693942865603,0.530288527950186,0.30206222782576,0.550205072083277,0.299628310161577
3255,0.35388089351629,0.306721462754865,0.530297043624876,0.302065412945999,0.550203903056614,0.299638937109209
3256,0.353861731887391,0.306737938391711,0.530301873929447,0.302073172792423,0.550207903856854,0.299646778785842
3257,0.353840342057065,0.306757860033076,0.530306956362212,0.30207856734381,0.550209529514638,0.299652664286117
3258,0.353829984312315,0.306774534377875,0.530313613853372,0.302086094249102,0.550210673945756,0.299662776464288
3259,0.353813252269418,0.30679302330387,0.530326188089981,0.302087965819123,0.550209448557498,0.299670402324809
3260,0.353799769336896,0.306809970687674,0.53033169052649,0.302096203516304,0.550214346159839,0.299676584419893
3261,0.353783194568889,0.306831186547028,0.53033689310731,0.302100015280706,0.55021242412788,0.29968445877549
3262,0.353759659597498,0.306858435600395,0.530339781975151,0.302107877777323,0.550211643459837,0.29969428108152
3263,0.353740121366958,0.306880652540767,0.530348376221322,0.302113964163905,0.550212086072791,0.299701429837492
3264,0.353722167131626,0.306901892787862,0.530354578691477,0.302117507756519,0.550210285476725,0.299710387811431
3265,0.353706455993876,0.306923367522192,0.53035999588284,0.302126014680516,0.550208668425596,0.299719436361663
3266,0.353693449338123,0.306936770667334,0.530369564567348,0.302128012587019,0.550210630184171,0.29972595139168
3267,0.353686340390748,0.306951565820528,0.530375154260928,0.302135558109317,0.550211557676078,0.299729726431605
3268,0.353672933263546,0.306967814797361,0.530380140529062,0.302141581405909,0.55021279393624,0.299738897593137
3269,0.353652702821522,0.306987995954218,0.530385669960585,0.302144629628443,0.550212783000742,0.299743901721724
3270,0.353636852736497,0.307009015180983,0.530391531463031,0.30214977966465,0.550209222056486,0.299758274849135
3271,0.353624183891008,0.30702911149896,0.530401909034617,0.302149071608738,0.550212356419346,0.299762187730468
3272,0.353605463508071,0.307045664920904,0.530408816594355,0.302158817294008,0.550218029245882,0.299766723755498
3273,0.353587696324546,0.307067622125059,0.530414473609755,0.302165649850278,0.550216771968195,0.299775870872576
3274,0.35357240826959,0.307082603173418,0.530420505568098,0.302172174739291,0.550214015622755,0.299787635152503
3275,0.353554862592515,0.307104428456263,0.530426509177033,0.302175755712115,0.550211383679808,0.299794853917402
3276,0.353537199187334,0.307124991524151,0.530432270191246,0.302181998062727,0.550209102526369,0.299806540677974
3277,0.35352191233159,0.30714278621232,0.530447869917718,0.302179800194759,0.550213016693934,0.299814087250398
3278,0.35350444927749,0.307166794748636,0.530454267093575,0.302188460583635,0.550216699505559,0.299821773093098
3279,0.353489379259681,0.307185728938003,0.530456231293204,0.302197381049089,0.550217165630575,0.299829226891959
3280,0.353468105796082,0.307210534384333,0.530462314274236,0.302200449482676,0.550216231298563,0.299838762409495
3281,0.353450477590062,0.307231774599624,0.530475514556231,0.302202913499066,0.550214256149772,0.299846857372082
3282,0.353435244959053,0.307249331733489,0.530482214559628,0.302211074512718,0.550212955083937,0.299853576927678
3283,0.35341762637622,0.307270581847307,0.530487764479387,0.302212877949748,0.550210974068059,0.299862561978313
3284,0.353404890771402,0.307286421242253,0.530495236679715,0.302213553032382,0.550208990612291,0.299871322701021
3285,0.353391403273687,0.307305017603104,0.530503440263172,0.302216061307844,0.550209587342023,0.299878851135937
3286,0.353375610671715,0.307324808106197,0.530514299656908,0.302222446491266,0.550208389855401,0.299889369977057
3287,0.353365847262596,0.307344154237772,0.530520750233265,0.302228072798858,0.550204623674354,0.299897478742139
3288,0.353349895092702,0.307362694227944,0.530522579211033,0.302233932784463,0.550205981518902,0.299903741776665
3289,0.353337290582291,0.307381139376817,0.530531445825928,0.302236249730377,0.550200364450718,0.299915720038617
3290,0.353315358182477,0.307399589232475,0.530541475172668,0.302241475688643,0.550195543911905,0.299925580428011
3291,0.353307216288443,0.307417129344317,0.530548777104159,0.302247178710571,0.550193707894252,0.299933089488081
3292,0.353291850371929,0.307437476101867,0.530558034951082,0.302248329036144,0.550191843201042,0.299939212795825
3293,0.353270159150805,0.307456047767837,0.530566502679572,0.302251467468288,0.550197213907778,0.299945105160616
3294,0.353252016924189,0.307474382927972,0.530568992646672,0.302260577684053,0.550198092049222,0.299954178065113
3295,0.353231708586274,0.307495883290706,0.530578103595897,0.302263421245056,0.550196485394017,0.299962904662295
3296,0.353216659885077,0.307516154062826,0.530582543505351,0.302273137576242,0.550195695025094,0.299971712462784
3297,0.353195808076865,0.307542503599195,0.530587514819059,0.302276469079986,0.550190098316508,0.299986305184017
3298,0.353177735362469,0.307561659252531,0.530595024108873,0.302282110285733,0.550189919950488,0.299994103787021
3299,0.353153691139863,0.307585774963848,0.530602766955933,0.302284570796656,0.550197164770518,0.299999558311776
3300,0.353144960652775,0.30760074332235,0.530607753411252,0.302289823441794,0.550195603080779,0.300005897885811
3301,0.353132671727556,0.307619270306997,0.530620653787836,0.302288939662604,0.550194668700606,0.300013397107434
3302,0.353116953485931,0.307634150951397,0.530632214003275,0.302288102091065,0.550189584609039,0.300022889608065
3303,0.353099955521912,0.307657519571795,0.530638187029897,0.302291219823172,0.550189777137091,0.300028608839207
3304,0.353079802614613,0.307681227046456,0.530649923139911,0.302294072710002,0.550194518563054,0.300035450147692
3305,0.3530635874677,0.307703398156023,0.530655876703411,0.302300327615506,0.550194373521436,0.300043146954665
3306,0.353051407033343,0.307723402437761,0.530661857264007,0.302303955428406,0.550187742690246,0.300054383722698
3307,0.3530314308578,0.307745986574465,0.530669714919164,0.302308056799662,0.550189465426962,0.30006025184752
3308,0.353021761621761,0.307760982560096,0.530685012406355,0.302308376695623,0.550185649806242,0.300071073779853
3309,0.353009193059052,0.307780916392311,0.530694393205987,0.302309327846481,0.550180769596564,0.300083700727419
3310,0.352991966402631,0.307803202472673,0.530696717857812,0.302317948775848,0.550180136209904,0.300091807765977
3311,0.352984412846141,0.307816675876115,0.530705045311258,0.30232141712047,0.550180146775184,0.300099649303704
3312,0.352977935321527,0.307827779829854,0.530709977079599,0.302323372374465,0.550177801883117,0.300108585693375
3313,0.352963115356258,0.30784696362245,0.530716639238287,0.302329872547067,0.550178200902582,0.300115697173767
3314,0.352946273680064,0.307867306028592,0.530722763037581,0.302334906651647,0.550178562605077,0.300123763786064
3315,0.352933979281321,0.307885493565075,0.530727605015697,0.302343300449365,0.550177640762842,0.300131918542688
3316,0.352918634008147,0.307905980233321,0.530734257056409,0.302348809549018,0.550173769355149,0.300143304989801
3317,0.352897587013786,0.307928856776046,0.530739470250225,0.302355690584016,0.550168746110697,0.300155998590916
3318,0.35288048250679,0.307946327034098,0.530744776079214,0.302363387602428,0.550165990802124,0.300167163868169
3319,0.35286224421123,0.307970655924492,0.530754901160193,0.302368603451244,0.550165682748893,0.300175767397832
3320,0.352844310058015,0.307987051002277,0.530765328839355,0.302371534187551,0.550164990013428,0.300184203996762
3321,0.352821360844782,0.308012635848288,0.530770107227052,0.302376358116465,0.550165559967038,0.300192026619062
3322,0.352802237239214,0.308027371916676,0.530779591093267,0.302376365492717,0.550161269918071,0.300200919077792
3323,0.352785851349753,0.308047395134934,0.530785460605103,0.302381874528119,0.550155357221721,0.300212956526747
3324,0.352767370384462,0.308069424674255,0.530789022348258,0.302389192334279,0.550150072738521,0.300223404577612
3325,0.352751474694184,0.308089677564907,0.530794849509708,0.302395254971544,0.550150168900965,0.300230466267322
3326,0.352739941806654,0.308111053924174,0.530808230784407,0.302396535895349,0.550150962680199,0.300236286000397
3327,0.352724822027307,0.308129618752841,0.530818638854427,0.302403025877976,0.550148445706238,0.300248445389021
3328,0.35271007899877,0.308149305306833,0.530826762958887,0.302407509161151,0.550148905004146,0.300258060979228
3329,0.352697235502529,0.30816820776037,0.530831319156846,0.302412992348597,0.550147593075981,0.300264837558638
3330,0.352684276685987,0.308186815209554,0.530836778591264,0.302420571514248,0.550147537562985,0.300272735878452
3331,0.352665378773819,0.308201806680063,0.530846361300795,0.3024226235805,0.550147010856842,0.300282901821605
3332,0.352659525402997,0.308215638623959,0.530850230149605,0.30242831766877,0.550144773601636,0.300289880775719
3333,0.352642024394884,0.30823464839395,0.530856629306896,0.302433576393709,0.550150845601833,0.300293175699843
3334,0.35262342076193,0.308256501549564,0.530866517918699,0.302439824518149,0.550151312749105,0.300302434895126
3335,0.352604311451442,0.308271809128238,0.530867491728737,0.30244842399429,0.550149050884357,0.300311779276962
3336,0.352593870345434,0.308289607930292,0.53087326771342,0.302450548691792,0.550149385922607,0.300319856545325
3337,0.352575405620212,0.308307077144932,0.530878302415066,0.302456968462186,0.550152539268731,0.300325497151375
3338,0.352561016617465,0.308324316564811,0.530883915449866,0.302461803473559,0.550155264844722,0.300332172055494
3339,0.352544967275614,0.30834305829665,0.530888663021646,0.302468806864918,0.550157319132828,0.300337945910357
3340,0.352525253142803,0.308364737507985,0.530893610681485,0.302478275591264,0.550160139630213,0.300343892324702
3341,0.352514044594343,0.308386415710454,0.530900003383209,0.302480665197423,0.550156711463707,0.300355889370703
3342,0.35249232753318,0.308410236962378,0.530906640282121,0.302486272526854,0.550151934153104,0.3003670600463
3343,0.352481612343754,0.308426022818721,0.530914722876532,0.302487788240126,0.55014828581008,0.300378752131156
3344,0.352462681327349,0.308448090172384,0.530924322181092,0.30248834207558,0.550147361583102,0.300387908734105
3345,0.35244559467851,0.308469773375857,0.530931749207249,0.302493798153139,0.550145456974677,0.300397251141275
3346,0.352432395777095,0.308494356912368,0.530938102101562,0.302498162643229,0.550140328974435,0.300407639406866
3347,0.352416968047432,0.308517898426665,0.530950009486378,0.302500158116035,0.550135295655841,0.300419030211141
3348,0.352406313686229,0.308530146418105,0.53096165527789,0.302501965440397,0.550135805643109,0.300425612346707
3349,0.352394095277697,0.308547929148036,0.530975429649366,0.302500251895045,0.550133753388769,0.300433726270757
3350,0.352374700998717,0.308572431776691,0.530986870931617,0.30250362964899,0.550132430565375,0.300441939386158
3351,0.352364546213912,0.308591653137548,0.530991877419561,0.302506112111358,0.550128131644288,0.300451149951899
3352,0.352347931263834,0.308605077645586,0.53099584332854,0.302514038360376,0.550127039160561,0.300454880668268
3353,0.352331594701031,0.308622921829429,0.531007129479093,0.302515142094316,0.550128008638325,0.300461683071975
3354,0.352316751059347,0.308646267857249,0.531012602989971,0.302521234606248,0.550128601098797,0.30046785402856
3355,0.352299191391825,0.308662016733224,0.531013603009131,0.302533046537002,0.550126343203524,0.300476524364627
3356,0.352287841944464,0.308677790638504,0.53102094560993,0.302534469541802,0.550127423456483,0.30048328968478
3357,0.352276659583056,0.308694009576264,0.531025735738741,0.302539262869463,0.550129324904388,0.300484881640882
3358,0.352259083436456,0.308709905614522,0.531031227253038,0.302546732441078,0.550126910167768,0.30049265735365
3359,0.352242266962174,0.308727473170265,0.531036817363162,0.30255034188021,0.550130615691849,0.30049565905136
3360,0.352225034733799,0.308745800780617,0.531046944786962,0.302554379484314,0.550133018689401,0.300505369105419
3361,0.352206331307992,0.308771218037956,0.531052913626457,0.302562011868374,0.550134488505445,0.300512059304003
3362,0.352193060599653,0.308787814072581,0.531057491786393,0.302566708481512,0.550134978851878,0.300520509838018
3363,0.352177927506222,0.308806065480201,0.531063833460382,0.302574994982167,0.550139399390883,0.300523254011557
3364,0.35216464659313,0.308822489569773,0.531072502653112,0.302577559129069,0.550139019007684,0.300530684323824
3365,0.352150244204746,0.308841383860611,0.531086861622274,0.302576878487767,0.550135359652132,0.300541597563894
3366,0.352135578957394,0.308860845074526,0.531094298899149,0.302580953048186,0.550127057112015,0.300555428596281
3367,0.352121022366157,0.308878368361447,0.53109737364208,0.302587457298198,0.550124602878077,0.300564510292689
3368,0.352106256230408,0.308901710589258,0.531106287468158,0.302594815185883,0.550123148357663,0.300572630824039
3369,0.352091071590873,0.308914713231875,0.531113705306913,0.302599297891013,0.550121104189255,0.30058358768946
3370,0.352077772884055,0.308933398420779,0.531116697919925,0.302606222704256,0.550120728412755,0.300591813054211
3371,0.352058015735161,0.308955204267388,0.531124472378203,0.302609622289521,0.55011889683459,0.300599575870564
3372,0.352044671044134,0.308970207954317,0.531131738227606,0.302612024787455,0.550118136723341,0.300608574914374
3373,0.352027934001277,0.30899516760694,0.531139594640622,0.302615672950281,0.550117916619966,0.300616908955352
3374,0.352006744503779,0.309018375160763,0.53114423972856,0.302623381532024,0.550120507494012,0.300621620108568
3375,0.351988941404236,0.309034227275802,0.531148765815765,0.302631008074276,0.550121456436836,0.300628237311534
3376,0.35197745670772,0.309049864318066,0.531151760754595,0.302636708986433,0.550125879448017,0.30063439036946
3377,0.351956577392267,0.30907383231352,0.531160488023618,0.30263911638944,0.550122170691852,0.300643970196187
3378,0.351945895631671,0.309088522356004,0.531172227322898,0.302640719505419,0.550119768962801,0.300653481640341
3379,0.351931574687754,0.309102740736808,0.531178306036918,0.302647608358378,0.550113759175861,0.300665320626259
3380,0.351923427425795,0.309116159037408,0.531184077039077,0.302649738159409,0.550118185434227,0.30067224693109
3381,0.351913372315636,0.309134252408495,0.531192562896348,0.302655097849205,0.550117397137237,0.300680574235549
3382,0.351893543082405,0.309149502053839,0.531199800386353,0.302659745448737,0.550114831230626,0.300691009114201
3383,0.351881955102321,0.309167799901247,0.531207787919437,0.302665840541671,0.55011151988552,0.300700380522236
3384,0.351869159732503,0.309183045173096,0.531211789040847,0.302671781062911,0.550110285888403,0.300710424852957
3385,0.351848461710406,0.309208966825118,0.531219389821161,0.302673798212804,0.550107820239502,0.300714915887294
3386,0.351832386154976,0.309233023883417,0.531225835905761,0.302678637058216,0.55011333458171,0.300718441499489
3387,0.35181960943532,0.309256788469394,0.531229430286931,0.302685325613498,0.550109469935012,0.30072845388136
3388,0.351804943759,0.309272081238876,0.531239945116871,0.302686290694775,0.550109882236739,0.300732185618799
3389,0.351782400404503,0.309293706315194,0.531247195765847,0.302689657916691,0.550107261025009,0.300740588549984
3390,0.351768520411311,0.309312807049568,0.531255574978395,0.302694752067438,0.550109247883469,0.300748364961286
3391,0.351757761249422,0.309330341653077,0.531260721447326,0.302701661895391,0.550103115967451,0.300757438435713
3392,0.351742974542471,0.309345252176494,0.53126486178122,0.302708451124643,0.550102742906932,0.300764197881642
3393,0.351722271193106,0.309369538968128,0.531269437817093,0.30271279807939,0.550101070111887,0.300774019955861
3394,0.351710747021303,0.309380518261534,0.53127666112184,0.302720347357373,0.550106051550498,0.300780644536057
3395,0.351691328349213,0.309399900508334,0.531286866290697,0.302721543061461,0.550103897326384,0.300788797263436
3396,0.351672413443615,0.309417904057861,0.531292868366631,0.302724964781897,0.550099008683684,0.300798983978944
3397,0.351659541065801,0.309434006758383,0.531299663554998,0.302726037813583,0.550097926729567,0.300806648137879
3398,0.351643810297691,0.309451357310036,0.531306035415669,0.302729732970665,0.550102723371025,0.300810192284126
3399,0.351628866464082,0.309467330959233,0.531309420328689,0.302736274093259,0.550101370415073,0.300817244359914
3400,0.351616635525705,0.309483815475961,0.531314142382826,0.30274137745771,0.550103123346412,0.300824531287743
3401,0.351602165697598,0.309503885494162,0.53132042640934,0.302748280693114,0.550105634905866,0.300829950923459
3402,0.351587209390679,0.309521065533986,0.531328177379358,0.302751355280355,0.550105987301897,0.300833312440586
3403,0.351575573080172,0.309536981633037,0.53133929043851,0.302751249096816,0.550104453026224,0.300841351362234
3404,0.351557169739105,0.309557657702172,0.531345978711531,0.302753362411207,0.550095979071706,0.300853330488783
3405,0.351544619879082,0.309580108689468,0.53135248398784,0.3027570239171,0.550090906777782,0.300862395632348
3406,0.351525168247736,0.30960001491667,0.531357517282509,0.302758308762072,0.550088594801231,0.300868501819671
3407,0.351510605510038,0.309623803923773,0.531363194048538,0.302766325305121,0.550084406132689,0.300875602294294
3408,0.351495428734687,0.309635211269738,0.53137487751937,0.3027667948402,0.550084664469553,0.300883433832833
3409,0.351483230988536,0.309650628563642,0.531381994305193,0.302769472053063,0.550088415368905,0.300886231987624
3410,0.351473756087022,0.309667643000852,0.531389394747918,0.302774458745302,0.550088363455249,0.300894277910869
3411,0.351454143613633,0.309691077930793,0.531396887586417,0.302778885773718,0.550088176620354,0.300903379280768
3412,0.35143469358089,0.309709024762915,0.531403192407497,0.302786400181712,0.550085481206539,0.300912174737258
3413,0.351410162218942,0.309730927438362,0.531407153708688,0.302789353661112,0.550081871958372,0.300920417850051
3414,0.351397466098011,0.309745804282921,0.531413960421653,0.302791770460136,0.550080699827459,0.300927300426673
3415,0.351374961480713,0.309764131166879,0.531422707773053,0.302796425629473,0.550081982398454,0.300935136801062
3416,0.351364601820727,0.309781941799913,0.531427366844228,0.302798787687397,0.550079197171935,0.300942668359447
3417,0.351358503032322,0.309798669740974,0.531432643199432,0.30280482124972,0.550080745466566,0.300950227428911
3418,0.351345279553497,0.309810198504343,0.531434826751367,0.302813829026314,0.550083141594734,0.300956312923318
3419,0.351335169309229,0.309825138486559,0.531438650138999,0.302817007897144,0.550084511940882,0.300963719140739
3420,0.351321725793668,0.309842529376802,0.531446478543997,0.302817934870577,0.550084270242783,0.300973592430955
3421,0.351305932015775,0.309861516097549,0.531457618858041,0.30281666009205,0.550082381390432,0.300978169176542
3422,0.351294299718144,0.309886013145456,0.531464556061582,0.302820870394462,0.550080569064308,0.300983483751587
3423,0.351282564008811,0.309905023224048,0.531468496516783,0.302825847989767,0.550080134805889,0.300990829042195
3424,0.351264562873375,0.309923817753815,0.53147438651722,0.302832569361665,0.550074950671067,0.301002479143153
3425,0.351247277991408,0.30994564435468,0.531477871701832,0.302840642683078,0.550074198490709,0.301010894192436
3426,0.35123276695461,0.309958303584972,0.531484638454624,0.302847052564852,0.550074081249233,0.30101757258761
3427,0.35122253714041,0.309975458220289,0.53149762293287,0.302844286164015,0.550071555433235,0.301029741087248
3428,0.351207665600991,0.309995289619498,0.531503455174611,0.302849225987519,0.550069450554951,0.301039404078797
3429,0.351193269480878,0.310006390357178,0.531510905803977,0.302855484433775,0.550065821440989,0.301047691135429
3430,0.351181768041214,0.310022040607294,0.531518049586119,0.302858676330247,0.550062276333924,0.301055581700931
3431,0.351166536617417,0.310045622728837,0.531524340253165,0.302861348148806,0.550061955972904,0.301062818170901
3432,0.351154825862102,0.310068345107462,0.531532302070163,0.302864755636671,0.550062331037541,0.301066326664574
3433,0.351134667444282,0.310090266633743,0.53153737794927,0.302871547534429,0.550060557598975,0.301073072201028
3434,0.35111559168443,0.310106402815423,0.53154086526319,0.30287933390344,0.55005343138871,0.301086292859345
3435,0.351097662171151,0.310114110640522,0.531549881666833,0.302881326722181,0.550055350252112,0.301093937056702
3436,0.351080151221075,0.310137208606085,0.531552659433327,0.30288712353872,0.550053923426982,0.301098744224486
3437,0.351062266501965,0.310155928449617,0.531554126577913,0.302896673638631,0.550050510289538,0.301108126033805
3438,0.351049462443135,0.310171413876984,0.531560447045837,0.302898147306728,0.55004880592951,0.301115704285615
3439,0.351034733512693,0.310190487246158,0.531567107419145,0.302899863658368,0.550046081130889,0.301127089779684
3440,0.351019845833676,0.31021129902691,0.531575361849093,0.302901800164409,0.55004618118261,0.301134759458661
3441,0.351006139350415,0.310233625346618,0.531583393919494,0.302909471738895,0.550046899061864,0.301140187576752
3442,0.350991937615272,0.310252814344597,0.531587464226113,0.302917852168159,0.550047474422902,0.301149551713213
3443,0.350982945028107,0.310268866453973,0.531591139890865,0.302925656104338,0.550044117772213,0.301159967350641
3444,0.350967414960087,0.310284493782141,0.531597895391783,0.302930262998454,0.550045482260408,0.301165640826224
3445,0.350954480581544,0.310303378854015,0.531606699871939,0.302935196832567,0.55004671211829,0.301172562724574
3446,0.350946227318663,0.310319120966101,0.531616172802402,0.302934566617062,0.550044723383423,0.301180479143228
3447,0.350930801157351,0.310334095111222,0.531622386236242,0.302939933052044,0.550040078924481,0.301189630736511
3448,0.350915753999854,0.310353180827985,0.531629293150064,0.302946250099949,0.550042227337748,0.301195846707743
3449,0.350901602190077,0.310369807690026,0.531637310364542,0.302952161328624,0.550044095004462,0.301201084443361
3450,0.350892366312631,0.310387153584526,0.531640772400903,0.302955343835203,0.550043019450298,0.301208952926587
3451,0.350879763676598,0.310404405609079,0.531646967800104,0.302961380433978,0.550040456047226,0.301215148022993
3452,0.350863209886001,0.310425663969276,0.531658430250402,0.302962980447712,0.550035968516653,0.301226140387902
3453,0.350840845072306,0.310440425189198,0.53166703058204,0.302965921572918,0.550029057087635,0.301240314006328
3454,0.350827353705238,0.310457637954524,0.531669319332608,0.302972631410424,0.550024478998124,0.301253552888297
3455,0.350812696461426,0.310475236534298,0.531676538526108,0.302976668753685,0.55002199896368,0.301261577701226
3456,0.350797006336781,0.310493827379793,0.531681672661383,0.302980689828675,0.550017944538839,0.30127147960865
3457,0.35078646872018,0.310515387487114,0.531687725419335,0.302985891058645,0.550019516058312,0.301275116312047
3458,0.350768944578294,0.310536619682091,0.531699357163123,0.30298617591908,0.550018200666478,0.301281686486735
3459,0.350759569766808,0.310551426059026,0.531703537135403,0.302994916551872,0.550014447585178,0.301289839403995
3460,0.350744237345697,0.31057229087364,0.531711794691943,0.302997086820826,0.550016658774774,0.301294001768539
3461,0.350731859776013,0.310594028122311,0.53171861610487,0.302998548221892,0.550012428733433,0.301303591991009
3462,0.35071185559127,0.310613676730177,0.531727645277393,0.303001360732684,0.550012766395963,0.301309097568732
3463,0.350695291457791,0.310633035221156,0.531732286656635,0.303003239036926,0.550009963421658,0.301317886234478
3464,0.35068044922625,0.310653645181762,0.531735099099011,0.303009403994108,0.550012583182779,0.301320628286832
3465,0.350664827742946,0.310670102381241,0.531738376447642,0.30301199409441,0.550012886990372,0.301326395829931
3466,0.350649617265317,0.310690636130242,0.531748461416241,0.303015325018339,0.55001162276525,0.301332645474263
3467,0.350639530810564,0.310703907208932,0.53174964555418,0.303023155224126,0.550009600905103,0.301340257939588
3468,0.350622687363707,0.310721103921117,0.531757548128063,0.303029335327585,0.550006200427823,0.301350800222812
3469,0.350606252327826,0.310737567631665,0.531759602282875,0.303038984333544,0.550005425899472,0.301358153520179
3470,0.350589769344472,0.310757984682849,0.531768734841837,0.303046516736194,0.550000879990921,0.301366123738826
3471,0.350577851374959,0.310776297155288,0.53177657435163,0.303050583673163,0.550003035363812,0.301370335407935
3472,0.350555803537276,0.310799682044019,0.531780316321778,0.303064520838482,0.550000587293265,0.301378552728297
3473,0.350543407703681,0.310815103217024,0.531783107135648,0.303071055104746,0.550000556660047,0.301385538229775
3474,0.350522456594843,0.310832712629951,0.531787534973249,0.303079263871228,0.5500009307624,0.301392062521126
3475,0.350509133520784,0.310851864682133,0.53179076410353,0.303084341176929,0.54999927223435,0.30140142950404
3476,0.350490606110847,0.310868394816498,0.531796800579923,0.303087434539165,0.5499977333611,0.301409884970958
3477,0.35047651107009,0.31088853413453,0.53180028249767,0.303092139371543,0.549992862525207,0.301422771574532
3478,0.350464327179279,0.31090186896146,0.531803283325802,0.303098769084501,0.549991151730928,0.301431752651551
3479,0.350448176857936,0.310920933975368,0.531815296446194,0.303097354438377,0.549993942928783,0.301435528029523
3480,0.350430041439678,0.310942753712292,0.531821452039274,0.303101368749345,0.549992769127494,0.301442432090995
3481,0.350418592676825,0.310958127310769,0.531828882304028,0.303104712161846,0.549990714707867,0.301450243403026
3482,0.350400123448922,0.310980513981244,0.531834321312169,0.303108472786838,0.549986832582302,0.301458794656574
3483,0.350385215828517,0.310999056334431,0.531844926478609,0.303113008295577,0.549984941480904,0.301466183414714
3484,0.350366724208885,0.31101657733394,0.531853699916757,0.303117960433021,0.549978722083715,0.301473174145948
3485,0.350350956120027,0.311032256085778,0.531854466735957,0.303125955394309,0.549976227042635,0.30148219470939
3486,0.350341014531778,0.311046314878107,0.531859444433001,0.303131639917794,0.549976396369578,0.301488024116613
3487,0.350328496640132,0.311063399969961,0.531865489525859,0.303136926277115,0.549969466584457,0.301499780852769
3488,0.350311225194818,0.311082641771797,0.53186829909848,0.303144275187958,0.54996879886829,0.301503480094705
3489,0.350300104214335,0.311100868202016,0.531874794835347,0.303149379821481,0.549964531510722,0.301513780696267
3490,0.350285357027137,0.311115922260615,0.53188389432126,0.30315300915875,0.549965945939395,0.301520398916218
3491,0.350274919738136,0.311133074711391,0.531888294774007,0.303156578545884,0.54996679694153,0.301526090534613
3492,0.350263470964644,0.311150593668422,0.531896701453501,0.303160291541595,0.549965110334171,0.301536281142795
3493,0.350251586973888,0.311164812204209,0.531900141979784,0.303165005902534,0.549956959454439,0.301551404840571
3494,0.350237169289072,0.311181850590222,0.531904356685907,0.303172296560957,0.54995702783992,0.301558314297764
3495,0.350215234813151,0.311200763145332,0.531910694699622,0.303179299724419,0.549954876394964,0.301566774336525
3496,0.350202824886728,0.311217135924183,0.531912089277571,0.30318587800058,0.549955194562194,0.301572694592054
3497,0.35018677670228,0.31123345547637,0.531916361996271,0.303193391816386,0.549957462098264,0.301578398194149
3498,0.350171449641749,0.311245750883651,0.531919935864848,0.303197559821798,0.549956955161478,0.301586151039651
3499,0.350153459497991,0.311267957041464,0.531923729899731,0.303201568386097,0.549959058896029,0.301591760107711
3500,0.350139167839994,0.311287607764252,0.531932051410622,0.303204032511382,0.549954545286823,0.301600781267012
3501,0.350125956058167,0.311307010145525,0.531937673719255,0.303207274575592,0.549952087445187,0.301608405036552
3502,0.350107909173717,0.311326888169669,0.531941839467605,0.303211309251263,0.549948408632347,0.301615516332984
3503,0.350094953430152,0.311343799046167,0.531949822319608,0.303214094781264,0.549946682024864,0.301621717459454
3504,0.350085987339993,0.311356895954454,0.531959826596059,0.303215720073137,0.549949384777802,0.301626386384078
3505,0.350070541285778,0.31137425979449,0.531962987740701,0.303226151588311,0.549948609615129,0.301635713965472
3506,0.35006082918722,0.311392466254568,0.531966486404071,0.303231577173323,0.549950174053745,0.301640439677686
3507,0.350051214955758,0.311409665340282,0.531971529912223,0.303234434230574,0.549945432841375,0.301649947749169
3508,0.35003348044779,0.311432269128645,0.531977483190538,0.30323659885494,0.549946344295689,0.301657640606687
3509,0.350014838680418,0.311450030635935,0.531984173767554,0.30324256654735,0.549945180477552,0.301664635320542
3510,0.349998047887772,0.311472588082068,0.531993347521562,0.303243438212361,0.549949630594244,0.301673089718494
3511,0.349981237626471,0.311492375673742,0.531996960049991,0.303247609994665,0.549942688519569,0.301684753317698
3512,0.349966525012063,0.311511138451225,0.532002721960555,0.303254448466101,0.549943750025493,0.301690419496539
3513,0.349953301892514,0.311528158626474,0.532011350212425,0.303257540496088,0.549935338640636,0.301704713973464
3514,0.349941073797326,0.311540068523632,0.532020677576718,0.303259888718498,0.549931716141981,0.301714077592441
3515,0.349923976799977,0.311552738149074,0.532028517882359,0.303262442268476,0.549934380632721,0.301720464298312
3516,0.349907762941442,0.311572242670009,0.532034129951021,0.303267645328688,0.549933099737617,0.301728511192109
3517,0.349898073919797,0.311586189441059,0.532038360847322,0.303269564136082,0.54992855461804,0.30173800643919
3518,0.349881857283191,0.311601570294258,0.532048414385381,0.303273523190514,0.549933884580932,0.301742235409549
3519,0.349870802911035,0.311619594032443,0.532049762562872,0.303281192268151,0.549934656796892,0.301750078451273
3520,0.349851737327889,0.311637858997287,0.53205725752505,0.303282713791167,0.54993221901394,0.301758056073016
3521,0.349838021840792,0.311654398056884,0.532067475205648,0.303284841712329,0.549928020172265,0.301767507339167
3522,0.34981990863632,0.311674388914219,0.53207296113559,0.303292606106014,0.549927042180736,0.30177448286966
3523,0.349806405524268,0.311691345978993,0.532074932546901,0.303299681008534,0.549924966531282,0.301785134938159
3524,0.349792881512382,0.311709961299545,0.532079956663628,0.303306563012334,0.549924218905761,0.301792332583034
3525,0.349778245308458,0.311729255750722,0.53208626547011,0.303308776779994,0.549921478541693,0.301801245204353
3526,0.349771605438532,0.311744107624902,0.532090376217918,0.303313231201217,0.549918471085168,0.301813736632493
3527,0.349759957816372,0.31175648412295,0.532098059045672,0.30331751416246,0.549917686793408,0.301819871804422
3528,0.349747519513016,0.311773360498623,0.532107128555029,0.303321155372122,0.549913267906886,0.301830608320843
3529,0.349737586195521,0.31179295851215,0.532114150362599,0.303323660032557,0.549912417405871,0.301838056769202
3530,0.349721348984628,0.311816232971725,0.532118944612689,0.303330688367247,0.549909183698787,0.301847296416762
3531,0.349702831396491,0.311833315376872,0.532118849678935,0.303339185556841,0.549904274980011,0.301856752818158
3532,0.349693011866005,0.311844769944884,0.532124556229134,0.303343267114761,0.549900714094995,0.301865353913161
3533,0.349679715474558,0.311861765052379,0.532131803980063,0.30335126312878,0.549900062767798,0.301874801047445
3534,0.349663994229643,0.311879284182248,0.532138011748341,0.303354670777745,0.549898781113687,0.301881358983931
3535,0.349648563630458,0.311899569918188,0.532146113315824,0.303357077661453,0.549887908481515,0.301893977728879
3536,0.349632168484079,0.311914001640362,0.532148299541727,0.303365327143407,0.549885314658876,0.301904075289044
3537,0.34961649615925,0.311932529870509,0.532155897977447,0.303367273193231,0.549889304455418,0.301909430160521
3538,0.349604126514587,0.311950425361906,0.532162011528256,0.303369582402551,0.549887906230576,0.301916149099983
3539,0.349592633160363,0.311964958090352,0.532162861445088,0.303377846855378,0.549881180705764,0.301929349757835
3540,0.349576627910457,0.311984174783401,0.532168789813004,0.303385256399553,0.549880311410784,0.301934723803475
3541,0.34956698316078,0.311999841808631,0.532173120238425,0.303391759187441,0.549875598132821,0.301943911600788
3542,0.34955114586647,0.312020334719399,0.532179917778821,0.303397266934456,0.549871991931189,0.301950147695019
3543,0.349536008473778,0.312037901353887,0.532184678155084,0.303404603962375,0.549865804145565,0.301960046050892
3544,0.34951715210267,0.312054480529339,0.532190640074808,0.303411326828811,0.549864710079021,0.301965345131326
3545,0.34950215008967,0.312070275605654,0.532195953840788,0.303417339092858,0.549866909725939,0.301971419192821
3546,0.349496169072594,0.312084458344739,0.532203694012941,0.303422491682063,0.549862321006467,0.301980635412016
3547,0.349487226838225,0.312100675444491,0.532210626640764,0.303429077741402,0.549862959860839,0.301981638766476
3548,0.34947446153274,0.31211936082919,0.532217530347595,0.303433129425297,0.549862147871284,0.301989781500451
3549,0.349460319126506,0.312140384238765,0.53221819731597,0.303437833090479,0.549861850910331,0.301997745406823
3550,0.349445830661365,0.312157511509405,0.532220986854468,0.303446604068699,0.549856497725422,0.30200641093899
3551,0.34942959242552,0.312175294745118,0.532232165711641,0.303443881627669,0.549850867752326,0.302018139780847
3552,0.349416832015828,0.312195112758017,0.532236978277217,0.303448307381269,0.549847311258967,0.302026382059081
3553,0.349404436236595,0.312213040676648,0.532242748464213,0.303452889067476,0.549844673083889,0.302035387661077
3554,0.349388433699249,0.312229330720667,0.532248108107529,0.303457314710394,0.549840945581824,0.302043914322549
3555,0.349367151701564,0.31224807747847,0.532252306294914,0.303461739366526,0.549838401153567,0.302048592629446
3556,0.349356325461239,0.312259172759046,0.532257623505782,0.303466392967371,0.549841420997682,0.302053192695617
3557,0.349341904080534,0.312274618036567,0.532267041137037,0.303467593871917,0.54983917450663,0.302062946513188
3558,0.349321733586943,0.3122937874049,0.532275778519833,0.303469351957491,0.549839415810708,0.302070023930999
3559,0.349308413599787,0.312311474968401,0.532282087709139,0.303471783167382,0.549831493362021,0.302079116203992
3560,0.349293170191845,0.312332392786931,0.532289291240473,0.303475989031863,0.549825932971261,0.302092203584522
3561,0.34928185668052,0.312354365846485,0.532289426070104,0.303488415583254,0.549824049847287,0.302098419312947
3562,0.349270579393339,0.312371305370694,0.532295622452333,0.303493729285649,0.549820473489051,0.302105148071312
3563,0.349259837306323,0.312390249473784,0.532300550109115,0.30349799034444,0.549817978762215,0.302111379383688
3564,0.34924551190994,0.312406711527377,0.532308803104918,0.303503754168222,0.549811716208244,0.302120648250294
3565,0.349226247430099,0.312428132559965,0.532309985392248,0.303510274483316,0.549809952749378,0.302127283408874
3566,0.34920427196242,0.312445941994847,0.532312962935417,0.303517596813276,0.549810467156013,0.30213408171248
3567,0.349197028909077,0.312464831634966,0.532317464504889,0.303522852403725,0.54980938954618,0.302140763382533
3568,0.349187229050247,0.312479217941185,0.53232238494852,0.303526015892354,0.549807674955693,0.302147060687007
3569,0.349168422008914,0.312497030574641,0.532329037694735,0.303530674833524,0.549806572899846,0.302154312790005
3570,0.349156157295964,0.31251557777127,0.532335016599608,0.303535072931315,0.549806279051089,0.302157316220647
3571,0.349144094801614,0.312533830011327,0.532338114581351,0.303540217300848,0.549800652655594,0.302166310608468
3572,0.349134981020942,0.312552307121514,0.532344942492226,0.303543861618904,0.549799111609707,0.302174814159235
3573,0.349121919457594,0.312568198396332,0.532350737601921,0.303546901887202,0.549800157822815,0.302182078464936
3574,0.349110307985547,0.312581895444848,0.532355320285707,0.303550572504521,0.549800445753256,0.302186929759986
3575,0.349094294181443,0.312599076938068,0.532362321236377,0.303552092706354,0.549799430705749,0.302192271754341
3576,0.34907705286628,0.312614768474467,0.532369384313932,0.303553973841966,0.549802177683665,0.302198166900181
3577,0.34905589257033,0.312638116706844,0.532379537505397,0.303550880155728,0.549803428715123,0.302204147288589
3578,0.349041259823091,0.312654777076881,0.532386669762892,0.303555633211087,0.54980557620298,0.302208112766947
3579,0.349025557002376,0.312670660184375,0.532393184667724,0.303558205202909,0.549804170641379,0.302213676643687
3580,0.34901432726569,0.312690872086151,0.532398203191491,0.303565375266291,0.549802059672228,0.302221750113834
3581,0.349003242282937,0.312708941538432,0.532406205997802,0.303569874690078,0.549798599653884,0.302232800330014
3582,0.348989280957903,0.312727068507554,0.532414170392431,0.303572187856738,0.549796702807079,0.302239673303378
3583,0.348975484027733,0.312742044341328,0.532417964394956,0.303579893396171,0.549793914952678,0.302247755135039
3584,0.348958842528136,0.312762410136114,0.532420874198979,0.303587299754424,0.54979236250449,0.302254846605957
3585,0.34894029885449,0.312783651324938,0.532431348185319,0.303589176697919,0.549794786515833,0.302259215850789
3586,0.348926810839833,0.31279509873225,0.532436581553903,0.303596893457133,0.549794856514565,0.302263769336287
3587,0.348916867807427,0.312812945220724,0.532437592918228,0.303604396807891,0.549789146716592,0.302273073383862
3588,0.348896808269477,0.312829238648223,0.532440083730393,0.303614751934384,0.549783364098854,0.302285112303604
3589,0.348885325491762,0.312841434486273,0.532445397384057,0.30361874391192,0.549787258533921,0.302285721774547
3590,0.348878960979773,0.312853607323294,0.532453592140324,0.303621264517975,0.549782915208906,0.302295602747824
3591,0.348868114187005,0.312870518281413,0.532461448727376,0.303623412229336,0.549779458533646,0.302304757484144
3592,0.348858269530501,0.312888024809944,0.532465771525366,0.303627966590743,0.549772364424306,0.302315239306257
3593,0.348847676622159,0.31290971840348,0.53247060208468,0.303636321075819,0.549768203589211,0.302323946642155
3594,0.348830805574354,0.312927976256557,0.532479823963089,0.30363778546351,0.549765325623807,0.302331946026448
3595,0.348813839873656,0.312944042537394,0.532487226587085,0.303640908610685,0.549764963543584,0.302337282348617
3596,0.348794151092968,0.312961265389356,0.532498503790873,0.303642379669114,0.549762325572376,0.302346928015739
3597,0.348779431982799,0.312976347475704,0.532507004238152,0.303644556559308,0.549760536214793,0.302353966386523
3598,0.348762659864328,0.312989304469068,0.532514179659294,0.303647277269512,0.549755443783759,0.302362944988028
3599,0.348744616617055,0.313010474576598,0.532521941525326,0.303651133632243,0.549761479557078,0.302365899997977
3600,0.348738848266469,0.313028462361607,0.53252300912772,0.303656200865165,0.549754811174395,0.302374432942006
3601,0.348723991009441,0.313047952588734,0.532527797033707,0.303661471491553,0.549751902849419,0.302384071037447
3602,0.348706897151212,0.313069666433883,0.532529083754601,0.303670743365758,0.549754383377997,0.302386815636376
3603,0.348692644398314,0.313088856926526,0.532533730441528,0.303676432539707,0.549756843113765,0.302392052154519
3604,0.348677805413811,0.313108244707229,0.532538018258605,0.303684121534429,0.54975240411788,0.302398560894573
3605,0.34866508230217,0.313123395969869,0.532545218628754,0.303687377310563,0.549748710003142,0.302408134837441
3606,0.348650434415557,0.313141898746251,0.532550832680711,0.303692760080285,0.549743430842879,0.302419343292985
3607,0.348644097121742,0.313154841932277,0.532557845420408,0.303697833196955,0.549742781783199,0.302427354876608
3608,0.348638887532519,0.313165741392589,0.532559862243977,0.303706465025997,0.549739214472133,0.302435595036017
3609,0.348622856532573,0.313188011502625,0.53256311965895,0.303712203824524,0.549738676684835,0.302440201756209
3610,0.348613122554752,0.313202505079694,0.532565710840614,0.303717948477863,0.549738521896282,0.302445494036548
3611,0.348598719946933,0.313224255444538,0.53257044379377,0.303721795201393,0.549733924372789,0.302452627757945
3612,0.348585201676186,0.313241709904702,0.532574229116792,0.30372706100621,0.549732724172308,0.302460261905176
3613,0.348574452496824,0.313262839369737,0.532579320848891,0.303732725851003,0.549728905112531,0.302469544453437
3614,0.348565990052516,0.313274964658389,0.532586364488044,0.303735819488349,0.549723929970456,0.302475349784487
3615,0.348546077441999,0.313295282344821,0.532594259084139,0.303737415637414,0.549717103980363,0.302490157247079
3616,0.348527075166981,0.313311797078045,0.532598961672292,0.303742931752865,0.549718762480205,0.302495709013316
3617,0.348513164083806,0.313324976180899,0.532609206021883,0.303744868019106,0.549719582019028,0.302501892048205
3618,0.34849862754814,0.313340988480156,0.532614942935449,0.303746671327453,0.549713758221096,0.302513310091368
3619,0.348483524845433,0.313359676913337,0.532617779907975,0.303750386009784,0.54971137564095,0.30251797912149
3620,0.348467674515685,0.313375697168435,0.532623976823022,0.303754624321481,0.549709482752235,0.302525735937811
3621,0.348454285409022,0.313391167097825,0.532628394976833,0.303759763142476,0.549707662745246,0.302533864081086
3622,0.348437208944023,0.313410156164575,0.532631891766221,0.303765426464754,0.549705530999367,0.30254065569697
3623,0.348425967169374,0.313426949493741,0.532638667741119,0.30376870882333,0.549698133375662,0.30255286453702
3624,0.348409390777337,0.313446794341326,0.532641850708863,0.30377380811648,0.549698617106514,0.302559434224172
3625,0.348399445358133,0.313464978977915,0.532648661347789,0.303777727179896,0.549693813756152,0.302567756349205
3626,0.348383675331691,0.313484179740504,0.532652377012403,0.303783553518847,0.549687928511105,0.302579048117847
3627,0.348374500933411,0.313497295038327,0.532656548527974,0.30378937012732,0.549691504842232,0.302581934766597
3628,0.348358409918162,0.313513903683044,0.532667708291427,0.303790270759624,0.549689344105936,0.30258986727027
3629,0.348348779351105,0.313530391350139,0.532670667386495,0.303795575195061,0.549685421589676,0.302599350149092
3630,0.348335152318826,0.313548513024307,0.532676492815041,0.303799519305095,0.549683960004703,0.302602612716024
3631,0.348319295342431,0.31356631760239,0.532683853853038,0.303805075079775,0.549676945948572,0.302612797451361
3632,0.348306343837544,0.313579461276201,0.532691921071602,0.303809591429116,0.549675969714412,0.30261901634937
3633,0.34829677963485,0.313593548952269,0.532705025502697,0.30380852248945,0.549676688796558,0.3026248688581
3634,0.348282572496719,0.31361299085729,0.532711469848186,0.303812612468198,0.549674856227655,0.302632181153671
3635,0.348267791922626,0.313622421428978,0.532716440251519,0.303817158289332,0.549676610353822,0.302635979571582
3636,0.348252284100559,0.313638751072594,0.532724034163307,0.303819550795404,0.549672166069118,0.302645708971658
3637,0.348234551168231,0.313654318143108,0.532724900180654,0.303825196337592,0.549665833333961,0.302655202871989
3638,0.348221729480147,0.313669056023058,0.532733160251391,0.30382914494382,0.549662395932054,0.302660209356014
3639,0.348207003704245,0.313686041369967,0.532741020730057,0.30382913181572,0.549659038710305,0.302667126271339
3640,0.348196373003874,0.313706197521622,0.532745400678795,0.303834069634953,0.549659464039639,0.302673150747471
3641,0.348184203704588,0.313722151875916,0.532749488427729,0.303841184276533,0.549656396549762,0.302682966928309
3642,0.348169841116034,0.313744829463341,0.53275458184893,0.303845591902837,0.549655500899376,0.302688948994853
3643,0.348158015374376,0.313763139054892,0.532761677241239,0.303847575470254,0.54965340813129,0.302696241373453
3644,0.348148378327143,0.313781690682273,0.532760301572031,0.303861237865273,0.549648759007037,0.302703535976976
3645,0.348133725651717,0.313800633359307,0.532765700293695,0.30386870960397,0.549649049131643,0.302710358617797
3646,0.348125682350454,0.313812533895047,0.532772090215944,0.303870133600709,0.549646990553226,0.302718044552431
3647,0.348110301225986,0.313830433201214,0.532777931149504,0.303873974441381,0.549643093475444,0.302726405588471
3648,0.348101850916433,0.313845055347915,0.532788510117101,0.303876580754549,0.549647333877397,0.302727859547384
3649,0.348088725110794,0.313859210330628,0.532794467248398,0.303881429174903,0.549645950701804,0.302733154607173
3650,0.34807432146562,0.313879567393047,0.532804179365567,0.303883224826411,0.549643875187439,0.302741039158884
3651,0.348059402871576,0.313899498962401,0.532811399667377,0.303886312811466,0.549639435609199,0.302751259059496
3652,0.348046017292954,0.313921376764855,0.532815714780065,0.30389087139557,0.549637518549495,0.302755795102673
3653,0.348028453051332,0.313936390416452,0.532819543313029,0.303896054957062,0.549634286681329,0.302764583446959
3654,0.348012649146715,0.313953136456153,0.532825868640388,0.303901113921404,0.54963023671947,0.302773345219404
3655,0.348000086313327,0.313968479785365,0.532827631965473,0.303910588191847,0.5496253734205,0.302783196546197
3656,0.347984207902642,0.313985552322009,0.532830751298422,0.303915126761567,0.549620713392691,0.302793164039823
3657,0.347971871271497,0.314000356628436,0.532834717317306,0.303923002401946,0.54961864631245,0.302798922113427
3658,0.347957883615311,0.314012947251814,0.532840557909434,0.303928456861154,0.549617114965696,0.302801563266482
3659,0.347943348794352,0.314032550096927,0.532846305568898,0.303931675753456,0.549611782850054,0.302812407554985
3660,0.347934671079497,0.314049555571475,0.532849584413158,0.303938348583159,0.549607723624417,0.302821517610152
3661,0.347921612347256,0.314069366693721,0.532859383941004,0.303938846778061,0.549607768854596,0.302825382563687
3662,0.34791085475,0.314084556017732,0.532866728936728,0.303939986180527,0.549604565279371,0.302831593221974
3663,0.347904106005606,0.314101916047156,0.532868792678658,0.303946975336279,0.549608521830304,0.302834086688337
3664,0.347893844409173,0.314120947499264,0.532874725902562,0.303951100123276,0.549605186308317,0.302843445417999
3665,0.347881529830273,0.314135984414018,0.53288000173912,0.303957806367121,0.549600849757902,0.302851933750633
3666,0.347869488248807,0.314147560419888,0.532888602276698,0.303959112828165,0.549597364509117,0.302860650429153
3667,0.347855542418934,0.314166097159793,0.532889341336347,0.303967241747243,0.54959288601224,0.302867731822956
3668,0.347843757718754,0.314185001976939,0.532892734548509,0.303974046269291,0.549588236600772,0.302876818148343
3669,0.347832497948793,0.314203723388721,0.532897401633829,0.30398089440198,0.549582253996036,0.302888802742756
3670,0.347818516816503,0.31422367367381,0.532901625757162,0.303985066649204,0.549578948376433,0.302896447477892
3671,0.347804604154144,0.31423797142201,0.532905130272408,0.303992428540748,0.549574814323532,0.302906115997296
3672,0.347787864294506,0.314259258538193,0.532907997741583,0.303996472588008,0.54956524857694,0.302918629043989
3673,0.347777967486022,0.314275417194993,0.532917093935075,0.303997827228906,0.549564038249727,0.302923426964615
3674,0.347763847968255,0.314291974535703,0.532922743076411,0.304001761855279,0.549558559762534,0.302931885322249
3675,0.347745926468026,0.314308540787178,0.532925673830329,0.304008914620447,0.549557160788813,0.302935573592302
3676,0.347733281781149,0.314323402171367,0.532929272042457,0.304013252342065,0.549557475935761,0.302941979194566
3677,0.347716991869256,0.314341732637241,0.532937200719972,0.304016000430363,0.549553562368816,0.302946969133637
3678,0.347706632923074,0.31435420360523,0.53294417899137,0.304020670456882,0.549549987985428,0.302955092421293
3679,0.347691961626245,0.314367949721767,0.532950133296769,0.304026118932145,0.549542244960306,0.302965348799188
3680,0.347677865512011,0.314388231721702,0.532956404646042,0.304029042274241,0.549539560651828,0.30297328212829
3681,0.34766462983702,0.31440480167898,0.532962359477676,0.304035174309984,0.549538104712927,0.302979080871748
3682,0.347650073959322,0.314426310730747,0.53296587872993,0.30403757764315,0.54953365857074,0.302987855650354
3683,0.347637395683362,0.31444114442894,0.532970130748545,0.30403996345275,0.549531556184798,0.302996093530446
3684,0.347622973149078,0.314462542480109,0.532976140917391,0.304044961017848,0.549525033782158,0.303006331324971
3685,0.347614350352503,0.314480813812478,0.532976572352809,0.304052585515497,0.549527565458804,0.30300916141268
3686,0.347600570540764,0.314497071736717,0.532985845836615,0.304053850652342,0.5495244465402,0.303017295400862
3687,0.347595956437502,0.3145098494182,0.532992425537791,0.304057391228281,0.54951667732122,0.303027992328782
3688,0.347586951021866,0.314528697331804,0.532996981267899,0.304061704600677,0.549512947704742,0.303036152512973
3689,0.347573858556799,0.314548967963016,0.533005164429598,0.304066716338636,0.54951050545457,0.303043177251649
3690,0.347562687278475,0.314565250771294,0.533009502454122,0.304072921205897,0.549502388577396,0.303052661456746
3691,0.347545995249593,0.314582119688315,0.533017213326551,0.304077430678579,0.549496565790845,0.303063706359402
3692,0.347533451128772,0.31459961189991,0.533023648282997,0.304080344625786,0.549497731561679,0.303069278211978
3693,0.347522380726746,0.314617510257531,0.533025272332329,0.30408572526567,0.549492686258707,0.303077026824279
3694,0.347506620489474,0.314632146745177,0.533031126749445,0.304088223356225,0.549487349621131,0.303086041280166
3695,0.347494618543187,0.314643623572816,0.533038560707001,0.304090536187136,0.549484781908586,0.303095058020388
3696,0.347485916660013,0.314654705303152,0.533043358899905,0.30409413190267,0.549482918805544,0.30310103093208
3697,0.347473352786696,0.314672458576659,0.533047441859301,0.304102635516302,0.549480593969413,0.303108929536368
3698,0.347452088570099,0.314687719740174,0.533054277557587,0.304106848189193,0.549474273057949,0.303120127748958
3699,0.347441425101469,0.314699657592611,0.533059935499685,0.304109020567545,0.549469707438783,0.303131003838529
3700,0.347431191753695,0.314716481918852,0.533064579982722,0.304113942383843,0.549467578028938,0.303139751407317
3701,0.347422332207137,0.314733672439847,0.533073311954765,0.304115815190501,0.549464811308515,0.303146833371806
3702,0.347409056631729,0.31475011099222,0.533082205661451,0.304119286282435,0.549465302901122,0.303151434650013
3703,0.347395119999333,0.314766988346321,0.533083534877193,0.304126200165737,0.549465481507365,0.303157461942139
3704,0.347380289446883,0.314786174551819,0.533091028598648,0.304127465936201,0.549463712088784,0.303162700880532
3705,0.347372094164786,0.314805428268224,0.533097108909712,0.304131060846151,0.549458213641977,0.303172169175063
3706,0.347358430207895,0.314825634277001,0.533101993926386,0.304132117963135,0.549453177819645,0.30318307106345
3707,0.347346480849196,0.314843638731881,0.533108443124479,0.304138359343628,0.549448294494829,0.303193206989946
3708,0.347333572737134,0.314861973686577,0.533111720372369,0.3041431896942,0.549447611211385,0.303199931130624
3709,0.347319320153384,0.314879215117193,0.533120383456669,0.304148131797189,0.549443886135568,0.303206592644635
3710,0.34730653612837,0.314896352364349,0.533123519357769,0.304155652345096,0.549439439584347,0.303214724509106
3711,0.34729701683568,0.314910497870981,0.533132166326537,0.304157053567672,0.549436823063042,0.303224878735069
3712,0.347286716759575,0.314929386083281,0.533136545107267,0.304163201049044,0.54943838248217,0.303227237051678
3713,0.347273966016594,0.314943603804024,0.533141321199983,0.304165904310379,0.549435985768642,0.303234348241039
3714,0.347261800248219,0.314956206825784,0.533144433996513,0.304170997257265,0.549432374296712,0.303241593715928
3715,0.347246578971615,0.314973287541455,0.533147870349098,0.304178969814729,0.549423762406797,0.303252962864556
3716,0.347234486347617,0.314987912176852,0.533152038963117,0.304185799480511,0.549423187105234,0.30325890121295
3717,0.347217943080643,0.315007720301592,0.533158455551126,0.304187750680973,0.549417611920882,0.303269596806401
3718,0.347205348735201,0.315019943843516,0.533165476107629,0.304191981334855,0.549411131257788,0.303280783695245
3719,0.347193375365904,0.315032584581971,0.533173089279949,0.304196192187824,0.549409746760667,0.303287554545599
3720,0.347182314803492,0.315042254290179,0.533180663393415,0.304198280452907,0.549408313004414,0.303294625584027
3721,0.347173417213696,0.315060985026287,0.533182772631784,0.304204548744014,0.549408034263996,0.303300039174094
3722,0.347161899998714,0.315077804597195,0.533189543232906,0.304208257703217,0.549404381499082,0.303309313289888
3723,0.347146491647218,0.315096015153185,0.533195104262441,0.304213627736549,0.549402517073778,0.303315699231941
3724,0.347130709210196,0.315119753227542,0.533200876585831,0.304217574901729,0.54940454007396,0.303319618376862
3725,0.347118729581932,0.315136157839367,0.533204996738496,0.304222217638609,0.549402518354613,0.303324929506003
3726,0.347104874021594,0.315154291785762,0.533210167274234,0.304225834239296,0.549399000547557,0.30333316072944
3727,0.347090772325674,0.315174300331205,0.533216123868815,0.304231751622952,0.549399279538639,0.303337813574264
3728,0.347073610719549,0.315189135280652,0.533221820200381,0.304237002846123,0.549394954674344,0.303345150913699
3729,0.347062501004122,0.315205403673562,0.53322642198514,0.304240441672737,0.549393504566157,0.303352815276515
3730,0.34704990318686,0.31522511938566,0.533232636208192,0.304244996766448,0.549386704751078,0.303362152115548
3731,0.347037916046508,0.315235051576831,0.533238985681525,0.304250393723805,0.549385966779983,0.303367911344767
3732,0.347021876334274,0.315257764126539,0.533237504924548,0.30426046956845,0.54937923018294,0.303379288878469
3733,0.347007521475619,0.315274086856218,0.533247367948673,0.304257682157238,0.549373199577223,0.303387821470568
3734,0.346995374951986,0.315293640146929,0.533252019980065,0.304262387319034,0.549372139435302,0.303392710043244
3735,0.346984963920051,0.315304242087023,0.53325885589287,0.304264846406247,0.549367114243033,0.303402104352237
3736,0.346971124825577,0.31531775338238,0.533267400381532,0.304267794856944,0.549366759304805,0.30341229781037
3737,0.346960193408646,0.315333265196595,0.533274803664133,0.304271316474428,0.549366701892101,0.303415706455767
3738,0.34694908349775,0.315347141325749,0.53328206615987,0.304272923403323,0.549365397633091,0.30342369257411
3739,0.346936133774547,0.315361058090735,0.533287751292246,0.304273798025682,0.549359133852993,0.303431088266654
3740,0.346923077937642,0.31538061150636,0.533291173941837,0.304277809023686,0.549355329341901,0.303441093821385
3741,0.346916089199003,0.3153943715807,0.533295701459465,0.30428254214695,0.549350518072337,0.303453242711221
3742,0.346907772041343,0.315407639323536,0.533301934087725,0.304285485186032,0.549348776559325,0.303462848695045
3743,0.346893157140521,0.315420542207763,0.533305359798233,0.304290673839671,0.549346792375348,0.303471100692223
3744,0.34688163476436,0.315438302616406,0.533312078738755,0.304295227321737,0.549344022828637,0.303477107741485
3745,0.34686769616061,0.315454312704189,0.533315556253985,0.304299937743356,0.549338806609655,0.303485265366735
3746,0.346854087166257,0.315473393259996,0.53332119859395,0.304301397202116,0.549334145136588,0.303491336566823
3747,0.34684733666533,0.315485915037829,0.533330727488508,0.304302793138499,0.549333532891908,0.303495920964097
3748,0.346830167122899,0.315503232646947,0.533332577446718,0.304308951846859,0.549332130948979,0.303502660237605
3749,0.346815992737226,0.315519915767601,0.53333757605277,0.304312511406585,0.54932539096631,0.303514380520272
3750,0.34680638763359,0.315535832433144,0.533341741580195,0.304318225853108,0.549323370782808,0.303521891790595
3751,0.346790834340389,0.315553449052092,0.533350614893542,0.304322052896755,0.549321715216424,0.303528032612192
3752,0.346779479801185,0.315571029343527,0.533360570040935,0.304324176839099,0.549318623890809,0.303531835594535
3753,0.346768974166681,0.3155869310345,0.533361761730251,0.304326582396419,0.549318127469654,0.303537468676045
3754,0.346758733728957,0.315601045717292,0.533366813353395,0.304330715500318,0.549313014257687,0.303544870219293
3755,0.346747041017682,0.315620562661552,0.533372516074111,0.304333370396246,0.549312318716884,0.303551150027716
3756,0.34673602098675,0.315629430486954,0.533378855930799,0.304337361090592,0.549306971170134,0.303558732664534
3757,0.346725089853529,0.315641116595355,0.533387100902728,0.304340977876575,0.549302472091246,0.303564555858597
3758,0.346713192697776,0.315655076589253,0.533392251239588,0.304347579571952,0.549298661327445,0.303573400912038
3759,0.34670092759033,0.315673921352821,0.533397727673619,0.304351900843019,0.549288630448946,0.303586867179981
3760,0.346692643643404,0.315691893875054,0.533400608024874,0.304354611147974,0.549287233986475,0.303594318955377
3761,0.34668075865802,0.315703047620219,0.533409838078117,0.304354696177997,0.549283379689514,0.303603552724233
3762,0.346668855481659,0.315719013043448,0.533415555194861,0.304355409305675,0.549277352259768,0.303617372901613
3763,0.346652210439701,0.315738206525341,0.533417341979268,0.304362887978199,0.549271686244548,0.303625717696022
3764,0.346635532472784,0.315753671366253,0.533421827051373,0.304369167639852,0.549269586322873,0.303630966729181
3765,0.346623485872871,0.315769259176003,0.533423930777523,0.304375547914169,0.549266352314755,0.303638357322268
3766,0.346612583078627,0.315786411416249,0.533430507168496,0.304377631726059,0.549266451993822,0.303641762120926
3767,0.346598060043559,0.315802364838919,0.533434545200742,0.304381145363097,0.549259815143767,0.303650904919661
3768,0.346584087074043,0.315818993884182,0.533445497344424,0.304382388366889,0.549256278106827,0.303661138485882
3769,0.346570484101853,0.315833181277201,0.533449344439318,0.304388803338004,0.549253903968765,0.303666006408974
3770,0.34656165774043,0.315850006378612,0.533454028678225,0.304391339089991,0.549248112954596,0.303674909798068
3771,0.346550529046929,0.31586780394023,0.533463269578126,0.304394178381137,0.549243241969922,0.303685779416973
3772,0.346540332203229,0.315885675166664,0.533473410719115,0.304393874533474,0.549240790947403,0.303691592094224
3773,0.346526367051875,0.315901638373675,0.533476485154283,0.304397008208117,0.549236893180288,0.303696781334988
3774,0.346514219319693,0.315920152839363,0.533481442856224,0.304399797117862,0.549231830451227,0.303705934284458
3775,0.3465042394551,0.315934052303917,0.533489702319957,0.304403319298952,0.549225684234905,0.303716460017552
3776,0.346493526455131,0.315948158319606,0.533491790467557,0.304407711899257,0.549222306669624,0.303724164538379
3777,0.346487509596387,0.315958931287416,0.533493359143353,0.304411959104855,0.549220619189647,0.303729015862934
3778,0.346473041596476,0.315972774792657,0.533501641962568,0.304414428547286,0.549215449262776,0.303738789126868
3779,0.346465165172174,0.315986210196535,0.533506221948246,0.304416736212447,0.54921602423789,0.303743210211604
3780,0.346449355958257,0.31600466687136,0.533509657256954,0.304419253661863,0.549212723604249,0.303753448444846
3781,0.346439969772322,0.316020064943697,0.533512851014512,0.304422780318372,0.549208248905421,0.303758448414867
3782,0.346424480509445,0.316033925219725,0.533518831215115,0.304429755436901,0.549207194058318,0.303763057515098
3783,0.346414116818107,0.316048458790089,0.533523265228969,0.304433468192084,0.549208528745361,0.303768935459943
3784,0.346405833370496,0.316064037873336,0.5335309699237,0.304434606330074,0.549206077700202,0.303774100869898
3785,0.346395469351932,0.31607550412789,0.533536916157332,0.304435498974521,0.54920475537302,0.303779455538832
3786,0.34638826740767,0.316089360693783,0.53354138843813,0.304440155810654,0.549201925539732,0.303785222915423
3787,0.346371120076166,0.316110701937374,0.533545110724432,0.304445402423434,0.549200537312355,0.303791953145912
3788,0.346357569213782,0.31612880719041,0.533552417424193,0.304447985865678,0.54919966888728,0.30379875579432
3789,0.346343585501232,0.3161423243137,0.53356245372847,0.304448361546269,0.549193745684532,0.303807268101918
3790,0.346331025855526,0.31616160418691,0.533565421895333,0.30445281106595,0.549192220260941,0.303812002542927
3791,0.346315540822686,0.316180062903092,0.533576935045925,0.304453132710298,0.549188703869669,0.303817986271277
3792,0.346301028721681,0.316196289621437,0.533579939243302,0.304459700271856,0.549183440391466,0.303824854378133
3793,0.34628936653538,0.316215223454322,0.533587384904238,0.304461341735822,0.549178383091147,0.303833413882629
3794,0.346273935636411,0.316230558733671,0.533593065072583,0.304463814851109,0.549176529596495,0.30384123432074
3795,0.346257455484598,0.31624810812584,0.533599605829942,0.304467058900663,0.549175267942911,0.303845564545845
3796,0.346248904427789,0.316259711381876,0.533603900892681,0.304472937077755,0.549169159100955,0.303857338507786
3797,0.346238930481045,0.31627460594442,0.533609847701958,0.304476453503513,0.5491661119103,0.303864701510601
3798,0.346229095459967,0.316286439537148,0.53361096546571,0.304481682219728,0.549163262411649,0.303871064328796
3799,0.346217796276686,0.316306506951661,0.533615030853247,0.304484687529037,0.549157983287013,0.303881209289469
3800,0.346201993022369,0.31632372572586,0.533619857312365,0.30448508003135,0.549152590330648,0.303892287717026
3801,0.346191814161456,0.31633686326396,0.533623014068574,0.304490047842907,0.54914896437256,0.303901627958936
3802,0.346180027890192,0.316351103475614,0.533631953327332,0.304492642520457,0.549148983071928,0.303903600264815
3803,0.346167000947577,0.316366187361365,0.533639956160199,0.304494738872027,0.549144608545957,0.303911412304325
3804,0.346152339516367,0.316384999715105,0.533644113497608,0.304498682443787,0.549143448625512,0.3039159233671
3805,0.346143160503922,0.316398932665251,0.533649494885118,0.30450321945494,0.549135300922009,0.30392673685735
3806,0.346132645824674,0.316411958729794,0.533654255735771,0.304510052877898,0.54913221781609,0.303932676290789
3807,0.346120598724155,0.316426096962819,0.533659511724985,0.30451451249455,0.549129240208029,0.303939484848179
3808,0.346106571591968,0.31644217589106,0.533667725631979,0.304517325734125,0.549124292589513,0.303948353412633
3809,0.346091629113621,0.316453315625916,0.533674838721689,0.304520111951887,0.549123229948308,0.30395407667585
3810,0.346082406868965,0.316467973501104,0.533676713396663,0.304523574872422,0.549118888069508,0.303961472317027
3811,0.346067575731956,0.316482792664985,0.533682072516691,0.304528457187698,0.54911522377933,0.303969445927032
3812,0.34605184735605,0.3165046864891,0.533687905331265,0.304533092891157,0.549115824170691,0.303974808111158
3813,0.346039276536732,0.316523046826706,0.533695205851363,0.304535107308882,0.549109119935408,0.303983421318094
3814,0.346030280875234,0.316537919845265,0.533699699150321,0.304537480894319,0.549102798074058,0.303991528221425
3815,0.346015884845151,0.316555036831305,0.533703040551699,0.304543112062328,0.549099491045591,0.303998948028449
3816,0.346004563005245,0.316570171733271,0.533710309072904,0.304545337746971,0.549092326664213,0.304007704243144
3817,0.345986812209997,0.316586009279284,0.533710735173439,0.304551277130717,0.549088617613419,0.304016048172501
3818,0.345974814042582,0.316601405887859,0.533714276791844,0.304554879228283,0.549085290965509,0.304023116929381
3819,0.345964614422242,0.316615722771814,0.53371862019711,0.30455742330859,0.549075258996078,0.304035655069779
3820,0.345949519005318,0.316637362522455,0.533725318393099,0.304557852467139,0.549072009926059,0.304045172784471
3821,0.345938678874986,0.316649811072112,0.533731904950109,0.304563409941225,0.549069440246836,0.304052361645813
3822,0.345925110303267,0.316664456606761,0.533734421325983,0.304570497101504,0.549066459645151,0.304058427264484
3823,0.345915565619888,0.316684301579285,0.533739430650751,0.304573171273229,0.549067080593612,0.304064834875369
3824,0.345904412324451,0.316700083801793,0.533746730720188,0.304575333830336,0.549060842279316,0.304075225974157
3825,0.345897214322106,0.316713844648595,0.533752978829879,0.304575670774143,0.549053272882422,0.304084733113926
3826,0.34588845987178,0.31672806191576,0.533757997279549,0.304579010962123,0.549047173492069,0.304093834948535
3827,0.345875193744242,0.316739360307601,0.533762844487365,0.304584409974455,0.549045745251345,0.304098221000238
3828,0.345860780315058,0.316750541088661,0.533770514869788,0.30458451644088,0.549043504625084,0.304104695770902
3829,0.345851362966385,0.316769718962862,0.533773936138004,0.304589907644871,0.549042784228069,0.304108717341417
3830,0.345833964078204,0.316786038200778,0.533780842048212,0.304592583286228,0.549037275419777,0.304116977913873
3831,0.34582437373357,0.316802675910529,0.533788155044446,0.304593961184772,0.549030595096081,0.304127279002668
3832,0.345813398254449,0.316815151023414,0.533790458467613,0.304600773880683,0.549022925281968,0.304137725112998
3833,0.345802552436011,0.31683034205965,0.533797010902916,0.304603366118426,0.549020871375488,0.304144434992346
3834,0.345788439557122,0.31684902173748,0.533804836227903,0.304605883579737,0.54901902929358,0.304149548113037
3835,0.345775682891129,0.316864905483466,0.533815032738655,0.304604997413486,0.549010117626173,0.304159447061518
3836,0.345764946673633,0.316881680950433,0.533818099499932,0.304610146050375,0.549004573639039,0.304169278538543
3837,0.345750412663837,0.316899255523383,0.533823232857542,0.304614829778246,0.548999598394868,0.304174104539323
3838,0.345740349857526,0.316913111410873,0.533827773868852,0.304618549289931,0.548994167254617,0.304181186392125
3839,0.345724113822109,0.316933639546296,0.533834339531206,0.304621573568141,0.548987787445164,0.304189816212801
3840,0.345713756745679,0.316948368225613,0.533838948916092,0.304627705316835,0.548979242131074,0.304199843798891
3841,0.345698165787357,0.316968658554129,0.533846161423087,0.304631055458818,0.54897561553753,0.304208444465694
3842,0.345687862236651,0.316985195644645,0.533849427756672,0.304637836144726,0.548970982539942,0.304216492278839
3843,0.345677379180392,0.317000241597242,0.533852722416135,0.304643231585506,0.54896258960381,0.304228947556331
3844,0.345665720768763,0.317015461803086,0.533855617270801,0.304647952496394,0.548956521704491,0.304238147887233
3845,0.345656550847355,0.317032851220518,0.533863266217495,0.304650858392024,0.548952222222216,0.304248092484148
3846,0.345642403601719,0.31705278624567,0.533865340613937,0.304657211038621,0.548948215837101,0.304259346309623
3847,0.3456342677129,0.317062376841474,0.533870059525228,0.304663428022974,0.548943158289429,0.304269254265708
3848,0.34561666019746,0.317080123506294,0.533877656617968,0.304665120330556,0.548937597956541,0.304279453331826
3849,0.345607983782106,0.317092516497176,0.533885099622975,0.304666333896771,0.548935612283274,0.304285293851719
3850,0.345599038812416,0.317103839274083,0.533892212823967,0.304668097945325,0.548931036227774,0.304292149083233
3851,0.345582129438254,0.317118443637001,0.533896950652211,0.304672664786514,0.548925172877124,0.304304093291773
3852,0.345563677169676,0.317140500172667,0.533904504561208,0.304673139432359,0.548921225266808,0.304309957368895
3853,0.345552038607209,0.317156837666636,0.533907216128022,0.304678294228344,0.548917514821556,0.304316678983508
3854,0.345541526660636,0.317170421307824,0.533911324675138,0.304680624223227,0.548913985615802,0.304322771930826
3855,0.345535315391803,0.317182059706485,0.533915605489645,0.304681902301277,0.548910610974798,0.304327281716101
3856,0.345519469047015,0.31720378872802,0.533923101901891,0.304684241367238,0.54890676362853,0.304333967505818
3857,0.345505770107059,0.317223565661404,0.533928190429849,0.304689259544669,0.548902766176738,0.304341162739765
3858,0.345493543078049,0.317243222405039,0.533928735449874,0.304695695876178,0.5488972342664,0.304349321619067
3859,0.345478480697037,0.317255372186323,0.533934986825864,0.304700011246247,0.548896044179758,0.304356467906105
3860,0.345468437150673,0.317267896146562,0.533938345538996,0.304705072129631,0.548891691395598,0.304363365539226
3861,0.345459408926453,0.317279061358812,0.533946283414942,0.304707017297231,0.548888433018904,0.304371024574683
3862,0.345448241707562,0.317294347373731,0.533949952658237,0.304710788429074,0.548884995983841,0.304377852268702
3863,0.345437367685303,0.317308679443263,0.533952004808579,0.304714183399891,0.548880617472802,0.304384925350254
3864,0.345428745182988,0.31732131355696,0.533960145073993,0.304715367358881,0.548871934663591,0.304397301166336
3865,0.345419041921638,0.317338377354898,0.533966191512626,0.304719422381128,0.54886426072712,0.304407577043728
3866,0.345407225909476,0.317353434679587,0.533971123619561,0.304722659462105,0.548865249972942,0.304412250501283
3867,0.345393948271899,0.317365981068926,0.533973343534152,0.304727590706546,0.548866688477231,0.304414697644471
3868,0.345381863162083,0.317381276935437,0.533980027445939,0.304728447572289,0.548864695902133,0.30442106028488
3869,0.345364488194034,0.317398072994491,0.533987061263418,0.304731095456139,0.548860403614649,0.304428814549536
3870,0.345348376185316,0.317417135850147,0.533992966806145,0.304733718434309,0.548853774905386,0.304439010756136
3871,0.345331001770489,0.317434827254218,0.534001676861905,0.304734482939391,0.548848600282352,0.304445684471764
3872,0.345322568016165,0.317452090282214,0.534005918131634,0.304739422458688,0.548846591083663,0.304451799756284
3873,0.345309253314993,0.317466951153195,0.534008908844429,0.304743947431058,0.548843269718493,0.304462220432934
3874,0.345298939859832,0.317480254073882,0.534015002026574,0.304746891270615,0.548841440889646,0.30446632221451
3875,0.345289277979141,0.317489339648452,0.534021006622467,0.30474866155812,0.54883872585094,0.304472382126548
3876,0.345276631235656,0.317506077147794,0.534024828246411,0.304751798688395,0.548832139074058,0.304482791557593
3877,0.345266196670747,0.317516990359871,0.534026574462129,0.304757336393573,0.548825777754634,0.304489737686129
3878,0.34525186454355,0.317536169396912,0.534034668224983,0.304759333173645,0.548821515368226,0.304498764698712
3879,0.34523862690755,0.317551665222253,0.534038150262339,0.304762463908451,0.548820319233014,0.304503339750488
3880,0.345227838473954,0.31756799545909,0.534045826913546,0.304764313372131,0.548814998995387,0.304512379068447
3881,0.345217831270701,0.317577171311393,0.534051970335463,0.304768118309333,0.548813834290209,0.304516119252201
3882,0.345207914256096,0.317595460179423,0.534055754680327,0.304773284162001,0.548808943657488,0.304523346833498
3883,0.345198598513953,0.317607404368293,0.534060967923289,0.304776051036041,0.548806293850645,0.304529664487263
3884,0.345188884810728,0.317620687626991,0.534064238567417,0.304782681348485,0.548806883530332,0.304532977781364
3885,0.3451808135525,0.317633327470268,0.534068153042084,0.304789452904475,0.548804806946957,0.304539785955104
3886,0.345168271376419,0.317646986198543,0.534077300669231,0.304788837219101,0.548798660925068,0.304548432396081
3887,0.345153658134292,0.317662925671992,0.534083961641747,0.30479351789117,0.548789902148872,0.304562971882031
3888,0.345140918895883,0.317678283102586,0.534089321454066,0.304794026909577,0.548785386399029,0.304570377443739
3889,0.345130520463375,0.317694807337981,0.534088521660446,0.304800039433505,0.548782611207421,0.304576028095111
3890,0.345114893825645,0.3177108820665,0.534091711442729,0.304804327260591,0.548777236558084,0.304585069717159
3891,0.345096544049207,0.317729763063416,0.534095336652885,0.304805923871532,0.548771274434744,0.30459326152263
3892,0.345087744528012,0.317745168761603,0.534102324518959,0.304809777243634,0.548767552335798,0.304601049244059
3893,0.345075764111493,0.317760962147241,0.534104529323297,0.304813372679485,0.548761958608964,0.304610166968222
3894,0.345060536588705,0.317778901288306,0.534108771694045,0.304817789889716,0.548756244522232,0.304619839131916
3895,0.345049007603747,0.317797019887966,0.534112811806177,0.304821707958878,0.548750180391275,0.304627226172124
3896,0.345032402783194,0.317812483287733,0.534118484782487,0.304824570655515,0.548746613626773,0.304635711371066
3897,0.345019347375895,0.317826693246724,0.534125539984964,0.304827214214891,0.548746880213333,0.304641072197095
3898,0.345012083293792,0.317837714925335,0.534129853996666,0.304831533057696,0.548742718657925,0.30464627527748
3899,0.345000181040946,0.31785290875092,0.534135591677626,0.304833973101712,0.548736567158871,0.304654917376213
3900,0.344992271990968,0.317862822422202,0.534136961097186,0.304843157016352,0.548734604032864,0.304660844393223
3901,0.344979865769772,0.317876535225199,0.534141975463076,0.304848826080831,0.548730547315011,0.304667283807839
3902,0.344973702722337,0.317885073975983,0.534145840355702,0.304854388204884,0.548730857385613,0.304671672368253
3903,0.344960292124038,0.317904276683448,0.534154313568602,0.304855161997661,0.548727443380693,0.304680892971479
3904,0.344949970993809,0.317918452827623,0.534159025704443,0.304855171071381,0.548724304113764,0.304688018933569
3905,0.344941201277319,0.317928576068429,0.53416661908724,0.304858179329326,0.548719081642937,0.304696436156942
3906,0.344929369417127,0.317943312461789,0.534170187473208,0.304861873344684,0.548716197355848,0.304703404403509
3907,0.344919183843251,0.317955665369433,0.534175346077107,0.304862219178577,0.548711903250467,0.304711577278085
3908,0.344905631079545,0.317967278757579,0.534181469415604,0.304863620111327,0.548709093720946,0.304716669256454
3909,0.344892071892216,0.317985245489007,0.534183754284765,0.304868893708569,0.548703381828913,0.304725009798721
3910,0.344878470628331,0.318003381768593,0.534190790751997,0.304870308537888,0.548698072643279,0.304732011778535
3911,0.344865444406167,0.318016302491462,0.534194870134214,0.304873270803036,0.548696810941442,0.304737383051435
3912,0.344854298451973,0.318034658554369,0.53419477001528,0.304879856096181,0.548693291162807,0.30474521581539
3913,0.344835575475794,0.318052219676905,0.534198644242959,0.304883846929575,0.54869258668549,0.304749796011155
3914,0.344824080947648,0.318069156796524,0.534202754496399,0.30488931855247,0.548690238122497,0.304753160139487
3915,0.344813781939586,0.318085355766594,0.534205576983379,0.30489263837733,0.548685019904976,0.30476066539423
3916,0.344796694666836,0.31810105243425,0.534211795352013,0.304893972686489,0.548681657472184,0.304767801087523
3917,0.344783484592146,0.318113007573263,0.534216856050989,0.304899855353328,0.54867553607727,0.304777548184383
3918,0.344773390357453,0.318125492136313,0.534218449691349,0.30490411683555,0.548672863117572,0.304785819436843
3919,0.344763988781959,0.318138848611356,0.534228962397581,0.304902712135788,0.548667946127166,0.304793823739313
3920,0.3447553945255,0.31815220769336,0.534232266697543,0.304905849798033,0.548657833899991,0.304805033285521
3921,0.344743865331827,0.318161709233617,0.534237348381829,0.304911871644123,0.548650736681447,0.304812721572279
3922,0.344733435629352,0.318178347449896,0.534240942483614,0.30492001722013,0.548646723092182,0.304817962625322
3923,0.34472282882122,0.318195255756388,0.534247106309847,0.304921654102818,0.548648402639989,0.304823010445768
3924,0.344716104486094,0.318211535054011,0.534255361121411,0.304921224297759,0.548647059483801,0.304826625481549
3925,0.34470210852604,0.318230816723615,0.534260483964734,0.304924838263196,0.548644253172041,0.304835177952402
3926,0.344684497834249,0.318245989188525,0.534266649239755,0.304928032114747,0.548639892589101,0.304842594455758
3927,0.344674497067272,0.318256404648814,0.53427009084541,0.30493329523633,0.548633273425526,0.304854381985142
3928,0.344663680322862,0.318270912550574,0.534273401818624,0.304937732865307,0.548629720129076,0.304862141858269
3929,0.3446503250906,0.318283825514254,0.534281790951521,0.304938018807749,0.548626081048237,0.304870625058604
3930,0.344634927127877,0.318299788951704,0.534286712234732,0.304940136828458,0.548624786453727,0.304874638948448
3931,0.34462553461589,0.318315660996879,0.534287478135919,0.304947251754901,0.548622937472636,0.304880787275446
3932,0.344613646659925,0.318330317106957,0.534293751258381,0.304951025458879,0.548619765840853,0.304886111767598
3933,0.344602351568537,0.318340790995013,0.534298010224511,0.304953009931099,0.548612927652772,0.304893999330995
3934,0.344590269882855,0.318353747480504,0.53429932433709,0.304958068192153,0.548605823834236,0.304904260206855
3935,0.344576051737349,0.318370798402597,0.534304450482992,0.304960366238141,0.548599834645583,0.304915244911941
3936,0.344566213831237,0.318383061090359,0.534308038981686,0.304964818172561,0.548595777986703,0.304922949773449
3937,0.344553513576083,0.318401406446966,0.53431258204378,0.304968611413248,0.548594151909851,0.304927974547388
3938,0.344544258911071,0.318415381131159,0.534317993668897,0.304972098158648,0.548591356443164,0.304932687942518
3939,0.344530676891548,0.318432056117279,0.534323546713155,0.304975858673059,0.548584552540067,0.304942728211088
3940,0.344525166653158,0.318441112150339,0.534328044964832,0.30498145877692,0.548579987678923,0.304950915675138
3941,0.344512284684103,0.318456709090829,0.534334020653711,0.304984762018736,0.548576237532767,0.304957706979047
3942,0.344499825703246,0.318472606657128,0.534338038900558,0.304989127637521,0.548575058157526,0.304961677046956
3943,0.344492487069345,0.318489303080213,0.534343872743558,0.304991186769442,0.54856981698674,0.304971028842769
3944,0.344483778503727,0.318506060830748,0.534351037424543,0.304992104091044,0.548563435190682,0.304981459263787
3945,0.344470187354013,0.318523707859524,0.53435542018303,0.304996266481575,0.548558212396181,0.304990322590002
3946,0.3444550958392,0.318537573425949,0.534363877012568,0.304995889140651,0.548556549413116,0.304995076242838
3947,0.344439785898158,0.318553949574019,0.53436771880544,0.30500276258347,0.548554116197676,0.305000043446202
3948,0.34442663186313,0.318566280827045,0.534375965888594,0.305004853395667,0.548547703203693,0.305011022361627
3949,0.344417810236603,0.318579287233448,0.534379852600618,0.305008054044605,0.548540092618407,0.305021564958818
3950,0.344406582046551,0.318596090148048,0.53438229832876,0.30501338043951,0.548540058007207,0.305023805056419
3951,0.34439541295638,0.318610800619653,0.534386198574983,0.305016578469087,0.548533541352859,0.305034026028512
3952,0.34438063997641,0.318622849853777,0.534388914213941,0.305019347560797,0.548529555962,0.305041711139684
3953,0.344369972535671,0.318636384425784,0.534393539195712,0.305023392442245,0.548525836105979,0.305048984351896
3954,0.34435939276101,0.318654955136274,0.534395914702759,0.305028806426388,0.548522316799519,0.305056245066902
3955,0.344349466911295,0.318668559181162,0.534400144136073,0.3050315222675,0.548514302410841,0.305065269507757
3956,0.344340943929061,0.318682532444579,0.53440575008438,0.305033292598415,0.548509040933239,0.305071166750962
3957,0.344329004930126,0.318696630551684,0.534408058601155,0.305037122974638,0.54850577333137,0.305077675217727
3958,0.344315809386954,0.318714616964209,0.534412698666267,0.305039831129762,0.548501027113585,0.305085186230131
3959,0.344307333175768,0.318730206071419,0.534419655219821,0.305039376308724,0.548495370323724,0.305095413902841
3960,0.344296734071916,0.318745213526405,0.534425080334791,0.305045938005491,0.54849392972844,0.30510124635405
3961,0.344285366057353,0.318758780156836,0.534430466144667,0.305047843156299,0.548490506113439,0.305106215722322
3962,0.344273143999378,0.318773573501019,0.534434725805899,0.305049963341097,0.548487972215785,0.305111772223794
3963,0.344258008360909,0.318791196890646,0.534441230809805,0.305053199184095,0.548482883492825,0.305120142847607
3964,0.344247620067175,0.31880489591005,0.534444113921965,0.30505918290753,0.548476643427287,0.305130058908858
3965,0.344228782339006,0.318825641443162,0.534451449839737,0.305060640735772,0.548470302385014,0.305141150511563
3966,0.344214397374176,0.318841433110403,0.534454902440123,0.305063726285678,0.548463831487136,0.305148564194252
3967,0.344203797698267,0.31885248927756,0.534456578984457,0.305068612558623,0.548459327210858,0.305158681587212
3968,0.344194235932364,0.31886310016214,0.534462707469906,0.305069748599365,0.548451954469164,0.305166095627266
3969,0.344177471966243,0.318882901875468,0.534472716542642,0.305069476651472,0.548448745402234,0.305171559246491
3970,0.344162743739924,0.318897888463325,0.534479136591891,0.305071838087229,0.548446863573424,0.305178194016306
3971,0.344152848999184,0.318912484618051,0.534482603379417,0.305075300913745,0.548442203711644,0.305186200492451
3972,0.3441424555422,0.318928931277795,0.534489106988016,0.305078529086282,0.548436237180108,0.305190565255024
3973,0.344129583592628,0.318945882987162,0.534495015233889,0.305078814076782,0.548437699091596,0.305194701181094
3974,0.344119789197846,0.318961919350419,0.534497257968542,0.305079736338535,0.548433538648518,0.30520154330218
3975,0.344110118038957,0.318979161135942,0.534502678849739,0.305081384668461,0.548434721458464,0.305206034422181
3976,0.344102392377764,0.318992637474274,0.534505363622176,0.305087110520818,0.548426098752321,0.305216266622804
3977,0.344091273700809,0.319006870985597,0.534510652984005,0.30509143287967,0.548423683985997,0.305226509552947
3978,0.344080597557534,0.319025589546212,0.53452440188562,0.305094985217592,0.548420239929431,0.305235645860342
3979,0.344072676748115,0.319037097041375,0.534532700004263,0.305103572295117,0.548424734052233,0.305243861748063
3980,0.344070112735442,0.319055817591351,0.534544608457765,0.305114674107077,0.548429738074954,0.305255350359862
3981,0.344066277724357,0.319081756603875,0.53455987681887,0.305125788356616,0.548438243187581,0.305269124070028
3982,0.344069364962055,0.319108143078742,0.534583291229266,0.305139374644457,0.548451256090459,0.305289777432424
3983,0.344071886391707,0.31913708816102,0.53461234922069,0.305161114405992,0.548471628739237,0.305314131507578
3984,0.344082113446668,0.319175033958494,0.53465037437105,0.305180526192438,0.548499779304768,0.305340860537396
3985,0.344096730744929,0.319218211147222,0.53470072487468,0.305205886620028,0.548536329254758,0.305373262228572
3986,0.344112963979179,0.319259325296217,0.534754814153013,0.305241168384076,0.548584066609244,0.305410415236612
3987,0.344145381914714,0.319313081559031,0.534819570956434,0.305278659133091,0.548643429628508,0.305449848361212
3988,0.344177891006132,0.319369711075512,0.534896230546511,0.305322232052399,0.548713252760571,0.305494665599262
3989,0.344213204371451,0.319436081855129,0.534982452399226,0.305370649037889,0.548794921946109,0.305548889580676
3990,0.344262160947168,0.319499067390779,0.535076909841179,0.305425350980994,0.548883783217089,0.305607314519112
3991,0.344203595503013,0.319441623291572,0.534978175030104,0.305367979982825,0.548783989065172,0.305551062923928
3992,0.344149102741754,0.319391202930197,0.534887232586445,0.305316323662498,0.548696398960498,0.305502341506934
3993,0.344095805113895,0.319340090654777,0.534808006020241,0.305271756910172,0.548611416272663,0.305455648282935
3994,0.344052476182041,0.319299913787346,0.534740010406941,0.305232412019375,0.548542049129685,0.305416577387707
3995,0.344012915519655,0.319262591586115,0.534682064711952,0.305199876548264,0.548476910043042,0.305380695609969
3996,0.343980117793059,0.319233263707844,0.534633237827082,0.305172046804334,0.548426344461157,0.305352742434888
3997,0.343953396669901,0.319207934187018,0.534595944800041,0.305150436416449,0.54838708169982,0.30533042032963
3998,0.34393447458463,0.31919070185677,0.53456656405591,0.305133886844851,0.548357131132376,0.305313637084403
3999,0.343922019116848,0.319179282606682,0.534546077935579,0.305122309740496,0.548336125838298,0.305301918611001
4000,0.343915464684015,0.319173234200744,0.53453624535316,0.305116728624535,0.548325724907063,0.305296133828996


==> data/input_data_ratio_contamination.csv <==
input_idx,m_ratio_BICO,m_ratio_without_dense,m_ratio_fixed_dense,m_ratio_PS
1,0.0750161016949153,0.0145302033898305,0.0427411299435028,0.0714385423728814
2,0.0660667796610169,0.0134669830508475,0.0295379661016949,0.0486040677966102
3,0.0603750847457627,0.016284,0.0398995480225989,0.0594820338983051
4,0.0595189830508475,0.0195499322033898,0.0456845197740113,0.0667607118644068
5,0.0627523728813559,0.019992813559322,0.0551178531073446,0.0908977627118644
6,0.065135593220339,0.0127283728813559,0.0306361581920904,0.0517793559322034
7,0.0725427118644068,0.0143895593220339,0.041544406779661,0.0694876949152542
8,0.067464406779661,0.0141498305084746,0.0357171751412429,0.0504043389830508
9,0.066788813559322,0.0189590169491525,0.0420238418079096,0.0478704745762712
10,0.0938540677966102,0.01523,0.0618865536723164,0.105240881355932


==> data/input_data_ratio_contamination_nystrom.csv <==
input_idx,m_ratio_BICO,m_ratio_without_dense,m_ratio_fixed_dense,m_ratio_PS
1,0.0750161016949153,0.0145337627118644,0.00717,0.0714327457627119
2,0.0660667796610169,0.0134668474576271,0.00454986440677966,0.0486174915254237
3,0.0603750847457627,0.0162760338983051,0.00658833898305085,0.0595136610169492
4,0.0595189830508475,0.0195530847457627,0.00783522033898305,0.0667856610169491
5,0.0627523728813559,0.0199889152542373,0.00966389830508474,0.0909430508474576
6,0.065135593220339,0.0127278983050847,0.00478447457627119,0.0518178644067797
7,0.0725427118644068,0.014396406779661,0.00696742372881356,0.0694491525423729
8,0.067464406779661,0.0141466779661017,0.00576898305084746,0.0504352542372881
9,0.066788813559322,0.0189576271186441,0.00701603389830508,0.0478367118644068
10,0.0938540677966102,0.0152279322033898,0.0110234915254237,0.105279288135593


==> data/input_data_ratio_contamination_revised.csv <==
input_idx,m_ratio_BICO,m_ratio_without_dense,m_ratio_fixed_dense,m_ratio_PS
1,0.0750161016949153,0.0210435593220339,0.0422270508474576,0.0684263728813559
2,0.0660667796610169,0.0184164745762712,0.0296370847457627,0.0465836610169491
3,0.0603750847457627,0.0215709830508475,0.0394034915254237,0.0574206779661017
4,0.0595189830508475,0.024905220338983,0.044935593220339,0.0646340338983051
5,0.0627523728813559,0.0256657627118644,0.0532614915254237,0.0874625423728814
6,0.065135593220339,0.0185879322033898,0.0306141694915254,0.050101593220339
7,0.0725427118644068,0.0206243050847458,0.0415602372881356,0.0672254915254237
8,0.067464406779661,0.0206882033898305,0.0359771525423729,0.0488445084745763
9,0.066788813559322,0.0264287118644068,0.0415031186440678,0.046688406779661
10,0.0938540677966102,0.0220698305084746,0.0606921355932203,0.102222915254237


==> data/input_data_ratio_contamination_revised1.csv <==
input_idx,m_ratio_BICO,m_ratio_without_dense,m_ratio_fixed_dense,m_ratio_PS
1,0.075016102,0.048817254,0.066747085,0.082042712
2,0.06606678,0.035619085,0.04159878,0.055941763
3,0.060375085,0.040126407,0.05538661,0.06520522
4,0.059518983,0.045874034,0.059756373,0.072061356
5,0.062752373,0.047450475,0.072553322,0.098208508

==> data/input_data_ratio_contamination_revised1_nystrom.csv <==
input_idx,m_ratio_BICO,m_ratio_without_dense,m_ratio_fixed_dense,m_ratio_PS
1,0.075016102,0.014530203,0.042731831,0.071438542
2,0.06606678,0.013466983,0.029432712,0.048604068
3,0.060375085,0.016284,0.039914644,0.059482034
4,0.059518983,0.019549932,0.045770678,0.066760712
5,0.062752373,0.019992814,0.054873661,0.090897763

==> data/input_data_ratio_contamination_revised2.csv <==
input_idx,m_ratio_BICO,m_ratio_without_dense,m_ratio_fixed_dense,m_ratio_PS
6,0.065135593,0.037641254,0.045770475,0.060395254
7,0.072542712,0.047878169,0.064763932,0.080897966
8,0.067464407,0.048778305,0.057149525,0.061163593
9,0.066788814,0.060389288,0.060989186,0.056129898
10,0.093854068,0.051514915,0.087837458,0.117528339

==> data/input_data_ratio_contamination_revised2_nystrom.csv <==
input_idx,m_ratio_BICO,m_ratio_without_dense,m_ratio_fixed_dense,m_ratio_PS
6,0.065135593,0.012728373,0.030620881,0.051779356
7,0.072542712,0.014389559,0.042004169,0.069487695
8,0.067464407,0.014149831,0.035813932,0.050404339
9,0.066788814,0.018959017,0.042068712,0.047870475
10,0.093854068,0.01523,0.062061593,0.105240881

==> data/predicted_adv_set.csv <==
x_predicted_adv_set,y_predicted_adv_set
1.56,1.84
1.56,1.86
1.56,1.88
1.56,1.9
1.56,1.92
1.56,1.94
1.56,1.96
1.56,1.98
1.56,2
1.6,1.68
1.6,1.7
1.6,1.72
1.6,1.74
1.6,1.76
1.6,1.78
1.6,1.8
1.6,1.82
1.6,1.84
1.6,1.86
1.6,1.88
1.6,1.9
1.6,1.92
1.6,1.94
1.6,1.96
1.6,1.98
1.6,2
1.64,1.58
1.64,1.6
1.64,1.62
1.64,1.64
1.64,1.66
1.64,1.68
1.64,1.7
1.64,1.72
1.64,1.74
1.64,1.76
1.64,1.78
1.64,1.8
1.64,1.82
1.64,1.84
1.64,1.86
1.64,1.88
1.64,1.9
1.64,1.92
1.64,1.94
1.64,1.96
1.64,1.98
1.64,2
1.68,1.5
1.68,1.52
1.68,1.54
1.68,1.56
1.68,1.58
1.68,1.6
1.68,1.62
1.68,1.64
1.68,1.66
1.68,1.68
1.68,1.7
1.68,1.72
1.68,1.74
1.68,1.76
1.68,1.78
1.68,1.8
1.68,1.82
1.68,1.84
1.68,1.86
1.68,1.88
1.68,1.9
1.68,1.92
1.68,1.94
1.68,1.96
1.68,1.98
1.68,2
1.72,1.42
1.72,1.44
1.72,1.46
1.72,1.48
1.72,1.5
1.72,1.52
1.72,1.54
1.72,1.56
1.72,1.58
1.72,1.6
1.72,1.62
1.72,1.64
1.72,1.66
1.72,1.68
1.72,1.7
1.72,1.72
1.72,1.74
1.72,1.76
1.72,1.78
1.72,1.8
1.72,1.82
1.72,1.84
1.72,1.86
1.72,1.88
1.72,1.9
1.72,1.92
1.72,1.94
1.72,1.96
1.72,1.98
1.72,2
1.76,1.34
1.76,1.36
1.76,1.38
1.76,1.4
1.76,1.42
1.76,1.44
1.76,1.46
1.76,1.48
1.76,1.5
1.76,1.52
1.76,1.54
1.76,1.56
1.76,1.58
1.76,1.6
1.76,1.62
1.76,1.64
1.76,1.66
1.76,1.68
1.76,1.7
1.76,1.72
1.76,1.74
1.76,1.76
1.76,1.78
1.76,1.8
1.76,1.82
1.76,1.84
1.76,1.86
1.76,1.88
1.76,1.9
1.76,1.92
1.76,1.94
1.76,1.96
1.76,1.98
1.76,2
1.8,1.28
1.8,1.3
1.8,1.32
1.8,1.34
1.8,1.36
1.8,1.38
1.8,1.4
1.8,1.42
1.8,1.44
1.8,1.46
1.8,1.48
1.8,1.5
1.8,1.52
1.8,1.54
1.8,1.56
1.8,1.58
1.8,1.6
1.8,1.62
1.8,1.64
1.8,1.66
1.8,1.68
1.8,1.7
1.8,1.72
1.8,1.74
1.8,1.76
1.8,1.78
1.8,1.8
1.8,1.82
1.8,1.84
1.8,1.86
1.8,1.88
1.8,1.9
1.8,1.92
1.8,1.94
1.8,1.96
1.8,1.98
1.8,2
1.84,1.22
1.84,1.24
1.84,1.26
1.84,1.28
1.84,1.3
1.84,1.32
1.84,1.34
1.84,1.36
1.84,1.38
1.84,1.4
1.84,1.42
1.84,1.44
1.84,1.46
1.84,1.48
1.84,1.5
1.84,1.52
1.84,1.54
1.84,1.56
1.84,1.58
1.84,1.6
1.84,1.62
1.84,1.64
1.84,1.66
1.84,1.68
1.84,1.7
1.84,1.72
1.84,1.74
1.84,1.76
1.84,1.78
1.84,1.8
1.84,1.82
1.84,1.84
1.84,1.86
1.84,1.88
1.84,1.9
1.84,1.92
1.84,1.94
1.84,1.96
1.84,1.98
1.84,2
1.88,1.18
1.88,1.2
1.88,1.22
1.88,1.24
1.88,1.26
1.88,1.28
1.88,1.3
1.88,1.32
1.88,1.34
1.88,1.36
1.88,1.38
1.88,1.4
1.88,1.42
1.88,1.44
1.88,1.46
1.88,1.48
1.88,1.5
1.88,1.52
1.88,1.54
1.88,1.56
1.88,1.58
1.88,1.6
1.88,1.62
1.88,1.64
1.88,1.66
1.88,1.68
1.88,1.7
1.88,1.72
1.88,1.74
1.88,1.76
1.88,1.78
1.88,1.8
1.88,1.82
1.88,1.84
1.88,1.86
1.88,1.88
1.88,1.9
1.88,1.92
1.88,1.94
1.88,1.96
1.88,1.98
1.88,2
1.92,1.12
1.92,1.14
1.92,1.16
1.92,1.18
1.92,1.2
1.92,1.22
1.92,1.24
1.92,1.26
1.92,1.28
1.92,1.3
1.92,1.32
1.92,1.34
1.92,1.36
1.92,1.38
1.92,1.4
1.92,1.42
1.92,1.44
1.92,1.46
1.92,1.48
1.92,1.5
1.92,1.52
1.92,1.54
1.92,1.56
1.92,1.58
1.92,1.6
1.92,1.62
1.92,1.64
1.92,1.66
1.92,1.68
1.92,1.7
1.92,1.72
1.92,1.74
1.92,1.76
1.92,1.78
1.92,1.8
1.92,1.82
1.92,1.84
1.92,1.86
1.92,1.88
1.92,1.9
1.92,1.92
1.92,1.94
1.92,1.96
1.92,1.98
1.92,2
1.96,1.06
1.96,1.08
1.96,1.1
1.96,1.12
1.96,1.14
1.96,1.16
1.96,1.18
1.96,1.2
1.96,1.22
1.96,1.24
1.96,1.26
1.96,1.28
1.96,1.3
1.96,1.32
1.96,1.34
1.96,1.36
1.96,1.38
1.96,1.4
1.96,1.42
1.96,1.44
1.96,1.46
1.96,1.48
1.96,1.5
1.96,1.52
1.96,1.54
1.96,1.56
1.96,1.58
1.96,1.6
1.96,1.62
1.96,1.64
1.96,1.66
1.96,1.68
1.96,1.7
1.96,1.72
1.96,1.74
1.96,1.76
1.96,1.78
1.96,1.8
1.96,1.82
1.96,1.84
1.96,1.86
1.96,1.88
1.96,1.9
1.96,1.92
1.96,1.94
1.96,1.96
1.96,1.98
1.96,2
2,1.02
2,1.04
2,1.06
2,1.08
2,1.1
2,1.12
2,1.14
2,1.16
2,1.18
2,1.2
2,1.22
2,1.24
2,1.26
2,1.28
2,1.3
2,1.32
2,1.34
2,1.36
2,1.38
2,1.4
2,1.42
2,1.44
2,1.46
2,1.48
2,1.5
2,1.52
2,1.54
2,1.56
2,1.58
2,1.6
2,1.62
2,1.64
2,1.66
2,1.68
2,1.7
2,1.72
2,1.74
2,1.76
2,1.78
2,1.8
2,1.82
2,1.84
2,1.86
2,1.88
2,1.9
2,1.92
2,1.94
2,1.96
2,1.98
2,2
2.04,1
2.04,1.02
2.04,1.04
2.04,1.06
2.04,1.08
2.04,1.1
2.04,1.12
2.04,1.14
2.04,1.16
2.04,1.18
2.04,1.2
2.04,1.22
2.04,1.24
2.04,1.26
2.04,1.28
2.04,1.3
2.04,1.32
2.04,1.34
2.04,1.36
2.04,1.38
2.04,1.4
2.04,1.42
2.04,1.44
2.04,1.46
2.04,1.48
2.04,1.5
2.04,1.52
2.04,1.54
2.04,1.56
2.04,1.58
2.04,1.6
2.04,1.62
2.04,1.64
2.04,1.66
2.04,1.68
2.04,1.7
2.04,1.72
2.04,1.74
2.04,1.76
2.04,1.78
2.04,1.8
2.04,1.82
2.04,1.84
2.04,1.86
2.04,1.88
2.04,1.9
2.04,1.92
2.04,1.94
2.04,1.96
2.04,1.98
2.04,2
2.08,1
2.08,1.02
2.08,1.04
2.08,1.06
2.08,1.08
2.08,1.1
2.08,1.12
2.08,1.14
2.08,1.16
2.08,1.18
2.08,1.2
2.08,1.22
2.08,1.24
2.08,1.26
2.08,1.28
2.08,1.3
2.08,1.32
2.08,1.34
2.08,1.36
2.08,1.38
2.08,1.4
2.08,1.42
2.08,1.44
2.08,1.46
2.08,1.48
2.08,1.5
2.08,1.52
2.08,1.54
2.08,1.56
2.08,1.58
2.08,1.6
2.08,1.62
2.08,1.64
2.08,1.66
2.08,1.68
2.08,1.7
2.08,1.72
2.08,1.74
2.08,1.76
2.08,1.78
2.08,1.8
2.08,1.82
2.08,1.84
2.08,1.86
2.08,1.88
2.08,1.9
2.08,1.92
2.08,1.94
2.08,1.96
2.08,1.98
2.08,2
2.12,1
2.12,1.02
2.12,1.04
2.12,1.06
2.12,1.08
2.12,1.1
2.12,1.12
2.12,1.14
2.12,1.16
2.12,1.18
2.12,1.2
2.12,1.22
2.12,1.24
2.12,1.26
2.12,1.28
2.12,1.3
2.12,1.32
2.12,1.34
2.12,1.36
2.12,1.38
2.12,1.4
2.12,1.42
2.12,1.44
2.12,1.46
2.12,1.48
2.12,1.5
2.12,1.52
2.12,1.54
2.12,1.56
2.12,1.58
2.12,1.6
2.12,1.62
2.12,1.64
2.12,1.66
2.12,1.68
2.12,1.7
2.12,1.72
2.12,1.74
2.12,1.76
2.12,1.78
2.12,1.8
2.12,1.82
2.12,1.84
2.12,1.86
2.12,1.88
2.12,1.9
2.12,1.92
2.12,1.94
2.12,1.96
2.12,1.98
2.12,2
2.16,1
2.16,1.02
2.16,1.04
2.16,1.06
2.16,1.08
2.16,1.1
2.16,1.12
2.16,1.14
2.16,1.16
2.16,1.18
2.16,1.2
2.16,1.22
2.16,1.24
2.16,1.26
2.16,1.28
2.16,1.3
2.16,1.32
2.16,1.34
2.16,1.36
2.16,1.38
2.16,1.4
2.16,1.42
2.16,1.44
2.16,1.46
2.16,1.48
2.16,1.5
2.16,1.52
2.16,1.54
2.16,1.56
2.16,1.58
2.16,1.6
2.16,1.62
2.16,1.64
2.16,1.66
2.16,1.68
2.16,1.7
2.16,1.72
2.16,1.74
2.16,1.76
2.16,1.78
2.16,1.8
2.16,1.82
2.16,1.84
2.16,1.86
2.16,1.88
2.16,1.9
2.16,1.92
2.16,1.94
2.16,1.96
2.16,1.98
2.16,2
2.2,1
2.2,1.02
2.2,1.04
2.2,1.06
2.2,1.08
2.2,1.1
2.2,1.12
2.2,1.14
2.2,1.16
2.2,1.18
2.2,1.2
2.2,1.22
2.2,1.24
2.2,1.26
2.2,1.28
2.2,1.3
2.2,1.32
2.2,1.34
2.2,1.36
2.2,1.38
2.2,1.4
2.2,1.42
2.2,1.44
2.2,1.46
2.2,1.48
2.2,1.5
2.2,1.52
2.2,1.54
2.2,1.56
2.2,1.58
2.2,1.6
2.2,1.62
2.2,1.64
2.2,1.66
2.2,1.68
2.2,1.7
2.2,1.72
2.2,1.74
2.2,1.76
2.2,1.78
2.2,1.8
2.2,1.82
2.2,1.84
2.2,1.86
2.2,1.88
2.2,1.9
2.2,1.92
2.2,1.94
2.2,1.96
2.2,1.98
2.2,2
2.24,1
2.24,1.02
2.24,1.04
2.24,1.06
2.24,1.08
2.24,1.1
2.24,1.12
2.24,1.14
2.24,1.16
2.24,1.18
2.24,1.2
2.24,1.22
2.24,1.24
2.24,1.26
2.24,1.28
2.24,1.3
2.24,1.32
2.24,1.34
2.24,1.36
2.24,1.38
2.24,1.4
2.24,1.42
2.24,1.44
2.24,1.46
2.24,1.48
2.24,1.5
2.24,1.52
2.24,1.54
2.24,1.56
2.24,1.58
2.24,1.6
2.24,1.62
2.24,1.64
2.24,1.66
2.24,1.68
2.24,1.7
2.24,1.72
2.24,1.74
2.24,1.76
2.24,1.78
2.24,1.8
2.24,1.82
2.24,1.84
2.24,1.86
2.24,1.88
2.24,1.9
2.24,1.92
2.24,1.94
2.24,1.96
2.24,1.98
2.24,2
2.28,1
2.28,1.02
2.28,1.04
2.28,1.06
2.28,1.08
2.28,1.1
2.28,1.12
2.28,1.14
2.28,1.16
2.28,1.18
2.28,1.2
2.28,1.22
2.28,1.24
2.28,1.26
2.28,1.28
2.28,1.3
2.28,1.32
2.28,1.34
2.28,1.36
2.28,1.38
2.28,1.4
2.28,1.42
2.28,1.44
2.28,1.46
2.28,1.48
2.28,1.5
2.28,1.52
2.28,1.54
2.28,1.56
2.28,1.58
2.28,1.6
2.28,1.62
2.28,1.64
2.28,1.66
2.28,1.68
2.28,1.7
2.28,1.72
2.28,1.74
2.28,1.76
2.28,1.78
2.28,1.8
2.28,1.82
2.28,1.84
2.28,1.86
2.28,1.88
2.28,1.9
2.28,1.92
2.28,1.94
2.28,1.96
2.28,1.98
2.28,2
2.32,1
2.32,1.02
2.32,1.04
2.32,1.06
2.32,1.08
2.32,1.1
2.32,1.12
2.32,1.14
2.32,1.16
2.32,1.18
2.32,1.2
2.32,1.22
2.32,1.24
2.32,1.26
2.32,1.28
2.32,1.3
2.32,1.32
2.32,1.34
2.32,1.36
2.32,1.38
2.32,1.4
2.32,1.42
2.32,1.44
2.32,1.46
2.32,1.48
2.32,1.5
2.32,1.52
2.32,1.54
2.32,1.56
2.32,1.58
2.32,1.6
2.32,1.62
2.32,1.64
2.32,1.66
2.32,1.68
2.32,1.7
2.32,1.72
2.32,1.74
2.32,1.76
2.32,1.78
2.32,1.8
2.32,1.82
2.32,1.84
2.32,1.86
2.32,1.88
2.32,1.9
2.32,1.92
2.32,1.94
2.32,1.96
2.32,1.98
2.32,2
2.36,1
2.36,1.02
2.36,1.04
2.36,1.06
2.36,1.08
2.36,1.1
2.36,1.12
2.36,1.14
2.36,1.16
2.36,1.18
2.36,1.2
2.36,1.22
2.36,1.24
2.36,1.26
2.36,1.28
2.36,1.3
2.36,1.32
2.36,1.34
2.36,1.36
2.36,1.38
2.36,1.4
2.36,1.42
2.36,1.44
2.36,1.46
2.36,1.48
2.36,1.5
2.36,1.52
2.36,1.54
2.36,1.56
2.36,1.58
2.36,1.6
2.36,1.62
2.36,1.64
2.36,1.66
2.36,1.68
2.36,1.7
2.36,1.72
2.36,1.74
2.36,1.76
2.36,1.78
2.36,1.8
2.36,1.82
2.36,1.84
2.36,1.86
2.36,1.88
2.36,1.9
2.36,1.92
2.36,1.94
2.36,1.96
2.36,1.98
2.36,2
2.4,1
2.4,1.02
2.4,1.04
2.4,1.06
2.4,1.08
2.4,1.1
2.4,1.12
2.4,1.14
2.4,1.16
2.4,1.18
2.4,1.2
2.4,1.22
2.4,1.24
2.4,1.26
2.4,1.28
2.4,1.3
2.4,1.32
2.4,1.34
2.4,1.36
2.4,1.38
2.4,1.4
2.4,1.42
2.4,1.44
2.4,1.46
2.4,1.48
2.4,1.5
2.4,1.52
2.4,1.54
2.4,1.56
2.4,1.58
2.4,1.6
2.4,1.62
2.4,1.64
2.4,1.66
2.4,1.68
2.4,1.7
2.4,1.72
2.4,1.74
2.4,1.76
2.4,1.78
2.4,1.8
2.4,1.82
2.4,1.84
2.4,1.86
2.4,1.88
2.4,1.9
2.4,1.92
2.4,1.94
2.4,1.96
2.4,1.98
2.4,2
2.44,1
2.44,1.02
2.44,1.04
2.44,1.06
2.44,1.08
2.44,1.1
2.44,1.12
2.44,1.14
2.44,1.16
2.44,1.18
2.44,1.2
2.44,1.22
2.44,1.24
2.44,1.26
2.44,1.28
2.44,1.3
2.44,1.32
2.44,1.34
2.44,1.36
2.44,1.38
2.44,1.4
2.44,1.42
2.44,1.44
2.44,1.46
2.44,1.48
2.44,1.5
2.44,1.52
2.44,1.54
2.44,1.56
2.44,1.58
2.44,1.6
2.44,1.62
2.44,1.64
2.44,1.66
2.44,1.68
2.44,1.7
2.44,1.72
2.44,1.74
2.44,1.76
2.44,1.78
2.44,1.8
2.44,1.82
2.44,1.84
2.44,1.86
2.44,1.88
2.44,1.9
2.44,1.92
2.44,1.94
2.44,1.96
2.44,1.98
2.44,2
2.48,1
2.48,1.02
2.48,1.04
2.48,1.06
2.48,1.08
2.48,1.1
2.48,1.12
2.48,1.14
2.48,1.16
2.48,1.18
2.48,1.2
2.48,1.22
2.48,1.24
2.48,1.26
2.48,1.28
2.48,1.3
2.48,1.32
2.48,1.34
2.48,1.36
2.48,1.38
2.48,1.4
2.48,1.42
2.48,1.44
2.48,1.46
2.48,1.48
2.48,1.5
2.48,1.52
2.48,1.54
2.48,1.56
2.48,1.58
2.48,1.6
2.48,1.62
2.48,1.64
2.48,1.66
2.48,1.68
2.48,1.7
2.48,1.72
2.48,1.74
2.48,1.76
2.48,1.78
2.48,1.8
2.48,1.82
2.48,1.84
2.48,1.86
2.48,1.88
2.48,1.9
2.48,1.92
2.48,1.94
2.48,1.96
2.48,1.98
2.48,2
2.52,1
2.52,1.02
2.52,1.04
2.52,1.06
2.52,1.08
2.52,1.1
2.52,1.12
2.52,1.14
2.52,1.16
2.52,1.18
2.52,1.2
2.52,1.22
2.52,1.24
2.52,1.26
2.52,1.28
2.52,1.3
2.52,1.32
2.52,1.34
2.52,1.36
2.52,1.38
2.52,1.4
2.52,1.42
2.52,1.44
2.52,1.46
2.52,1.48
2.52,1.5
2.52,1.52
2.52,1.54
2.52,1.56
2.52,1.58
2.52,1.6
2.52,1.62
2.52,1.64
2.52,1.66
2.52,1.68
2.52,1.7
2.52,1.72
2.52,1.74
2.52,1.76
2.52,1.78
2.52,1.8
2.52,1.82
2.52,1.84
2.52,1.86
2.52,1.88
2.52,1.9
2.52,1.92
2.52,1.94
2.52,1.96
2.52,1.98
2.52,2
2.56,1
2.56,1.02
2.56,1.04
2.56,1.06
2.56,1.08
2.56,1.1
2.56,1.12
2.56,1.14
2.56,1.16
2.56,1.18
2.56,1.2
2.56,1.22
2.56,1.24
2.56,1.26
2.56,1.28
2.56,1.3
2.56,1.32
2.56,1.34
2.56,1.36
2.56,1.38
2.56,1.4
2.56,1.42
2.56,1.44
2.56,1.46
2.56,1.48
2.56,1.5
2.56,1.52
2.56,1.54
2.56,1.56
2.56,1.58
2.56,1.6
2.56,1.62
2.56,1.64
2.56,1.66
2.56,1.68
2.56,1.7
2.56,1.72
2.56,1.74
2.56,1.76
2.56,1.78
2.56,1.8
2.56,1.82
2.56,1.84
2.56,1.86
2.56,1.88
2.56,1.9
2.56,1.92
2.56,1.94
2.56,1.96
2.56,1.98
2.56,2
2.6,1
2.6,1.02
2.6,1.04
2.6,1.06
2.6,1.08
2.6,1.1
2.6,1.12
2.6,1.14
2.6,1.16
2.6,1.18
2.6,1.2
2.6,1.22
2.6,1.24
2.6,1.26
2.6,1.28
2.6,1.3
2.6,1.32
2.6,1.34
2.6,1.36
2.6,1.38
2.6,1.4
2.6,1.42
2.6,1.44
2.6,1.46
2.6,1.48
2.6,1.5
2.6,1.52
2.6,1.54
2.6,1.56
2.6,1.58
2.6,1.6
2.6,1.62
2.6,1.64
2.6,1.66
2.6,1.68
2.6,1.7
2.6,1.72
2.6,1.74
2.6,1.76
2.6,1.78
2.6,1.8
2.6,1.82
2.6,1.84
2.6,1.86
2.6,1.88
2.6,1.9
2.6,1.92
2.6,1.94
2.6,1.96
2.6,1.98
2.6,2
2.64,1
2.64,1.02
2.64,1.04
2.64,1.06
2.64,1.08
2.64,1.1
2.64,1.12
2.64,1.14
2.64,1.16
2.64,1.18
2.64,1.2
2.64,1.22
2.64,1.24
2.64,1.26
2.64,1.28
2.64,1.3
2.64,1.32
2.64,1.34
2.64,1.36
2.64,1.38
2.64,1.4
2.64,1.42
2.64,1.44
2.64,1.46
2.64,1.48
2.64,1.5
2.64,1.52
2.64,1.54
2.64,1.56
2.64,1.58
2.64,1.6
2.64,1.62
2.64,1.64
2.64,1.66
2.64,1.68
2.64,1.7
2.64,1.72
2.64,1.74
2.64,1.76
2.64,1.78
2.64,1.8
2.64,1.82
2.64,1.84
2.64,1.86
2.64,1.88
2.64,1.9
2.64,1.92
2.64,1.94
2.64,1.96
2.64,1.98
2.64,2
2.68,1
2.68,1.02
2.68,1.04
2.68,1.06
2.68,1.08
2.68,1.1
2.68,1.12
2.68,1.14
2.68,1.16
2.68,1.18
2.68,1.2
2.68,1.22
2.68,1.24
2.68,1.26
2.68,1.28
2.68,1.3
2.68,1.32
2.68,1.34
2.68,1.36
2.68,1.38
2.68,1.4
2.68,1.42
2.68,1.44
2.68,1.46
2.68,1.48
2.68,1.5
2.68,1.52
2.68,1.54
2.68,1.56
2.68,1.58
2.68,1.6
2.68,1.62
2.68,1.64
2.68,1.66
2.68,1.68
2.68,1.7
2.68,1.72
2.68,1.74
2.68,1.76
2.68,1.78
2.68,1.8
2.68,1.82
2.68,1.84
2.68,1.86
2.68,1.88
2.68,1.9
2.68,1.92
2.68,1.94
2.68,1.96
2.68,1.98
2.68,2
2.72,1
2.72,1.02
2.72,1.04
2.72,1.06
2.72,1.08
2.72,1.1
2.72,1.12
2.72,1.14
2.72,1.16
2.72,1.18
2.72,1.2
2.72,1.22
2.72,1.24
2.72,1.26
2.72,1.28
2.72,1.3
2.72,1.32
2.72,1.34
2.72,1.36
2.72,1.38
2.72,1.4
2.72,1.42
2.72,1.44
2.72,1.46
2.72,1.48
2.72,1.5
2.72,1.52
2.72,1.54
2.72,1.56
2.72,1.58
2.72,1.6
2.72,1.62
2.72,1.64
2.72,1.66
2.72,1.68
2.72,1.7
2.72,1.72
2.72,1.74
2.72,1.76
2.72,1.78
2.72,1.8
2.72,1.82
2.72,1.84
2.72,1.86
2.72,1.88
2.72,1.9
2.72,1.92
2.72,1.94
2.72,1.96
2.72,1.98
2.72,2
2.76,1
2.76,1.02
2.76,1.04
2.76,1.06
2.76,1.08
2.76,1.1
2.76,1.12
2.76,1.14
2.76,1.16
2.76,1.18
2.76,1.2
2.76,1.22
2.76,1.24
2.76,1.26
2.76,1.28
2.76,1.3
2.76,1.32
2.76,1.34
2.76,1.36
2.76,1.38
2.76,1.4
2.76,1.42
2.76,1.44
2.76,1.46
2.76,1.48
2.76,1.5
2.76,1.52
2.76,1.54
2.76,1.56
2.76,1.58
2.76,1.6
2.76,1.62
2.76,1.64
2.76,1.66
2.76,1.68
2.76,1.7
2.76,1.72
2.76,1.74
2.76,1.76
2.76,1.78
2.76,1.8
2.76,1.82
2.76,1.84
2.76,1.86
2.76,1.88
2.76,1.9
2.76,1.92
2.76,1.94
2.76,1.96
2.76,1.98
2.76,2
2.8,1
2.8,1.02
2.8,1.04
2.8,1.06
2.8,1.08
2.8,1.1
2.8,1.12
2.8,1.14
2.8,1.16
2.8,1.18
2.8,1.2
2.8,1.22
2.8,1.24
2.8,1.26
2.8,1.28
2.8,1.3
2.8,1.32
2.8,1.34
2.8,1.36
2.8,1.38
2.8,1.4
2.8,1.42
2.8,1.44
2.8,1.46
2.8,1.48
2.8,1.5
2.8,1.52
2.8,1.54
2.8,1.56
2.8,1.58
2.8,1.6
2.8,1.62
2.8,1.64
2.8,1.66
2.8,1.68
2.8,1.7
2.8,1.72
2.8,1.74
2.8,1.76
2.8,1.78
2.8,1.8
2.8,1.82
2.8,1.84
2.8,1.86
2.8,1.88
2.8,1.9
2.8,1.92
2.8,1.94
2.8,1.96
2.8,1.98
2.8,2
2.84,1
2.84,1.02
2.84,1.04
2.84,1.06
2.84,1.08
2.84,1.1
2.84,1.12
2.84,1.14
2.84,1.16
2.84,1.18
2.84,1.2
2.84,1.22
2.84,1.24
2.84,1.26
2.84,1.28
2.84,1.3
2.84,1.32
2.84,1.34
2.84,1.36
2.84,1.38
2.84,1.4
2.84,1.42
2.84,1.44
2.84,1.46
2.84,1.48
2.84,1.5
2.84,1.52
2.84,1.54
2.84,1.56
2.84,1.58
2.84,1.6
2.84,1.62
2.84,1.64
2.84,1.66
2.84,1.68
2.84,1.7
2.84,1.72
2.84,1.74
2.84,1.76
2.84,1.78
2.84,1.8
2.84,1.82
2.84,1.84
2.84,1.86
2.84,1.88
2.84,1.9
2.84,1.92
2.84,1.94
2.84,1.96
2.84,1.98
2.84,2
2.88,1
2.88,1.02
2.88,1.04
2.88,1.06
2.88,1.08
2.88,1.1
2.88,1.12
2.88,1.14
2.88,1.16
2.88,1.18
2.88,1.2
2.88,1.22
2.88,1.24
2.88,1.26
2.88,1.28
2.88,1.3
2.88,1.32
2.88,1.34
2.88,1.36
2.88,1.38
2.88,1.4
2.88,1.42
2.88,1.44
2.88,1.46
2.88,1.48
2.88,1.5
2.88,1.52
2.88,1.54
2.88,1.56
2.88,1.58
2.88,1.6
2.88,1.62
2.88,1.64
2.88,1.66
2.88,1.68
2.88,1.7
2.88,1.72
2.88,1.74
2.88,1.76
2.88,1.78
2.88,1.8
2.88,1.82
2.88,1.84
2.88,1.86
2.88,1.88
2.88,1.9
2.88,1.92
2.88,1.94
2.88,1.96
2.88,1.98
2.88,2
2.92,1
2.92,1.02
2.92,1.04
2.92,1.06
2.92,1.08
2.92,1.1
2.92,1.12
2.92,1.14
2.92,1.16
2.92,1.18
2.92,1.2
2.92,1.22
2.92,1.24
2.92,1.26
2.92,1.28
2.92,1.3
2.92,1.32
2.92,1.34
2.92,1.36
2.92,1.38
2.92,1.4
2.92,1.42
2.92,1.44
2.92,1.46
2.92,1.48
2.92,1.5
2.92,1.52
2.92,1.54
2.92,1.56
2.92,1.58
2.92,1.6
2.92,1.62
2.92,1.64
2.92,1.66
2.92,1.68
2.92,1.7
2.92,1.72
2.92,1.74
2.92,1.76
2.92,1.78
2.92,1.8
2.92,1.82
2.92,1.84
2.92,1.86
2.92,1.88
2.92,1.9
2.92,1.92
2.92,1.94
2.92,1.96
2.92,1.98
2.92,2
2.96,1
2.96,1.02
2.96,1.04
2.96,1.06
2.96,1.08
2.96,1.1
2.96,1.12
2.96,1.14
2.96,1.16
2.96,1.18
2.96,1.2
2.96,1.22
2.96,1.24
2.96,1.26
2.96,1.28
2.96,1.3
2.96,1.32
2.96,1.34
2.96,1.36
2.96,1.38
2.96,1.4
2.96,1.42
2.96,1.44
2.96,1.46
2.96,1.48
2.96,1.5
2.96,1.52
2.96,1.54
2.96,1.56
2.96,1.58
2.96,1.6
2.96,1.62
2.96,1.64
2.96,1.66
2.96,1.68
2.96,1.7
2.96,1.72
2.96,1.74
2.96,1.76
2.96,1.78
2.96,1.8
2.96,1.82
2.96,1.84
2.96,1.86
2.96,1.88
2.96,1.9
2.96,1.92
2.96,1.94
2.96,1.96
2.96,1.98
2.96,2
3,1
3,1.02
3,1.04
3,1.06
3,1.08
3,1.1
3,1.12
3,1.14
3,1.16
3,1.18
3,1.2
3,1.22
3,1.24
3,1.26
3,1.28
3,1.3
3,1.32
3,1.34
3,1.36
3,1.38
3,1.4
3,1.42
3,1.44
3,1.46
3,1.48
3,1.5
3,1.52
3,1.54
3,1.56
3,1.58
3,1.6
3,1.62
3,1.64
3,1.66
3,1.68
3,1.7
3,1.72
3,1.74
3,1.76
3,1.78
3,1.8
3,1.82
3,1.84
3,1.86
3,1.88
3,1.9
3,1.92
3,1.94
3,1.96
3,1.98
3,2


==> data/relative_beta_sol_ratio_Case0.csv <==
T,tot_relative_beta_BOLD_1,tot_relative_beta_BOLD_2,tot_relative_beta_gCEI_1,tot_relative_beta_gCEI_2,tot_relative_beta_krrBOLD_1,tot_relative_beta_krrBOLD_2
1310,0.729741462174599,1.22435801528145,0.729741462174599,1.22435801528145,0.798102454367548,0.797061968581188
1311,0.729741462174599,1.22435801528145,0.729741462174599,1.22435801528145,0.798102454367548,0.797061968581188
1312,0.729741462174599,1.22435801528145,0.729741462174599,1.22435801528145,0.798102454367548,0.797061968581188
1313,0.729741462174599,1.22435801528145,0.729741462174599,1.22435801528145,0.798102454367548,0.797061968581188
1314,0.729741462174599,1.22435801528145,0.729741462174599,1.22435801528145,0.798102454367548,0.797061968581188
1315,0.729741462174599,1.22435801528145,0.729741462174599,1.22435801528145,0.798102454367548,0.797061968581188
1316,0.729741462174599,1.22435801528145,0.729741462174599,1.22435801528145,0.798102454367548,0.797061968581188
1317,0.729741462174599,1.22435801528145,0.729741462174599,1.22435801528145,0.79812998279477,0.797070745986115
1318,0.729741462174599,1.22435801528145,0.729741462174599,1.22435801528145,0.798118376336086,0.797023283562315
1319,0.729796813008712,1.22452854364112,0.72971530154765,1.22450506567847,0.798122295740369,0.79717626970863
1320,0.72987190243471,1.22443000364553,0.729798287736255,1.22440219472866,0.798143569831432,0.797139701914371
1321,0.729755421559235,1.22534552623226,0.729500386071487,1.2251036415876,0.798290611788533,0.797122185866813
1322,0.729078073752811,1.22752294807893,0.729332212364759,1.22647440525498,0.798131763900618,0.796859077524308
1323,0.729303216098895,1.22996613565751,0.729835581300517,1.2287536276185,0.798472162951309,0.797126751677102
1324,0.729028446427924,1.23232658412206,0.729830033216864,1.23105614646293,0.797223442438101,0.799194596433604
1325,0.72895387293757,1.23551856591345,0.729841839553515,1.23575932208393,0.796087146570388,0.801159536564515
1326,0.72811530219004,1.24226521842381,0.729479759949256,1.2420764857024,0.793279005788404,0.806292275496248
1327,0.729041250825321,1.24648557676792,0.730376627433763,1.24630999995255,0.791180063298447,0.809368520252421
1328,0.731074745830859,1.24890203203799,0.732859712077943,1.24868576773297,0.784771187439851,0.818853388506035
1329,0.732723522345505,1.25058318489905,0.735064542293217,1.25110394129972,0.778939686687334,0.828170470161151
1330,0.74170837120742,1.24866148139689,0.745198299829868,1.24818284125954,0.775462185133049,0.841910060316797
1331,0.746465006326181,1.2512514954461,0.750238015610638,1.25187771972049,0.771880776999887,0.849485793611625
1332,0.751041071990263,1.24440512722096,0.754825650934834,1.24330092133324,0.768499628785345,0.852781800675235
1333,0.75234294363097,1.24808833229687,0.755846087510021,1.24780534110471,0.76622491499016,0.857979652578567
1334,0.751982975665029,1.25278430952529,0.756580807254487,1.25268832423727,0.767500522061322,0.85960582110287
1335,0.750600406310842,1.25823365579504,0.755478324608847,1.25902200101229,0.768365354651147,0.86173078532913
1336,0.74988896023492,1.2629421380925,0.754655404187876,1.26301009127619,0.767950748170157,0.86253898138226
1337,0.750943543153713,1.26484310221385,0.754964889532195,1.2652710725209,0.768269281163004,0.863655821703373
1338,0.750326906306124,1.2655284549449,0.754560265526005,1.26611181051953,0.768814870513847,0.864452523305563
1339,0.750053267054625,1.26734596334689,0.75457118095185,1.26802117902373,0.769347184583974,0.865031465374589
1340,0.750683163112724,1.26749506170163,0.755146340698246,1.26955054041061,0.768924663998325,0.865861621296552
1341,0.751534309186976,1.26674533694594,0.755566445523786,1.26909596128914,0.769020638540465,0.866038565667936
1342,0.751321682341828,1.26889512420868,0.756001548946883,1.27101552574555,0.768938070125216,0.866292514992069
1343,0.748732336823296,1.27350423651561,0.753667961113801,1.27528673259233,0.768154693207924,0.867002845872328
1344,0.75023316479522,1.27187253938875,0.754590527308552,1.27388124165904,0.768891696438922,0.866163347051228
1345,0.748489999320679,1.27489953638131,0.752215185962493,1.27852919596265,0.766773869088478,0.86666915722521
1346,0.747737075274174,1.27786523547154,0.751384260511707,1.28166092626722,0.768394845499329,0.866678514719279
1347,0.747160633373712,1.27619590814537,0.753105859309784,1.27957203693066,0.769352035506081,0.869653135603508
1348,0.750207764284295,1.27442066472367,0.755886223233705,1.27867011156005,0.768336689809465,0.872731722492695
1349,0.747603079521072,1.27447807371069,0.75373026665698,1.27891732243301,0.769519014221387,0.874294637896019
1350,0.750165195202641,1.2708345548179,0.754397195574366,1.27391144513106,0.770750630927731,0.87609568899617
1351,0.754134467994121,1.26650650606877,0.761310574994939,1.2660814848269,0.770436205290099,0.87985520951279
1352,0.753972300679924,1.26938763998993,0.763600834694278,1.26719823147073,0.771907835347598,0.88311908250227
1353,0.753518089766432,1.26974591882784,0.765806269976669,1.26170972965076,0.769468754910278,0.885951905359836
1354,0.75244296748442,1.27255905059026,0.764178174333365,1.26426710332098,0.770709912007496,0.887682143127949
1355,0.753353326821487,1.27296220119291,0.764916648538075,1.26394411225224,0.771287633754557,0.889536371765945
1356,0.752445326334913,1.27494562707773,0.764121393543032,1.263120398056,0.770586544960562,0.891440250082302
1357,0.751479420908631,1.27743641546224,0.762424548372727,1.26686731780922,0.769972547217785,0.890571410247337
1358,0.749736762740077,1.2786769532089,0.760763800599754,1.267753461726,0.769792287405879,0.889740311978675
1359,0.749848900104052,1.28146326780974,0.760407850717726,1.26938608613523,0.769627238571663,0.891379775297276
1360,0.748615257880563,1.28353452024602,0.759880522246231,1.27062213153733,0.770567091009069,0.890372380152699
1361,0.748734811820677,1.28516936890147,0.760253077159102,1.27130390126854,0.77065790551645,0.890884740934055
1362,0.748401485307308,1.28631669725215,0.760887243183748,1.27212512484257,0.771914493121564,0.891463489399829
1363,0.74917524597753,1.28681134193324,0.759804405247635,1.27577107403322,0.772052866661757,0.891320895109815
1364,0.751228400056428,1.28761544298211,0.758978845790934,1.27690717606101,0.770178821144305,0.894397330911418
1365,0.7521566898278,1.2889439745168,0.757596026284739,1.2767538313851,0.771564645341923,0.89492503984724
1366,0.750619256174338,1.29294913017955,0.757903155135168,1.27986903943454,0.770427524642209,0.895844278943613
1367,0.75193286605047,1.29241607697,0.760675184454075,1.28050449390605,0.769790577023751,0.899074266565872
1368,0.751656742671089,1.29222345080372,0.759978372532135,1.27958568999984,0.769080883548099,0.900229157322176
1369,0.751524507017848,1.2912003660972,0.763138585953596,1.27576111562682,0.76694075607113,0.904525903970897
1370,0.754087633889048,1.29025752121224,0.763839965394428,1.27864706283917,0.768213604644229,0.905961140709549
1371,0.755139132971693,1.28810089095805,0.763649252866491,1.2815118053883,0.771831066771443,0.903773637317165
1372,0.756545139511899,1.28918414111405,0.761925404971169,1.28344571373508,0.772084749294778,0.905615267006073
1373,0.756237655490599,1.29101366586135,0.761612293287345,1.28296248048239,0.770814171499933,0.906365865264172
1374,0.758187709304634,1.28797414716952,0.761624557369864,1.28276831526709,0.769614184641371,0.909473203595108
1375,0.759779414140176,1.28581056441062,0.761505884238504,1.28400815750263,0.771170677139042,0.909834134082577
1376,0.762046260686495,1.28087920838127,0.761846913853992,1.28485799960986,0.770901789266646,0.91088779626262
1377,0.760670523851915,1.28320078108693,0.758036788523155,1.28980082770417,0.773503487077502,0.910392285905988
1378,0.758362453830443,1.28741059111198,0.758369947363699,1.29250573276184,0.775337336982665,0.91123967584101
1379,0.759861986653695,1.28708107896822,0.76072103583772,1.29242833032397,0.775228461082118,0.911585704065288
1380,0.759812046957211,1.28715097074288,0.76114207808519,1.29336586006506,0.776091194923605,0.912369929664032
1381,0.759260066847467,1.28747601336331,0.760542001476844,1.29556847549909,0.776927203924294,0.913245666660207
1382,0.759793953424256,1.28839358455611,0.759358049506295,1.29622281884433,0.776000054811791,0.912454943204272
1383,0.760411617182179,1.28932064143159,0.759463577659275,1.29539036851546,0.777431241480807,0.911141015595301
1384,0.763372609727602,1.28937522227862,0.760333800469113,1.29258697999234,0.777445335532722,0.910445848697398
1385,0.762859062994174,1.2890415849967,0.759362012570661,1.29373593309539,0.778505702243192,0.91026225851256
1386,0.761081500634889,1.28596330229701,0.759774253798148,1.29423246158134,0.780005978811015,0.910414020457428
1387,0.76265351388638,1.28728451282221,0.760438418172238,1.29847587182294,0.781009545633583,0.911628930911632
1388,0.762853224926709,1.29008127791311,0.760717769768944,1.29922855732979,0.780983173530994,0.912009757811871
1389,0.76690159166197,1.28724096647921,0.761354556512155,1.29801546681016,0.780376647622477,0.91421517294073
1390,0.768890278453335,1.28507951495291,0.763270039132384,1.29503917429727,0.782415579952102,0.915632662954641
1391,0.768264495948085,1.28368012318056,0.761945871899904,1.29450546852884,0.780602824155405,0.918836218047089
1392,0.769470574672268,1.28281664373775,0.765519173931605,1.29319577070639,0.782758529436858,0.919594530895994
1393,0.771417040345553,1.28006237999992,0.764994429458554,1.29426575646711,0.782133155796093,0.919287335366941
1394,0.771344712168161,1.27740762560128,0.765705851341934,1.29296549003096,0.783615455628318,0.918903806395196
1395,0.772797036414755,1.27839840666311,0.766954721150817,1.29066681889908,0.784614187902809,0.919024040924172
1396,0.771404378601757,1.28137462206218,0.767546206478024,1.29240460548432,0.784148702025983,0.919616873983287
1397,0.773942808607543,1.28058239803455,0.767760929089847,1.29244087655315,0.784350641940038,0.918452427515643
1398,0.774986601680005,1.28010621633758,0.769575473309997,1.29005044849813,0.784038256715112,0.918265839195342
1399,0.776392506885251,1.27875745990452,0.770984484797624,1.289009992552,0.784976865318415,0.91675305604951
1400,0.776835956301885,1.27997463421625,0.770557535665966,1.28724173370967,0.783129874201646,0.917674772535869
1401,0.775923118732686,1.28026840778859,0.771589383521455,1.28843226250011,0.78348384693579,0.919887429306074
1402,0.77512324650268,1.28091649763868,0.771525507470336,1.28993594019621,0.78461224893699,0.919752787390991
1403,0.773895744338244,1.2826671042279,0.773356397434652,1.29090435133903,0.784515343407829,0.91923581822287
1404,0.771856798195336,1.28725246943105,0.772963161700318,1.29293919561858,0.784405430863935,0.917522805793605
1405,0.769957943510145,1.29117518815835,0.773072482920486,1.29090497160609,0.786442928661006,0.91837814774332
1406,0.769085849415858,1.29148937738822,0.77239859832245,1.29128796204066,0.787995036765834,0.919833317970085
1407,0.76836304052727,1.29162429122285,0.77344503495559,1.28996980950552,0.788386465424539,0.919541225704742
1408,0.76685310108072,1.29541615498427,0.77286138225861,1.2916618455229,0.787513345619802,0.918448727300076
1409,0.76717161223981,1.29556938279509,0.774056974732017,1.29327606702312,0.787198904026329,0.920095213861946
1410,0.767593515834102,1.29488651636804,0.77248935760167,1.29468262991061,0.788791070244461,0.919357439944607
1411,0.767664930147244,1.29782816199378,0.773745830971321,1.29294277665039,0.790180827645333,0.918586216027309
1412,0.766218745170762,1.30180562258771,0.775647720464173,1.2955206816094,0.786190907284979,0.922412847888094
1413,0.766126439405038,1.30240958788491,0.775017486091407,1.29413000704986,0.786164689615092,0.923294094101452
1414,0.764567631650387,1.30398362859168,0.774111746273741,1.29534982725223,0.78721652058576,0.923379345682076
1415,0.762407333327424,1.30816289889695,0.774628141965955,1.29480256775229,0.787588134381373,0.922160178751822
1416,0.760942566687998,1.31061811750712,0.773607142700665,1.2966853125748,0.789402377547295,0.923517209565789
1417,0.759312121593529,1.31457258052681,0.772955839357014,1.30001255002997,0.789463109607275,0.924520001621796
1418,0.758017389223519,1.31378330446881,0.774496544478581,1.30088232614286,0.790453060379303,0.924275148777341
1419,0.759465972136062,1.31586664385798,0.775361769832548,1.29966458122224,0.789834836800757,0.925231293213278
1420,0.760510063086158,1.31072050156519,0.774767763803265,1.30016632360962,0.789472415287891,0.925401311635534
1421,0.761456234053184,1.31237269205766,0.773886746154402,1.30136507084602,0.789912939598995,0.927315692698507
1422,0.762745424231296,1.3098904167013,0.775147208423843,1.29899166308048,0.790348674141823,0.928416859522171
1423,0.762038729086758,1.31086558705475,0.774674223325536,1.29945127632575,0.790101158156499,0.927990341194909
1424,0.760512337486578,1.31493539020605,0.773521694398299,1.30087418263757,0.790422163741911,0.928145946451531
1425,0.763025202923138,1.31120111780726,0.775155683986396,1.30023214970079,0.790670767910201,0.927594290915109
1426,0.763555427811149,1.31234570129208,0.773503617726433,1.30168453227445,0.790738177830393,0.926823455514154
1427,0.764693146686776,1.31125088988764,0.772784410601537,1.30227094134253,0.791265726625669,0.926272401328752
1428,0.765524338092611,1.31088041231007,0.772327524496328,1.30179109518162,0.79003099598138,0.927822589072988
1429,0.763847321081747,1.3117096725341,0.771913551820666,1.30343389835824,0.789362671509413,0.92990487170344
1430,0.765750902866272,1.30888701204587,0.771953463322622,1.30661607838941,0.79084983855338,0.931003544368022
1431,0.767001567639748,1.30604360130984,0.772061305874183,1.30442296845362,0.792417543353701,0.930040158864468
1432,0.765504281225663,1.30982564119162,0.772010301039135,1.30550871227948,0.791854763794537,0.931169037445375
1433,0.768842143534805,1.30857533358762,0.772875170164622,1.30522362456133,0.792040683253657,0.93167187595373
1434,0.768625036994209,1.30746854985114,0.774709396419424,1.30238515248523,0.791688316669619,0.931313042186614
1435,0.76990779872618,1.30613491594755,0.774834467004312,1.30160095329819,0.791136093138328,0.930387713687693
1436,0.771285858457761,1.30649787044823,0.776835682632516,1.29753240634868,0.791024351936622,0.930307499342535
1437,0.771444629389292,1.30635871452254,0.776380833784883,1.29761604245512,0.789190022993788,0.932008895139847
1438,0.774175180748295,1.30468523422595,0.778838351752899,1.29650208406129,0.791001925212216,0.93262271569534
1439,0.775357237399215,1.3053394354045,0.77845697910432,1.29790580355313,0.791961744476643,0.933815845388146
1440,0.776942440167164,1.2999024901732,0.776712032465698,1.29920583177188,0.792654484797288,0.935042748894053
1441,0.775868687242988,1.30181190277209,0.778964429321476,1.29774705850711,0.792049643285853,0.936849053087436
1442,0.777646254322865,1.30206324890546,0.778689800095874,1.29987617708259,0.792552906529386,0.936594002676331
1443,0.777577012013366,1.30372621943706,0.778681772614757,1.30372931535904,0.791792709429806,0.940566819170481
1444,0.779476606732851,1.3011662383762,0.777817760470967,1.305658286545,0.793149460828201,0.941513823229398
1445,0.779492112109444,1.30182202727478,0.777615553589109,1.30596408473024,0.79281699051752,0.942652040644092
1446,0.781066524632149,1.3017966707238,0.777526950151501,1.3063401834849,0.79418873058614,0.943248237387583
1447,0.779811277240716,1.30271550138289,0.776221692218429,1.30658406178143,0.793962529134225,0.943564745177032
1448,0.779612683686451,1.30382809032429,0.777636003827293,1.30790754714253,0.794496348157785,0.943962620216467
1449,0.780129928763878,1.30215985041787,0.780094473791054,1.30560805101506,0.793945311870214,0.944981431475023
1450,0.782113351855755,1.2994677528605,0.782461273128734,1.30468234483063,0.794895256071202,0.945770100059099
1451,0.782085133062155,1.29993815147324,0.782199872225913,1.30514906389502,0.795257863581772,0.946419931575495
1452,0.781377992519464,1.29992316087154,0.782616278430861,1.30374667547383,0.795675550076955,0.944454840597822
1453,0.782413463455687,1.2993595759363,0.78225184357808,1.30639882055059,0.796749744513621,0.945730542015036
1454,0.783755567092569,1.298893603421,0.780117028935074,1.3072971414194,0.796700492163548,0.94557559692778
1455,0.785192981673734,1.29828389861525,0.778919933327082,1.31000909874282,0.796780871306394,0.945642450745426
1456,0.785203242433251,1.30019311714021,0.779049611732159,1.30887424303769,0.796112543744919,0.948346125563061
1457,0.782904700753974,1.30072214300708,0.775818579459659,1.31051179558138,0.795409385134725,0.949113095627256
1458,0.783019946688817,1.30159535923592,0.776317226128797,1.310512024839,0.794110610383995,0.949690853424379
1459,0.781845536556232,1.30437139444087,0.778380882402533,1.31111096484277,0.792057092129868,0.95049133475684
1460,0.781437064262191,1.30653212267787,0.778473094506346,1.3124661030554,0.793641156081087,0.949800387568174
1461,0.780478752011646,1.30686937465303,0.775731449360422,1.31447263445401,0.793270236225872,0.951162193917675
1462,0.781806999627201,1.30804338413014,0.775727591664954,1.3149934760579,0.793334761988828,0.951699072236967
1463,0.783062802789772,1.30833417177531,0.77533354648604,1.3143609940743,0.793307187094443,0.953343704257664
1464,0.78455114008784,1.30858458532543,0.776261016993019,1.31158598470875,0.793027616572155,0.954733121123305
1465,0.786291081710502,1.30762398283171,0.777223876030692,1.30887531645233,0.793993678660043,0.953179471436557
1466,0.786318538603096,1.30716076538919,0.776605892993068,1.310124112356,0.794889368549944,0.952166623442028
1467,0.7860558002238,1.31052665965883,0.775609501024025,1.31169596246301,0.795383024867188,0.952428772415566
1468,0.788000834181846,1.31129140213056,0.773196464403866,1.31295531761004,0.795676387952404,0.951220584028805
1469,0.788680839371511,1.31193311859746,0.774128219537427,1.31475670276073,0.796437750237421,0.950253981139107
1470,0.790479117263784,1.30990535683497,0.774626780210501,1.31370291855276,0.797190474160343,0.951218268701605
1471,0.789426647942305,1.30990168643184,0.774918707471989,1.31383349279895,0.796868068544777,0.951509901136613
1472,0.787158995889877,1.31185805118748,0.775639368316613,1.31162873400961,0.796431724750477,0.95354079320474
1473,0.785782001542508,1.31374795169406,0.776930113042124,1.31018219925912,0.796449720681721,0.951596559703548
1474,0.784517148551424,1.31493752254889,0.776253744943118,1.31041662083699,0.795863855370288,0.951693048356047
1475,0.784253368903475,1.31642212147257,0.777998821546173,1.3095886388287,0.794300707617555,0.954526411075942
1476,0.782069495381468,1.3174471083779,0.778244197079204,1.30897801866478,0.794193012693331,0.953541985975576
1477,0.783671921313937,1.31518085376372,0.778275378216732,1.31179780430669,0.79370772772735,0.952715154631491
1478,0.784386907982809,1.31327577665673,0.778752023357071,1.31220813393992,0.793240335023954,0.95264459140488
1479,0.784810544378817,1.31261924823823,0.779849341320309,1.31051859830744,0.794530602738804,0.95311600306762
1480,0.785051841904641,1.31124721394389,0.780168999146069,1.31038511548407,0.79607607719027,0.953846062803828
1481,0.786528544988652,1.30962768279874,0.780301426923041,1.30742415752389,0.795234779226678,0.952801682009413
1482,0.785617204794513,1.31173637555748,0.780895483226563,1.30579065185718,0.794419949573496,0.953070792961737
1483,0.78582721338046,1.30950744819367,0.780144414053846,1.30850714548814,0.794647050920787,0.950129306190428
1484,0.78525944475362,1.30994892704802,0.779230705062327,1.30866941265828,0.795139866448024,0.950653653401314
1485,0.783028907326165,1.31408682499142,0.77881344573176,1.30854344964307,0.794546453866362,0.951329708817114
1486,0.785018924920028,1.3129143696861,0.779606060367954,1.31303254891551,0.795441260245231,0.949794934461633
1487,0.784663098756614,1.3130281724301,0.779941773591863,1.31407173784855,0.795463580129721,0.950321088509752
1488,0.783958076953543,1.31361140272019,0.780369154560645,1.31499513267756,0.794223689587262,0.951669561358164
1489,0.785003217764344,1.3134011161264,0.780323841806886,1.31601663142951,0.796260482036286,0.95185835923483
1490,0.786117231871315,1.31410212181923,0.77965923005371,1.31659024935882,0.796656909731935,0.953709638029025
1491,0.786410304400999,1.31570244012072,0.778116788269228,1.3209579184057,0.797373463781451,0.953713303087006
1492,0.787187870266053,1.31485939230919,0.778900826360956,1.31901412111856,0.795559075805601,0.954984767234424
1493,0.786527458215046,1.31723972276841,0.775363743413331,1.3185738728212,0.795304017105934,0.953972198194636
1494,0.786600957626785,1.31637077019149,0.774029850181992,1.32247594091392,0.797387457749316,0.953382021283344
1495,0.786301707789114,1.31905436907689,0.774411354126592,1.32396412491419,0.796948154926237,0.955167366393914
1496,0.787673124544928,1.31568873288511,0.77380445436503,1.32443466658965,0.798212197540074,0.956105056831715
1497,0.78680298000378,1.3159881302595,0.773207223190186,1.32263726729207,0.798272295113603,0.956216037384168
1498,0.78768101367346,1.31554391959678,0.773029872809742,1.32247668934792,0.797032814141681,0.956195000060041
1499,0.78724618607259,1.31706188321837,0.773441353525394,1.32185315441904,0.797199414497055,0.957745995249106
1500,0.786135336366402,1.31678439470653,0.774807093462062,1.32120910599034,0.797696408148273,0.95718908707503
1501,0.783780242408007,1.3189807077965,0.775206290009969,1.3222251598903,0.797989039162877,0.957649035885259
1502,0.785906821020775,1.31748730905596,0.776603127486237,1.32370224906246,0.798416142981831,0.956661062274967
1503,0.785331568296996,1.31852411566343,0.777857011415596,1.32442450747515,0.797610386570833,0.95647039476668
1504,0.786955921817898,1.31783735710949,0.780300534643156,1.32026085682408,0.798138896973664,0.95849507920762
1505,0.789172286658748,1.31805614258146,0.780076343090399,1.32214001991481,0.795779363650406,0.961086942741931
1506,0.78815397094533,1.31610818236765,0.779406862478831,1.32226558810392,0.797373973553321,0.960604956586449
1507,0.786381472592377,1.31886847858285,0.780471386425351,1.31900684093213,0.798085592318817,0.959870722810435
1508,0.786851350596059,1.31825685431376,0.781851714620491,1.31753912582504,0.798208605804989,0.960223329942004
1509,0.785021398904607,1.3154558478095,0.7833382108276,1.31726580463758,0.800518037679346,0.958421981433151
1510,0.78408067338742,1.3141853665691,0.783194810770252,1.3187245940291,0.801081418153601,0.959269535752241
1511,0.783642488574773,1.31543181551124,0.783443341901032,1.31765786274474,0.800807882143341,0.960390521713242
1512,0.783486019479491,1.31752073602934,0.783999540653709,1.31722497078612,0.800873215435855,0.960297228269972
1513,0.784833624506412,1.3143273702605,0.783894164840826,1.31827802917297,0.801215022201884,0.961081575460804
1514,0.783819266411978,1.31539262097087,0.785094110622981,1.31737904563267,0.80196312816598,0.960199725795429
1515,0.782011804343907,1.32001449894667,0.784269995515776,1.31767006632618,0.802181316545767,0.961879994318821
1516,0.782547568190735,1.32011836697507,0.783038946387616,1.31921529238039,0.802786248243188,0.960521256273524
1517,0.782537968809506,1.32169335129646,0.782092638112413,1.31998925671461,0.803978751372523,0.958702525245176
1518,0.784450344410769,1.32203874969827,0.782016948936963,1.31923988246095,0.802801956382218,0.961607667950784
1519,0.784916518254301,1.32263790563023,0.7835476288225,1.31858254493739,0.803078281894762,0.961220514031025
1520,0.784158104242494,1.32452327545619,0.784120899663056,1.31872480635594,0.802883489543948,0.962075448552283
1521,0.783785807154647,1.326438634608,0.784158140834417,1.31705466784108,0.803589903160072,0.962316200761982
1522,0.783684584466045,1.32616658302349,0.785846200809936,1.31684891431403,0.804340039838397,0.963078720791329
1523,0.784095465417584,1.32583285158344,0.785769717736103,1.31667801822321,0.805358859935098,0.962839163450669
1524,0.783536043771926,1.32678934177925,0.78557024122985,1.32052215270179,0.807284405279139,0.962368777578476
1525,0.783388028746763,1.32714606017048,0.785438002461816,1.31944478568309,0.808705491941478,0.961204246524493
1526,0.782362425182899,1.32807520279602,0.785213786661679,1.32002110512948,0.808086139820058,0.961851269605638
1527,0.78271229096716,1.32839943482786,0.786728768370658,1.32126795264137,0.806493606538055,0.964047057654599
1528,0.783768445561034,1.32950119530339,0.786830454947971,1.32038296757986,0.805589476077703,0.965412122312201
1529,0.783830042857962,1.33142462495007,0.78806992407468,1.31879183846655,0.807156112398681,0.965624880082896
1530,0.783192072706164,1.33376988647172,0.786182848045458,1.32219920496334,0.805877072409732,0.969023927643155
1531,0.784496782473675,1.33145865626735,0.785038844371519,1.3249077917871,0.806020540132263,0.970097388959779
1532,0.784113252517179,1.33184166102459,0.784719233559805,1.32451345531996,0.805505622406013,0.97086757252664
1533,0.783833502336627,1.33172898749297,0.785606094418162,1.32555501478693,0.806090564787306,0.970531526541779
1534,0.78241847578024,1.33337597928087,0.786349642596224,1.32766983708423,0.807922318604164,0.970760207216429
1535,0.782067992287169,1.33236860098368,0.786228560889006,1.3282507310332,0.809083599591901,0.969691278216072
1536,0.781186557865177,1.33321770316453,0.787400005242701,1.32829057017516,0.809253711411652,0.968703906385467
1537,0.782354816677288,1.33460727197979,0.787623533043772,1.32818254599265,0.808099791540614,0.970178265029365
1538,0.782542369916997,1.33428029331546,0.788145749715505,1.32769580511279,0.806709673450053,0.973506104494859
1539,0.780152673144066,1.33649687095205,0.786228417348109,1.329787579158,0.807793828171626,0.973285960686139
1540,0.779582564231027,1.33826266424427,0.785817048821302,1.3300398994093,0.80537243506486,0.977143739641558
1541,0.778315584757812,1.33975129655627,0.786191215622779,1.3274841078568,0.805247495860602,0.976176116461412
1542,0.778946972344162,1.34054734393582,0.785261612704441,1.32843813064306,0.806397322280366,0.974547190121837
1543,0.778987766231688,1.34209298944241,0.785017499719628,1.32795587872574,0.805872648158651,0.975614226602393
1544,0.778619320170401,1.34511619636464,0.783308978597922,1.32846579602829,0.806551770932458,0.97383491528369
1545,0.779053678188448,1.34661625287056,0.782868937364867,1.32737556601768,0.805847064986041,0.972415105471747
1546,0.780397096724703,1.34524172081058,0.782574842537006,1.32817245383895,0.805077299967451,0.974663795079689
1547,0.779156930803867,1.34624666564559,0.783834037871899,1.32651821155646,0.806424596244826,0.973429443489237
1548,0.778690973689872,1.34532850351368,0.783113774990601,1.32675374782561,0.8071887946828,0.972115770444729
1549,0.777225624497061,1.3466877092625,0.781668657827704,1.3302662867574,0.806398502007925,0.973523354983347
1550,0.777327531677289,1.3482071455423,0.779942869808929,1.33217361766816,0.805485663623373,0.97488500920861
1551,0.778702178814663,1.34812541965819,0.781366054101176,1.33011412560664,0.805396283743306,0.974246457504754
1552,0.777994576774789,1.3503302213123,0.781501151914613,1.33032536597928,0.806661233746976,0.972676823016088
1553,0.778572455581842,1.34887176669255,0.783063562330585,1.32957589146025,0.808294471387348,0.970124102030646
1554,0.777411306741405,1.34949631788485,0.783581956661534,1.33140460110407,0.80816877078546,0.969230226549512
1555,0.77882968571544,1.34415437263856,0.783272169107403,1.33111194514489,0.809019698826228,0.969543854891469
1556,0.778562422616176,1.34309670734145,0.78279769572878,1.33065301038638,0.808384600531061,0.968779879364623
1557,0.778806247751771,1.34273733538983,0.783474660006298,1.33228678738085,0.809933846661429,0.967154521978641
1558,0.779163654382416,1.34189288287028,0.783520007465373,1.33323489699947,0.812112170286379,0.963295882863071
1559,0.778868348490143,1.34333953649606,0.786285905821464,1.33242499860199,0.811813291172183,0.964438245899549
1560,0.778878444574592,1.3431083734566,0.786381739552921,1.33233124914698,0.812941489463891,0.963308940975795
1561,0.779603433247932,1.34147031859606,0.787965812705088,1.33292887576799,0.814960140680169,0.960545608733467
1562,0.780550307578929,1.33646060826894,0.787813692387971,1.33529066454659,0.81631765035058,0.961752568160765
1563,0.7806162217412,1.33711040479251,0.786007950369575,1.33477754355838,0.8175474084695,0.960948267061395
1564,0.781586162041611,1.33489001645626,0.785840006544393,1.3353820136022,0.818525689450302,0.961180283337545
1565,0.783771422513792,1.33256422752912,0.786472199778676,1.33335350330644,0.818462913380664,0.962328089948773
1566,0.783148376836897,1.33519018761474,0.785956367008705,1.33346763750748,0.818810975457995,0.963531325093474
1567,0.782144134806378,1.3353842240521,0.786522335659152,1.33264766865908,0.819447246399029,0.963834420591861
1568,0.783152456910375,1.33341962864691,0.786041870324744,1.33508540082278,0.818081199689078,0.962823873896006
1569,0.78251554790882,1.33128383060935,0.786627211103921,1.33457966263416,0.820111343800058,0.962349400998226
1570,0.780507764045499,1.33457809826066,0.788501407486287,1.33532551301148,0.819196554360869,0.965295668199392
1571,0.780969951087426,1.33392897258487,0.787243439874948,1.33520035768518,0.818710588781046,0.965887092213601
1572,0.780252176842403,1.33502539443226,0.785633871366405,1.33633190800387,0.819410606384783,0.967405515043334
1573,0.780012798373058,1.33463166108566,0.786511342239076,1.33837676564617,0.82056273720743,0.966990056416765
1574,0.781051068606356,1.33251496797742,0.785081368719937,1.33963371818216,0.819919143909905,0.967078914920268
1575,0.780873144127127,1.33490561498943,0.784250366624731,1.33767599066997,0.820242897768741,0.968985774299421
1576,0.779757545817731,1.33620941527108,0.782836089494365,1.3394581724563,0.81974549446739,0.969983390218944
1577,0.781399501008563,1.33738735327572,0.782376265169262,1.34186336505113,0.820418800355583,0.969683874617324
1578,0.783352681049559,1.3388065390068,0.781486724602341,1.34134721674158,0.819639006422241,0.971393030118787
1579,0.783735595468384,1.33806089098373,0.782227376687813,1.34295348690057,0.819994749805518,0.973278907663876
1580,0.783080604467702,1.34052120714739,0.781274669104,1.34465774596496,0.819857596685359,0.973579091692839
1581,0.78367985304958,1.34304768113591,0.782141045393035,1.34729974669504,0.820150606365738,0.972155203625118
1582,0.782779762472088,1.34497844605099,0.780236012732085,1.34951106590723,0.818361852569436,0.973458036648157
1583,0.782183188212017,1.34446310776002,0.780311267702914,1.35146889559726,0.819046439435776,0.973100956387915
1584,0.78271593223384,1.34433224791038,0.782627147162574,1.34968913498234,0.818779500502332,0.971192992923994
1585,0.781331264334468,1.34696848144524,0.780938415193288,1.35145484335698,0.817894604273026,0.970735948512343
1586,0.781937260857811,1.34607677057157,0.78096672512498,1.35028702608317,0.817917612959608,0.970265546082942
1587,0.782829592799923,1.34590298222519,0.780278706372973,1.35163224865295,0.81882810399155,0.970239524014925
1588,0.781610693431828,1.35017052192582,0.781990159665534,1.35118788929817,0.818569452946768,0.968116598136715
1589,0.782297897458773,1.35219855136775,0.784161268797077,1.3483773330344,0.818851615377027,0.969075108784685
1590,0.783475208881454,1.35106297591783,0.784309487953672,1.34637642623791,0.820468577835396,0.969027727912035
1591,0.786061731616337,1.35053918038365,0.784173137829092,1.34375579673776,0.820662652462386,0.968128049342866
1592,0.78773494816014,1.34926667105058,0.784077898721866,1.34384809914486,0.820322515107349,0.968588843902847
1593,0.787297688270029,1.35025079999692,0.784973356540224,1.34323379099176,0.820304042869753,0.96925934029413
1594,0.784742878541214,1.35173438417114,0.783240983119168,1.34573826135854,0.817939490105927,0.972791701586771
1595,0.782915867504695,1.35363552706654,0.783865530328221,1.34538059941358,0.817958643770852,0.972620830410027
1596,0.783296854741498,1.35233477871663,0.784042757305585,1.34528274245553,0.8174565397848,0.972434736536019
1597,0.783554176674451,1.35182202310668,0.784420845162347,1.34357609987454,0.818797414880453,0.971457503404969
1598,0.785563689300796,1.34963599390587,0.783163642836526,1.34174583678196,0.81870868754407,0.972395927341441
1599,0.78594788066033,1.34850144692473,0.783786262973424,1.34370691837479,0.818629941739437,0.972120550445413
1600,0.788298715957569,1.34580317908434,0.78302393407721,1.3435852737438,0.819027237939441,0.972258569986504
1601,0.788457154073493,1.34675718739865,0.780348865191735,1.34682162489325,0.821068631491937,0.973763358585537
1602,0.787604737758196,1.34765738256743,0.780273997901766,1.34800736377166,0.82102325511877,0.97558971951337
1603,0.786967548913325,1.34720670244658,0.780583126100378,1.34589751071666,0.819471782578223,0.97737436966932
1604,0.788264218587838,1.34617229783455,0.780849023574572,1.34635706553139,0.819388330922333,0.979133578427897
1605,0.788649229498753,1.34507181000352,0.780913481627443,1.34496241473478,0.819905564182059,0.979534476464729
1606,0.788175204147957,1.34694220894122,0.781758059833469,1.34546779931795,0.820227950651571,0.981423804410981
1607,0.785689014720606,1.34857231735265,0.779648161562969,1.34597454802612,0.820882935720457,0.980770660037573
1608,0.786103967878392,1.34848094590047,0.779403242305574,1.3472414987448,0.82257061799058,0.977979019052464
1609,0.786195676608824,1.34636165033268,0.779893472147092,1.3488893554712,0.823624401462338,0.978645773520926
1610,0.785989371552783,1.34831735773318,0.779209270140365,1.34899353295403,0.824076840680796,0.979732168677393
1611,0.788982289396646,1.34861962403894,0.779641945651515,1.35029572811749,0.825934393478962,0.978470539350572
1612,0.78947317484736,1.35028247575573,0.779679253418379,1.35165268089191,0.825520391869513,0.976031414172449
1613,0.787274837970186,1.3498843194533,0.781124337902235,1.35098032351157,0.82568114589638,0.976031446251546
1614,0.785752452731909,1.34861320600308,0.783070252527827,1.34993920678432,0.825186645377773,0.975616265653976
1615,0.784406120090008,1.35048929555547,0.782504831734976,1.35106863246597,0.825386259200947,0.976233941357308
1616,0.784857055770236,1.34966262544436,0.783900702540672,1.3502931698056,0.825458572638881,0.976432144988776
1617,0.785587080543602,1.34907780987334,0.782970557095676,1.35273153669494,0.824997699671299,0.976368206799977
1618,0.786079418879621,1.34928833274571,0.782993497806418,1.35470167119873,0.823991296704313,0.977104744358556
1619,0.784924462646621,1.35198354662597,0.781428478062608,1.35601163924162,0.82324834534256,0.976861252141901
1620,0.784714785626869,1.35152986732325,0.782071146761657,1.35302930640757,0.820707360917623,0.979261870745045
1621,0.784946335571845,1.35215412572884,0.781890491191962,1.35282290817827,0.822009995927034,0.978878661140968
1622,0.783785041535656,1.35288341462013,0.782557062091946,1.3535924905626,0.82104591687712,0.980948457315802
1623,0.784973600709388,1.35257489181249,0.782501336915033,1.35479450620677,0.821489115248487,0.980181842003467
1624,0.785055200373601,1.35089112355484,0.782606346896999,1.35642243334901,0.821444952604706,0.981402115562107
1625,0.783891175886343,1.35275917080211,0.784324539363571,1.35508558139832,0.82119530026523,0.979933717369775
1626,0.783747331137909,1.35252519314964,0.784574394225509,1.35653345448617,0.820426141110389,0.980667652880851
1627,0.783249255156665,1.35334671069784,0.784784408185428,1.35729103225464,0.820355567845365,0.981954673854562
1628,0.782146473526982,1.35420964930107,0.783468047403528,1.35813823125086,0.82012543375464,0.982368284717902
1629,0.783185085762458,1.3539801135629,0.784299608700963,1.3572563473481,0.819828671090437,0.982618291973615
1630,0.783065943001035,1.35534386640711,0.783462092884162,1.35738995585462,0.819455488730274,0.982229066809363
1631,0.781637056247806,1.3556472299842,0.784521055113911,1.35813425140109,0.819722559499123,0.982472057907032
1632,0.781278392650607,1.35914663164163,0.784426145324167,1.36151669012582,0.818795482741634,0.983969404763259
1633,0.781496260742457,1.35977887621071,0.784217800022757,1.36008902534815,0.818243498768488,0.985909952865575
1634,0.780398174044038,1.36002002888153,0.782811765132218,1.36258787277201,0.81843492797387,0.988461498957921
1635,0.780769876724861,1.36145794856981,0.781973159786812,1.36157071699654,0.819506933189494,0.987704231986986
1636,0.780643865634923,1.36355562922424,0.781036216226604,1.36313414563196,0.81977040932292,0.988014083643394
1637,0.779543906083909,1.36371894578436,0.780290915371314,1.36506364396597,0.821019425819543,0.986849902156169
1638,0.779386027361145,1.36228735291668,0.781002246074526,1.36387408204276,0.821819981509969,0.987112396001804
1639,0.780665305021523,1.3622193645922,0.780820383388069,1.36356128210103,0.821716565909989,0.985255866357358
1640,0.779275571342038,1.36342467030187,0.782214658242191,1.36010305386468,0.821016954512089,0.985555544310663
1641,0.780687170519466,1.36209893286908,0.782143402497847,1.3610754443448,0.821374139142577,0.986886172712512
1642,0.77969640219948,1.36367628210131,0.783068795325372,1.35883200406499,0.823100719176027,0.985960821704731
1643,0.779450004246539,1.36289181922457,0.783624368693453,1.35877076273646,0.824022130358802,0.986698539034801
1644,0.778760717049405,1.36645972374935,0.782671172583664,1.35946148693104,0.822614430942022,0.987755001849579
1645,0.779227087877619,1.36813243581912,0.784351601187665,1.35644394779656,0.823897446689031,0.986489823463018
1646,0.780529926729888,1.36745414094109,0.785970166802624,1.35527511766114,0.823339759890889,0.987512108907181
1647,0.781572506018511,1.36479102592433,0.787004215113541,1.35378143623419,0.825809385544825,0.986288726920189
1648,0.781610334868714,1.36447867244005,0.787159389003956,1.35252971883778,0.825527968568067,0.986027015346788
1649,0.781604818096556,1.36202821296474,0.786277883830399,1.35407665831329,0.825258488290989,0.985682391733218
1650,0.78342384254366,1.36219714034406,0.786321654436495,1.35375340217159,0.826204991678687,0.984892622921544
1651,0.784363686906841,1.36137809972477,0.786878738351181,1.3510058002641,0.827745346647777,0.984765946452033
1652,0.78557176905202,1.35943317286063,0.788202735665522,1.35071356120556,0.828722040420536,0.984324428814714
1653,0.785675113529052,1.35796735018106,0.789988446225499,1.35018538983191,0.827705801485837,0.9853520917585
1654,0.785134524629162,1.35846951921444,0.789650248996641,1.34693688021767,0.82867775441733,0.985309543488323
1655,0.784606358169693,1.35974277330247,0.791449826039886,1.34509428395552,0.829648340437018,0.984667943155179
1656,0.784004167730078,1.35941692259985,0.792192481357695,1.34688441636358,0.82941809342646,0.985115654730035
1657,0.784376796654002,1.36265188328875,0.791198071207708,1.34722242227883,0.829871018238824,0.984296177208577
1658,0.786524410539359,1.36324266013277,0.789947619340454,1.3465610498038,0.831541511603891,0.983823394777144
1659,0.786469448166503,1.36474622265341,0.790625247108454,1.34464768446589,0.831121604476266,0.984971962209005
1660,0.786948290419662,1.3637423690509,0.790352500556065,1.34573354721866,0.832695651937766,0.983401690243866
1661,0.787324855438687,1.36326381473251,0.790886595486118,1.3431708055188,0.834186228088351,0.983608193445857
1662,0.78652529749428,1.36529124308855,0.792596816822961,1.34280746861995,0.834616621716907,0.983629089063303
1663,0.787580355481531,1.3649463608949,0.792337418023275,1.34371038627496,0.834337952750122,0.983443845279713
1664,0.788889547512733,1.3616700873847,0.792733092601758,1.34482855283318,0.834495780478193,0.983237986552202
1665,0.787085304998742,1.36231428953928,0.792026702177433,1.34875408376464,0.834843487778332,0.98361536456688
1666,0.787896031280917,1.36166096320587,0.790821074638253,1.34996914645587,0.836426516304964,0.982187401087512
1667,0.785699297099995,1.36304966862646,0.790482141160376,1.3523413142297,0.835954507788897,0.983053033779928
1668,0.787171045122385,1.36080740281349,0.790062506706472,1.35421391365137,0.835932526489479,0.983852269014459
1669,0.786346248776274,1.36165675384073,0.789755534770572,1.35430223223502,0.835533909071619,0.985410400945911
1670,0.785673944054745,1.36337274043022,0.790443746259721,1.35649660909259,0.835116966161941,0.985092242540482
1671,0.786311656393482,1.36317565452742,0.790582085030051,1.35593171210591,0.834938328839434,0.984729390125186
1672,0.786379022134995,1.36473310396684,0.790682107376636,1.35772378372918,0.834617061728133,0.983997389705223
1673,0.786224556419516,1.36521074846226,0.789346569816645,1.36017831536612,0.834312988316186,0.982517422376477
1674,0.785909630367777,1.36468965385114,0.790045188118905,1.361642014894,0.835974540719091,0.982122996334947
1675,0.786468687645604,1.3635634965186,0.790616536949876,1.36169876251495,0.83606248016264,0.981861105129383
1676,0.787271242494157,1.36194644805494,0.790517072530974,1.36226740324815,0.835548227557545,0.982852290281044
1677,0.787278751157514,1.36262339595188,0.790742991415515,1.35984276459687,0.834333461927637,0.981157114799504
1678,0.786239484052569,1.36071426147266,0.790419763210926,1.36203154578027,0.83486716126956,0.979276911079026
1679,0.786840586467805,1.36058496516981,0.790981513967606,1.35892271180626,0.83532293091875,0.979836501919676
1680,0.786395101133954,1.36163594568236,0.791507589734576,1.35705123978275,0.835367514520651,0.979090328041585
1681,0.787016957142103,1.36157124802785,0.79252182315592,1.35896883201001,0.835302177274465,0.978449958540135
1682,0.786281390644096,1.36237263043869,0.792792345726281,1.35962859181013,0.836122372115926,0.979449766644893
1683,0.785159905315827,1.36385737542187,0.793632389348481,1.35812726816521,0.836727144929183,0.97958263209731
1684,0.785433525940199,1.35976760022675,0.792528017138146,1.35768921675021,0.836927661812447,0.977784049520369
1685,0.784471486786441,1.36103063082799,0.79225028655571,1.35803216403648,0.837334655258197,0.979324900676513
1686,0.784367545967156,1.36046410740326,0.792643844216654,1.35692897894571,0.837663676203042,0.978734777957608
1687,0.784459209705268,1.36088560025014,0.792886922889608,1.35703956935402,0.838267227415396,0.978730442871197
1688,0.784768098766434,1.36112615471552,0.791712996707496,1.35825262243076,0.839654817632302,0.978503665363357
1689,0.784957816375932,1.36051378687286,0.790947211377512,1.3578465496307,0.840444138905014,0.979442983323366
1690,0.784096413704957,1.36255261582943,0.789992127379599,1.35782114677214,0.840903283073344,0.980254829388175
1691,0.783807676792274,1.36327388480767,0.788822909812451,1.35720066412766,0.842379810743867,0.978961734611613
1692,0.783961539725532,1.36453267881976,0.788335942083525,1.35521187644194,0.84353313345238,0.97854206565456
1693,0.78147568642589,1.36673857138835,0.789350717868781,1.35200979291695,0.842929804617113,0.980159854504778
1694,0.782313833945176,1.36497268628441,0.788567206000875,1.35258257792816,0.842530526767893,0.98236980225259
1695,0.783843367479512,1.36474999049093,0.787703321113294,1.35269198691827,0.842493287870785,0.983219820393302
1696,0.783203182601521,1.36769691437842,0.78724590238164,1.35362980456158,0.843160479783484,0.983131737032605
1697,0.784971155949928,1.36668422509658,0.788175106050488,1.35320963551827,0.843088713639615,0.983093093452041
1698,0.784127954873191,1.36671205659219,0.787607544598677,1.35512406245205,0.843297618422577,0.983698816683021
1699,0.782934720936043,1.36812623601993,0.788167734303774,1.35491985882199,0.843239474457069,0.98521702147922
1700,0.78336256841343,1.36723472826066,0.786547893298205,1.35928183123534,0.843565703163355,0.985600662778649
1701,0.783749499838145,1.36594337379838,0.785596961850397,1.36245820039926,0.844371220719067,0.985233744950771
1702,0.784484957804173,1.36337937342607,0.784702786986221,1.36388641698628,0.844388894652261,0.98475358657682
1703,0.785569871548388,1.36340972448812,0.784319752194591,1.36436657133811,0.843649815761141,0.986803096099128
1704,0.786555108145207,1.36316798842137,0.784490513838738,1.36369328130401,0.844074833361981,0.986414258075725
1705,0.787998986849848,1.36426901748782,0.784800458978965,1.36197158960787,0.843330073534357,0.987605787195511
1706,0.788705215427338,1.36480124990935,0.785464843279028,1.36104672790034,0.844328769579173,0.987855632669168
1707,0.788707504702389,1.36529897650177,0.786280004238542,1.3602217310641,0.844463699041563,0.988015140260484
1708,0.788885670793002,1.36702112973535,0.786049700589994,1.36031054463979,0.844328140781469,0.988244295349793
1709,0.7885262986208,1.36927009804787,0.786669448083395,1.35970908306939,0.843356865835198,0.987207563402074
1710,0.788171763830622,1.36805773511898,0.78550421537197,1.36183176289813,0.844571718203707,0.988744547210278
1711,0.787859203875774,1.36918793840842,0.785378333388101,1.36213726998275,0.843828659739456,0.989307293193158
1712,0.788724864224203,1.36764211374673,0.787876773659356,1.36012695600579,0.843434060032391,0.989669136475709
1713,0.789595370709438,1.36946906110113,0.787628458615744,1.36139466417592,0.842806826099809,0.990669188340915
1714,0.7908465897604,1.37089782076236,0.786886259629355,1.36018133297164,0.843432734055735,0.991027942207404
1715,0.790231228105013,1.37075132673524,0.788861828241527,1.35891704883983,0.843234387940878,0.991805568832689
1716,0.791794700287223,1.3687412389586,0.789534630529034,1.36020215842513,0.842609363357451,0.992884435225334
1717,0.792064494084107,1.36925357785497,0.789364409123822,1.36085987219606,0.842967218713445,0.993231702877451
1718,0.794023623964866,1.36820021500527,0.789725218865377,1.36117744794337,0.843034751058958,0.993461980917503
1719,0.793445026920389,1.36711325500883,0.789434095175852,1.36038184892788,0.84493116802237,0.994014014920602
1720,0.792403761538466,1.36863684944956,0.788963134337569,1.36004902273501,0.845823716110685,0.993068031600783
1721,0.792157778373767,1.36830818706334,0.790268735767944,1.3602250145479,0.846436520398581,0.993398564586144
1722,0.79160585604949,1.36838699403611,0.789983701436345,1.36066870317486,0.847546433166813,0.992496121471959
1723,0.790855810169711,1.36850932964067,0.789521301542247,1.36007013484627,0.84799696467072,0.991534455371033
1724,0.791116030817192,1.3675401651877,0.790501432738288,1.36231697611569,0.848751037246663,0.99092776120602
1725,0.791392218463557,1.36708895643132,0.790823058288936,1.36300700372615,0.847839871400192,0.991433405321453
1726,0.79136342270546,1.367095246309,0.790236785684222,1.36554575058367,0.848045032878276,0.991945704794694
1727,0.792344434100045,1.36754527985344,0.792231282923604,1.36533972197354,0.848216669148585,0.99136083531633
1728,0.792480120244392,1.36835231903238,0.792418932432164,1.36771158380411,0.848592921600293,0.99090000634061
1729,0.792824419671982,1.36685582792508,0.791117265549672,1.36958213843989,0.848344049137464,0.991517609772748
1730,0.79195606303625,1.36702066025456,0.79077768927657,1.36882339064601,0.849369606864277,0.991133802110117
1731,0.790883295365425,1.3704757036154,0.791747057937332,1.36673753060749,0.850021858568082,0.989735994038198
1732,0.790031528519683,1.36867878933588,0.79164899355783,1.36694693645591,0.850882732346921,0.988380135697301
1733,0.790000655050498,1.36910459009697,0.790853221491877,1.36892969956135,0.850772510211226,0.987713073882534
1734,0.789965615779911,1.36812562500787,0.791737464600108,1.3702349969753,0.851469742428202,0.985048339911737
1735,0.788825720713004,1.37056395840305,0.792316400692942,1.36982882304023,0.851267844753879,0.985269872316111
1736,0.788217221289345,1.37073238098211,0.790966885931038,1.37121320695879,0.851064968672763,0.986893931545198
1737,0.78760599791185,1.37316027512153,0.791806213070827,1.3716962129761,0.850918971455746,0.987195215690855
1738,0.787491710457919,1.3737446602315,0.790642563542849,1.37266169767908,0.849445258410315,0.987849496296729
1739,0.785913001535458,1.37527400647218,0.79221980744204,1.37302241535405,0.84974205650345,0.988134824610014
1740,0.785227939357835,1.37634371360338,0.793167416020798,1.37112834419981,0.849939445717961,0.98751133211178
1741,0.784470253820505,1.37619473282451,0.792474891339219,1.37323276942095,0.849846127559764,0.987162595942761
1742,0.785636237330022,1.37388212810278,0.791052972635193,1.3740041197959,0.849680034047546,0.988550381346637
1743,0.785867128318945,1.37409721664429,0.791423751300583,1.37452440718766,0.849238355076554,0.988746558164983
1744,0.786150692357183,1.37548652748532,0.791167113548724,1.37449551005286,0.849193564753291,0.989621938108594
1745,0.785613207032943,1.37691383536321,0.793173072977508,1.37168288186147,0.849458181110861,0.990827445256756
1746,0.785386605008895,1.37972333829897,0.791499007308977,1.37124166010552,0.850004383750184,0.989390928582435
1747,0.785583750861681,1.37915627509935,0.790329622731593,1.37059874821574,0.849228044173885,0.989514263155669
1748,0.786364016999301,1.37949951800172,0.791124383061801,1.37036719897444,0.849354308097278,0.990247052475534
1749,0.787517830608798,1.37824731541513,0.7915710433097,1.37005182305382,0.850122506169233,0.989953270432853
1750,0.787079504740535,1.37898450958781,0.791992070937387,1.36893921986369,0.850253210187698,0.991098713502256
1751,0.78864866961739,1.37788372421739,0.792436691680181,1.36839590579481,0.849429831307532,0.991508279252297
1752,0.786967363143498,1.37916587582639,0.79202016471649,1.36792798170856,0.84865575676742,0.991652037633111
1753,0.788324532059301,1.37844502831997,0.790930846324185,1.36706423544146,0.849163184029185,0.991019547181402
1754,0.788398368258032,1.37641213639537,0.792806723122937,1.36542266047813,0.849920056981981,0.990463668929179
1755,0.788198874145419,1.37764401409091,0.793235807274449,1.36645558011669,0.849436599395644,0.990571654764465
1756,0.790525129957195,1.37734611573672,0.791819961124575,1.36830434926294,0.848759970150297,0.991553869213508
1757,0.791196405211709,1.37606903498876,0.790767994626289,1.36795747576437,0.848768465238445,0.992116698554966
1758,0.791489592432676,1.37474562719868,0.790827893985058,1.36707337974302,0.847928029132939,0.993612741220657
1759,0.79207397718011,1.37526962666565,0.789035753328144,1.36774542847002,0.848127927328525,0.99416462944309
1760,0.792885544848674,1.37670321838475,0.789300412706319,1.36801903179294,0.848503968003263,0.994819710155551
1761,0.793991077360923,1.37697731187175,0.788914143491194,1.36651830048845,0.849633122601414,0.99467834951882
1762,0.792988607445177,1.37976601298424,0.789205221072317,1.36723516534784,0.848575674192043,0.995531606137131
1763,0.792471539922959,1.37818906950523,0.789144073212592,1.36828729512967,0.848452610484279,0.997188107108348
1764,0.794244666650695,1.37767625182869,0.787830835220661,1.36888893733567,0.84781624657999,0.998005107333524
1765,0.793572540615607,1.37789139010873,0.788605532251197,1.36744685211559,0.849386431710939,0.997974714001248
1766,0.793476231666351,1.37882406948262,0.788109921781663,1.36977655740219,0.850789270926836,0.997611374518465
1767,0.792301738993672,1.37995543761698,0.789306587824095,1.36796269120396,0.850892049230713,0.999222980025342
1768,0.792664128864137,1.38214638311623,0.790116938036826,1.36501635234078,0.851573966435718,0.998877242437337
1769,0.792334093550542,1.38321265320314,0.789174686405314,1.36544866584394,0.851226087517748,1.00008496318939
1770,0.791752721236861,1.38109078200274,0.789135548281447,1.36592517980276,0.850260185846037,0.999558289891072
1771,0.790390307611863,1.38294834919826,0.788918124460919,1.36534337078871,0.851558669164917,0.999322039412678
1772,0.790057708048206,1.38467858977452,0.788223585089086,1.36544325111947,0.852465777284567,1.00005343406125
1773,0.789583038909061,1.38419415024575,0.788649602157407,1.36561607843982,0.853438757414078,1.0007592185967
1774,0.788819775053591,1.38538210332253,0.787069440841269,1.36673886545295,0.853601372792863,0.999826740306124
1775,0.787949343467966,1.3873510274509,0.787014957628466,1.36598551296266,0.853788566591442,1.00020429799712
1776,0.787699748220546,1.3875222910275,0.787115802001698,1.36823136500464,0.854037239642774,1.00061701319507
1777,0.786186557600601,1.38899157132332,0.788337887106685,1.36612922192031,0.853583763048585,1.00078896371469
1778,0.785739228253235,1.38904667621938,0.787386934335326,1.36767750631104,0.853843995792859,1.00090053845838
1779,0.787082354169236,1.38789961485718,0.788563816714539,1.369530233111,0.854473416291099,1.00054128159756
1780,0.7876968656428,1.38687009947267,0.787967417100069,1.37062684127161,0.854242443961024,1.00144273510697
1781,0.786163265460375,1.38888324562293,0.787566208039056,1.37190283708018,0.855053889487119,1.00151467651241
1782,0.78751326631018,1.38651252956617,0.788490831000499,1.3729606687026,0.85570169858488,1.00088514643561
1783,0.787432921582734,1.38602604340543,0.78892193288533,1.37317926759611,0.856144210402956,1.00073844852031
1784,0.788354105238075,1.38380392566256,0.788235962322445,1.37334622403487,0.855768963591255,1.00064585301577
1785,0.788656612552551,1.38281910471528,0.788964665552543,1.37168301354672,0.855874217494499,0.999570801521251
1786,0.789233955324587,1.38065658319272,0.788597852453364,1.37101603691431,0.856385456996902,0.998568002725898
1787,0.789905392783944,1.38113047085278,0.7884334814504,1.37064210876397,0.857006683445495,0.997065193437103
1788,0.791437875667739,1.38004026363823,0.78777576155516,1.37274068871901,0.85751965130781,0.995830774853099
1789,0.792222759297761,1.37777903448565,0.787942333661646,1.37444003129221,0.857514859942607,0.994856989482115
1790,0.790484206628747,1.37881794631175,0.788717078871704,1.37327835836843,0.858017252797043,0.993765207616112
1791,0.790306532193031,1.38051311819456,0.789506787981179,1.37175665800454,0.857774077289209,0.992868689075702
1792,0.791667507553532,1.37883250761456,0.789691578709909,1.37121537192448,0.857054906386015,0.993733050887168
1793,0.791335247966938,1.38005858246619,0.790697955850514,1.37071398304944,0.857270739026599,0.99455256859876
1794,0.790922992957296,1.38026747223937,0.791029785268851,1.37068798205444,0.857987940046196,0.99427195285034
1795,0.790659070214456,1.38082022129495,0.7914884815123,1.37194241602907,0.857304319527515,0.992878196127739
1796,0.790173518329562,1.38185323802055,0.789248729215928,1.37449444021878,0.857999719282005,0.992768076379566
1797,0.79108245525619,1.38301560036493,0.788317540543548,1.37672640286141,0.85688208723638,0.994741348252857
1798,0.790692900541637,1.38319042996389,0.788939920211077,1.37721012583655,0.85662711976874,0.994667164508671
1799,0.790511005914461,1.38392595708493,0.789014855650704,1.37771564691524,0.856965585189863,0.993424468812595
1800,0.789588709106649,1.38614309441483,0.788058295933355,1.37927106720229,0.856926739261254,0.992934283230303
1801,0.788925044602835,1.38719516487485,0.78868191821445,1.3782168144832,0.855736898143247,0.9940771152717
1802,0.789658795656109,1.38752806996463,0.788746263365117,1.38043724034291,0.855911046651632,0.994563331636545
1803,0.786998136636726,1.39069887538474,0.787859478861717,1.38068598592528,0.85567515672161,0.995530041979729
1804,0.78726004307778,1.39128370313402,0.788268119260261,1.38156508428,0.856517209776221,0.995072972014762
1805,0.786497275367782,1.39278966233949,0.788776548003213,1.3817541640144,0.856251567758152,0.996944449035626
1806,0.787734945829502,1.39213034043096,0.78810689771848,1.38284817117631,0.856962125755976,0.9966036027632
1807,0.787926287973019,1.39077300631948,0.788193418390079,1.38363472013812,0.856137295821079,0.995824324683923
1808,0.78887359752902,1.39051210162772,0.788089687702188,1.38573956433012,0.856638768244939,0.997063586347872
1809,0.78972788790943,1.39144869958542,0.789355363370964,1.38627030421432,0.856876104728389,0.998450228507035
1810,0.789851382720432,1.39257644473887,0.790107769029238,1.38597537509675,0.856704574356176,0.999115004453593
1811,0.78987802541061,1.39239460655895,0.791600822077002,1.38557961932493,0.855718809096626,0.999948336698154
1812,0.790582832665711,1.39184054853811,0.792115206399321,1.38661273035467,0.856137503423918,1.00014062678661
1813,0.792723031056344,1.39039821784993,0.792215088408466,1.38643025482462,0.856177237186533,1.00140722083435
1814,0.793716112626507,1.38992578401501,0.792183326964599,1.38614870048691,0.856063960331633,1.00071561463731
1815,0.793565097782256,1.38848417470139,0.791854013832955,1.38609113300782,0.855537623985926,1.00147906222194
1816,0.79364338162254,1.38862073588292,0.792407785957554,1.38381558059312,0.855812989777581,1.00194471055533
1817,0.795951974647776,1.38831203285983,0.792166877427276,1.38470944418631,0.856801987540191,1.00069562059872
1818,0.795907435239725,1.38832136681007,0.792479464611044,1.38491443908238,0.858661117756423,0.999519470844238
1819,0.797098881344907,1.38827195078028,0.792303161177713,1.38579801944231,0.858756046598202,0.999639222344065
1820,0.796720751845921,1.38869669105293,0.792141154427637,1.38461669137268,0.859155625663086,0.999526730243085
1821,0.798382921271857,1.38777366510787,0.792218103986484,1.38433696406031,0.859597306821931,0.999441830604887
1822,0.796869730294379,1.38825095763962,0.792615729199087,1.38658151870738,0.86083420869801,0.999450844139542
1823,0.797475228778161,1.387891113132,0.792769674988498,1.3860175548065,0.860303360053793,0.999125377293078
1824,0.798249896870716,1.38841069698711,0.792748217050684,1.38609833904989,0.860341977055284,0.998342169413735
1825,0.799021176344153,1.38807703568572,0.793269015906469,1.38531155984493,0.859925380219748,0.999205690223527
1826,0.799034771011436,1.38627016557336,0.79474236023766,1.38488980321912,0.859780909798744,0.999716455701488
1827,0.79878958826371,1.3856102745344,0.79547415570602,1.38366700895741,0.860628611822474,1.00012932013467
1828,0.798020905842649,1.38707282717994,0.796354864387675,1.38298489944601,0.859863976409463,1.00121385883671
1829,0.79819960278664,1.38877494111629,0.796769699472599,1.38339815834537,0.861965100001062,1.00106252570539
1830,0.797775835750391,1.38846477134021,0.795509503375314,1.38425489716878,0.861776433621005,1.00179169718674
1831,0.799103797513815,1.38710836981719,0.793760647204443,1.3858906331917,0.86140721264948,1.00270168302329
1832,0.799159214104166,1.38539746616872,0.794007366110883,1.38591946394633,0.862100342555794,1.0014707147032
1833,0.799810681111042,1.38354249381727,0.795392677910252,1.38466723927249,0.861715270398548,1.00137954161084
1834,0.798055413440446,1.38279783803201,0.796486596884844,1.38285687038401,0.861889594482546,1.00077449899608
1835,0.798517931283144,1.38319615967131,0.796470710505245,1.38171304703062,0.862630050290652,1.00089119299858
1836,0.799703388662338,1.38307301092177,0.79565780651828,1.38317326054424,0.862856398267104,1.00043161935468
1837,0.79896983285813,1.38327808930029,0.795400054295252,1.3840078492701,0.862008184432672,1.00166561384309
1838,0.798338692429815,1.38103996612768,0.795666740815043,1.384114221045,0.862029384488038,1.00314143873736
1839,0.799040315628477,1.38152908425764,0.79400844169723,1.3859747373392,0.861364080569739,1.00448758068063
1840,0.799095355546264,1.38275588182013,0.794639100442635,1.38749819003477,0.862665221894587,1.00364588937971
1841,0.799305500540501,1.38230686305651,0.794386640193239,1.38783803135535,0.862866965018364,1.00270547241461
1842,0.798850553211038,1.38343332604539,0.795938168131759,1.38739352126953,0.86365335674159,1.00141244580469
1843,0.796622117616504,1.38349228575551,0.797007463918417,1.38661977300411,0.863113175505917,1.00158485897495
1844,0.795955230597434,1.38056508399286,0.797390629114567,1.38653768701246,0.864459995320699,1.00121980244655
1845,0.797354799923706,1.38055568992214,0.797331074180623,1.38678417626177,0.864772356058363,1.00167505243441
1846,0.79730554176384,1.38044477234295,0.79600439199504,1.38818595003115,0.864608795486354,1.00184455298154
1847,0.797204969510504,1.38329537039089,0.795166742686207,1.38956955848364,0.864977878532416,1.00066560802511
1848,0.796146639911008,1.3853863288089,0.79548959212257,1.38925323643258,0.864341877734886,1.00171602624434
1849,0.794845000258722,1.38437216346561,0.795614432826246,1.38907424287018,0.863874708546774,1.0019273428967
1850,0.795237341778965,1.38371044170768,0.794397345766826,1.39000520108699,0.864231535193125,1.00152492635673
1851,0.79437022513349,1.38385327690454,0.793874447132476,1.38883939379425,0.86488952008991,1.00059349086212
1852,0.793895862135395,1.38516197616744,0.795259660728467,1.38638236474706,0.866195938371336,1.00076772232713
1853,0.795024453363532,1.38565478351091,0.79355145612724,1.38959551288391,0.865735160495658,1.00113238935169
1854,0.794617870430063,1.38570914752647,0.793418569236356,1.39104863314003,0.86661920587322,0.999627448107657
1855,0.794068783900651,1.38750881653106,0.79270220239814,1.3935399103269,0.866085163837029,0.999332304718409
1856,0.792294557913981,1.38897832084341,0.793315917408888,1.39179566406355,0.866032608244315,0.998363560898656
1857,0.792094616262587,1.38871938814341,0.795177047597246,1.39014326915271,0.867108941635944,0.998947658628102
1858,0.79347491786042,1.38655772759001,0.795165755375075,1.39016075043369,0.865861652176664,1.00127115013699
1859,0.794157443087368,1.38589638997426,0.795264184654662,1.38984410371757,0.866057384117911,1.00110921819125
1860,0.794794143822757,1.38572308273546,0.795339172461014,1.39033510005836,0.866693741541085,1.00206933340375
1861,0.795207231066132,1.38488234436588,0.795234550320829,1.39111882597136,0.865869840508317,1.00145740769992
1862,0.795106142491244,1.38627911802294,0.796218583437853,1.39029771663625,0.866330015291832,1.00264399857305
1863,0.795436110544264,1.38564749620781,0.796385220168609,1.38972259509337,0.86601258250054,1.00330818845103
1864,0.796177150712052,1.38595910568874,0.795528922893714,1.38989227905612,0.8661430423222,1.00335378010282
1865,0.79617304545491,1.38406603526349,0.795005979593314,1.38906571395691,0.865434815694045,1.00459273592298
1866,0.796340556664762,1.38310368487731,0.794767127455245,1.3906294884436,0.865333317952683,1.00454421759747
1867,0.796460830792847,1.38298318590861,0.795063418530499,1.39108020517548,0.866708949088474,1.00290887482985
1868,0.796788566229912,1.38260781404195,0.793998290545545,1.39097381968253,0.866864972059831,1.00348742170836
1869,0.79688401202034,1.38387846027707,0.795541858595686,1.39014857000452,0.868132306259805,1.00341358821534
1870,0.796474841072102,1.38484619037458,0.795237303665961,1.39123333328268,0.86739502567645,1.00366468895406
1871,0.79603354322622,1.38509717017059,0.794447879179686,1.39172296173111,0.868857123363948,1.00401242451518
1872,0.795382225926092,1.38582059989962,0.795001260092588,1.39166736958534,0.86839797914956,1.00477826823235
1873,0.794800603338543,1.38469346366596,0.795458085927368,1.38967264183239,0.868260059211095,1.00467001198633
1874,0.79372723658098,1.3847608943274,0.795807432564644,1.38968471631076,0.868144327983419,1.00448306198647
1875,0.795355739470927,1.38544542961995,0.79694439841805,1.3887348374293,0.868683275718318,1.00309453850292
1876,0.797909794211485,1.38366333504582,0.796725706727155,1.38856332766158,0.86772600543799,1.00536516827031
1877,0.796574612756538,1.38536160421238,0.797792096289957,1.38756781280383,0.868598909310723,1.00550020935817
1878,0.796365747359257,1.38426444411708,0.796818420597835,1.38939748121029,0.869063437490817,1.00448743388148
1879,0.796777220032402,1.38425505743742,0.797929889179283,1.38793304678554,0.868692911306113,1.00570997398587
1880,0.79669145553678,1.38550226363129,0.79756829019951,1.38814491399795,0.868547722852677,1.0057291492928
1881,0.796448259260634,1.38588043809378,0.79904464024302,1.38605079577651,0.86896672800076,1.00589024039033
1882,0.797696071696199,1.3839678046995,0.799697688656071,1.38441954075062,0.869095773966107,1.00490105332825
1883,0.798286353273217,1.38450140353697,0.799206836398939,1.38403402629409,0.868487643456554,1.0062168730689
1884,0.798846091655099,1.3849779399238,0.800062580747348,1.38420383578366,0.868048847389205,1.00667552152526
1885,0.797837804893833,1.38599118717331,0.800836236333348,1.38278555933241,0.868980251028694,1.00599172497365
1886,0.797553813545827,1.38692005205747,0.801276777800452,1.38221222525575,0.868812321453838,1.00599153194185
1887,0.799414534480607,1.38637624064154,0.80106147433684,1.3837517574862,0.86851910517112,1.00639582728757
1888,0.798258050395119,1.38707083376778,0.801245815366577,1.38470691430683,0.86832382583602,1.00658396335096
1889,0.798153992940894,1.38706902583193,0.800942419331811,1.38348510801908,0.868058743792396,1.00688708884114
1890,0.798958393957358,1.388284886045,0.799969056589858,1.38445698126916,0.868467555410211,1.00637990140632
1891,0.800047126200257,1.38626812286997,0.800547632367535,1.38425864059265,0.868801544039013,1.00656336808929
1892,0.800043102520274,1.38463146558875,0.800709412499325,1.38504298139501,0.867649613327843,1.00692918603529
1893,0.800786379235736,1.38480221909591,0.800346061344212,1.38634245765969,0.867543757659049,1.00753936924744
1894,0.801611560716249,1.38653852791403,0.800603694725337,1.38700865537294,0.868023013115254,1.00746109597695
1895,0.801856295063988,1.3877071888814,0.800146176162144,1.38785150472235,0.868681920133922,1.00727720871508
1896,0.801706527051156,1.38615032302442,0.799246954965764,1.39101336396594,0.869392143986779,1.00638345856026
1897,0.801250240747421,1.38676707868744,0.798822102728,1.39302111896023,0.870238960310701,1.00609833816515
1898,0.802372766250276,1.3847660952515,0.798974702164122,1.39205130780281,0.869719895724588,1.00709470035448
1899,0.803130114032466,1.38477484868638,0.799186308359077,1.39216381296188,0.869661928151805,1.00771919726174
1900,0.802501407811609,1.38620352419983,0.799848468339966,1.39179145687143,0.870369630272494,1.0070432616036
1901,0.802863635236798,1.38752586815433,0.798965330685156,1.39294949814107,0.870558669518947,1.00720152002736
1902,0.802818892879327,1.38735890280525,0.798943891499502,1.39287840333237,0.870601717620127,1.006841894143
1903,0.803500431619534,1.38611183906595,0.798184071035525,1.39248571804768,0.870977601336456,1.00636551483806
1904,0.802293344514558,1.38654105601536,0.797720843765472,1.39268406919866,0.871061003388192,1.00646758879243
1905,0.804111930842835,1.38506056180589,0.797057598418952,1.39340679328361,0.870179193349846,1.00682608519624
1906,0.802914893167643,1.38626078243226,0.797889234670394,1.39274576221422,0.870343196178289,1.00588807138506
1907,0.802213963662183,1.38724340545278,0.798190228936651,1.39334856672578,0.870956315947824,1.00583019333319
1908,0.802006722471995,1.38821591391948,0.798196449996732,1.3925891580154,0.871215052888828,1.00749777783549
1909,0.802543499606625,1.38973785896702,0.798747528763744,1.39317811204003,0.871627730684787,1.00969941176622
1910,0.80341216500196,1.38985251792539,0.798872592584354,1.39204581555159,0.871554218991027,1.00932033977383
1911,0.803420960713832,1.38931874318624,0.799404707022875,1.3916034995393,0.871314646155871,1.00915932596279
1912,0.80393310053273,1.3892256840877,0.800282624319102,1.39163928364836,0.871095218768201,1.00886652010334
1913,0.804716216477224,1.39004160132226,0.800532663648203,1.392200167127,0.871507843195018,1.00783022705837
1914,0.804699455968319,1.39095666118991,0.801301750346293,1.39125704144005,0.871647963979303,1.00756164509838
1915,0.805507188529773,1.39026578743555,0.800505096148879,1.39309008280539,0.871113026645263,1.00881859124279
1916,0.805419916367007,1.39042034801246,0.801238127257377,1.39374756885565,0.871851492338916,1.00798078825599
1917,0.805841248686523,1.38995556550761,0.800660670987077,1.39342142612395,0.87166112169831,1.00788389477676
1918,0.805460881446903,1.38922310286278,0.801343383588606,1.3940795062722,0.871227553601226,1.00881281466343
1919,0.805907277846569,1.38940515920553,0.801956265319522,1.39290454105333,0.871013775493068,1.00789583094505
1920,0.806443113988285,1.38893128094315,0.801560551373587,1.39036697818475,0.870917309394231,1.00700948798828
1921,0.806160901767002,1.38836822346123,0.802751919947322,1.38841586373625,0.870132683717614,1.00660895272042
1922,0.805301018990366,1.39019086484452,0.802019173986087,1.38854953455048,0.87074026614304,1.00535344090392
1923,0.80621556395103,1.38939003838338,0.801929247426108,1.38896440573187,0.871090888322964,1.00437969328979
1924,0.806596960012641,1.38932218983242,0.802432956730585,1.38962298264057,0.871294679814846,1.00374832973755
1925,0.807123398991906,1.38803682592514,0.802751430710789,1.38901500882624,0.870845211965173,1.00431227807867
1926,0.80691289152717,1.3885970473042,0.803782522083183,1.38753463973479,0.871935001777827,1.00380028026779
1927,0.807123216357811,1.38820482957388,0.803678906168979,1.38741463203461,0.871430886675177,1.00439316698948
1928,0.806838513830437,1.38956461229257,0.803356538407404,1.38853864685303,0.872963707563024,1.00290072303094
1929,0.80871658555219,1.38632338811612,0.803588896027979,1.38756637461521,0.873257646245165,1.00280618558463
1930,0.808414954903477,1.38622250086415,0.802892227589484,1.38799806964576,0.873383776342102,1.00298121830863
1931,0.80870503532853,1.38575678203009,0.803521099971435,1.38806621341168,0.873354518895187,1.00446803804915
1932,0.8085083753053,1.38697246503503,0.802725510526724,1.38838945381478,0.873053158205375,1.00600933406928
1933,0.808208741889449,1.38626240902583,0.80504001378785,1.3865235514813,0.872683266474525,1.00750776287481
1934,0.808971234142904,1.38526373643924,0.804132021001097,1.38824891108874,0.872247264968924,1.00839862332557
1935,0.810004668328359,1.3852438440309,0.804782246327555,1.38723677632158,0.872912706256633,1.00893720721323
1936,0.810421984594274,1.38444453040348,0.803629720126925,1.39008749163885,0.872075152680515,1.01018239688188
1937,0.811101633420626,1.38369480132143,0.803816651912786,1.39106210794576,0.870982963826763,1.01106922850896
1938,0.809820335560572,1.38449226195839,0.803904142129687,1.38960920958592,0.871104363399207,1.01066402666165
1939,0.809252160841823,1.38525244671009,0.804301058880513,1.39139553965239,0.871727313930547,1.01031510357491
1940,0.808460439757887,1.38598351616021,0.804293195206841,1.39151638750765,0.87282023037884,1.01096487749532
1941,0.807707301379102,1.38818596260463,0.80193176756101,1.39175444985836,0.873848505506772,1.01063134588816
1942,0.808046910447282,1.38781124617599,0.802920589461371,1.39025626525608,0.874306520273887,1.0102585656894
1943,0.807759545036891,1.38563989031367,0.804349361941832,1.3886131946717,0.874261816917724,1.01022997579331
1944,0.807655596497084,1.38579859096132,0.804451505853549,1.39017843557757,0.874894046587714,1.01188657025165
1945,0.808535383970285,1.3871313404082,0.803784956016305,1.39062021502078,0.876507901780109,1.01039688665358
1946,0.809613702003848,1.38723098332725,0.804638113633168,1.39213273649637,0.876789672101511,1.01079536332188
1947,0.808706874918692,1.38922104294967,0.804309524980273,1.39195601831702,0.876836823899434,1.010827883706
1948,0.809111898435364,1.38938089783618,0.803938078524245,1.3927351850223,0.877323907901177,1.01100057653414
1949,0.807929333195236,1.39162457219729,0.804108829389721,1.39353422058671,0.877325176787773,1.0102793956606
1950,0.809018005360199,1.39063680538063,0.803349524657928,1.39402653560925,0.877893659492848,1.01035097021541
1951,0.809499238793008,1.3902106523546,0.80479608843464,1.39325723564543,0.877792643544069,1.0109290858753
1952,0.809595352716272,1.3916853518632,0.804763276953028,1.39288753302379,0.878701946870255,1.01179706344323
1953,0.810308685471189,1.39055317782735,0.805144968707967,1.39126087227147,0.879036610862976,1.01162177109082
1954,0.810412248397485,1.39146569917586,0.804062631799057,1.39171593689181,0.879793417561667,1.01016107682413
1955,0.81002632831342,1.39258958382104,0.804523705073,1.39242099783604,0.880552050517007,1.00919406213075
1956,0.80978359278158,1.39456626467244,0.805510836727644,1.39177014529187,0.880723087207709,1.00945969066358
1957,0.809461657926883,1.39484823172588,0.805903988366499,1.39255094448563,0.882055448924171,1.00905687848596
1958,0.809392089936672,1.3943140885596,0.807202153162067,1.39209913344858,0.882000648056694,1.00881842073683
1959,0.809540193005606,1.39400246615884,0.807541279316529,1.39167258100357,0.881960544736222,1.00852454065079
1960,0.810148942068026,1.39361310935438,0.808286849232674,1.390626921881,0.882404166518844,1.00871099548718
1961,0.809767174744634,1.39467674145924,0.809106956393395,1.39165111077613,0.882580600522768,1.00835805138429
1962,0.810067778357799,1.39464961568068,0.809053056885489,1.39132701192867,0.882667007488759,1.00739921319063
1963,0.810541528360269,1.39402712993094,0.807911494566197,1.39187730728259,0.88165039830821,1.00838635908681
1964,0.810308017675322,1.39472793537327,0.807926901849784,1.39242134189572,0.880940070310374,1.00870363616552
1965,0.810199319605257,1.39402720805438,0.806978205159586,1.39247606823083,0.881319183687032,1.00853262383454
1966,0.808982318138383,1.39487539774724,0.806080840057628,1.39431350126856,0.880690824155566,1.01040558908425
1967,0.808058980821276,1.39364814968284,0.806244359455403,1.39492543496011,0.880798036569218,1.01003459668507
1968,0.809295110673176,1.39489011997642,0.806231055564431,1.39511025811498,0.881146326524485,1.00967236481254
1969,0.808787446109607,1.39549432873817,0.806355300250888,1.39467250746701,0.882120776701975,1.00925358364963
1970,0.808416586127799,1.3963633786928,0.805527855959239,1.39670271464141,0.882404690460469,1.00927721078687
1971,0.809171627238141,1.39647955476955,0.805906703076417,1.39730189426639,0.883336390023496,1.00874958572214
1972,0.80905560066428,1.39648025385885,0.805237440464053,1.39779346401158,0.883908108179953,1.00823278986873
1973,0.808552906212898,1.39677346511662,0.804672484261745,1.39821262347578,0.88336646394582,1.0092511101012
1974,0.80907846706718,1.39498299694442,0.805684917399297,1.39850466855815,0.882727496506492,1.00850534764046
1975,0.809305164984162,1.39548161435507,0.805284711465547,1.39977232780119,0.883348803212513,1.00821152544351
1976,0.809013853729788,1.39632217593224,0.804203206351605,1.40131203775098,0.883899209476608,1.00765105043313
1977,0.809376611931176,1.39631944257562,0.805026524758461,1.40153777550114,0.884326208738622,1.00774897810879
1978,0.809107328750585,1.3964573202227,0.804595923498323,1.40099850485545,0.885461459898471,1.00678608778138
1979,0.807935189831567,1.39716440164304,0.805622412089064,1.39964142746127,0.886075493070861,1.00812588107205
1980,0.808074362452658,1.39733872180325,0.804711675145293,1.40059735581081,0.885813678383073,1.00864197093241
1981,0.807909436902631,1.39723559795509,0.804619614269297,1.40005937567418,0.885164238060557,1.0102730256143
1982,0.808585388656585,1.3985286320871,0.804643192936745,1.40054583211113,0.886084919852219,1.00922214285948
1983,0.809125317622474,1.39990589410391,0.804054626255236,1.40056187955728,0.886521679074936,1.00931783565595
1984,0.808176402294311,1.39992647549433,0.803326834148421,1.40125552326638,0.88740818713608,1.00915403490969
1985,0.807740390025861,1.39830670804499,0.803495304432475,1.40179403890342,0.886915797612173,1.0096321281696
1986,0.807533119337757,1.39795769458952,0.804529665592025,1.40200152176773,0.886496923878415,1.00989667797506
1987,0.807998713657662,1.39809572499608,0.803610822993624,1.40212136608344,0.887378670706953,1.00854196340705
1988,0.808032597902378,1.39854743840152,0.803757692245653,1.40030662542957,0.887459718942119,1.00740722603797
1989,0.808555039051554,1.39840851289485,0.804374542367403,1.39954105375824,0.886590507292141,1.00762749122692
1990,0.808922269490175,1.39914504646946,0.804217713595666,1.40022775244417,0.88683403537761,1.00873222308952
1991,0.809370259087501,1.40011189707065,0.803089458277182,1.3998190531944,0.886635840026692,1.00783216753585
1992,0.809183542871239,1.39938892440504,0.802972862972029,1.39972569577332,0.886463214417231,1.00806195306258
1993,0.809004973031316,1.398330019136,0.802906546031242,1.40065448280409,0.886540134212824,1.00852344942088
1994,0.808339283021481,1.39914389881517,0.802396270598472,1.39985809752357,0.886722944252892,1.00822853954887
1995,0.808663821469161,1.40078412956332,0.801421011026858,1.40005468688132,0.885978321821918,1.00892294575142
1996,0.809620398124102,1.39934228755501,0.800776175278646,1.40090393666884,0.887549076257383,1.00867251588214
1997,0.810814416301661,1.40016162768404,0.800618294371374,1.4020631365931,0.886002455593814,1.00997052033175
1998,0.811375991905998,1.39887816412013,0.801300387726244,1.40146050903636,0.885541378106339,1.01074509146971
1999,0.811342902507353,1.39933622432797,0.801492868033426,1.40230852384034,0.886369140711273,1.01048161679224
2000,0.811137713564573,1.39983151929549,0.801567789564606,1.40096312037796,0.88672229937205,1.01145837687716
2001,0.809940711278735,1.40236759892802,0.801652455483097,1.40182398426646,0.886738619941673,1.01178125334091
2002,0.810652813651996,1.40014583109169,0.800095746113168,1.40247140336406,0.886942522159989,1.01101339805408
2003,0.810171890902988,1.40062628853869,0.801763024328287,1.40169904073919,0.886542034158096,1.01213545380861
2004,0.809988544671705,1.39935076854272,0.803127565424829,1.40061710243572,0.886942030381945,1.01209037665751
2005,0.810707570871714,1.3987974572416,0.802874094236666,1.39993945145919,0.887801087201605,1.01019279140478
2006,0.810133401135706,1.39912038657152,0.80294525875104,1.39928012196429,0.888636923141991,1.00963573655657
2007,0.809977407662593,1.39888614475903,0.80295842401063,1.4003424294587,0.888672766474126,1.00945258188454
2008,0.809712400754485,1.39705255923637,0.80327396343865,1.39957780092326,0.88948991271877,1.00851430969451
2009,0.810302347268003,1.39722272758176,0.803634924172658,1.39912390005981,0.888607561191806,1.00864087793459
2010,0.810189837064973,1.39747536610793,0.803452322147445,1.39882411908344,0.888714039326645,1.00872262530697
2011,0.810481645478634,1.39625573388588,0.80339632427786,1.3984407049552,0.888670102952678,1.00916254366471
2012,0.809564446909004,1.39575044684482,0.803067037326399,1.40017373384188,0.887834328826747,1.00935460957661
2013,0.809841227387071,1.3965178823913,0.803371240853601,1.40038345723548,0.887831787363216,1.00932909549953
2014,0.809088676113453,1.39645859064848,0.803406997935387,1.40100046264996,0.887822109980352,1.00953192168772
2015,0.809106501516712,1.3967955248228,0.804672933822222,1.40025192394379,0.888283305603655,1.00781460974895
2016,0.807612740258667,1.39668463311884,0.806383322622743,1.39945196498671,0.887830970716502,1.00910875573316
2017,0.807078361398177,1.39654620685679,0.806912765785748,1.39859966566743,0.888114854066622,1.00992206021339
2018,0.807442581870991,1.39753100824386,0.806179689610634,1.39956129486286,0.887736987914781,1.01075838601654
2019,0.808180003248071,1.39600065635697,0.806695180428968,1.39954879000293,0.888350826012291,1.00982958645631
2020,0.809417712680616,1.39381045413262,0.806250201635106,1.40074899436822,0.888384169911045,1.01011191966193
2021,0.808174915594367,1.39559700169909,0.806272856677365,1.40213678210339,0.88939152865509,1.01013370988195
2022,0.807639528975095,1.39665988252654,0.806259918438138,1.4022410365768,0.88959561963831,1.00959209857595
2023,0.809013984155972,1.39468550296543,0.806223968829214,1.40241013856912,0.890155282144863,1.0095415331327
2024,0.810121425225803,1.39229363141961,0.805731169176847,1.40276592643931,0.890678888183919,1.00895640908936
2025,0.810689699979254,1.39279375500396,0.804818325694483,1.40434292893152,0.890640727646196,1.00924982423379
2026,0.80942076327916,1.39348748159809,0.804650838572856,1.40399814691875,0.891212116403831,1.00959037734101
2027,0.809886878987432,1.39406007934618,0.804305047754887,1.40303311373727,0.891682664425143,1.01053271730309
2028,0.808929959696392,1.39474984070808,0.804158549716129,1.40402735282704,0.892523811253232,1.01097652625687
2029,0.809912426251964,1.39556563443303,0.804307873564908,1.40414733534016,0.894583957729597,1.00951550147966
2030,0.810161643214241,1.3953674643031,0.803619112964913,1.40618326096603,0.89420820265312,1.00905728715441
2031,0.810458081391111,1.39659762391304,0.802919204480025,1.40612023746997,0.894225852242673,1.00948233782639
2032,0.810394158291585,1.39618401102853,0.803183037759305,1.4041065505011,0.894399490440892,1.00977686644628
2033,0.809925594616213,1.39613119681949,0.802609526215199,1.40399728170023,0.894752668509144,1.0101249285953
2034,0.810577524483164,1.39555500604486,0.802782120954128,1.40551973227743,0.89499063160691,1.01007645164562
2035,0.811449977708115,1.39401184217877,0.803223722428979,1.40535118209376,0.895635431670343,1.01066778312826
2036,0.811340799665276,1.39517048224969,0.80417539155821,1.40488568564292,0.896293179420812,1.01079164914787
2037,0.811507646995981,1.39450283531172,0.804996751700619,1.40428525282257,0.896749645841483,1.00986563220926
2038,0.810873195881423,1.39487551773804,0.805938892130051,1.40322270134137,0.897795226978744,1.00952059134966
2039,0.81118950808032,1.39472644195951,0.806018877402364,1.40348253582208,0.897136848679164,1.00982551839454
2040,0.81161001336081,1.39489958331804,0.806916397317074,1.40209492410868,0.897151461439279,1.01003305899993
2041,0.810999666517414,1.39465249439739,0.807375419682539,1.40147506255712,0.89674376458571,1.01044082205748
2042,0.811592568960002,1.39452987242045,0.807726382719745,1.39939549387858,0.897792582920393,1.01007002310503
2043,0.812017282707636,1.39330783214854,0.807543074962106,1.39827997693412,0.897820887681081,1.00986140776646
2044,0.812402697425293,1.39236411503276,0.807533753116164,1.39947006627844,0.897715137458948,1.00977392694982
2045,0.813016516663054,1.39237264178654,0.807333419195772,1.40003131016343,0.897742689855564,1.01006077353055
2046,0.812316130838739,1.39239200177222,0.806920942446186,1.39976068037408,0.898025657783077,1.009898960153
2047,0.81259229607151,1.39325498663723,0.805687556319864,1.40276151152446,0.897962965966481,1.00992068120504
2048,0.811372562391347,1.3940166426263,0.806294252081346,1.40339047900362,0.898901267699995,1.01028172735743
2049,0.811761957182277,1.39606365558042,0.807540031999024,1.40164575228711,0.899421575169637,1.00970139388479
2050,0.811542277234901,1.39691623278738,0.807395315409362,1.40256930190782,0.899101299679562,1.0106968089502
2051,0.810452231833191,1.39880891948736,0.807991314191284,1.40335605800797,0.899041005535085,1.01127918212646
2052,0.811992138829245,1.39773659281914,0.807386846179386,1.40273352555993,0.89867309119364,1.01206794338044
2053,0.811583409347435,1.40034733914447,0.806193651523285,1.40425197978242,0.898079136590293,1.01214589764957
2054,0.810999832286158,1.40276101320409,0.805799994827483,1.40356711414512,0.897805938011529,1.01244829195273
2055,0.812036300878209,1.40358091627683,0.805172468459009,1.40298193975815,0.898136997930633,1.0123208505286
2056,0.812802904848699,1.40429601900925,0.804861244475065,1.40490372553434,0.897392029549637,1.01329616251923
2057,0.81240306463219,1.40577002849891,0.804145393145934,1.40441296444478,0.897116309631566,1.01308292973386
2058,0.812270677242168,1.40580958112903,0.803221100568124,1.40595359793469,0.896883685051682,1.01349065407335
2059,0.81287222444373,1.40607805924847,0.802010666201237,1.40798516554197,0.897045715532161,1.01429646864705
2060,0.81241213249367,1.4060897262636,0.801346490676144,1.40826183049844,0.897101144781186,1.01340056378404
2061,0.81189365383423,1.40738017393288,0.800374006228508,1.40906039955966,0.897622753945974,1.01282052121762
2062,0.812051961742608,1.4072649022035,0.800633369137671,1.41004974550459,0.898736564297893,1.01143800209978
2063,0.811376109160978,1.40642308390172,0.800000923523998,1.41129031825237,0.897259331887746,1.0128039131301
2064,0.812064517026038,1.40610897678744,0.800267217013763,1.41107379960907,0.896869186778812,1.01365695325745
2065,0.811963221433676,1.40620849798752,0.799642672249396,1.41164729949024,0.897142295169257,1.01286547190471
2066,0.810693356756849,1.40721165012607,0.800163693810454,1.41190854699144,0.896958337746073,1.0111596466141
2067,0.811382925128023,1.40392559543155,0.802002569952911,1.41018202480561,0.896435593635352,1.01095193112462
2068,0.812353853879801,1.40402600548013,0.803342320362201,1.41005722625562,0.89641146664387,1.01101127194129
2069,0.812737697147145,1.40416508902014,0.802464075724354,1.41218405600849,0.896923400192767,1.01074019225388
2070,0.81342661926619,1.4043058353853,0.801904402090945,1.41342666813901,0.896391304671286,1.0114159383238
2071,0.813459089077954,1.40519326917131,0.802606923654929,1.41288883078013,0.895786322884855,1.01201911445249
2072,0.812237380532577,1.40548781284367,0.802959317392064,1.41303045226839,0.896033723224097,1.01193793383942
2073,0.811851305059104,1.40491608727803,0.802253465141619,1.41346868294095,0.895803679236333,1.01250191979611
2074,0.81125803909712,1.40589720882139,0.802036507076217,1.41382180815861,0.89573349936926,1.01216143967303
2075,0.811094780767137,1.4060250096305,0.802258701744855,1.41386206184393,0.895756321583685,1.01124393952934
2076,0.810738066341865,1.40556825241891,0.802746105329507,1.41269288269482,0.895021061004101,1.01137941544809
2077,0.810373179173265,1.40580176221691,0.80333589999621,1.41338101582557,0.894594079092057,1.0116305560042
2078,0.810234458359303,1.40789660453831,0.803280756155561,1.41293342037254,0.893920334903474,1.01304717768429
2079,0.810435513596916,1.40670760197904,0.80332849011964,1.41205339675865,0.89323743459292,1.01419026387194
2080,0.810166241484446,1.40785347987916,0.803521667949041,1.41029939045514,0.893615380183313,1.01415345246648
2081,0.810137820460166,1.40808041948044,0.803464922045354,1.40920265101266,0.893940798992192,1.01452197022821
2082,0.810100720112505,1.40731536449608,0.804313871421781,1.40817586806828,0.893816091773874,1.01541224273707
2083,0.809108493659462,1.4085223420114,0.805208288607922,1.40825603712227,0.8935491422063,1.01609398569074
2084,0.809449901940094,1.40986571065077,0.805639783884053,1.40794712711782,0.893904113711967,1.01621827459
2085,0.808085342110113,1.41082427041376,0.805645159341952,1.40747350355198,0.893926548922872,1.01714685886419
2086,0.81020231170453,1.40961005429655,0.805871994739576,1.40770894314368,0.894373700560204,1.01736912106826
2087,0.808845308949328,1.410440666365,0.804629172405291,1.40877791758417,0.894690832743733,1.01808378963115
2088,0.809634760489688,1.41248854960081,0.804376567729118,1.40939840380787,0.894474482561338,1.01806075784132
2089,0.811162266265993,1.41183462973912,0.804031662899177,1.41091153988093,0.894579533245254,1.01951446145896
2090,0.81015085713724,1.41274229268996,0.803845368856905,1.41177469327263,0.895384368474582,1.01764737651217
2091,0.81063095367983,1.41152833868536,0.803057777460781,1.41274149050965,0.895886682475944,1.01660330051076
2092,0.811911952329263,1.4102466010045,0.803026262379455,1.41302806819047,0.896586961808789,1.01611056464391
2093,0.812643293773448,1.40905198912151,0.803157811358378,1.41249977463681,0.897271373691389,1.0160894535091
2094,0.812787540891209,1.40853372052822,0.803843655085495,1.41143633591098,0.897270775667027,1.01633277395542
2095,0.812699178527176,1.41020364209726,0.803803191667585,1.41292152299019,0.898065421783397,1.01627525642158
2096,0.812709369268368,1.41116199032182,0.803396120066446,1.41371041137444,0.898076739509949,1.01695136288763
2097,0.813391932278748,1.40966428632856,0.803481400732333,1.41389779402862,0.898332914272517,1.01576994928119
2098,0.813071598300668,1.4102183454869,0.802166270262255,1.41438606069118,0.898878366169585,1.01533525744655
2099,0.813253082275534,1.41088832722356,0.802609033590747,1.41536889895981,0.898476414007818,1.01486090211724
2100,0.813602557293886,1.40992756705947,0.803207122861924,1.41560959080354,0.899105261094278,1.01433262883363
2101,0.813469842121323,1.41051453399965,0.802704986650807,1.41727248132985,0.899110434867436,1.01393893542579
2102,0.813411687904387,1.41002068697613,0.802528193811151,1.41821181591149,0.898823477534877,1.01478488123037
2103,0.81331810807837,1.40943219239064,0.802721496042837,1.41862146222911,0.899213995706286,1.01392839497372
2104,0.813079264758056,1.40920361212002,0.802723872370818,1.4183758123577,0.898830828244869,1.01503330418927
2105,0.814590215188989,1.40838029836302,0.803076639425764,1.41885393401072,0.898561151176264,1.01515440147012
2106,0.815300028139906,1.4086640957363,0.801972840473452,1.42038670081682,0.898647629109312,1.01431170419239
2107,0.815079592750575,1.40907736841856,0.801071335315232,1.42118208201602,0.898868344198075,1.0140118182816
2108,0.814544982698284,1.40912346326118,0.801515886614807,1.42163719714419,0.899663173191736,1.01364582709869
2109,0.814619734287179,1.40836971753673,0.800414354092406,1.42253482905364,0.899884201015276,1.01400778353882
2110,0.813899461157675,1.40687414312585,0.800239072547142,1.42221549983308,0.899282930630412,1.01408723268653
2111,0.813498826027596,1.40766592066818,0.80121038213735,1.42169775027888,0.898619079371292,1.01418114022333
2112,0.814321087085648,1.40851198895403,0.800292147448938,1.42321114284985,0.898179475542584,1.0151317344319
2113,0.814010460993723,1.40889294112772,0.800699705556791,1.42239533869496,0.899263879787512,1.01410946993756
2114,0.812862449775082,1.40978288185943,0.80094535513192,1.42362739363674,0.8984672244208,1.01447592341391
2115,0.813815787066154,1.40822904778818,0.80026410872416,1.42369322996266,0.898331801365639,1.01458385936345
2116,0.813121037817729,1.40829217592937,0.800224505487483,1.42426907206405,0.899040443128136,1.01477743662275
2117,0.813464275606754,1.40696615486259,0.800752727375996,1.42267891639361,0.899828598633347,1.01466545618014
2118,0.812427568975507,1.40844300415698,0.801166640592667,1.42216180712003,0.899244650314327,1.01461326327426
2119,0.812757965509352,1.40923944957088,0.800839861583273,1.42316355153429,0.89906669980836,1.01415609169403
2120,0.812850975142605,1.40964727102071,0.801501473063968,1.42283815412598,0.898787742231524,1.01466359524893
2121,0.813223789622185,1.40966184703001,0.80217705509049,1.42198313646911,0.898716804493521,1.01525151210697
2122,0.81348184504912,1.40969584267304,0.803339929845401,1.420230130827,0.898306093274224,1.01516300742796
2123,0.814525604920142,1.40858450033066,0.802770504220016,1.42020601244848,0.898074569589567,1.0160021479614
2124,0.815052095650809,1.40780131768759,0.803124919497522,1.42078452544043,0.89836373668997,1.01723621580609
2125,0.814315232327126,1.4085392781471,0.802536390623057,1.42312844357495,0.898271286743539,1.01829269991061
2126,0.813738036313394,1.4079262364161,0.802073694207855,1.42502455383149,0.898191283233272,1.01910305465777
2127,0.81357523237329,1.40934829878359,0.803794838096756,1.42376049301195,0.897995006684705,1.01994936137576
2128,0.814294790398926,1.4097773992205,0.804402113230187,1.42222008198342,0.898678274909498,1.01829128770115
2129,0.813980953012091,1.41004601407528,0.803742249625027,1.42206821861971,0.899008120896528,1.01789078774605
2130,0.815024422905813,1.40989670445014,0.804358943120078,1.4218207789789,0.899415287032178,1.0168674455635
2131,0.815392657439707,1.40908380876666,0.804513175906843,1.42201977021306,0.898760272351411,1.01708810638224
2132,0.815360969642682,1.41005058403494,0.805136546842801,1.42231575813641,0.899298969915875,1.01574555983265
2133,0.815423732980457,1.40863251569022,0.805371583591944,1.42233526402128,0.899629106698108,1.01543928916613
2134,0.815307175742289,1.40879766362298,0.805121597687861,1.42279156608475,0.901032322047849,1.01563470183574
2135,0.815827833960589,1.40742302998263,0.806134809127599,1.4215811283708,0.901232518359295,1.01614307023546
2136,0.816774966931958,1.40680114180716,0.805049491644219,1.42345128167757,0.900972092294641,1.01669808578713
2137,0.816435024728645,1.40863532484364,0.803943473374233,1.42617260976343,0.901505775794579,1.01606072433646
2138,0.816364016841535,1.40872792334113,0.803753836417784,1.42673815359118,0.902463188281478,1.01585275342252
2139,0.815781381816352,1.40922828879737,0.804061969365584,1.42624262196888,0.902719002195961,1.01574919174876
2140,0.815685215873762,1.4114344363105,0.804852703582323,1.4266743170477,0.903140454972855,1.01523385395373
2141,0.815687978974381,1.41256927208891,0.805201692093221,1.42690406128692,0.903116967438919,1.01554060156785
2142,0.814249718359034,1.41392484277996,0.804148797524967,1.42840595410248,0.902966423877797,1.01490626370028
2143,0.814023704312346,1.41385086685664,0.80593380779158,1.42685941114434,0.90254854810658,1.01558687244351
2144,0.813658853135614,1.41323045705097,0.806013492661209,1.4263534407226,0.902146679394782,1.01637313219373
2145,0.814206912976226,1.41200404364612,0.806002015205031,1.42708221252042,0.9020855811249,1.0158099445519
2146,0.813470298235487,1.4139574460008,0.806269445281539,1.42778744763973,0.902424117588514,1.0162943478671
2147,0.812372846483958,1.41515706017809,0.807910079012535,1.42684128613053,0.901714616155745,1.0168503192607
2148,0.813584627457927,1.41410692439194,0.808665614318858,1.42704712137747,0.901896052501115,1.01722684395233
2149,0.813311332661644,1.41510707931972,0.808973593193977,1.42607231432153,0.901999229753955,1.0172896797456
2150,0.813396555328538,1.41528022418618,0.808847222938067,1.42558166570032,0.902204394712861,1.01783828458758
2151,0.812896427745501,1.41570995059921,0.809352178437409,1.42448122009613,0.902145820613904,1.01824666357236
2152,0.812779972367039,1.41371804335187,0.809677609853042,1.42429749485603,0.90241410544986,1.01714898228327
2153,0.813228761378538,1.4131168514931,0.808792842796526,1.4259196803711,0.902350103709607,1.01685573014857
2154,0.812997292051176,1.41411661863941,0.808972029363095,1.42722822138619,0.902597781252379,1.01741892606028
2155,0.81432518861044,1.41454025197215,0.809515849090053,1.42755940121408,0.902895021903463,1.01652675260992
2156,0.816112319579708,1.41394775736985,0.80986511181317,1.42762137650036,0.902675880225714,1.01651811891685
2157,0.816501095662991,1.41344124259409,0.809018387025763,1.42851754255625,0.902969882324905,1.0163430998453
2158,0.816375440863736,1.41513882347645,0.809852752396901,1.42868482962055,0.902139816056213,1.01737177502182
2159,0.817078924582924,1.41388320631875,0.810314559235477,1.42830478021825,0.902200722600926,1.01671707392524
2160,0.816820721091217,1.41411148770864,0.810330422933825,1.42683976498556,0.903032549183099,1.01595525651662
2161,0.816392761381962,1.4144499577716,0.810331469321295,1.42651628718354,0.904094193505202,1.01573635169788
2162,0.816063840934115,1.4140838091682,0.810011046601163,1.42622450683746,0.904530647534932,1.01470965049548
2163,0.814865697534533,1.41554594099229,0.810421243526279,1.42706447301111,0.906047841313985,1.01322448690228
2164,0.814858286592246,1.41487191146027,0.810223644055319,1.42639061484341,0.905279196162473,1.01449795714717
2165,0.815529375293513,1.41459978582471,0.810265527396361,1.42778242314977,0.90572392875951,1.01448509172047
2166,0.815368908701528,1.41503855192569,0.809288489164884,1.42852446876198,0.905857343547249,1.01488983648976
2167,0.815777317446185,1.41494501961311,0.80880299053926,1.42918849453892,0.906171903575019,1.01521410206112
2168,0.81552451928185,1.41457025610331,0.809121160349205,1.42881779178769,0.907101244410646,1.01491433908561
2169,0.816829160704571,1.413663352992,0.809194913451677,1.42777166185009,0.907967331273136,1.01451472894439
2170,0.816578101696348,1.41333424435492,0.808609522398194,1.42918371322824,0.909370441334152,1.01423959611482
2171,0.816387394975271,1.41293939945017,0.808063910330005,1.42954553385839,0.908995014457106,1.01590475382041
2172,0.817221593195551,1.41322267524618,0.807602666060166,1.43028127367752,0.909038651361177,1.01706617356613
2173,0.817913039740071,1.41285434735777,0.807175833945978,1.42928326015643,0.908946638041168,1.01716515156642
2174,0.817061203098175,1.41353912102541,0.807796081324446,1.42905626296706,0.910069335102669,1.0168236205116
2175,0.817191549832792,1.41352499464341,0.807845003532068,1.42838710708971,0.91064800576595,1.01633848361965
2176,0.816750624460814,1.41355873030834,0.808008503137548,1.42986166577435,0.910720620172425,1.0162473701728
2177,0.816474648781165,1.41351437336865,0.808099815416062,1.43078826719223,0.910927383899345,1.01570637088817
2178,0.816057157000266,1.41468090639129,0.807673416607997,1.43028148650239,0.910761383832502,1.0158929071416
2179,0.816070804929365,1.41607164145604,0.80858227511744,1.42981763316624,0.91095170905227,1.01621900542115
2180,0.81595429370575,1.41511130828971,0.808336380859617,1.43030294595373,0.911213174555383,1.01636275512422
2181,0.816758970127683,1.41446034157909,0.808960024308153,1.42983915753948,0.911127085608641,1.01629277551552
2182,0.816226739342042,1.41360096329716,0.809158472492314,1.42972228569622,0.911174544398962,1.01620515667023
2183,0.81664284834513,1.41372881001519,0.808062991252271,1.43149324575738,0.910630192585888,1.01709364927169
2184,0.817004025763086,1.41330933629776,0.807374026779129,1.43217017737548,0.910663645103322,1.0173911321992
2185,0.817128653583367,1.41419071024436,0.807597955097729,1.43198341637583,0.910313820217006,1.0170946410942
2186,0.817290621747999,1.41421916029779,0.807813049989228,1.43173884811827,0.910726718932393,1.01719402062973
2187,0.816804246705581,1.41514675515069,0.808253628267972,1.43286856562827,0.910704617310954,1.01755445695887
2188,0.816740916429871,1.41477670830155,0.807673593253998,1.43251959650721,0.9111566565002,1.01790101215216
2189,0.818048353629758,1.41436160338624,0.807664990992144,1.43275992497723,0.911774082231785,1.01741931449691
2190,0.816874279370863,1.41636814209351,0.806818627916666,1.43299720855962,0.911462950385945,1.01779216395376
2191,0.815228948961179,1.41732752534266,0.80738394015656,1.43230091373609,0.910890157750275,1.01810091834713
2192,0.814300008531036,1.41910692551547,0.808770546507432,1.43200907660463,0.910117094126161,1.01885521326511
2193,0.814439952127983,1.41948198543557,0.80928833183654,1.43153110878427,0.90990512847492,1.01942554442365
2194,0.814934166286838,1.41903935313655,0.808369204775235,1.43223313281755,0.909500156719885,1.01934329139301
2195,0.814692278865655,1.41857088979287,0.807313619563021,1.43322086639344,0.909257680183835,1.01906027148769
2196,0.814603915083374,1.419617637077,0.807096975841729,1.43292517570836,0.910463238944963,1.01841513084954
2197,0.815929251252935,1.41836911792819,0.805892286401555,1.43240942727906,0.911121318464237,1.01871527419225
2198,0.816640439075668,1.41930666046715,0.805946656888163,1.43209754155476,0.910913723108949,1.01906091720957
2199,0.816868549522001,1.41967677224641,0.805135675172021,1.43269458847926,0.910772183022725,1.01832015235748
2200,0.81672656998337,1.4196751872936,0.80490671393473,1.43382305793998,0.909659585559063,1.01893073756826
2201,0.81789469125126,1.41994674230668,0.804426553532611,1.43340754386086,0.910520700298835,1.01883083774805
2202,0.817969601982066,1.41974120879532,0.803675068624288,1.43344520067906,0.909718538780017,1.019493413714
2203,0.818052159662897,1.41925042871163,0.804314797549521,1.43356738415003,0.910110210514277,1.01939152322171
2204,0.81788709446252,1.42043672039908,0.803795766053446,1.43369788329767,0.909187416078094,1.01955719595158
2205,0.81759185854228,1.41970481892687,0.803686217102299,1.43365617503369,0.909430889638318,1.02005706722098
2206,0.818066930848124,1.41938820925088,0.802867876266268,1.43487323795056,0.909993873392097,1.01945089838927
2207,0.818432064932848,1.4198750925097,0.803134377661982,1.43471744519382,0.909922214211556,1.01972449657332
2208,0.818372043007112,1.4184887512216,0.803960281065264,1.43519409358164,0.910140750284856,1.01961682610914
2209,0.818251660502037,1.41826347893234,0.805095798073115,1.4348181448645,0.90953489010548,1.02044257484179
2210,0.816686500662683,1.41957571043178,0.804385250577791,1.43498482115187,0.909805161011442,1.02015239668834
2211,0.817161535804934,1.41909895022441,0.805744657203694,1.43375562655452,0.910646598529766,1.01915614916081
2212,0.816520358443687,1.41955379111312,0.806324710756888,1.43461748552631,0.910383062251927,1.0198052891555
2213,0.816241669022536,1.42026128110921,0.806100458076601,1.43527423787061,0.910393224242591,1.01960238869089
2214,0.816226523484601,1.42102939050619,0.805804421765376,1.43449131860489,0.910275567424753,1.02023180722174
2215,0.816964775663963,1.4211509303411,0.806296059067064,1.43368857680186,0.911016515803818,1.02001283488559
2216,0.816614566845382,1.42147577562204,0.805949175071154,1.43537346499539,0.910582007643576,1.02129905952169
2217,0.816020330574308,1.42212506292829,0.806252684287151,1.43513886510046,0.91008879816949,1.02172506350524
2218,0.815303338229641,1.42170901448085,0.805565272001423,1.4338790957487,0.909925896572047,1.02216096773967
2219,0.816076864574364,1.42160153239602,0.805904921618784,1.43347948323976,0.909911717029186,1.02280837327584
2220,0.815387702406096,1.42087694096468,0.806755258468296,1.43355057342745,0.910430375846204,1.02163496164107
2221,0.816612907050276,1.42000736978549,0.807141003545312,1.43437346389533,0.910797052766663,1.02219126899087
2222,0.816509355005014,1.4208381776121,0.80787011841426,1.43407743096873,0.911372930610655,1.02241657151917
2223,0.817543540647868,1.42012250705475,0.807497554876192,1.4334713768302,0.911494751782169,1.02278342078075
2224,0.817167707381878,1.42009449357072,0.807201774283423,1.43396844873792,0.912101044802745,1.02274444616677
2225,0.817358301780222,1.41991215791856,0.807006193384938,1.43547288292395,0.912566544103527,1.02288402938044
2226,0.81789440146262,1.41952408695559,0.807236810110449,1.43559332168387,0.912429055607644,1.02258526240534
2227,0.817520965945374,1.41946865990116,0.806840433518776,1.43585199186986,0.912384167779801,1.02362701015829
2228,0.817223911425505,1.42043792866827,0.806607796730498,1.43637362189881,0.912421090218559,1.02346890107845
2229,0.817646540030579,1.42122374374516,0.806300477188277,1.43602070690139,0.912737108730261,1.02367011081987
2230,0.817623663574655,1.42093950709664,0.807939325259294,1.43469957909874,0.912138069483118,1.02314602272844
2231,0.817139386854812,1.42145593562924,0.808113733416004,1.43429221264673,0.911506490106678,1.02369706150325
2232,0.817809062541061,1.42198556737632,0.807151082397526,1.43512822695057,0.912062699248218,1.02333383131282
2233,0.818203061963324,1.42115663053769,0.807729828276865,1.43487289207197,0.912489784432328,1.0228294489853
2234,0.818658410035548,1.42060142783275,0.808024331714563,1.43529684238028,0.912432151694442,1.02323083284469
2235,0.818652843512807,1.42079154963624,0.808482222066904,1.43572192228099,0.912403808271182,1.02425374520312
2236,0.818773550008795,1.42036910843039,0.808940326634801,1.4363174414236,0.912337686057367,1.02402556113512
2237,0.818597519802208,1.4204597259245,0.808196115223409,1.43719279741447,0.912111315547864,1.02444582619958
2238,0.819004731753994,1.41972531549931,0.80865357390683,1.43777098571418,0.912284285078465,1.02311101162683
2239,0.820006962754701,1.41781740397625,0.809299111863297,1.43737997948679,0.911926652833385,1.02301709246616
2240,0.819905310747284,1.41747375802682,0.810356748830327,1.43599157479741,0.912433899859243,1.02329204422221
2241,0.818454462117535,1.41927174037105,0.811365472419652,1.43542464685902,0.912841032335988,1.02348470648873
2242,0.819121898344315,1.41933549407906,0.810382115299854,1.43653149789645,0.914329843449055,1.0215882783808
2243,0.819208144211748,1.41872070868033,0.809937178811829,1.43666494062957,0.914400269236901,1.02279536374068
2244,0.818740143532547,1.41891300917203,0.809403107465054,1.43802016217141,0.915217688523996,1.02330494998833
2245,0.818900438554829,1.41915029742648,0.810364232759829,1.43727904589623,0.915582430672399,1.02299447189899
2246,0.81918319609138,1.41770364268364,0.810527468789615,1.4366331307861,0.916209691635789,1.02257381352076
2247,0.818792043478084,1.41753735351003,0.811735611480608,1.43499936716014,0.916414202044281,1.02187255900085
2248,0.818791861294643,1.41824246716154,0.810787455460777,1.43648933111562,0.915929084859219,1.0218504028668
2249,0.819319044371935,1.41832741314168,0.811454500226469,1.43510141420498,0.916307873025623,1.02188624515877
2250,0.819916755985708,1.41862888903317,0.811305450695738,1.43518662864359,0.915983690007248,1.02271608904573
2251,0.819281678798114,1.41922552608529,0.811217192828752,1.43524072506059,0.915948915698945,1.02235582843241
2252,0.81883521107834,1.42081947650178,0.811145797282335,1.43496141797084,0.916311945064299,1.0229150160511
2253,0.818787960239061,1.42183438673886,0.810144217622373,1.43452567272631,0.917147136400877,1.02231075787845
2254,0.818302465316082,1.42220832172605,0.810252639909418,1.43453849376095,0.916243316608909,1.02307571668159
2255,0.818176440424185,1.4228589214565,0.809866380091329,1.43492691210372,0.916813403142701,1.02210823202903
2256,0.817187167829027,1.42388093159464,0.80986202608941,1.434676756755,0.917133399180324,1.02203794165294
2257,0.817159589793982,1.42391346873724,0.808168266813058,1.43499600352746,0.91755440101854,1.02182704309734
2258,0.817656844165331,1.42388840840199,0.807674397976225,1.43574686913274,0.917823230177275,1.02201632857493
2259,0.818966013023009,1.42263818640364,0.807031438110163,1.43707125238569,0.917856668921103,1.02188932068216
2260,0.818333218875235,1.42353020036021,0.806713395914979,1.4380610507591,0.917877714581521,1.02176291533062
2261,0.818860335124166,1.42166494798284,0.807247750216447,1.43786806829145,0.917737832471614,1.0219361113263
2262,0.818113018512821,1.42234327945985,0.807006175633567,1.4380982530802,0.918047353604611,1.02179247434661
2263,0.818629950431439,1.4229916340055,0.806037241862335,1.43882734995152,0.91870867113327,1.02175835573492
2264,0.819034837735478,1.42277491165542,0.806578288613766,1.43948621733615,0.918282372957575,1.02215349288937
2265,0.819939161915279,1.42129878587921,0.805903131399241,1.44023913389259,0.917826072597877,1.02341753696306
2266,0.820123847045557,1.42213248093264,0.806167332157063,1.43992297047678,0.917864861984382,1.02390802961841
2267,0.821062160396115,1.42092875438186,0.806022656448379,1.44096977116459,0.91791449870325,1.02363245983157
2268,0.821621734075101,1.42001967901959,0.805864466894285,1.440791688918,0.917539273969607,1.0240473682074
2269,0.821771580734908,1.4213987746651,0.80599069685813,1.44064082983377,0.917568346822726,1.02368544436231
2270,0.821656587442285,1.42129157180779,0.805147792434657,1.44149463790514,0.917580590657884,1.02337787040641
2271,0.822478046537993,1.41928755838881,0.805010954659464,1.44164810719537,0.917565902949477,1.02384600481866
2272,0.822502422540429,1.41975542700835,0.804803474449076,1.44253307789972,0.917926035928027,1.02404645730573
2273,0.824021223702402,1.4191623259466,0.804372972348106,1.44374446663677,0.918221645903912,1.02440189733941
2274,0.823975472479238,1.41955252581999,0.804341816122896,1.4434021373288,0.91861695065538,1.02410401063028
2275,0.823267438095886,1.42083720777273,0.804698945855961,1.44317221846493,0.919002059365429,1.02282997254023
2276,0.8238134311844,1.42106310504143,0.806403962359718,1.44188711556117,0.919258382551274,1.02373562812781
2277,0.823854558512367,1.4206832876322,0.807523990531779,1.44146222312977,0.91918630007337,1.02394472451439
2278,0.822364620287437,1.42273307626904,0.808437189995671,1.44123506432503,0.918756413957231,1.02397913068764
2279,0.823727994706375,1.42307397732753,0.809102579230079,1.44057380997184,0.919466333129082,1.02303604855191
2280,0.823621454102575,1.42337262215292,0.809242359597929,1.44060471125659,0.91926541791233,1.02324524414098
2281,0.823922562850179,1.42440162147642,0.810327497783841,1.4378242174082,0.918749369850182,1.02427884557943
2282,0.824685369327906,1.42498705621001,0.8098785138053,1.43852036645329,0.918773307297071,1.02344386772619
2283,0.824324040899748,1.42666634469096,0.808856537767022,1.43845758805917,0.919585552404425,1.02282914653329
2284,0.824950203994639,1.4266936496955,0.80932966403597,1.43806460804758,0.920628555915096,1.02197427907983
2285,0.82528951416241,1.42559878631282,0.809574057976371,1.43718024412531,0.920462312402763,1.02115393427441
2286,0.824856084769258,1.42520820563307,0.809821732396155,1.4367533161827,0.920145539011765,1.02093469013214
2287,0.824110673695082,1.42580695130266,0.809300397831641,1.43599556556834,0.919838875548513,1.02144871731447
2288,0.823809426987496,1.42659122746584,0.808366753001514,1.4371081951819,0.919817808238962,1.02158474801462
2289,0.824374146703541,1.42708359179202,0.807417121167892,1.43713119443403,0.92035416728794,1.02162734721109
2290,0.824488828648591,1.42717752049155,0.806576212368588,1.43676623216467,0.920528545346558,1.02108460840865
2291,0.824029636863984,1.42684370307727,0.807252622455332,1.43663651953026,0.920197170369757,1.0218303461082
2292,0.824472220706622,1.42655419025549,0.808140034569159,1.43635627241723,0.920463352193015,1.02167325430353
2293,0.823537414300047,1.42769674986302,0.808745279392677,1.43574808364521,0.920584748485877,1.021559950588
2294,0.823295470271547,1.42722874554014,0.809113264521213,1.43601058997024,0.920105914511827,1.0217987286686
2295,0.823357215062524,1.42733168065629,0.810195716404088,1.43527291097839,0.919824492310955,1.02167729999114
2296,0.823651714091795,1.42704474710906,0.809123877955439,1.437844350594,0.919847701136204,1.02164745719251
2297,0.82386962361622,1.42642976599964,0.809699327344397,1.43688720627567,0.919934491857322,1.02173952041657
2298,0.823998386685882,1.42571987074979,0.809729738915923,1.43622607319343,0.92013658934089,1.02169802929118
2299,0.824878103169028,1.42550035153668,0.809851151823108,1.4366309031805,0.919852929926207,1.02182128806127
2300,0.82567494439895,1.42512789640279,0.809926777960183,1.43566488012914,0.9203175507301,1.02162388178874
2301,0.824677056132402,1.42520254310981,0.809607158702118,1.43751778361367,0.920576292483532,1.02145032284676
2302,0.824582286135626,1.42452930066294,0.809951113913291,1.43786558075935,0.921278109237355,1.02046230421789
2303,0.824088623782229,1.42474867451373,0.809115596094257,1.43734263817552,0.921728190291208,1.02106655880384
2304,0.824126174159988,1.42549477539995,0.80914221784988,1.43834478974002,0.921924645295668,1.01997156307203
2305,0.824373966584459,1.42506014627079,0.810178013008352,1.43827920888337,0.921078091606211,1.0207720023665
2306,0.824651379666439,1.42491288015797,0.812103829191781,1.43674326816027,0.920693057697421,1.02160092794728
2307,0.824492107796819,1.42542114641354,0.812124900556102,1.43678186985667,0.920752961911124,1.02233875397349
2308,0.824040359045427,1.42589052419682,0.811869608317813,1.43726444822493,0.920919163373262,1.02315963838987
2309,0.825026208092613,1.42443499925565,0.812228164476787,1.43831065263089,0.921467734902092,1.02351539033475
2310,0.823800244624393,1.42526918027282,0.811901724715326,1.43931660582116,0.921153409153594,1.02373145834426
2311,0.823809319083479,1.42600684795904,0.811712547540569,1.4396970016928,0.921365354605345,1.02369536020995
2312,0.82271976964454,1.42648112805939,0.81086380429461,1.43895873600264,0.921692424536801,1.02378251478416
2313,0.822568342507847,1.42638736388151,0.810290355496954,1.43870327628125,0.921817195670311,1.0237237569176
2314,0.822682337767166,1.4271181448362,0.809429378987938,1.43972263913314,0.922336656966499,1.02323248159873
2315,0.822822302936238,1.4278592293997,0.809018550208601,1.44089511007222,0.922808014037726,1.02348735640084
2316,0.823320761363185,1.42810819116862,0.80947957356542,1.44092575628843,0.922789308902479,1.02392912316902
2317,0.823234199309434,1.42847686052745,0.810019149272226,1.44133807396299,0.923128077026881,1.02404166801818
2318,0.823338121563601,1.42773120335232,0.810438459020993,1.44074990539479,0.922741813906214,1.02464445595761
2319,0.82371136358556,1.42742061048307,0.8111540619976,1.44031257733728,0.92324275834448,1.02481340278406
2320,0.82280572620592,1.42805949035878,0.811691507712025,1.43909561381003,0.923531929553966,1.02542015657996
2321,0.822863140239806,1.4278751263592,0.81188037979646,1.43912180310621,0.923849108090764,1.02520575299845
2322,0.822605070436885,1.42899177916171,0.811677476957986,1.43957657317385,0.923118989962393,1.02600058850826
2323,0.82293883776151,1.42873073478886,0.810839108821081,1.44064335827737,0.92349524794618,1.02597306351438
2324,0.822440345980071,1.42928391123852,0.811566078278665,1.43936285029627,0.923403940143155,1.02449382478329
2325,0.822572708113886,1.430142450748,0.811573460665553,1.43997129735654,0.923968205423808,1.02443206609379
2326,0.822374820903982,1.42974538248969,0.812023196486107,1.4390647747952,0.923924757489172,1.02409095707911
2327,0.822543661812784,1.42939454362024,0.811690733526626,1.43936481397414,0.923603026944426,1.02482301828228
2328,0.822944141650695,1.43047838164044,0.811900046530671,1.43934796223969,0.923950669813613,1.02456687460746
2329,0.821943943803626,1.4317018288549,0.812075842359451,1.43952277817643,0.923437712294713,1.0251366911301
2330,0.821702358633807,1.43237172571036,0.811562108037283,1.44091140430527,0.922940093722779,1.02649705910827
2331,0.820971866367126,1.43173744966883,0.812250476122071,1.44059900926299,0.922962685410645,1.02595394137613
2332,0.819757652625829,1.43280002791718,0.812231302521419,1.44117336985088,0.923127047622347,1.02638157446876
2333,0.819935745136301,1.43329254572301,0.81215736898397,1.44046875081339,0.923120309558683,1.02637947157581
2334,0.819954596779594,1.43351654377014,0.813874573575729,1.43839249897319,0.92260580313997,1.02634010051394
2335,0.820074622411918,1.43462133054808,0.813971354537581,1.43829958981198,0.923447472252512,1.02547329961533
2336,0.819557392299982,1.43432827918212,0.813378611869637,1.43914423144368,0.923904622450999,1.02572625621179
2337,0.820067685345076,1.43393515318054,0.812886704080161,1.43931334035043,0.923706855406213,1.0264786919399
2338,0.819829161921446,1.43494878046453,0.814544908581382,1.43792207682773,0.923996145992984,1.02650644540432
2339,0.819565131055088,1.43533373128851,0.813739181647666,1.43780302400584,0.92413767398627,1.02601690553224
2340,0.819433510645449,1.43480778326705,0.813991242430042,1.43804810318466,0.924150057698993,1.025691817351
2341,0.818873406515839,1.43463921876918,0.814772597827846,1.43724119839826,0.924829206192632,1.02540557435662
2342,0.818605711136492,1.43450577138137,0.814247698275433,1.43725222922485,0.924730764804932,1.02618718335262
2343,0.818558045267875,1.43555734413236,0.814233457056734,1.43664347391181,0.925450322458328,1.02572150363332
2344,0.818446629625041,1.43474068357864,0.815127349917404,1.43627699935977,0.925907764047889,1.02533976162006
2345,0.817962525489884,1.4353555260156,0.81465569946884,1.43631584267132,0.926235843582676,1.02547044201576
2346,0.817805580701754,1.43418994193069,0.814366738617131,1.43584595052488,0.926740083784506,1.02449630205033
2347,0.817080191203969,1.43502907225139,0.814287788780118,1.43608421377802,0.925715431676672,1.0255510574651
2348,0.817439760799354,1.43369624262817,0.814461200271159,1.43577439022331,0.925668326866843,1.02572112842735
2349,0.818228238243992,1.43374455360367,0.814702830873829,1.43587181125926,0.925855559204568,1.02603282903188
2350,0.818140952883353,1.43554148676144,0.813790508300851,1.43714072758798,0.926733762140363,1.02531193571631
2351,0.817774020982868,1.43488526830773,0.813377936165428,1.43723681862202,0.926605266815768,1.02570691385735
2352,0.817178171810719,1.43641403018317,0.813160638051083,1.43785555077659,0.926512658980357,1.02615674720445
2353,0.816954027142875,1.43731031084601,0.813777487972546,1.43685711867937,0.92645285988457,1.02656978298202
2354,0.817551411266701,1.43767010935441,0.813046454276529,1.43739372391074,0.926285362490015,1.02714123737908
2355,0.818240854053866,1.4373452730222,0.813324058797689,1.43801709544239,0.92633297159515,1.02683151124465
2356,0.81784570878199,1.43768970822594,0.813470011258746,1.43661640385988,0.926092851983308,1.02723636811872
2357,0.818047559452228,1.43791205898473,0.812595517922149,1.4359306105179,0.925971232444371,1.02686341049929
2358,0.818320724120992,1.43753687590197,0.813160724500696,1.43587575051463,0.925804430024599,1.02710021604846
2359,0.818443435859392,1.43824873667395,0.813226274204248,1.43671076529255,0.926359810243022,1.02717083134709
2360,0.818438525012868,1.4383899260097,0.812969455683918,1.43718135539436,0.925691581089133,1.02850975711646
2361,0.818635555231728,1.43872046928075,0.81234101149451,1.43800191634298,0.926159648144621,1.02884314795862
2362,0.818136284621799,1.43898868413877,0.810896614335302,1.43850055650101,0.925578194191332,1.02906320719909
2363,0.818359722211026,1.43804112896745,0.812117233974524,1.43734902051845,0.925577164459784,1.02866577895571
2364,0.818580681637883,1.43812019974286,0.811977059976198,1.43653969908605,0.92554622389043,1.02948751494952
2365,0.818845447283223,1.43819644918958,0.8113227962532,1.43766063861224,0.925097729088334,1.02963359379895
2366,0.819486629179444,1.43754151190585,0.810569489715819,1.43873188977586,0.925554632028681,1.0291973854272
2367,0.818749843047904,1.43915655595793,0.810692028398677,1.43827588407756,0.924391560698747,1.03042204309348
2368,0.819794090332379,1.43828779200555,0.810171671450553,1.43918195461965,0.924916853474322,1.03049439597333
2369,0.820069611053804,1.43790229202671,0.810435563458544,1.4400268017095,0.925604219288596,1.02975523130844
2370,0.820006361121785,1.43821315354778,0.81026267146721,1.43907016509445,0.925412016503303,1.03036136742856
2371,0.820635992517634,1.43725239087362,0.809938103332198,1.43995662768474,0.926043378968182,1.02988401585766
2372,0.820555399368377,1.43781128937372,0.809959143270157,1.43993555467435,0.926392437986726,1.02941797575102
2373,0.820430468160114,1.43821367593998,0.809878035713988,1.44130485418105,0.925694474808227,1.02996226881243
2374,0.820707057074275,1.43762851673235,0.810293473029116,1.44191562261381,0.925857228444036,1.02998390440896
2375,0.821689606791033,1.43659581263178,0.811195810729964,1.44252083668823,0.924862991641521,1.03084510489661
2376,0.822272780523389,1.43475515668852,0.810600042872563,1.44383263564728,0.925897880839982,1.02974986297283
2377,0.821743118913307,1.43530101443469,0.810480646605241,1.4447234937508,0.925559991022497,1.02998027130877
2378,0.822101590819885,1.43448125123738,0.809681074252774,1.44436295781519,0.92571114702567,1.02966979332491
2379,0.822695125789763,1.43329442652607,0.810622893827914,1.44374083650347,0.925363741163408,1.03040418141568
2380,0.822029136472056,1.43318088782257,0.810817333131598,1.44408951032342,0.925244639057036,1.03136238898972
2381,0.822261672564883,1.43262179744822,0.810968781449476,1.44456995101346,0.925443705155028,1.03139738098289
2382,0.822693838834268,1.43219200621003,0.810792560230976,1.44531564917065,0.926232143041726,1.03054809782672
2383,0.821890430626217,1.4335820056346,0.811756819079867,1.44459708707256,0.925893550490999,1.03108284729203
2384,0.823167249460059,1.43301241052092,0.812061347918555,1.44380324605727,0.925824348536595,1.03155114715884
2385,0.824068442980084,1.43173402341559,0.813250654438324,1.44333053678898,0.925619033448208,1.03187737172876
2386,0.823322645019326,1.43173388214967,0.812242661098626,1.44466830131805,0.925781336203284,1.03185961112449
2387,0.823589245721665,1.43090993907632,0.812885916853506,1.4442989768273,0.925874826940444,1.03138672063617
2388,0.8225732882768,1.43139168367424,0.813093232942576,1.44421520487699,0.926060344402871,1.03161361517597
2389,0.822847567244887,1.43193330417828,0.813314147909401,1.44420349044474,0.92585149102316,1.03157662149584
2390,0.822624138483974,1.43287019725455,0.813637170563557,1.44227011542348,0.925226217121236,1.0315755428655
2391,0.823164924703021,1.4324091544688,0.814698531300147,1.44216008785718,0.925480491948695,1.03121168866195
2392,0.822876379644163,1.43234747073918,0.8140821092408,1.4429892791838,0.925702293585156,1.03135447593408
2393,0.822358068344296,1.43309793901972,0.814351071323435,1.44345267101925,0.925820863614194,1.03119256603841
2394,0.821763654433816,1.43350671967096,0.814819492599147,1.44314157103463,0.925836463392833,1.03113770991138
2395,0.821057750057899,1.43489664498436,0.814646674998234,1.44338496615335,0.925780664717507,1.03155091828268
2396,0.820895636259739,1.43544197289811,0.814076882538071,1.44426058753561,0.926114220704695,1.03133009868869
2397,0.820344830190153,1.43687561319032,0.814243003832733,1.44342567376344,0.926535769327353,1.03122070349881
2398,0.820618139389918,1.43564275644845,0.814289300458749,1.44482933691906,0.927443579259742,1.03080734634797
2399,0.820444616457663,1.43604790716034,0.814426583850489,1.44538729914098,0.927183491319155,1.03115703362259
2400,0.819877194125891,1.43619535856676,0.814317831985032,1.4450485569432,0.926909720952577,1.03162892337463
2401,0.819473106918171,1.43656545204067,0.814517568332887,1.44476254376682,0.926843019308378,1.03177447340209
2402,0.819585880805141,1.43606358300957,0.814445826182186,1.44605094509054,0.926763842273861,1.03209852948495
2403,0.820037294856098,1.43607491356065,0.815628352064186,1.44511702068818,0.927358042670616,1.03171610338422
2404,0.819575170205797,1.43703303829786,0.816411696380386,1.44526611843338,0.92702019289858,1.03194990107493
2405,0.820678207266908,1.43671398918233,0.816230116616346,1.44438331027291,0.927362075665041,1.03202355801971
2406,0.819148571187274,1.4376339094809,0.816322137808975,1.44410042109767,0.927364084888881,1.03278401858467
2407,0.819101717463762,1.4379127733871,0.817143719917189,1.44292155365918,0.927168807850362,1.03264976936673
2408,0.818948997050806,1.43808675503442,0.816947207239476,1.44373928124639,0.927343272267838,1.03279202979769
2409,0.818621655148118,1.43889061129377,0.816762265471229,1.44402704791626,0.927435340008233,1.03278730143217
2410,0.817867070225396,1.4400013540603,0.816359554692329,1.44523825306595,0.927435955555365,1.03302722934113
2411,0.818315693198144,1.43955060138941,0.817258753412864,1.44423190426803,0.927986898935549,1.0336151942853
2412,0.818072630540984,1.44033573653099,0.817156413596595,1.44494435502262,0.92842259633187,1.03377254683145
2413,0.817935438944663,1.44020384632088,0.8178429595681,1.44389332045513,0.928477940524494,1.03339927244221
2414,0.817936961727922,1.43976557923847,0.818771105708983,1.44333800443158,0.929464490772539,1.03274133116157
2415,0.818150355350211,1.43931539493874,0.819052044975131,1.44355979399253,0.929857145825236,1.03280605360295
2416,0.818312540381715,1.43900706398889,0.819530986528003,1.442465272431,0.930537347512187,1.03305578369178
2417,0.818056780997062,1.43958291696301,0.819854611091208,1.44196901081132,0.930218694807849,1.03358545731078
2418,0.81854845270693,1.43936371641894,0.819832704948337,1.44152727807752,0.930113723508901,1.03292413670769
2419,0.818416552896754,1.44026010190452,0.820202061194598,1.44024680857324,0.930229907289944,1.03297122640789
2420,0.818457890957461,1.44080964009639,0.820306572219428,1.44016045508902,0.930218397858906,1.03325814366045
2421,0.818975746208871,1.4406889798396,0.820028953125183,1.44055003412826,0.93006508841453,1.03397743210237
2422,0.82007873078463,1.44021367442868,0.820343339594499,1.44038422008786,0.930110513454443,1.03376842871949
2423,0.819842725625245,1.44106192604152,0.820434610242821,1.43957755684134,0.930753160570808,1.03394734273892
2424,0.820179517104664,1.4405323831396,0.821168920855668,1.43948617191545,0.930051442163064,1.03506788913389
2425,0.821098967900525,1.44044314851449,0.82105518970619,1.43973913545752,0.92975356091258,1.03523311433607
2426,0.820266518670474,1.44150539390109,0.821411947772213,1.43869141184931,0.928988057248707,1.03574743532936
2427,0.820997438747195,1.44201859134058,0.820812159421061,1.4380540378546,0.929453313953787,1.03568278175648
2428,0.821422963297603,1.44130167167413,0.820957584467861,1.43742617041802,0.92976253735875,1.03521269279383
2429,0.822254719355219,1.44070411705301,0.820925136674257,1.43737600177759,0.930060292544458,1.03572973568119
2430,0.821415349700893,1.4419967552343,0.821299631230766,1.43773349343458,0.929988416786897,1.03479578856101
2431,0.821413969907978,1.44173086517263,0.821074131680403,1.43772996655613,0.930577864643829,1.03406814890842
2432,0.821299886381378,1.44260891090295,0.821286387082859,1.43733759835375,0.930445923839834,1.03389402886635
2433,0.821091748202821,1.44286453681864,0.820707838587143,1.43750010307186,0.930465284163954,1.03364714864239
2434,0.820147785945996,1.4425810292532,0.820524850406808,1.43670490578908,0.930369592202611,1.03341074674384
2435,0.819787158552444,1.44313687932674,0.820150566250747,1.43736808638265,0.929979847667509,1.03391483340366
2436,0.819087864704904,1.44505732847463,0.819851820597281,1.43764194389487,0.929783933875347,1.03418992485479
2437,0.818742589190662,1.44561037869697,0.81972255804681,1.43793624315862,0.929187509680751,1.03429172361983
2438,0.81895122090969,1.44484544000673,0.820355507398467,1.43740698083634,0.929606343933158,1.0342498071601
2439,0.818561823520101,1.44555855419083,0.821416301600897,1.43732150119929,0.929370275910321,1.03401203131645
2440,0.817658020651279,1.44633009006835,0.821510449613876,1.43757173498493,0.929372101985015,1.03391652280375
2441,0.817380367238017,1.44770501775656,0.821174518301191,1.43834755160574,0.929340580758936,1.03378739929127
2442,0.81741797194319,1.44715879975331,0.820842546145165,1.43864761835507,0.929530964644973,1.03396004742697
2443,0.81698750475118,1.44788694781178,0.820261151005807,1.4400520168074,0.92979040103637,1.03365536959003
2444,0.816898493901358,1.4478268982206,0.82079913254396,1.43980690281661,0.930162936700142,1.03320826670776
2445,0.817164937356622,1.44751602915099,0.819807957857082,1.44079009657276,0.930356464273662,1.03359134722157
2446,0.817234343582464,1.44801890627948,0.818878786619546,1.44126632156296,0.93099268770403,1.03358414154327
2447,0.817336111668741,1.44857132660107,0.819242648715865,1.44109611352823,0.930566188969677,1.03352087579389
2448,0.816724578384637,1.44867063140815,0.819147480932785,1.44223237224838,0.931054420221489,1.03348967063037
2449,0.816502209755757,1.44853904731819,0.819627360012489,1.44126430746889,0.9306746082722,1.03386682859045
2450,0.817081988288206,1.44823574589014,0.820238876097681,1.43968889986143,0.931264368412508,1.03396183913939
2451,0.816740131428659,1.44714689695261,0.821587502597525,1.43772137302598,0.931776639179681,1.03336182473969
2452,0.817350515783754,1.44577549648595,0.821702028529552,1.43802365654697,0.932665612034636,1.03345675579454
2453,0.817875395998388,1.44583852124352,0.822511260957406,1.43749650082874,0.932410153242616,1.03371550327922
2454,0.816502855568437,1.44561637018667,0.821832527825844,1.43731009945428,0.932585940051147,1.03445827441704
2455,0.817844319080237,1.44409138567261,0.822585258277114,1.43701173064311,0.932240017603553,1.03527302662466
2456,0.817619720733668,1.44371474079291,0.822268916302534,1.43812632630659,0.932742102975541,1.03485047980307
2457,0.817889921109685,1.44336503434228,0.822129225390699,1.43777584749707,0.9331836951063,1.0341710686152
2458,0.817639052911609,1.44385990618043,0.821280617649554,1.43868830016522,0.933380668693125,1.03459510190688
2459,0.81868929148124,1.44361074835432,0.820869610042758,1.43984738681501,0.932327556298203,1.03568017842701
2460,0.818197408494324,1.44424553580182,0.821811230576196,1.43906252114512,0.932923594885214,1.03496024279183
2461,0.817912425177121,1.4444797724449,0.821771112216617,1.43924135629706,0.932860635640181,1.0347638594458
2462,0.817934053645595,1.44524968200716,0.822121943783043,1.44008715624302,0.932495826454631,1.03511668334371
2463,0.817527397493508,1.4456376826274,0.822066960246751,1.440485535706,0.932368501279284,1.03607718697249
2464,0.817445375296321,1.44635058809053,0.821796096498508,1.44108025850678,0.932451065995183,1.03671218980056
2465,0.817232334996694,1.44730023066717,0.822204047645863,1.44030802470899,0.931556094814127,1.03714215493132
2466,0.817572931880587,1.44828431505897,0.823316974025178,1.44075574639779,0.931525740189501,1.0376649803425
2467,0.817394209575253,1.44934559436162,0.823159202200906,1.44079620005289,0.931937108333828,1.03759741510724
2468,0.817889089279202,1.44867870212749,0.822008522323379,1.44090823446402,0.931352869074912,1.03755488501285
2469,0.817822193784187,1.44830321375085,0.822121214544789,1.4405318474918,0.930837153921196,1.03756457889185
2470,0.818527038187496,1.44830191580368,0.822245372818194,1.43883619398136,0.930906948706972,1.03728370317539
2471,0.817415273271301,1.44989168120914,0.822157962038897,1.43967091566793,0.930733740579177,1.03706754930149
2472,0.817243601941019,1.45069206375797,0.822169702571754,1.44045773266018,0.930769629449554,1.03764321848713
2473,0.817604124011203,1.45199602855087,0.821460634480423,1.44063254093237,0.930795244788865,1.03759495239351
2474,0.818154507671243,1.45292492882841,0.822145677395785,1.44061675014496,0.93100261837027,1.03735010783848
2475,0.8169334870151,1.45440868990613,0.821091261163409,1.44180864466523,0.931840902134433,1.03718895024141
2476,0.816562224726342,1.45426604166738,0.821744263864354,1.44065548487008,0.932295431133441,1.03678102574359
2477,0.817663670849156,1.45334176272678,0.82185748292617,1.44083802256525,0.932782693717046,1.03596801896662
2478,0.818366227088298,1.45313153840705,0.821176227176306,1.4414965013116,0.932942524759123,1.03613298252316
2479,0.817586860604912,1.45385810770225,0.821439210282005,1.4407844099087,0.932544204046233,1.03685563380244
2480,0.818139126664349,1.45296932272041,0.820887440601155,1.44104207493684,0.932501134570452,1.03711150249473
2481,0.819354801600128,1.45198136767073,0.820402725501302,1.44117854802778,0.932876270516634,1.03635733707771
2482,0.818964658842858,1.45268663332219,0.820820537990935,1.44140286868192,0.932655510559503,1.03643436965688
2483,0.819260780944707,1.45207853729958,0.820420206324373,1.4420387592251,0.932925273733326,1.03622762782497
2484,0.819803345089212,1.45213059386806,0.819360154602584,1.44300988730583,0.93350867291901,1.03585009203363
2485,0.820050352155775,1.45167564026137,0.81986361893849,1.4415266183293,0.933531340945035,1.03557430443302
2486,0.820792752870148,1.45144722417126,0.819703386885259,1.44214449741478,0.933694243479859,1.03569672031413
2487,0.821073750750451,1.45218793196486,0.820586679559713,1.44193697285864,0.933738172329183,1.03593914987134
2488,0.820686979387297,1.45151961962775,0.820539194008852,1.44244467616256,0.934525406460095,1.03630508440617
2489,0.820071066330806,1.45215449567421,0.820955346080184,1.44242985956737,0.934835510821694,1.03606778700193
2490,0.820398873255564,1.45212923696412,0.820952640738262,1.44270070112056,0.935068335823819,1.03593559195013
2491,0.819561846901283,1.4526005972741,0.820430476107181,1.44298512443765,0.935189038746812,1.03685839502424
2492,0.818838827840862,1.45253844831828,0.820837624919343,1.44236311440349,0.934921426013325,1.03671048185913
2493,0.819530188534027,1.45073387617194,0.821903936034915,1.44226260081188,0.935340980483211,1.03632837662492
2494,0.819269435415676,1.45264425102786,0.821612147766926,1.44312048233123,0.934887820386713,1.03744389740144
2495,0.819589625845915,1.45278266223898,0.821968316172261,1.44358598322398,0.934574199035316,1.03718460756608
2496,0.819683861286111,1.45196756455034,0.821844653343641,1.44360010417569,0.934718917991019,1.03697191003165
2497,0.819497511973172,1.45169355625215,0.822357436177586,1.44355407877713,0.934678808073829,1.037244911049
2498,0.8201273561661,1.45041482726099,0.8219467682569,1.44475995221506,0.934455682179909,1.03765948959272
2499,0.820817779166623,1.44960111518727,0.821395985218618,1.44491442719486,0.933806035815999,1.03768715810262
2500,0.820614639959052,1.45005417165741,0.820162116025705,1.44547726635356,0.9341660495455,1.03749560096862
2501,0.820932338648689,1.4504291922047,0.820236298497082,1.44558364166381,0.93414933589892,1.037285609303
2502,0.820347301228509,1.4514708957987,0.819473378984171,1.44694347705825,0.933655483347496,1.03767238944316
2503,0.820504242518715,1.45169754588058,0.819634244775483,1.44648724879529,0.933845370157841,1.03828269152274
2504,0.820675899722811,1.45227898393842,0.819731030979061,1.44652771847896,0.934450777078763,1.03858959398427
2505,0.82062548146669,1.4528727974411,0.820594447642475,1.44665866574264,0.934431824136027,1.03894841021291
2506,0.821276693726518,1.45200531868829,0.819326709775979,1.44830190002757,0.934281097121988,1.03935733141098
2507,0.822047126900075,1.45244936462181,0.819967945349584,1.44715947966842,0.933966533949725,1.03945388820676
2508,0.822264515522802,1.45246377597952,0.820401140584532,1.44790166790867,0.9337193774669,1.04022850528482
2509,0.822639751776181,1.45208186683099,0.819557486537629,1.44946575587997,0.933424976704265,1.04066524096689
2510,0.82230584772239,1.45336610503868,0.820058410841563,1.45025014105844,0.933763840189238,1.04057490735581
2511,0.822549519897488,1.45387632385642,0.819753785103489,1.44988787749044,0.933446207810339,1.04040427694295
2512,0.822440185964294,1.45461566344967,0.820182145935671,1.44927344339148,0.933479586172615,1.04068350862915
2513,0.822837381875588,1.45506864561348,0.819204598662351,1.45080886511804,0.933271139909777,1.04082595119439
2514,0.823947954159569,1.45456617575486,0.819393157808231,1.44938359063023,0.933845844718225,1.0404707307217
2515,0.824896983788485,1.45331012114572,0.819739938741462,1.44851498852151,0.933634857686427,1.04066076058637
2516,0.824815433334802,1.45373832682723,0.819234281230504,1.44963214476302,0.933717759645087,1.04051678353685
2517,0.824808441453119,1.45373817272662,0.819708586571852,1.44967848465447,0.934201530957143,1.04038796098814
2518,0.824710670058151,1.4532628975646,0.81897144127837,1.44896440351984,0.934133703083772,1.04059690185308
2519,0.824002325471379,1.45401212216807,0.819099216553588,1.44896156612542,0.934204023957344,1.04063125317136
2520,0.823672212421346,1.45475597746788,0.819508477358273,1.44800431352264,0.934452058096578,1.03993657858408
2521,0.82335699473017,1.4552497431115,0.82015748913761,1.44814861198644,0.935385484323982,1.03883304262287
2522,0.823803358934218,1.45474801624632,0.820174667351371,1.44855022652023,0.935703617502634,1.03851796950261
2523,0.82317329822144,1.45477396116965,0.820464262080526,1.44802095907222,0.935877206311633,1.03918620085997
2524,0.822902904740711,1.45500616194679,0.821180400328538,1.44719248863705,0.936352664743659,1.03875631071947
2525,0.82192867188085,1.45646956234336,0.821261316865258,1.44642971463775,0.936476342456593,1.0389435674067
2526,0.822527563618632,1.45570847730633,0.821342628589008,1.44581223028583,0.936615889503346,1.0389470666082
2527,0.822512279718888,1.4551427655293,0.821235961602864,1.44553504041948,0.936471982831746,1.03928676277168
2528,0.822168868116637,1.45550459743978,0.821070866167843,1.44543580042451,0.935862820860109,1.04030563049402
2529,0.82201643339989,1.45484723336135,0.820977844099356,1.44620095653441,0.935352640487731,1.04068206851839
2530,0.822269792227783,1.4551179236904,0.820532302988729,1.44657345168695,0.935727144427724,1.04089485056094
2531,0.82258884174825,1.4550694844859,0.820884922530687,1.44672065249831,0.935677810633394,1.04087564975265
2532,0.823304805727185,1.45559490953575,0.819953127704857,1.44913526876648,0.935381545055539,1.04161174007127
2533,0.824272153976154,1.4552193751675,0.820343256300206,1.4487175255706,0.93514527005118,1.04182576612983
2534,0.824469328795114,1.45505623792881,0.820579975989131,1.44860476604507,0.935914474977483,1.04143005981985
2535,0.82490051955848,1.45583718772278,0.820294094155051,1.44906500290256,0.93650582351056,1.04093669313647
2536,0.825144346590251,1.45570365342445,0.821075933894453,1.44943198331418,0.936813948302447,1.04057227803779
2537,0.825265958316696,1.45538441073189,0.822085276284352,1.44893719592458,0.936490900515633,1.04206958643477
2538,0.825344863020368,1.45603555875807,0.821191753261156,1.45081300891115,0.936183197758403,1.04248913734254
2539,0.825804680622211,1.45504987070194,0.821784629103301,1.45198893932276,0.937396231373336,1.04218609037773
2540,0.82660749747861,1.45358381747584,0.822358619965804,1.45120829877505,0.937484538506728,1.04179871897576
2541,0.82711547613987,1.45336173967569,0.821756699578567,1.45114671796994,0.938258879694763,1.04176676341313
2542,0.827010216320231,1.45249761935319,0.822248867007069,1.45195363495581,0.937570451973901,1.0425211599772
2543,0.827144739414195,1.45242197272623,0.821863720980111,1.45133773353242,0.937585340925287,1.04212527365969
2544,0.827077553086029,1.45315024960333,0.821827300733273,1.45156417600978,0.937326959042505,1.0423874817266
2545,0.826423588257908,1.45372653851464,0.821670714781329,1.45180982668272,0.937286428246317,1.04249126489128
2546,0.825993450851013,1.45515558023386,0.821638313701442,1.45129598109352,0.937211031715768,1.0427283604408
2547,0.826258329129802,1.45440860380378,0.821768799171396,1.45184381650839,0.936891217073587,1.04223816289454
2548,0.826368009577071,1.45482184489405,0.821693636413623,1.45164226516294,0.937303865829819,1.04213600142002
2549,0.825867701283103,1.45572676850639,0.822076861671755,1.45179085031829,0.936827988930762,1.04279024795714
2550,0.825661063222301,1.45550327525365,0.82216463690455,1.4509606965513,0.937970994903646,1.04193427764343
2551,0.825368633463889,1.45662788440712,0.822878472335089,1.44965217366659,0.937740060771663,1.04213366386505
2552,0.825657627197885,1.45662088176834,0.823165182465294,1.4493280785428,0.937633755178018,1.04185047822497
2553,0.824612944022484,1.45756709375305,0.823087565977102,1.44922196020367,0.937214632773366,1.04205990970445
2554,0.824521971499624,1.45772869351522,0.82238877697439,1.45025708564638,0.937237736784896,1.0416798361024
2555,0.823580740502688,1.45822534846674,0.822315922901621,1.44995005853965,0.937646536620456,1.04255134189235
2556,0.824302033987679,1.45795657790394,0.821614192775507,1.45092410720969,0.937783526494009,1.0423940537079
2557,0.824836312317897,1.45651054775098,0.8223870059399,1.45025882289699,0.937761170840097,1.04298112166073
2558,0.824996796050783,1.45633268500217,0.822149648820367,1.44967088771773,0.937647855607954,1.04328980289355
2559,0.824579034830062,1.45588177258237,0.82210142668615,1.44952149111271,0.937655246698624,1.04384330864297
2560,0.824647277863032,1.45613752512014,0.822389261880659,1.44934980688028,0.937145966665661,1.04400578981492
2561,0.824887613855978,1.45580331943345,0.822892093902151,1.44839800480471,0.937323012553208,1.04313911872779
2562,0.824831292855246,1.4556466589223,0.822916109292275,1.44888037642761,0.937271960297691,1.04267779529356
2563,0.824662550076786,1.45631583847038,0.822605799336905,1.44959783279556,0.937135511817895,1.04298059989072
2564,0.824760970944338,1.45609178707579,0.822784883811032,1.44894211858712,0.937091271864321,1.04295567945857
2565,0.824559044543214,1.45726893673324,0.82253923945802,1.44991170794771,0.937403943980008,1.04254248340119
2566,0.825211042823289,1.45680155896593,0.822069357595254,1.44978561032232,0.937473859933197,1.0429221589769
2567,0.824467374823649,1.45709900691025,0.82248727083677,1.45005835302604,0.93749630192815,1.04250631635009
2568,0.824906813152478,1.45604916911844,0.822264736133838,1.45049131151001,0.937434136605972,1.04341229736792
2569,0.824612532289856,1.45639042572035,0.822073535723025,1.45055984920662,0.938401018048503,1.04287221615002
2570,0.824769568940715,1.45626878867295,0.821800765340158,1.45097167514091,0.938768927789046,1.04260314741951
2571,0.824826973011133,1.45540400568373,0.821728152023642,1.45058083778499,0.93884498897915,1.04275244007328
2572,0.8250539616137,1.45513214122306,0.821404010395345,1.45031653045622,0.938977453956242,1.04305878524777
2573,0.825357976511513,1.45469897549814,0.821985850752154,1.44983624525823,0.938521244655332,1.04308982854623
2574,0.82536078645221,1.45456490458589,0.821685769950542,1.44978825119219,0.938316001857989,1.04338445743868
2575,0.824445235933252,1.45508675976689,0.822670569539789,1.44876710853554,0.938225904114084,1.04313563911973
2576,0.824363709540768,1.45605621129469,0.822174044082075,1.44930135918339,0.938132113993877,1.043463637753
2577,0.82344418098446,1.4572123139656,0.823277940159174,1.44847962159742,0.938278081044726,1.04347962877261
2578,0.823960860669021,1.45712886044187,0.822805719705903,1.44889809794591,0.938545816860061,1.04344985115712
2579,0.824166361778087,1.45770514515188,0.822937130324733,1.44827620645098,0.939296814341508,1.0433804969133
2580,0.823617609870066,1.45780853855734,0.823202297936794,1.44791175502609,0.938720909162418,1.04360579565951
2581,0.823414067950219,1.45795747791186,0.822973223395578,1.44834291201396,0.939048004336002,1.04439956420501
2582,0.823543692730825,1.45735340924793,0.822921826890952,1.44759653700168,0.938472813565986,1.04499192680012
2583,0.822806565105333,1.45798954298577,0.822759786763704,1.44784167604418,0.938626680024176,1.04529282984228
2584,0.823123649550793,1.45667507483325,0.823249428730071,1.44763388537045,0.938568140803479,1.04528353204044
2585,0.823119686097801,1.45648153804395,0.822709570351594,1.44837867095758,0.938026063833535,1.04599443048679
2586,0.823188698452024,1.45646469752554,0.822777901983469,1.44802770630919,0.937973975633701,1.04566094086641
2587,0.823747904918738,1.45528053977882,0.823030932905764,1.44811797189006,0.937364312556147,1.04602331036634
2588,0.824516220553027,1.45469360397624,0.822485031382012,1.44825390126249,0.937779241079529,1.04520320985007
2589,0.824531439274643,1.45454227422316,0.822125685151555,1.44736813485245,0.937310422211379,1.04531891303248
2590,0.82423228264445,1.45507167786837,0.822597196235826,1.44713129049586,0.937208198927902,1.0447487197592
2591,0.82415764249389,1.45682530392437,0.822940876396929,1.44635850873569,0.937319847061835,1.04455700653095
2592,0.824897454718792,1.45640539621086,0.822954710970339,1.44811736781905,0.937558444664035,1.04409054112766
2593,0.825216276793144,1.4566530218609,0.823685582604014,1.4480911283777,0.938046906150347,1.04362256873677
2594,0.825899029099665,1.45537377793827,0.823303843463502,1.45063092393316,0.938146444318935,1.04350105573856
2595,0.825465887145683,1.4557868304899,0.823274467649289,1.45028817305004,0.938399913147942,1.04349848278969
2596,0.825496937920109,1.45534514852059,0.823309779909749,1.45083746971731,0.938403732815499,1.04343601361345
2597,0.825063495673829,1.45487724899036,0.823649516972626,1.4503495099042,0.938895964198098,1.04302388164044
2598,0.824871781401583,1.45560360573243,0.824147812595777,1.45009046992832,0.939095808758314,1.04277394519773
2599,0.824217755166856,1.45520238981316,0.824589926890659,1.44989937541386,0.939745504293399,1.04139160406845
2600,0.824118916179219,1.45598465173061,0.824546180209646,1.44981393200846,0.939759972320291,1.04167571914648
2601,0.824475632555187,1.45690442413761,0.823454573323104,1.45098708182768,0.939777532109955,1.04188318296478
2602,0.824434170979466,1.45685404145102,0.823493039306871,1.45083444237756,0.940030153249522,1.04211007950243
2603,0.825633454422749,1.45583926748044,0.823966192992139,1.45095279443256,0.940147304487143,1.04296867683499
2604,0.826050413821074,1.45557017213981,0.824855811698871,1.45044193901209,0.940001873437679,1.04309684419771
2605,0.826479960472675,1.45533821543262,0.82532247072031,1.44992900980455,0.939047173442026,1.04406185990009
2606,0.826204525500319,1.45579357522253,0.825420170158186,1.44979974032529,0.939330323315526,1.04362234771788
2607,0.826999625693199,1.45611760160667,0.825896243918299,1.44942920809407,0.939558365051551,1.04356649034335
2608,0.826513274179682,1.4560233284329,0.825722038271522,1.4487179540341,0.938944328585159,1.0440653278687
2609,0.826037636295235,1.45685472736617,0.8261769127048,1.44808366190406,0.939855653070785,1.04389427948214
2610,0.826418366893751,1.45637067563596,0.826175757965174,1.44874388203703,0.939835072646517,1.04425398270921
2611,0.825844892032943,1.4577601403461,0.82641116380415,1.44929979179951,0.940336760658182,1.04354680516351
2612,0.825695549478023,1.45865405293348,0.827256532197712,1.44878070026412,0.940492111139988,1.04410855511504
2613,0.82617543255258,1.45831851414036,0.827425622733467,1.44849960033145,0.94111556337667,1.04359106063552
2614,0.826966534342371,1.45760158786114,0.827351527309098,1.44899853833989,0.941326307659155,1.04348886509752
2615,0.827081591929992,1.45727681441321,0.827390841388758,1.44957503810209,0.941900125530143,1.04354416481099
2616,0.827508523620427,1.45698966821962,0.827614652391845,1.44910197895356,0.941862274560312,1.04413600350349
2617,0.827387744821948,1.45662393659699,0.828077849201458,1.44994547889342,0.941897383423303,1.04421033410369
2618,0.827917860341509,1.45580117805805,0.827062896308628,1.45126016588591,0.94162518851295,1.04395282703624
2619,0.828033024001826,1.45612543126556,0.827969959920126,1.45050530127175,0.942093240927217,1.04358262438915
2620,0.827884553583315,1.45762381691343,0.828151146124837,1.45017861724628,0.941688323155791,1.04435710880037
2621,0.827500405555249,1.45739574320577,0.828324408438881,1.45137303727586,0.941722090769883,1.04433225465799
2622,0.827380651288324,1.45759259738175,0.828628789093527,1.45185088868944,0.942054301373671,1.04407764566579
2623,0.828488020046407,1.45460124261093,0.828412164959029,1.45177660720197,0.942214877406193,1.0437753173103
2624,0.827997481406466,1.45433554925534,0.827948240906882,1.4515697018321,0.942296603976757,1.04390726267478
2625,0.827834569773813,1.45328701034299,0.828545267659311,1.45201989465215,0.942093934972665,1.04445495496864
2626,0.827437582458445,1.45310352968175,0.828414969257111,1.45195242379867,0.942298196238067,1.0443480499503
2627,0.827274425920541,1.45367162521789,0.828211998580346,1.45277071515712,0.94237527336193,1.04415089117594
2628,0.827415208401834,1.45389846537975,0.82699076821629,1.45276938730844,0.942332225715619,1.04462501853373
2629,0.827016496748453,1.45388613150649,0.827377307169694,1.45220231136899,0.942551735429167,1.04521906798659
2630,0.827365758079756,1.45435056709963,0.827380780893789,1.45253158019166,0.94261420230982,1.04469020466786
2631,0.827014018503905,1.45415381963343,0.827412930295802,1.45170473808619,0.942337025400764,1.04487524074782
2632,0.826757795329878,1.45488035362085,0.826847048321698,1.45290771950167,0.942437805125558,1.04541428710113
2633,0.827255238442734,1.4541308917369,0.826233982889446,1.45327482990703,0.942424665362543,1.04536072524993
2634,0.82720259267613,1.4534475314838,0.825516474514793,1.45375842750903,0.942807327043062,1.04548616374571
2635,0.826419325933435,1.45364640904344,0.82495332398996,1.45438235444786,0.943050685786547,1.04559800412974
2636,0.826452757940965,1.45359929156616,0.825232673005944,1.4540282274229,0.942910988031886,1.04607752191299
2637,0.82698426934052,1.45281429202888,0.824324571892472,1.45453031333199,0.942887468781458,1.04613967050978
2638,0.827090478699585,1.45313799891204,0.824793859696468,1.4543287141054,0.942709949541264,1.04664478453185
2639,0.827714818947354,1.45162505147549,0.824715646064141,1.45497417855628,0.942655625278007,1.04665778716754
2640,0.827767744750683,1.45139772275035,0.824359915143901,1.45565771014553,0.942908914121402,1.04705096029372
2641,0.827496195791563,1.45154842983218,0.823974491092247,1.45528480222789,0.943545746222458,1.04669693923224
2642,0.827371425737739,1.45171057880738,0.82482287040464,1.45444595408117,0.943966116394107,1.04668150719948
2643,0.827680090919194,1.45131416962184,0.824207457741514,1.45522594150761,0.944598230137296,1.04602303782352
2644,0.828599907360283,1.45080552649839,0.82421782828388,1.45557934367959,0.944037733325992,1.04610145243638
2645,0.828263365878321,1.45110217749731,0.82448901930913,1.45624874413368,0.944875344795134,1.04525681093036
2646,0.82834465569159,1.45028451306776,0.824319549153741,1.45619866936451,0.944950615526882,1.04517850655112
2647,0.828329407447233,1.45107436605634,0.824733960068057,1.45559922227246,0.943967490915164,1.04613348660386
2648,0.828042682904103,1.45172866127494,0.824291305930423,1.45643553864526,0.944321400853954,1.04590375235697
2649,0.827263378881301,1.45232982956959,0.824615121324534,1.45573021293911,0.943918148767166,1.04603609270883
2650,0.827507467759395,1.45261779089477,0.824196310488616,1.45613906059365,0.944353163624435,1.04600986766862
2651,0.82817220267934,1.45229124895299,0.823747515560553,1.45641456516334,0.944341477390591,1.04626582328585
2652,0.827713264714953,1.452706648074,0.823924706687074,1.45714420972621,0.944400370165364,1.04607075287426
2653,0.827789012547193,1.45306602085304,0.824322974339324,1.45662876018817,0.944614144567707,1.0459573261587
2654,0.827498280340819,1.45285583742462,0.824303444105194,1.45636575451564,0.944424661766183,1.04562585457464
2655,0.82816804001312,1.45246687294541,0.824543152393447,1.45620588221308,0.944376773061532,1.04567139043808
2656,0.827679696973494,1.45306069429033,0.824122666958868,1.456133092526,0.944544566384243,1.04567981908676
2657,0.827758070141822,1.45339289007704,0.823547900177808,1.45637182900294,0.944240819933975,1.04645105331444
2658,0.826965781698283,1.45603830717801,0.823574783745904,1.45627313470196,0.944766681558027,1.04591117111917
2659,0.826073833402415,1.45685566480864,0.823805297794626,1.45605134996115,0.944467348019993,1.04626921929899
2660,0.825622515169401,1.45724439493795,0.823331905965024,1.45582408715557,0.944583147845974,1.04579767397504
2661,0.825209570861665,1.45761147281753,0.823438920885376,1.45545570908192,0.944562078067172,1.04601445755972
2662,0.825065688023641,1.45681042013357,0.823442892873475,1.45521975768549,0.945272193036143,1.04552123255632
2663,0.825444301012043,1.45679203906088,0.822961300965288,1.45544193081334,0.945271568049275,1.04533119171765
2664,0.825613234737153,1.45637506698649,0.82334195220946,1.45424264101707,0.945423793098879,1.04541382528794
2665,0.824665109630848,1.45791337698209,0.82381692240665,1.45376017376905,0.945212432726257,1.04558551910178
2666,0.825050680492441,1.45808528209182,0.823105884367767,1.45391458043669,0.944617190213128,1.04585995346344
2667,0.824256273703582,1.4583202453964,0.823565120154003,1.45282287015641,0.944899476120846,1.04593979941409
2668,0.824817123130544,1.45911399540896,0.823744061583696,1.45260404753728,0.945393627967202,1.04509876494648
2669,0.825503971246963,1.45813707529929,0.824091950411629,1.45241099211926,0.945125015697429,1.04475591217288
2670,0.826258368387715,1.457704116545,0.823197429745799,1.45285407369905,0.945212980756374,1.04437240529256
2671,0.826568857123162,1.45722232415502,0.823578050690694,1.45301007061514,0.945647779378064,1.04429632399283
2672,0.827401597894239,1.45656224079577,0.823370537286036,1.45311882328757,0.945342811436657,1.04452679026173
2673,0.827654063737661,1.456915427023,0.823311199498293,1.45407605515995,0.945795508727409,1.04420101223776
2674,0.827845677909695,1.45644848073143,0.823379713401461,1.4541806491379,0.946050519870539,1.04354086645877
2675,0.827365156782535,1.45592698260809,0.82362142179445,1.45400359931735,0.946015869783236,1.04326975950688
2676,0.828226073959452,1.45585286747266,0.824313349323461,1.45508145964707,0.946170636230289,1.04337397697225
2677,0.828701274217671,1.45542910461477,0.824023808535302,1.45490985961384,0.946341788430076,1.04356915970415
2678,0.828127845117147,1.45623259515896,0.824956653980061,1.4552907099402,0.946177191636922,1.04356028269445
2679,0.82804102598813,1.45567369645287,0.825233398139366,1.45504855760172,0.94640556425689,1.04364654937914
2680,0.828479037555738,1.45577393979709,0.82597682689145,1.45496577436469,0.9462717210469,1.04373084948122
2681,0.828788175961728,1.45700473176472,0.825337188546194,1.45507473429792,0.946379544501975,1.04370353140925
2682,0.828936113540531,1.45708747287634,0.825012476890524,1.4553567370767,0.946488856042939,1.04410241443068
2683,0.828380958487837,1.45704922954927,0.824770767526268,1.45586668233651,0.94665020814827,1.04378378492768
2684,0.828847879938568,1.45770140449706,0.824246929364979,1.45599589405394,0.946914928368631,1.04356239644353
2685,0.829252437116359,1.45659724289106,0.824851976096274,1.45617601206122,0.947301486237048,1.04341889429707
2686,0.829429203045457,1.45534105846263,0.824952774204995,1.45627617069108,0.947667983594939,1.04330239676988
2687,0.829512939951233,1.45482268527856,0.824769459829819,1.45685633548251,0.947832608962877,1.04303512867005
2688,0.829711224553747,1.45446659401759,0.824776591180324,1.45731110373746,0.948271203491741,1.04223689311754
2689,0.830388006631707,1.45258095629135,0.824977405565534,1.45837246233923,0.948127723106645,1.04252978359606
2690,0.831038585361884,1.45163260833165,0.825148275641038,1.4583365249807,0.947867563604251,1.0426821456222
2691,0.831494074913832,1.45098178278306,0.825658468786546,1.45759736872514,0.947896185418025,1.04250259761662
2692,0.831885171165711,1.451104066984,0.82610412194989,1.45673049437931,0.948687218714156,1.04120201861334
2693,0.831139623764619,1.45202299400865,0.826233762512082,1.45709980657629,0.948522367874661,1.04128897392012
2694,0.831779112753894,1.45132573956519,0.826461813042381,1.45813205686215,0.948548604544447,1.04109202167888
2695,0.831952794268522,1.45123470971448,0.82642121529383,1.45827533509165,0.948095793592506,1.04134789163131
2696,0.831680328470572,1.45080169045342,0.825930731912347,1.45887903103551,0.947660372335935,1.04149738983725
2697,0.831128068106877,1.4517468071567,0.825151109009961,1.45913636880554,0.947747973969088,1.04165070335874
2698,0.830497960671967,1.45286440213677,0.824264948920538,1.45956889832226,0.948219202621716,1.0416790580131
2699,0.829929155876527,1.45395188658332,0.824072115380741,1.46003104597178,0.947884396223447,1.04193934459408
2700,0.83020319507207,1.45299303744064,0.824133308008199,1.45985419760903,0.947789851559172,1.04179587320102
2701,0.829940303536296,1.45318473571337,0.82439385562821,1.45883734139134,0.948238035948351,1.04120306862339
2702,0.829857076003931,1.45430210047106,0.823641115376023,1.4592916470489,0.948800634792076,1.04037111839613
2703,0.830360448730436,1.45507897444353,0.823717591552239,1.45953289472816,0.949031904604678,1.04025150184605
2704,0.830551191118265,1.4546711498906,0.82394892251701,1.45884676388475,0.949417668865886,1.04070592315011
2705,0.830273114300484,1.45504065122042,0.823853912459061,1.45835359822215,0.94932371447787,1.04028933683853
2706,0.830457595398465,1.45469949026025,0.823715649236176,1.45870088956209,0.94936998897568,1.039973953303
2707,0.830984834127324,1.4547104364967,0.823655131424693,1.45901872019646,0.949444695113124,1.04064855531721
2708,0.830778844755395,1.45500110555587,0.824171473317054,1.45909472646338,0.949669753705345,1.0406327899853
2709,0.830705581633387,1.45571404540002,0.823704860377358,1.45896683168343,0.949723866064104,1.04057922189109
2710,0.830730961703118,1.45648202740687,0.824205122068682,1.45900805788535,0.949611278263872,1.04096439406115
2711,0.830468468238529,1.45590004220242,0.824377580425405,1.45978012936308,0.949940375739996,1.04103309956202
2712,0.830051642153612,1.45656864826339,0.82408457222277,1.459965401252,0.949837759270879,1.04113054800359
2713,0.830293124416909,1.45708389258277,0.82488341277961,1.45944796548593,0.949737136946055,1.04102842924776
2714,0.830482828819227,1.45725981534401,0.824834653765976,1.45936315253049,0.949593387155331,1.04122811514399
2715,0.830538390207322,1.4576486859767,0.826025138830629,1.45831400587639,0.949686171620972,1.04211972783359
2716,0.830446729051133,1.45763260150744,0.826133312913282,1.4578568280912,0.949167604732213,1.0431563937825
2717,0.830581687749879,1.45854428173493,0.825970808711607,1.45806011866101,0.949281001545961,1.04268226323619
2718,0.829900019902482,1.45935646708888,0.826350456569779,1.45794508874497,0.94943420276115,1.04251677750507
2719,0.829390247005153,1.45864999367689,0.826609256172652,1.45693503660961,0.949110768368003,1.04310999420928
2720,0.829011906192354,1.45878676429048,0.826628333163112,1.45708429581277,0.948893440845836,1.04350690906077
2721,0.83001864848358,1.45706425428668,0.825889239794851,1.45785669991294,0.948662430593296,1.04351129626087
2722,0.829639016024211,1.45752588070287,0.825318645019558,1.45750013789137,0.949027897469611,1.04326030324383
2723,0.829476666221362,1.45801971611884,0.825315389167502,1.45719036005528,0.948642791817362,1.04328591495505
2724,0.829345153023902,1.45762431162762,0.824474152942661,1.45748721871356,0.948793934981047,1.04334119257465
2725,0.829135913542948,1.45811269118267,0.82422751494945,1.45822301353165,0.948595669312639,1.04409746111654
2726,0.829075711561701,1.45720278308575,0.824637928160684,1.45784790229285,0.948711653177606,1.04403962734149
2727,0.829543144101984,1.45680975649631,0.824831017988012,1.45778747140307,0.949089520781303,1.04355236546705
2728,0.82922125600036,1.45740495275629,0.825294700321464,1.45685649816096,0.949519677548377,1.04314490597676
2729,0.829301567760274,1.45805678603651,0.825261464969102,1.45708039349447,0.949448209644193,1.04370814896512
2730,0.829589848564589,1.45842387079177,0.825692328841076,1.45603373353724,0.949565677218439,1.04378819720203
2731,0.830127381363217,1.45789220206625,0.825147811628459,1.45634416576689,0.949585403090122,1.04368088957898
2732,0.830733627763135,1.45762101585282,0.825598230403134,1.45475764867477,0.949851741179243,1.04450521235366
2733,0.830679470668377,1.45790118487241,0.825517087074425,1.45489502915994,0.949751283948933,1.04439980131251
2734,0.830836920220934,1.45757593613036,0.825130513923309,1.45439632214139,0.949613177273472,1.04476428192016
2735,0.83140759173115,1.45724979338453,0.824689673134508,1.45475257335688,0.949951464187913,1.04443997753876
2736,0.83218885485705,1.45675602348755,0.825189653101555,1.4546047060511,0.949752222053261,1.04452265056905
2737,0.83229037110751,1.45721390938393,0.825649642295222,1.4543821805284,0.949392858827955,1.04504934004751
2738,0.832301676980769,1.45748442389938,0.826112740374987,1.45496314898738,0.94934008572483,1.04451748727612
2739,0.832226802436181,1.45764800536333,0.826096406208957,1.45558514741767,0.949542165897784,1.04484155924165
2740,0.8322150878614,1.45734957580883,0.826759520354322,1.45540975520993,0.94929440371471,1.0455428990736
2741,0.83248596483529,1.45718809268996,0.826678974418935,1.45610671056775,0.949075928054576,1.04570018217792
2742,0.832209662228928,1.45768789115112,0.827333564959122,1.45643340449695,0.948886461400549,1.04626854274814
2743,0.831601327053,1.459103724916,0.827345514078694,1.45747251253027,0.948978145814276,1.04624027974747
2744,0.832291957774652,1.45927716917449,0.827471650646082,1.45722978171873,0.949302865289025,1.04567569881823
2745,0.832516424780524,1.459582164293,0.826853187349442,1.45721144284207,0.949892098900244,1.04468879209194
2746,0.832677359996672,1.45914412645123,0.826513308345516,1.45759956302021,0.95036682585447,1.04486380048878
2747,0.833147699401809,1.45870869131253,0.827031270183752,1.45805788355293,0.949876651470289,1.0449576132212
2748,0.832494596931958,1.45949465469069,0.826409894620477,1.45923582518277,0.950171496479723,1.04467449394469
2749,0.832222513722172,1.45889256161483,0.826764569024182,1.4596612069448,0.950394246957126,1.04449651753065
2750,0.832534046569484,1.45835752789318,0.827144603163606,1.45946015227173,0.950062902250825,1.04435857347825
2751,0.830730371137992,1.45894028207394,0.827325179064151,1.45998366578099,0.949755199801331,1.04466885584262
2752,0.830720600314444,1.45823304809012,0.827351612319906,1.46045620201073,0.949776054321418,1.04483461435702
2753,0.830461342656559,1.45793822411453,0.826963765344545,1.46091128302549,0.949951645881217,1.04393379305517
2754,0.830337966796316,1.45783125821151,0.827729523971941,1.46048716828224,0.950170464121228,1.04417456685524
2755,0.829870471310221,1.45835356974913,0.82722023696862,1.46166078524497,0.950534415305362,1.04344985821536
2756,0.829819685170568,1.45840423303144,0.826595190591988,1.46239821368923,0.950156684214601,1.04400524408584
2757,0.829312986065699,1.45831031259146,0.826507214479467,1.46217319671961,0.950192860114019,1.04353003369422
2758,0.829093324291942,1.45945392275179,0.825807176598083,1.46269352944734,0.950265028360056,1.04291525593841
2759,0.829336654298575,1.45940326328535,0.826891192262911,1.46276537159837,0.950260750681525,1.04300053227552
2760,0.829827899562468,1.45832727676391,0.8270662541057,1.46255618587452,0.949800151964356,1.04337746992127
2761,0.829554933565375,1.45864075274332,0.826974592660861,1.46153614970471,0.949734723895733,1.04341542793391
2762,0.830079392608034,1.45874549010725,0.82661431593234,1.46182339305678,0.949527049258714,1.04348762267578
2763,0.830062643653828,1.45938832824397,0.826762140373648,1.46193219263469,0.949222102889664,1.04442679099702
2764,0.82932782774782,1.46029123117248,0.827151985036611,1.46162070435058,0.948972886606963,1.04461762843064
2765,0.828796192342346,1.46094161209995,0.827395628661328,1.46198030194797,0.949385254970095,1.04441161161993
2766,0.828772918238749,1.46124836634592,0.827565963456014,1.4619872599147,0.949060116725437,1.04520445941296
2767,0.828887658169472,1.4611503572892,0.828019575764481,1.4608489647698,0.948868851008805,1.04543663883922
2768,0.829519417701319,1.46145768880517,0.82770076185723,1.46088611494496,0.949481812642451,1.04468013766065
2769,0.829498299771877,1.46144684111144,0.827388958779002,1.46101765175821,0.949409484602941,1.0448038501235
2770,0.829296219234942,1.46114409435383,0.827804115827409,1.45999672286833,0.949617519318604,1.04467424595642
2771,0.829351115660766,1.46139932099371,0.828347065153511,1.45900051365585,0.949930812399139,1.04459912283021
2772,0.828232559234568,1.46250955220298,0.827117548321947,1.46033080034427,0.949754485005881,1.04541107211966
2773,0.828003105010619,1.46278975967965,0.827292166002362,1.45987385469506,0.949726610913427,1.04572891527643
2774,0.827352466912387,1.4641415385723,0.826964151909721,1.45936337979493,0.950361822782003,1.04541405802433
2775,0.8278080418208,1.46440586906957,0.827471807245678,1.4591580210008,0.949953568721255,1.04564349659345
2776,0.828422834226546,1.46414331159695,0.826839622484375,1.45897990829723,0.94991155007883,1.04568191351742
2777,0.829631780612951,1.4632152393495,0.826899832231466,1.45870922678829,0.950504124060261,1.04582711731042
2778,0.829896876382657,1.46358643971179,0.826600566817912,1.45884946644417,0.950899940316672,1.04568218759842
2779,0.829408030177115,1.4635962025279,0.826841707359758,1.45782887699132,0.951109578328155,1.04565263363091
2780,0.829481017310573,1.46401169226051,0.826717901429303,1.45811987989759,0.951159250496867,1.04571055891552
2781,0.829844875804376,1.46364928741755,0.826434415153824,1.45716723938219,0.951278844834685,1.04559285038207
2782,0.829681851771253,1.46386617536479,0.825939883512748,1.45800367540963,0.952364020610841,1.04525947643626
2783,0.829540732158781,1.4641982372566,0.826303058646553,1.4562727645337,0.952961961740843,1.04533107957684
2784,0.829429059957876,1.46492603129404,0.826520192236689,1.45614342955594,0.953166930517317,1.04522552556942
2785,0.830075146901061,1.46520396947987,0.826537891893909,1.45663419563666,0.953278917965523,1.04500426666603
2786,0.829506578014695,1.46567793598115,0.82535008158936,1.45669939086419,0.953707475588922,1.04496849168885
2787,0.829533975349853,1.46583404608496,0.825020262352191,1.45738216448117,0.953971932394078,1.04552334446669
2788,0.830235601065488,1.46477561167775,0.824599113506076,1.45689097556409,0.95362072052201,1.04577805410896
2789,0.829165350549571,1.46557936934297,0.824341148777881,1.45623388601756,0.953093390790251,1.04675055443752
2790,0.82864098292389,1.46543141294862,0.824661509514062,1.4565191496681,0.952902857393086,1.04693556442048
2791,0.829161461216842,1.46459727197909,0.824949504910296,1.45537276515245,0.953396889203465,1.04670829510368
2792,0.828762726630263,1.4647740732262,0.825022335002035,1.45515015522633,0.953703640215985,1.0467517308915
2793,0.828541962854611,1.46535105787525,0.825542659633057,1.45444084314055,0.953942120459423,1.04709898972823
2794,0.82853825175701,1.46480498977942,0.825002742122402,1.45491293680311,0.954104778715949,1.04666339954303
2795,0.829157353016753,1.46391031655009,0.825429372202099,1.4546183231204,0.954316558708813,1.0462677064834
2796,0.828820707836347,1.46433739547052,0.82586688272285,1.45472741342934,0.954321531081015,1.04625863246473
2797,0.829189594609194,1.46339783284355,0.826103161784093,1.45453889413001,0.954382241647403,1.04637915890296
2798,0.828964552694438,1.463313998803,0.826489606710048,1.45325602280837,0.953968942819161,1.04681705675376
2799,0.829646126032069,1.46236807740661,0.826791618044304,1.45339189019668,0.953941640598925,1.04683006988879
2800,0.829656773417253,1.46208248097001,0.826779175673219,1.45365681634278,0.954089441245865,1.04657382003825
2801,0.829705196664391,1.46234210507743,0.826390110121726,1.45375217389384,0.953794390950101,1.0473427014342
2802,0.830348996963592,1.46175815693352,0.826608564303474,1.45436580746178,0.954112277773235,1.0473652747778
2803,0.829958058329081,1.46255946857119,0.826735214760572,1.45347418025342,0.954017441487217,1.04855340417222
2804,0.829744841019387,1.46265637191702,0.827022963187823,1.45376323832979,0.954007964164414,1.04848809166415
2805,0.829842868013644,1.46271632830358,0.827352618284009,1.45383357143023,0.953770234914911,1.04889091376899
2806,0.830156198868107,1.4628243862741,0.828212056778161,1.45390259745303,0.953786673839347,1.04837148847707
2807,0.830398329168639,1.4621719752384,0.827454298079827,1.4552583360143,0.953653691349724,1.04815102410185
2808,0.830320080891906,1.46239013799058,0.826932260153117,1.45602666272107,0.953352206536832,1.04810541007175
2809,0.830315262604238,1.46260226805373,0.826978964336558,1.45613286852916,0.95307215257973,1.04818695709759
2810,0.82905245355051,1.46441653476506,0.827147273402686,1.45597422381406,0.953036363436095,1.04817760267217
2811,0.828436671794023,1.46534605999822,0.82795686937796,1.45613639644953,0.952669817071855,1.04857166632008
2812,0.828741036025361,1.46538117053131,0.827420216818823,1.45711477868922,0.952687050768602,1.04869023232261
2813,0.82900450400265,1.46592020195906,0.826651734508017,1.45698906466259,0.952452934399716,1.04882710670365
2814,0.829290856118816,1.46632769772343,0.826553747238789,1.4580610708881,0.95252088176176,1.04901343010988
2815,0.829793940397177,1.46579281298166,0.826573254061786,1.45777327462816,0.952395105523289,1.04913965751714
2816,0.82982585087632,1.46568762440003,0.826531086083673,1.45883636801653,0.952561926502953,1.04945133192471
2817,0.829368721129528,1.46564012875422,0.826249641425898,1.45838801075055,0.952834670354088,1.0490491351709
2818,0.829497249796463,1.46547849441802,0.826868309725068,1.45731021064256,0.952725068269554,1.04949498496349
2819,0.829626259885505,1.4651118489649,0.826758565232983,1.45848656248095,0.952867666907394,1.04937260043723
2820,0.829307876899186,1.46503345139319,0.826328740855085,1.45943133676818,0.953194470864885,1.04963956376502
2821,0.829088732698334,1.46525430047976,0.826126663622011,1.46072616976687,0.95313581110072,1.04961046985239
2822,0.829354454847314,1.46524952421731,0.825684369180715,1.46068925277052,0.952945055530035,1.04966761350448
2823,0.829755886018456,1.4646075760287,0.825769751918045,1.46019256629328,0.953134355269221,1.04956902694874
2824,0.829830508358484,1.46517405310727,0.825521785006123,1.46080603407689,0.953226834607741,1.04925429777157
2825,0.829682964177828,1.46565483073406,0.825205905985103,1.46158593351267,0.953225544973702,1.04925598045561
2826,0.829227929918067,1.4655209307321,0.825007651809424,1.46097979889846,0.953153598514019,1.04936121470008
2827,0.829264872967994,1.46536555920582,0.824549799535135,1.46127658061668,0.953274202550135,1.04964532146104
2828,0.829364547373889,1.4655408798472,0.824567927120856,1.46055846745637,0.953483871872341,1.0492461753694
2829,0.82892895219053,1.4665229380276,0.824708491537716,1.46136573146582,0.953591456074973,1.04926394307373
2830,0.828438223207337,1.46678452565462,0.825517657515867,1.4603563619619,0.953563307932724,1.0492849606421
2831,0.82814359047626,1.46654827598885,0.825699014606952,1.45993342945838,0.953838097382554,1.04937117929625
2832,0.828969617510457,1.46552873911399,0.826138984840718,1.45979950331112,0.954260612286927,1.04897772775711
2833,0.829103703228038,1.46561416917421,0.826263828536243,1.45934624967778,0.954474024574734,1.04863774365671
2834,0.829383464810373,1.46548558424295,0.826654982811319,1.45874045847919,0.954791303795867,1.04902785576581
2835,0.829763064511966,1.46511601127265,0.826714678088865,1.45960012436725,0.95512482906381,1.04893681996304
2836,0.829497780277545,1.46553533441275,0.826709612397628,1.45978823959176,0.955494581052285,1.04871807035391
2837,0.829200637011495,1.46558580628408,0.82679807276368,1.45956137021529,0.955327253223922,1.0487843436806
2838,0.82889712179301,1.46512258650935,0.826461805235158,1.460159168674,0.955752645289551,1.04843846017511
2839,0.828724286011456,1.46570198057126,0.826444920901858,1.4606914255097,0.955424189635856,1.04828686804937
2840,0.828779861476849,1.4651229886195,0.826985476467631,1.46038537720526,0.955523655325408,1.04789124557653
2841,0.828629624526481,1.46487604350815,0.826987931148929,1.46105680347374,0.955762732800628,1.04762414561095
2842,0.828571089728475,1.46506708570072,0.827370639176585,1.46088350063495,0.955886193035999,1.04727423258513
2843,0.828673572405556,1.46473238068595,0.826395028079853,1.46163533865518,0.955933536640608,1.04734805322562
2844,0.828507475022021,1.46466596464059,0.825417087771501,1.46303199579566,0.956163499390395,1.04691894843387
2845,0.828528839233496,1.46536790120478,0.825884451570032,1.462931802697,0.956271612271809,1.04703762735814
2846,0.828322705804394,1.46611963737483,0.826733592656582,1.46195510757242,0.955607504503351,1.04781754311467
2847,0.827750228565149,1.46559982892818,0.826903926658845,1.46166676221693,0.956019720103996,1.04720243383003
2848,0.827831057166529,1.46490344892714,0.826454036831669,1.46220994820373,0.955481725740996,1.04722809230308
2849,0.828157671109012,1.46484992172964,0.826373440485003,1.46303585125973,0.955419782497961,1.04703962629435
2850,0.827998791497091,1.46526343931632,0.826520131157599,1.46280421126876,0.955886272614282,1.04634021768481
2851,0.828339495382051,1.46526455668947,0.826785473057259,1.46298563485194,0.955638827534012,1.04661947109429
2852,0.828185930043634,1.46555658737492,0.827411631835114,1.46226969511543,0.955273033835475,1.04734557122593
2853,0.82839451121732,1.46517252942049,0.827235623325854,1.46302112484954,0.955388921941375,1.04704466799344
2854,0.827980962387469,1.46466071890124,0.827739955072239,1.46247970695984,0.955481051428987,1.04710971063528
2855,0.828012959067671,1.46478319006866,0.82794887824143,1.46232009672611,0.955599849587862,1.04686679208763
2856,0.827921396640194,1.46376387989847,0.827590072534153,1.46288923414143,0.955827529099726,1.04652832878379
2857,0.82760936097424,1.46347202042965,0.828229904150604,1.4621419798967,0.955472659591276,1.04713906126664
2858,0.827895928346709,1.46335958557875,0.828295454727858,1.46229279428583,0.9555734191165,1.04780314056971
2859,0.827915304330066,1.46349056945011,0.828808710399667,1.46201571187667,0.955733855448329,1.04742247038354
2860,0.828344771300249,1.46368301611685,0.829087800412404,1.46172928069434,0.955755691140652,1.04770206548777
2861,0.828475270810817,1.46291062690876,0.829522983586464,1.46093550240948,0.955786413739107,1.04816090790103
2862,0.828019316793699,1.46335865430417,0.828838749641216,1.46100510586078,0.955339493515932,1.04897344194897
2863,0.828508265257662,1.46289325818697,0.828690203633888,1.46113993174434,0.955121961843609,1.04942544437043
2864,0.828434669749724,1.46279492286312,0.82871406646578,1.46148281802146,0.954844279790566,1.05002772466585
2865,0.828590865964666,1.46281919603691,0.82822119045266,1.46157434440151,0.955058932243395,1.05018533660292
2866,0.828217563174852,1.46402528861932,0.828053492454011,1.46169292970336,0.955173067780059,1.05027788872265
2867,0.828016129571272,1.46351609011735,0.827947662833778,1.46144056068321,0.954875970050515,1.05061849447398
2868,0.827818689097449,1.46564955563016,0.828555690844465,1.46061175829806,0.955076338996993,1.05080393347314
2869,0.828539920503252,1.46408266349711,0.828719548634957,1.46013415624155,0.954904118660795,1.05111241212101
2870,0.82947888929703,1.46238272771543,0.827718305024809,1.46130695446784,0.955005852803179,1.05092116235003
2871,0.829656766064585,1.46171337937511,0.827650639056849,1.46102116070436,0.955371504142931,1.0509605117179
2872,0.829633332902927,1.46236336075919,0.827418845576552,1.46105375297364,0.955526937644826,1.05145427275299
2873,0.829384714217875,1.46189142837232,0.827785015290736,1.46107842934748,0.955582617388859,1.0517928182281
2874,0.829576391980011,1.46233956273064,0.827990507967558,1.46099553188701,0.955687932390913,1.05228254165743
2875,0.829882696031441,1.462676097899,0.827929240166918,1.46141469944189,0.955158166483618,1.05269766897764
2876,0.829955642377427,1.46293742904188,0.827883881949691,1.46174727934953,0.95528528549745,1.05308720452223
2877,0.829871860999808,1.46197319488139,0.82804551838851,1.46215530670542,0.95554058110957,1.05236356446025
2878,0.830183203268361,1.46235689121164,0.827799401521003,1.46191955317469,0.954928684390665,1.05240712259487
2879,0.829635670349304,1.46304769226496,0.827924137449437,1.46162273525366,0.95505618140558,1.05224247481178
2880,0.829683372036118,1.46295329685562,0.82846390410115,1.4609376555579,0.954695119946538,1.0523009586444
2881,0.829229921634376,1.46350674404804,0.828277271187778,1.4606734119054,0.954109866737573,1.05271931967422
2882,0.829290451217248,1.46297341850613,0.828223684756752,1.46017648178672,0.954596725167611,1.05275503039201
2883,0.828681949902571,1.46278084320257,0.828620210612866,1.45970255735052,0.954284940725899,1.05314599231052
2884,0.828923864739729,1.46294350039629,0.8288664916954,1.46001393977371,0.954145650325065,1.05312899977667
2885,0.828862311497089,1.46265196420235,0.829009849181668,1.46017895621417,0.953676813326622,1.05340433877501
2886,0.828497258753836,1.46262303729809,0.829133921950673,1.46037790154164,0.953881376172277,1.05331788099544
2887,0.829050508901791,1.46245734860243,0.828995285544985,1.46189206948381,0.954391892139733,1.05269319876434
2888,0.829692795149665,1.46169240852311,0.828852720052303,1.46298935888516,0.954434799975082,1.05297542191697
2889,0.829122213264826,1.46212509897294,0.828851025598906,1.46302792348516,0.954138457025528,1.05342227985015
2890,0.828982366473865,1.46252456262275,0.829333698207424,1.46205814956134,0.953592236004045,1.05361188364525
2891,0.828889973619176,1.46348335647752,0.830577195035203,1.46122212016423,0.953363709896891,1.05417937517765
2892,0.828484906038817,1.46387660686329,0.830416742064003,1.46222305355892,0.953169758342022,1.05451157632119
2893,0.829230061695598,1.46325518346509,0.829851096741121,1.46240338462189,0.953276532674635,1.05437822319602
2894,0.828891712357111,1.46288262784918,0.829454070979755,1.46253686253135,0.95341722148835,1.05425720875903
2895,0.829024639675717,1.46311036344607,0.83007698039897,1.46208973217491,0.953810124645064,1.05417319083878
2896,0.829594863292507,1.46283432593242,0.830024674891306,1.46254824698443,0.953726709294005,1.05415981064303
2897,0.829791534184315,1.46284896735484,0.829885619111685,1.46221040890449,0.953920822724456,1.05422908766611
2898,0.829189365771137,1.46371540058174,0.829589425966824,1.46254887104863,0.953907124155571,1.05439634201972
2899,0.828949797127517,1.46352645298598,0.829368011263882,1.46301646272818,0.95425081150758,1.0540558977951
2900,0.828750503662482,1.46388099920305,0.829837510883236,1.46182468218705,0.954380107987985,1.05414343903256
2901,0.828470192223618,1.46449680753215,0.829986962100451,1.46196739113126,0.954457713963139,1.05440131209937
2902,0.827809079399603,1.46466167092036,0.82964716997105,1.46209057005461,0.954957450937124,1.05367220873043
2903,0.827378724656099,1.46572672505174,0.829217716556129,1.46305989650373,0.955653073383297,1.05345208111918
2904,0.82679593699642,1.46660850459205,0.82910813862198,1.46308610361668,0.955527306490102,1.05353061646477
2905,0.827632812259384,1.46656108226399,0.82891472855134,1.46293223535431,0.955895626101803,1.05329390125971
2906,0.828034866031208,1.46595522426119,0.829547975661443,1.46315464169129,0.955536529654444,1.05323512100098
2907,0.828031644068099,1.46642487826655,0.830157469308301,1.46304471692439,0.955387156073078,1.05308513074748
2908,0.82878510991767,1.46590192945465,0.830156871644996,1.46307187078194,0.95560894745588,1.05299538879265
2909,0.828935394103589,1.46558036150835,0.829525907541159,1.4643753206915,0.955643759444008,1.05329462187437
2910,0.828961617467674,1.46580517842522,0.829448901831083,1.46416749842498,0.955517704483015,1.0532933303268
2911,0.829230852414784,1.46591475216396,0.828562620294904,1.4641098581278,0.95636323066262,1.0531664617802
2912,0.829993853162285,1.4658397390915,0.828016662426682,1.46422143277532,0.956948281264939,1.05268656424455
2913,0.829868532220637,1.46555290325454,0.828649267721508,1.46317087413688,0.956714008415674,1.05325321515422
2914,0.82975645852714,1.46557771156847,0.82924217496628,1.46297525316433,0.956795187115869,1.05311801457681
2915,0.829710625459759,1.46604732106382,0.828889766251608,1.4623342151388,0.9571095495855,1.05299053836013
2916,0.82968623951393,1.46604712061039,0.829099146880755,1.46277374666537,0.956764216658346,1.05308700902431
2917,0.829572577001192,1.4656815200489,0.829430906821699,1.46240570367268,0.956817043848604,1.05328431433704
2918,0.830294041770626,1.46527874757298,0.829347245639733,1.46250411453381,0.956681633887609,1.05380746932379
2919,0.83010603303706,1.46583627254131,0.828850459705381,1.4627264632407,0.95656959609208,1.05415498806544
2920,0.829670909997461,1.46590831067119,0.828818529029472,1.46179908668376,0.95684490854764,1.05404731494148
2921,0.830239482763521,1.46580329251337,0.82825642934017,1.462649712891,0.957193532629045,1.05368691099786
2922,0.830192713103345,1.46548679291773,0.82792152363657,1.4629989339873,0.957145179953495,1.05365338532671
2923,0.830467873422876,1.46548083098023,0.827736240197494,1.46255063468919,0.957081092910753,1.05352193651527
2924,0.830211984762144,1.46680222494921,0.82792420656923,1.46133523637187,0.956637463779804,1.05434050236931
2925,0.830216642532562,1.46659865809782,0.828329739194778,1.46146515362382,0.95646811448698,1.05410946305813
2926,0.83036394385173,1.46563453012019,0.827999589439609,1.46211717952918,0.956716422236668,1.05454617046753
2927,0.829038406811104,1.46691336763995,0.827885345597536,1.46142827952028,0.957201273965597,1.05405465272127
2928,0.829460642526929,1.46594922915886,0.828141543211108,1.46114391375242,0.957303394491001,1.05410461255684
2929,0.828711598042205,1.46678854732262,0.82845133580807,1.46144125151265,0.957490264593788,1.0539560801132
2930,0.828737474277914,1.46737856047648,0.828750021325465,1.46131208160837,0.95758544821211,1.05390088724382
2931,0.828532748229632,1.46805598434613,0.82848015114688,1.46141792945764,0.957356438642034,1.05428052176667
2932,0.828558658393318,1.46803017790781,0.828306079867168,1.46200973811622,0.957379385330596,1.0546117052187
2933,0.828710089606784,1.46791635600096,0.828296807297137,1.46196202235568,0.957407665492044,1.05451727764264
2934,0.828394348256849,1.46832985156468,0.82823673301174,1.46195942165363,0.958068176637318,1.0542675101715
2935,0.82853405201886,1.46864056736212,0.828221390539135,1.46177612234622,0.958391476168037,1.05374724170878
2936,0.827840680504435,1.46918077974532,0.827633988196594,1.46243940099753,0.958071764119856,1.05371789074304
2937,0.827260958999053,1.46943477210177,0.8269741366926,1.46315071306179,0.958154637027375,1.05376850588936
2938,0.82719314770659,1.46956036931576,0.82737539211926,1.46278262329259,0.957975054624285,1.05379965701112
2939,0.827489827213794,1.46992771932624,0.827874867740269,1.4633997259497,0.958038433004935,1.05369035314621
2940,0.827665638411799,1.46951017266327,0.827488093892973,1.46369915245127,0.958234141467384,1.05340125720634
2941,0.82769508974289,1.46911028366386,0.827173120076458,1.46397691835514,0.958086918083129,1.05353239310482
2942,0.827216568808865,1.47015649382028,0.82808581463036,1.46359520461077,0.958229241690366,1.05361136262344
2943,0.827834658791595,1.4694558145336,0.828817017713007,1.46265097117786,0.957975895420011,1.05419741066653
2944,0.827195532310275,1.47106468483117,0.828763952450271,1.46241727356347,0.95794458714071,1.05443378196014
2945,0.827754451662844,1.47046753408971,0.828265370341479,1.46305784881231,0.957678999244902,1.05465508432503
2946,0.827784454502748,1.47037815649158,0.828245892330944,1.46228316068176,0.957773336350689,1.05482337367909
2947,0.827463952380374,1.47037111473344,0.828465395127961,1.46267449008628,0.957834471189312,1.05498513419634
2948,0.827557900611394,1.47046386463178,0.829215529104154,1.46201981759615,0.95783121260926,1.05489704785289
2949,0.82817128415798,1.46987370092288,0.829204670545608,1.46162809687974,0.957966461854112,1.05458145799842
2950,0.82748749699091,1.47049766558884,0.82984480007073,1.46177060608795,0.958083447682468,1.0541830945341
2951,0.827228328129738,1.47058756069591,0.830117647246956,1.46152995167954,0.957614266110643,1.05492441566674
2952,0.827472247088772,1.47100869350715,0.829998839679547,1.46182322234466,0.958049097158227,1.05438100092601
2953,0.827849386855995,1.47076738924665,0.830296520613154,1.46189544960866,0.957427801959426,1.05492162657994
2954,0.82809155076918,1.47011513462179,0.830576801747763,1.46118048930101,0.957652590035436,1.05470706062895
2955,0.827582595168111,1.47023737003194,0.830765442964053,1.46114302250974,0.957186750585127,1.05482285431992
2956,0.827438840285969,1.47059867087032,0.831297175427401,1.46113245394484,0.957240463767881,1.05551128525732
2957,0.826941423136827,1.47069329797905,0.831200173654007,1.46074888952629,0.957079919532817,1.05597895762931
2958,0.82747518490116,1.47009318137548,0.831338316529855,1.46133712017114,0.957219119195631,1.05648508135916
2959,0.827864014024438,1.46975178179938,0.831419415223005,1.46192875107172,0.957733302464493,1.05613574519532
2960,0.827849466255824,1.47039502571974,0.832038213037874,1.46135365685587,0.958094884444908,1.05584056702184
2961,0.828156599478109,1.47003547501056,0.832161971567462,1.46118504758751,0.957752020767078,1.05623339077891
2962,0.82788764220043,1.47008876701175,0.832467039195285,1.46099447246381,0.957744059138919,1.05625684502598
2963,0.827779617101605,1.47020719477159,0.832349545591932,1.46060622844289,0.957780285380188,1.05586743725188
2964,0.82799042856606,1.470225312416,0.832085606833724,1.4605816440052,0.957296138562244,1.0560562056593
2965,0.827334416027716,1.47107564149686,0.832478700569273,1.46090027919951,0.957146625904768,1.05548519348339
2966,0.827865495125639,1.47020675546829,0.833013883569069,1.46002409735404,0.957122175712677,1.05560743869352
2967,0.827745078419764,1.47031609792119,0.83196333308302,1.46155671180342,0.956969248298519,1.05557313102085
2968,0.827822577107442,1.46916947178578,0.832211003376102,1.46074734299277,0.957146180490911,1.05538907230232
2969,0.826947978887804,1.46995754428601,0.831856649553819,1.46143337427004,0.957441183061885,1.05527553178286
2970,0.826255084061839,1.47133043204385,0.832040673785464,1.46241273478823,0.957482458916269,1.05512832666871
2971,0.826203723039483,1.47227155684279,0.832082072754578,1.46275024311803,0.957598676576935,1.05511871024827
2972,0.825642121320736,1.47294969986544,0.832325936156397,1.46263984826877,0.957553362197923,1.05494237106753
2973,0.825595725956887,1.47323141247148,0.832248633281681,1.46357703491486,0.957576535337137,1.05484568257179
2974,0.825701872362138,1.47274384176415,0.831935799365502,1.46400385241513,0.957651227418763,1.05470591978155
2975,0.825938384046878,1.47289722181633,0.831956987349278,1.46393389939505,0.957486992626919,1.05481250372243
2976,0.826174710143003,1.47324533532344,0.831775106827759,1.4648280720962,0.957583453050147,1.0549266577549
2977,0.826762659631018,1.47284727815221,0.831438762294281,1.46481779367546,0.957557450627142,1.05509815853647
2978,0.827195770317569,1.4723685578957,0.830930653041105,1.4659482522934,0.957107516449532,1.05576250488618
2979,0.82736032120612,1.47156313699789,0.830740869608301,1.4666786744003,0.957601320460265,1.05543034675743
2980,0.827576179842512,1.47176257904598,0.830710730488042,1.46654810905953,0.957637149302435,1.05518359425949
2981,0.827770506230922,1.47160360361501,0.831391031943373,1.46633864457303,0.957885620549945,1.05522258338673
2982,0.827564092094663,1.47158587601718,0.83079796734356,1.46656305337539,0.958163819580494,1.05474483213088
2983,0.827096307066129,1.47192551293009,0.830989677321526,1.46664386838193,0.958216019626753,1.0545071164692
2984,0.826143566462257,1.47223598136811,0.831603405714514,1.46657404906653,0.957881736263679,1.05457037808356
2985,0.825785007224723,1.47285879024705,0.832432649643143,1.46660700989643,0.957601835547777,1.05454492422136
2986,0.826016304279566,1.47313681681177,0.832174559266291,1.46709737782653,0.957390550302882,1.05461069738092
2987,0.826094561840121,1.47358119318661,0.831532493082762,1.46775497790597,0.957281781611866,1.05467856464935
2988,0.827193089476483,1.47305697022609,0.831571020535632,1.46772386203689,0.957172511908066,1.05518918750885
2989,0.827248317720339,1.4740916171471,0.831311385010145,1.46788426334949,0.957767548724757,1.0547888040101
2990,0.827458841223295,1.47404008161187,0.8309524175897,1.46711907334143,0.957655325821542,1.0543519219874
2991,0.827129976249158,1.4734725041007,0.830807369478258,1.46711164897914,0.957489589899106,1.05398264181443
2992,0.827577453540359,1.47347485333218,0.830815307612211,1.46607382870477,0.957701965103904,1.05386296725952
2993,0.827698062884586,1.47351868215707,0.830117830818167,1.46718655256118,0.957980193720576,1.05427672665118
2994,0.828246557747578,1.47238371739858,0.830216097607446,1.46742433154671,0.958377429590842,1.05408697242232
2995,0.828153560937627,1.47271308728769,0.830538465273105,1.46676082065529,0.958134390121609,1.05415661146533
2996,0.828054419968047,1.47357527391571,0.831275944715343,1.46646941083905,0.9579800926942,1.05425437086623
2997,0.827801008955868,1.47400960967413,0.830942565870519,1.46733055230339,0.957831197313781,1.05474803166827
2998,0.827781463279652,1.47358397221839,0.831522905913875,1.46767456313801,0.957900506748964,1.05466608927902
2999,0.827652620111597,1.47382957536241,0.831964930050559,1.46715227932398,0.957621512986529,1.05502079835336
3000,0.827001459123073,1.47444940942847,0.831588380768364,1.46756589309785,0.95752079321454,1.05485675848774
3001,0.827324436310814,1.47398159778916,0.831808814380758,1.46712734072195,0.957403793677666,1.05414144308786
3002,0.827717824088565,1.4733538894003,0.831987143087945,1.46674699694471,0.957203064979148,1.05387481938633
3003,0.827438554227563,1.47484790640042,0.83171140762261,1.46647688910927,0.957628286062425,1.0545155694445
3004,0.826775444877509,1.47542508782172,0.831997249224606,1.46592667162628,0.957797801098758,1.05430418509052
3005,0.826629375675245,1.47500180375443,0.832535722566973,1.46452695960978,0.957855074199253,1.05425598527097
3006,0.827093416106867,1.47493497363791,0.833397441775166,1.46449342847501,0.957575899800952,1.05488281491697
3007,0.826672881613612,1.4749157948388,0.83335667913064,1.46470697980159,0.957855350921453,1.05481649413399
3008,0.826731247422568,1.4747778907657,0.834458903030231,1.46398448958388,0.957835893714895,1.05503596688093
3009,0.826285626830199,1.47517776113906,0.833850771196593,1.46444902204364,0.958388635883037,1.05430898989964
3010,0.826115848358424,1.4747414110258,0.833838309490715,1.46366285834656,0.958075704966317,1.05443448093568
3011,0.82622324036859,1.47446637985277,0.834798855653084,1.46362733918931,0.958284896436126,1.05460716987753
3012,0.826546393729877,1.47381977187969,0.834773103012577,1.46342031109874,0.95825166700524,1.05474806219596
3013,0.825909208138181,1.47447201669968,0.834924578277715,1.46355980889745,0.958028131561219,1.05495403766629
3014,0.825392993882321,1.47524167929857,0.835002768362717,1.46333555199897,0.95818980696414,1.05471957078764
3015,0.825121603484064,1.47548204486974,0.8353226978453,1.46345355927563,0.957972407665278,1.05491731967071
3016,0.825044009338492,1.47599219453555,0.834664072727655,1.46338236968771,0.958026883402373,1.0547545048463
3017,0.825539751457887,1.47544887791993,0.834564909474111,1.46301414892466,0.958078364358278,1.0548863320589
3018,0.825841872912762,1.47543372699939,0.834661570233545,1.46192756458327,0.958324337995973,1.05512687595138
3019,0.825282077298791,1.47548137979707,0.835028987155748,1.46126082937147,0.958321814980763,1.05528989276997
3020,0.824999486398379,1.47555165909963,0.834804043927942,1.46221932712486,0.958210665508899,1.05532695028537
3021,0.825477422209904,1.47560771284442,0.835703638749704,1.46147704925443,0.957584419838661,1.05574016450261
3022,0.826058631888795,1.47526378856756,0.836145128577413,1.46138310913453,0.957614121861451,1.05583606957413
3023,0.825801062486134,1.47545011680309,0.836093991452048,1.46178754131119,0.957422713489773,1.05561169242344
3024,0.825594765911127,1.47544651862373,0.835898781762333,1.46248550527001,0.957721935815512,1.05539360792252
3025,0.825417288755252,1.47596121443396,0.835212306189496,1.46297744179334,0.957910442217638,1.05533815904119
3026,0.824708158122996,1.4754130453802,0.834916161970879,1.46276225159077,0.95780516759887,1.05562984351907
3027,0.824645177382079,1.47558130722262,0.835006416883336,1.46279069322768,0.958014868118878,1.05549491921005
3028,0.825000311266872,1.47532543901268,0.834975131753091,1.46242491148108,0.957981777093223,1.05534324879891
3029,0.825231021731841,1.47522173294276,0.835086152526591,1.46160532048159,0.95824730706892,1.05487414627267
3030,0.825535106920021,1.47538881922261,0.835379266027149,1.4604752383514,0.958561179037959,1.0548311682384
3031,0.82553449612728,1.475722313036,0.835502877434198,1.46098771415711,0.958901259129298,1.05520187602244
3032,0.825880109502779,1.47545188667486,0.83597226516185,1.4608147451894,0.958841727280159,1.05556628051667
3033,0.825979881281191,1.47621413889352,0.835569738930232,1.46204680095611,0.959298550526423,1.05493653782978
3034,0.825547173480841,1.47598008016321,0.835647586636909,1.46195125411641,0.959547002728393,1.05457247805019
3035,0.825842960711362,1.47649296212894,0.834991156155328,1.46279892952888,0.959703030981121,1.05410545341929
3036,0.825679601402384,1.47678159955448,0.834623192496328,1.46396478489857,0.959790241489026,1.05390183833973
3037,0.825987430758548,1.47615670180305,0.834779135432987,1.46404000879005,0.959801537883175,1.0537384416679
3038,0.825822192434899,1.47662227768875,0.834657755908739,1.46431824374395,0.96005167993826,1.0535071710795
3039,0.825600579761113,1.47712787829928,0.835221800269814,1.46400362118038,0.960218607038849,1.05300562774664
3040,0.825789403761894,1.47739478437876,0.834378520303962,1.46418160582062,0.960131307182264,1.05309223318876
3041,0.825332302349054,1.47816406965375,0.834320006533906,1.46396971173071,0.959969614415545,1.053391132847
3042,0.8255210003187,1.4779536932173,0.834735564115014,1.46345988481697,0.960414693687743,1.05346889089715
3043,0.825253919174673,1.47828477460243,0.834714300196678,1.46338745971636,0.960616175820919,1.05362326724293
3044,0.825338407567038,1.47857695504438,0.834629850014047,1.46388949748192,0.960694688497133,1.05425922656705
3045,0.825830620678576,1.47849378924775,0.83452180141456,1.46398457495247,0.960394624858172,1.05425771971214
3046,0.826215711207814,1.47790256700544,0.833721175472461,1.46409533097822,0.960947145403719,1.05391963732125
3047,0.825815728327954,1.47795482636113,0.834076209248407,1.46440420023598,0.961239671134264,1.05382011178231
3048,0.82567247578646,1.477775104076,0.834370262838289,1.46468519781848,0.961329189925451,1.05422959516054
3049,0.825067595248021,1.47796558813092,0.834536871617175,1.46464292879886,0.961048681413422,1.0543121057372
3050,0.824347931787558,1.47864948555532,0.834696075433351,1.46504402808484,0.960959361817169,1.05382659421307
3051,0.823994067462666,1.47889295684024,0.834995585189753,1.46468847664032,0.96101590450947,1.0535895205794
3052,0.823909863241103,1.47883299073295,0.835049648325974,1.46392575020939,0.960848602288221,1.05375414366653
3053,0.824137400725426,1.47820347765721,0.835529310962246,1.46327126377098,0.960354215647421,1.05444421579231
3054,0.824790662546379,1.47698294910284,0.835492653368423,1.4636283078502,0.960568447673022,1.05441740663374
3055,0.824392961673499,1.47721616282712,0.835309034978407,1.46384193735122,0.960940300713968,1.05402730868156
3056,0.824492420300485,1.47675028427819,0.835069525738662,1.46368398807732,0.961221277713421,1.05338112291059
3057,0.824128838888851,1.47689025315877,0.834972389639666,1.46355034924548,0.961119922777039,1.05354685104704
3058,0.824028990817172,1.47647815848979,0.834921082387932,1.46413257362601,0.960862156491748,1.05404988787875
3059,0.823805192628206,1.4773247669279,0.834750803017523,1.46379861329714,0.960698568855413,1.0545659674728
3060,0.823886292543397,1.47683412412631,0.834875183174114,1.4643501386701,0.960659441466537,1.0548398000835
3061,0.824219888487557,1.47692710463025,0.834761535105902,1.46452502717399,0.961067181856952,1.05468628576565
3062,0.82392698731462,1.47612195013415,0.834998096294812,1.46436793179081,0.960701205046732,1.05535988073072
3063,0.823789711376818,1.47561179190583,0.835987105321696,1.46435071957861,0.960617500165751,1.05580189189311
3064,0.823789440387721,1.47568852215201,0.835431522223545,1.46437616875084,0.96061666094874,1.05539666426697
3065,0.823971282525398,1.47621179001164,0.835555243855607,1.46427366744618,0.960572260444715,1.05556647785907
3066,0.823547297938282,1.47693892411749,0.83559508994088,1.46465674500183,0.960069343849796,1.05624238946257
3067,0.824559409047798,1.47690140672809,0.835453583955564,1.46428389432301,0.960147717644028,1.05568867301057
3068,0.825045398177718,1.47585937662871,0.835736970813648,1.46436144386168,0.960503457238696,1.05546415229058
3069,0.824913640224,1.47597497442976,0.835954361820705,1.46434493241867,0.960412682399158,1.0558610834554
3070,0.825642242725992,1.47541354994134,0.835978145843153,1.46380460244566,0.960447503720452,1.05591215959618
3071,0.825710391826937,1.47504776998964,0.83564405002235,1.46467699817171,0.96067725634409,1.05569764172493
3072,0.82564541546729,1.47563099922413,0.835456576229094,1.46461883233367,0.960789693033911,1.05506936055937
3073,0.825815252414641,1.47582712888342,0.835472902890266,1.46431940725028,0.960939519167533,1.05479910770818
3074,0.8259176971533,1.47642722174327,0.835542137800857,1.4646749148968,0.961291607860432,1.05478270731088
3075,0.825685862598613,1.47707685294837,0.835494073073777,1.46387600221999,0.961480939041987,1.0550135991916
3076,0.825503802853673,1.47746351544338,0.834969149406423,1.46479498178789,0.961360707453894,1.05481285335272
3077,0.825573973902009,1.47768003830692,0.834751975729307,1.46547386672253,0.96124005817031,1.05494081639028
3078,0.824930760129222,1.476848533701,0.835008297364274,1.46534469292489,0.961582350248821,1.05440214210547
3079,0.82518582573152,1.47676056578323,0.83462417976619,1.46528097573255,0.9614330157351,1.05476014262086
3080,0.825411248297518,1.47706566746224,0.83471458678013,1.46521193272153,0.96169539597738,1.05432611003563
3081,0.825477540291805,1.47749831676399,0.83471852124596,1.46546634167762,0.961615131197803,1.05423533786291
3082,0.825510631915351,1.47768853660617,0.834334164796117,1.46537541592072,0.961878476323249,1.05396258838725
3083,0.825112181548623,1.47775632834866,0.834429632598115,1.46497085049775,0.962186384326303,1.05392864482043
3084,0.824877403503583,1.47742972259289,0.834944073175668,1.46508494296189,0.962364461227895,1.05404022850456
3085,0.825389259208479,1.47736854645698,0.835113994862835,1.4649970937322,0.962252880265933,1.05469770008646
3086,0.825115336104783,1.47711893185778,0.83552749535944,1.4643038980198,0.962873312692489,1.05418957909163
3087,0.825232890464288,1.47705906667325,0.835444259650878,1.46420273600523,0.96272961995807,1.05444534217431
3088,0.825787501623367,1.47664923793253,0.835986301995151,1.4648881221009,0.9633552206194,1.05373021984078
3089,0.82564903766407,1.47578564210621,0.835531049220584,1.46508631383125,0.96330605780678,1.05374232893644
3090,0.825354023495049,1.47597316936433,0.835556583768476,1.46612098991692,0.963453551450549,1.05381106938773
3091,0.824842125739414,1.476538772518,0.835782862240689,1.46513197283401,0.963738268163488,1.05329765727369
3092,0.825080355787808,1.47513120246814,0.836117462240076,1.46506982171824,0.963960787256628,1.05343852381108
3093,0.825006716193176,1.47456847879845,0.836388214593325,1.46445466691516,0.964084718498449,1.053257554611
3094,0.824922369361823,1.4745794970506,0.83640546291323,1.46380906065794,0.964073206815977,1.05271086328517
3095,0.825329688938928,1.47408296207808,0.835886621276356,1.46393028514461,0.963884625017124,1.05270651822518
3096,0.825223748885973,1.47484933967235,0.836387960951341,1.4639732546306,0.964178142028752,1.05304274659696
3097,0.825376961339461,1.47486557141884,0.836513773992532,1.46456900725943,0.96405449366303,1.05284086735408
3098,0.824761782427337,1.47500524520587,0.836977823115408,1.46383564214075,0.963912822377151,1.05289617433338
3099,0.825040671679438,1.47438993747917,0.837457741170464,1.46311159818698,0.963518365850627,1.05345014725718
3100,0.825204376712644,1.47365701291003,0.837077968959237,1.46401312051786,0.963588848055972,1.05309403042577
3101,0.82569770898028,1.47394923958918,0.836887469862245,1.4642467169202,0.963659849450046,1.05362802578918
3102,0.825843759645135,1.47480169963677,0.836602107038755,1.46508923665427,0.963614179914979,1.05357221505726
3103,0.826014346106451,1.47519026105955,0.836612013638167,1.46529228302692,0.96328268963391,1.05452876267938
3104,0.826540726487831,1.47511315512255,0.836194455194764,1.46564777698276,0.963589014402845,1.05458442315682
3105,0.826491759943568,1.47374257018986,0.836388331364711,1.46538095808595,0.963541727870265,1.05452168860339
3106,0.826357804017955,1.47411878024339,0.836326835854682,1.46531416177888,0.963406177626739,1.05445024248781
3107,0.826980175875892,1.47302289696135,0.836088138723101,1.46482724329275,0.963298589072706,1.05458432606621
3108,0.827493920477965,1.47290627234902,0.835574403897795,1.46553480282297,0.963074928866553,1.05491002371671
3109,0.827719266718494,1.47322046887642,0.836049004487626,1.46466781313313,0.963028125254957,1.0553798079863
3110,0.82754860153082,1.47404292929231,0.836682157141249,1.46482284524249,0.962627844562737,1.05629118514218
3111,0.828188009935558,1.4738476784332,0.83691664736253,1.46518437857617,0.962625634585504,1.05591057321866
3112,0.828849929526769,1.47428401339923,0.836522431061123,1.46591174548497,0.962659906284222,1.05575477024013
3113,0.828872576433624,1.47380496523519,0.836442981775544,1.46629091048649,0.962741740278079,1.05550205805065
3114,0.828829816012709,1.47399131428157,0.837181724746477,1.4658458620707,0.96271863323207,1.05600816459046
3115,0.829148565216098,1.47410093319243,0.836755392188942,1.46602392235625,0.962346222213968,1.0566795668771
3116,0.829154730672247,1.47407203841932,0.836778194349891,1.46552201358072,0.96239058259497,1.05630976510819
3117,0.828514378563406,1.47513113451244,0.836896589401519,1.46542048918791,0.962542268906164,1.05628414861915
3118,0.827859336856227,1.47568843294106,0.837210469863783,1.46544488544495,0.962617762334144,1.0562350038885
3119,0.827802469367464,1.47568294885599,0.836753986379981,1.4659918288648,0.962834883099303,1.05581763113599
3120,0.828073306088797,1.47630433138875,0.836616233004146,1.46607044151484,0.962916050873556,1.05602694759745
3121,0.827805739903445,1.47662173989468,0.836422164550678,1.46513056250724,0.962815952460166,1.05594257348106
3122,0.827701310951291,1.47710062368532,0.837359190670724,1.46448989116205,0.96280308341411,1.0557441531209
3123,0.827616568048558,1.47796066509406,0.837743922665027,1.46451727998418,0.962732604767891,1.05589304350721
3124,0.827977894129362,1.47786797008348,0.838082020197519,1.46443425643882,0.962887870212151,1.055787199815
3125,0.827481554328383,1.47849130961364,0.838211554357,1.46454642630374,0.963194423038845,1.05540159275343
3126,0.827283555815164,1.47863849853654,0.837997893434852,1.46455698747935,0.96334216948981,1.05534305485913
3127,0.82691339017597,1.47874531968089,0.838012039075246,1.46493950783488,0.963004058048585,1.05560016884449
3128,0.827721393471739,1.47898226858215,0.837760275305741,1.46585839715142,0.962804855240112,1.05549960831561
3129,0.827870081530601,1.47928496584329,0.837685014443401,1.46590355712406,0.962712209625023,1.05504037675544
3130,0.827757567360223,1.47955119178008,0.837616825110692,1.46569857659116,0.962665788224394,1.05521947584873
3131,0.828035922194513,1.47989628928265,0.837520597341219,1.46577748146383,0.962486360859851,1.05494366647421
3132,0.828084445184426,1.48012598635213,0.83794989645559,1.46571999005236,0.96214929656136,1.05554498166564
3133,0.828541512184835,1.48007549453893,0.837694324187653,1.46565845306121,0.96231255533345,1.05532795103455
3134,0.828767400113891,1.47954513123306,0.837218847945679,1.46596000917606,0.96226791104615,1.05538843218287
3135,0.828782603349649,1.47997876193755,0.838095151048358,1.46624410767975,0.962379575723336,1.05521703812804
3136,0.828741145547563,1.48030503426313,0.838020369292317,1.46581013637157,0.962357362202031,1.05552969636038
3137,0.828868609567589,1.48043899002955,0.837415946187259,1.46678266386895,0.962064769694983,1.05551138257248
3138,0.829381859103623,1.47958303361285,0.837681219739298,1.46685122391319,0.962049481928595,1.0556843801857
3139,0.828506545802102,1.48062867284471,0.837227901336305,1.46810031150828,0.962005161079481,1.05585928904623
3140,0.828463439595597,1.48102860551078,0.836739325802503,1.46889170176742,0.962086380940123,1.05564783376835
3141,0.828553087364004,1.48085147336114,0.837244858210298,1.46908351761836,0.962203475834105,1.0561628083323
3142,0.828926107608678,1.48077342399113,0.83741904438491,1.46900510600155,0.962090369209385,1.05609269533745
3143,0.828871379446163,1.4814571413061,0.837564273938755,1.4687606889112,0.962087079720149,1.05666460593323
3144,0.828459829467041,1.48160652358822,0.837449661854757,1.46875095886916,0.961955906375931,1.0570702929867
3145,0.828474983593645,1.48108708231479,0.837480159040968,1.46873520376874,0.961993533348336,1.05675322267286
3146,0.830157984795144,1.47924794092114,0.837457493844027,1.470076921401,0.961988820859466,1.05703393266703
3147,0.829574863704047,1.48033011804052,0.837480276308419,1.46952571850646,0.961907548898012,1.05672029551326
3148,0.829817007238772,1.47975360733739,0.837317136425447,1.46931696241756,0.961469406704837,1.05690267430767
3149,0.829900974850759,1.47991070536931,0.837463438737862,1.46940842292822,0.961806072249013,1.05624330068732
3150,0.830033138998656,1.47999672524144,0.837282655013463,1.46940682177713,0.961914480783743,1.05556407119997
3151,0.829926059370461,1.47942063073847,0.837762386587361,1.46903811753226,0.961970295157711,1.05520634275836
3152,0.829622217968058,1.47959737895519,0.838088008603474,1.46864807975153,0.961615818031259,1.05563970074242
3153,0.82908462040897,1.48064409771209,0.837740406637009,1.46849958713046,0.961352852443786,1.05595599399086
3154,0.829587687628236,1.48067214853835,0.836805237231847,1.46864396472092,0.961506558350149,1.05559387359505
3155,0.829454595524329,1.48027389507706,0.837448401405774,1.46835234810079,0.961159179860261,1.05561185162018
3156,0.829708052146871,1.47977553165363,0.837292427116986,1.4694426191708,0.961590321219342,1.05553735911388
3157,0.829896545108418,1.48002746151257,0.838088510583866,1.46910144053456,0.961283397536923,1.055948002692
3158,0.829706129045922,1.48066631072561,0.838045250575892,1.46931569315769,0.961404861760068,1.05590872207112
3159,0.829535799982126,1.48104563544326,0.838096859900484,1.46940675190463,0.961870757494137,1.05538795128082
3160,0.828987709904743,1.4819062916647,0.838112325044359,1.46906496621034,0.961977234305057,1.05536040752966
3161,0.828799950067307,1.48155271911176,0.838807797269653,1.46785105297849,0.9622821680101,1.05490873010412
3162,0.828323987844825,1.48225921404057,0.838410919461629,1.46805274997131,0.962389166730829,1.05474548056574
3163,0.827855681291483,1.48313397780525,0.8381238244311,1.46824231471561,0.96237243721069,1.05442803413999
3164,0.828307131375724,1.48305458893813,0.838310549882069,1.46877238998323,0.962611300022788,1.05453008180797
3165,0.828393684963938,1.48257664061522,0.837830484167096,1.46888733545438,0.962705500788114,1.05444482420487
3166,0.827602316405775,1.48394413827527,0.837866747782324,1.46825346480006,0.962633823655797,1.05467135160495
3167,0.827269389088097,1.48420602352032,0.837345162482131,1.46827020449441,0.962695081868805,1.05472281755692
3168,0.827650117685311,1.48437880068894,0.837520570040139,1.46782594150829,0.962807747551619,1.05467357585513
3169,0.827736248874336,1.48376738752245,0.837083074714102,1.46757787979979,0.962443247727359,1.055318001815
3170,0.827366122475814,1.48450370458174,0.836816970706772,1.46762191295385,0.962218394888392,1.05554038627528
3171,0.827644921286807,1.48389312990099,0.836814013581233,1.46735303215152,0.962297674312471,1.05489327956534
3172,0.828353892592747,1.4825709994464,0.837058110036363,1.46714316745988,0.962168624070188,1.05504830353979
3173,0.82803262980692,1.48267131449258,0.837400193154973,1.46703925847223,0.962414626422365,1.05445971824324
3174,0.828294025355028,1.48268747518755,0.837880006234163,1.46623983008159,0.962522110835381,1.0544834484734
3175,0.828382272033316,1.48315058348111,0.837823162923739,1.465808447235,0.962321316485082,1.05492206038463
3176,0.828070373563468,1.48429491835585,0.837559044895519,1.46602444961955,0.962566542320522,1.05469929971833
3177,0.827643085691722,1.48448857521293,0.837995364272517,1.46557443581187,0.962360663585786,1.05522349534747
3178,0.827616275105326,1.48479127905664,0.837737709540883,1.4656242473291,0.962619392309573,1.05534157686121
3179,0.828380526440299,1.4837860366186,0.837537547907216,1.46544136740803,0.963102024544023,1.05482456139709
3180,0.829164639855527,1.48304639901041,0.837822833737734,1.46564145087143,0.963047246866836,1.05472201863608
3181,0.828931420112927,1.48310960371072,0.837423405118711,1.46570471680479,0.963042674663881,1.05454016993023
3182,0.829028121450236,1.4828399602603,0.837853852243273,1.46588785196207,0.9633981183871,1.05427710112258
3183,0.829010995988629,1.48284014908267,0.838106169083829,1.4650923933603,0.963341043621782,1.05439030972415
3184,0.829395627163339,1.48252711590597,0.837942220578536,1.46549948838545,0.963624158289387,1.05425180371666
3185,0.829058586661437,1.482001365736,0.837745057466772,1.4662628525488,0.963185171399361,1.05500470931754
3186,0.82922351601208,1.48198681129795,0.837941834264026,1.466248466717,0.963304641582538,1.05498822040392
3187,0.829460521621084,1.48163803707613,0.838628209624838,1.46583436965288,0.963384889055423,1.05468699668709
3188,0.829022159882357,1.48176320226131,0.838920266808473,1.46620034550222,0.963087505485993,1.05498377579488
3189,0.829673740977376,1.48091957631534,0.838736161803062,1.46671774865679,0.963240719950553,1.05456452572118
3190,0.829872265545698,1.48089011411879,0.8388913838974,1.46680734143959,0.963418373058872,1.0543355250099
3191,0.82938128903935,1.48125253534511,0.8389148435061,1.46760104971489,0.963371749239965,1.05451771624557
3192,0.829323849694374,1.48136239307591,0.839185370178899,1.4678786673358,0.963557306146508,1.05433371016932
3193,0.82930161787218,1.48107690793672,0.839141932829781,1.467879004903,0.963635866523166,1.05434929623068
3194,0.828961856132983,1.48134346008093,0.839259046866998,1.4679476380021,0.963532592433313,1.05434613188243
3195,0.828704090564755,1.48164920484793,0.839208789590208,1.46795669697117,0.963566955879587,1.0542034311507
3196,0.82904081328308,1.48057089030499,0.839335792516413,1.46843627809427,0.963340086362775,1.05404713759722
3197,0.829784510180276,1.48044301697508,0.839103318480753,1.46854775007613,0.963323856352865,1.05428551163635
3198,0.82928976550205,1.48145257500953,0.83886114514612,1.46877247948147,0.963456246401096,1.05422772859466
3199,0.829316330189795,1.48127771623897,0.838638026101219,1.46864719441552,0.963689941820269,1.05442372101505
3200,0.829006134407287,1.48178896926643,0.838184105990088,1.4694915784269,0.963545607401164,1.05452845845701
3201,0.828674456668922,1.48238236458328,0.837882020691772,1.46996979639112,0.963572958169884,1.05499000491066
3202,0.82881617233349,1.4820516607869,0.838215198042239,1.46937865272959,0.963369122849069,1.05553009692989
3203,0.829482289777354,1.48138205451667,0.838135313270316,1.47007677814627,0.963613201364298,1.05555925805008
3204,0.82930807042924,1.48145855257774,0.838097736187115,1.47013738863197,0.9638816299569,1.0555983533561
3205,0.828571046474537,1.48240783456877,0.838538283354896,1.47022139353608,0.963801764309908,1.05557592708881
3206,0.828300848841227,1.48214523509881,0.838459350610076,1.47043984506574,0.963637699670675,1.05621365689949
3207,0.828496788483389,1.4818625502691,0.837297620463276,1.47144454286336,0.963730874945029,1.05643321326858
3208,0.828662622229924,1.48141797506293,0.837089630563694,1.47205783986499,0.96350540858411,1.05672482878438
3209,0.82854385090787,1.48192087645336,0.836729677563412,1.47241140850377,0.963483818555201,1.05673741804521
3210,0.828225499131566,1.48228960714302,0.836636868198882,1.47225431376482,0.963588236928775,1.0571403769953
3211,0.828292802053371,1.48249855407368,0.836737205122215,1.47186151893573,0.963714044742372,1.05721338232796
3212,0.828658284639949,1.48220851772708,0.836002397523867,1.47242350120133,0.96375917887668,1.05677498928188
3213,0.828950121812848,1.48188976455129,0.836005787753801,1.47206026861003,0.963775425549244,1.05629527712388
3214,0.829676580313876,1.48094876689493,0.835804177385031,1.47213730025695,0.96405474968872,1.05597362786708
3215,0.829678101626045,1.4813886316845,0.83493729399946,1.47290205625151,0.964468420626873,1.05556020006216
3216,0.829497727680484,1.4818236206405,0.834924305505482,1.47298753888617,0.963926744977374,1.0559746759291
3217,0.82903645511925,1.48246143936048,0.834668157299509,1.47342501446633,0.963956810256309,1.05549292810033
3218,0.829031533839096,1.48177630162716,0.834981879350241,1.47272268234411,0.963893217038614,1.0556358992049
3219,0.829614860963871,1.48160490085526,0.835048038043501,1.47239104710868,0.964086966686928,1.05570877194356
3220,0.829560639027722,1.48155499166433,0.834949418336047,1.47293729532189,0.963734136979625,1.05561646767792
3221,0.829340926096886,1.48189512225264,0.835263254300738,1.47275005518842,0.963923850263556,1.05520583843662
3222,0.82904134674763,1.48179209011314,0.835574530808909,1.47188202456201,0.964070974499084,1.05487249575291
3223,0.828905239717121,1.48136790747095,0.83536940811131,1.47142424259379,0.963634294514838,1.05499634706954
3224,0.828755456130456,1.48159063065791,0.835246585517926,1.47200437846942,0.96374957530754,1.05483797857445
3225,0.828779577078674,1.48189149592281,0.835329581951349,1.47180932830733,0.963753203473134,1.05465009603961
3226,0.828647808610658,1.48189828423897,0.83524805050409,1.47155735622925,0.964059751394465,1.05418043686095
3227,0.82851502360806,1.48142072295723,0.83519190655814,1.47115284668454,0.964134275155517,1.05457271800051
3228,0.828385504268503,1.48063770241476,0.835266686478188,1.47103587173026,0.964015263960498,1.05515327511825
3229,0.828417776594739,1.48064591252206,0.835649468070007,1.46993867777582,0.964190080069813,1.0552776827939
3230,0.828462573873656,1.48090526318686,0.835934500725343,1.46954251538451,0.964019300954195,1.05509585726689
3231,0.828361337714975,1.48150466805322,0.836446746197803,1.46890118460444,0.963988165677104,1.054957747741
3232,0.827484533491023,1.48199586529296,0.836759143851717,1.46901581550783,0.964140156642244,1.05494171635024
3233,0.826912245187255,1.48229263925104,0.836514237174541,1.46875740348523,0.963866609086049,1.05492412460503
3234,0.827208029762366,1.48177244811592,0.836904523275737,1.46860962128913,0.964077840818336,1.05491446192006
3235,0.827033219450567,1.48138263677774,0.836679945523262,1.46845298437051,0.964284441978424,1.05462719149754
3236,0.827330878917574,1.4805653512612,0.837048488951876,1.46829270996598,0.964627132162732,1.05457155313528
3237,0.827039203674725,1.4808966521766,0.836439034124101,1.46830888776048,0.964823608056811,1.0543924479616
3238,0.827402321635831,1.48011166484138,0.836591771637018,1.46809055106445,0.964564619155331,1.05483440249823
3239,0.827322237713312,1.48091214807759,0.836294745964301,1.46824625507125,0.964544621167783,1.05482313255123
3240,0.827560653888977,1.48125761171322,0.836618486780965,1.46814243557502,0.96443272305944,1.05499229288046
3241,0.827287503601868,1.48193369449269,0.836337829182421,1.46845744405254,0.964644682567616,1.05511186480015
3242,0.826806348831778,1.48246028424918,0.835928830798702,1.4682127606019,0.963986176931401,1.05578422734575
3243,0.826880754367541,1.48280127659816,0.835676385505701,1.46836970689751,0.964010748418935,1.0555795439623
3244,0.826910906546701,1.48303486248065,0.836068596254926,1.46860096846894,0.963865135180995,1.05553997873549
3245,0.826817466202845,1.48357719078559,0.836217462305371,1.46853121538352,0.963874259667801,1.05556859251903
3246,0.826994796793036,1.48281371563138,0.836302850337057,1.46894276450143,0.963668659450218,1.05582181918213
3247,0.827755294762673,1.48192248215794,0.836640899416489,1.46966220417069,0.963762129688299,1.05580443827465
3248,0.828525089801886,1.48159908833587,0.836559783879144,1.46969883363199,0.963875911627515,1.05564834965549
3249,0.82880977323994,1.48248452123504,0.836820936426744,1.46967913008751,0.963704134664533,1.05578161008481
3250,0.828970054715865,1.48171418067314,0.836208912608708,1.47119403307239,0.963811826473098,1.05604978276865
3251,0.828841217858107,1.48182902859112,0.836394691665574,1.47187212035689,0.963947889212848,1.05622837143386
3252,0.82903968683016,1.48129743654599,0.836324396347115,1.47206000887514,0.964300929648131,1.05584925092796
3253,0.829145539313182,1.48092243869037,0.836101402167773,1.47245285612373,0.964450611770157,1.05586593291046
3254,0.828937100335674,1.48094519735018,0.836028758698198,1.47246365946583,0.964436975075927,1.05570461115466
3255,0.828173342724733,1.48168229512968,0.836272791407872,1.47248653030344,0.964683157268426,1.05572359267462
3256,0.828209765253293,1.48127770386754,0.836150586198543,1.47283881221276,0.964698934458363,1.05649408710721
3257,0.828203634912518,1.48175874903945,0.83627937120342,1.47361664430311,0.964626557079181,1.05673372864791
3258,0.827755091006284,1.48247937179665,0.836326878928042,1.47357497104144,0.965011149514972,1.05707758955744
3259,0.827380435741797,1.4832561445512,0.835840068223629,1.47390468456865,0.964975828025758,1.05727156973297
3260,0.827875565032227,1.48287624510936,0.835745329156318,1.474409286849,0.965333186082585,1.05686615426388
3261,0.827700009543903,1.48261576556977,0.836315964603443,1.47403863443005,0.96477831358609,1.05771971053373
3262,0.827860905891248,1.4828551685025,0.83671422167093,1.47367301121804,0.964785440700942,1.05804108808204
3263,0.827492413390219,1.48326138654313,0.837000816942379,1.47351346741852,0.964301341187219,1.05817295367058
3264,0.82762706634809,1.48333567907252,0.837095222612053,1.47207804141529,0.964083909965482,1.05827136985916
3265,0.827593843619054,1.4831604128666,0.836784230859637,1.4725372841711,0.964252677469999,1.05779701603821
3266,0.827899321401455,1.48304432659907,0.836530567773587,1.47356107070677,0.964449444068,1.05742493540615
3267,0.827829094407295,1.4833075491827,0.836273235209398,1.47390664120083,0.964666252050138,1.0572092867784
3268,0.827548261107054,1.48363297595594,0.836253621630055,1.4739208754268,0.964419120531453,1.05750833121383
3269,0.827496333517324,1.48346760063846,0.836169210199331,1.47437294590205,0.964025952572549,1.05770343493157
3270,0.827634037517807,1.48345714939187,0.83583820446843,1.47452641650894,0.964113094422232,1.05798933349743
3271,0.82745282873007,1.48424214091309,0.835686302804215,1.47473466623891,0.963822113108801,1.05823648502466
3272,0.827375984009205,1.48450425249788,0.83576989268821,1.47500989566131,0.96405218682803,1.05833400679103
3273,0.828008605509505,1.48391215188602,0.835618617760029,1.4753847341402,0.964483065047831,1.05812892901052
3274,0.827919008676299,1.48434416486977,0.835736097575809,1.47554956182729,0.964484468153724,1.05829251189168
3275,0.827643664442181,1.484338268804,0.835900526773125,1.47501622778908,0.964093553632371,1.05835353213133
3276,0.828289403969309,1.48363131850578,0.836278059193526,1.47485111008206,0.964015493144691,1.05838560045176
3277,0.828413537465852,1.48393445810323,0.836873382652265,1.47434466169332,0.963670697844267,1.05872589357185
3278,0.828323647581737,1.48391081450604,0.836979648419165,1.47429647630083,0.964126909378344,1.05826917662106
3279,0.827893853002825,1.48411650034986,0.837429906828112,1.47336939477377,0.964381288068588,1.05828323950581
3280,0.828018440451365,1.48453387404417,0.836954080671472,1.47354103509205,0.964183029564068,1.05849108934997
3281,0.82844310063891,1.48455393848946,0.837452746275646,1.47322417438127,0.964208874297503,1.05847914387757
3282,0.828290488707014,1.48409427328357,0.838126026945626,1.47252004289874,0.964175153801402,1.05873423102978
3283,0.827995034213826,1.48469342424653,0.838289036357782,1.47187094653043,0.964123374558789,1.05864061548308
3284,0.828059650150294,1.48451409064297,0.838512743637132,1.47149048735201,0.964251041798096,1.05864563338548
3285,0.827788535538417,1.48490938713977,0.838028351253183,1.47248404695659,0.964487026100168,1.05845183859754
3286,0.827930786310242,1.48481298596863,0.837694734818159,1.47254867529649,0.964565672611587,1.05849999465671
3287,0.827953201114195,1.48508108092036,0.837516094051869,1.47179414250705,0.96455912399442,1.0583220817094
3288,0.82851380646491,1.48416628750929,0.83804175502059,1.47134219549189,0.964633674687469,1.05869709459648
3289,0.828441533059342,1.48471753126715,0.83819360966918,1.47053230758761,0.964713120173999,1.05840200588841
3290,0.828613455647935,1.48440530822223,0.838066416879596,1.47007130667113,0.965000827682848,1.05789972479874
3291,0.82862815047644,1.48415368739132,0.838000595374641,1.46971606212686,0.965024781049755,1.05789890969867
3292,0.828739452864211,1.48437794150748,0.83840756516385,1.46974465959,0.965065345110758,1.05805695823444
3293,0.828512047219943,1.48412041910732,0.837237654062836,1.47042656288276,0.965120372869308,1.05777491553293
3294,0.828268916194322,1.48394182240467,0.837220591644943,1.4706140127642,0.965123121447572,1.05789484023125
3295,0.828732530519,1.4831019599013,0.836956736448635,1.47040563094959,0.965098150506453,1.05748233187097
3296,0.828972661017222,1.48346199536914,0.837334498564881,1.46976484283796,0.96521434908179,1.05752128045058
3297,0.828810207817666,1.48372628831789,0.836861688883047,1.46950939204552,0.965102419093139,1.05792639744405
3298,0.828981402825955,1.48365697712796,0.836755787559063,1.4701165016965,0.96533161384724,1.05794781115332
3299,0.828864382549012,1.48331576629103,0.836894751154119,1.47030235014356,0.96530456921591,1.0582627824148
3300,0.828657356321406,1.48390406854907,0.836868933891391,1.47076033217509,0.965781242246268,1.05771068851565
3301,0.828741263609331,1.48356726445125,0.836915903913552,1.47033045603989,0.965803814501595,1.05799475998711
3302,0.829253721250289,1.48273273889596,0.836926070624989,1.47039828279155,0.965992903719825,1.05763175277326
3303,0.829167050649842,1.48285146473834,0.83687198642864,1.4709518561834,0.965817221382843,1.05768290267824
3304,0.828788807167889,1.48311250737734,0.837136090310012,1.47074785899519,0.965970169489309,1.05774323239714
3305,0.829140396359239,1.48268429349314,0.837357762462057,1.47038431063443,0.96610327309215,1.05799632747037
3306,0.8288211776279,1.4829901412904,0.837284574934225,1.47041288523648,0.965774291732795,1.05832549226463
3307,0.828854304718355,1.4821660925677,0.837078931046006,1.47092744469088,0.965662089352484,1.05877829576335
3308,0.829467193839246,1.48197440438398,0.837385165595289,1.47114718550162,0.965732848600618,1.0585292549887
3309,0.829910416361479,1.48140190543498,0.837242160037335,1.47182847527559,0.965768044091548,1.05857701258205
3310,0.830165932546925,1.48145732035788,0.837155018388199,1.47234118568017,0.965716510696918,1.05853492443536
3311,0.82997359154462,1.48179663271246,0.837594311831624,1.47148358553679,0.965931443970042,1.05849094605378
3312,0.8296453681424,1.48253420553547,0.837295211325672,1.47189241188183,0.965943026088627,1.05868069714241
3313,0.829609685517444,1.48253833746812,0.837850133767403,1.47149035476622,0.965798934487,1.05871637680489
3314,0.829414928902028,1.48251692769521,0.837642274936017,1.47268006828924,0.965607782033374,1.05880507580127
3315,0.829725529158507,1.48279443578726,0.837885229416749,1.47209292620261,0.96584593876186,1.05861838807026
3316,0.830210021771504,1.48193121607988,0.837665697682494,1.4724063269063,0.965884337296539,1.0586184464745
3317,0.83010609170088,1.48232785421011,0.837585555208568,1.47307130639049,0.965801993894223,1.05855668251433
3318,0.830266811774243,1.48231638037963,0.837891165527817,1.47245351696608,0.965620406649659,1.05869641314643
3319,0.830218283331565,1.48275278255746,0.837774612439024,1.4727474327579,0.965910046535266,1.05875089538787
3320,0.830647765867819,1.48249857521196,0.837393225737823,1.47334572526762,0.966120444447967,1.05890085464214
3321,0.830454373024515,1.48250215659927,0.837609646510077,1.4730690824603,0.966118719944434,1.05955833455754
3322,0.830720872960382,1.48133107022728,0.837660634494132,1.47307849251173,0.966288564780341,1.05946567480035
3323,0.830697165662574,1.48139219324104,0.837401682301202,1.47262215288169,0.966163471277501,1.05933281617927
3324,0.830937075549994,1.48181141725698,0.837116929538988,1.47261772652252,0.966014841229094,1.05925491791439
3325,0.830872459121081,1.48173804859482,0.836469094255613,1.47303635722074,0.965633128903218,1.05929591212923
3326,0.831241540359772,1.48161074559886,0.836636658094471,1.47309315683696,0.965672246256572,1.05940294612655
3327,0.831391870182719,1.48115053648317,0.83625289741739,1.47370492527543,0.965824098164637,1.05926470006949
3328,0.831522648216377,1.48112180814908,0.836358660278462,1.4735630984462,0.965950345436305,1.05918110171542
3329,0.831274015779558,1.48135075904106,0.835850826069273,1.47433754555894,0.96645221707262,1.05876816181204
3330,0.830936632801281,1.48135799268559,0.835311391635682,1.47476278442166,0.966605698736605,1.05845302648142
3331,0.830802455412625,1.48173670824795,0.835096343552778,1.47407402773253,0.966371440239342,1.05809881049964
3332,0.830413587551395,1.48174316123067,0.83506887992001,1.47364038005488,0.96650985789195,1.05791396682778
3333,0.83037602718694,1.48165928874772,0.835216189876736,1.47316030704916,0.966432541898885,1.05786207698667
3334,0.830381794898247,1.48160410431351,0.835111222564365,1.473524877109,0.966459337548342,1.05783604301384
3335,0.830109947164723,1.48206141825827,0.835093721327882,1.473936030751,0.966355814303003,1.05825026351559
3336,0.830079863177303,1.48199496472812,0.83517931022984,1.47347910745001,0.9662122181631,1.05829956702053
3337,0.83004694294122,1.48183187261412,0.835004172912602,1.47344892448494,0.966294994223246,1.05797826573464
3338,0.829766453558072,1.48154111607101,0.835216900767812,1.47314846920292,0.966190835205216,1.05795794080616
3339,0.830405554138659,1.48111301796726,0.835468764635088,1.47341723979398,0.965832287353488,1.05800494442536
3340,0.830305986409788,1.48054641224764,0.835824550180854,1.47272485936795,0.966085449490891,1.05765633172273
3341,0.830851068821678,1.48002645148899,0.835912667719581,1.4721744999335,0.965860298485552,1.05737688989297
3342,0.830636796217128,1.47996729159797,0.836083438116276,1.47272937519115,0.965781924311147,1.05780525384201
3343,0.830513237147576,1.47991359022306,0.835394204715303,1.47340448713907,0.96584096428188,1.05804442644447
3344,0.830288281137459,1.47997726975137,0.835515507953993,1.47336875340318,0.965884358017859,1.05789860553759
3345,0.830313697524563,1.47985722178721,0.835767293685714,1.47313314980062,0.966063142367055,1.05750200322294
3346,0.830134725727503,1.47990666308259,0.836050750603685,1.47277958955885,0.96594124453877,1.05787827310746
3347,0.82978560635112,1.48031731154238,0.836421948054915,1.47350825761057,0.966095678342809,1.05832217615426
3348,0.829894457689452,1.48054397199457,0.836151323632027,1.47376567762984,0.966245023266545,1.05806453185486
3349,0.830175755107681,1.48035237940552,0.835702900318127,1.47361068920877,0.966403586493996,1.0582087575386
3350,0.830412120080881,1.48056400576039,0.835989458482229,1.4734405220119,0.966164520490353,1.05860633758858
3351,0.830496146858504,1.4803179610956,0.836277012425254,1.47347603302892,0.966269525065533,1.05880977491355
3352,0.830234969007975,1.48019238306504,0.836014252621278,1.47393301734899,0.966126065165758,1.05880237437884
3353,0.830661114143219,1.48028674339961,0.836087408904641,1.47416034353117,0.966163274216907,1.05852211572766
3354,0.831039655986945,1.47961572813165,0.836032362486651,1.47482355200701,0.966156220604418,1.058829290937
3355,0.8315720160934,1.47913863289006,0.835822860524718,1.47446713234425,0.966224550904736,1.05899128962899
3356,0.831209778781105,1.47912167045566,0.835671673338264,1.47468554094664,0.966489121294385,1.05879353829693
3357,0.830930808710658,1.47920420145977,0.835758430447276,1.47441051098733,0.966492301209711,1.05862167437423
3358,0.83054379242267,1.47944759273624,0.83566760073703,1.47463287633198,0.966240752421563,1.05855935597387
3359,0.830718767546855,1.47929719420911,0.835572996386978,1.47411632864564,0.965903493101299,1.05908423139745
3360,0.830509749641728,1.47995591753533,0.835224449922421,1.47434378385094,0.965831123398644,1.05875289416961
3361,0.830658038334088,1.47979452348058,0.835173799840193,1.47356760377645,0.965841342135925,1.05852094569439
3362,0.830669710976821,1.48005662017183,0.835073591170669,1.4741097710676,0.965717843389245,1.05860814251462
3363,0.83049570536429,1.47981590899988,0.835334384391889,1.4744333422526,0.965871813007162,1.05844100522612
3364,0.830966836066428,1.47973904390812,0.835351423891148,1.47445379801533,0.966092342194461,1.05846257703636
3365,0.830991949671482,1.4794122167948,0.835073361637293,1.47497045143926,0.966494059831739,1.05806593196774
3366,0.831462548168274,1.47876404574104,0.835174328388318,1.47492345273303,0.966275249999102,1.05827746639414
3367,0.83166959413988,1.47873248223486,0.835928521720552,1.47448160053728,0.966269314555356,1.05801540801976
3368,0.831314615180192,1.47915009129249,0.835996640583762,1.47395408655809,0.966407243042615,1.05792994347012
3369,0.830959493339675,1.47925861281784,0.835934231236681,1.47456380635312,0.966607844712489,1.05791366536477
3370,0.830830110095117,1.4794750000952,0.835899260782426,1.47419266105893,0.966782068264196,1.05759798295746
3371,0.830524749277239,1.47995240971658,0.835845557647738,1.47356683851304,0.966974069657563,1.05733580275378
3372,0.83023491539585,1.4800589747346,0.83573716197501,1.47381352102493,0.967169196467397,1.05709956669831
3373,0.830095523048991,1.4805613343852,0.835850658951686,1.47359097304651,0.967189338664315,1.05726026988722
3374,0.830855382176639,1.48044284681418,0.835484067577992,1.4741498978452,0.967234365608722,1.05668400608244
3375,0.830850332379298,1.48061280779468,0.83631476522693,1.47393911200452,0.967424318764251,1.05636935803364
3376,0.8305197283987,1.4808370691247,0.836596748534391,1.47403499604549,0.967517782467009,1.05656125723632
3377,0.830725543913163,1.48121077371349,0.836261794301445,1.4746095413943,0.967300687705759,1.05669676204644
3378,0.830772694250116,1.48114682444993,0.836197494604707,1.4743327724202,0.967364263140954,1.05683376718068
3379,0.830522176868026,1.48094041838436,0.836062116941096,1.47499415308488,0.967580235502563,1.05661720714095
3380,0.830211314478447,1.48081391388624,0.83627309511447,1.47436523654392,0.967493040321323,1.05634506771658
3381,0.830366122644619,1.48109954517718,0.836220240556095,1.47465482214748,0.96726963796737,1.05631759118602
3382,0.829925823394053,1.48127714489213,0.835911577415584,1.47435048018958,0.967266945945339,1.05613158530029
3383,0.829903287072662,1.48111784316002,0.836216471794957,1.47440391372783,0.967099012923679,1.05637431996725
3384,0.829175924852098,1.48196145581065,0.835696994249255,1.47518449557126,0.966772418863895,1.05659698106276
3385,0.829537255883602,1.48132056477034,0.835631336084266,1.47506911118334,0.966757492735285,1.05647630850733
3386,0.829786957012047,1.48098383012805,0.835427188421416,1.47515205656999,0.966897896950065,1.05602793338081
3387,0.829316761399888,1.48100395604997,0.835698385596578,1.47517823415013,0.967147502073053,1.05575835983617
3388,0.829717293521898,1.47968775173039,0.835364597500589,1.47522153207352,0.967508959712484,1.05566731955069
3389,0.829976167973028,1.4797530469553,0.834941353494235,1.47649584250163,0.967806326742929,1.0551482567321
3390,0.83044654031197,1.47948598614345,0.835029800992602,1.47675692235318,0.967798296645383,1.05520701056788
3391,0.830646048268914,1.47941765640643,0.835017805017923,1.47676047685778,0.967686268400413,1.05526239024954
3392,0.830535266979648,1.47970943431473,0.835113150605036,1.47714839797777,0.96764946800803,1.05537986132394
3393,0.830356784315232,1.47990629419737,0.834749785216096,1.47819708545102,0.967508859112512,1.05559640286265
3394,0.830361078253422,1.47964243434144,0.834485075371178,1.47881117401006,0.967317721544669,1.05577441218869
3395,0.830332264143175,1.47996764692235,0.834014217506117,1.47932020078536,0.967064755039383,1.05583598001451
3396,0.829356796582336,1.48085299296178,0.834080706957318,1.47929135165103,0.967209026498621,1.05580502393062
3397,0.829462578965046,1.48087904360438,0.833989736196573,1.479716625073,0.967381359893191,1.055726939859
3398,0.829384231020794,1.48162562465264,0.834128931938339,1.47999562577575,0.967449081176853,1.05550272705687
3399,0.828976076214538,1.48163044120265,0.834136847429017,1.4804022324749,0.967415761038485,1.05556078960364
3400,0.82884358679031,1.4817351192326,0.834116532813393,1.48039727696538,0.967365741241766,1.05574923155592
3401,0.828959317214784,1.48215722578582,0.833996932711901,1.48038704371554,0.967898827415435,1.05559000210981
3402,0.829133789055644,1.48197326964788,0.834207092185385,1.47950749289395,0.967979119518249,1.05527217349532
3403,0.829317516110299,1.4820559748207,0.834187273254025,1.47945663679042,0.968040989433446,1.05528564499217
3404,0.829729831041104,1.48192299376008,0.834813116464909,1.47880470620056,0.968043027590141,1.05506315237402
3405,0.829585536749406,1.48298601181125,0.8350567429853,1.47820887720009,0.967934835854852,1.05530947678845
3406,0.829567723992224,1.48330427455673,0.835212940597682,1.4784605642287,0.968033515625962,1.05521344649638
3407,0.829638943658696,1.48326663993642,0.83536019806631,1.47812667116217,0.968235066875803,1.05500143184639
3408,0.830101905228978,1.48294414415677,0.835116063253195,1.47822558563712,0.968373927732824,1.05491212474142
3409,0.830058377803855,1.48336570267965,0.835667259659501,1.47797666252251,0.968459114643637,1.05498067127968
3410,0.830146084866709,1.4846392269496,0.835413057518438,1.47799313247998,0.968435923680279,1.05523495065579
3411,0.830278032470542,1.48458335279215,0.835606405766831,1.47754118686422,0.968143785927847,1.05523900155286
3412,0.830272135289202,1.48460577416535,0.835830269945416,1.47728265286382,0.96846768716237,1.05514403806268
3413,0.830352918208652,1.48446694031992,0.836004638115202,1.47724038993559,0.968619974459069,1.0551109637622
3414,0.830411793002975,1.48457390636361,0.835909445562809,1.47752036700189,0.968435609977579,1.05545174514681
3415,0.830497536502835,1.48467222302573,0.835475978661141,1.4776094915012,0.968348870535241,1.05589971841059
3416,0.829888025615481,1.48480631833646,0.835332182656657,1.47777345123838,0.968490444745558,1.05573588322101
3417,0.830407272166157,1.48417722120839,0.835464541125481,1.47828591160456,0.96861881995447,1.05578266143509
3418,0.83073291536696,1.48400031466534,0.835956373219668,1.47844590461238,0.968959555129465,1.0557895148824
3419,0.830882783685311,1.48362935357242,0.835995543384588,1.4783576918311,0.968702194274706,1.05603502747489
3420,0.830711895928377,1.48437025828884,0.836105101317332,1.4785260721881,0.968578334269266,1.05601339435328
3421,0.830826108981884,1.4847556587252,0.835962224806404,1.47809113665311,0.968192377786022,1.05648154131976
3422,0.830424133308253,1.48494776884303,0.836084555655807,1.47824168828211,0.968128851118365,1.05713799313482
3423,0.830143577170328,1.48548068585911,0.836004309347288,1.47822717297429,0.968524576953625,1.05681383778849
3424,0.830283727753727,1.48549970520121,0.836375968856037,1.47810030695533,0.968495636346558,1.05681091470533
3425,0.830228330755723,1.48626982265912,0.836029152100946,1.47864961351821,0.96861287242731,1.05665454232125
3426,0.830127511493671,1.48638982190221,0.835691541524204,1.47917738131583,0.968660027997047,1.05663243905341
3427,0.829738742561838,1.48673875101921,0.835634868734938,1.47925618160554,0.968549438117299,1.05679139573978
3428,0.829295782702277,1.48697768861059,0.835900290897923,1.4786481975754,0.968868220849357,1.05639185891955
3429,0.828972711271228,1.4875561837327,0.835515855503672,1.47907960456359,0.968912233957469,1.05628028902349
3430,0.829269534701133,1.48705027851058,0.835222951809912,1.47931919570916,0.968971601408653,1.05609730056493
3431,0.829508436396251,1.48724656111764,0.834802605614747,1.47961226772712,0.968737060093699,1.05643520985655
3432,0.82965102206975,1.48651042882671,0.834619438738319,1.48026727829343,0.968517537344245,1.05649832615085
3433,0.830182548379409,1.48579912002677,0.834912860655184,1.48034764183262,0.96855865655014,1.0569427217536
3434,0.830447054477112,1.48589896920065,0.835044468757287,1.47994114987179,0.968739683746788,1.05686854135811
3435,0.830654618927717,1.48572910857936,0.834657287950481,1.48019928548223,0.96908819144075,1.05680016401841
3436,0.83063709941986,1.48593657081058,0.834861189118035,1.47943114716032,0.968902864025377,1.05664644648549
3437,0.831109290393654,1.48561039487383,0.834939554684758,1.4793124020888,0.968562040445995,1.05717039136482
3438,0.831117518200133,1.48595650009503,0.835093111248055,1.47923173634904,0.968771404528457,1.05695575887397
3439,0.831745752314898,1.48588235914958,0.835058379493293,1.47973457414846,0.968770083567035,1.05720711267738
3440,0.832076837555183,1.48579572783653,0.835124226248346,1.47951327802809,0.968404353914133,1.05759561168439
3441,0.832073733418077,1.48568457106739,0.834933330385398,1.47974147811317,0.968610277330497,1.05762669851486
3442,0.831996596170564,1.4858071975955,0.834368784473351,1.4799040091014,0.968618245066411,1.05761917559524
3443,0.832462107449637,1.48523322284597,0.83392624673672,1.48076691116307,0.968805345618957,1.05761946016859
3444,0.832317497623058,1.4858887286028,0.83397395403676,1.4805115249248,0.968773782069594,1.05722645305498
3445,0.831937107404415,1.48635909360897,0.833912877356518,1.48072360617294,0.968668970693641,1.05721552778912
3446,0.831675313267127,1.48656442840236,0.834029343815157,1.48056988469152,0.968527762198122,1.05759241839857
3447,0.832006690089445,1.48621325951992,0.833978252533806,1.48069766529862,0.96839906045502,1.05773381374585
3448,0.832296633626581,1.48630971281345,0.833833676078544,1.48080243390958,0.968353995351778,1.05792359604
3449,0.832953258403465,1.48605176499869,0.834106799577737,1.48095959366177,0.968502495291117,1.05729730505376
3450,0.833240725323692,1.48589398732665,0.834473230319935,1.48041010836394,0.968388976486978,1.05766730156885
3451,0.833116885958878,1.4859965056076,0.834342604640266,1.48016082054494,0.968438744239307,1.05755575912813
3452,0.8332189327541,1.48591769327782,0.834770124113626,1.47942290216964,0.96838334672935,1.05763588261375
3453,0.834145107508467,1.48451339987416,0.835006330524509,1.47876062217833,0.96833034500095,1.05811160908614
3454,0.834222481910891,1.48377600250094,0.83451588059039,1.47950280940176,0.968623243119928,1.05818942481628
3455,0.833928168354803,1.48432864857198,0.834193541675214,1.47929764559488,0.968610038161726,1.05819469210737
3456,0.833744473597041,1.48355708562738,0.834597867773522,1.47855533082182,0.968484817444646,1.05826346533466
3457,0.833945900856019,1.4832450355032,0.834434543110054,1.47877336020086,0.968757940713781,1.05792576591788
3458,0.833464751225535,1.4833665665092,0.83458746375819,1.47845919086388,0.968533236406708,1.05790252691259
3459,0.833747043388805,1.48302037740337,0.834369370588885,1.47839315941993,0.968505986855938,1.05809222167052
3460,0.833568003451599,1.48390696712033,0.83438990792129,1.47851653744037,0.968572902926244,1.05797886563361
3461,0.833495581833085,1.48347122328353,0.834121569552321,1.47909261909188,0.968722973941374,1.05816787089997
3462,0.833359933114991,1.48411855286349,0.83426020953165,1.47855119456433,0.968665127154561,1.05854453881336
3463,0.833237993841655,1.4840417907672,0.834376839496813,1.4777868862826,0.968878764441579,1.05852592896394
3464,0.8332458001093,1.48435413618091,0.834361605591101,1.47779565002521,0.968529248505321,1.05949889652208
3465,0.833728557377356,1.48402077920011,0.834294994248338,1.47821019087073,0.968372750839583,1.05981831934077
3466,0.833642145903979,1.48443937530792,0.833791302871508,1.47883752652495,0.968354877869731,1.05993412686285
3467,0.833952466635521,1.48434942824732,0.83414090247294,1.47841096512676,0.968476545407212,1.06004482762974
3468,0.833733502510122,1.48485399879831,0.834631124029778,1.47782730949142,0.96823744376855,1.06075925564642
3469,0.8341609716153,1.4843252322913,0.834969887539563,1.47752470720819,0.968313162397295,1.06069535057826
3470,0.833389058156395,1.48502521106411,0.835172626036636,1.47798517482544,0.968686693528223,1.06069398350308
3471,0.833417366641916,1.48541882419259,0.835342382476831,1.47814180026113,0.968538292351844,1.06102372816483
3472,0.833525345461416,1.48596808799273,0.835097901241242,1.47890386002809,0.968535933860191,1.0610699831049
3473,0.833616632204511,1.4863229495773,0.835264878991033,1.4786392781603,0.968404931119885,1.0610728728151
3474,0.833508021960582,1.48680320777887,0.834788322538045,1.47921093163303,0.968379513619598,1.06190866519744
3475,0.833418230825333,1.48723416852937,0.834464578489768,1.47960824149546,0.968662963163664,1.06163649116482
3476,0.833276115580356,1.48737600498902,0.834842433604341,1.47899994398603,0.968977077492915,1.06139633038915
3477,0.833359699909851,1.48758467351253,0.83474651498439,1.47922437730737,0.96919220109663,1.06148435484828
3478,0.833298669937499,1.48810466445084,0.834916168921811,1.47921966202792,0.96911500528702,1.0615870384719
3479,0.832953481698286,1.48914911109571,0.835639695226152,1.47875580011909,0.969199033029006,1.0615971572241
3480,0.832967312779022,1.48864030915092,0.835371544342637,1.47881793308758,0.969016464434851,1.06176977527221
3481,0.832947393893452,1.48873459708507,0.835203858829364,1.47817940023772,0.969111862610448,1.06156529702158
3482,0.833484665774136,1.48822458927769,0.834988550332497,1.47859865723054,0.969765291893726,1.06100470164527
3483,0.833283745026059,1.48798195217393,0.835211953266199,1.47882979105961,0.969755561464545,1.06083092307103
3484,0.833510524474543,1.48736443265708,0.835862529380793,1.47770479964063,0.969784807257867,1.06065877272007
3485,0.833033962492877,1.48764149289936,0.835742296987202,1.47823915659621,0.969884210035243,1.06051255670307
3486,0.832610660787896,1.48844352251126,0.835740427626883,1.47855004888615,0.970005323372585,1.06048309852049
3487,0.833058795070418,1.4875310491235,0.835857712148825,1.47934018699436,0.969750811540675,1.06054713836602
3488,0.833042991995196,1.48764119451712,0.83601549724711,1.47950097115963,0.969764461450915,1.06060689727694
3489,0.832755429803705,1.48736925177274,0.836500454880489,1.47902879979839,0.96999460215591,1.06010274029109
3490,0.832283324851119,1.48730708797319,0.836467938902313,1.47886288591905,0.969941415476499,1.06016811526725
3491,0.832234022939342,1.48730000551513,0.836279940355933,1.47893919161281,0.969579604463657,1.06034229150118
3492,0.832359520752479,1.48711870341506,0.836972425808486,1.47755785441177,0.969510720347845,1.06006791569054
3493,0.831979662288588,1.48769313626392,0.836453785303536,1.47788148223976,0.969615034579078,1.06019977693315
3494,0.832397744636581,1.48732062732881,0.836613995677701,1.47792045790064,0.969477181201105,1.06043874500352
3495,0.832160866130864,1.48773436461028,0.836049509644774,1.4785114082781,0.969023751982865,1.06088775490957
3496,0.83206471166433,1.48775712826399,0.836154149081383,1.47818753071607,0.969233929764333,1.06046899406829
3497,0.832078677836744,1.4880755392881,0.836037895420644,1.47824811027384,0.969160682745101,1.06033707536196
3498,0.832240854096017,1.48755707930856,0.836029035588247,1.47828626192977,0.969237510388894,1.06038761618624
3499,0.832545561854954,1.48718106695494,0.836414389990552,1.47823109529531,0.969266796166902,1.05965496183209
3500,0.832620233480936,1.48741916234139,0.836652798818851,1.47808314309121,0.969226683763308,1.05983593791536
3501,0.833071193725851,1.48693522891505,0.836423323537315,1.47804443490306,0.969571335944334,1.05948862569329
3502,0.83418218875383,1.48650674261287,0.836152880871904,1.47825500839799,0.969460812094492,1.05982190080451
3503,0.834264396638443,1.48586516760456,0.836047618116013,1.47828654488909,0.96947708830441,1.06007696085065
3504,0.834163837743029,1.48526107356036,0.835970622011916,1.47866782692845,0.96915786470713,1.05989588147159
3505,0.834357501366598,1.48508013638594,0.836049132640958,1.47895773811445,0.969201830730766,1.06012627565007
3506,0.834487233890304,1.48478552106284,0.835774011342017,1.47921162931374,0.969095619283876,1.05983495865132
3507,0.8352575267885,1.48320753384821,0.836156951887114,1.47882653937392,0.969209501933645,1.06005242651688
3508,0.835395169089933,1.48232767155596,0.836395598501349,1.4789039287944,0.969377065795691,1.06029514815895
3509,0.835123854391512,1.48283171501249,0.835902663865679,1.47905652925767,0.969136595707817,1.06014448367965
3510,0.835144877999533,1.48309583009895,0.835889923691599,1.47830152788912,0.969386135083521,1.05989462662565
3511,0.835054826931128,1.48341080521285,0.835789737473998,1.47831507436689,0.969245272294613,1.06004774305728
3512,0.834789858390706,1.48298999929566,0.836248579373089,1.4781934559676,0.968885087811576,1.06038915684675
3513,0.83423156354277,1.48321547826952,0.836649412128107,1.47907602339046,0.96915996359638,1.0602408248975
3514,0.834277357745896,1.48227215625553,0.836689206316685,1.4790955965124,0.969683589346199,1.05980929595777
3515,0.83422849227632,1.48213853683808,0.836728657266427,1.47860817590381,0.969792225770558,1.05973753459877
3516,0.834203260680623,1.48234209646844,0.836294799190427,1.47879702192465,0.969738289681696,1.05990662201028
3517,0.83409216123513,1.48190120203378,0.836374634646836,1.47878390412656,0.969684607394922,1.0596796344787
3518,0.833827740182926,1.48191251643613,0.836669374743614,1.47872010249242,0.969591894525824,1.06008528577771
3519,0.834063993319335,1.48144792947191,0.836527743119185,1.4791138040864,0.96975642170478,1.0599872290396
3520,0.833839281488725,1.48151461086469,0.836612439241379,1.47916575750468,0.96980573399065,1.0595841779118
3521,0.833543935839601,1.48145259640879,0.83667830951317,1.4794209580288,0.969571056276165,1.05993415266898
3522,0.833516858893647,1.48177285043338,0.836601623509303,1.47925973184576,0.969368520884841,1.06009381527715
3523,0.834179541789857,1.48091730352657,0.837122626571365,1.47838811717345,0.969400620969861,1.06021081721109
3524,0.833711226487432,1.48130812978851,0.837059989420012,1.47823364489348,0.969634069150375,1.06015036885457
3525,0.83317149663858,1.4817797206044,0.836744158665258,1.47881274399017,0.969910127630058,1.06004111953162
3526,0.833398593911015,1.48219720799602,0.83661262397965,1.47883129202589,0.969823858684526,1.06011319996534
3527,0.833547623617089,1.48143769542916,0.836881630626437,1.4783151654005,0.969499329831599,1.0605410027789
3528,0.832948247533722,1.48254531169852,0.836903594847161,1.47758624915228,0.969628952150672,1.0603337146529
3529,0.833455247183057,1.48274574980337,0.836508195524226,1.47887533017519,0.969232461130014,1.0610610750394
3530,0.833627808650082,1.48291947558496,0.836363718510992,1.47869415525429,0.969217183423757,1.06111616195017
3531,0.83369110636105,1.48311153666365,0.836070111117515,1.4785222760631,0.969246921849093,1.06134438337128
3532,0.83365413657978,1.4828671238296,0.836199199597515,1.47865745818899,0.969218442169395,1.06117123325547
3533,0.833429074682124,1.4834320533091,0.836331692439264,1.4792927723026,0.968787544505057,1.06139319063034
3534,0.833945795980152,1.48363632006783,0.836373090925258,1.47971222179322,0.968730865828032,1.06106646840179
3535,0.834125332231945,1.48342244825696,0.836538643012961,1.48024159010955,0.969152828546927,1.06073360527971
3536,0.834130849036396,1.483545639611,0.836401229024373,1.48025112848835,0.969016056328951,1.06106926005323
3537,0.834106479888435,1.48343706104709,0.83619237239056,1.48062383605133,0.969121201632414,1.06088380635795
3538,0.834345883646613,1.48294089347634,0.835947927901827,1.48099628800274,0.969319488977355,1.06076139201862
3539,0.834135378420165,1.48376362427057,0.836575273795128,1.48018362987891,0.969186649940655,1.060952532698
3540,0.834185541171635,1.48382473313182,0.83657299838779,1.48051864506819,0.969146553513229,1.0611881861812
3541,0.833925139722234,1.48443342972677,0.836165188613956,1.48134101292087,0.969028119718449,1.06120019344023
3542,0.8337248514739,1.48482734001966,0.836185193037025,1.48113248479354,0.96886999130605,1.0610795740898
3543,0.833772676948884,1.48448668680557,0.835877683644774,1.48126498317096,0.968809659767399,1.06146784088275
3544,0.834240283710831,1.48390475475655,0.835800385263904,1.48139222561019,0.968746991767791,1.06149840173319
3545,0.834475336070605,1.48403956213303,0.835697193923387,1.48119617990572,0.968571212379709,1.06137221173047
3546,0.834592561541459,1.48351513457076,0.83554650597286,1.48137637201887,0.968216760763305,1.0618371589553
3547,0.834471918758983,1.4837100756103,0.835378635055832,1.48193581344959,0.96825242805454,1.06168562156379
3548,0.834048709231101,1.48396713671204,0.835251394830207,1.48117787275604,0.968209842553231,1.0619582365563
3549,0.834244008459322,1.48375690763635,0.835107358643312,1.48124533369491,0.968556790434006,1.06155861581671
3550,0.834175994718676,1.48409875168304,0.83533350321085,1.48055250492715,0.968968445854274,1.06132793516069
3551,0.833998883465495,1.48412641026446,0.83525563302234,1.48098142807924,0.968667225030293,1.06188638248439
3552,0.834094586865463,1.48321980332404,0.83574363624383,1.48034262618842,0.96836096939785,1.06207959777909
3553,0.833885808012525,1.4832886324276,0.83583377571985,1.48075035026587,0.968274350310394,1.0618232763495
3554,0.834087496795865,1.48307132758268,0.836027534918268,1.48084383838096,0.968068382381908,1.06176771072314
3555,0.833969992855981,1.48312025357817,0.836173231810978,1.48017054216412,0.968572875867071,1.06179597467488
3556,0.833814922130158,1.48372987140724,0.836183441653986,1.48035514966605,0.968763758632317,1.06166725601999
3557,0.833739386631819,1.48437703480855,0.836348755938696,1.48070122243922,0.96882305786823,1.06136433950497
3558,0.833847239546915,1.48411230108026,0.836519279433836,1.48025945533019,0.969077431328769,1.06075414421489
3559,0.83394126435005,1.48344786168527,0.836278775890644,1.48005104662636,0.969353984109303,1.06042306520246
3560,0.83382077409917,1.48370476282124,0.835862436282273,1.48068460298075,0.969183049272529,1.06052397965325
3561,0.833924688429756,1.48397754460654,0.835645066619414,1.48045396116902,0.969137048761983,1.06063178194073
3562,0.833909839513821,1.48395856538524,0.836061353148278,1.47977130616022,0.969028506856531,1.06054041360217
3563,0.833652919230101,1.48467519283911,0.836014865721098,1.48016305315988,0.969146959270954,1.06037721152683
3564,0.833928694066754,1.48482890426915,0.836069024670941,1.47965322230015,0.969065000196821,1.06065494636513
3565,0.833988462434823,1.48492987934786,0.835968344259513,1.48009341700196,0.968922724788408,1.0608775158423
3566,0.833811097040872,1.48542068384593,0.836083293657919,1.47968943166715,0.968928597666133,1.06089722565928
3567,0.834055331714124,1.48516148180043,0.836360809491995,1.47885463404612,0.969335007829637,1.06042790052321
3568,0.834158295368193,1.48537433428503,0.836162966187697,1.47896319870045,0.969438467909838,1.06004318199142
3569,0.834181227936073,1.48516930996898,0.835686397949594,1.47922120144277,0.969594450305084,1.05964961856025
3570,0.834151293863417,1.48519598764988,0.835958741441793,1.47921524710567,0.969513156701186,1.05971988523438
3571,0.834551150962835,1.48525383870516,0.835767727580346,1.47930832600488,0.96941163618176,1.05990121409978
3572,0.834794810224692,1.48534301841863,0.835296173318127,1.47989196490739,0.969255383875264,1.05975770285499
3573,0.83498409723465,1.48502534159772,0.835115975316826,1.47984648143138,0.969352909245636,1.05970415918299
3574,0.834927334784859,1.48557860685844,0.834664076540314,1.4805811641603,0.969431691065136,1.05946456777728
3575,0.834826131102703,1.48581796024601,0.834562809592751,1.48085559303693,0.969223117463218,1.05959048292563
3576,0.835069776308371,1.4858132708511,0.835005360622631,1.48031421541365,0.969218735680473,1.05959538222191
3577,0.835200201768317,1.48601711899703,0.834711972012398,1.48079864231438,0.969016374172216,1.05959372317025
3578,0.835202149652879,1.48607359465324,0.834680386698498,1.48101790473264,0.968798538062975,1.06016559864775
3579,0.8354473277678,1.48591734800866,0.834646658382114,1.48077135784494,0.96876560816452,1.06011741710006
3580,0.835435403388102,1.48610049794119,0.834808296811639,1.48070326687288,0.968968830210953,1.06018914043679
3581,0.835547615192501,1.48620679982086,0.835022173000474,1.48055301690523,0.968769691186821,1.0607212551758
3582,0.835709039374779,1.4862382936025,0.834908369261017,1.48081223396087,0.968755047231167,1.06092106962094
3583,0.835707719168033,1.48560534052712,0.834911112457227,1.48052248008023,0.96882728484783,1.06073284099994
3584,0.835719950385178,1.48613217854766,0.835121191072616,1.48080993949269,0.96876057687566,1.06057672456939
3585,0.83576939252258,1.48651029158354,0.835025588122074,1.48148325994296,0.968522506185419,1.06065527618146
3586,0.835696878793254,1.48682884915503,0.83470103554927,1.48178223731855,0.96840472262241,1.06042808435646
3587,0.835828364131034,1.48676886755818,0.834335094564291,1.48229038255924,0.968497188858688,1.06061162254106
3588,0.835773700562097,1.4867608365569,0.834297618469935,1.483028109785,0.96874799629245,1.06056229858568
3589,0.836085132966794,1.48669750808928,0.834368028427458,1.48299247681412,0.968893891465099,1.06000474433513
3590,0.83610277134863,1.48665247045768,0.834387022893939,1.48273177006142,0.968816573209337,1.05950871415285
3591,0.835861803883774,1.48663297005547,0.834586545443531,1.48307077815787,0.968775683016485,1.05944279861984
3592,0.835922552410283,1.48590264292221,0.834532019971948,1.48327577727772,0.96860565615712,1.05952601646979
3593,0.83590544996125,1.48627740722035,0.834824595859713,1.48232747817563,0.968468966489016,1.0597263389401
3594,0.835717485248203,1.48662876344674,0.834770633104152,1.48285397702805,0.968595422865515,1.05964425554042
3595,0.83571767187352,1.48663320523957,0.834421836441613,1.48326018520419,0.968509830278695,1.06016221298098
3596,0.835387861833612,1.48720386569852,0.834315267069032,1.48373507731643,0.968484568105298,1.06040445912385
3597,0.83549012130339,1.48738784567106,0.834085766122322,1.48368067598604,0.96839250712358,1.0607373015027
3598,0.835520176957799,1.48732912995142,0.834456983049182,1.4831454246673,0.968857533803491,1.0606672655634
3599,0.835511426814097,1.48769232231933,0.834726008975017,1.48272431062936,0.968832588040063,1.06071861176864
3600,0.836029512030038,1.48720104088168,0.835009582741987,1.48266130035969,0.96900954535143,1.06056181297835
3601,0.836349817187951,1.48692068925733,0.83528742485589,1.48219218642253,0.969369761253754,1.06003119644471
3602,0.836285528311115,1.48689610393005,0.835607206821091,1.48243559741462,0.969354264684408,1.05988725611335
3603,0.836095952687512,1.48699467564799,0.835610599728645,1.48237520436263,0.969148649727976,1.06034532871775
3604,0.836441942322767,1.48672532237062,0.835606227595668,1.48242773292815,0.969385709604129,1.06022532838158
3605,0.836241271165916,1.48675465936283,0.835605365107089,1.48250239508968,0.96956493985981,1.0594625651246
3606,0.836949412256316,1.48585395043505,0.835711589961965,1.48270088707745,0.969499227413545,1.05934994104812
3607,0.836891611074838,1.4857917367615,0.83557906610328,1.48294308398879,0.969700858190901,1.05953541174446
3608,0.837481382941967,1.48555927006248,0.83543210323243,1.48325272058399,0.969947008277682,1.05933833075696
3609,0.837327346229934,1.48535494820804,0.835437038599296,1.48363492882146,0.970009128137464,1.05921416599338
3610,0.837401855121287,1.48495408006902,0.83541845170847,1.48322751476237,0.96957494925938,1.05923109519595
3611,0.837551386847307,1.48455093806847,0.835703942474307,1.48293925561056,0.969495618573427,1.05916160589928
3612,0.837420287432456,1.48487717659697,0.834998145323569,1.48322177439606,0.969762123701905,1.05907065243112
3613,0.83710866736472,1.48421890787739,0.835132043863085,1.48286272994861,0.969960996738326,1.05870032137241
3614,0.836817381256292,1.48471607502565,0.834850415686325,1.48271795535464,0.970037901844354,1.05887576980024
3615,0.836653838140297,1.48522256833175,0.834773149398914,1.4823124334524,0.969974950399061,1.05884786113734
3616,0.836481665665751,1.48548975738717,0.834993849298935,1.48154313447369,0.969922026491871,1.05899298147963
3617,0.836518258277857,1.48511565443026,0.835101380544075,1.48100705898398,0.969992333393025,1.05887105759589
3618,0.836225564066039,1.48479681390655,0.835268619107593,1.48088875773597,0.970065725448071,1.0588216252127
3619,0.836369580678937,1.48448000832794,0.835161095287767,1.48125739248788,0.970100669387043,1.05864936532407
3620,0.836410412144882,1.48466615342283,0.834442141605177,1.48200672997675,0.970120440819993,1.05885754709198
3621,0.83585474320615,1.48500410505937,0.834335742544824,1.48264031651006,0.970441270192075,1.05868190991994
3622,0.835505682297299,1.4852231125398,0.834470832980227,1.48235162306686,0.970349884761004,1.05888420638756
3623,0.835411783825588,1.48516671462821,0.834381724156772,1.48238253876315,0.97042544534477,1.05880207409333
3624,0.835752498099574,1.48517386427898,0.834538086569172,1.48177309617405,0.970298804395125,1.05865989522227
3625,0.83578175058949,1.48499998212396,0.834540744082529,1.48188237193464,0.970699682932001,1.05872320691211
3626,0.835862260277197,1.48482543747536,0.834483159448881,1.48204393725065,0.970721396213495,1.05870968170764
3627,0.836176022706012,1.48461665244143,0.834621387792586,1.48147682128737,0.970835947432063,1.05870947692434
3628,0.835928041478614,1.48501216062565,0.834774607283864,1.48151709483368,0.970877296972972,1.05910967325404
3629,0.835763599793992,1.4851142168426,0.834805137600814,1.481214242843,0.970891785766117,1.0595970538565
3630,0.835805745588186,1.48528270426317,0.83464460091102,1.48151679345998,0.970712188925267,1.05955953281042
3631,0.835989654333661,1.48470191720661,0.834380393991302,1.48160239261505,0.970810050529513,1.05928152844259
3632,0.835670445517879,1.48481377101411,0.834411255966189,1.48167523808798,0.971112033419516,1.05905294545012
3633,0.835945124553376,1.48451997302559,0.834342229087979,1.48162996619881,0.970845174457289,1.05936783387307
3634,0.83641220475674,1.48426933768053,0.834122128782069,1.48184756402761,0.970591059248647,1.05988157694093
3635,0.83595684996785,1.48436493074415,0.834514129799734,1.4815573176998,0.970641305960892,1.060069122036
3636,0.836426307364055,1.48356931428782,0.834647505296447,1.48190888330096,0.970753825819884,1.05987549596003
3637,0.83603796907267,1.48439057452659,0.834835790730252,1.48116312726175,0.970679163345473,1.05981543708549
3638,0.835961952604327,1.48438623279637,0.834224777450291,1.48183493991538,0.970862479614532,1.05974143819511
3639,0.836275598975735,1.48361903156264,0.83383196810718,1.48193237156662,0.970835474865306,1.0598924529187
3640,0.836526767206435,1.48380858973321,0.83427236667439,1.48155482923257,0.970718628499435,1.06004555729879
3641,0.836612626221313,1.48384946690273,0.834781680744496,1.48115016204961,0.970658390072479,1.06026339180737
3642,0.836814300200469,1.48392319882048,0.835026834280028,1.48117453434495,0.970621770782715,1.06019308336193
3643,0.836849424013949,1.48402322372525,0.834637423897828,1.48183705683928,0.970513324280342,1.06018427124827
3644,0.837046604212266,1.4840944333299,0.834313768618368,1.48188435120494,0.970627738281391,1.0599819804181
3645,0.837236286985707,1.48448200954454,0.834098500540839,1.48223386657368,0.970706971545076,1.06002771023948
3646,0.837401911712079,1.48459458552059,0.83414456256486,1.48220328184545,0.971075461781974,1.05967225761152
3647,0.837787416540888,1.48483962562308,0.833939526371491,1.48237157234911,0.970866360307329,1.05995506464087
3648,0.837869595915272,1.48459960655226,0.833479051627335,1.48315085365415,0.970789867428518,1.05975471130825
3649,0.837758801731471,1.48494826060791,0.833264429301352,1.48313063517139,0.970981948455218,1.05943954712451
3650,0.837588282877816,1.48549238180309,0.833177061973,1.4828234367902,0.970839253543899,1.06026604509514
3651,0.837484838206123,1.48560244189194,0.832983833451364,1.48326387576257,0.970994205856443,1.06012496348841
3652,0.837893224605929,1.48583033441514,0.832969463025838,1.48323282909307,0.971024206857439,1.05995582378729
3653,0.838211323887635,1.4853063079488,0.832774431248502,1.48335188795634,0.971019027612005,1.0599332862104
3654,0.838009449447825,1.48558552438564,0.832449879905992,1.48372272094732,0.970706250914889,1.06046475707401
3655,0.838133416214692,1.48545351331649,0.832787578033672,1.48339456162432,0.97066946308233,1.06050463145497
3656,0.83786044914134,1.48575006148304,0.83298073360798,1.48312641072235,0.970567017135844,1.06046886830222
3657,0.837834901164739,1.48573308662057,0.832876459541649,1.48313239355528,0.970630447718031,1.06056158693191
3658,0.837937911119989,1.48570939897386,0.832528740612999,1.48341551553125,0.970586944251091,1.06039329771075
3659,0.837929933270016,1.48621202097834,0.83247620616938,1.48327630393126,0.970553475853376,1.06045403227945
3660,0.837771578792616,1.48625839742665,0.832227965440975,1.48363684573028,0.970852176866307,1.06035028388131
3661,0.837619765219965,1.48639879983372,0.83222293287277,1.4837877825133,0.970796072892162,1.06025546931802
3662,0.837552996500229,1.48629781865855,0.832014955755582,1.48407959905987,0.971246030050935,1.05976591497852
3663,0.837434502041852,1.48667425868576,0.832054724918321,1.48364672998807,0.971014651502036,1.06015354709124
3664,0.837657476785346,1.48637046591246,0.832283575318701,1.48300466296755,0.970973395947633,1.06024169474559
3665,0.837747879743249,1.48654404142095,0.831792198021071,1.48365984148818,0.970885846865459,1.06048470425417
3666,0.837618508592771,1.48676950490201,0.831202826765359,1.48434005760146,0.971111507592894,1.06026389087361
3667,0.837571218543084,1.48651905299622,0.831186374795092,1.4842241908008,0.970883313730745,1.06056973836582
3668,0.837572881966641,1.48610986473135,0.830763995009744,1.48493307694266,0.970928321257053,1.06052337459382
3669,0.837751863880194,1.48666270906263,0.831252410299913,1.48424995348095,0.97099085951829,1.06062449695837
3670,0.837551860326349,1.48650702275116,0.831298156516605,1.48440224496274,0.970637793179457,1.06076368615856
3671,0.837476096358533,1.48652674492725,0.832328623847074,1.4839373053651,0.970599003733047,1.06064884051125
3672,0.837422194154123,1.48653276419361,0.832561234360738,1.48421867758491,0.970373933325728,1.0610600823781
3673,0.837283110267692,1.48644729561772,0.833019552830076,1.48307869931179,0.970335095608423,1.06103168215981
3674,0.837533031195611,1.48623025752109,0.833036746510403,1.48315539081096,0.970443294589905,1.0609090692153
3675,0.837590937733441,1.48670077692303,0.832921017351633,1.48299396117514,0.970679778774185,1.06046704521568
3676,0.837828048581473,1.48675289433833,0.833021578429087,1.48333792641914,0.970774832571989,1.06036795261449
3677,0.837855082427007,1.48729235884192,0.83305189985209,1.48321435504036,0.97093382928624,1.0599510796106
3678,0.83783429093324,1.48747348121489,0.833107179170644,1.48252133641419,0.971076783030191,1.06005603649594
3679,0.838042013785145,1.4875662600296,0.832770089296573,1.4830896608392,0.970939239050883,1.06008587372041
3680,0.837715673789926,1.48782446590332,0.833199368353138,1.48255333663249,0.970910924399302,1.06016666661417
3681,0.837903671993596,1.48737927228279,0.83285959883915,1.48230847866194,0.970652692590478,1.06041967531828
3682,0.838017516719061,1.48718722328445,0.832968626626408,1.4821195908256,0.970532825699719,1.0610089953392
3683,0.838085050989379,1.48740023139064,0.833551350062317,1.48180921725225,0.970396706460693,1.0609229448919
3684,0.837847813573555,1.48756692732505,0.833403114951338,1.48231634088473,0.970327153728995,1.06062916028213
3685,0.837866872665516,1.48792517041081,0.833186615365006,1.48229831835626,0.970309973798213,1.06072878351823
3686,0.837757932712052,1.48759799438966,0.833102494008527,1.48245745965805,0.970262451502656,1.06093277137214
3687,0.837582418858526,1.48757419439211,0.833004328422568,1.48257643308855,0.970079719149069,1.061325702728
3688,0.83761681585586,1.48754993510654,0.833016661932045,1.48242496850359,0.970308225239769,1.06126168802862
3689,0.837161337940634,1.48810983886139,0.832722077634549,1.48284278292409,0.970318498918719,1.06128335498553
3690,0.837105789187435,1.48837572767109,0.832906482964413,1.48273867780862,0.970282496951393,1.06102827355618
3691,0.837219488625439,1.48779134735635,0.832666418157199,1.48288594434328,0.970077222642278,1.06076647753525
3692,0.837475709139951,1.48732189714214,0.832681533164516,1.48317278283215,0.969794677739589,1.06104876122728
3693,0.837530221441009,1.48738042340341,0.832721596591729,1.48348679669082,0.96975655438163,1.06057382332451
3694,0.837451309612072,1.48749598058263,0.832690746712107,1.48337856527273,0.969887047629848,1.06064974351573
3695,0.837562089879944,1.48754669053824,0.832742284753592,1.48339164929,0.969930032125473,1.06047992055962
3696,0.837727421626487,1.48744314762888,0.833116488659453,1.4834200671627,0.96973235188325,1.06125381219995
3697,0.837750711659293,1.48718111000093,0.833269836762667,1.48272971435891,0.969497587786853,1.06170674906842
3698,0.837565370699185,1.48722770936463,0.833221007262337,1.4826430031109,0.969144022346082,1.0623570769647
3699,0.837808298728795,1.4869509558742,0.83318375604946,1.48288513478036,0.969305589288258,1.06246976284054
3700,0.83823354549208,1.48655850553653,0.832740161798836,1.48287771540643,0.969303754322082,1.06255629045645
3701,0.838176230802385,1.48685901931364,0.832482051117601,1.48334297679746,0.969190668420025,1.06250081769748
3702,0.837837872583238,1.48750935315612,0.832574254901819,1.48339447040446,0.96919061094813,1.0625816214956
3703,0.837885740013262,1.48701921209699,0.832423292639959,1.48377887530204,0.969389784796395,1.06219023547187
3704,0.838464380765315,1.48694249077816,0.832543282682481,1.48428261088098,0.969282084557607,1.06236288366436
3705,0.838586983846702,1.48708428645313,0.832616594798278,1.48385274415862,0.969471828959246,1.06240554136274
3706,0.838840081826698,1.48678686938913,0.832535208237342,1.48388266421914,0.969567152939598,1.06220827911907
3707,0.838989555687208,1.48695820007547,0.832452424188493,1.48420973769055,0.96937932872659,1.06234860051886
3708,0.839379832231338,1.48680582573574,0.832814552293652,1.48422600208247,0.969247469567419,1.06243204244199
3709,0.839572380027627,1.48671425065959,0.832742332560931,1.48431032176299,0.969042819302162,1.06209186610277
3710,0.839343783716463,1.48673059298418,0.832580633128849,1.4846081058204,0.969032084562395,1.0621186638493
3711,0.839440259589982,1.48672949072711,0.832594560903384,1.48450479056434,0.969171966640514,1.06179132657084
3712,0.839606696710879,1.48631252624286,0.832223931566582,1.48447753556561,0.969321632294549,1.06167784846844
3713,0.839441036577253,1.48604371395502,0.832261082071522,1.48431300988869,0.969577975173992,1.06208694989206
3714,0.839556824996365,1.4856868191513,0.832390879610098,1.48394161511965,0.969616995265431,1.06217143352241
3715,0.839545619041307,1.48513991867658,0.83221080304695,1.48437078946207,0.969353814145758,1.06248587583974
3716,0.839380343308098,1.48504457347896,0.832247098777308,1.4850870353395,0.969391850026685,1.0618876232846
3717,0.839376143741968,1.48515091236433,0.832238688686888,1.48527441071692,0.969500645543444,1.06162909618446
3718,0.839692879454263,1.48502713512061,0.832483634538327,1.48422571268647,0.969362280360151,1.06172162429776
3719,0.839608703412215,1.4853763281225,0.832441198460128,1.48409523431604,0.969821710900961,1.06119201340807
3720,0.839289485968727,1.4860403437048,0.832466093721224,1.48385643720042,0.970044615990251,1.06029938293649
3721,0.839280067135938,1.48617711340314,0.832502866818017,1.48329398299755,0.969924780174955,1.06045933408485
3722,0.839516697322188,1.48612281535853,0.832620443351392,1.4834830974171,0.969786748067641,1.06048121154874
3723,0.839668688069445,1.48638471501407,0.832600400886516,1.48312370882788,0.970204097861535,1.06001836736123
3724,0.839812889741835,1.48669489768978,0.832557974074782,1.4829349903698,0.969928050451675,1.06055069604332
3725,0.83952660764624,1.48678086391742,0.832495971222704,1.4831122979882,0.970160085093161,1.06057216339825
3726,0.839536836741645,1.48653842279848,0.832183403492063,1.48334410406441,0.970220964081172,1.06056160172773
3727,0.839483942134442,1.48664378883949,0.832303675344185,1.48357970306988,0.970435252135424,1.06066642643852
3728,0.839013075148748,1.48707708697096,0.831724566561429,1.48397178575624,0.970407138537641,1.0607737452829
3729,0.838390280660498,1.48744098151055,0.831814492866495,1.48382335473319,0.970105356244618,1.06171661264034
3730,0.838283881889201,1.48772373596922,0.831823136302299,1.48364339853472,0.970252445748812,1.06171833722247
3731,0.838213578354891,1.48751949132842,0.831953081881035,1.48322990899247,0.970066747572835,1.06177539760344
3732,0.838080171766385,1.48794569294669,0.832407254836588,1.48331283113536,0.969864828057457,1.06216149490336
3733,0.83811994641933,1.48815444787654,0.832819537314133,1.4829377286035,0.969818111731046,1.06207793821427
3734,0.8382970420368,1.48883807787341,0.83239427600599,1.48315285712063,0.969768259529383,1.06215308680599
3735,0.838728940208136,1.48821681427619,0.832380592759476,1.48334054309843,0.97007119677622,1.06187878972067
3736,0.838876648171495,1.4882021661094,0.832424002112768,1.48382428934093,0.970043645770206,1.06208155981258
3737,0.838444647151174,1.48870539364907,0.832251925699056,1.48479791554865,0.970082257677833,1.06191162289908
3738,0.838515766398535,1.48918714224392,0.832392982763594,1.48485394987246,0.969872674769206,1.06214859589296
3739,0.838311539785365,1.48913179400538,0.832297728624379,1.48485052577713,0.96954029900621,1.06216886374962
3740,0.838284995810091,1.4887644663947,0.832362969976232,1.48481427417663,0.96930253142976,1.06254255799209
3741,0.838301906856291,1.48849478849321,0.83249428043197,1.48472619412568,0.969457789766133,1.06256480360396
3742,0.838366377665295,1.48813228799498,0.832597291320104,1.4851035003643,0.969552144315106,1.06215040680561
3743,0.838333884080847,1.48790571561352,0.832923646303067,1.48541973774495,0.969648689143515,1.06210645196394
3744,0.838366911903928,1.48777339396413,0.832884766574989,1.48526471120807,0.969441815191928,1.06246838376097
3745,0.838827556406027,1.48731213038901,0.833019421031104,1.48529964949442,0.96935543454094,1.0622463200095
3746,0.838527229886592,1.48786347323336,0.833017169356177,1.48500123654781,0.969316617044991,1.06273136798696
3747,0.838332673018886,1.48805398762123,0.833443881317915,1.48425878733502,0.969233631451366,1.06285370057228
3748,0.838370965961695,1.48757207256409,0.833286298733314,1.48411519789353,0.969295383642961,1.06291058862785
3749,0.838603852341708,1.48749075948019,0.833487315182663,1.48349573440591,0.969408428933185,1.06261043686408
3750,0.838579166167187,1.48783099942066,0.833262143712919,1.48392834922819,0.969392972510715,1.0627441640469
3751,0.838341625387308,1.48786821276705,0.83322833523335,1.48344015399419,0.969307050219283,1.06277617042879
3752,0.83801547156761,1.48799204430872,0.833647429534916,1.48331964376093,0.969156023608895,1.0631300451112
3753,0.838027314720579,1.48800735305324,0.833423944647364,1.48331729754152,0.969429505017336,1.06238122474897
3754,0.838096790630623,1.48776617730986,0.833368257853497,1.48351653709352,0.969209403421852,1.06281163056169
3755,0.837997599638314,1.48824963747977,0.833035667839209,1.48423139059275,0.969085267588267,1.06279386747893
3756,0.83851694273557,1.48738342177863,0.832857073981087,1.48458050596836,0.969054870228503,1.06282518489609
3757,0.838704371938568,1.48759910157833,0.833367651025274,1.48397382440892,0.969089239730473,1.06299094139416
3758,0.838632308786524,1.48791228016013,0.833523948231143,1.48397871044404,0.969202700061734,1.06304598129572
3759,0.838777682853238,1.48761382226948,0.833526303927443,1.48385225980204,0.969410468094454,1.06287648872343
3760,0.838589465438335,1.48745854985341,0.833947749864387,1.48341989266568,0.969408028372467,1.06281677671221
3761,0.838527226300726,1.48736627827461,0.83356810683648,1.48419514985928,0.96961612240025,1.06266375419278
3762,0.838577332036223,1.48744461017431,0.833671405095181,1.48467976376355,0.969399593317758,1.06291449263085
3763,0.838799884188764,1.48732717139303,0.833580157374476,1.48473394525643,0.969422188793752,1.06270475295156
3764,0.838778447947265,1.48749123894367,0.833594043535191,1.48503383270949,0.969287709255909,1.06283303474464
3765,0.838829202928712,1.48768928504473,0.833302677915617,1.48535281413676,0.969038524300866,1.06294038351525
3766,0.838573786888169,1.48750338546305,0.83299026808226,1.48558300276377,0.969135050494143,1.06289678367459
3767,0.838625606770737,1.48690069432573,0.833284369033658,1.48493372638717,0.969057515430562,1.06240484290689
3768,0.83886799062736,1.48661997978417,0.833686361679876,1.4851027326926,0.968952449938667,1.06281588517267
3769,0.838663031133758,1.4869987612509,0.833423269349866,1.48541614842346,0.968881240690049,1.0627093761551
3770,0.838767330480536,1.48724066734296,0.833478475940055,1.48520434415618,0.968775049030072,1.06270230190175
3771,0.838817639420762,1.48721629361256,0.833599417003662,1.48501881625307,0.968855212839251,1.06284230879869
3772,0.838673319474058,1.4866576630722,0.833127197516557,1.48492815469291,0.968863518497439,1.06312677476889
3773,0.838689291046946,1.48711688455365,0.832795539976884,1.48469480361621,0.968980374165527,1.06301559400943
3774,0.838737983119271,1.48669767695917,0.832395252834736,1.48535499531557,0.968816390127268,1.06321409435299
3775,0.838824723858797,1.48650368404018,0.832441452235024,1.48471608551562,0.968740216838846,1.06320687826682
3776,0.839022994887066,1.4864818579978,0.832548936200319,1.48452625145239,0.968933592120576,1.06324931253447
3777,0.83917399970329,1.48671029705293,0.832679366603474,1.48471529041696,0.968918393063218,1.06319793367433
3778,0.83891087319253,1.48692344538999,0.832401081320448,1.48527533938869,0.968700581891866,1.06332175054888
3779,0.83888971351768,1.48712977593129,0.832457829991828,1.48488750643007,0.968783911177905,1.06336828496223
3780,0.838726920188342,1.48725108913976,0.832527462064641,1.48470566878102,0.968532299510934,1.06380545917729
3781,0.838763668769718,1.48724442479418,0.832430393813971,1.48445877207811,0.968477470998694,1.06393363057426
3782,0.838980163044801,1.48726411183269,0.831849681855296,1.48511106015775,0.968676485882845,1.06395202504367
3783,0.838648103442854,1.48759803747037,0.831801922830567,1.48495259005736,0.9686066659434,1.06406519614582
3784,0.838817368330686,1.48749929171898,0.83171707929107,1.48521608559046,0.968540683890405,1.06383136858157
3785,0.839008343814631,1.48784156229068,0.831656961502268,1.4855092111,0.968425803822496,1.0639058192157
3786,0.839090116541421,1.48760527421075,0.832204260167889,1.4851469232154,0.968611652428794,1.0637977225816
3787,0.838882100736883,1.48769475550699,0.832025303390402,1.48559137082755,0.968588501431907,1.06393596622063
3788,0.838938167651111,1.48783835456896,0.832086146116306,1.48523191595071,0.968835442845304,1.06382064546002
3789,0.839495580277503,1.48768105922014,0.831934820168968,1.48470947932071,0.968875275634532,1.06368437370511
3790,0.839459153237793,1.48762670121686,0.832263125784615,1.48447495754432,0.968831309813358,1.06403512102959
3791,0.839633987777474,1.48796154861823,0.831986911264316,1.48441827508109,0.969051891802173,1.06367684746371
3792,0.839268709388706,1.48866257604017,0.832440005321098,1.48433420076132,0.969028014286414,1.06418831836943
3793,0.839416168064702,1.48888735310161,0.832350914982844,1.4844950524318,0.968942803474703,1.0643321772449
3794,0.839112523603261,1.48924021310159,0.832272865921237,1.48471209167433,0.968830184005191,1.06415381138829
3795,0.839261092069791,1.48899141288553,0.832752006645683,1.48398791490697,0.968773016079273,1.06438222776301
3796,0.839289701394213,1.48911720568289,0.832500464960788,1.48477581565223,0.968776072371842,1.06416303586123
3797,0.839260890161767,1.48906338592212,0.832545413667219,1.4847161197455,0.968714395685311,1.06416588666916
3798,0.839596512087876,1.48927687889545,0.832464074553275,1.48453009046772,0.968485148328166,1.06440683079095
3799,0.839267254430571,1.48975805356217,0.832872555224741,1.4839550540838,0.96871926054834,1.06435096487962
3800,0.839420737439061,1.48977249415995,0.832744273111552,1.48444727281702,0.968793567290561,1.0646051808062
3801,0.839562170469575,1.48996298033637,0.832540562049795,1.48449837568114,0.968783936036063,1.06449282714379
3802,0.839319731486407,1.49023279240574,0.832532959585568,1.48462557989598,0.968903204921091,1.06424005321713
3803,0.839483871051457,1.49008492080226,0.832157708963849,1.48511642518841,0.968949659029208,1.06447787951329
3804,0.839809271661279,1.48977310041332,0.832216239352804,1.48549927316071,0.968945826846901,1.06455862443273
3805,0.839763214953072,1.48968316809359,0.832153075964643,1.48569072126108,0.968906853559579,1.0646288688961
3806,0.839376176803853,1.48999042721689,0.832329201860719,1.48533592416583,0.968855050660693,1.06464830034831
3807,0.839099567089912,1.49026591060343,0.832895438062538,1.48523729956573,0.968887450841023,1.06409815897889
3808,0.839216432165838,1.49017902265766,0.832814542146274,1.48531045934702,0.969117440507321,1.06400990758664
3809,0.839292783478603,1.4900352175571,0.832780946821705,1.48552350618694,0.969175025975844,1.06402781917203
3810,0.839762114420917,1.4896185536646,0.832885216221805,1.48503004925458,0.968859516776925,1.06429151872642
3811,0.839656341315273,1.48989011218501,0.832935716159655,1.48518746670114,0.96880266398406,1.06463153958356
3812,0.839379206545955,1.49019999646626,0.832783412752822,1.48579033355828,0.96879326565621,1.06436901407924
3813,0.839527206721287,1.49005658914579,0.832433252457097,1.48642092013297,0.968886940109914,1.06433504055321
3814,0.839347734680952,1.49008451483509,0.832424058285466,1.48640567158983,0.969106119077379,1.06407697589513
3815,0.839005248273275,1.49032539805189,0.832649578958784,1.48639337752857,0.969225881934301,1.0638244139205
3816,0.839167922927187,1.49025615431609,0.832037579955377,1.48661788134131,0.969117043553464,1.06396686276812
3817,0.83916040959891,1.49037352867863,0.832391895241608,1.48653618497091,0.969078123400259,1.06387422802759
3818,0.839288735012398,1.48994568075991,0.831982674007658,1.48689621871188,0.969039016299653,1.06407067706658
3819,0.839254649478448,1.49030410812848,0.831916080708556,1.48678515154768,0.969160862728921,1.06403201655887
3820,0.839566460368623,1.48983521955089,0.831910659391826,1.48691291748534,0.96927752829598,1.06380487632506
3821,0.839547112934179,1.48962841145827,0.831986023534179,1.4868436064539,0.969347351887968,1.06365548136377
3822,0.839407154893411,1.48952583874399,0.831962748490726,1.48713831835425,0.969485593466337,1.06340099603484
3823,0.839120482450632,1.49023862490909,0.831817342450646,1.48679055633914,0.96926791886578,1.06339862003421
3824,0.83910045495114,1.49002989948952,0.831721323135571,1.48691690710688,0.969192954491689,1.06304374082859
3825,0.83917668770538,1.49018951280594,0.831933754021261,1.48717085941013,0.969045350429338,1.06313003405009
3826,0.839127325616381,1.49045031374714,0.832415310330466,1.48665641177779,0.968896130281654,1.06322590629904
3827,0.839252587580435,1.49048829018019,0.832417726813345,1.48692829976236,0.96899826080357,1.06308857654281
3828,0.839360935303539,1.49070501738955,0.83231142138981,1.48722092624151,0.968994786424725,1.06307488075621
3829,0.839138391786066,1.48993355083889,0.832313397991612,1.48694220435986,0.969194623789413,1.06278287591913
3830,0.839321413956551,1.48996796963666,0.832244541212888,1.48671462814115,0.969310264366111,1.06267096659993
3831,0.839894196075846,1.48938313726339,0.832267650645602,1.48666461508274,0.969162875744672,1.0625971702653
3832,0.839602532003358,1.48955048003311,0.832310937724605,1.48654902914437,0.969098216224634,1.06277738884336
3833,0.839401739031505,1.48910954105484,0.832517967185225,1.48672245723788,0.969227649535702,1.06278064518146
3834,0.839326178342032,1.48896061714814,0.832898795696318,1.48634170404934,0.969103267090012,1.06307478803624
3835,0.839321767890775,1.48919612651911,0.832851342231596,1.48659041793924,0.969199424835832,1.06297440762844
3836,0.839719607027256,1.48907177056486,0.832891441929766,1.48644229132897,0.969479009970077,1.06275128605248
3837,0.83987929076385,1.48900331591791,0.832775958296222,1.48660848832356,0.969637162300475,1.06256541565081
3838,0.839782329204763,1.48893038874628,0.832934276707277,1.48681609262959,0.969687575881579,1.06263016321635
3839,0.83975952658159,1.48883146559247,0.832945799730775,1.48657261660304,0.969776876171482,1.06267615715743
3840,0.839470735308916,1.48915744722372,0.832980317830393,1.48659828243264,0.96980948526732,1.06293765468879
3841,0.839061475786224,1.48941049545598,0.832867277214591,1.48634244482381,0.970033816062592,1.06290573647851
3842,0.838815785818505,1.48976820073963,0.832529500141941,1.48741497909694,0.969983527926994,1.06284439077388
3843,0.838916209172714,1.48934092562107,0.832722585720352,1.4869872470084,0.970037071097999,1.06284872517441
3844,0.838377479156972,1.48946932174329,0.832589760202136,1.4869618978503,0.969894292960698,1.06280343444387
3845,0.838427166696124,1.48982041101918,0.832736501856199,1.48709247412595,0.969891399999437,1.06314026018608
3846,0.838614566491578,1.48976641023378,0.832564850734692,1.48695651377235,0.970122721938368,1.06306353224772
3847,0.838427395555802,1.49012503028492,0.832077360679045,1.48773434388864,0.969971499641142,1.06289236414262
3848,0.838423621833196,1.49002147409733,0.83230960212988,1.48766513363512,0.97012027421759,1.06312486307692
3849,0.838812371338056,1.49016734646482,0.832332938018658,1.48787329778822,0.970515634953786,1.06305191527186
3850,0.838586427128178,1.49034990218118,0.832260594460966,1.48814931702222,0.970446648157989,1.06320729232358
3851,0.83878831019404,1.49015435854545,0.832494398967002,1.48802892357239,0.970187176048282,1.06335666257324
3852,0.838511114873075,1.49045319095856,0.832767519169283,1.48763767112269,0.970223869379596,1.06327556166169
3853,0.838948542408153,1.49096660924406,0.832639656138227,1.48771997288613,0.970451944109098,1.06321574073209
3854,0.838964884232567,1.49124171323231,0.832462772402424,1.48732579862052,0.970686326465268,1.06295861486555
3855,0.83889425007441,1.49133351790149,0.832079257804296,1.48794882597982,0.970596034500263,1.06296676403399
3856,0.83897726336595,1.49090814639134,0.832000330586405,1.48786562405595,0.970342370892497,1.06341288013711
3857,0.83912814519225,1.49042306168706,0.83212007008034,1.48756320849993,0.970472902570677,1.06356822258017
3858,0.839176495204355,1.49050216068372,0.831756622549014,1.48847924367115,0.970354667788115,1.06357871395793
3859,0.839185662605461,1.49012608915431,0.831619993805512,1.48861659960524,0.970279019813235,1.06381558506267
3860,0.839689686833042,1.49007936628432,0.832027457639706,1.48842493965466,0.970335564143686,1.06407399801469
3861,0.840065167447478,1.48949062053166,0.83191899693659,1.48857388512126,0.970160963232672,1.06411305016892
3862,0.83996371765492,1.48958782270538,0.831892351415621,1.48888728081946,0.970032167140463,1.06409685874618
3863,0.84040894145524,1.48908798289711,0.831810623314846,1.48854589901018,0.969905871863366,1.06417002551366
3864,0.84023188892679,1.48946869086725,0.831812437327521,1.48868877596323,0.970069301017662,1.06413043460248
3865,0.840062719568821,1.48974147374682,0.83182937977326,1.4884025237285,0.969954599514032,1.06428852466326
3866,0.840119115645836,1.48980910004115,0.831562738368621,1.48807904934512,0.969970193876071,1.06440042392342
3867,0.839863554707579,1.4898974983788,0.83153880457176,1.48784169711293,0.970025172826887,1.06421510930531
3868,0.839602360776799,1.48980903192594,0.831267970669225,1.48834462076776,0.970050436878285,1.06443440278441
3869,0.839061402083337,1.49023449158912,0.831252722143596,1.48860181902174,0.969822947108077,1.06475344609266
3870,0.838917504905116,1.49064561345228,0.830977256884769,1.48861573793541,0.969870731327976,1.06482592355873
3871,0.83863167025877,1.49076023646062,0.831472414720576,1.48813412487506,0.969813204910612,1.06497581714621
3872,0.838599253363433,1.49082085065804,0.83137009077926,1.48866145796028,0.969672092615634,1.06463665988438
3873,0.838544749605109,1.49140688659598,0.831328631087544,1.48850919811789,0.969533130406282,1.0648731869223
3874,0.838669510660039,1.49135684787258,0.830986005728303,1.48893758595249,0.969540847933545,1.06493792972358
3875,0.838505950797687,1.49102516644382,0.830803097147564,1.488813708695,0.969489923596976,1.06514869941712
3876,0.838129220131688,1.49127260405246,0.830933328634348,1.48879255456878,0.969499722794231,1.06497898008426
3877,0.837987514566722,1.49152735322609,0.831085655699448,1.48881079407958,0.969636383118416,1.06498426763003
3878,0.83786216756382,1.49133390239737,0.831107096185373,1.48884684439725,0.969597476421395,1.06479108432342
3879,0.837784049603482,1.49107211683881,0.830858502011493,1.4887859280497,0.969880549025382,1.06458277940701
3880,0.837053742960614,1.49196301945092,0.830724703014716,1.48864817105857,0.969852209013968,1.06431278570589
3881,0.83697660017055,1.49196461003833,0.830977637463298,1.48858603189437,0.969872100247005,1.06413631224659
3882,0.837212798783453,1.49221478665752,0.831139433269646,1.48872743623794,0.969876213545154,1.0639956403607
3883,0.837192239910556,1.49255160890387,0.831020866513243,1.48871879977625,0.969745047021975,1.06439752805323
3884,0.837219259554586,1.49244063729389,0.831097046047906,1.48902719228182,0.969886831081064,1.0640851591916
3885,0.837282066532402,1.49246113035732,0.831388304011719,1.48890368399164,0.969937918581417,1.06375829972497
3886,0.837449771622717,1.49242889589519,0.831408047400234,1.48918185004823,0.970084644804164,1.06329886608816
3887,0.837249546693143,1.49238597853728,0.831976538926005,1.48881831756127,0.970036746636845,1.06342102131488
3888,0.837432845636674,1.49191829639174,0.832159675764947,1.48928627866854,0.970193103925671,1.06359382161188
3889,0.837326818252305,1.49148927274192,0.832245517720078,1.48903271582294,0.970281525057977,1.06348423592335
3890,0.837453180902691,1.49173777142055,0.832365062711505,1.48858644706423,0.970522523623358,1.06339176840746
3891,0.837346571369535,1.49182839551977,0.832251229837665,1.48914679482751,0.970464664988128,1.06336973899239
3892,0.837017225789922,1.49245927465276,0.832368364229202,1.48907257071071,0.970354168819816,1.06364038995871
3893,0.836671204961617,1.49211669668445,0.832548109131491,1.48886412396623,0.97042571130081,1.06317752160353
3894,0.836517291301417,1.49239398242801,0.832419563162317,1.4891498125483,0.97033313456651,1.0629920427437
3895,0.836562573287123,1.49180687676593,0.832044006922835,1.48965372249931,0.970309649967311,1.06328956416814
3896,0.83640121286167,1.49175451369256,0.831873165904896,1.48991949672155,0.970487024804832,1.06320583331212
3897,0.836656160340341,1.49192763828844,0.832093818664801,1.48923153718508,0.970395586673019,1.06325851260213
3898,0.83660759471236,1.49220510060233,0.832258293559465,1.48875689187955,0.970360349058772,1.0631075477042
3899,0.836658270811379,1.49254962706339,0.832134335482146,1.4889500544017,0.970305767383156,1.06305473746353
3900,0.836624788215695,1.49283988621243,0.831933207785274,1.48925142014176,0.970192829124878,1.06319192063659
3901,0.836547061068097,1.49285053031621,0.831944910839974,1.48930329111072,0.970002279899192,1.06292020366195
3902,0.83657158081008,1.49306483925592,0.83199673403908,1.48942273768735,0.969833148992316,1.06315452657453
3903,0.836652951350189,1.49294090237973,0.83221129693329,1.48935932785941,0.969996073734464,1.0631206906996
3904,0.836642683094994,1.49278318442071,0.831987642923274,1.48951079741357,0.969965248477112,1.06342353412272
3905,0.836670868670222,1.49283243968725,0.831913063539292,1.48977547330489,0.96990415192384,1.06347666541359
3906,0.83664336293915,1.49327887775564,0.831891788823048,1.48976638298451,0.969813422039644,1.06350210797347
3907,0.836672234897277,1.49281877326385,0.832371702243082,1.4890817451855,0.969915699888832,1.06345155282603
3908,0.836550844441829,1.49283433626791,0.832061867542212,1.48932905871043,0.969987333736346,1.06318325955997
3909,0.836295793277928,1.49255666958785,0.832229687706373,1.4888613694287,0.970003560052741,1.06299059785873
3910,0.83628991766931,1.49258899832697,0.83247724744078,1.48825800965318,0.969918754932292,1.06316880293911
3911,0.836122111148246,1.49314379298302,0.832280620457056,1.48859269652343,0.969856812048645,1.06306481019133
3912,0.836287509741831,1.49336118800208,0.832390161623615,1.48882999542057,0.97009599576708,1.06285486183893
3913,0.836447776214676,1.49296457421123,0.832543298206948,1.48886469857162,0.970158402438063,1.06278614654967
3914,0.836498758898802,1.49303746825734,0.832762636145284,1.48868378482371,0.97021372599046,1.06283754588364
3915,0.836140808550444,1.49340075174487,0.832928753397713,1.48872142771756,0.970265652177175,1.06269463033425
3916,0.835844109419893,1.49404936768684,0.832669386230758,1.48936376110713,0.970216798003964,1.06322607085543
3917,0.836102916262443,1.49361645663038,0.832435154315324,1.48956686695652,0.970250108121018,1.0634539297912
3918,0.83633177775009,1.49334710803145,0.832554385937228,1.4899776750058,0.970524991004417,1.06354350656295
3919,0.836225182455191,1.4935054551245,0.832520156507329,1.48999858476187,0.97043704165595,1.06383889465673
3920,0.836515369353898,1.4930232360993,0.833065184137843,1.48993313973109,0.970288780816737,1.06426280872963
3921,0.836417183466736,1.49334624275733,0.833209331058497,1.49035617094814,0.970234228068267,1.06424372632021
3922,0.836368313396814,1.49299923456249,0.832963086494389,1.49052986795491,0.970280334631484,1.06420859612681
3923,0.836059570681088,1.49336290820655,0.832801561077984,1.49056695294552,0.970261999206575,1.06405888036375
3924,0.836200666801579,1.49280541776672,0.83285896283325,1.49048373268917,0.970272133369737,1.06421117912887
3925,0.836483794311541,1.49289283489579,0.832719354593938,1.49098495215066,0.970206357480336,1.064180824774
3926,0.835973903081102,1.49341262424629,0.83291873140813,1.49079113395271,0.970341700010107,1.06389372628946
3927,0.836123141562498,1.49303730032546,0.832871668853785,1.49084335128121,0.97032591726035,1.06426911199922
3928,0.836198154909827,1.49312236698419,0.833288063240283,1.490997709484,0.970109338856723,1.06460986453628
3929,0.836063924799928,1.49323608347765,0.833156842823003,1.49114095913316,0.970116356168856,1.06440583385041
3930,0.835993040288194,1.49349970690298,0.833024395433402,1.49110441319505,0.970081353490305,1.06453809572463
3931,0.836005122684404,1.49317377375273,0.833223342274437,1.49078493733305,0.970105189140138,1.06449631282255
3932,0.836070272792348,1.49312666593348,0.833114723690814,1.49077690598416,0.969949377804966,1.06437757120658
3933,0.835781072766109,1.49298994005839,0.833162895635046,1.49061172802148,0.969800085687065,1.06454176546354
3934,0.836084857206064,1.49253453773925,0.832990822570122,1.49071833229984,0.970016726712596,1.0646786023403
3935,0.836729431737474,1.49199924097491,0.832954132226037,1.49096185136035,0.970010027727628,1.06473977107689
3936,0.836667794663007,1.49259105394987,0.832788114339641,1.49142116835885,0.9701072379897,1.06445057493221
3937,0.836817258094169,1.49250080704637,0.832859141424417,1.49155981392604,0.970217592610401,1.06426535753645
3938,0.836269650228691,1.49275771312825,0.832986518954099,1.49141740056223,0.970370551076623,1.06383536266929
3939,0.836540454067828,1.49264491373767,0.833129990141084,1.49167104072638,0.970317750146379,1.06387152731931
3940,0.837156818362414,1.49200577354026,0.833044977803109,1.49193280373429,0.970632552941595,1.06360869829974
3941,0.837177425052244,1.49174430652141,0.833067608700376,1.49176896358337,0.970558284502402,1.06371773862219
3942,0.837237168109405,1.49199493128727,0.833082005780898,1.49130925675985,0.970488594801361,1.06383218780802
3943,0.837516621336372,1.49178518922408,0.833059372677711,1.49094481949369,0.970466375608292,1.06357669791032
3944,0.837350066054889,1.49259235749183,0.833074556244889,1.49100542534027,0.970373757842994,1.06350994581348
3945,0.837196474882974,1.49226979071993,0.833111183286949,1.49094413406849,0.970371016944306,1.06352287034631
3946,0.836972140364553,1.49272260047279,0.833059197530802,1.49080323028366,0.970347693194853,1.06379620607771
3947,0.836906414202342,1.49298546450225,0.833442626599095,1.49040162062863,0.970385395662362,1.06333466337677
3948,0.836799213238681,1.49330228313676,0.833043832767238,1.49060952615931,0.970387317860841,1.06356552919812
3949,0.836837725803704,1.4929481425279,0.832991048087516,1.49042263343333,0.970444379238847,1.06398337212715
3950,0.837083527786321,1.49245565697589,0.832928473474836,1.49016930564446,0.970324049077049,1.06393369402748
3951,0.836916776444209,1.49191355430472,0.832792330288482,1.49028862554525,0.97041982877692,1.06429606789348
3952,0.837015681694954,1.49166011839078,0.832775789289746,1.49053710090295,0.970386417916024,1.06439603744585
3953,0.83723167379643,1.49150877051752,0.832404282823169,1.49040787493831,0.970330613417906,1.06463969410489
3954,0.83725270685208,1.49197628358544,0.832842807420662,1.49015068060541,0.97021603866587,1.06482889418102
3955,0.837024337230675,1.49259046136803,0.832979276301296,1.49015184993791,0.970102848877102,1.06545993257168
3956,0.836964435751694,1.49232963727678,0.832827070436201,1.49003036275452,0.970073085117767,1.06530197676924
3957,0.837179471773915,1.49211040394738,0.832706569913816,1.49021738846854,0.96991772420219,1.06537229871115
3958,0.837204657524468,1.49259190224308,0.83252669467914,1.49038825722052,0.969963088229604,1.06519711071404
3959,0.83691313805231,1.49321010196192,0.832269891244465,1.49045631786541,0.969958984267591,1.06517708480413
3960,0.836772747015636,1.49310381335643,0.832144474375842,1.49055883431394,0.969823019190906,1.0651039354665
3961,0.83668907567851,1.49309470355436,0.83185804093618,1.49161043431107,0.969814615255874,1.06472232905163
3962,0.836952704701967,1.49299270289214,0.83198806518011,1.49144819394076,0.969958282442982,1.06452387330227
3963,0.836908012869148,1.49300213450326,0.832089908211583,1.49122012227611,0.970008399663183,1.06459888677815
3964,0.837341029761261,1.49246440452139,0.832294964716512,1.49092328262739,0.970285759971219,1.06462873080349
3965,0.837097720467521,1.49280973331433,0.832508046860407,1.49076668160536,0.970296944528092,1.06450258617802
3966,0.836990550387158,1.49308472281937,0.832343645793967,1.49114319277783,0.970140961787828,1.06462853660172
3967,0.83703472088932,1.49355841906611,0.831835397370862,1.49113208748573,0.970248822963341,1.06464958975254
3968,0.837022912513026,1.4935848800768,0.8317091177432,1.49120134358726,0.970406634521258,1.0648965682437
3969,0.837261174504851,1.49324627502882,0.831745673100892,1.49129099223273,0.970279756693443,1.06505805507352
3970,0.837214050734307,1.49324419527936,0.832009344979216,1.49091671370696,0.969927523251859,1.06510681974795
3971,0.837041544130413,1.49314100587941,0.831930310572563,1.49088561997164,0.970041482407013,1.06483601511472
3972,0.837160252567065,1.49297007252879,0.83249621718123,1.4906207027566,0.970256030541715,1.06472741697306
3973,0.837226547633612,1.49312083142209,0.832486600447856,1.49078688553323,0.970320024903101,1.06509832877596
3974,0.836978034547666,1.49333740905266,0.832544438756334,1.49062601740884,0.970392619595819,1.0651782079089
3975,0.836953692637,1.49371988837838,0.832308589550077,1.49088688256093,0.970563634392699,1.06512304569451
3976,0.836634858657145,1.49411276463162,0.832224955300052,1.49148368508031,0.970582411833833,1.06517715106577
3977,0.836496383765156,1.49414814879017,0.832253950632209,1.49168745546764,0.970589831957425,1.0652474761662
3978,0.836399000561033,1.49468365040831,0.832533281582484,1.4914814996896,0.970678178823329,1.06524929648145
3979,0.836598394626444,1.4942265921929,0.832524739828258,1.49145216636149,0.970736750708945,1.06552645065532
3980,0.836767475882199,1.49468828055071,0.83234353161062,1.49178074909053,0.970754034526217,1.06551522850275
3981,0.836424781287404,1.49520262881443,0.832070719287633,1.49212099886637,0.970632487333485,1.0658296766707
3982,0.836428236791274,1.49531171867163,0.832172463446242,1.49214822573806,0.970695065747366,1.06577613775964
3983,0.836496213851782,1.49528751255622,0.832291262900592,1.49237302423948,0.970955296376525,1.0655402928387
3984,0.836296010549429,1.49545011443521,0.832230961436682,1.49255684933336,0.971009648667877,1.06538951495057
3985,0.836428971052384,1.49521776088393,0.832007935559963,1.49284104237777,0.971157413084177,1.06527113510486
3986,0.836120592218728,1.4952867525411,0.832002935122754,1.49351711359524,0.971003798687279,1.06524340355191
3987,0.83603508678746,1.49521974145708,0.832063249137153,1.49352697639304,0.970831121981299,1.06563512187155
3988,0.83546303974496,1.49604969124089,0.832047355879228,1.49340750854461,0.970931340945793,1.06592780056841
3989,0.835972225742997,1.4958990545955,0.831918221322101,1.49416759513092,0.971103429913719,1.06587759212398
3990,0.836032563470932,1.4958774187153,0.831810562392347,1.49404807082809,0.970894482068536,1.06580556287662
3991,0.836120770830538,1.49570159852162,0.831650694713035,1.49420681205215,0.970746289864737,1.06611220818841
3992,0.835890119366231,1.49617319434494,0.831496159752869,1.49434215859439,0.970839921329915,1.06611840901002
3993,0.836268750553185,1.49587321278128,0.831547386307601,1.49419214639471,0.970794901049203,1.06601996267282
3994,0.836320649725835,1.49612993185197,0.831533748118906,1.49393358151915,0.970762518643524,1.06606328175447
3995,0.836187042561331,1.49574397244832,0.831419346330813,1.49407710807796,0.970982049755571,1.06607907873836
3996,0.836278529654668,1.49562453341862,0.831461871608058,1.49418341962865,0.970904579725667,1.06593021863136
3997,0.836465050616436,1.49534599854671,0.831326657226659,1.49457627620212,0.970940016774175,1.06578195740774
3998,0.836410494499544,1.49532220045551,0.83139195737342,1.49454924426279,0.970649486601418,1.06606196572583
3999,0.836353530437664,1.49541542952628,0.83101397151421,1.495139270437,0.970618584896108,1.06593313656304
4000,0.836493458996281,1.49508133425322,0.831014233453042,1.49500645640396,0.970706753258168,1.06584018004085


==> data/relative_beta_sol_ratio_Case11.csv <==
T,tot_relative_beta_krr_1,tot_relative_beta_krr_2,tot_relative_beta_krrnew_1,tot_relative_beta_krrnew_2,tot_relative_beta_krrPS_1,tot_relative_beta_krrPS_2
1310,0.623970362670614,0.762109073698759,0.719449768074773,0.855392185487977,0.719449768074773,0.855392185487977
1311,0.623970362670614,0.762109073698759,0.719449768074773,0.855392185487977,0.719449768074773,0.855392185487977
1312,0.623970362670614,0.762109073698759,0.719449768074773,0.855392185487977,0.719449768074773,0.855392185487977
1313,0.623970362670614,0.762109073698759,0.719449768074773,0.855392185487977,0.719449768074773,0.855392185487977
1314,0.623970362670614,0.762109073698759,0.719449768074773,0.855392185487977,0.719449768074773,0.855392185487977
1315,0.623970362670614,0.762109073698759,0.719449768074773,0.855392185487977,0.719449768074773,0.855392185487977
1316,0.623970362670614,0.762109073698759,0.719446346360677,0.85540690180594,0.719446346360677,0.85540690180594
1317,0.623970120574981,0.762081078588893,0.719428092090061,0.855386930993154,0.719493258954575,0.855355843971376
1318,0.623992575543826,0.762022157223148,0.719422566234544,0.85539821635258,0.719487611399283,0.855367262345687
1319,0.624043399761185,0.762004750348957,0.719464873011259,0.855413296532159,0.719574035283615,0.855374898799202
1320,0.624329658240907,0.761772823305769,0.719527988377124,0.855492758324959,0.719648634211121,0.855490407401266
1321,0.624397672983911,0.761876029087149,0.719664013654871,0.855845719155848,0.720211488138181,0.855363253259276
1322,0.624371806900989,0.762689221887799,0.720409519947224,0.854983156680564,0.721451625200038,0.85435672731235
1323,0.625075343580426,0.762214724578384,0.721301164470528,0.854349044333059,0.723548207378932,0.853158541033512
1324,0.627728723461532,0.759716631982845,0.722400650418979,0.854228203334999,0.72567115339253,0.853011556170396
1325,0.627477306476479,0.758757989177276,0.723357745994498,0.854467159324368,0.729228565884214,0.852795582801567
1326,0.628780151124485,0.760882336306853,0.724460874229542,0.855298787401944,0.734738173457509,0.852655794672573
1327,0.629995937074445,0.765660652372627,0.724550944708446,0.859054492123518,0.739911231757428,0.855077861106666
1328,0.626756896139269,0.773500237259813,0.724792798761917,0.863199134431741,0.746213733328573,0.857589592100878
1329,0.621066739241885,0.786453317628142,0.72487443475009,0.869753485758873,0.752979431586136,0.863129698789063
1330,0.619677447467827,0.797191259576334,0.725068818769563,0.879192519026036,0.758799242148115,0.872367089219398
1331,0.618886717378406,0.805781141681831,0.724402460716618,0.888028051717193,0.765982583993053,0.879302276855987
1332,0.618284040570714,0.813522053342338,0.725956052408521,0.892130330129208,0.772324205908602,0.883198956023033
1333,0.619800772219177,0.81776678114712,0.72757280822635,0.896504671312704,0.77876937988446,0.885860961941794
1334,0.620554000826155,0.821327187318854,0.730566551274805,0.898504959718949,0.784969860816082,0.886833287165649
1335,0.621642698814922,0.823362341019109,0.734114020931637,0.897136418232552,0.790608546485838,0.884911342133546
1336,0.622735985244619,0.824835311840993,0.735907647522692,0.898048513835707,0.793852585669218,0.885138006844908
1337,0.624513817845119,0.823173498170492,0.737429240874206,0.89855404295469,0.796363844866797,0.88523730601571
1338,0.625542098977273,0.823998481775249,0.73828506932112,0.898651772457038,0.797828139033202,0.884792659950118
1339,0.625984708244743,0.824475386528811,0.739217497962775,0.898208349487237,0.799050150636526,0.884353936709544
1340,0.626740935870722,0.824259123945175,0.739990550301888,0.898470550458603,0.799939335089454,0.884127037139173
1341,0.628145559112274,0.823817418977371,0.740255948093063,0.898901518088359,0.800573310686112,0.884293830831238
1342,0.627904674179225,0.824784126380305,0.741018428792539,0.899724958775644,0.801565374919367,0.884936813838356
1343,0.628217733368084,0.82459769241556,0.741973793181632,0.899677694266872,0.80231128731392,0.885978042800421
1344,0.629573805080524,0.825916806776157,0.743561484585989,0.899066472126976,0.80311322739098,0.887472313217547
1345,0.629286021064014,0.829292050295599,0.743990358391646,0.900295779173389,0.803599185006344,0.889209112400157
1346,0.630947269287865,0.830006187421315,0.745921607328788,0.902232481311484,0.804518657479418,0.892025157555741
1347,0.63300319218475,0.831927377678555,0.746402058661987,0.906737830508835,0.804487414938177,0.893692102665766
1348,0.631846124832515,0.836323098845391,0.747623902184433,0.908621667682544,0.804850742289224,0.895678404011399
1349,0.631529633927834,0.836727658952458,0.750221544130784,0.909999626898729,0.805730400097978,0.898155799520247
1350,0.63228629860682,0.842836834333977,0.752679883830041,0.910396988895337,0.806746026119468,0.899953492208019
1351,0.632309254029483,0.850702284887758,0.753324869164066,0.913780086223363,0.808552732680896,0.901351945103815
1352,0.63362123453315,0.853673003064035,0.754233778595631,0.915019844585866,0.809916651511688,0.903404568791305
1353,0.634869080107078,0.854783769611018,0.75659574231691,0.915120926179948,0.811143154169408,0.903729197199376
1354,0.636080540605734,0.855705585667819,0.759143834296797,0.914871604289083,0.813314874450993,0.903761947872336
1355,0.637387665461667,0.857594989226353,0.75991814505149,0.917000437346133,0.813949844100872,0.905603442943274
1356,0.639061539426593,0.858397931916734,0.761869242584241,0.917500342598673,0.815301204692294,0.906344111830097
1357,0.639439559207324,0.860130085318038,0.764294785344939,0.91640533509768,0.817409043415674,0.906615094338239
1358,0.640462191860596,0.861527809458282,0.766102215719142,0.916620554259736,0.817878218444874,0.907695473961105
1359,0.64122548798824,0.86208304257297,0.766562772716978,0.918099370575859,0.818962432364174,0.908224437098028
1360,0.64081068119653,0.863288836553407,0.76877257813061,0.916371312384068,0.819838883767324,0.909035284430292
1361,0.641060873092633,0.86460434289904,0.769783643031983,0.916865634406601,0.820025654653851,0.909720728631751
1362,0.639990566694398,0.866132563074227,0.770377260306568,0.917405867808568,0.821492033550585,0.910739942737343
1363,0.640311719899359,0.86602109929008,0.77212049948789,0.918137678509812,0.822648062728265,0.910950340188708
1364,0.640160528067007,0.867695790570038,0.773518488495791,0.917521158803446,0.823321357602662,0.911375163240786
1365,0.640328072558444,0.87010488148722,0.773882867247624,0.919245482563394,0.823508865581199,0.913441004396709
1366,0.640471709834,0.869157465698829,0.775959440558841,0.919396230331055,0.824930872143561,0.914194635719358
1367,0.641478440136134,0.870468719655085,0.777984613549569,0.918485272528613,0.826300137936477,0.913280354298202
1368,0.640009757102489,0.875371802537394,0.77927650132525,0.918225337510476,0.827357581325563,0.913834144039539
1369,0.640193213695378,0.873515340594994,0.781880673158078,0.917942062186943,0.827992748468774,0.914313560580391
1370,0.642510283882512,0.874788871529406,0.781694386179233,0.92102524256501,0.829613615439971,0.914660405923493
1371,0.639909697589877,0.879615617546254,0.781455980398235,0.923402959365931,0.830296514245051,0.916016357485603
1372,0.638377442757467,0.881987939226356,0.780895631485948,0.928851080416694,0.83165095172254,0.917272593545396
1373,0.637545699118322,0.884456772445241,0.781299119252742,0.930213582901643,0.831739358989848,0.919459664602637
1374,0.637363358751637,0.885233369245929,0.781875683873985,0.931405863994579,0.832624458061607,0.921325298935141
1375,0.637452809330987,0.885543175842347,0.784499296985602,0.931090050818899,0.83304867296607,0.921743672353903
1376,0.637179862093726,0.887153708831236,0.784357601519703,0.933406253060908,0.833592623847417,0.921308570167369
1377,0.637680874016425,0.886519287524605,0.784587106579928,0.93556239493589,0.834351936698947,0.922222381589472
1378,0.639470321139281,0.886005371760625,0.785040423271645,0.938020649068204,0.8358888737086,0.921728191583789
1379,0.639451839441165,0.887277913205352,0.784623298986695,0.938299271353331,0.837130847425971,0.92162487069799
1380,0.641526315159051,0.884298657164894,0.786235922401611,0.938228103932246,0.837841667802924,0.922668682026907
1381,0.642999829134181,0.883899257360443,0.785217774815169,0.940472111397739,0.838542058803422,0.923007013971415
1382,0.642837789918105,0.884397384716006,0.786705810619284,0.941147941895266,0.839001120800846,0.922876561312956
1383,0.644609162378148,0.885184884621238,0.787480233898516,0.942342541375967,0.839976848789175,0.922708730187232
1384,0.644643774350439,0.887255503338507,0.789233888106058,0.941440209410521,0.840619621973034,0.923455579671399
1385,0.646846844296005,0.885691069515737,0.790903015771744,0.94028009037458,0.842452480364006,0.923468560312667
1386,0.647338523432525,0.886281601078015,0.792171337383161,0.94119123125255,0.843171875265381,0.924587483405031
1387,0.647776502660971,0.888186529234944,0.79317154471632,0.940702418362392,0.843415355597337,0.926602330385215
1388,0.647388061032585,0.888497481439461,0.794341775964524,0.941105099330706,0.843877122577513,0.926526829612592
1389,0.647548675139413,0.891281223533695,0.79403434078347,0.942733973053628,0.845125813485775,0.927129193097242
1390,0.647856595405399,0.893901200613206,0.794854343444193,0.942708683617932,0.845023463619224,0.929435326988337
1391,0.646634721059517,0.89872787026413,0.79587803496316,0.943452530216239,0.846267304995416,0.930268960715468
1392,0.647295527832875,0.899218180504528,0.798527874427432,0.942608073917267,0.846283223094322,0.931275365292959
1393,0.648777651396655,0.895683465883622,0.797709310439322,0.945491965219597,0.847173539196802,0.931666203727995
1394,0.649243820850247,0.898457957785478,0.799464759713754,0.94498498428368,0.849257431023432,0.931047726183397
1395,0.64971148060827,0.899565747905838,0.801219178634192,0.94393017304374,0.849512382509027,0.932370850872589
1396,0.651544141157965,0.899032129714366,0.803066716576373,0.941814636717621,0.850777538081299,0.933189951697492
1397,0.651957095309861,0.899278241056267,0.804547545868227,0.939870407162116,0.852669300295508,0.932709637482746
1398,0.652071982798564,0.897399321097903,0.806292645321631,0.938980363567232,0.853226427652609,0.934244430523079
1399,0.651099784062015,0.899935491583243,0.806470290252534,0.939963684379542,0.853354783982061,0.934882245958988
1400,0.650712286827341,0.903087200158041,0.807117032603832,0.942069906419752,0.853608503909282,0.935660031310546
1401,0.650953613042386,0.904110165377409,0.807590519032975,0.944178546005866,0.855009930548222,0.934536498671757
1402,0.651055019897128,0.905710669796175,0.809569172155491,0.942558292870498,0.855626051588014,0.934793151761354
1403,0.652140625764778,0.903152660347426,0.810608493066881,0.941993751091115,0.857302882340752,0.934305475185337
1404,0.650305100519394,0.903832207413697,0.810217032996122,0.944215802094057,0.857511961507609,0.936383136665443
1405,0.650616247260369,0.904718835108251,0.809941663446055,0.944727513952132,0.858179552783229,0.936426918845961
1406,0.650878536375901,0.90546326291954,0.809837345907605,0.947198969695638,0.858791204298747,0.936038450009908
1407,0.650455289358174,0.907409459043916,0.80967127561249,0.948738492492927,0.858535758083855,0.93741142657697
1408,0.650290070964957,0.90851107867284,0.809378838740879,0.951206732509083,0.859399830690337,0.938244820427982
1409,0.649004268096634,0.909757282227051,0.810717789629691,0.951433847780252,0.860234772466439,0.937869943259232
1410,0.649667995577506,0.909091460030034,0.811109060269157,0.953146325332085,0.85984100258101,0.940031214390912
1411,0.649842752214161,0.908251970565506,0.812495336179902,0.952477151731131,0.859569682783116,0.941145766341433
1412,0.650522306547343,0.90719956454356,0.812705897024043,0.954342958540035,0.861204588843693,0.939289658087148
1413,0.649885262869517,0.908636829338721,0.813626052338723,0.954675437521792,0.861549701051458,0.93956427168737
1414,0.649270340111141,0.910203704695989,0.814629798678815,0.955907100169446,0.861640381263161,0.940700202840146
1415,0.649492486165696,0.910098982211172,0.814634241911488,0.957424228360034,0.863279562348327,0.94050120477957
1416,0.649073657364086,0.913317634345632,0.81417004509545,0.960032713516072,0.86333420735876,0.941918997838593
1417,0.649434918400292,0.913049681558232,0.81470904844578,0.961735133365477,0.863256105376084,0.94291288555321
1418,0.650872498272151,0.910970051407678,0.81497320315153,0.963170522308802,0.863135334514173,0.944141476339926
1419,0.651702043990116,0.910237703027278,0.815891162258116,0.96352461913808,0.863841433066737,0.944766148716646
1420,0.652109457132136,0.909959686559116,0.816788949258799,0.963317258628535,0.864567813479013,0.944888113356806
1421,0.652172887668563,0.909445961726815,0.817435771133899,0.963249238502463,0.866044667270019,0.945686709401361
1422,0.653243222398751,0.910314277429785,0.818727073821843,0.962621716676074,0.866641009424608,0.94641703189974
1423,0.653649584961452,0.910474716855137,0.819938865885478,0.964388591372838,0.867612187246746,0.945839221972573
1424,0.653012829291954,0.910804018999636,0.820777247451732,0.965125776481196,0.868747041835471,0.945924461293234
1425,0.654824014377622,0.909057709241932,0.821842851338992,0.965244529437529,0.869340256734131,0.94579348384658
1426,0.655072484565604,0.909606061232161,0.822523865022516,0.96434055062644,0.870193965152598,0.947123935221647
1427,0.655483693055596,0.911719714817409,0.822012812973536,0.965357751768068,0.870929260623646,0.947316451367693
1428,0.657250520781267,0.909423608340679,0.822532007107769,0.96616207645967,0.870660970174989,0.948922488380616
1429,0.657859543036466,0.907698342870709,0.822713377697122,0.967480147116441,0.871608829959942,0.947721230931928
1430,0.656463347190616,0.909312893413003,0.823191885836992,0.967454708272174,0.871913389641683,0.947840338148847
1431,0.658365783808344,0.909201471308629,0.823162760379679,0.968352567948115,0.872481170646482,0.947138434366721
1432,0.658211772270308,0.908428183438824,0.824138989224951,0.966052754854673,0.873595017529438,0.947019449277749
1433,0.658129350241581,0.909375016695494,0.824545962859933,0.967344366636264,0.874142631619329,0.947744405244066
1434,0.658994397694114,0.908485931472127,0.824815925660007,0.96801276265975,0.874395591759252,0.947688630565557
1435,0.658327914478815,0.90804920083703,0.82591421922805,0.967134427198981,0.8751501939451,0.94834195677656
1436,0.658184723208198,0.909829279079662,0.826466105487526,0.966276822551004,0.876041401751192,0.948574341453041
1437,0.658073811036851,0.910682687867994,0.827036650879347,0.967491933310603,0.876852508727654,0.948661186235983
1438,0.657214736161567,0.911229316107436,0.828470078021215,0.965216424317013,0.877602971964906,0.948286402901855
1439,0.656987802630603,0.912700872048338,0.828444133551332,0.965536501592136,0.878334378350466,0.947701174651778
1440,0.65795977042699,0.909695879834593,0.827976933554598,0.966691040504533,0.879892510213387,0.946011760335824
1441,0.657801224394494,0.909929775404476,0.826858870572969,0.969850829932917,0.88060081281874,0.946905410521345
1442,0.657460739163726,0.912177717667628,0.82577531650268,0.972152926473835,0.880329180323278,0.948743010804189
1443,0.658756656890088,0.912310079048587,0.82661588763682,0.972153436666668,0.8806902009224,0.949486481199177
1444,0.659052229458568,0.913761959744913,0.826757021421835,0.972360942827032,0.880228563556184,0.952384132967437
1445,0.660539828023832,0.91304124292726,0.826927190803205,0.97448002691053,0.880645069953959,0.95410339136866
1446,0.658436329233879,0.916857959050971,0.828127350572769,0.973231089329665,0.881132910969963,0.954384158333273
1447,0.659078384767777,0.915573437313989,0.829378422452124,0.97146888610424,0.880958036417476,0.955006651786656
1448,0.65945446726956,0.916644289580712,0.830343267153487,0.971184493630886,0.881979428265245,0.955344199251784
1449,0.660236317810173,0.916959454200244,0.831008541664229,0.970303529642191,0.881588754604096,0.957499709612182
1450,0.660098080826534,0.917176491823318,0.831865759367397,0.971069749097193,0.88183789538396,0.958433324784059
1451,0.659435990158183,0.919743741150478,0.83233928822028,0.972490421295822,0.882426685659534,0.95856173265778
1452,0.659192864755326,0.91982801151895,0.833082305454608,0.971609975012466,0.88177073220864,0.960521929961939
1453,0.658908995931728,0.919803304143606,0.833717915197338,0.971299374174815,0.88307578771487,0.960488157663182
1454,0.65989589554932,0.917843386908972,0.832663711287727,0.975307518027203,0.883035288502713,0.961353000953809
1455,0.659018155362932,0.920450367245388,0.833425864406253,0.975494655121239,0.884143891353518,0.961695875092842
1456,0.659312219939323,0.922709640326569,0.834361926819805,0.974577242779514,0.883929382319819,0.962644889461166
1457,0.659501056356755,0.922862943033902,0.834719039798706,0.974838222511244,0.88402250891747,0.963654321865841
1458,0.659910735824,0.9241548280193,0.835772000831352,0.974904241416758,0.884555965745339,0.964496059900113
1459,0.660951636121967,0.922237894946008,0.836580680322083,0.972986525084057,0.886719981185726,0.963407501761509
1460,0.661242237613713,0.923268921192133,0.837653363068321,0.971761260549347,0.888405749459306,0.961304608269841
1461,0.661083227351976,0.926495841549817,0.838281558388401,0.97203663480158,0.888858152167049,0.961145812446782
1462,0.660834247889701,0.928024517836666,0.840024830988272,0.971759151258128,0.889537380298176,0.961458907356252
1463,0.660495655941586,0.926817859566163,0.839468406390178,0.975066770306836,0.889494801395202,0.961611141199789
1464,0.660667585918041,0.925880457714906,0.839868706082226,0.973665012369093,0.888872867759149,0.962429370493101
1465,0.660304797684872,0.923577600005438,0.840549733292978,0.97442742192998,0.889517227239841,0.963754756850838
1466,0.660267969670289,0.922964100247008,0.841553790287751,0.973888447572656,0.889838960805005,0.96448519916312
1467,0.661289798345459,0.921407297460759,0.841776126949679,0.973908261813309,0.890383871200515,0.963430441570243
1468,0.663418029663656,0.918641385803725,0.843413624595725,0.972379446272902,0.890774696057481,0.963797358263228
1469,0.661698126411782,0.920561860462035,0.842752844841339,0.972887893745942,0.891385649391315,0.964054170698645
1470,0.661531346506817,0.920157277665055,0.843602986747835,0.973270770861228,0.891708467403669,0.965026392519079
1471,0.661230889306555,0.92160982198736,0.845480612946095,0.971905993245351,0.892166290682853,0.965164307268713
1472,0.660771924431157,0.922549608852309,0.845821103040916,0.973265000793524,0.892329191940446,0.965886500844949
1473,0.6614857417416,0.921612528326937,0.847043274827971,0.973419090472914,0.892803666698158,0.96661400853765
1474,0.661080536756992,0.922780782417738,0.848823664958471,0.971790952358306,0.892608338496303,0.967828294586343
1475,0.661728346057794,0.921133078662687,0.848858595128432,0.971892285491175,0.893117822049717,0.968034521537897
1476,0.66069933146135,0.918847972485708,0.849104869517562,0.973757198833322,0.893465867206144,0.968615081668936
1477,0.660501919284432,0.921270435802669,0.849760808465477,0.973808935522004,0.893452760674003,0.969018454143123
1478,0.662337814549643,0.921467585775355,0.849338305864938,0.974749258116737,0.8941761275805,0.969343229758404
1479,0.662890609456846,0.922942816741128,0.84975751017863,0.975344626784516,0.893422181129924,0.969811915641259
1480,0.663963576300721,0.921364138741935,0.850158110993795,0.975919822913369,0.894070070304127,0.972376451625689
1481,0.663487131970972,0.921560029098515,0.852615920349032,0.973383590834143,0.894264044431964,0.972736921454133
1482,0.662564331100203,0.923458638937687,0.853294804082221,0.973277675361686,0.894126793626094,0.973531863467298
1483,0.66213995522162,0.925140361937393,0.854361877730203,0.972812637277906,0.894990678827724,0.973017412277727
1484,0.660714160870201,0.927938773442966,0.854241358874321,0.971997389577494,0.894507630906363,0.974496075103193
1485,0.661697970376127,0.926923975147463,0.853431029149118,0.972303952153215,0.893816777005091,0.977014368144602
1486,0.661106568547039,0.930436014842242,0.854015351012055,0.973803561477528,0.895492644216669,0.974821729963963
1487,0.660701563747269,0.930078057723601,0.853538441047362,0.976050628343952,0.895602449501137,0.975457173731126
1488,0.659347035471803,0.931494618063832,0.853171349393973,0.97699318269023,0.896074125920148,0.975291128888309
1489,0.658203184993182,0.933387714731033,0.853045771883666,0.978001537940056,0.896185166040009,0.975344044048524
1490,0.658872875032012,0.934548965532639,0.852855138988075,0.978873490072792,0.896700187353628,0.975567546994293
1491,0.660189824934028,0.933668717408017,0.851901023221773,0.980982645774006,0.896991989581283,0.975634663808752
1492,0.660433887462983,0.934353174781388,0.852621525138237,0.980714858816808,0.898054449337129,0.974535779338449
1493,0.66117853513198,0.933072988153254,0.853326670068735,0.979539207962322,0.898990552735559,0.973389057619645
1494,0.659860310207647,0.935400389280311,0.850754281326451,0.98362454625505,0.900519185597905,0.972188512573328
1495,0.660315079223322,0.934956715090108,0.850520347395575,0.98418927501706,0.901164086850528,0.971631778076617
1496,0.660189347669406,0.935656008136729,0.852002993024748,0.982789454748949,0.901508523430732,0.971785230001024
1497,0.660364017330522,0.937009011061563,0.852756080793592,0.983162998823228,0.902115235408211,0.97141396112007
1498,0.659552176098264,0.934986892934406,0.85354940168405,0.983515720103319,0.902761811527463,0.971244226602427
1499,0.658338704890495,0.937618465319564,0.853493200654273,0.984499633049382,0.902846569076701,0.972199430840721
1500,0.659086647332916,0.935665297715718,0.854144538933655,0.986180550288379,0.903967300336692,0.970876007238617
1501,0.659925052073193,0.934238623507439,0.853812816031279,0.987673020822299,0.904225264739071,0.971906636267513
1502,0.659653245871257,0.934422233492827,0.853733040533323,0.988702886953056,0.904140298051746,0.973218862589068
1503,0.661706944166049,0.934132465653875,0.855281720483925,0.987977818780913,0.904130724908415,0.974988667355362
1504,0.661215027650496,0.934528248234876,0.855471660359881,0.988208255674343,0.905531711914759,0.97438720139546
1505,0.660511478425325,0.935102254979295,0.854993497675362,0.99001220201034,0.905958538282789,0.974876013770466
1506,0.659917833096469,0.936923536231147,0.855330246412843,0.989540988357741,0.906970152475617,0.975242423668698
1507,0.658511871872294,0.937776589863436,0.854427982690821,0.991698756939667,0.907142974129095,0.973675863403819
1508,0.658041496749576,0.937584852370385,0.854076772261337,0.993906546052824,0.907438145274121,0.973851407286176
1509,0.657575413332993,0.939674582542744,0.853944954295551,0.9942314651739,0.907414450632343,0.973696878081881
1510,0.656898901528705,0.93910052265343,0.854144657964988,0.993778526597468,0.907913900987191,0.973556080870258
1511,0.656406054829478,0.93962980302774,0.854510450437499,0.993366416900806,0.907755672066626,0.974127689724006
1512,0.65651105461379,0.940051058257392,0.854665456690059,0.9942982723832,0.908008051228052,0.974739881174699
1513,0.656571779501284,0.939712452537239,0.85515201073729,0.993703108166155,0.909430705159887,0.973596103202403
1514,0.656180093971334,0.940654079465455,0.856214773134532,0.991154430212164,0.910068951294761,0.973410261178252
1515,0.656199425472904,0.941063298785846,0.856393107532522,0.992159221285321,0.909342462821231,0.974282845803433
1516,0.656129437498377,0.941989057639707,0.855911069423792,0.992022047610319,0.908509327376385,0.976065150847293
1517,0.656116929977902,0.940798282190027,0.856433282235692,0.991535068717513,0.908066239938748,0.977383197657404
1518,0.656425622312315,0.939832500099048,0.856777125555613,0.990833165030286,0.908211155018699,0.977365846744569
1519,0.654605303756358,0.940513770865551,0.856335788290267,0.991803235869815,0.908479512712128,0.978344264721584
1520,0.654028871010365,0.939072129078064,0.85745887898069,0.990071152791204,0.908281592276255,0.977709091165872
1521,0.654286988148619,0.939733274627268,0.857747551957773,0.989976418556765,0.90942086255098,0.976617459542118
1522,0.654545860567404,0.940270135988505,0.857881615504497,0.990466790023076,0.909792976925891,0.977040755516214
1523,0.653821215456555,0.940423499137619,0.858148735167026,0.989004987891795,0.910312732930017,0.976452370775482
1524,0.653491003521951,0.941826097007174,0.858456864181315,0.988621516060265,0.911712284817662,0.974946084087612
1525,0.654385543681807,0.943586589515414,0.860056239011876,0.985705622978455,0.912660609228725,0.974463881881369
1526,0.653824385699563,0.942720524811817,0.860663295804485,0.985215549849957,0.912904715325614,0.975572675809152
1527,0.653489273716663,0.94142313589269,0.861102436207069,0.986063048785388,0.913612104449803,0.974821503683718
1528,0.654797842312852,0.940331683877592,0.861215502302766,0.986908156683265,0.9143085694337,0.974195108065077
1529,0.654088469179949,0.943641393382838,0.863246832497464,0.985837327648373,0.914556933851569,0.974495028723954
1530,0.653528430740711,0.944070387477476,0.86379581658414,0.986527157964399,0.915166049019207,0.974493606686686
1531,0.653501082297113,0.945640307806036,0.862862651271788,0.987691427564515,0.916158060840555,0.973135204699624
1532,0.653325828955788,0.94414001850875,0.862836491289394,0.988465007683363,0.916209096893616,0.97358106410547
1533,0.653095288062231,0.944479308817042,0.863515266177909,0.988022052191706,0.915878973782198,0.975688421075302
1534,0.65341438560893,0.943522596773146,0.864731614032959,0.987424072689765,0.916960243355531,0.974651680901142
1535,0.654050977366546,0.943026016959844,0.865130721407689,0.987783869760715,0.917714864232577,0.975351332641369
1536,0.654216798940758,0.94224503959996,0.866343446689264,0.988032011604389,0.918251939763624,0.975328416352127
1537,0.653134606113463,0.943612236730092,0.867544305286376,0.988496517217655,0.919186872354925,0.975785221568747
1538,0.652697539554967,0.945442145126928,0.868451372594527,0.988056925484797,0.919930277567693,0.975721691995963
1539,0.652790062030059,0.946523068356152,0.868787484900527,0.988518827784575,0.919732047175186,0.976050291094441
1540,0.652024829636902,0.948240762828525,0.868853648763522,0.990671627364037,0.920530748201526,0.975205047479635
1541,0.651461665947556,0.949264199991812,0.869346699775202,0.990736071171505,0.920351817394856,0.975656272597772
1542,0.652496607853676,0.947265375326251,0.870880782227176,0.988574898583033,0.922575279426947,0.972874445127439
1543,0.652407489252909,0.945872046616636,0.871202592776577,0.988937839714169,0.923340755308452,0.972335946978263
1544,0.654142648102879,0.945393656683279,0.871377697639101,0.990904933995238,0.923812087452258,0.97201851437797
1545,0.653389669718716,0.947640100034337,0.871180832976207,0.991956145901539,0.923696105755675,0.971960712348247
1546,0.654464054274293,0.945982759925958,0.871250668663617,0.992961403272045,0.924953775898019,0.971108983607493
1547,0.654701581348312,0.946236379423104,0.871080485996651,0.994798164915876,0.925377496253147,0.971683614813677
1548,0.656511069684873,0.944776776754055,0.871469414563079,0.995010271904402,0.924562643915528,0.972563475364914
1549,0.656981728986002,0.94674489980292,0.871916657635356,0.99504501863105,0.925534229740028,0.971979911012297
1550,0.657275647845629,0.945946073989795,0.872939317260655,0.995187657264218,0.925792031754144,0.972140940968795
1551,0.657897975564018,0.944376851749529,0.872593532570109,0.995452732232796,0.925816440622707,0.972774690140053
1552,0.658513940100817,0.944948013295273,0.872616381778833,0.994524401753877,0.926119323057781,0.973098440102591
1553,0.659353137366362,0.946041667261713,0.873027827519558,0.993677570217273,0.926469861822977,0.973650992144784
1554,0.659380924445111,0.945910170929955,0.873193138837626,0.992487492545961,0.926974499467056,0.973138820185931
1555,0.659649138713156,0.943949507146919,0.872389290406316,0.993299732196725,0.927335899001201,0.972840540606359
1556,0.658213500524092,0.945684836104549,0.872284165388268,0.992560760694496,0.927716283986986,0.973230755068121
1557,0.659614258098494,0.944930482678605,0.874152333462704,0.9894093015017,0.927887240459876,0.97291783279114
1558,0.659387592370937,0.944511395626254,0.874372584490162,0.988867973554766,0.928558869122304,0.972248456615189
1559,0.659996905472004,0.945233714476693,0.875072619730985,0.988818921472295,0.928655395924084,0.9730044053811
1560,0.659730952557992,0.945285541779666,0.87527738338763,0.989282919304577,0.928984075233707,0.972393220190536
1561,0.659023360637176,0.946166682363114,0.875616335306242,0.989847735520868,0.929505154842234,0.972433342076471
1562,0.658126405683736,0.94611408063839,0.876133491739278,0.98912751001021,0.929500875259027,0.97255295622026
1563,0.658332875475691,0.946031031560161,0.875911823509809,0.988651122516625,0.930278950338957,0.971695219445198
1564,0.659339836669209,0.943343819556218,0.875177930832958,0.989231151769481,0.93067861518268,0.973193619216357
1565,0.659308529905368,0.944570633879602,0.875140785169599,0.989382769062032,0.930871293120763,0.973806642758845
1566,0.659695268568678,0.94574899051673,0.875459102735867,0.988056014618937,0.931111620442229,0.974239771474404
1567,0.659197470908129,0.945408946826784,0.875047831220197,0.990180113629821,0.931744183020881,0.973635907568217
1568,0.658095872243106,0.944409495407294,0.875848510259787,0.988808196473321,0.93154981784497,0.9744554294394
1569,0.658717906422607,0.943202438324028,0.87541801868154,0.989741911606379,0.931449547744151,0.975209752431845
1570,0.657544467654185,0.945082773350895,0.876372414988812,0.987952962094607,0.931068634657896,0.976930324293993
1571,0.65648315550611,0.94541157911663,0.876204241828855,0.989246411969076,0.931458575624702,0.976826844422035
1572,0.656313893315213,0.945424737933062,0.877370268004313,0.988052958469503,0.931538213904734,0.976845763028391
1573,0.657332427348913,0.943985660304251,0.879086805344837,0.985506551629067,0.929909334877082,0.978670475615758
1574,0.65688754102662,0.945719477421132,0.880284436771719,0.986866448276524,0.929500048692205,0.978691750294258
1575,0.657471322474466,0.945910777577703,0.880836011378696,0.988154781095105,0.928719453088108,0.980385948244653
1576,0.657098634241463,0.945678804539904,0.880400205782106,0.989143093090775,0.929163859463393,0.979824347464386
1577,0.657178427142801,0.948807671868767,0.880592450512512,0.989937468195668,0.929386140991432,0.98078793823819
1578,0.656103429843453,0.951160129096175,0.881209980446346,0.990005745474171,0.930610316744102,0.979728806863138
1579,0.655225047391431,0.951550429087489,0.881043127155241,0.990876112194655,0.930398529565186,0.980412622684582
1580,0.655354707303756,0.954238020899289,0.881586410454121,0.99201008807443,0.930307861727077,0.98105702762096
1581,0.65660118333528,0.953228003274717,0.881686267575066,0.99319275464157,0.930785879007619,0.980436183199449
1582,0.654487443654464,0.957168373708054,0.8814497944461,0.99387675443245,0.93142231430811,0.97960256574159
1583,0.65562721488629,0.957648639713419,0.881755582080707,0.992777866095082,0.930760640028699,0.981629870391014
1584,0.654983282315263,0.959231975082067,0.882729724127644,0.99234484535864,0.931017693408151,0.98240473192807
1585,0.655172829433325,0.956791655751009,0.883018106320867,0.993412809049659,0.930997193529302,0.982978675916407
1586,0.656312620077333,0.957144826082149,0.883990539658981,0.992293299945277,0.930308649210729,0.98403072317058
1587,0.656479173468594,0.956841464181093,0.884260789712681,0.992694917414993,0.930747168555745,0.98382716852165
1588,0.655995621835065,0.958836439389106,0.88279422781176,0.994578647051023,0.931311634708423,0.983289670034011
1589,0.657372747431962,0.961285905779541,0.884057075735212,0.994220770555309,0.931871199826238,0.9836066896413
1590,0.657312459519648,0.960612923136174,0.883727821999982,0.99463988464976,0.932095737010785,0.984028678819698
1591,0.657574536439758,0.961347348554661,0.88347833632195,0.99502795797498,0.933580613942502,0.982616418509251
1592,0.658729045015956,0.961198695354061,0.885626092134849,0.993751676863111,0.933538400405845,0.981885939978363
1593,0.658464856997767,0.960854097517541,0.886369803508879,0.993343196631742,0.933979694433093,0.981813300325896
1594,0.657392127205441,0.960335146021274,0.886611807177363,0.992825927700482,0.934912399948981,0.981304183383705
1595,0.656804023285731,0.960560044447322,0.885752088174745,0.994678227221843,0.936430552968236,0.979673326336239
1596,0.656392494907182,0.960869397694198,0.885249819651706,0.995959908772512,0.936178519934213,0.980326500961538
1597,0.655903837287556,0.96203477762259,0.885504730568656,0.995294353104833,0.937055895978997,0.979372005898267
1598,0.657292717802861,0.961328117653972,0.885143656492805,0.99745576583666,0.937340183456432,0.980038830045855
1599,0.657307462407205,0.960061684908644,0.885859077213426,0.995596373709403,0.937567306105813,0.979931927690677
1600,0.657559689276445,0.96022330048315,0.88595943232483,0.996260784310362,0.938116730415879,0.980463731460036
1601,0.657222842110628,0.961387583274545,0.885294002775999,0.997693719571682,0.937950511228705,0.981708164240256
1602,0.657304907406066,0.962083449606487,0.886355044070575,0.996526672236824,0.938613227896718,0.981013972637706
1603,0.657604209802014,0.962876226134586,0.887181345515596,0.995667241693159,0.938365249065957,0.980760788105442
1604,0.658766560216737,0.960175374890287,0.887593636447838,0.995510925456164,0.938510161287947,0.980949910582223
1605,0.658601391794267,0.959440003596912,0.887996648614249,0.996125677646172,0.937707764906834,0.982710500470418
1606,0.658920803274636,0.958751805842638,0.887006814069614,0.998571161583537,0.93733149643878,0.983528325672974
1607,0.659843800447419,0.956945593758465,0.887347752520811,0.998489937764891,0.937962273640166,0.98243612266668
1608,0.660484363610751,0.955824509439949,0.888925868481692,0.997224777481164,0.937982265358421,0.982312603628561
1609,0.659060944931007,0.959109068073005,0.888365746157798,0.997895637476003,0.938057414585222,0.983320492074226
1610,0.659728526668501,0.95805908316503,0.889310974062942,0.998140602717058,0.937525906794252,0.984113496022974
1611,0.658459079080197,0.958540744727906,0.88961805647903,0.998062537947878,0.937881817354266,0.983515140925707
1612,0.658764607811182,0.95735010250652,0.889537452798597,0.999001759433565,0.938496075983516,0.983286386899414
1613,0.658762662663511,0.958198573854661,0.889507531113761,0.999958132703575,0.939497370157612,0.982070275751558
1614,0.658823228598807,0.955825187680677,0.888617372569431,1.0014323671587,0.9396764670945,0.982236845165821
1615,0.659400810933163,0.956138364444507,0.889166890518838,1.00121289470948,0.940158110799071,0.981499808694154
1616,0.659710863654388,0.955939843302287,0.888671721356897,1.0030741362555,0.9406100341932,0.981223228127455
1617,0.65971368043249,0.955679770773863,0.889340160938405,1.00201947741335,0.940139168504537,0.981418872605994
1618,0.659693243781833,0.954856776836078,0.88949836316112,1.00124034641206,0.940065226835157,0.981954131532743
1619,0.659103515182908,0.954614677018775,0.890136663750503,0.999941948304313,0.940929642183111,0.980424952788038
1620,0.659265415164984,0.954969487645846,0.891492979143124,0.99893945693587,0.940917864148897,0.981180227305871
1621,0.660362203821765,0.953735202945156,0.892049619829915,0.999672045287393,0.941955896129107,0.980392436722264
1622,0.660797878813503,0.953192197479973,0.892054811948031,0.999907954635891,0.942400881750701,0.980459387101662
1623,0.661163487638316,0.951937547010332,0.892795928855422,0.998920232353674,0.94245321120798,0.980065011071891
1624,0.661375397446433,0.952352628422195,0.892051818622837,0.999880525767484,0.942541005613513,0.980442080883767
1625,0.661527664393046,0.953774462073466,0.891991089543341,0.999555290382531,0.942365027788519,0.981472038488805
1626,0.660828676028894,0.955179155770743,0.892209641907458,0.999405185932459,0.942434785992783,0.982127812508101
1627,0.660703796181866,0.95512731413708,0.891685973893052,1.00141435645635,0.942894210405946,0.982320249405973
1628,0.660375095728295,0.954662957089911,0.891518250459739,1.00106004768137,0.943582683012176,0.982712639530423
1629,0.660734015429646,0.954706053327189,0.891623296821256,1.00080790482358,0.943930496042766,0.981940480537029
1630,0.660991540088542,0.953177065442762,0.891652289019725,1.00002672296964,0.943916007172857,0.982420457468034
1631,0.661679147802473,0.953056294463205,0.891742903349903,1.0009759332862,0.944199096587907,0.981337213410033
1632,0.662758488485907,0.952954647168845,0.892367904041846,1.0008777787939,0.944630827472926,0.981235425608505
1633,0.66320329207441,0.952200661056396,0.893958864889876,0.997624654528643,0.944526868300593,0.981729166982349
1634,0.663432575416717,0.95046231312343,0.892339156213276,0.999737577546946,0.945133256994435,0.981444667005205
1635,0.663267577606858,0.95036077718903,0.89323967585486,0.999425833774556,0.945208698044931,0.98223398546905
1636,0.664164771018592,0.950246135146983,0.894764970917879,0.996684480350045,0.945955186866095,0.98263933555153
1637,0.662792170381305,0.951987666523086,0.895662873940916,0.996919908951555,0.945934664598933,0.981687242907165
1638,0.661979547972701,0.952213926790741,0.894549188027547,0.998787695826406,0.945776668666673,0.982708608771352
1639,0.662744477355291,0.950844568185901,0.895665203709213,0.998165025187562,0.946055767578839,0.982456624109767
1640,0.664651512478011,0.95087762412622,0.895997340724825,0.998245573328152,0.945555870472455,0.983609304459001
1641,0.664378525384368,0.951939996664825,0.896525939952337,0.998206691400089,0.946187978331861,0.982712710314743
1642,0.664823379385362,0.953306383728498,0.897374018740376,0.997531902848459,0.946423564546354,0.982338054243867
1643,0.665697217300768,0.953167959143727,0.897722599140602,0.99755194438591,0.946225814913944,0.98292067119308
1644,0.665337923051219,0.952487289985355,0.897943920839973,0.998684063416592,0.946903214787135,0.982440421621769
1645,0.664874672047461,0.950594989522751,0.898191986457993,0.999671749994329,0.947183643609397,0.983169546014183
1646,0.664341680884039,0.951756678619907,0.898092205760922,0.999893558442946,0.9470342262033,0.984005581298178
1647,0.664658101430147,0.951244753699159,0.898498897799033,0.997967997234352,0.947060543159,0.984189594901756
1648,0.665600776569083,0.952105303454984,0.897694910891413,1.00117902267138,0.947542719029014,0.983909987719239
1649,0.665425019696891,0.953739986737448,0.897875391363536,1.00156771925268,0.947317388862556,0.984553651378421
1650,0.666550155660668,0.951110713271545,0.897001226642265,1.00257389985082,0.947960764822438,0.984101227934194
1651,0.665577751327911,0.95154314251489,0.896603673198433,1.00265442752357,0.947759079077455,0.985373692044496
1652,0.666389770172675,0.950056242568669,0.896835745494125,1.00254111975773,0.948336292893347,0.985141353164041
1653,0.665658414373926,0.949609028527707,0.897449017374537,1.00199859738854,0.948310056907752,0.986026349243815
1654,0.665742993265359,0.948909912013754,0.897486351083232,1.00169828473656,0.94851079738595,0.986507733517055
1655,0.665767378323522,0.947872167757596,0.897421389174971,1.00350699816044,0.948447874404889,0.987400375911466
1656,0.664946863995051,0.950458294711322,0.897964972412905,1.00289452790027,0.948705875797814,0.988217307029304
1657,0.665312278888056,0.950841624857104,0.899410869049061,1.00189304009305,0.948310748035578,0.989491341985137
1658,0.666724857118553,0.948522735917004,0.898437334185749,1.00352598211908,0.948437676038715,0.989796845987948
1659,0.665394987686232,0.950079259771987,0.898009699708401,1.00422324842223,0.948040287707475,0.991496557286694
1660,0.664716386535186,0.949307227813755,0.898921479672269,1.00284722295209,0.947904280888764,0.992327670467626
1661,0.66417410749409,0.949625785086717,0.898406320152827,1.0031679072599,0.948870694896198,0.991359445087736
1662,0.664156544089447,0.949810742005308,0.897710582757046,1.00396593998918,0.949026963515141,0.991649013680606
1663,0.66383865203011,0.948822854024952,0.898465039835633,1.00194570281102,0.949371632657919,0.990709709883557
1664,0.662832343485401,0.950178130396766,0.899701258646553,0.99990384032351,0.949443413881141,0.990769496499234
1665,0.662431300476839,0.950675848531127,0.8996357224774,0.999357087058226,0.948977892404872,0.991860813361355
1666,0.662611508736124,0.951538274362024,0.899998240835514,1.00038278060987,0.948728022146352,0.993308072843428
1667,0.662661173615342,0.952785761978729,0.899909562754808,1.00167520266746,0.949428367714222,0.992817638699661
1668,0.661756694940538,0.954465042134833,0.899048904524486,1.0020836206761,0.949366024017856,0.993371030216875
1669,0.661973356829761,0.955299197691299,0.898838476013212,1.00270276908173,0.950744899880288,0.991661670405682
1670,0.661275631592205,0.957341780768349,0.900361075890008,1.00079176973115,0.950924532404411,0.99152613007449
1671,0.661036672118385,0.957939966166391,0.900738900990231,1.00072238875287,0.951588264399958,0.991406213278454
1672,0.661814408709815,0.959298052061785,0.901811069291829,0.999166085710076,0.95091116032992,0.99256574785665
1673,0.660788621571584,0.96029857145992,0.901884638390106,0.999945019807549,0.951005403475771,0.992366281532315
1674,0.66141481055136,0.958576553675569,0.903210637917284,0.999768613443328,0.950494988392248,0.993521408596002
1675,0.660990524709947,0.959345809919409,0.903786721619215,0.999880838883354,0.950268404301573,0.99282379387859
1676,0.660951700215025,0.95880326480368,0.904309365901837,0.998231309975713,0.950721377225952,0.992836258794981
1677,0.661442251024627,0.957215631699541,0.902995140904108,0.999041326269279,0.950644102774823,0.992323685993803
1678,0.660718704054192,0.958771975171426,0.902785712096713,1.0007196657293,0.95127143497468,0.992055550945852
1679,0.661516645958673,0.959066540259231,0.902697611929187,1.00216215756919,0.951075228618138,0.992795128252901
1680,0.660311489472468,0.960209896405432,0.903866927329351,1.00020625984618,0.95250982688081,0.990457326689436
1681,0.660324415620159,0.960401297042006,0.904446288238668,1.00017435162617,0.952564140260145,0.991536779219055
1682,0.660210855270357,0.960505763844005,0.904503483187587,1.00064703445378,0.952977293483601,0.991248672168136
1683,0.66057581851711,0.959726530667736,0.905370050140194,0.999864077634827,0.952666226926749,0.991635881253097
1684,0.660428503346751,0.96142193327926,0.905694945151016,1.00038101712615,0.951885812637077,0.993517803953544
1685,0.661029594212993,0.960774690090012,0.90607577108468,1.00032004645371,0.951619935340903,0.994550142735048
1686,0.660377096996763,0.961961943405291,0.906316055906022,1.00005357658168,0.952125840982653,0.993799036105003
1687,0.660806013199454,0.960875028862043,0.906530058991676,0.998780240206678,0.952336606152146,0.993500025543994
1688,0.660787810349911,0.960532177068133,0.907131562562889,0.998284923346924,0.952952921435524,0.993143264317784
1689,0.661823130947963,0.960083174890042,0.906161152620401,1.00054917716693,0.953281429534029,0.993638439788812
1690,0.660918895893637,0.959350116249919,0.906111529338803,1.00047040157056,0.953632288337169,0.993958789779607
1691,0.661299505075209,0.955432823120766,0.906316960606911,0.999764750507847,0.953846369227499,0.994765803502726
1692,0.660288390755778,0.954932867098479,0.906463569720163,1.00041493411984,0.953705929072754,0.995225411509739
1693,0.660093117781374,0.956770050062767,0.906878411477147,1.00032109940785,0.953686416765747,0.995724869972405
1694,0.660936096724291,0.955666672886628,0.905947425371808,1.00227404470325,0.954615724851865,0.994195496128347
1695,0.662166777787245,0.95529249199418,0.905499849594502,1.00402797230537,0.956277640041604,0.991934092764224
1696,0.662113656697616,0.954833701276945,0.907208427585098,1.00169037972194,0.956570770932051,0.991935560106222
1697,0.662143998225361,0.955871105259391,0.906627682351201,1.00190798418216,0.957523918687965,0.991653511103346
1698,0.66246677083385,0.955952939976044,0.907141842531524,1.00167688403824,0.957150016384893,0.99314908173887
1699,0.663014621867755,0.955849654731904,0.90693838209969,1.00314840293828,0.956101957125726,0.995295409964217
1700,0.664636421351828,0.956223373148506,0.906460288537185,1.00364993853392,0.956275600375437,0.99507146210265
1701,0.663104133455334,0.957103951172217,0.907024222871695,1.00287898294129,0.956245855791141,0.995022770113923
1702,0.663048227278947,0.956712618725978,0.908252522847773,1.00157542509097,0.956392456584396,0.995277831229032
1703,0.662748808923439,0.959016145395266,0.908711473054903,1.00091593742819,0.956270348268568,0.995942933445052
1704,0.663862835508042,0.957156189300714,0.908082555664105,1.00220116849164,0.95634350761421,0.995521130652263
1705,0.663327103480074,0.959058545884845,0.907050980938378,1.00203316994732,0.957043618044468,0.994954728596706
1706,0.662353984551838,0.96214824891369,0.908011168574329,1.00277396594867,0.957422363542068,0.995505164383608
1707,0.662889514173223,0.962461678654683,0.909193825918126,1.00193307187677,0.957006497636014,0.99622167616465
1708,0.663107519740578,0.961191524712011,0.908736405004731,1.0032741492075,0.95713117432882,0.996731742457658
1709,0.661791658085442,0.962076139836705,0.908090353323417,1.00449975453669,0.957085870168727,0.99680990430834
1710,0.662060655903909,0.961706968582851,0.9086331097159,1.00371775452992,0.95701222627248,0.997269609823291
1711,0.662462029283297,0.961218890129266,0.908396315900142,1.00433104347635,0.956614053137721,0.99855231649233
1712,0.662039443961335,0.961464457672218,0.90890034116725,1.00451323990553,0.956570069907717,0.997915117243196
1713,0.661684682424345,0.961636464593686,0.909551046465249,1.00488674530392,0.957119164796575,0.997647831822252
1714,0.661060018367578,0.963906590619071,0.908437634259941,1.00647652940452,0.956190000555952,0.998521603603548
1715,0.660298283333513,0.964759439849926,0.908774371453073,1.00683023798431,0.956725267349288,0.996738191386517
1716,0.660389127733907,0.964776966096753,0.908737194044743,1.0087340357861,0.956403752724611,0.996936471712196
1717,0.659841078075043,0.965551666639776,0.90779147110983,1.011437026087,0.956463946579072,0.994986446575884
1718,0.660910943564132,0.963996165101072,0.908490065233503,1.01118980422686,0.955995434527534,0.995350872209678
1719,0.660771755825486,0.964018822516071,0.909122352179155,1.01008756256832,0.956157983310175,0.995588526009075
1720,0.660690019810142,0.964686294346915,0.909499585287976,1.00916100456454,0.955910303619021,0.995745690790066
1721,0.661100377810177,0.965459404683895,0.908995142805382,1.01052891585925,0.955818184023389,0.99552352439145
1722,0.660963486568234,0.966045942642477,0.907645006494775,1.01278525413586,0.95561063338617,0.995707100844432
1723,0.660880221646805,0.965688848148121,0.90824210967806,1.01329513741714,0.955770331885097,0.995570209255888
1724,0.659207053587755,0.966221284137897,0.907940761474405,1.01515866604318,0.956235834815497,0.99569436241406
1725,0.658974411911134,0.96614222115479,0.908064206854553,1.0151149566035,0.956132459954811,0.996036624893597
1726,0.659633394960028,0.964179412955142,0.908651815456246,1.01493867845325,0.955903807174314,0.996597880826005
1727,0.658935414316041,0.965722470785063,0.909585594359522,1.01392703748271,0.955493478064318,0.996651751606271
1728,0.659045365302114,0.96529951968098,0.911134848183501,1.0127959705026,0.955999158991289,0.995949028043587
1729,0.659490276119485,0.964969751198824,0.911272341797899,1.01280629147698,0.9562582863985,0.995868333607015
1730,0.659813069899245,0.965984037168743,0.911671795405758,1.0131644653392,0.956006574335726,0.997529771691521
1731,0.659173084352163,0.966341559090426,0.911522165815692,1.01266835188251,0.956291303406476,0.997013963737674
1732,0.660004559132941,0.965567860700309,0.91273780433777,1.01175210687419,0.95649405276729,0.996923445108526
1733,0.660436689484395,0.965321639807179,0.913262190784434,1.01077235655549,0.956545856348323,0.996742574502992
1734,0.660150532587291,0.96692724856166,0.912843990676576,1.011410088499,0.956444067214198,0.997352798807527
1735,0.661364561057562,0.966049265774847,0.913581629830529,1.01005902859879,0.956657666320374,0.997647101029719
1736,0.661570179349015,0.9651949173431,0.913781498498513,1.01006657960133,0.956407337165176,0.998911760188538
1737,0.662061209198143,0.965158507450015,0.914074397833185,1.01052633237657,0.956969642278753,0.998480401180577
1738,0.661348431098791,0.966416945499019,0.914750912060509,1.00957734175594,0.956317898428088,0.998903316021961
1739,0.66159974294611,0.96583290897286,0.913967524346554,1.01064721041193,0.956950721962731,0.998768300918381
1740,0.662923673855804,0.962785996485334,0.913214999345122,1.01024833667792,0.957397911143174,0.998365623858407
1741,0.662440134727543,0.962152871622378,0.913701705881831,1.0105398072284,0.957690504281465,0.997483167861498
1742,0.663605206501361,0.961490815635109,0.913439725843062,1.01017240658364,0.95840012164328,0.996495523986151
1743,0.66341620817196,0.961557292504196,0.913813349893331,1.00970243574732,0.959402751573296,0.995150117490254
1744,0.663643596006192,0.961289338085105,0.913849755704419,1.00868757371956,0.959808489202398,0.995185630337799
1745,0.663434057028274,0.961515700304766,0.914582607963975,1.00708407179107,0.960641892817269,0.993833229878511
1746,0.664098771368399,0.959510261022063,0.916123263031855,1.00421919344843,0.961269533270302,0.993491528742089
1747,0.664308365229482,0.958562647301362,0.915674069520608,1.00489209258982,0.961562094558518,0.99293509309012
1748,0.664701305639994,0.957998167999148,0.914765002983902,1.00522735238063,0.961839252370749,0.992562502998695
1749,0.664364420630364,0.959171333634699,0.914885809643972,1.00548860326552,0.961911148246933,0.993135824083005
1750,0.664032017254141,0.959574023093862,0.91445487637496,1.00553183496366,0.960683532108824,0.994400956693016
1751,0.663433544968506,0.961518568348067,0.915252874042737,1.00447287309722,0.960499460203896,0.994630385576167
1752,0.662895182470473,0.960938742399286,0.915674312894468,1.00418250954917,0.960674169851008,0.993859498209059
1753,0.662679422765202,0.961365605105628,0.915490904308911,1.00523715264324,0.960996494816278,0.993442929147886
1754,0.662798287696267,0.960223746044578,0.915553313812221,1.00545707067088,0.961409150636505,0.993181446597784
1755,0.662697880755714,0.962165333216792,0.916594838706639,1.00307699847365,0.96223152020927,0.991902408211593
1756,0.661297543249625,0.964609702460627,0.917738362996692,1.00215965468211,0.96251073670855,0.992471581850016
1757,0.66071632366775,0.964193096584533,0.916370522919619,1.005003839526,0.963369180591194,0.991831816611902
1758,0.659832321881807,0.964527102431564,0.916634221580045,1.00508429790503,0.962894186060268,0.992829854426571
1759,0.660206955355412,0.964187084708462,0.91816372458733,1.00355471007523,0.962828958647957,0.993421733774167
1760,0.661077603076059,0.961921838664074,0.918673058743379,1.00385924975342,0.962645554544744,0.994091794157508
1761,0.660370186320449,0.961688958656048,0.919450996737852,1.00369360572122,0.962958428604114,0.994227340872838
1762,0.659313568395712,0.964643301553042,0.919729132409254,1.00348191633322,0.963406842448561,0.994265972174784
1763,0.65942934264176,0.965168067276389,0.919788348588729,1.00395331453813,0.963432036508847,0.994554236653473
1764,0.65985189714225,0.964796674298161,0.920271325194847,1.00403442741812,0.963245575337604,0.994477760462639
1765,0.659939191956002,0.964301329157676,0.920958958048667,1.00341658769283,0.963223491059778,0.994228311225697
1766,0.660839734729734,0.963344270167482,0.920549682214921,1.00506297667749,0.962415415253985,0.996011648393194
1767,0.659993563203354,0.963065998206304,0.919743897877274,1.00637205309558,0.963190444320037,0.994801042019854
1768,0.659557285059176,0.964062253097795,0.920266953537818,1.00522014577883,0.963812031318729,0.994006776261313
1769,0.659452016606156,0.965143876096999,0.920259344205018,1.00585278822534,0.963209212511654,0.994788728315081
1770,0.659044824728118,0.965302196055461,0.920363122171711,1.00691890805261,0.963534598671116,0.994983386645695
1771,0.658863823317231,0.964369754922447,0.919477243777377,1.00787175720814,0.963501849668725,0.995382677148321
1772,0.659046284062104,0.965333289286271,0.919567397216817,1.00732602424168,0.96381714878591,0.995742820258374
1773,0.658256061502935,0.967009816817755,0.920053575084385,1.0068111578952,0.964371511364719,0.995600838586621
1774,0.658792335606977,0.966903681298109,0.919365613413011,1.01020594883246,0.964069287755683,0.996159513833332
1775,0.659017018768844,0.966943693154615,0.919803527315032,1.01093772094356,0.964777291919646,0.995651302579281
1776,0.658824811623728,0.966808782606927,0.91985668925793,1.01067468407911,0.964195822623155,0.99755576779383
1777,0.660185613284425,0.964762144078669,0.919465999805016,1.01105842633529,0.963764240194244,0.998290953681373
1778,0.658740569973464,0.965184594596842,0.918890536015376,1.01216356160483,0.963984260313031,0.997488021048416
1779,0.657272114109213,0.966631968614289,0.918866177040614,1.01184914996866,0.964566557985138,0.996466477384272
1780,0.657880394293175,0.966107928734417,0.919341741643964,1.01167609418039,0.964324992804392,0.997985128835571
1781,0.657385762020156,0.966420551709687,0.919274056531351,1.01031264823981,0.964421813666644,0.998000754234112
1782,0.656857880716466,0.968008171780192,0.918663514382492,1.01175959558438,0.964520265693522,0.99775839999892
1783,0.656929550480532,0.967938587086167,0.917539608913426,1.01310978275793,0.964398049962797,0.998519222160714
1784,0.657153335807474,0.969109393237893,0.917092128462576,1.01432188844615,0.964585711930967,0.998289968063618
1785,0.656968201149574,0.969881596956502,0.916094367899457,1.01684242104705,0.964798853686619,0.998100246605872
1786,0.658877206681958,0.967863913984369,0.915116649855124,1.01870653002325,0.964186819950759,0.999505671623772
1787,0.659191267333775,0.968241720933463,0.915741076070517,1.01925250542025,0.96367539496844,1.00017604755525
1788,0.65853862142637,0.969599469688727,0.916441142153442,1.0184282580312,0.963503355437853,1.00025141141376
1789,0.658825564866388,0.968845846703543,0.916644096670622,1.01804487634425,0.963883482072134,1.000055724961
1790,0.658688587528529,0.968777747611767,0.916272903814112,1.01972919417304,0.963497365224489,1.00090633768921
1791,0.658791042641537,0.969405430130113,0.916092417150273,1.01977173917651,0.963874952397728,1.00031874705966
1792,0.658415763046448,0.967881522549501,0.916729837739859,1.01854693051707,0.963971616865571,1.00069137166507
1793,0.657962399187678,0.967215094051494,0.916832174923116,1.01884697849524,0.963093196519281,1.00210722524717
1794,0.658163367346669,0.966923572717959,0.915979472155686,1.02051124217859,0.963392249228757,1.0016705345437
1795,0.65738748785201,0.967251232871026,0.917027323612422,1.01920629165099,0.963927632233872,1.0011813018742
1796,0.657553146187274,0.967150872501526,0.917258317096576,1.01856308255151,0.964114603758522,1.00148002430313
1797,0.657632588586429,0.967058046490429,0.917685941969341,1.01753914262687,0.964326277167763,1.00150425454844
1798,0.656634810009447,0.968068179513127,0.91703036895891,1.01877026127766,0.964220510175394,1.00184276072724
1799,0.657552632641326,0.966303958120473,0.916947531207077,1.01923240294886,0.964287154380487,1.00189675479209
1800,0.657340250502747,0.967640569107652,0.916792595091168,1.01991965738842,0.964571123534686,1.00183051151169
1801,0.656934634859404,0.969695597745468,0.915650389488491,1.02061564920045,0.964397779286789,1.00280124808926
1802,0.657267633799785,0.969714579623705,0.916276859197053,1.02044702988149,0.964644659928986,1.00251303945853
1803,0.657045272078518,0.970482343273988,0.916076534251648,1.01984572783707,0.964532590307623,1.00245939759042
1804,0.656696727992696,0.971489830874746,0.915335309781274,1.01986848133386,0.964119581405922,1.00343678990636
1805,0.658082635613212,0.970274176942692,0.914941559522963,1.02091380908128,0.964320969550171,1.00328316852791
1806,0.657831616830531,0.970015153211702,0.915383883907588,1.01975569846196,0.964305765205687,1.00356876095679
1807,0.656402918158827,0.971286495891684,0.917062415978653,1.01704821770818,0.964959661574002,1.00146800557901
1808,0.65581369117191,0.970786330962702,0.91591385887635,1.01882226676512,0.965131784348113,1.00177506242933
1809,0.65561579326493,0.971049387148568,0.91537843063274,1.01908879239208,0.964649107812327,1.00194578022465
1810,0.655678902098296,0.971092744389154,0.915805464205476,1.01856438828885,0.964012844695208,1.00300781414935
1811,0.655514599733382,0.971910041746953,0.915746145243106,1.02009523430345,0.964217497940903,1.00309311121343
1812,0.655029340018948,0.974166665686042,0.916597448437906,1.01738269148038,0.964174855384553,1.00314619664666
1813,0.654084557869826,0.9747714775958,0.916854133380412,1.0188084435389,0.964397875702266,1.00309626807193
1814,0.654686169124591,0.974675350419593,0.91706389651003,1.01871034054203,0.964789875053834,1.00240821884665
1815,0.655451878169725,0.973673857095203,0.917513467838934,1.01744355014594,0.964886136950021,1.0029514948833
1816,0.655217581425159,0.973228250185087,0.917721681762888,1.01762308218849,0.964950381167512,1.0030577243826
1817,0.655031157947088,0.972517420436817,0.917867282857483,1.01764133661986,0.964493451930506,1.00374609412077
1818,0.655804671014545,0.972730812933803,0.91727635368588,1.01773741080304,0.964147211966607,1.0048561931216
1819,0.656219820481531,0.972756777169783,0.917969881868085,1.01696037367855,0.963899569655936,1.00545360701564
1820,0.656456440766499,0.971888292080571,0.918329678036377,1.01640204558532,0.963981002638069,1.00609919373527
1821,0.655331000283296,0.973119192026458,0.918969646319537,1.01615231304672,0.964380003306507,1.0048180971521
1822,0.655609933691886,0.97209915575558,0.919233149317286,1.01512411963731,0.964923587961891,1.00390630912154
1823,0.656016269627758,0.972035887485144,0.919725885467776,1.01540074176242,0.965227656550972,1.00323143039415
1824,0.655973188650116,0.971587268272179,0.920130802733989,1.01455786543066,0.964746347648947,1.00358634454827
1825,0.654628571303568,0.972923115395158,0.920421887483336,1.01415043873149,0.964595547017941,1.00386979620611
1826,0.655006455967062,0.973404034036569,0.920279420720357,1.01472958895256,0.964668153983768,1.0039098169926
1827,0.65516254290577,0.974561915858383,0.919602632656802,1.01691758499068,0.964446082467057,1.00397743984057
1828,0.655431470202185,0.974293503103065,0.91999477469248,1.01621234990022,0.964152136462386,1.00495706576987
1829,0.654791416435668,0.97354770797854,0.921140234714617,1.01507403082876,0.964298138781071,1.00439547318238
1830,0.653774108529536,0.974496170076185,0.921257948405958,1.01440527166409,0.964249113336228,1.00434147405627
1831,0.653842721789551,0.974310773561632,0.921253866404371,1.01523472437091,0.964189477212884,1.00344856346389
1832,0.654420910626353,0.972695608265607,0.921454547705886,1.01532238053127,0.963677430140257,1.00440938860315
1833,0.654117396929991,0.9730526651171,0.921367915157571,1.01561613411365,0.963852539738707,1.00380667506992
1834,0.654421869488239,0.973547183715672,0.920866792244795,1.01640285842552,0.964333713014599,1.00400597834974
1835,0.654396653065959,0.97399450116349,0.920763385167072,1.01635477049271,0.964007450149147,1.00511409971589
1836,0.654074261534261,0.974399236379294,0.921112952579301,1.0164959137195,0.964309419698847,1.00502649754328
1837,0.653289277737893,0.976723914491388,0.921030418033997,1.01715793724676,0.964851749990291,1.00409027498548
1838,0.653270157448234,0.977826773350237,0.920871190104767,1.01776918511781,0.964750183059566,1.00406002285286
1839,0.654265587205624,0.977839780077229,0.919816292283837,1.01958219172995,0.9650216942932,1.00423471921984
1840,0.654496920337141,0.9780413770076,0.919541260418183,1.02098288758567,0.965627923802594,1.00334880459082
1841,0.65382424078872,0.979254080785558,0.920292730062227,1.0207583852007,0.965091206729888,1.00436364684741
1842,0.654191792769208,0.978861023006926,0.920548510633132,1.02211807206726,0.964965219476287,1.00410970699721
1843,0.654854415455846,0.978987446602086,0.920149599974631,1.02242499866023,0.965166830648124,1.00444977814107
1844,0.654379317465741,0.979596143166498,0.920719410266427,1.02149000286434,0.965853670255564,1.00249105199579
1845,0.653626134925172,0.980182313835291,0.921912339662409,1.01949445651136,0.966389100404667,1.00093669095665
1846,0.653807344170913,0.979702068133228,0.92157811101795,1.02042623127856,0.966188294246069,1.00240961918156
1847,0.653498403244176,0.981506801420319,0.9219004048739,1.01945236165624,0.966377098505193,1.00232287867569
1848,0.653679893680401,0.981467457947099,0.921579613509,1.02001890982702,0.967150250758047,1.00171360496183
1849,0.653253397092575,0.981607494804778,0.922400305884074,1.01985142172335,0.966452225989659,1.00380059216879
1850,0.653995367568275,0.983126877950253,0.92187556794861,1.02082409390096,0.966431763474983,1.0035577411952
1851,0.65289504257361,0.984527030742447,0.921222183649048,1.02227712727393,0.96660517079643,1.00386972263743
1852,0.652838414469602,0.984254315584756,0.920777787025535,1.02310111052108,0.967006369127321,1.00324340907227
1853,0.65239958877272,0.984654889109762,0.921086827969696,1.02253025036062,0.966613529420713,1.00484556163501
1854,0.652588046945601,0.984864570777977,0.920774747591909,1.02384932406106,0.966988493349389,1.00509728132055
1855,0.652157169501669,0.986311918408991,0.921832350451606,1.02206356465579,0.967186711236593,1.00528224978234
1856,0.652600508677021,0.986319262977659,0.921975501673353,1.0222398103867,0.967332375761151,1.00440756412407
1857,0.651994602743507,0.98724054843387,0.922150678389209,1.02269503281332,0.967829821924838,1.0040714061934
1858,0.651966482020937,0.986801586366547,0.921363961975542,1.02447183106223,0.967284002211368,1.00455266082813
1859,0.651502021209242,0.986282164823624,0.921634808590818,1.02384272513264,0.966884398009901,1.00512760688959
1860,0.65108078822119,0.986389296239606,0.922433490372669,1.02196105103113,0.966465238910223,1.00604794273536
1861,0.651682162305719,0.986408025531915,0.922409890955143,1.0223429974086,0.965828927300731,1.0070959468451
1862,0.651742202342054,0.986357710630833,0.921474174472629,1.02353774291483,0.965085635214751,1.00840386178267
1863,0.651447309455118,0.986156559203087,0.920762496919313,1.02499995972028,0.965505082957027,1.00775627078127
1864,0.650492070550099,0.988325565393133,0.92130042238322,1.02476748831856,0.965052099609817,1.0083768558616
1865,0.650706173918601,0.986708222021742,0.921034170057096,1.02534140652877,0.965036653916906,1.00836359531424
1866,0.651582486212596,0.986036717703726,0.921237558895819,1.025022270861,0.964735743705158,1.00950004959823
1867,0.650741896643359,0.985359102434474,0.921254580978931,1.02506033805064,0.964431593135396,1.00964453388252
1868,0.650035511598765,0.985842144587308,0.921794790979776,1.02479843447243,0.963909955842297,1.01114023783477
1869,0.650095517946586,0.986230015766836,0.920931531476436,1.02658199533089,0.964317199286939,1.01103130602087
1870,0.650405077905597,0.986961881601805,0.920619488391072,1.02654612502411,0.964133037706413,1.01051197337182
1871,0.650522004426408,0.986363316843889,0.919891062150815,1.02734697846727,0.964071785395265,1.01051417000031
1872,0.649859701754457,0.98802618864932,0.919712470985648,1.02760372468447,0.964180210908687,1.01028139492712
1873,0.648784101883822,0.988803283436353,0.919583368957455,1.02837594073048,0.964698802447469,1.00972175957932
1874,0.648543109673163,0.99081001455847,0.91955841047016,1.02788023102607,0.96407791342683,1.01041557351829
1875,0.64853460947722,0.99222866830098,0.919436695672506,1.0272202853306,0.963950499241911,1.01153643712797
1876,0.648762503435884,0.993163990672771,0.921265277087539,1.0248689284808,0.964725322716953,1.0108643037108
1877,0.647999707099564,0.992768135628297,0.921882422419,1.02556988927349,0.964509160532471,1.01110211205136
1878,0.648584171682761,0.992159798504396,0.921904108277125,1.0241223054504,0.965426086647046,1.00985474165165
1879,0.649237249295579,0.991943702333271,0.921860884109001,1.02513351625141,0.965405349068286,1.00959205772473
1880,0.648887017708651,0.990673810336228,0.92198970314835,1.0251685166125,0.966036163022123,1.0088207900725
1881,0.648674480167117,0.990937649203489,0.92228443504559,1.02338397460636,0.966039625539541,1.00943161709462
1882,0.648309007462587,0.992694483621435,0.922338802655944,1.02291600046104,0.966567470054401,1.00874204246051
1883,0.648419313505473,0.992513193780846,0.921845832951505,1.02418494606277,0.966681188824617,1.00882898840829
1884,0.648264175342155,0.993992470699271,0.921743606740972,1.02429206857197,0.96746269869808,1.0075788770355
1885,0.64820136918339,0.994508109779644,0.922886012105187,1.02343594592861,0.967743584281732,1.00644785212119
1886,0.647830590410564,0.995208530996507,0.923030386143048,1.02350669219702,0.967468842941371,1.00704939237982
1887,0.647606292760319,0.994819235956206,0.921983069658222,1.02479914152712,0.967964199274305,1.00719686755332
1888,0.646096890059409,0.995809430721546,0.92188417468097,1.02424830638862,0.967738063776391,1.0077095228164
1889,0.646609393788172,0.99459872995731,0.922407140622553,1.02288465109391,0.967868557997948,1.00789346990831
1890,0.64562969487566,0.994433007877227,0.922075270187246,1.02345119711279,0.968033045014008,1.00712103790869
1891,0.645257570302955,0.994408654613517,0.922566627852815,1.02341133496193,0.966924727284077,1.00871946519796
1892,0.64622512017142,0.992623443060945,0.92288366752961,1.02523525405144,0.967373507742411,1.00820405201413
1893,0.645978605784178,0.993088947675993,0.922159906251148,1.02635991893853,0.967434791043341,1.00894424572972
1894,0.645057855293654,0.994725490750515,0.922758664760685,1.02524900499332,0.967841003174304,1.00826378832488
1895,0.645602033481032,0.996027226177154,0.922432796800618,1.02665322830139,0.967834557712742,1.00796900097641
1896,0.644270791271059,0.996567496239802,0.922270164342347,1.02707041779542,0.968127202166004,1.00756760266725
1897,0.643706165115202,0.997393433286045,0.921908437329268,1.02883009956457,0.968135013822204,1.0079043755083
1898,0.642620863067269,0.999795399231186,0.922138727779993,1.02831842882989,0.968471136287161,1.0071931181044
1899,0.64216858878255,1.00060680334432,0.922427902297821,1.02755240256379,0.968218561601616,1.00724484649084
1900,0.642647291296605,0.999460324985146,0.92291427425372,1.02664618447785,0.968785897770669,1.00628618659341
1901,0.642145309958172,1.00173928058242,0.922145012059737,1.02742328275361,0.969298728679858,1.00612669298498
1902,0.642175751497401,1.00170777939954,0.921996569604952,1.02722228304119,0.969378361126153,1.00630186696248
1903,0.641897181969411,1.00117906085581,0.922546282668298,1.02671797775841,0.968995369112604,1.00726863009896
1904,0.642128225058189,1.00104812346118,0.922115920581061,1.02801284546488,0.968716027138041,1.0078916615763
1905,0.642720052231734,1.00222210638865,0.922036338190614,1.02884469626224,0.96901460726836,1.00803193209172
1906,0.64397066610869,1.00142832405081,0.922490784468537,1.02788300829165,0.969016618437615,1.0081121620639
1907,0.644445070376096,1.00082899720007,0.922055068081023,1.02846696646108,0.96913861271735,1.00771542730057
1908,0.644627294243445,1.00053383769669,0.922761901551768,1.02857849561535,0.968941312645176,1.00859941736202
1909,0.645001923470202,1.00077055248186,0.922944465640726,1.0290437192546,0.968541029156562,1.00990602305052
1910,0.644792268983496,1.00092058283651,0.923808047424952,1.02767153610903,0.968947961377869,1.00875385259989
1911,0.643840779908645,1.00170957645895,0.924304866063171,1.02698237679456,0.969343936050146,1.00868788205741
1912,0.644306519580836,1.00006598927347,0.925057172302451,1.02602051111701,0.969755452479197,1.00802846229222
1913,0.643560466479582,1.00105526188688,0.926066740728852,1.02451387647699,0.969413774180469,1.00828415602321
1914,0.643809810500046,1.00166460484542,0.925613281299781,1.02402386063265,0.969697659055311,1.00812928086121
1915,0.642976802110228,1.00232385482267,0.92493960098818,1.02455443494786,0.969969800653187,1.00753951528762
1916,0.643841823119674,1.00160630906377,0.924310684835313,1.02653362984363,0.969432632803372,1.00926746628894
1917,0.64426919577725,1.00067603136925,0.923962035083362,1.02708111571391,0.968634313438894,1.01088157414267
1918,0.644683339630682,1.00014124898928,0.92402746216193,1.02639126384847,0.967766206865726,1.01235611189152
1919,0.644424968136213,1.00006521143198,0.923819559760594,1.02762462279917,0.968448994151737,1.01153605564991
1920,0.643615476370469,1.00077414716038,0.923787559874356,1.02787249925865,0.968903624136239,1.01131831294421
1921,0.643833477198834,1.00015117551028,0.924391012597536,1.02699187695764,0.969461154719365,1.01083126315582
1922,0.643739103358771,0.999781084220914,0.92439731914413,1.02665720842479,0.969581062806234,1.01102328257437
1923,0.643239760385423,1.00111280843942,0.924511494624785,1.02731933615394,0.969446447632408,1.01132029210979
1924,0.64307369449783,1.00043462334636,0.923702405064683,1.02890348519444,0.969199196458895,1.01115253866106
1925,0.6428948820758,1.00029264019671,0.923541435575594,1.02946682016799,0.968673809597525,1.01162000218395
1926,0.642995808050741,1.00006651509131,0.923959927040163,1.02949263743657,0.968426171629328,1.01230349526435
1927,0.643095489628412,1.00054035103773,0.924077524223662,1.02938143248238,0.968622433281415,1.01246826263242
1928,0.643107523559526,1.00032216893387,0.923997061958044,1.0303881131359,0.969055617186337,1.01150552001823
1929,0.642917097924741,1.00056453772081,0.923367804608785,1.03238708922529,0.968683005776978,1.01166936281946
1930,0.643013875466262,1.00047938597278,0.922901961257103,1.03281991173822,0.968891495380176,1.0113089352224
1931,0.642141996284121,1.00118793012125,0.923663841182285,1.03219401250424,0.969216984088478,1.01036408245399
1932,0.642632954404282,1.00126300059393,0.923950583315342,1.03258722730909,0.969734172684575,1.00966673711301
1933,0.642685121114182,1.00228885064667,0.924173583349725,1.03304430677709,0.969777870059095,1.00946738214894
1934,0.64261476280871,1.00317886394942,0.924214197510817,1.03296006309555,0.969693501135468,1.01005032291359
1935,0.64273497610829,1.0021763176699,0.924837038413827,1.03189582831472,0.970338628463772,1.00944101716653
1936,0.641831360163926,1.0032178568346,0.924417734873742,1.03243958352816,0.97010648732718,1.01015922877068
1937,0.642262446743691,1.00192286246257,0.924907060799648,1.03143693684485,0.970771314012432,1.00898707583967
1938,0.642109800463486,1.00167223343159,0.925604960004144,1.03021205047513,0.970900124568638,1.00905523187953
1939,0.642236862669595,1.00192091303834,0.926386744558831,1.02947543010259,0.971394859646916,1.0081983784368
1940,0.641792739871233,1.00395111038071,0.92701098840508,1.02898102713303,0.970399703663266,1.00970616150218
1941,0.641549450383091,1.00499811077241,0.926823716109237,1.02909984451854,0.970265170733736,1.01017037856718
1942,0.642510028925868,1.00636794175024,0.925150113729054,1.03151315280084,0.96995185783773,1.01088779716317
1943,0.642177873037684,1.00903770340035,0.925507342735141,1.03092219545313,0.970064736213631,1.0108307671811
1944,0.64225581467112,1.00830020867317,0.925188398886739,1.03249483173799,0.970526120939105,1.01075369507234
1945,0.64223354142189,1.00857392381913,0.925505591430357,1.03110796576901,0.970942727637387,1.01036115181609
1946,0.642081422161466,1.0070646359829,0.926178245604255,1.03059879073817,0.970722522356274,1.01055767047797
1947,0.641287392203517,1.00767484632164,0.926346950479395,1.02952237813669,0.970564483431868,1.01092768707122
1948,0.641292659998955,1.00790770941511,0.926957801541056,1.028011957483,0.970350276270727,1.01162707396996
1949,0.641845702849777,1.00759263301199,0.927398104970611,1.02663454741151,0.969730330631516,1.01250646028059
1950,0.642248091833312,1.00628825788599,0.928357442387551,1.02444015339153,0.970088510248455,1.01137115023148
1951,0.642503162874571,1.00663090641,0.928524300188652,1.0226105913447,0.97034913147144,1.01055511107889
1952,0.641748879320876,1.00833651273532,0.929509974587462,1.02185298029216,0.969743188061536,1.01121329164266
1953,0.641105235564357,1.00895769413146,0.929508518495231,1.02093486028602,0.970777860655277,1.00956870326874
1954,0.640726958686772,1.00913161710343,0.928931114065181,1.02321628873954,0.970999463162217,1.01024768477097
1955,0.63904686001459,1.01237141281879,0.929122426104307,1.02329549469173,0.971374783386404,1.00982233654998
1956,0.638221453329702,1.01459313417194,0.929527445901188,1.02288116172209,0.971089906420281,1.0098340780564
1957,0.637232673253742,1.01446127709723,0.928279392679516,1.02359154921417,0.9706775459351,1.00994316313074
1958,0.637035546809156,1.01506529832826,0.927875256835425,1.02366143857108,0.970974308425595,1.00960017235248
1959,0.636975594911813,1.01521119506262,0.926939274569444,1.02575170705779,0.970666710037051,1.01001632814975
1960,0.637939801284705,1.01509266675684,0.92635993943351,1.0271206891548,0.971119899176427,1.00943373536631
1961,0.637484381344549,1.01585426730276,0.926000806880016,1.02754560851645,0.970727016731371,1.01056272551215
1962,0.637882032557605,1.01533823407054,0.926626821429144,1.02691535038352,0.971331068111337,1.00938625292185
1963,0.637531889076813,1.0156326919669,0.927545752598474,1.0267948418339,0.971872273516064,1.00903750584213
1964,0.636970609824732,1.01655879459424,0.926392229663135,1.02816048004508,0.971213562515493,1.00992116809249
1965,0.636883261726849,1.01621714339872,0.926382265133978,1.02886383309555,0.971821648331466,1.00950499001483
1966,0.636055787354482,1.01719847249976,0.925835148159521,1.03057408169893,0.971980362543935,1.0091140335671
1967,0.635746475508826,1.01754774695066,0.925557676668219,1.031218596459,0.972575325778563,1.0084805876413
1968,0.635571338769017,1.01708674134748,0.925083773766973,1.03191423065015,0.972766310303862,1.00852299122572
1969,0.635415110320986,1.01834335458853,0.925688174784513,1.03164166048831,0.972709225904508,1.00891655767442
1970,0.634406093211072,1.0187164791655,0.925623368179211,1.03206950745606,0.972273485904095,1.01032654384866
1971,0.634128928884328,1.01783011793086,0.925741270996774,1.03199650322805,0.972448465777411,1.0108170802984
1972,0.634427504736605,1.01711933680624,0.926517697455813,1.03134629248812,0.972731121297743,1.0101598968705
1973,0.634590209134013,1.01706082418835,0.927588985582024,1.02984344803349,0.972769293242189,1.00979453537707
1974,0.63461271817794,1.01685430840613,0.927788938075086,1.02975975937573,0.972545655261487,1.01039661682975
1975,0.634671466526512,1.01684690097562,0.927997892370112,1.02935678672554,0.972542702404366,1.00996633693179
1976,0.634307847434037,1.01722597105404,0.926736471868905,1.03152059652563,0.972823861026513,1.01002992866731
1977,0.634835460192888,1.01509308068911,0.927059373974523,1.0318031369674,0.972580923555929,1.01056006066791
1978,0.634388191412117,1.01559120188883,0.926813278067252,1.03131463396129,0.972064117578838,1.01093956105332
1979,0.633478001110332,1.01624647917871,0.926436718269072,1.03171800736,0.972330910708341,1.01140190440534
1980,0.633078422261858,1.0158595934097,0.926454499899129,1.0315777326431,0.97225824202871,1.01124070554657
1981,0.633609976508624,1.01665096413741,0.926029629219135,1.03251497801665,0.971745205226113,1.01205360115748
1982,0.634400559011476,1.01563104980909,0.92548707732799,1.03290638505457,0.97211596000328,1.01140564459173
1983,0.634848356200256,1.01597394304068,0.925638107238879,1.03267072543295,0.972248146571393,1.01189665765815
1984,0.634090296928226,1.01618280868861,0.926811146115026,1.03055748896289,0.972081988903486,1.01242209745777
1985,0.63392431273278,1.01707470651446,0.92669546688892,1.03045480128557,0.97208956000868,1.01281890355603
1986,0.634073849019978,1.01629924314537,0.926959899018093,1.02973240948778,0.972020552623985,1.01316853623268
1987,0.634645880031238,1.01614988501855,0.926860367435629,1.02980611577335,0.971536254423921,1.01376411542841
1988,0.634437681788456,1.01727337378334,0.927449943262394,1.02916286881605,0.971121081691086,1.01531561099676
1989,0.634132523220201,1.01738052800418,0.927864793900303,1.02923103307514,0.971043882723327,1.01494245390975
1990,0.633232739223592,1.01855179002845,0.928358442782015,1.0293908604483,0.970866201772944,1.01536933608507
1991,0.632927119511299,1.01934229061512,0.929156249496347,1.02834315059148,0.970672455743397,1.01530934304173
1992,0.632595062499677,1.01975525829499,0.928757345242929,1.02932478679179,0.969879769543441,1.01739340810387
1993,0.631861665387259,1.02111636980468,0.928082511372098,1.03052710799368,0.969547658692671,1.01712972161481
1994,0.63191688574093,1.02033447629224,0.928303370712218,1.02982372605219,0.968922220950394,1.01848461003013
1995,0.631638789610665,1.0200159764279,0.928705227605982,1.02878298080958,0.969034987174066,1.01872725571563
1996,0.631444419763567,1.02062282151822,0.929050371648944,1.02950564118617,0.969205493437536,1.01880055119462
1997,0.631465935949809,1.02089308637775,0.92936073714592,1.02960438871927,0.969253152534775,1.01903590492249
1998,0.632605397600614,1.02043750074306,0.928565147769419,1.03175789909236,0.969118465440313,1.0197947798518
1999,0.631813281488636,1.0207939271717,0.928314532221506,1.03298353363823,0.969248483921017,1.01951933852251
2000,0.632157313041255,1.02083920427296,0.928725849081886,1.03223585125653,0.968579872413042,1.02006717711418
2001,0.631398699898974,1.02105089917071,0.92870750070591,1.0326777483054,0.968370444237934,1.02009871184482
2002,0.631971683364697,1.02014504452704,0.929628937997454,1.03180131537473,0.968043278888686,1.02071144395968
2003,0.631209100302923,1.02282642370184,0.929633203572209,1.03299964951007,0.968026830655126,1.02092037715654
2004,0.632164864759753,1.02264814749376,0.929981680856551,1.03284415270961,0.968268996228881,1.02053526747975
2005,0.631318966932106,1.02420030058446,0.92965145926967,1.03276843014837,0.968289885260032,1.02061056005597
2006,0.631998170515809,1.02287369184745,0.929349574132758,1.03365374022888,0.968505702264777,1.02082958526275
2007,0.632204849577142,1.02215146130512,0.929522387856095,1.03374326943106,0.968462953727258,1.02088886577477
2008,0.632296258171902,1.02142043794641,0.929946991243117,1.033381295419,0.968630086708484,1.02039864815908
2009,0.632371703901865,1.02205592438864,0.929567498361813,1.03419583206585,0.968344338034697,1.02056886486758
2010,0.631918069847792,1.02294889408381,0.929264427802165,1.0345903147611,0.968171461597744,1.02171423496479
2011,0.632068441380592,1.02224663412138,0.928386093006609,1.03609358504472,0.968905076017917,1.0203821806204
2012,0.632117266562843,1.02251382120858,0.928885873379425,1.0350627610242,0.968989620895228,1.02069885270331
2013,0.631169099496033,1.02384156071571,0.929824209690116,1.03308867294468,0.969110665485861,1.02045294179882
2014,0.631612258813694,1.02355324969009,0.929483004223531,1.03416377080605,0.969227381157695,1.02030746910566
2015,0.631767021018694,1.02242934179088,0.928524549607091,1.03652022444555,0.96984987714143,1.01942978464199
2016,0.632108825879796,1.0217706223486,0.928315416830911,1.03694230983612,0.969714477171602,1.01959736454464
2017,0.631292925242812,1.02341338383353,0.928265909112545,1.03727096914898,0.969960633789503,1.0192452578101
2018,0.631103014815029,1.02422932569412,0.927952612758682,1.03701273254654,0.970096958053582,1.01899413365161
2019,0.630761409904185,1.02396132266658,0.928796133030291,1.03585572432531,0.970431859029143,1.01931158285891
2020,0.630384827740956,1.02528504448185,0.929352353144679,1.03578841197081,0.971083014355548,1.0184523749128
2021,0.629504417570136,1.02575583749109,0.929144111017764,1.03614952517158,0.971273953422315,1.01847733405247
2022,0.629481676799891,1.02453777015219,0.929191326083303,1.03613388432924,0.971091822378759,1.0190089551046
2023,0.628148103288473,1.0251906248028,0.930024021234298,1.0354819036932,0.971312389797122,1.01834062825747
2024,0.627915655126634,1.02567528765318,0.930170190928638,1.03443963755003,0.971157750166647,1.01846769041943
2025,0.627430255630775,1.02433367226679,0.930579858405768,1.03329540901989,0.970744829517248,1.01857304085592
2026,0.627335064119957,1.02438947766387,0.929811115160222,1.03348582507146,0.97130825968081,1.01783140163048
2027,0.627121330662864,1.02449655855513,0.929531902562737,1.0352585972847,0.971407040783805,1.01771232105899
2028,0.626112969800137,1.02435384027428,0.929039803452124,1.03616337623137,0.971277274775203,1.01785769190904
2029,0.625757939496005,1.0246819834859,0.930135468562546,1.03389487752338,0.970493278770041,1.0183496531574
2030,0.625125715343225,1.02535945474965,0.93084163621975,1.03327930848211,0.97082960711845,1.01820509062972
2031,0.624662572020522,1.02572052355736,0.930677291516403,1.0341754698462,0.970639649914703,1.01858032970258
2032,0.625434039414059,1.02602170104037,0.930805166339243,1.03375649985147,0.970389108896578,1.01900319601852
2033,0.624934643589829,1.02660207389237,0.931003480207058,1.03315976290626,0.969962644860072,1.01990740978397
2034,0.624486260259336,1.02876195314802,0.930416486317377,1.03454672731698,0.969760975982473,1.01978433115021
2035,0.624817616153344,1.02933448115204,0.930401487751028,1.03491225470338,0.969277306680637,1.01985530968908
2036,0.625284423164063,1.02850907623662,0.930866706704244,1.03343880140514,0.969202075963609,1.01962836213841
2037,0.625476289072623,1.02825627289056,0.931645996705039,1.0338346334572,0.969269761205464,1.01983267162295
2038,0.625312245508316,1.0290907016457,0.931299396679271,1.03393891267037,0.969697669562587,1.01912323814482
2039,0.624967112001719,1.03117989013159,0.931334376171517,1.03445161702738,0.969767494925395,1.01918618630808
2040,0.62473740277599,1.03079022208686,0.931518303252198,1.03396106110321,0.96976037607986,1.01927674398993
2041,0.62464125656592,1.03098888432016,0.930816227930179,1.03507020876493,0.969696633474525,1.02018021370102
2042,0.624485606909151,1.0303289800327,0.930018243973309,1.03634665512709,0.969034558927804,1.02130287511336
2043,0.624773495008341,1.03088699207036,0.929861480548503,1.03654479086375,0.969271758940953,1.02136225897045
2044,0.625130626179253,1.03191168081747,0.930863279790293,1.0361990990059,0.969489564894086,1.02124649754753
2045,0.624594098669812,1.03168093936798,0.931100865006577,1.03655782619873,0.969382681654051,1.02126894524674
2046,0.624687716369891,1.03036471731093,0.930791349968434,1.03737961571871,0.969448360892158,1.02148701308138
2047,0.625066499032541,1.03126273505441,0.931063394426764,1.03546721992901,0.969436527294778,1.02229731261814
2048,0.624196127898374,1.03206268758952,0.931113680235382,1.03679959398972,0.969726374319092,1.02167591965654
2049,0.623972509844298,1.03143475262415,0.930732353732665,1.0370813304546,0.969595059018715,1.02244425184692
2050,0.624276300207993,1.03191902076238,0.930535083304341,1.0361353779963,0.968869058853544,1.0236857376421
2051,0.624265712004511,1.03119811370582,0.930457481025013,1.03527701439814,0.968535557291804,1.02445093495744
2052,0.623725189590468,1.03268343428834,0.930412704752514,1.03485922793463,0.968734563264539,1.02438927315625
2053,0.625062592140389,1.03109332596931,0.930962091068449,1.03509446630056,0.968754655519916,1.02451110226545
2054,0.6243943607664,1.03057007218961,0.931391713168355,1.03456781511618,0.968763267616895,1.02477731757834
2055,0.624200785009148,1.02921822876222,0.932050890107111,1.03398793592717,0.968732537455257,1.02518314447066
2056,0.624506918207848,1.02806197760125,0.93159835837141,1.03608578630468,0.969116153246771,1.02494330290553
2057,0.623683516133583,1.02972555372362,0.931745831821477,1.03574856227305,0.969262355591625,1.02540936259174
2058,0.624130161008581,1.02956174331064,0.932133916498717,1.03482054558537,0.969868107884578,1.02455916476793
2059,0.624212037450823,1.02933967772755,0.932321851845351,1.03464055374259,0.970052118956607,1.02460046820836
2060,0.624781887999846,1.02901212890892,0.932760266876566,1.0336812426251,0.969639562583482,1.02536405563263
2061,0.624625148535786,1.02937423624464,0.93316413800421,1.03360528390597,0.969558695876518,1.02576210431048
2062,0.624587390205771,1.0285569278148,0.933612836215854,1.03307034260458,0.969490432975739,1.02614466876828
2063,0.625146360877762,1.02798858747977,0.933068736190021,1.03416895375013,0.969068480439297,1.02703524961891
2064,0.625461194967275,1.02791901011352,0.931578299048812,1.03733882793427,0.969270853718784,1.0265836805008
2065,0.625707630850928,1.02792105295144,0.931486370956029,1.03758992741259,0.969846524503926,1.02608072371208
2066,0.625239033143498,1.02851550826673,0.931649649428894,1.03714230793589,0.970207035023606,1.02606328393991
2067,0.625578814046378,1.02771174035034,0.932184244200507,1.03714221314086,0.970262767691992,1.02553658152122
2068,0.625342981018137,1.02764967876889,0.932009932985261,1.03752405419964,0.970464873368712,1.02609697571819
2069,0.62436250505017,1.02878907444808,0.932070377699703,1.03746413549533,0.970034276606903,1.02663838100735
2070,0.624357163915942,1.02963062532799,0.931955884990428,1.03817506014932,0.970601778724491,1.02580792130787
2071,0.624474591913249,1.02950468536252,0.93152283985089,1.03865076207826,0.970459401960544,1.02614388771668
2072,0.623778684685424,1.02908372365788,0.930397376280276,1.03959615431766,0.97047868786986,1.02632311376497
2073,0.623532030743871,1.03025737535483,0.930047544062509,1.04039995740911,0.970950540824988,1.02554076639697
2074,0.623506255384951,1.03060388879479,0.9296131365199,1.04163600197441,0.971143555802235,1.02515752444651
2075,0.624118747265245,1.03008859075524,0.930512242847714,1.04042202901395,0.971104800450181,1.02451579058119
2076,0.623776291170708,1.03025002572858,0.930172860928905,1.04152483931331,0.97107267719203,1.02403009328585
2077,0.622895347211747,1.03294594407977,0.929799267627723,1.04325667400443,0.970700948915841,1.02445384903159
2078,0.622904094004581,1.0324306138957,0.929456813066489,1.0442780628658,0.97063888718763,1.02434631093668
2079,0.621938972784483,1.03420239348594,0.930744147293528,1.04223521272542,0.970418696483913,1.02453634679421
2080,0.621392045741191,1.03449981592523,0.93142556028077,1.04133608557673,0.970086399073783,1.02485873636114
2081,0.62154654637297,1.03278721921241,0.931008008384584,1.04136366023099,0.970097586728671,1.02491360532906
2082,0.622323128509439,1.03088610151561,0.930586524420032,1.04262861635473,0.970163736231745,1.02481511982342
2083,0.622656521741395,1.03084965349278,0.930625710224391,1.04300387900711,0.969967624941298,1.02542468287217
2084,0.622285078337488,1.03258033294754,0.930905490947238,1.0420957814299,0.969903567639761,1.0259008567663
2085,0.622177851199121,1.0334672657939,0.931568697083956,1.04076979291885,0.969531172477915,1.02692436214405
2086,0.622347023659769,1.0343792212668,0.932120653158658,1.03971518796055,0.969828493288238,1.02598139489863
2087,0.621778630820182,1.03514307942644,0.931778199738257,1.04022465753963,0.970636174509321,1.02501782411922
2088,0.621114984642579,1.03761837822556,0.93207292653265,1.03964942297402,0.97100297956879,1.02412288306742
2089,0.621977894064875,1.03670657249963,0.932852365242984,1.03925872236732,0.970523032291637,1.02430876800455
2090,0.621722503030165,1.03707295610535,0.932575830605785,1.03907320566006,0.970971247852157,1.02368796607783
2091,0.622075187776676,1.03720443178688,0.933700905541401,1.03742089100785,0.970978211195934,1.02366215420063
2092,0.622118625246424,1.03821381787308,0.933922868777354,1.03735245893748,0.970974331552312,1.0234157606496
2093,0.622523944401417,1.03904098590508,0.934299868521206,1.03640958913377,0.971040489776585,1.02300104451768
2094,0.622566033343649,1.03883871395985,0.934117042710815,1.03609316751435,0.970797771439903,1.02326826004314
2095,0.622039829560591,1.03928449453606,0.934673686689007,1.03558193533478,0.971073147473067,1.02337091062099
2096,0.621397467594528,1.03928001678302,0.93418060936615,1.0374032569767,0.971776041230412,1.02273687332873
2097,0.621043831841563,1.03951592444567,0.93424464258461,1.03687022789634,0.971739428577899,1.02168700238372
2098,0.621069286436031,1.04083801413515,0.934549178351995,1.03727401474886,0.971837863806559,1.02157861936511
2099,0.621401339622427,1.04192277090729,0.934663023979736,1.03635671107213,0.971406561512451,1.0222449373098
2100,0.620935096472719,1.04254830533927,0.934931226048628,1.0358505768462,0.971043592262306,1.02257428450402
2101,0.620881535081465,1.04307211565343,0.935478378288894,1.03597527968908,0.971107513949181,1.02235725781571
2102,0.621294388928722,1.04282362785707,0.936052712481407,1.03539865937043,0.971576419505295,1.02145929123075
2103,0.621402234765392,1.04369617085955,0.935734215092887,1.03553510380606,0.971430598356793,1.02090881591093
2104,0.621334586281434,1.04352536513438,0.935281031828779,1.03687861268669,0.971688864293801,1.02067148950274
2105,0.621166137128704,1.04419332392237,0.934590038064226,1.03858532230953,0.97216536096753,1.02008910195818
2106,0.62150571055616,1.04281247477134,0.934094064579922,1.03916324617077,0.97178751888706,1.0207698575809
2107,0.621055143532434,1.04205957786995,0.933973739089733,1.03879443138679,0.971441534130408,1.02128854969768
2108,0.620520579599493,1.04254074393839,0.93343422663936,1.04044258030539,0.971826111667727,1.02071087606393
2109,0.620123604479383,1.04424381712619,0.933108866914982,1.03971977475215,0.971777892932131,1.0206345081264
2110,0.620515012979666,1.04253301796253,0.933241635028718,1.03905718187564,0.971703389578234,1.02128786382333
2111,0.621181112530496,1.04200607175385,0.933214102380002,1.0396075851427,0.971808821198833,1.02072833105871
2112,0.620560529979666,1.04316497590974,0.933179389920865,1.03902884563525,0.972302181489063,1.01995724471189
2113,0.620896929475496,1.04187140196386,0.933849556693067,1.03777172747757,0.972566258143584,1.01967397052485
2114,0.621333500108788,1.04118660877026,0.934101716406222,1.03738931495695,0.972790210382883,1.01989765346435
2115,0.622173818207908,1.0390742683344,0.934274948315707,1.0369950060208,0.97261030113129,1.02032529374209
2116,0.621989285099346,1.03954222304145,0.935006242454611,1.03553699770491,0.972397982014236,1.02043087350772
2117,0.622253367366059,1.03978600605985,0.934492562710014,1.03671978893832,0.972431599817765,1.02045019344778
2118,0.622501191522986,1.0402274010077,0.934778941267305,1.0366316958275,0.972198318289109,1.02121410479992
2119,0.622218422327737,1.04047476639947,0.935176748198975,1.03663513220314,0.971542514088084,1.02216418484454
2120,0.621388742526367,1.04067844377756,0.93432895673291,1.03929508028169,0.971817970321615,1.02160191278942
2121,0.621220778995321,1.04130089484372,0.934564085403447,1.03889253493171,0.971379025548677,1.02308886229955
2122,0.620949911194434,1.04165824154349,0.934494731488878,1.03823533723371,0.971122833399015,1.02393800019683
2123,0.620014599425107,1.0428689392177,0.934432068078547,1.03814858267702,0.971114595054095,1.02425127624502
2124,0.619472994778331,1.0423027030273,0.934867076479693,1.03800133797039,0.971345158486681,1.02350631732074
2125,0.619016386816919,1.04216981059316,0.934012653056827,1.0396359548333,0.971025588184239,1.0239097355019
2126,0.619199054849541,1.04264538514884,0.934138769753726,1.03948846705092,0.971154427619764,1.02362517425578
2127,0.61822096226125,1.04418209184834,0.935583240965361,1.03734238996553,0.971426728547453,1.02387549996689
2128,0.617894043214447,1.04367465044052,0.935302705291619,1.03824225402886,0.970790937622284,1.02525473213729
2129,0.618080788834844,1.04236108949929,0.935765701334066,1.03736290332393,0.970409610944902,1.02595325985381
2130,0.617689892532611,1.04262525997521,0.935280338715907,1.03847975352186,0.971341029758854,1.02507103920269
2131,0.618076202673997,1.04251772613694,0.935617171692665,1.03723024958553,0.971859024091427,1.02443248728292
2132,0.618228241845291,1.04369859220984,0.936718194845858,1.03622782459991,0.971917808389428,1.02472474734928
2133,0.618775563973002,1.04303040036341,0.937041190345624,1.03555695578284,0.97137562439114,1.02519197423012
2134,0.617933750819409,1.04432890697173,0.936696371527549,1.03533951816439,0.971851509394239,1.02456187170217
2135,0.619533053407321,1.04259303489604,0.937323503970629,1.034813602497,0.971999389202348,1.02461719900924
2136,0.619218616265312,1.04182678696403,0.937120755882055,1.03527965321299,0.971551565241187,1.02550342790483
2137,0.619464793561478,1.04156624586881,0.936848594538946,1.03582184047965,0.971940335626902,1.02545068419103
2138,0.619426996924954,1.04325141523721,0.936673151896475,1.03546655686738,0.972243889569539,1.02491368828823
2139,0.619783024520694,1.04384779914243,0.937150450810986,1.033820924431,0.972353610016759,1.02498141022994
2140,0.619516396469249,1.04395072407849,0.937400726712437,1.03338664767543,0.972451892497649,1.02479842756189
2141,0.619667620044929,1.04325312129714,0.937288984408303,1.03371509463006,0.972388980650584,1.02480577603363
2142,0.619544783073258,1.04308972287618,0.936839690458443,1.03523838710112,0.972180529314499,1.02541324543064
2143,0.620051633719893,1.04192715240337,0.936890816823793,1.03573737498672,0.972054935692617,1.02518519438808
2144,0.620298212895139,1.04186060495875,0.93558575236506,1.03715211930137,0.972135732956295,1.02492106748849
2145,0.619778860645224,1.04266606325855,0.936070977749782,1.03676745503948,0.971955465147331,1.02492218786072
2146,0.619631647702452,1.04312126716572,0.93615742685261,1.03664740319195,0.971653787725233,1.0253201897608
2147,0.619725792838583,1.0424649824807,0.937118548414646,1.03582536654942,0.971548296449575,1.02541152534738
2148,0.619828840564363,1.04185092071276,0.936960091321303,1.03676506586154,0.971669877531448,1.0252337408505
2149,0.620407149758319,1.04204080992371,0.937196002335283,1.03634378110727,0.972209686970403,1.02555315611328
2150,0.62074604320317,1.04037648637602,0.937931686452987,1.03586262303445,0.972157478645779,1.0251561377143
2151,0.620106668112097,1.04206940456615,0.938324533520635,1.03529758694255,0.971886790842476,1.02579737549198
2152,0.620346417850055,1.04159720212252,0.938261753650509,1.03595111923706,0.971987674506408,1.02614007500472
2153,0.620755871569982,1.04182551873403,0.938681827108288,1.03622083240729,0.972120408305246,1.02665882293266
2154,0.62088651992288,1.04285080248358,0.938383137926389,1.03716045268177,0.97251898292448,1.0256714070175
2155,0.621106576100646,1.0423472840176,0.938131209602744,1.03766968613102,0.972417352451715,1.02547171247838
2156,0.620432171295239,1.04146496716112,0.937421301239493,1.03939095386857,0.972587262479376,1.02473100448195
2157,0.620383641488921,1.04226673308312,0.937201162662136,1.04020360512339,0.972843499831008,1.02445032108235
2158,0.619833960785823,1.04225789089905,0.937536977089154,1.03967779511674,0.973116205006087,1.02403826955839
2159,0.619123245918216,1.04277419311735,0.937843091908648,1.03989519101211,0.973069293993958,1.02436899799077
2160,0.619211081930121,1.04298717925196,0.938000978521125,1.03961368374261,0.973331359815344,1.02440462122827
2161,0.619253542027443,1.04344512278325,0.93862111073817,1.0387835396929,0.973325407450017,1.02406577892899
2162,0.619012446610097,1.04436964321532,0.938505555800716,1.03869608118866,0.972695515219594,1.02461971848342
2163,0.618628376826679,1.04479938096979,0.938814598316112,1.03898862442977,0.97252190038362,1.02548607973267
2164,0.618340568452319,1.04499735578042,0.938043236501683,1.03944092001293,0.972219894372214,1.02608796280545
2165,0.618530196980826,1.04549107844772,0.938552151636584,1.03909354419059,0.972071951470165,1.02617958381387
2166,0.617883896092797,1.0457896770251,0.938084487306917,1.04015336075513,0.972264831555105,1.02605652911801
2167,0.617866746758053,1.04618459075265,0.937472498603755,1.04076375787814,0.972320818393475,1.02603667695137
2168,0.617621539653119,1.04680015280289,0.938353983620693,1.03992854376413,0.972656714231443,1.02524163304608
2169,0.617178757425857,1.0475509440448,0.937680002836496,1.04107189510457,0.972083544569201,1.02632760633047
2170,0.61686529939235,1.0485407807133,0.937501993641153,1.04259551594821,0.971448696801589,1.02716641837046
2171,0.616054965127126,1.04891656590656,0.936864082659626,1.04348914379056,0.971244017594397,1.02782863809302
2172,0.615294703991023,1.05044819419129,0.936431656956817,1.04504278617061,0.97156100521243,1.02630950380843
2173,0.615591527528057,1.05125030191652,0.936753340409905,1.04424371365231,0.972262229186862,1.02484553689271
2174,0.615512105553861,1.0517049637527,0.93656747916126,1.04459426834923,0.971664803372633,1.0266125317717
2175,0.614960168813901,1.05223689667816,0.936256125773894,1.04448799563903,0.972002125756355,1.02561387820221
2176,0.615473161316338,1.05249128132499,0.935946912374792,1.04565115916311,0.971733977840529,1.02617161608981
2177,0.614908858965313,1.05410496506888,0.93578450080501,1.04598892192032,0.97211163062747,1.02545036266293
2178,0.615207459264626,1.05421314169821,0.934935218615888,1.0472588427829,0.971715392280107,1.02630946701823
2179,0.615893490737377,1.05419464013024,0.934938877355498,1.04694244705647,0.972478559525357,1.02507786627098
2180,0.615812068141773,1.05529404165072,0.934081860992345,1.04870944568679,0.972195244743716,1.02530166579121
2181,0.614799542023528,1.0563749238261,0.934060196853562,1.04885907042657,0.972227779440546,1.02581839869706
2182,0.614309027370825,1.05734157357981,0.933839207622691,1.04912407999327,0.97210804961277,1.02614081199342
2183,0.614508431473717,1.05712962848702,0.933358183194496,1.05039380827439,0.971872793458403,1.02617405294811
2184,0.614598966111048,1.05748665232356,0.933785736467198,1.05043842596059,0.971747714692515,1.02632799885017
2185,0.615633751768887,1.05695559390246,0.933766801316028,1.05056525951217,0.972012128541133,1.02520747910573
2186,0.615507000327182,1.05789628766892,0.934538768335834,1.04931566280688,0.971368645069477,1.02645271562381
2187,0.615266209632258,1.05927889227502,0.933868961523614,1.04999972375279,0.970840879887877,1.02709634189298
2188,0.615075480841088,1.06014521363711,0.934458320483628,1.04864059129614,0.971278081333975,1.0269631408031
2189,0.614436186006132,1.06120190168298,0.934754893236494,1.04750241573209,0.971044703604151,1.02724063154375
2190,0.613792075079866,1.06246926716364,0.934755809706938,1.04757166832273,0.971638004384762,1.02623153389928
2191,0.613635024949084,1.06198820667479,0.933872628206901,1.04908694111928,0.971373423244074,1.0277466186288
2192,0.613783198045119,1.06153719801805,0.934054906703499,1.04884804383674,0.971970106270256,1.02762107917267
2193,0.613859228809734,1.06122080540737,0.933445423122583,1.05006422086029,0.971888992636516,1.02730461968514
2194,0.613452201911425,1.06223165365146,0.932952311855405,1.05126051407093,0.972293109113727,1.02709349681783
2195,0.613029627129764,1.06256114923609,0.933127137250596,1.05150203991259,0.972267889046544,1.02703423489316
2196,0.612855771486771,1.06280255981938,0.933766788566459,1.05099987280633,0.972308729708746,1.02703627268475
2197,0.612211649939296,1.06374843352818,0.933725289093988,1.05105815071087,0.972107612790927,1.02761416455635
2198,0.612307889245275,1.06375876377437,0.933682887456372,1.05105545227548,0.971752046710012,1.02843954995962
2199,0.612470975247838,1.06326684893514,0.933306963069966,1.05120563427939,0.971334677314218,1.02912040273103
2200,0.613024128183477,1.06268535125035,0.934705474465127,1.0490344945843,0.971179938023822,1.03009959242493
2201,0.612577968264053,1.06216396498193,0.934788536036638,1.04903908163849,0.970746033936465,1.03015149130549
2202,0.613515065506906,1.06137533846184,0.935320922407326,1.04808412203609,0.970345697611709,1.0307356104638
2203,0.613667027061645,1.06062962916746,0.935810032020098,1.04701764802691,0.97059292869079,1.03063463721024
2204,0.613297387061002,1.06090044452724,0.935928407294356,1.04690926232091,0.971022131565109,1.03046622226015
2205,0.613366950652478,1.06056593792766,0.936295758968155,1.04626929648584,0.970643243977085,1.03091998267263
2206,0.613406997868179,1.06011590130663,0.93582572415348,1.04767387884352,0.970538373108389,1.03083814073762
2207,0.614014931309059,1.05951717452306,0.935861746966855,1.04816294454263,0.97090406746336,1.03042234754822
2208,0.614366650972263,1.05827741090164,0.935944027233484,1.0465029946476,0.970545340934501,1.03121815596278
2209,0.614522022823482,1.05774217497836,0.935982690095289,1.0467759857628,0.970353818938237,1.03167579847255
2210,0.615205070383722,1.05732949771103,0.936195309993104,1.04643436131437,0.970616709758151,1.03081242584096
2211,0.615613711032731,1.05641812830265,0.936467979502074,1.04584821829529,0.971687128167544,1.02940179032117
2212,0.614661494161552,1.05764685805081,0.936339323315935,1.04547249269288,0.971288945058407,1.02966962157164
2213,0.615286225274168,1.05778342458291,0.93592971923243,1.04516762995567,0.971296453955557,1.02945522898801
2214,0.61492501034148,1.05705240308199,0.935744318623782,1.04564126796396,0.971569361699756,1.02900563197233
2215,0.614907639047236,1.05586372478761,0.9368315730886,1.04380228308389,0.971563938032538,1.02897138881256
2216,0.614524210817343,1.05711305191901,0.936518390610973,1.04442398624679,0.971264037402883,1.02911034863106
2217,0.614743309460811,1.05717418269071,0.937744355679121,1.04321904150147,0.971605533524298,1.02925857720478
2218,0.614470534804429,1.05760039152916,0.93725990385057,1.04361609952529,0.971690223544962,1.03002223594964
2219,0.614828345496594,1.05721727755533,0.936684757562872,1.04432593142507,0.972205297372806,1.02928345968137
2220,0.614921414282043,1.05680674152434,0.937402317577489,1.04258892609818,0.972077655426724,1.02929295106898
2221,0.614110436543733,1.05746967291655,0.936985223964013,1.04373441398385,0.972113015564443,1.02995193809244
2222,0.613880188734752,1.05709310406849,0.936895187128085,1.04405428306208,0.972614596897742,1.02888946311655
2223,0.613837721479784,1.05796703103752,0.936359662936016,1.04480575481684,0.972701715262783,1.02900412419597
2224,0.614039020295219,1.05803454417405,0.936590938298662,1.04434270969266,0.973277367062377,1.02768233327484
2225,0.613365366737664,1.05791971801632,0.93692848652762,1.04421041160884,0.973197923435739,1.02755255369582
2226,0.613388260052776,1.05758351132266,0.937120454959225,1.04229330934346,0.973298420407537,1.02705679897568
2227,0.612676953087057,1.05908043948434,0.936553575867541,1.04327785989504,0.97329957057373,1.02719640729683
2228,0.61220085537613,1.05972658904963,0.936462708317781,1.04313546999658,0.973508718439133,1.02736459357968
2229,0.611455333392479,1.06025388846506,0.936562336579586,1.04251585582896,0.97351979437123,1.02684634631355
2230,0.611722869679877,1.06037527142718,0.937014667167592,1.04162880942955,0.973909709108012,1.02629527575976
2231,0.612120135701229,1.05914640133747,0.937664581663444,1.04063632042641,0.973919272899964,1.02582476394039
2232,0.612132825871891,1.05882578168706,0.938124667249557,1.03978611876748,0.974087995052647,1.02616008274543
2233,0.612464237132601,1.05867766888633,0.93855757988839,1.0404539939612,0.973998201120496,1.0265520426596
2234,0.612308406939398,1.05937419298881,0.938382946890634,1.04047405449354,0.973863626218783,1.02716019149821
2235,0.612538150378537,1.05985127513481,0.938401784230427,1.0406245786007,0.974222354683805,1.02701188710047
2236,0.612905108078902,1.05956106659305,0.937709576461143,1.04210922599602,0.974315059544653,1.02716948238267
2237,0.612961730622718,1.05884996378285,0.937130174599654,1.04268568177223,0.974440924058285,1.02718987146838
2238,0.612902443515737,1.05868428890629,0.936935681079914,1.0437268069911,0.973893820281832,1.02793894447623
2239,0.612681360067994,1.05821869843982,0.937127835629936,1.04316101183759,0.973668144213759,1.02856659956056
2240,0.613149927795484,1.05774215893542,0.937667385173124,1.0436002537315,0.97351843926784,1.02902453185608
2241,0.613139018348369,1.05778893662636,0.937962674064598,1.04244465690972,0.97353825582121,1.02915943428386
2242,0.613184243481946,1.05762505509864,0.938072635683472,1.042427311948,0.973553268817885,1.02965147439316
2243,0.612885566988969,1.05844009251385,0.938337615561022,1.04220266384696,0.973859382895883,1.02956127902595
2244,0.613105671733431,1.05831660414246,0.938574501741098,1.0421464253487,0.973602736860798,1.03009131336964
2245,0.613177748639573,1.05825633636928,0.938660692933408,1.04238555742302,0.973496730252122,1.0302465444941
2246,0.61305963738916,1.05908508976106,0.938907447454677,1.04253572744335,0.973447414555213,1.0303774499415
2247,0.61255413267769,1.06083295829217,0.938720770651398,1.04336965431793,0.973348631012666,1.03094838676495
2248,0.611539078428986,1.06126803968028,0.938901504428327,1.04278655382354,0.973125205761332,1.03099019210857
2249,0.611609379762696,1.06174087528894,0.938734788622458,1.04346855952301,0.972973543696362,1.03122306357444
2250,0.611149958166866,1.06200848355319,0.938517895076132,1.04390443730617,0.972834192449625,1.03072022022674
2251,0.611130599644012,1.06225345215259,0.938598526790126,1.04375755412582,0.972648735547146,1.031158555124
2252,0.611011858625825,1.06190052062033,0.939487483012305,1.0426533455408,0.972555746679257,1.03142690185859
2253,0.61068870354211,1.06350144694062,0.939949584681487,1.04191216959187,0.972053855008356,1.0328646127637
2254,0.610685713700332,1.06342667898606,0.940396357696076,1.04090794000538,0.972170715553504,1.03233832168184
2255,0.610893531649198,1.06399619951503,0.940545557980601,1.04114042564932,0.972068346756387,1.0329104328905
2256,0.611028989407558,1.06337623900802,0.940230825760806,1.04106256379255,0.971727541445627,1.03317541373635
2257,0.611117787733142,1.06325253818758,0.940256050927668,1.0414971666756,0.971431790131513,1.03375459878005
2258,0.610786831530462,1.06269521379633,0.940399162137843,1.04108824244372,0.9713258976582,1.03449614377122
2259,0.609875697381025,1.0646622867815,0.940005688768281,1.04196848788923,0.971382909560683,1.03469756051003
2260,0.609853573151384,1.0649379889046,0.939970835208127,1.04264663749053,0.971115474458804,1.03511754341099
2261,0.609733753244353,1.06547642933504,0.939198394234788,1.04322113262215,0.970537564493251,1.03608942374636
2262,0.609513900895212,1.06562411690862,0.939352523161484,1.04359367324064,0.970069495084035,1.03630688620983
2263,0.609399372069011,1.06591338567168,0.939708319250831,1.04314004343843,0.969914549125347,1.03640055225979
2264,0.610138181570124,1.06627662642735,0.939456621441818,1.04418238025111,0.970620654750648,1.03476094986257
2265,0.61021959632555,1.06650320696619,0.940067391771542,1.04385118302981,0.971189316563604,1.03368649680042
2266,0.609531504219525,1.06705285115364,0.940882485883915,1.04228746886852,0.971027756750915,1.03373272466513
2267,0.608840089489773,1.06769880545248,0.940578562020263,1.04319397404865,0.970686413605511,1.03398182076619
2268,0.609303131463135,1.06701324758068,0.940881341359211,1.04313495429074,0.970386636758433,1.03427927203358
2269,0.609412547154184,1.06686976319627,0.940747312161397,1.04247252471567,0.970168104887462,1.03523484440441
2270,0.609680505273817,1.06633324612494,0.940901299877895,1.04189646477234,0.969931884347363,1.03560033952611
2271,0.608922622464217,1.06646756065201,0.940161269902952,1.04295367183817,0.970386394674653,1.03511916294897
2272,0.609155686438509,1.06658090033808,0.939696048879274,1.04276985696698,0.97032533244726,1.03518841649557
2273,0.609042328245679,1.06582149772761,0.939575308085161,1.04362522802604,0.970343268935207,1.03575015837308
2274,0.609153068576677,1.06513704415555,0.93957431048413,1.04325185115754,0.970482415417144,1.03614478350224
2275,0.60874326654713,1.06456938146643,0.940221481830911,1.04235185608916,0.97038692323443,1.03669919431811
2276,0.608212318206407,1.06563449836245,0.939761544322413,1.04331661335113,0.970259599452591,1.03662690570354
2277,0.60798661026505,1.06640128744698,0.93964242812976,1.04386702731824,0.970350011558447,1.03655440581819
2278,0.608195840364327,1.06628114940707,0.939106546052216,1.04471408638993,0.969962236254305,1.03750921741194
2279,0.608192505251063,1.06522398572865,0.938329810783015,1.04593540591783,0.970322684492089,1.03613439977238
2280,0.608517842563523,1.06512974222705,0.938512117388591,1.04505589927677,0.970809746160451,1.03549111263961
2281,0.607863957152776,1.06575191952448,0.938584668051809,1.04470763926138,0.970785294237788,1.03576450792848
2282,0.60785006454311,1.06571335805138,0.938415227271525,1.0446772323859,0.971044009694329,1.03543072340879
2283,0.608117225430949,1.06459741987636,0.938612998720858,1.04463168185531,0.970154621579251,1.03734227916007
2284,0.607828891754046,1.06527032602665,0.937874702977645,1.0459184745619,0.97012781551399,1.03712164538666
2285,0.607703516363469,1.06489127629576,0.938219860575171,1.04489241499615,0.969944717427781,1.03727743150155
2286,0.607941111570742,1.06503454023143,0.937694234465292,1.0456996407369,0.969507394364403,1.03777851886482
2287,0.607464053289977,1.06479501411654,0.936803655143667,1.04764479513637,0.969253218873518,1.03816687424042
2288,0.607876771101857,1.0638685283206,0.937323130386101,1.04761444204954,0.969694186871256,1.03799603598778
2289,0.607818528019387,1.06401014385061,0.936775606945706,1.04887454924461,0.969382877256898,1.03898487666402
2290,0.607751167937761,1.06525961998482,0.936577568835487,1.04960588396138,0.969743489339827,1.03866186152836
2291,0.608375857590035,1.06616188192951,0.937073388221741,1.04794437379099,0.969565307469347,1.03902737577354
2292,0.60769425595188,1.06772191157742,0.937729732861287,1.04721949823964,0.969568725464102,1.03936634476098
2293,0.606616556536559,1.06963799566527,0.937392280187598,1.04703493316239,0.969173058907372,1.0397916937608
2294,0.605952073097671,1.07058053663709,0.937814694101481,1.04696254806104,0.969101054833441,1.04007551803702
2295,0.605921698445038,1.07051877004371,0.937360854885923,1.04792253074129,0.968821419844007,1.04054930437764
2296,0.605340086665837,1.07069624073321,0.937495232390729,1.04799973930442,0.969093479699287,1.03981048196716
2297,0.605081102218079,1.07015131215858,0.937644900567877,1.04690506842316,0.96870471295421,1.04018371613953
2298,0.605621504875749,1.06973553811306,0.937973243992938,1.04645715897185,0.968666791866148,1.04000540290644
2299,0.60526298149801,1.07032909956218,0.938740595245423,1.04564715627476,0.96857934317278,1.04056327374191
2300,0.605382486925342,1.07075764291384,0.9389906797923,1.04577206876649,0.968456589425724,1.04085187872747
2301,0.605415666548422,1.07191246650683,0.939095697485508,1.04502658598484,0.968475537677419,1.04082657441833
2302,0.605053988201896,1.07237295554582,0.938928965544678,1.04512722281126,0.968775528771961,1.04013154361118
2303,0.604764850366525,1.07304568760649,0.937742807221481,1.04687223844825,0.968297279280402,1.04107353658045
2304,0.605491607356694,1.07236774817714,0.938290156860567,1.0462460782156,0.968582830091066,1.04074656392914
2305,0.606038461406768,1.07057843326226,0.938411836488902,1.04573502733642,0.968702066256441,1.04079643521798
2306,0.606461174698629,1.07066122440569,0.938128767519064,1.04661701297666,0.968327898980218,1.04119050285875
2307,0.605819039102813,1.07149152136389,0.938106410779117,1.04697248384701,0.968146178572207,1.04132001128431
2308,0.605460032797097,1.07119622143822,0.937485398718649,1.04767326988425,0.968172498442083,1.04063319506545
2309,0.604981970478342,1.07253789791238,0.937688102431224,1.04639419641243,0.968095753232963,1.04093899777297
2310,0.604835263929533,1.07247412324592,0.93753154977086,1.04689405634044,0.968054324983208,1.04152171117665
2311,0.605114368736098,1.07280951297687,0.937493995076653,1.04752333685901,0.968148163190107,1.0414045564874
2312,0.605427887409533,1.07266601389,0.937675308748781,1.04742135144838,0.967839504159541,1.04162053453837
2313,0.605189308628385,1.073836298698,0.937431646089258,1.04795903289087,0.967880066052761,1.04143067686733
2314,0.60493190028832,1.07455147269218,0.937217945497488,1.04884267121278,0.968067795923513,1.04098276765083
2315,0.604762394297835,1.07567409045396,0.936951332604765,1.04941850180868,0.967966825432395,1.04053563838583
2316,0.60538204455905,1.07580782587992,0.936478152591157,1.05007992168162,0.967829079686961,1.0410228782302
2317,0.605909361732097,1.0750820858007,0.936868238045009,1.04945775691056,0.967651069884111,1.04116733547613
2318,0.606839408540537,1.07485967422846,0.936792618947055,1.04987318253322,0.968407381630025,1.04040707630551
2319,0.607266138433379,1.07405200886668,0.935868566948962,1.05108429001953,0.968660892381944,1.03967289656116
2320,0.607198890428224,1.07447640359093,0.936212031431065,1.05102275892372,0.968424308246915,1.04048141336143
2321,0.606936764404981,1.07527199407067,0.935611148659101,1.05221988291009,0.968240641639364,1.04158185450139
2322,0.606328371164333,1.07511101735277,0.93502021836895,1.05366145413898,0.967640894398249,1.04265668439853
2323,0.606530818356252,1.07468320171377,0.93491894163438,1.05363731392058,0.968020189554005,1.04191414175579
2324,0.606411677267478,1.07505345619382,0.934850361294576,1.05438320219137,0.967650127386769,1.04288155736745
2325,0.606103252441204,1.0756769102572,0.934676689461032,1.05477741714083,0.967917514235364,1.04234531968516
2326,0.605429577665716,1.07651094038934,0.934736316604584,1.05505915538041,0.968517637229037,1.04189388696076
2327,0.604795524170379,1.0776831187237,0.93530663937969,1.05362867475394,0.968426464274472,1.0418850286767
2328,0.604374446094875,1.07803411500407,0.936068090459189,1.05275980130754,0.968598250917215,1.04217275983515
2329,0.604550533956001,1.0785067196826,0.936648035684749,1.0509157741613,0.968093992142936,1.04297969749569
2330,0.603461228544281,1.07900488269102,0.936256671106711,1.05225589724729,0.967956680387689,1.04373431371914
2331,0.603817923511636,1.07951593319753,0.936485203771948,1.05177238917128,0.967703619657639,1.04433227180924
2332,0.603022270041052,1.08093389967394,0.936374638176366,1.05162828343959,0.96749756073356,1.04487513258829
2333,0.602932257716993,1.08022176192102,0.935554976008558,1.05288360437493,0.967472673013907,1.04481629362651
2334,0.602998189937711,1.08020454682232,0.935701012969467,1.05318932217371,0.96763370407725,1.04503242808222
2335,0.603271223437255,1.08005891558039,0.936292617168796,1.05116154767975,0.967779947948921,1.04513569122382
2336,0.602821349690524,1.08104793343683,0.936010000667518,1.05094474909658,0.968126181625248,1.04484259218304
2337,0.602857202457777,1.08069967232225,0.935907690627212,1.05138747425829,0.96877044440297,1.04387179174384
2338,0.602796936347094,1.08065208175476,0.93689705743774,1.04971484347064,0.968362474038206,1.04474692843149
2339,0.602380032640897,1.08021932377361,0.936398250107038,1.05053118093344,0.968906087523005,1.04387264984809
2340,0.602563416353752,1.08017104343573,0.936587280306303,1.04996075602214,0.969183735944016,1.04318346619523
2341,0.603270794044497,1.08045177327314,0.935761960110153,1.05093795153473,0.969493671392059,1.04271021256008
2342,0.603066034520235,1.08102639017036,0.93658553691656,1.049361526597,0.969278990773939,1.04340680703734
2343,0.603528303432648,1.07966293073562,0.935185533525497,1.05159991656216,0.969565496179113,1.04284916425602
2344,0.604313840879962,1.07813464268118,0.935514528395532,1.05152465415467,0.969006750726156,1.04341844650901
2345,0.604908439347192,1.07793953304952,0.93527843080079,1.05134810681034,0.968876356679356,1.04378852604338
2346,0.605315383495962,1.07748669189059,0.935838309895189,1.0512392936522,0.968555103699642,1.04437120864814
2347,0.605622515670292,1.07780945374585,0.936105720621375,1.05108403099628,0.969099815892574,1.04351947133603
2348,0.605884028998746,1.07788612206142,0.936460070215746,1.04960065029123,0.969596629082451,1.04301882572208
2349,0.605764090757924,1.07678945915533,0.935980034950531,1.05006899973418,0.970108656812566,1.04185594380984
2350,0.606085903502687,1.07544696656233,0.935785391310607,1.05038640592482,0.970325075895028,1.04132971798611
2351,0.606365185905536,1.07448267710077,0.935840788357066,1.05008404320148,0.969194634530727,1.04288204912963
2352,0.606966733964399,1.07433035423343,0.936706868543571,1.04903004547622,0.969253873427972,1.0429818261011
2353,0.606930487818166,1.0739221484975,0.936030347879936,1.05069059738899,0.968495662145738,1.0444728990744
2354,0.606826131790943,1.07355228761083,0.936616102856963,1.04991870277742,0.968106867761752,1.04532542294569
2355,0.60694855887903,1.07353989524219,0.935622004601229,1.05168083540055,0.967483165448254,1.04672848399666
2356,0.606692902216569,1.0730495333259,0.936391796854754,1.05120098213295,0.967536084309763,1.04656533139358
2357,0.606818443470614,1.07343544980782,0.936364308718151,1.05088498249249,0.966977446362114,1.04718041540299
2358,0.606387225416302,1.0741217332262,0.936487570488608,1.0506267962896,0.967327055061682,1.04642989869623
2359,0.606636330649996,1.0745617973391,0.935828181599576,1.0522349006073,0.967372316375766,1.04580791306465
2360,0.607189290743224,1.07411805195184,0.935934044348184,1.05181323251602,0.967684392840531,1.0449944902277
2361,0.606933300444147,1.07557671571193,0.935333977307357,1.05270107827801,0.968059906395241,1.0440840944822
2362,0.606729859678251,1.0752778488479,0.935451157288217,1.05304061310987,0.968042743297082,1.04419951417013
2363,0.607095363321342,1.07494002952193,0.935736110750555,1.05335556402898,0.968002812998068,1.04447803319301
2364,0.606998761056967,1.07521553791766,0.936084626166919,1.05230754762186,0.968467326167721,1.04386963284749
2365,0.606512521023138,1.07637132175247,0.935850341740354,1.05326357332123,0.967760702175807,1.04571607542421
2366,0.607067912481779,1.07560087593635,0.935960234296025,1.05319863872109,0.967763467980654,1.04593977726172
2367,0.607099976270067,1.07518275717177,0.936003108664597,1.05314713721521,0.967671741284631,1.04588406582499
2368,0.607238198436605,1.07513928894153,0.936334010794819,1.05209478001116,0.967570245219989,1.04566957784622
2369,0.606825485778958,1.0755038107741,0.936464067602841,1.05192737525571,0.96773315286773,1.04579545796631
2370,0.606006783112786,1.07567115391654,0.936008024708855,1.0533723171358,0.967871948329298,1.04565050644036
2371,0.605908686218699,1.07490670529121,0.936226194429335,1.0526582017315,0.968791881516129,1.04424032215145
2372,0.606019892431359,1.0744003204519,0.936565921489515,1.05254518724985,0.969024678409058,1.04381310552387
2373,0.606348916467189,1.07493326231993,0.935386116717251,1.0547196323766,0.969367395552632,1.04343908668791
2374,0.60660901565656,1.07553149962108,0.936130449591669,1.0538787758098,0.969646303284188,1.042652087698
2375,0.606498912237604,1.07538561644919,0.93547631403681,1.05510746251365,0.969631713661147,1.0428880729815
2376,0.606443367485714,1.07542815923184,0.935114195245085,1.05590524770176,0.969312533344818,1.04297265329809
2377,0.606227189019524,1.07554506489203,0.936029626404727,1.05448274178219,0.969657160316113,1.04263986247148
2378,0.606309995767448,1.07546439948567,0.936163175424897,1.05442413377079,0.969585876379566,1.04266797704189
2379,0.606418212757035,1.07577306562645,0.936256114618091,1.05349348818472,0.969500833303667,1.04325880025188
2380,0.606610236553869,1.07608105444527,0.93570234705817,1.05440483975965,0.969462762946479,1.04307930790147
2381,0.606832046040382,1.07626665028904,0.93636689169986,1.05297723385073,0.969750981211073,1.04285987780143
2382,0.606546881047301,1.07738543089668,0.937099088464108,1.05218821318518,0.969733980727481,1.04294954292927
2383,0.606580729069075,1.07684172514461,0.936974812633,1.05164703428621,0.969939618857933,1.04234395121677
2384,0.606462975916027,1.07690584273729,0.937177099167041,1.05072159709182,0.969840650355741,1.04284616248115
2385,0.606706433242461,1.07636189181741,0.937039022793248,1.05161605423488,0.969671086506036,1.04271109754475
2386,0.606110168922453,1.07712294981291,0.937294678341335,1.05145656237288,0.969269174602818,1.04398917320244
2387,0.60561768202416,1.07692807717898,0.937344069629366,1.05214388784382,0.968829447391126,1.04483183315581
2388,0.60556966407465,1.07826996078029,0.936111960468933,1.05461590026286,0.968384718924603,1.04600730175904
2389,0.605932546914361,1.07841679383733,0.936586536445192,1.05384519526349,0.96848743228816,1.04608181311332
2390,0.606027865463673,1.07933725363759,0.936715597728371,1.05406585719648,0.968890583141599,1.04514776189916
2391,0.605787233043459,1.0805086586958,0.936678361620475,1.05338829997268,0.969240154850856,1.04464996612722
2392,0.605721175095457,1.07982257287776,0.937795504347715,1.05211673322356,0.968943661981202,1.04494292512091
2393,0.605878794293999,1.07927001521457,0.938210111786953,1.05147909152353,0.969359028317789,1.04401715242101
2394,0.606008968275838,1.07986159170478,0.938377748141643,1.05104486833584,0.969364188221029,1.04390673219725
2395,0.605708007552841,1.08130572848758,0.937301935864436,1.05350299755144,0.969366606891163,1.0449155678535
2396,0.605482757315718,1.08149423690244,0.938050571675613,1.052422735597,0.96933066405285,1.04498526078445
2397,0.606075816845014,1.08147513898388,0.938641250964993,1.05132387055063,0.969446442038493,1.04474594140797
2398,0.606877853904321,1.08012660454772,0.938539129086029,1.05180699043151,0.968951020701389,1.04544372976291
2399,0.60754875036354,1.08067777022821,0.939091164352543,1.05107465229158,0.969116492613221,1.04500035252848
2400,0.60740903481867,1.08054866657432,0.939313936477,1.05075863230844,0.969312177240867,1.04529780332118
2401,0.606759220597365,1.08233280763827,0.93896723331994,1.05231366858937,0.969057657108389,1.04577048168104
2402,0.606341077979311,1.0812920529105,0.93991660514788,1.05065811579061,0.969082542271412,1.04617924591048
2403,0.606356882549493,1.08144670305107,0.940184415035448,1.05030115160453,0.968607816688215,1.04686170834984
2404,0.605377856286396,1.08241182389245,0.940199566301114,1.05079482357743,0.968634309149214,1.04658692991592
2405,0.605963044554091,1.08138316928286,0.940377198563566,1.05067845550925,0.968743636883066,1.04602107956828
2406,0.606084802878316,1.0819512361722,0.939700158062439,1.05168375512308,0.96860732358655,1.04615141681628
2407,0.606193051336848,1.08198788970031,0.939847292297737,1.05098871572381,0.968090384824689,1.04707113971445
2408,0.606331527726877,1.08107558012456,0.938982990828919,1.05178307409062,0.967745289982201,1.04808041608628
2409,0.605973932578145,1.0811075271697,0.938510640743278,1.05277995626175,0.967779380942247,1.04779048399882
2410,0.605967410631972,1.08211736970486,0.938191155426307,1.05329166830154,0.967589639075412,1.04799251097763
2411,0.606243476006822,1.0812029848088,0.938367189889101,1.05259994181747,0.968477292749043,1.04649614105343
2412,0.606416778604689,1.08078831246641,0.938418147822258,1.05259540350389,0.968524333381878,1.0465702391746
2413,0.607256024232395,1.07923435585119,0.938647156084898,1.05282505878242,0.968250747738129,1.04747282492948
2414,0.606995059459365,1.08014811884778,0.938715130191886,1.05303850697722,0.968024054017759,1.04729933994482
2415,0.606553174708446,1.07950264383267,0.938869821143533,1.05330601758267,0.967918959567906,1.04805199429904
2416,0.606513048826989,1.08053863129532,0.938834375461134,1.0538089650565,0.968224114170419,1.04756800293955
2417,0.606672756673454,1.08020775621863,0.937905328494893,1.05502579548688,0.967993449998173,1.04813764146292
2418,0.605747696967742,1.08221912114301,0.938386690258972,1.05379249347696,0.967918609102237,1.04804882865645
2419,0.605905560101385,1.08222890175884,0.938155709662352,1.05410724505194,0.967780912953962,1.0486855843396
2420,0.605642781703417,1.08352247585175,0.937267492718549,1.05588174540564,0.968374214159059,1.04746895509786
2421,0.605076588234049,1.08462153316563,0.936742941614167,1.05605060585487,0.968902053851544,1.04660252255785
2422,0.60472041443405,1.08438867822122,0.937154518214463,1.05509379800262,0.968550906803593,1.04699722422039
2423,0.605234380324807,1.08348137880538,0.937087155008883,1.05534144053752,0.968764059956005,1.04653029102959
2424,0.604706236112764,1.08476511928207,0.937078785919338,1.05603163478094,0.969329824093697,1.04573566472777
2425,0.604627579362931,1.08509348783506,0.938544788659841,1.05340350203068,0.969639247756857,1.04592382676847
2426,0.604590972187742,1.08534072588207,0.93841367127319,1.05362793653818,0.969751053478187,1.04573520349032
2427,0.60407069981519,1.08685858006574,0.938639727839558,1.0533488713486,0.969607811461279,1.04568070933178
2428,0.603976718769623,1.08675147009626,0.938935232167624,1.05324673318479,0.969750084431437,1.04589717561658
2429,0.604186209362903,1.08779816348502,0.938886051505988,1.05278096400227,0.969728003876929,1.0456180821557
2430,0.603907805099038,1.08750911448804,0.938634901677921,1.05354645061861,0.969684485474417,1.04547150787115
2431,0.604488493828901,1.08691884158182,0.938516095027565,1.05436386973419,0.969175244081736,1.04656169528329
2432,0.604732657731971,1.08664832465657,0.938875034652608,1.05381149776296,0.968994365612107,1.04702507565678
2433,0.604846188808115,1.08722076680496,0.939256916861652,1.05354239135649,0.968340503852832,1.0484217346876
2434,0.604545550997289,1.0876481070844,0.939904296068448,1.05243588051207,0.968554657055074,1.0481058458818
2435,0.60381076642514,1.08846669893002,0.93958564473104,1.05248664324135,0.968547521520375,1.04762089844196
2436,0.603237792312248,1.08845796834299,0.938716162518222,1.05333275158556,0.968631535833906,1.04709693827989
2437,0.603140311420863,1.08891920055538,0.939455422591979,1.05239565104108,0.968133374059866,1.04738396374018
2438,0.603048485685165,1.08880947956433,0.939501785679755,1.05177625405969,0.967792801763893,1.04836804719319
2439,0.603569696063959,1.08792802263922,0.939512477077298,1.05196879046459,0.967306125916793,1.04874734654016
2440,0.603590379352287,1.08790245118875,0.940061223949066,1.05099929308061,0.96657833224113,1.04975072928665
2441,0.603866495528762,1.08691955032165,0.940790795426714,1.0498177094445,0.965981643365338,1.05081831502135
2442,0.604035711097384,1.08657389975332,0.941623329090641,1.0491606450812,0.966221430852801,1.05085520523868
2443,0.603807245598988,1.08606059314823,0.941874530135255,1.04844169660869,0.966009765562662,1.05097540233389
2444,0.603963025416136,1.08583805337574,0.942125429189284,1.04837974573655,0.965477832203704,1.05168617254502
2445,0.604421951520419,1.08708840187995,0.942012179515731,1.04897434973289,0.965479660003285,1.05156752856061
2446,0.604122685345266,1.08781732995113,0.942500941796888,1.04821388652086,0.965828844534512,1.05123400153428
2447,0.603719311028315,1.08735476879643,0.942362488658132,1.04836350179004,0.965457806531493,1.05169865900334
2448,0.603947178898385,1.08736664086544,0.942137967663381,1.04863881053182,0.965696401158974,1.05144511241578
2449,0.604112431940782,1.08765111907679,0.942238483467665,1.04918128680119,0.965694456099144,1.05159460984966
2450,0.604397598180927,1.08785497616346,0.942439682488162,1.04892895854146,0.965372095710606,1.0515741250576
2451,0.60398523614888,1.08852980031394,0.942613795512831,1.04845166913191,0.966016862585439,1.05022590836896
2452,0.603747305211709,1.08906676897623,0.942930155082586,1.04762595285798,0.966234205032924,1.04978112224658
2453,0.603775716910933,1.08765356373015,0.943517345168028,1.04547238944414,0.965727966298842,1.05031968929523
2454,0.603933770572604,1.0866379664042,0.943489517740226,1.04592990918649,0.965845744902619,1.05007177395252
2455,0.603661572511041,1.08680504472807,0.943689659623946,1.04559163098758,0.965140346273482,1.05135338548275
2456,0.603698921040445,1.08637707922284,0.942896374444356,1.04746951924513,0.96485141759383,1.05177365964407
2457,0.603539690614019,1.0867277144085,0.943396507432242,1.04642248073182,0.965064976700532,1.05169114177871
2458,0.603753174718538,1.08700694519802,0.943868305492052,1.04543819285716,0.964935532191551,1.05184845803977
2459,0.603685960248461,1.08715537020814,0.944195118025704,1.04480403790575,0.964698080322965,1.05280256872734
2460,0.604121331335419,1.08648818685982,0.943982375230634,1.04578482814535,0.964598455362224,1.05215060761016
2461,0.604093181417906,1.08649768073576,0.944381248892925,1.04567960403824,0.965178145724381,1.05092553178523
2462,0.604236503790281,1.08705843152792,0.943526058747942,1.04742911134994,0.965280967724576,1.05114072407951
2463,0.60370772443132,1.08758332718696,0.943532853918854,1.04673978274674,0.965103056292421,1.05107302298906
2464,0.603622140888665,1.08751078067016,0.943596357632195,1.04578831371146,0.964390772991858,1.05193410254302
2465,0.603615162009655,1.08768845359485,0.943244392688518,1.04568417838533,0.964618864858341,1.05125861320233
2466,0.603127062504256,1.08829094616432,0.942694366642357,1.04617778095207,0.964694356581889,1.05142314924631
2467,0.602823530067248,1.08876064062703,0.942346475327286,1.04699068820032,0.964678238264001,1.05230031974655
2468,0.602577751554078,1.08935322030307,0.942557304924905,1.04681887821848,0.964639682108013,1.05194449171148
2469,0.602477602725454,1.09113842857192,0.942555962190271,1.04648079892586,0.964448426483797,1.05269938805719
2470,0.602337066168835,1.0913219588335,0.942184619010386,1.04701225804445,0.964759851146974,1.05205440470305
2471,0.602349804668858,1.09234260751705,0.942229841974369,1.04738299570736,0.965149575851434,1.05085113304289
2472,0.602073073261262,1.09256418043002,0.941625514398865,1.0482907249968,0.965425538973421,1.05092129430715
2473,0.601635395787231,1.09355763863155,0.941573930774366,1.04898371659406,0.965580921622703,1.05075775697386
2474,0.601896694837207,1.09376682414904,0.941308715502115,1.05008275197212,0.965365849866097,1.05117345677654
2475,0.602238159949918,1.09313848487928,0.941268925178905,1.0503532106162,0.965612249398961,1.05093871216153
2476,0.601846684834582,1.09280935811865,0.941643254332302,1.04974684556692,0.965256855431849,1.05172163449445
2477,0.602161720718126,1.09191654816055,0.941095278350284,1.05057268041687,0.965316872108128,1.05192507301776
2478,0.602032600714205,1.09114494748887,0.940681407584608,1.05238358949578,0.964755096576942,1.05235483949193
2479,0.601297745277084,1.09287162089862,0.940101785627235,1.05389699452878,0.964405424894736,1.05270038658238
2480,0.600814052955238,1.09326955700311,0.939630485059699,1.05440564710934,0.96421088716049,1.05292425873058
2481,0.600671764460138,1.09290930432421,0.939200813544146,1.05541381148701,0.963607847694837,1.05391187301147
2482,0.600327113284364,1.09251092127174,0.939762516732255,1.05468069752794,0.963863252668547,1.05395155761561
2483,0.599771177750579,1.09233548757444,0.940598003616691,1.05419235893587,0.96351091817425,1.05448801262011
2484,0.599675034787964,1.09300905549575,0.940896361967662,1.0536322366122,0.963675359734929,1.05478441914093
2485,0.599301112601747,1.09335400908444,0.94042716317728,1.05525741220659,0.963371562608199,1.05487300527268
2486,0.599829465522491,1.09351558590092,0.940863097774162,1.05406975233605,0.963580533025444,1.05457621777266
2487,0.599690924066084,1.09314233970668,0.940081659481086,1.05608334009688,0.964320420144162,1.0534014719953
2488,0.599134724354322,1.09450656930615,0.941255013569139,1.05386553453252,0.964564561660324,1.05271817582087
2489,0.59909386914564,1.09411637222325,0.941184298314522,1.0536043317641,0.964365800396681,1.05337928496229
2490,0.599518476317389,1.09412501501465,0.941394065990258,1.05368283590476,0.964267283020542,1.05311729104365
2491,0.599345806305124,1.09332176130406,0.941777916707118,1.05325161696208,0.964402284746516,1.05294767746101
2492,0.599643416498896,1.09300680754013,0.941977863968695,1.053722332745,0.965258690609031,1.05134509001128
2493,0.598901709380655,1.09373095045663,0.942215116228683,1.05305606876173,0.965415709266795,1.05065863582916
2494,0.598438186250525,1.09342544486133,0.942368901709088,1.05222276926868,0.96564462002778,1.05091632436514
2495,0.598774225740086,1.09412731779608,0.942871050697229,1.05078407146122,0.964703288299716,1.05267321708385
2496,0.598177834951796,1.09441699879913,0.94252505600107,1.05081710739658,0.964371466498138,1.05327581728465
2497,0.59839581053008,1.09509818279504,0.942495687287957,1.05074799553702,0.964613243872087,1.05327722361729
2498,0.598375282079891,1.09594235187314,0.942172431928924,1.05118187116972,0.964829341435324,1.05269353155463
2499,0.598649784792198,1.09581837980094,0.942614077437346,1.04950850232914,0.964531448434135,1.05309309824118
2500,0.598015326564894,1.09658541040983,0.942762579235724,1.04881997764249,0.96446651301023,1.05290035038731
2501,0.597637090614072,1.09772037617389,0.943190460275758,1.04794134472797,0.964508376886734,1.05233969678245
2502,0.598368925208404,1.09747375293413,0.943004754085395,1.04890044297826,0.963844727731168,1.05347130276701
2503,0.597886822831028,1.09720850308227,0.94284498460565,1.04897504817104,0.964365614145044,1.05282571569541
2504,0.598209913777206,1.09581104589579,0.942931153885661,1.04822708849914,0.965036916684768,1.0521517318235
2505,0.59827642394267,1.09609424362759,0.942568873042932,1.04926062760462,0.965139795530582,1.05241993042595
2506,0.598055467822411,1.09607075547623,0.942832666666446,1.04860052315088,0.965345496626331,1.05230896286793
2507,0.598692828011442,1.09662715513612,0.943159458745644,1.04906027940897,0.965423728013992,1.05221326599893
2508,0.598992799319126,1.09576535986956,0.942945065877686,1.04985516750787,0.96560483822021,1.05145378332187
2509,0.598960979431234,1.09622672719705,0.943059733320642,1.04984572558751,0.96513029262078,1.05174670652521
2510,0.598993524422574,1.09608221097359,0.94303904305646,1.04961023003726,0.965583304831524,1.05078959455598
2511,0.598347002833371,1.09648713193815,0.942111476304923,1.05066213631321,0.96528047167645,1.05151111293889
2512,0.597975943871643,1.0969737167879,0.942648754133764,1.04915624899214,0.964762672690794,1.05231539379815
2513,0.597775629772503,1.09696935245206,0.942898850097111,1.04897248653532,0.965381085050956,1.05085528601344
2514,0.59820384899294,1.09626291422211,0.943063402152312,1.04948520420925,0.965447986301817,1.05035120705676
2515,0.598284707179508,1.09600116992593,0.942658456074586,1.05023206201382,0.965027376999343,1.05094969614604
2516,0.598716293980773,1.09645547399486,0.942991173826693,1.04962285290583,0.964864765059822,1.05066877329289
2517,0.59880470072992,1.09651030992271,0.942890126695521,1.04988043311373,0.964427312968986,1.05135949278827
2518,0.599214176436003,1.09559385393567,0.942966517328963,1.0500066410644,0.964803619362969,1.05087848899048
2519,0.598928690784542,1.09595753634513,0.942811442011361,1.05069878211667,0.964394311406257,1.05159989857528
2520,0.599467934431323,1.09579633342344,0.942611197576708,1.05109150390978,0.964237895714817,1.05187300438099
2521,0.599638839793575,1.09557801921049,0.942978940228787,1.05129768280835,0.964618475490435,1.05107391367853
2522,0.599708751340461,1.09558050608616,0.943336450626476,1.05043601380345,0.964856594727448,1.05089878191377
2523,0.600208908593936,1.09530248653165,0.94316348494865,1.05091210144465,0.964896117589395,1.05007598432778
2524,0.599652439443253,1.09593609747695,0.942916756378115,1.05152602689893,0.965135941973307,1.04986555832878
2525,0.599629954988479,1.09522511145539,0.942286369207984,1.05301938447529,0.965184383492372,1.05005131923197
2526,0.599207846954732,1.0964839955708,0.942577351764601,1.0529758308634,0.965139093297695,1.05037981915973
2527,0.599489410974171,1.09660401331646,0.942842728007939,1.05344763290928,0.965106547174227,1.0505164454366
2528,0.599792654147977,1.09657531320627,0.94267743933875,1.05414646685114,0.964832875359314,1.05086069835683
2529,0.599657758133893,1.09788833827101,0.942809902812224,1.05444211279548,0.96485350505126,1.05081074887107
2530,0.599702034790942,1.0981201569351,0.942625671788183,1.05505995725554,0.964076211511128,1.05262949161049
2531,0.600276523453387,1.09762851643757,0.942514371038202,1.05571150304423,0.964084474227124,1.05272468109562
2532,0.600254576137146,1.09759224886609,0.942390790072157,1.05600554994252,0.96388785340078,1.05426857927738
2533,0.59994404042856,1.09833810801143,0.942368474608032,1.05554490396716,0.963928430166275,1.05457193915897
2534,0.599731710786418,1.09938575310045,0.943203266125875,1.05375927546479,0.963898642856276,1.05478835568897
2535,0.5994152812713,1.10022622556192,0.9429156551125,1.053987612117,0.963554261786107,1.05554340346657
2536,0.599465107314942,1.10006158726214,0.94303109272758,1.05395483291316,0.963462125302856,1.05563925382188
2537,0.598883149512171,1.10109217428417,0.941927024040928,1.05520071640077,0.963445927143844,1.05550085095974
2538,0.59858360538284,1.1019009377308,0.941858695535604,1.05512862968919,0.963356233573255,1.05560609091593
2539,0.598585457844411,1.10159738611393,0.94202938625846,1.05459765412159,0.963693084963977,1.05515602075754
2540,0.598419871618279,1.10213972239628,0.941414966004522,1.05550615140084,0.963450404036189,1.05552943718676
2541,0.598219334915059,1.10296840271928,0.941948048377804,1.05528143499584,0.963568600280679,1.05517946171722
2542,0.598194024305365,1.10325428859692,0.941429932694413,1.05581170311061,0.963015248979754,1.05674485117558
2543,0.597917230520235,1.10242667769557,0.941585786122086,1.05603561122564,0.963115967616885,1.05608511504857
2544,0.597583722702247,1.10226533443266,0.941896151803572,1.05608308486008,0.963035218213445,1.05587602619558
2545,0.597558532230485,1.10316833761276,0.941860470941077,1.05618934786837,0.963041166604952,1.05590911226746
2546,0.597528525428117,1.10344832008215,0.942201180859727,1.05507003644025,0.962797975617746,1.05614496899251
2547,0.597404436742136,1.10273464205963,0.941922440111038,1.05558314449645,0.962598579358225,1.05608446291731
2548,0.59819697903865,1.10044711166653,0.941837790273894,1.05560691880484,0.963021596370988,1.05517263984764
2549,0.597631475061523,1.10074362697818,0.941935925252708,1.05542748962023,0.963084211439986,1.05549497782431
2550,0.597321780792347,1.10153086726861,0.941653251426447,1.05646702850379,0.963184168347119,1.05554809954048
2551,0.597815702356148,1.10122301386729,0.941555027923501,1.05649161658269,0.962938914974124,1.05657949506493
2552,0.597684949667355,1.10130533547894,0.941155238902327,1.05769955328364,0.963152495621006,1.05589487366851
2553,0.597361532747703,1.10112138315647,0.940885554508358,1.05861018306873,0.963234623800749,1.05576147538962
2554,0.597097274454683,1.10086834687795,0.941016035766728,1.05876440799092,0.96340663901642,1.0552452260392
2555,0.596774230066333,1.10073393752924,0.940294549764693,1.05953628839666,0.963159620624594,1.05602689135946
2556,0.596767508721284,1.10103231295013,0.940750336071201,1.05854271335051,0.963389087970519,1.05542337068212
2557,0.596602593348785,1.10068281394176,0.941269862822964,1.05763844083574,0.963767210054602,1.05490802255346
2558,0.596226836712506,1.101632970485,0.941558502534684,1.05716012970857,0.963908494441755,1.05412243884106
2559,0.595542828219002,1.10232665994385,0.94231834600827,1.05566827433468,0.963920718066646,1.05395098311622
2560,0.596056890595889,1.10223901921167,0.94287774989898,1.05480088536748,0.963893328873136,1.05433145459627
2561,0.595979492465538,1.10153788833743,0.94313128992996,1.05437697625858,0.963813936927229,1.05496542634853
2562,0.596576027690208,1.1012383660525,0.943362842809456,1.05484381219514,0.96350159907447,1.05556265102596
2563,0.596241653001158,1.1028130190119,0.943598247335851,1.05435385088607,0.964098290439371,1.05486500844999
2564,0.596071928880945,1.10311835520095,0.942899543903543,1.05521219203103,0.963620026589425,1.05611191395158
2565,0.595606055991681,1.10327771750515,0.942964573113462,1.05488901997464,0.964322906834342,1.05483205331065
2566,0.595760360577061,1.10318309413731,0.943830723238643,1.05306264173151,0.964095993458395,1.05530542434268
2567,0.596045377796939,1.10305226335131,0.944060154363992,1.05284930747026,0.964541990216303,1.05440842427807
2568,0.595903110822115,1.10369632052454,0.943959750854586,1.05350060877124,0.964956711247332,1.05358941003856
2569,0.595717369076878,1.10405544898179,0.944079400615902,1.05326394152949,0.964929438503641,1.05317783915332
2570,0.59584278076964,1.10330043561448,0.944545820118429,1.0528964484349,0.965177841405359,1.05249196688929
2571,0.595427382691999,1.10397659561182,0.944844934801868,1.05286947763504,0.964642004083229,1.05363155542243
2572,0.595680017591891,1.10295491985235,0.945792471218311,1.05133398028378,0.964435427802305,1.05410795386543
2573,0.59532019260877,1.10381688361323,0.946087078773532,1.05080321829457,0.965038189156883,1.05288247971552
2574,0.59510335991994,1.10420359324974,0.946095065990652,1.05074260622522,0.965031581595972,1.05284675711005
2575,0.594730147720477,1.10413212067173,0.946040276971077,1.05073747280547,0.965226094766216,1.05207747138622
2576,0.594188928340661,1.10481918909457,0.945795677042167,1.05186456435798,0.964997774453437,1.05254064431141
2577,0.594171102381537,1.10486145105811,0.94586429178623,1.05186359099912,0.964885153519056,1.05223636351989
2578,0.594493620460971,1.10400796118562,0.945626159591904,1.05239969800623,0.964550150013038,1.05256693276332
2579,0.594418377090242,1.10365600731398,0.945572419109028,1.05281714508206,0.964620180460599,1.05201980096374
2580,0.594775090226385,1.10268566236195,0.945233262122736,1.05333655734915,0.964984748323185,1.05154943387924
2581,0.594756263903009,1.10252403092884,0.944911867738377,1.05383761094653,0.965184844413476,1.05118968690739
2582,0.594443826386544,1.10277077673262,0.944804274100583,1.05380013868185,0.965115082901402,1.05179697599009
2583,0.593757049565093,1.10436616263401,0.94444301724628,1.0545586798715,0.965128655749977,1.05184859582283
2584,0.593121764071935,1.10519339091004,0.944575117070677,1.05446662471895,0.965177574749034,1.05140351101926
2585,0.593067913314198,1.10541208554299,0.944767174637609,1.05368182668197,0.965275477657074,1.05190584074725
2586,0.593539615749472,1.10451948843595,0.944998702231992,1.05311935830845,0.965590601589383,1.05196042136815
2587,0.59367474024403,1.10360980356995,0.945017267576534,1.05318384454705,0.965718398018625,1.05215804271697
2588,0.593660497839293,1.10324547167754,0.945476600131625,1.05259594733653,0.965995377770162,1.05145389215511
2589,0.593972682480664,1.10244700052843,0.945325757844227,1.05262798472193,0.965875002728952,1.05116519075016
2590,0.593458479458078,1.10175527194878,0.945265036900436,1.0530397477922,0.965651781802248,1.05174168020376
2591,0.593390268230136,1.10193430938767,0.944931057752283,1.05338329653859,0.965388614503958,1.05194225742731
2592,0.593523990153919,1.10204957092646,0.944540712842055,1.05420873833174,0.96499567082836,1.05287229612061
2593,0.593421943640528,1.1024184568308,0.944793043431229,1.05321510535028,0.964389052610952,1.05393477140317
2594,0.593652102678564,1.10238199688113,0.945162452857842,1.05284077443515,0.964962222102085,1.05297919431652
2595,0.594124662993597,1.10242952561699,0.944835107307697,1.05300242552703,0.964840749386855,1.05364584378648
2596,0.594248050440119,1.10296132166373,0.94434016489112,1.05409930170077,0.964170231163997,1.05499502348747
2597,0.594831770291674,1.10227803662731,0.944664375314878,1.05373504795664,0.963546651878709,1.0557274747718
2598,0.594896669990896,1.10287721405467,0.945139789717756,1.05300261887376,0.963664239608595,1.05610229394526
2599,0.594486947798482,1.10416543745896,0.944951611344266,1.05314640429416,0.963424074810792,1.05682443858787
2600,0.59447181352854,1.10484797758147,0.945280011250179,1.05246237152883,0.963420962436086,1.05712941672686
2601,0.594532169623706,1.10597018153373,0.946228828218146,1.05052181328273,0.963425394974849,1.0569546890698
2602,0.594781343392414,1.10623709228278,0.945786630554647,1.05215887752566,0.963512862309107,1.05719905448308
2603,0.594843687739701,1.10681476331139,0.945582933780228,1.05260633399407,0.963250959829346,1.05726504790985
2604,0.594912474300078,1.10762330033671,0.945112804172385,1.05379176282891,0.96334112102105,1.05701701107155
2605,0.594687274272139,1.1075705300675,0.94554369150255,1.05325144327975,0.963283528358705,1.05708291067669
2606,0.595656217852319,1.10617712665758,0.944894232121008,1.0539208074244,0.962860467265123,1.05759563975258
2607,0.595942424503361,1.10615448404068,0.945551101217912,1.05220260593031,0.961949204769515,1.05840566207656
2608,0.595916778322559,1.10632184052117,0.946388479118362,1.05070512310247,0.962079804732374,1.05881288564491
2609,0.595405890096341,1.10656825250265,0.946577537531934,1.05054902507943,0.961632740853244,1.06029859497418
2610,0.595283802628072,1.10641228208104,0.946831846333872,1.0498384623539,0.961796302770941,1.06019042893598
2611,0.59440258491621,1.10767665626788,0.946452034600179,1.05047148080248,0.961862363956012,1.06031416434208
2612,0.594390384189806,1.10832519177653,0.946454860636048,1.04969006786351,0.962265037296526,1.05959855388303
2613,0.593913930554955,1.10935740850618,0.947235114759734,1.04759913570458,0.962530339220911,1.05964269890272
2614,0.59415356695681,1.10865347686194,0.946791727236571,1.04840400889063,0.962378825629522,1.05962859456377
2615,0.593837169175906,1.10912587693394,0.946924306326919,1.04823379379314,0.962372278168838,1.05970377430049
2616,0.593622021353114,1.11008196822534,0.947177720070942,1.04853505813668,0.962411168643024,1.05968289341629
2617,0.593649891075701,1.11004637327614,0.947703782685422,1.04753676508333,0.962139801785351,1.05961109416233
2618,0.593646914360626,1.11039658762254,0.947288147179422,1.04881669616364,0.961953522187526,1.05999843520489
2619,0.593923063421596,1.11019097937301,0.947848619786106,1.04845947950813,0.962308621431365,1.05924179291914
2620,0.593550805417461,1.1103029505443,0.948053529763805,1.04830786065462,0.962194367844611,1.05964070467285
2621,0.592848689260716,1.11098633358328,0.947725225156018,1.04931970404634,0.96198864352989,1.05975692801345
2622,0.592868747972082,1.11014912817444,0.948081480662081,1.04826100174379,0.961432398228013,1.06090366718899
2623,0.592850376435146,1.10994770724133,0.948287107135811,1.04753384825254,0.96172841888245,1.0603794969411
2624,0.593261761620787,1.10929446704584,0.947905860026661,1.04768656105558,0.961863959046638,1.06014537065935
2625,0.592736018054434,1.11025167245698,0.94793728209729,1.04755410129899,0.96195220572281,1.05987383572189
2626,0.592486710476175,1.11064143392712,0.947906975986619,1.04849593589083,0.962228889164548,1.05918278406112
2627,0.592790064027205,1.1107765742843,0.947132025845626,1.0492749177798,0.961697718701905,1.06047688766681
2628,0.592767343212061,1.1109736669413,0.94658557361681,1.05033538388474,0.962256349910405,1.05923609097498
2629,0.59213430653168,1.11138485486864,0.946336577051508,1.0513817443324,0.962864410144995,1.0588074892922
2630,0.592196273176864,1.11106791947414,0.946707540067965,1.05097194943684,0.962680061057342,1.05938113570941
2631,0.59250322030366,1.11102809500204,0.945887919773923,1.05194543351776,0.962652590790705,1.05947434275806
2632,0.592531197936228,1.11134149333648,0.946145160767807,1.05218705583822,0.963104495545581,1.05847886107116
2633,0.592688864932516,1.11140878957803,0.946668898795986,1.05136457865429,0.96285860874301,1.05872008130394
2634,0.592715522815312,1.11206239064357,0.946043884279019,1.05273852211379,0.962838855033705,1.05891018274549
2635,0.5927350921043,1.11136308934773,0.946741868458154,1.05222964847457,0.963399763820673,1.0584850215297
2636,0.59267723270812,1.11185129264765,0.946354448552394,1.05203474539984,0.963435807137808,1.05825784895393
2637,0.592973890366949,1.11165417653367,0.945704396530563,1.05326454743299,0.963703441564251,1.05777963470528
2638,0.592931709334261,1.11198735601369,0.945710122295123,1.05334547267832,0.963282873676137,1.05853634796689
2639,0.592061429695359,1.11174934327655,0.94539295329378,1.05485522861763,0.963198035260941,1.05901563403127
2640,0.592134118451431,1.11024486864032,0.945018746322248,1.0542436444984,0.963481683505537,1.05859968217397
2641,0.59160946316357,1.11121972452416,0.944289320312436,1.05554824527333,0.963231235941429,1.05881956048711
2642,0.591423791974737,1.11093435284039,0.944229033527089,1.05639637225723,0.963483911495483,1.05901637921918
2643,0.591799887064225,1.11029435489352,0.943970896424382,1.05763133768473,0.963449654472267,1.05891558427549
2644,0.592200289204792,1.11073796300452,0.944170232735412,1.05733025892208,0.963617786198173,1.05883333442005
2645,0.592731217213354,1.10984541307743,0.944037939385981,1.05805325839562,0.963281247326478,1.05949746748007
2646,0.592363008436488,1.10995657064951,0.944420993091073,1.05766447762494,0.963243631645023,1.0600035812553
2647,0.591866013902056,1.11068998673871,0.944627368491133,1.05712335571053,0.96304167622256,1.06002183178421
2648,0.591767358731938,1.11089833419779,0.944747867579618,1.05681381876508,0.96278123892028,1.06075377659973
2649,0.591572943436897,1.11113673995726,0.945113827136205,1.05640286732529,0.962113095942573,1.0614912932513
2650,0.591352546468846,1.1102756497504,0.945178909452807,1.05721348023223,0.962342184317807,1.06082830792337
2651,0.591146218928589,1.10981038282884,0.944687063603854,1.05754638257019,0.962098329377564,1.06058903388115
2652,0.590979015080442,1.11032100173179,0.944735041789852,1.05706823230496,0.962280494622507,1.06030928011378
2653,0.590917351025725,1.11108996659519,0.945511618657493,1.05654056957187,0.96191808801925,1.06058859674463
2654,0.590734101303355,1.11131716040333,0.945465447425698,1.05651076465497,0.961919293008808,1.06001820523674
2655,0.590217009844324,1.1115653163572,0.945637550528228,1.05628765962662,0.961764968604578,1.06033281418513
2656,0.590057268703,1.11148830754915,0.946346740659233,1.05531502049716,0.961538393763236,1.06021062523327
2657,0.59003455838408,1.11119661848136,0.945987781817521,1.05578139542906,0.961651409016026,1.05989770032602
2658,0.589880608642235,1.11136009072645,0.946135992600797,1.0554065847416,0.961827618366398,1.05935108280877
2659,0.589349078736488,1.11116899155929,0.945747613305761,1.05615386869897,0.961843186761484,1.05848897307833
2660,0.589250208048787,1.11286561073085,0.945597171086426,1.05645776706386,0.962420583993837,1.05804396319309
2661,0.58934213683095,1.11293984721597,0.945091315504895,1.05717624269744,0.962233889791562,1.058320333892
2662,0.588739741294833,1.11357238492536,0.944944464261377,1.0574290748364,0.962048162477752,1.05854180324372
2663,0.588022681465845,1.11494131278797,0.944656019547532,1.05838785728909,0.962205477334603,1.0584025724638
2664,0.587617962623775,1.11458793802059,0.944756952435309,1.05845843467451,0.96228600816623,1.0578707365255
2665,0.587149717475027,1.11467886787,0.944812058455698,1.05803833290222,0.962140938561333,1.05845251666415
2666,0.586669457447963,1.11539704187707,0.945059095505901,1.05757804763097,0.962185102646332,1.05770757965146
2667,0.586745396025305,1.11530304982985,0.94572798051394,1.05668056662885,0.962715625046939,1.05748938934374
2668,0.586949184346707,1.11511232233066,0.945868711777087,1.05622809588291,0.962016130905149,1.05835667094374
2669,0.587167811526183,1.11536028278023,0.945930464622795,1.05648008052646,0.962280088926577,1.0584055362831
2670,0.587021672890104,1.11621951066277,0.94583792013392,1.05715812703171,0.961800619713802,1.05865846980456
2671,0.587059620810384,1.11706172960729,0.945089608599852,1.05951602892858,0.962020415997601,1.05869963273842
2672,0.587150700050055,1.11698689619126,0.944957816515407,1.06009422199721,0.962206029503683,1.05866445952321
2673,0.586544491281578,1.11820571668405,0.945040333148644,1.05953315766303,0.962234703413228,1.05855697317355
2674,0.586289559279062,1.11853524798816,0.94481124130417,1.06026130835304,0.961890419843136,1.05930967796774
2675,0.585999237081512,1.11909752036877,0.943934400830157,1.06220353387239,0.961339401518223,1.06017790923245
2676,0.586048190443736,1.11898548544528,0.943577851013373,1.06218100739678,0.961329298665703,1.06058449424043
2677,0.585901635981014,1.11851898199317,0.943754920984209,1.06181749516961,0.9613054116512,1.06052185551503
2678,0.585495955748005,1.11985540488302,0.943500181573219,1.06239624119097,0.961254891884563,1.06082890559014
2679,0.585193162377542,1.11996575061583,0.943837313768247,1.06220403175233,0.96156317888379,1.06032136211307
2680,0.585161047087536,1.11994455456599,0.943254500088779,1.06379593385659,0.961210531294777,1.06101152073266
2681,0.585207642139607,1.11962493147507,0.942649157613034,1.06441881190128,0.961166058610516,1.06130866445429
2682,0.58486423995749,1.11961714900222,0.942536535450836,1.06491554534859,0.960404861918611,1.06194059219891
2683,0.58522602720808,1.11934945044904,0.94322482817512,1.06353237623714,0.960307627188203,1.06176645058587
2684,0.58581389014994,1.11860441876151,0.943723853712405,1.06182189366419,0.960397667424417,1.06142129041231
2685,0.585938512156462,1.11864713873649,0.943997612753409,1.06162584907331,0.960360616562238,1.06114672913972
2686,0.58541052212669,1.11928171847061,0.944170831405074,1.06102743409602,0.960240377650718,1.06164092337715
2687,0.585075728893084,1.11993734086738,0.94329750903474,1.06251256242566,0.960766119999383,1.0611208426389
2688,0.584604517986919,1.11963457154657,0.94339619304094,1.06244349954173,0.960626470919214,1.06093970699257
2689,0.584475926706321,1.12039717117407,0.942986415349606,1.06330917066257,0.9601381341975,1.06170768543028
2690,0.584807757437879,1.11976852662662,0.943515224896611,1.06267802509152,0.96047999145933,1.06122860991735
2691,0.585278277687792,1.1194747529365,0.94299233118202,1.06363124025251,0.960209025874292,1.06165915706758
2692,0.585406645837466,1.11943444677245,0.942877164872912,1.06409822248376,0.959786416181519,1.06182144083652
2693,0.585535272996461,1.11927262836284,0.943055815885536,1.06329201676996,0.959714183335049,1.06184938177888
2694,0.585721740167437,1.12003442812603,0.943102688025923,1.06374547774958,0.960195043921655,1.06081193781245
2695,0.58594548925699,1.11961152807758,0.943229642833387,1.06378058363023,0.960089091362041,1.06091802817575
2696,0.586029260774969,1.11963617169663,0.942676088094093,1.06486628728021,0.960150347989034,1.06115990981547
2697,0.585615329404054,1.1201171740591,0.94240498773276,1.06534528342057,0.960428408705153,1.06055206564414
2698,0.585442862587745,1.12059109796683,0.942315578904914,1.06548528270001,0.961109919665184,1.05914651385343
2699,0.585316771159434,1.1205120807447,0.941952663355251,1.06604754582586,0.961383253163354,1.05855915770254
2700,0.585758760073048,1.12065135898309,0.941773250094833,1.06618653165566,0.961659530739318,1.05777645100062
2701,0.585840743919362,1.12003819108552,0.941557306062584,1.06666439515004,0.961440697727828,1.05751940002254
2702,0.585074547938592,1.12155632682004,0.941193922663965,1.06723035697372,0.962194064884941,1.05623443328976
2703,0.585210293756077,1.12117937690416,0.942082273063551,1.06518240296351,0.961732925139197,1.05698952410558
2704,0.584879106029837,1.12194182128586,0.942819181188434,1.06454245514603,0.961868021407839,1.05633552104018
2705,0.584648285635156,1.12208804071581,0.942755417920733,1.06445800976828,0.961941863233906,1.05570895304995
2706,0.585309174716588,1.12168843640984,0.942679439291637,1.06418953671364,0.962513151902372,1.054316525145
2707,0.585874879980699,1.12160966774985,0.942757585740868,1.06367370241753,0.962511641874913,1.05413553292351
2708,0.585952042673337,1.12204048612084,0.942081739076565,1.064268210749,0.962655161909363,1.05412762757775
2709,0.586131088026178,1.12188450856196,0.941968682453123,1.06415552335295,0.962332814044737,1.05445424823611
2710,0.586284450052641,1.12135039942959,0.941861140015584,1.06390944307076,0.962673401830846,1.05383162003666
2711,0.586387555246395,1.12068034959394,0.94212338315222,1.06318418259457,0.962568605873329,1.05358125034741
2712,0.586068060154061,1.12132438721645,0.942727483562274,1.06207689910967,0.962334950462568,1.05417371514573
2713,0.585867773146227,1.1204972767081,0.943182184386433,1.06122170190302,0.962864589601453,1.05331036631153
2714,0.58527730690879,1.12129700507687,0.942907519463224,1.06253056850364,0.962822289591701,1.05340473969405
2715,0.585742813465259,1.12104537779801,0.942869157271178,1.06286009357054,0.962824796518881,1.05351281809707
2716,0.585321843402897,1.12198306556399,0.942559790729342,1.06325382584747,0.963169060913284,1.05360513836108
2717,0.585409662536844,1.12180731912194,0.942292613149241,1.06247774528185,0.962503459039966,1.05522032908177
2718,0.585295818110852,1.12139891557901,0.942264125783875,1.06255838512522,0.962342467181534,1.05571968412354
2719,0.5851676387632,1.12181553152745,0.941790348428002,1.06317547157895,0.962229454159737,1.05594652853569
2720,0.584859664982748,1.12262210979743,0.941910694175196,1.06299077593895,0.962125491907773,1.05627039719281
2721,0.585157249578268,1.1218427566064,0.942305738005553,1.06235564680714,0.96179760765028,1.05697647784309
2722,0.584958047334033,1.12081457405786,0.941667276735685,1.06371795252778,0.961856871005566,1.05728526666937
2723,0.584904807014886,1.12069409201643,0.941072267834615,1.06453953087371,0.96169234379912,1.05786068310464
2724,0.58510971209957,1.12040504558598,0.941221609308078,1.0643685459665,0.96210357324279,1.05736942879918
2725,0.584948820622944,1.12109122750812,0.940960951886787,1.06504251223738,0.962285564090767,1.05795551012193
2726,0.584910786600858,1.12089575300441,0.940916760336044,1.06545381439109,0.961987788846438,1.05895929657327
2727,0.584830688841153,1.12139750193718,0.941107457198093,1.06544572175082,0.961782939414568,1.05968253829315
2728,0.584380417003918,1.12248063163948,0.941608355358099,1.06512571097695,0.961706843443992,1.05976746380082
2729,0.584084294763465,1.12229547806042,0.941782970403882,1.06457879065972,0.96187749118095,1.05979147336442
2730,0.584002860067294,1.12239639395855,0.941661969799253,1.06547160329836,0.961329189179545,1.06015550332629
2731,0.583863245670893,1.1227127009969,0.942301084668573,1.0650520052118,0.961248416319477,1.0604266168649
2732,0.583738745656645,1.12318649657669,0.942607166664366,1.06469376477747,0.961030690211596,1.06049072426995
2733,0.583505950305932,1.12311325832526,0.942709942715715,1.06478231967696,0.960272430142831,1.06208163959774
2734,0.583704378414589,1.12328154318666,0.942420908257222,1.06471711618113,0.960371937798079,1.06170494080114
2735,0.583808754023283,1.12356422927967,0.942338617871415,1.06466465047203,0.960621993184072,1.06155934415054
2736,0.583438112968418,1.12445082996164,0.942691427215483,1.06411694896991,0.960220070297625,1.06179473811046
2737,0.583801082091369,1.12444588978731,0.94241715441717,1.063936440675,0.960487620246884,1.06121640707019
2738,0.583706889686588,1.12437602583984,0.94263709218404,1.06400890232081,0.960583690755622,1.06158569940679
2739,0.584119727410673,1.12489677267962,0.942695034544142,1.06377863269785,0.960372946457788,1.06196937302953
2740,0.583552099414974,1.12567848980497,0.942207953196822,1.06461605784672,0.960459298232882,1.06151207632009
2741,0.583240918729987,1.12642156658284,0.942250489273331,1.06498471655659,0.96064331401743,1.06164264933555
2742,0.583115349807119,1.12705965854692,0.942150076387062,1.06573393550494,0.960837303420646,1.06135669257186
2743,0.583169180565598,1.12651688654363,0.942277889552572,1.06544759710948,0.960634173433265,1.06150190711439
2744,0.583344362869779,1.1257619147518,0.942602357178213,1.06472334206888,0.960835842972042,1.06056560335424
2745,0.583124562083765,1.12603830510987,0.942723468723386,1.06404640675902,0.960615207039504,1.06129840011635
2746,0.583126307496219,1.12618848563519,0.942388539315948,1.06408227082469,0.96021545497606,1.0621864747606
2747,0.583237562238044,1.12577157387341,0.942093329137624,1.06426337598969,0.960204041168938,1.06239505591048
2748,0.583059921384934,1.12611522530519,0.942708245415851,1.06271061772425,0.959659198468554,1.06328207814389
2749,0.583386735296675,1.12538243719107,0.942875564426569,1.06298303805469,0.959982715656551,1.06277015015551
2750,0.58249280698219,1.12630904849237,0.942647379204011,1.06418180707774,0.960832982007225,1.06159958019851
2751,0.58261935635603,1.12631081536354,0.942544294100894,1.06450013221775,0.960719201025752,1.06204592757694
2752,0.582643212180755,1.1259718031405,0.94275620487279,1.06363053475623,0.959690680552736,1.06350262165867
2753,0.582616179094991,1.1264170446953,0.943085491216697,1.06362908381129,0.959972810040269,1.06309762983822
2754,0.583074872562621,1.12618623738099,0.943151643376198,1.06362547298871,0.959744684930897,1.06348775403291
2755,0.583147655501839,1.12604197519938,0.94366902271797,1.06307392779308,0.959643361653443,1.06378530708312
2756,0.583309925762016,1.12524333491638,0.943667388367102,1.06240927181344,0.959644512071664,1.06358857456895
2757,0.58303360618027,1.12492156560214,0.943367924045235,1.06310564282802,0.959833895857866,1.06354106051329
2758,0.583256020807292,1.12480364306037,0.943061118455295,1.06340026270811,0.959889050961382,1.06363252989231
2759,0.583543084595812,1.12484798235846,0.943125061118143,1.06320981286813,0.959620848622331,1.06398222473866
2760,0.58351523296345,1.12495941361692,0.942841708210096,1.06406014987789,0.959611654810258,1.06366758347971
2761,0.583518551512557,1.12578860608107,0.942897043485463,1.06381876108534,0.959945209195085,1.06344375123448
2762,0.583407085630971,1.1262321702723,0.942931420469775,1.06384588861862,0.959829353920674,1.06330127958463
2763,0.583280182253835,1.12688523549302,0.9427851018256,1.06359819297686,0.958888609922041,1.06503274252283
2764,0.583374897231053,1.12688223211233,0.942967457937583,1.06333316801279,0.958842221372402,1.06560394350178
2765,0.583293989620547,1.12678143995426,0.943187670599032,1.06292733267349,0.958574578912207,1.06568359751701
2766,0.583496107690447,1.12751045239453,0.94364499981605,1.06149988454079,0.95853042821958,1.06617371641999
2767,0.583599001058838,1.12756587995118,0.944095545971425,1.06029118590641,0.95828991873446,1.06592242931808
2768,0.583684184045533,1.1278723639239,0.943657403008377,1.06098303074165,0.958071035749104,1.06651802761422
2769,0.583292166984918,1.12841125839469,0.943809729913078,1.06092203482596,0.958217668410236,1.0661839880307
2770,0.58304592763453,1.1295562425939,0.944414525192604,1.05996594772111,0.958116404095333,1.06630318299843
2771,0.584000039758868,1.12822387841962,0.944447685874233,1.06003069708982,0.958201697402001,1.0656555598737
2772,0.584156302792522,1.12793448041778,0.944602611325561,1.0598010384103,0.958525432206937,1.065435116934
2773,0.584242728803037,1.12823987570816,0.944708480394682,1.05966030377564,0.958363194578711,1.06588539649468
2774,0.584469908997121,1.12774352785999,0.944725769166087,1.05987252344234,0.957862964721574,1.06613624975768
2775,0.583931107431606,1.12840162265048,0.944741520440315,1.05917864893252,0.958029549658893,1.06570990603672
2776,0.583563406946828,1.12884732175723,0.944793361568727,1.05952073399382,0.958392065180399,1.06464810504122
2777,0.583518682830266,1.12867262256308,0.944495794124274,1.05978500194098,0.958301259100928,1.06465461848679
2778,0.583002545798338,1.1295786086589,0.943664071361641,1.06048625252645,0.95843037768706,1.06493812555539
2779,0.582780030607045,1.13039654572045,0.943588192612974,1.05995227111708,0.958362308276405,1.06510674141587
2780,0.583378394262158,1.1297183338527,0.943490396797028,1.06024806301975,0.958138912431287,1.06540332291242
2781,0.583642111845972,1.12959596054283,0.943396270662277,1.06078138935716,0.958198787308994,1.06449274254063
2782,0.583411792642687,1.12989873236264,0.943104954379159,1.06149107049573,0.958546197948998,1.06403784069946
2783,0.583621964500446,1.12945232624878,0.942914109555204,1.06174006042318,0.958808451452398,1.0634519404824
2784,0.583708897202689,1.12983336823738,0.942843920483648,1.06187275791209,0.958784648887678,1.06381475899931
2785,0.583022764568148,1.13088230896184,0.943267324789238,1.06179348554467,0.959122348949246,1.06374839397556
2786,0.58296235057209,1.13129782136087,0.943262615155043,1.06164022108734,0.959044982824277,1.06421331275256
2787,0.582874630259659,1.13098870096016,0.942911323412955,1.06186808873796,0.959385070638569,1.06369296864731
2788,0.582585305710263,1.13166738248063,0.943558068456405,1.06083682056385,0.958997871667396,1.06419374290761
2789,0.582439641731369,1.1311829571021,0.943094659028165,1.06151800975559,0.959015095023767,1.0639561784847
2790,0.582391687304812,1.13147565096138,0.942640452869546,1.06148692012522,0.958205182290784,1.06530649382908
2791,0.582269731711814,1.13180951899685,0.943031187800336,1.06122185537128,0.957519433392684,1.06595872020427
2792,0.582147253381652,1.13118468586847,0.943409775192491,1.06005458026008,0.957544037409288,1.06587088459485
2793,0.582291248263977,1.13054987520184,0.943143528736515,1.06091016829858,0.95720899327374,1.06652519035122
2794,0.582151664427964,1.13109258518809,0.942852345750364,1.06115289145532,0.956683143683389,1.06682074588589
2795,0.582336303024294,1.13130234041559,0.94360876104825,1.05993444506644,0.956980720550286,1.06631238901495
2796,0.582672776376286,1.13174398663854,0.944416958922515,1.05869979410425,0.956593940861105,1.06657262645547
2797,0.582237341598186,1.13204490952932,0.944667273835516,1.05882166382702,0.95673761870591,1.06649565784011
2798,0.581917391992786,1.13184229016421,0.945158635738001,1.0584744470026,0.956794292005166,1.06564178039405
2799,0.581663359111037,1.1327717548405,0.945454043425425,1.05880032181112,0.956869946377479,1.0652780400177
2800,0.582005693706935,1.13222721067367,0.945439741472198,1.05892822129606,0.957281030508307,1.06418154630177
2801,0.582535529700704,1.13216923709134,0.94533300775589,1.05898523719226,0.957566954257984,1.06381048293543
2802,0.582181015721605,1.13282093318608,0.945332971296156,1.05883511781295,0.956997977291284,1.06450293863646
2803,0.582046274858898,1.13359920503825,0.94563139844257,1.05864967128976,0.957517150054772,1.06358108124398
2804,0.581369724659852,1.1345291994242,0.945139405872529,1.059762186672,0.957521381976699,1.06371511678375
2805,0.58105342409881,1.13490859126924,0.945373060855309,1.05979600422279,0.957572556426756,1.06346738388866
2806,0.581024864948372,1.13573795005239,0.945692730898448,1.05907554790385,0.957708156230805,1.06286835615729
2807,0.580623615804298,1.13653384614515,0.94603571245912,1.05799944356747,0.957014936581185,1.06405978790911
2808,0.580327261399647,1.13746985552076,0.945747757388113,1.05907090991918,0.956995178479921,1.06392694054731
2809,0.58092270602684,1.13647611428807,0.945939036196733,1.05895781289257,0.957051466577054,1.06396317303872
2810,0.581049805697686,1.13586197521908,0.945878459472902,1.0597858175619,0.956372070969946,1.06536218231129
2811,0.580877998769218,1.13553015929849,0.946346804284088,1.05866891671122,0.956093363854118,1.06598765239046
2812,0.581235918598582,1.13503720532341,0.946141614564008,1.05858302842603,0.956323577728308,1.06516808796875
2813,0.581342993762261,1.13466617130423,0.946362380879024,1.05826711721842,0.956126382929546,1.06617885670913
2814,0.580839735136794,1.13531065802814,0.945746602040684,1.0588815000512,0.955736852990833,1.06671286239268
2815,0.581042332125268,1.13469738570287,0.945229950202841,1.05969882152433,0.956046968055264,1.06631530660445
2816,0.581303952783636,1.13517319190209,0.94512290317184,1.05981602699839,0.956505101190087,1.06582946313334
2817,0.581187131449434,1.13541516587723,0.945449306475455,1.05907001791043,0.95620445651955,1.06669457906195
2818,0.580950232566711,1.13521533068075,0.945449120226218,1.05898781904363,0.955793188125278,1.06766815261861
2819,0.581192330497638,1.13502774824163,0.945492823386494,1.05897588855113,0.956086432966033,1.06728970504873
2820,0.581244089801169,1.13577314388549,0.945658051719104,1.05857670051968,0.955798092243092,1.06779911605868
2821,0.581189520416266,1.13573145044648,0.946238475224349,1.05794343792162,0.955527661075871,1.06857307412889
2822,0.580883061744896,1.1358169089763,0.946145936321747,1.05860283338951,0.955428280495787,1.06865644895402
2823,0.580500892315058,1.13554948684365,0.94583287874042,1.05900153568025,0.955512709829695,1.06872620157434
2824,0.580429641214989,1.13541535711892,0.945720638527272,1.05881781549141,0.955626367131431,1.06837174880859
2825,0.580839359924706,1.13525307600383,0.946218916495832,1.0579607543994,0.955406206273814,1.0687445486961
2826,0.580723306665639,1.13480396632686,0.94568504115355,1.05911621791192,0.954951440086564,1.06841660992707
2827,0.580998579212855,1.13455080500489,0.945775959011565,1.05954384757449,0.954734602980085,1.06827671364798
2828,0.581207894137883,1.13506270874499,0.945907330678713,1.05939155758425,0.95433834591035,1.06818838655308
2829,0.580699357968933,1.13617448804423,0.945808951470644,1.05927956985871,0.954818385951146,1.06724338930701
2830,0.580532984659433,1.13583555922,0.946388808109185,1.05860604694928,0.954771456489388,1.06707754056476
2831,0.580174386688031,1.13587916255485,0.946207224114544,1.05920469172703,0.954734843228102,1.06731368578091
2832,0.580146314278428,1.13593249047082,0.946435070308731,1.05798659931246,0.954104249849803,1.06866492977601
2833,0.580173963718305,1.13552876930049,0.946242845875326,1.05836207089833,0.953454091543107,1.06947459945878
2834,0.580162121264914,1.13559673885689,0.946098299861294,1.05869608006913,0.953731549015164,1.06885791949667
2835,0.579998370558751,1.13624387878337,0.946109014338507,1.05891003154367,0.953490618264981,1.06879628316038
2836,0.579322293073391,1.13689131458697,0.946254903457324,1.05936907414492,0.953461727976814,1.0683752103948
2837,0.57910519630737,1.13754673406319,0.946726036248479,1.05842369532752,0.953730968274859,1.06838429796028
2838,0.579077970406082,1.13713668816699,0.94693085488306,1.05860030382886,0.953511599194865,1.06887463144159
2839,0.579242374168728,1.13678956765027,0.946314708762576,1.06002284486987,0.953285856046243,1.06933226776162
2840,0.579462667069036,1.13749233630543,0.945965163469006,1.06038424279837,0.953480472431706,1.06902237655625
2841,0.578973370497092,1.13822505591367,0.946234975974829,1.05934328531247,0.953612015836157,1.0694478023613
2842,0.57844361577012,1.13851603770962,0.945812450761199,1.06009024936846,0.953469266610366,1.0700316700076
2843,0.57843435553088,1.13911206441701,0.945442132898928,1.06109079906413,0.953140584257456,1.0711011856082
2844,0.578408547943932,1.13940271327175,0.94496317946478,1.06197776094505,0.952829706736828,1.07193589610289
2845,0.578232193725528,1.14006884064826,0.944923597381418,1.06260028743507,0.953145010411844,1.07153275533864
2846,0.578763973022615,1.13830865713002,0.94487241181724,1.06298676950766,0.953273094441817,1.07162532433875
2847,0.578765906187944,1.13887491904679,0.945227234048625,1.06240525415935,0.953382284277931,1.07146626871246
2848,0.579301603516365,1.13845644410438,0.945846990140858,1.06189369981366,0.953222269323801,1.07214792838267
2849,0.579273510376814,1.13793641691632,0.945993469170884,1.06138721880346,0.953527365186182,1.07097328746714
2850,0.579317335633075,1.13821227996765,0.945544382670798,1.06197481703664,0.953326004813139,1.07117095817039
2851,0.578808529880056,1.13944304666633,0.945179292798471,1.06253832764519,0.953453744646535,1.07093768238163
2852,0.578798208878206,1.13881040722533,0.944945310635081,1.06268696726339,0.95341275670694,1.07163332701213
2853,0.579056764379397,1.13877189696865,0.945033009079696,1.06186090607156,0.953491306178869,1.07064374872553
2854,0.579239200271309,1.13830866865046,0.944616651588185,1.06258622376052,0.953843314381552,1.06967548128551
2855,0.579269397149339,1.13820914088835,0.944306740641268,1.06326900507224,0.953541465130914,1.07002213838526
2856,0.579010852723934,1.13852400993891,0.944360626497028,1.06287394820274,0.952993492830161,1.07113806868566
2857,0.579041483531995,1.13924170939475,0.944756835655787,1.0624981850484,0.953387619193428,1.07084965839666
2858,0.578916609055015,1.13940840372017,0.944692776409767,1.06213027088596,0.9526560438614,1.07152046450077
2859,0.578658434522212,1.13947582737215,0.944640200997409,1.06228254094685,0.953023930611182,1.07086430876481
2860,0.578460791658369,1.13985236375524,0.945146729104962,1.06161184299729,0.953045683429622,1.07071472083284
2861,0.578694850283615,1.13980153948011,0.945346832731423,1.06162188236899,0.952675079117891,1.07143119631161
2862,0.579166506791125,1.13916118369181,0.944775119198771,1.06218562764327,0.952963096791093,1.07085463532277
2863,0.578745097555728,1.13859517620792,0.94462739992684,1.06203967395873,0.953251144394413,1.07005561498611
2864,0.578968047193359,1.13793035261283,0.944464277230762,1.06277488107295,0.953439157799488,1.06935122188228
2865,0.578623536768582,1.13840202892239,0.945204495064208,1.06122866069503,0.953063745964915,1.07026240701091
2866,0.578110308602269,1.13963183911987,0.945068041226589,1.06172690423872,0.953741877467454,1.06950707467296
2867,0.577865595200938,1.13957458076598,0.944941977829536,1.06159955947729,0.954244511921496,1.06857077354051
2868,0.578472111422287,1.13843794704421,0.944387879177428,1.06222945137805,0.954430572312124,1.06800845588246
2869,0.578905357571445,1.13800037482202,0.944426865577503,1.06227558429306,0.954291546235035,1.06836199549269
2870,0.579195426526034,1.13868964088946,0.944915417232067,1.0612849329319,0.954376796487524,1.06864035641837
2871,0.578996888193848,1.13874986033145,0.944697347533549,1.0616452082419,0.954214561289855,1.06915848217361
2872,0.578949849863086,1.13906256257903,0.944737737520181,1.06208768660726,0.953447164847349,1.07065128593291
2873,0.578635946430531,1.13925083333764,0.944839546414363,1.06149458903878,0.953742394072276,1.07027138206374
2874,0.578622768120246,1.140058498191,0.9445561306694,1.06191643457078,0.953816291192479,1.06925472410722
2875,0.578276287646307,1.14159984982334,0.944707434447729,1.06191388408285,0.953566384716884,1.06951678632063
2876,0.57814241318014,1.14173828161785,0.944221507307987,1.06267892350825,0.953764169445238,1.06932348820256
2877,0.578227178438678,1.14143291612781,0.944157380102434,1.06271806647262,0.953681249783699,1.06909575400517
2878,0.578401336123015,1.14164236914466,0.943448230806545,1.06381563636785,0.954465452105191,1.06779823411643
2879,0.578614042553369,1.1417560205131,0.943300741083284,1.06444310596575,0.95439429231627,1.06747408109636
2880,0.578550493916022,1.14133053950269,0.943055173753437,1.0651233587494,0.954245767186388,1.06797170075005
2881,0.577795381873714,1.1422993872704,0.942739556143663,1.06567470370853,0.953613095235422,1.06917954254335
2882,0.577670697670294,1.14318664208455,0.942672079651548,1.06622219972749,0.953567550602917,1.06947177172492
2883,0.577676173926603,1.14326012874158,0.942487809968032,1.06643242295417,0.953401545568849,1.06984852123186
2884,0.577948506118211,1.14333219229047,0.94201932948962,1.06725875964189,0.953937972759243,1.06906861428972
2885,0.577378026021488,1.14397612485387,0.941937734099848,1.06769213722227,0.953923078469003,1.06959676429827
2886,0.577379071014692,1.14472114342913,0.942667092278335,1.06630152045219,0.953927320197392,1.06986560718324
2887,0.57697263879919,1.14565092383515,0.942628788461589,1.06650578931751,0.953867680309414,1.0695536430202
2888,0.576856648628364,1.14602029946305,0.943149354395841,1.06551256470174,0.954314302007568,1.06911871896318
2889,0.576978942569303,1.1458950850612,0.942960549381813,1.06579269688203,0.954107608437644,1.06959322249864
2890,0.577208865722054,1.14561178707178,0.943657876455809,1.06441376727768,0.953636851448842,1.0700327641198
2891,0.576953989048749,1.14637733515232,0.943683319196221,1.06454477380827,0.953079205708212,1.07066648348091
2892,0.576682989755694,1.14667035951982,0.943900261117157,1.06387378842464,0.953066112313925,1.07043056317518
2893,0.577036955229481,1.14683645950552,0.944230207131819,1.06314490648545,0.952952821280692,1.07098558060953
2894,0.576937745362713,1.14704044376211,0.944754513011816,1.06173829443091,0.95290306765818,1.07116478320312
2895,0.576944184770366,1.14761814218254,0.945675367824631,1.0593936330451,0.952717455854554,1.07182286865637
2896,0.5774471295244,1.14674849217072,0.94634110396631,1.05831143465496,0.952374270208655,1.07258825933742
2897,0.576914914010072,1.14736649211177,0.946593471387407,1.05829812882836,0.952118422115736,1.07297312096162
2898,0.576870434294698,1.14732243076984,0.946789067795238,1.05814268014772,0.951641235690665,1.07352962663117
2899,0.576725607808224,1.14743175104049,0.946675129178393,1.0584776614675,0.951334144906815,1.0742748130995
2900,0.57635370591475,1.14833484771678,0.947099313991731,1.05753138372984,0.951535697732793,1.07410308615484
2901,0.576463094365824,1.14797193957297,0.947160157103666,1.05741286743266,0.951596589819383,1.07435823776202
2902,0.576384625370898,1.14841762865083,0.946809326311202,1.05743388702644,0.95154952735189,1.07429214976932
2903,0.576707612831256,1.14811081870619,0.947349293635796,1.05684124278935,0.95133181940572,1.07433840673695
2904,0.576952694168571,1.14700684798999,0.947558484699214,1.05676843348324,0.951477262347778,1.07385295219393
2905,0.576663747444568,1.14761387018335,0.947893791959386,1.05642955575364,0.951825857166278,1.07303723620574
2906,0.577069341351032,1.14613578985561,0.948069158121513,1.05654979804184,0.952039083062913,1.07236431981762
2907,0.576802408789683,1.14688385783003,0.947795040663052,1.05739539473689,0.951960281180015,1.0727743944249
2908,0.576788146397814,1.14633162302643,0.947614612864436,1.05781860498181,0.952496505911862,1.07240654263158
2909,0.576879825039073,1.14651623613481,0.94735163210979,1.0584569746646,0.952259349514951,1.07285813481337
2910,0.576989994695038,1.14639549541426,0.946957140264913,1.05857021196126,0.951568606877134,1.07363949106194
2911,0.576864046655743,1.1464059424701,0.947793021118974,1.05696684496447,0.951500781284068,1.0740260311052
2912,0.576742964918257,1.14637175183591,0.947446153972593,1.05790765807579,0.951469377310632,1.0740358668821
2913,0.576957263743755,1.14614742293001,0.947867981552456,1.05768196506208,0.951803743190548,1.07380576869105
2914,0.577197219418668,1.14525901937121,0.946775742159695,1.05996379474455,0.951698890228377,1.07357914960956
2915,0.577307773141027,1.1446682992162,0.946758425315892,1.0598297493852,0.951409229979227,1.07421365799624
2916,0.576706787645216,1.14513886177159,0.946113664461406,1.061038084787,0.95126115624014,1.07363642466684
2917,0.576657400022958,1.14594251832669,0.946391415764705,1.06048989054566,0.951541632361174,1.0727072784927
2918,0.576171872798005,1.14600972545749,0.946206857117464,1.06125593714699,0.951725174459378,1.07266715234735
2919,0.576109822398729,1.14607714635517,0.946702668552697,1.06143701202676,0.951324608035202,1.073233852835
2920,0.575953391121992,1.14673923576515,0.946204999382134,1.06190196351575,0.951304234845795,1.07370429329362
2921,0.575135739835526,1.14745185955227,0.946159161584058,1.06202130080141,0.951529991056504,1.07267414315445
2922,0.575296709342108,1.14750863264849,0.946189114879408,1.06210445423882,0.951099049090421,1.07302221118794
2923,0.575362035249955,1.1473462384376,0.946235940301669,1.06179770786041,0.951212178138908,1.07255644693885
2924,0.575004956609417,1.14818718547572,0.94663530950702,1.06117264403127,0.951603666663755,1.07132819617272
2925,0.574834617365148,1.14784991998488,0.947123744284375,1.0599148246319,0.9510974552348,1.07239643604405
2926,0.574503865633075,1.1485620885505,0.946974296146541,1.0609575358505,0.950623447820862,1.07323149589625
2927,0.574466262205852,1.14886796892168,0.946659050185305,1.0617645190332,0.950565222173432,1.07327051841915
2928,0.574250940774343,1.14911068255422,0.947307726828023,1.06069673904062,0.950477515407466,1.07310451140131
2929,0.57452088271988,1.14834306469177,0.947842325450265,1.05974491205058,0.950449805163933,1.07298423627176
2930,0.574416716905485,1.1486104343556,0.947295877778188,1.06093767779799,0.950416397935797,1.07221218132267
2931,0.574891543118093,1.14851196871407,0.947396858798497,1.06037429235184,0.950413520923162,1.07132702708902
2932,0.575148160388814,1.14731021763148,0.947661626100949,1.05966499973003,0.950482882328177,1.07095072909429
2933,0.575007212338004,1.1476626926322,0.947409028128688,1.0594025318047,0.950549818867458,1.07014292788967
2934,0.574542405650313,1.14858824280268,0.947285554706473,1.05904571680928,0.950627636621618,1.06999270309673
2935,0.574367821812208,1.14841894839478,0.947171449786072,1.0597622026409,0.950341150769543,1.07004264804414
2936,0.574689713244355,1.14904056495105,0.947493232260498,1.05908171505164,0.949917738036666,1.07146398523087
2937,0.574861913750475,1.14922368947739,0.947639125646936,1.05910594559764,0.95044713838423,1.06972956906452
2938,0.575090482938991,1.14944791817421,0.947636087521756,1.05931864463881,0.950047615573567,1.07045963400033
2939,0.575392526401826,1.14968934824579,0.947779215776353,1.05862721713591,0.949748325842213,1.0709173415384
2940,0.575808976331787,1.1494672174834,0.948197480387837,1.05720439251511,0.949898920530193,1.07082539802788
2941,0.575371824203759,1.14989414160412,0.947524829264616,1.05806894588467,0.949524187602649,1.07188628206928
2942,0.575657394085059,1.14931624077024,0.946934635379427,1.05919217006772,0.949341498585933,1.07245041631664
2943,0.575650782674117,1.14909416863842,0.947122366751364,1.05905869577697,0.949542577678987,1.07267067198111
2944,0.575114288733642,1.14934513924493,0.946783795501766,1.0601605664393,0.949639612449497,1.07242750378497
2945,0.575214530063847,1.14977428557839,0.94658018533435,1.06089951351758,0.949770448442157,1.07175512585353
2946,0.575088564627646,1.15015613950652,0.946629168187554,1.06092429489337,0.949939080275906,1.07146130849139
2947,0.5752184420552,1.1503420652094,0.946510111557377,1.06085280034917,0.949863384470111,1.07161245494543
2948,0.575408292453226,1.15020996005029,0.946738364330194,1.06038725570426,0.949203169884735,1.07311198393563
2949,0.575676554343457,1.14928182123415,0.946669383332701,1.06071082029058,0.949333466410945,1.07350457224984
2950,0.576128664980618,1.14806276277806,0.946756224442568,1.06126766753722,0.948798755269179,1.07459696978741
2951,0.575833190260185,1.14788632613179,0.946342157358274,1.06212033378483,0.949210364949028,1.07399306699159
2952,0.575272482532042,1.14814279652269,0.94613332231054,1.0626873396808,0.949112537155479,1.07483781588274
2953,0.57532899212492,1.14773263894002,0.945897878301818,1.06318709576757,0.949089839760302,1.07431433604723
2954,0.574957125461782,1.1475777380091,0.94674174755496,1.06157447608958,0.94978435717859,1.0732713253744
2955,0.574891741362211,1.14794253413773,0.947066707151495,1.06128066893098,0.949076642461007,1.07471626399651
2956,0.574872430193892,1.14803839997909,0.946914819587379,1.06158970223839,0.948996281712465,1.0749320125147
2957,0.574801044417035,1.1478826037495,0.946703163295825,1.06211522986753,0.948480312903423,1.07573671249633
2958,0.574573230746717,1.14805717882662,0.946487415421651,1.06256911175988,0.948266177318862,1.07614653376262
2959,0.574143337115216,1.14851659738687,0.945688197321779,1.0639726987255,0.94828508396145,1.07613108386456
2960,0.573677129972588,1.14914740381526,0.945107864420454,1.06523754649911,0.947613272101274,1.07717841837925
2961,0.573509645087221,1.14932175299108,0.944789256899637,1.06513557476362,0.947317362559895,1.07751462650073
2962,0.573474360855558,1.14865507820058,0.945351424429066,1.06402628620414,0.946986041388291,1.07819069481516
2963,0.573904923851147,1.1477757329303,0.945596025741745,1.06352110837901,0.94664684964739,1.07875951593703
2964,0.573744269088526,1.14792194757188,0.945310055313536,1.06403175392456,0.947095779750742,1.07777137367918
2965,0.573699040237779,1.14786336117158,0.945626905088027,1.06358794983528,0.946634331507379,1.07852588604082
2966,0.573948958476696,1.14731375679549,0.945463635003647,1.06363481543862,0.946303612068694,1.07911079743582
2967,0.573984999874584,1.14684526361405,0.945127317000316,1.06400559648107,0.946076788541599,1.07916512674214
2968,0.573734639926187,1.1475776960859,0.944899891006346,1.06423331272209,0.945595093527763,1.08009837762988
2969,0.57377693454418,1.14778382232006,0.944960138382955,1.06420908372053,0.94499271647905,1.08124319017951
2970,0.573614981045792,1.1469815716067,0.945117568507176,1.0634411700153,0.944466260364745,1.08211449130557
2971,0.57364894567035,1.14745458378061,0.944781346086612,1.06407934703244,0.944432953442801,1.08221381006605
2972,0.574030849182603,1.14752593217742,0.944564737505548,1.06444649824941,0.945026145749408,1.08133543728751
2973,0.5738023178961,1.14799771147608,0.945310156556322,1.06384340199148,0.945276396563946,1.08147330017014
2974,0.573835501811495,1.14834823905835,0.945958051417259,1.06310930519095,0.944957600029421,1.08215694001066
2975,0.573526302723602,1.14942118803142,0.945685638903094,1.06340378742608,0.945042404226884,1.0823342780464
2976,0.573580412694643,1.14917009023792,0.945823208851847,1.0631381111899,0.944859718998447,1.08285804883233
2977,0.573880823056316,1.14852142960307,0.945674907272711,1.06332148596437,0.945004965665705,1.08269983589036
2978,0.573739617847414,1.14865595002207,0.945403438073266,1.06354206848807,0.944820784768418,1.08348318161712
2979,0.57399189072302,1.14822736225559,0.945364275522577,1.06314684885006,0.943983880324744,1.08465967648836
2980,0.573790402645135,1.14879619251046,0.945844878824674,1.06257866724573,0.94380393547361,1.08517724666955
2981,0.573963806516667,1.14868591931273,0.945463457064042,1.06340651121666,0.943982513118302,1.08513525607981
2982,0.574202896880745,1.14886880804518,0.945909266570809,1.06256787008228,0.944209673496437,1.08532084593149
2983,0.573695539662673,1.14900916087457,0.946181702559015,1.06240570065338,0.944344134640884,1.08499914789156
2984,0.573333326824214,1.14916809568514,0.946536313632438,1.06161991508969,0.944940154581875,1.08384246575281
2985,0.573304378754619,1.14953022869462,0.946185337609092,1.06188052513771,0.944909943411549,1.08437004119166
2986,0.572923349350678,1.15034385708644,0.945872300675791,1.06191346679062,0.945178354098487,1.08333446598301
2987,0.572787391091471,1.15078654769257,0.945890028549036,1.06211769794259,0.945429423594185,1.08323448552847
2988,0.572417137328317,1.15161017991995,0.946086297385778,1.0613347544816,0.945206265929047,1.08360813842609
2989,0.572240785893607,1.15233935912629,0.946103588766648,1.06171212895119,0.945849900099915,1.08255966274311
2990,0.572753821342343,1.15184915191337,0.946740635613813,1.06046284452262,0.945913473477397,1.0825818865531
2991,0.572680783763045,1.15267332714096,0.947234792781747,1.05966741568222,0.946176211785783,1.08201959676348
2992,0.572703541729294,1.15244543045083,0.946852604057821,1.06034826282971,0.94586933407266,1.08240776315766
2993,0.572766419916593,1.15242271856904,0.946755510804839,1.06069486709029,0.945873237271913,1.08239495271987
2994,0.572850167735075,1.15176569349969,0.947056983712785,1.06024010743692,0.945215075601566,1.08416084505688
2995,0.572775434488093,1.15187228629584,0.947197729948063,1.05952876452833,0.945672966730986,1.08302689756475
2996,0.572831176823164,1.15147264753087,0.947233843045584,1.05929939862988,0.945700655160962,1.08313743172217
2997,0.572800829248141,1.15123021379849,0.947760185341409,1.0587861443403,0.945835637115399,1.08282948105536
2998,0.57281687713372,1.15040961193968,0.946904462324095,1.06042345656008,0.94598643221841,1.08234327033771
2999,0.572964212556656,1.1497599617675,0.947247262071396,1.05967678156649,0.945923855501188,1.08222167693093
3000,0.573310536689204,1.14987785834913,0.947095432486404,1.05990970011568,0.946685232260734,1.08094671340908
3001,0.572440877643025,1.15160054056502,0.946652091995942,1.0608907319959,0.946337470189535,1.08171210329607
3002,0.572144260227331,1.15221691648278,0.947217262014609,1.05938098754189,0.946266764013811,1.08147525319633
3003,0.57205040919512,1.15293335697659,0.946721649242227,1.06033870321144,0.945725035094137,1.08250274187147
3004,0.571968135044808,1.15302814256573,0.946149283575037,1.06205976688376,0.945508502808779,1.08340843710571
3005,0.571909870689958,1.15396149213188,0.94656493340494,1.06122608786965,0.945981444741709,1.08229696107429
3006,0.571836548717768,1.15475714174835,0.946829925177414,1.06067721225036,0.946115813690203,1.08224299738812
3007,0.571756393198128,1.15480902204997,0.947033696132979,1.06077781514497,0.946060444754995,1.08246126571572
3008,0.571444877494611,1.15481368344848,0.946554306592566,1.061850778316,0.946196026498086,1.08241070854809
3009,0.57160164024602,1.15513065614244,0.946234881318125,1.06222147262675,0.946675710352758,1.08149056021427
3010,0.571566501425511,1.15594442238934,0.945721573804307,1.06329600916418,0.946771830693716,1.0817451244129
3011,0.571121242209047,1.15627500886054,0.94583682483578,1.06299025562477,0.946538310884851,1.08149841192955
3012,0.57131383021053,1.155679541075,0.94623054191005,1.06259185239873,0.946575475918666,1.08155108253921
3013,0.571219148542172,1.15630474172048,0.945765386130691,1.06333528597977,0.946604002420744,1.08141303569934
3014,0.571404098525046,1.1561518662551,0.945677976743606,1.06327472641794,0.946572612833849,1.08147636263419
3015,0.571977238172965,1.15612959053385,0.945529459665346,1.06382628780025,0.946698448234185,1.08107327153617
3016,0.571702739210604,1.15657037060773,0.946361954174311,1.06229951831477,0.946259430734985,1.08190990182962
3017,0.571420682310112,1.15727460218381,0.946895504564099,1.061584375241,0.946417438021655,1.08138029568283
3018,0.571631044926747,1.15706091231927,0.947109871278131,1.06117083005586,0.945980210499705,1.08226607295147
3019,0.571785093189321,1.15722055714249,0.947175484041498,1.06061284747696,0.946223689258812,1.08145924985609
3020,0.57236266736799,1.15704040067715,0.947041477343422,1.06051094876085,0.946199240863151,1.08120664615466
3021,0.572000324680185,1.1574989000055,0.947292546806633,1.05972082988266,0.945964165528883,1.0808709970904
3022,0.572028839630484,1.1576260640429,0.947146487142164,1.05921144909374,0.946071018653402,1.08038569478911
3023,0.571974220808296,1.1576648480229,0.947625485466312,1.05903723538475,0.945182161952946,1.08185856595936
3024,0.572373428414032,1.15770200125169,0.947709939596296,1.05892733143624,0.945122781271701,1.08205069011158
3025,0.572067026981422,1.15768089720992,0.947791231731494,1.05930728168845,0.945232742993123,1.08234204899484
3026,0.572264952233544,1.15760281673968,0.947718342271951,1.05998500820791,0.945313637860757,1.08177861498659
3027,0.572164506098049,1.15869657053585,0.947708149189927,1.06024688763599,0.945209238077699,1.08202373758643
3028,0.571967925237181,1.1579958272189,0.947464939489395,1.06079757579776,0.944944962478176,1.08211422493892
3029,0.57218852261528,1.15793368704999,0.947438048898312,1.06109091221137,0.944370080709664,1.08287345418613
3030,0.571960822812371,1.15804768932036,0.947153966620214,1.06135786235436,0.944798354533328,1.08183373435084
3031,0.572032824931079,1.15760595371883,0.946848298824918,1.06182767805137,0.944706610259969,1.08202817867272
3032,0.571744291229149,1.15793159502769,0.946785516482934,1.06192099969036,0.94423720152106,1.08242047178017
3033,0.571406191016952,1.15797138701443,0.946827291879474,1.0617329813383,0.944975781739446,1.08099232635173
3034,0.570658876710308,1.15836041208208,0.947157940869384,1.06110854010713,0.94469698811792,1.08099442563521
3035,0.570934575506354,1.15782907086113,0.947445389664783,1.0606801367268,0.945133776065077,1.08024454739477
3036,0.570801208847005,1.15791188151289,0.946931682755393,1.06172060396222,0.94495286804924,1.08050297865223
3037,0.570776799509722,1.15804641172119,0.94688528861498,1.06146449237097,0.944618814318626,1.08099892553082
3038,0.570791177749257,1.15723880750625,0.946678736277118,1.06170414031571,0.944679290385258,1.08071426593115
3039,0.570537043633833,1.15770456605458,0.946286347238938,1.06274403411682,0.944953438070741,1.08034657416322
3040,0.570690380846911,1.15731256129262,0.946762953607748,1.06225450804928,0.945095807647841,1.08028036209366
3041,0.570522335539062,1.15745637604298,0.94652239611303,1.06306279718563,0.945243421544513,1.08027875764863
3042,0.570481516754468,1.15760443671199,0.946447982603268,1.06334681858619,0.944005820623604,1.08126681515504
3043,0.570422635644702,1.15744754274336,0.946429377370872,1.06329653231293,0.943832780148395,1.08177113290965
3044,0.570667407940138,1.15670718891755,0.946247239271246,1.06362038989752,0.943176903516009,1.08253397903592
3045,0.570526814467402,1.15697302628086,0.945605599527285,1.06551110623556,0.943308648368844,1.08258415052681
3046,0.570641771368347,1.15679687316534,0.945739406558641,1.06489718511031,0.943611029310724,1.0817428690301
3047,0.570887081534809,1.15615399880092,0.945376353285791,1.06599582749891,0.943890895228008,1.08088646676605
3048,0.570975558835264,1.1563499852781,0.944858877770504,1.066354973352,0.944068903333108,1.08099679812749
3049,0.571495232945271,1.15568690218443,0.944319250646262,1.06687333807519,0.943166981332099,1.08251748857949
3050,0.571491459396367,1.15589271444276,0.944318765399914,1.06685994499551,0.943032105168947,1.08318045009734
3051,0.571759283280027,1.15562402891261,0.944952409117047,1.06598257856532,0.942994252965039,1.08289978216411
3052,0.571997708072549,1.15628392673356,0.944969849462311,1.06628876731152,0.943085866033964,1.08266856814452
3053,0.571998666092405,1.1565702102625,0.94509024057615,1.06570730896423,0.943322325006513,1.08208556415155
3054,0.571344338467582,1.15765532438743,0.944874898220316,1.0661647245517,0.943125067582822,1.08242431412907
3055,0.571214025615201,1.15811715779236,0.944935622124167,1.06639313266844,0.942982567473376,1.08265665286626
3056,0.571389326081753,1.15846513765895,0.94506622984423,1.06633390961922,0.943000789509311,1.08292358986115
3057,0.571149076954453,1.15872272581283,0.945502841487546,1.06577264288869,0.943254238615772,1.08274958921732
3058,0.571120208961688,1.15836192778204,0.945937142545163,1.06507318829652,0.943468694189538,1.08260984809114
3059,0.570569584792066,1.15911488499085,0.945400403804528,1.06598940461719,0.943316067754012,1.08288738764469
3060,0.570390686209264,1.15909783279506,0.945220024259501,1.06613128836014,0.94347293249995,1.08263293369124
3061,0.570268407564129,1.15987925394095,0.945552798048885,1.06592303757454,0.943195046794809,1.0832788136241
3062,0.570023687441385,1.16016150955864,0.945918414575511,1.06522585137211,0.943446176593206,1.0826549917132
3063,0.569744043836296,1.1599944363745,0.945164657618358,1.06621314269493,0.942681200032899,1.08400995348407
3064,0.569943151023996,1.16027891557319,0.944929800616904,1.06610869064146,0.942670362647622,1.08415732005878
3065,0.569745206186602,1.16048586593661,0.944751462954247,1.06697199967937,0.943488941150469,1.08322142731317
3066,0.56981970515272,1.15973817278129,0.944338695568851,1.06734526782026,0.943432152036675,1.08335164255511
3067,0.569807911695734,1.1603286054764,0.943939653251086,1.06873949809073,0.943091965338929,1.08417664056603
3068,0.570023055823255,1.16033136779502,0.944314411392237,1.06800982347254,0.942948103224677,1.08527129256167
3069,0.570218268220005,1.16041282675821,0.944499421044671,1.06786527079856,0.943030098735391,1.08501546611439
3070,0.570246958657172,1.16060135223326,0.943967691116912,1.06896061946782,0.943257744077787,1.08459551118958
3071,0.570478697079499,1.16071112552485,0.943165377062478,1.07036568435034,0.942891176416159,1.08532918869618
3072,0.570622461004106,1.16070329795768,0.943359324764283,1.07004989509981,0.942824892892727,1.08551129594956
3073,0.570519601041412,1.1611906391069,0.943486187534493,1.06983231846312,0.942589131374102,1.08590020145084
3074,0.570045786669484,1.16187484501076,0.94316088472903,1.07079442139779,0.942487872829803,1.08553379985722
3075,0.570067540610871,1.16273144326271,0.943004922669758,1.07100501223496,0.941926232596988,1.08641002580866
3076,0.569771950717504,1.1631148682476,0.943125768484524,1.07062865773192,0.94179715908365,1.08655276353627
3077,0.569563677424447,1.16377521819758,0.942377269773551,1.07182046293348,0.941918105390491,1.08649163515623
3078,0.569367215368326,1.16411954883555,0.941877305510739,1.07331418139549,0.941976719575424,1.08595042492731
3079,0.56914379536357,1.16443459326854,0.9419759086335,1.07301496480953,0.941388062935434,1.08728615202913
3080,0.568776529268651,1.16480995673736,0.941991723058261,1.07291678199121,0.941448429509365,1.08700568019056
3081,0.56869015179855,1.16626346806713,0.941955354582892,1.07270553216635,0.941457196912028,1.08679873664517
3082,0.568244835174067,1.16622000075886,0.941804073361252,1.07323359501534,0.940991398015649,1.08803843008118
3083,0.56821530771291,1.16594211411069,0.941750228773908,1.07385334966703,0.941135397323513,1.08749487418145
3084,0.568127785435239,1.16544329291078,0.942243987009568,1.07263041050911,0.940703780263892,1.08801137433971
3085,0.568134082629181,1.16566419300742,0.941617628528036,1.07388727127885,0.941241803036074,1.0868339792242
3086,0.568034762453115,1.16645502007102,0.941247485276544,1.07480451978781,0.940715889199502,1.08788007471259
3087,0.568368245586764,1.16648210491105,0.941369250079976,1.07419709964586,0.940524114156214,1.08798354711282
3088,0.568049496312089,1.16668223854401,0.941208384836204,1.0739425486742,0.94023028659749,1.08796043265754
3089,0.568057510580377,1.16712855975817,0.941170730210576,1.07342553603968,0.940114888955375,1.08816670121898
3090,0.568038328171483,1.16689866763376,0.940970468715074,1.07380395802686,0.94039562995852,1.08773714762543
3091,0.567152624107442,1.16809674555176,0.941042688687304,1.07460696857866,0.940737518955719,1.08792388567812
3092,0.566931784917796,1.16833321517054,0.941221357060276,1.07369900598827,0.940177335715747,1.08843946376905
3093,0.567153469959973,1.16828571081741,0.941495297972408,1.07267455009745,0.940478741767863,1.0877987080553
3094,0.567399604208119,1.1681110387088,0.9420451685762,1.07171650625889,0.940614760693418,1.08833515021272
3095,0.56754646980889,1.16755584107951,0.942916812723251,1.07048979752202,0.940699375857003,1.08840062651953
3096,0.567858797216517,1.16749864064779,0.942694798063067,1.07072325681966,0.940144738272883,1.08983134600992
3097,0.567732508011424,1.16790469941452,0.942815112439169,1.07033189634525,0.940389898234031,1.08895287438418
3098,0.567437002883602,1.16786893750056,0.943545517741664,1.06924853181911,0.940285050847222,1.0890125205959
3099,0.567565209639784,1.16816746480707,0.943539218890802,1.06943601353436,0.940515128058787,1.0881328558117
3100,0.567410601859711,1.16839146685521,0.942952578353692,1.06997146645978,0.940779289301512,1.08754585926562
3101,0.567305836886421,1.16836458228789,0.942981491320541,1.06998017402884,0.940296781187141,1.08778426340587
3102,0.567441718835817,1.16841155431376,0.943191828065568,1.06937638364102,0.940304588594892,1.08790904280089
3103,0.567329829252598,1.16928767011483,0.943066725696758,1.06921222757563,0.940826129678303,1.08693531525713
3104,0.567294259236789,1.16987272928169,0.943253695393897,1.06891820380917,0.940997915186499,1.0865699417708
3105,0.566763758201421,1.17089614047398,0.943588559137078,1.06840702801515,0.940167890927642,1.08794079756577
3106,0.566419988123112,1.17134436405975,0.943705808207086,1.06841998289089,0.940406214550212,1.08794016594327
3107,0.566789407669456,1.17021633335498,0.943645847923629,1.06874920963986,0.940461797034178,1.0877347903392
3108,0.566758212833262,1.17067558554885,0.943253645327828,1.0692629717332,0.939929261779912,1.0886569881961
3109,0.566256215232584,1.17059357726486,0.943171965216607,1.0695370794362,0.939848473897027,1.08848988104668
3110,0.566092897288643,1.17060097307577,0.943891797136365,1.06897991980269,0.939551927925601,1.08880637446482
3111,0.565485559551489,1.17142715641335,0.943605355209209,1.06902684864209,0.939102335981474,1.08961681016113
3112,0.565279231816518,1.17126044185029,0.943156041556191,1.06958870543087,0.939273727383073,1.08933120447613
3113,0.565149666071761,1.17141987072359,0.942927983077659,1.07027077654151,0.939696613458534,1.08831988686556
3114,0.564902322517001,1.1718075842616,0.942919955476671,1.06986274069316,0.940009018459689,1.0876267609609
3115,0.564791995877447,1.17233756024401,0.94278760066725,1.07004021589726,0.939994740237071,1.08716173919258
3116,0.564409703237254,1.17280850131114,0.942546510243154,1.07034921581064,0.939763613193452,1.08712635492036
3117,0.563929554267673,1.17334991310519,0.943389624975772,1.06961778977196,0.93977574204314,1.08690518904571
3118,0.563709301637812,1.17370460441441,0.943162279107409,1.06989163730524,0.939795437341605,1.08678230316579
3119,0.563546069632568,1.17418140219787,0.943047365869538,1.07033328487956,0.939641837686319,1.08777367533004
3120,0.563344628292341,1.1742492937677,0.943720272273873,1.06939125285499,0.939678299107307,1.08843273067782
3121,0.563337008220089,1.17350325455142,0.944176754248498,1.06848030650522,0.939499450895306,1.08897294597203
3122,0.563454122927676,1.17327561991784,0.944406902682676,1.06847033645854,0.939502721665382,1.08914132595797
3123,0.563343648908461,1.17342790107555,0.944347510890025,1.06804516909944,0.93948550534866,1.08922583032066
3124,0.563255709423112,1.1735227745705,0.944586334187124,1.06749762746021,0.939400926882888,1.08905890097082
3125,0.563297014068326,1.17309304476544,0.944806805741673,1.06686903912766,0.939518776666827,1.08801791287272
3126,0.563006307645934,1.17332851366585,0.945110552370617,1.06641208138758,0.939293104535301,1.08837876380818
3127,0.563129575750281,1.17336130123203,0.94459862853798,1.0676978602066,0.939153067251488,1.08929439441525
3128,0.563212831106639,1.17270354312606,0.944302089486552,1.06810020807338,0.938821814747269,1.0899172635348
3129,0.563264009671999,1.17235053903133,0.943470897175357,1.06931172893346,0.938359856012597,1.09044074625695
3130,0.563351707597764,1.17277371980656,0.943696217497481,1.06910141991633,0.93842813881741,1.09073387648618
3131,0.563104605519932,1.17290184421669,0.943782655332726,1.06922066498829,0.938563010663866,1.09034044702167
3132,0.562990485963358,1.17364009636355,0.944330763041985,1.06796906266863,0.93786017167719,1.09144321079724
3133,0.562920074134483,1.17423676471667,0.944655006168933,1.06783503150623,0.938149758079754,1.09083363876237
3134,0.562953083538604,1.17403224267111,0.944889665887199,1.06729851270423,0.938531632294329,1.09041298040523
3135,0.562511443277505,1.17457479433257,0.945037873780998,1.06749814868069,0.938169371035119,1.09112728053111
3136,0.562255684181666,1.17432745578813,0.945226197941445,1.06706426732431,0.938424890969683,1.09079212629122
3137,0.56209873600784,1.17474239986113,0.944753837536297,1.06799109568753,0.937917010388799,1.09171678688324
3138,0.561916468088446,1.17588910434603,0.944855242490773,1.06713510277487,0.937968054368546,1.09143689988126
3139,0.561972812620153,1.17545176474155,0.944984449176441,1.06694742741188,0.937757222557243,1.09182843715037
3140,0.561589127599889,1.1756127431868,0.944999037653225,1.06725622360051,0.937594752253543,1.09230153267503
3141,0.561825357781793,1.17523708831154,0.94446581006095,1.0682340806462,0.937336273786961,1.09229221265178
3142,0.562127338964662,1.17428735892244,0.944493322455584,1.06825152109081,0.937541945328507,1.09147027984187
3143,0.562004910650724,1.17477403375292,0.943861696906059,1.06885545673854,0.938122923837496,1.09012395118577
3144,0.561941552089404,1.17525596490704,0.943629914414631,1.06948505235864,0.937974433889289,1.09045362097737
3145,0.561496385847428,1.17536121805554,0.943370288772351,1.06970829959463,0.938772604163026,1.08895937657175
3146,0.56141769141833,1.17536352673742,0.94372545011115,1.06899798349743,0.938731585083669,1.08849557627696
3147,0.56109611613269,1.17585770456007,0.944380457324923,1.06771890882962,0.938368532902287,1.08908617594762
3148,0.561132096852372,1.17581379059778,0.944640562181625,1.06727995973215,0.938589598027387,1.08933332521767
3149,0.561197130902246,1.17501798596975,0.944511198671119,1.06720413385989,0.938815416735005,1.08952430953175
3150,0.56114472958151,1.17476965223785,0.944843206185466,1.06656341700558,0.938488072192827,1.08954849764135
3151,0.561377400370125,1.17449496004923,0.945327799165544,1.06542989065383,0.938311598397709,1.0895485111226
3152,0.561290772978761,1.17383415916212,0.946156174506202,1.06382149442326,0.938201855501342,1.08966478668727
3153,0.561321209874426,1.17473692333689,0.94617352516477,1.06404466381246,0.937876563761279,1.09040094798546
3154,0.561244620565637,1.17516308740696,0.946351785378509,1.06363229592833,0.937392185784545,1.090923630747
3155,0.561008784006759,1.17557422380827,0.946012269508527,1.0638752263791,0.9374051600974,1.091300818135
3156,0.560883369369617,1.17574140631848,0.946203062286845,1.06377476239243,0.937182321213466,1.09177086782035
3157,0.561227572050804,1.17533096765847,0.946305667187262,1.06409234079387,0.936735863919109,1.0925330513805
3158,0.561091811689971,1.17547866672209,0.94650473836465,1.06407319049213,0.936779864416293,1.09251244329638
3159,0.561254351917735,1.17568020172692,0.946251424190033,1.06435816006207,0.936964369096505,1.09186118520197
3160,0.561815743258464,1.17454590433276,0.946331440155328,1.06393419387995,0.936254120464576,1.09288923542038
3161,0.561886748002654,1.17458041185228,0.946207895225176,1.06345045546006,0.935967382980398,1.09376002665657
3162,0.561748786861034,1.17541160579504,0.946513996100256,1.06320128323001,0.935845674710623,1.0940106410607
3163,0.561558963492821,1.17523495151671,0.946434172060819,1.06327824461365,0.935214790848754,1.09514311499455
3164,0.561502225167865,1.1750586022948,0.946723328902904,1.06274020186683,0.935039854045597,1.0950627303398
3165,0.561610508822361,1.17531264477965,0.94741334216071,1.06147536955272,0.934627869953752,1.09615762592496
3166,0.561636336591214,1.17578489305394,0.947105226446425,1.0622591237413,0.934625474499061,1.09614935053502
3167,0.561664165665845,1.17628084752147,0.947221132790666,1.06220182863303,0.934279080490197,1.09665999811884
3168,0.561044699765572,1.1770253631244,0.947349490261915,1.06235091917801,0.933753949481425,1.09764229956266
3169,0.561096466857879,1.17748124501068,0.947315152768914,1.06279311838034,0.93390003879645,1.09705998155583
3170,0.561183978972949,1.17752091507287,0.947434606323308,1.0619366612217,0.934865466314513,1.0957649018694
3171,0.561017468503419,1.1784941534605,0.947738042673394,1.06150953469434,0.935487504118055,1.09466166533669
3172,0.560778532581221,1.17883997866147,0.947782371030197,1.06139338290424,0.935386055143566,1.09485214022894
3173,0.560702388830647,1.17893978222101,0.947582773833845,1.06191957218094,0.93552534000897,1.0948943494802
3174,0.5604473517488,1.17939947809123,0.948053560192555,1.06096146419006,0.935626231849069,1.09454314915884
3175,0.560623142287997,1.17962926925104,0.947749195495969,1.06194514056823,0.935752595889233,1.09393053287488
3176,0.561054230783026,1.17953323870846,0.94756546494022,1.06206990882785,0.935342696615464,1.0934526555977
3177,0.56085744471639,1.17980980116626,0.947430803296041,1.06244469511932,0.935409040408246,1.09330527255032
3178,0.560677000441806,1.1798667525111,0.947515180856881,1.06254476464721,0.935143295149186,1.09424314450251
3179,0.560659766642388,1.1799787781166,0.947595241409034,1.06253336121304,0.935372640196554,1.09368751824554
3180,0.560733116867604,1.18037361161492,0.947825453751607,1.06232373806316,0.935909963093646,1.09313774579921
3181,0.560572307905978,1.18028748306378,0.948015241079371,1.06215415783186,0.936253054288879,1.09247669487919
3182,0.560859537043295,1.18043448123045,0.947585465020609,1.0628380601329,0.935090421762613,1.09465716723138
3183,0.560875177761481,1.18004232314069,0.947204017643184,1.06388302357438,0.93502234832154,1.09479496346405
3184,0.56083064958451,1.17977186574513,0.947194485451232,1.06443941295875,0.935070024100652,1.09468547409103
3185,0.560758073250724,1.17967867473037,0.947408498188312,1.06414268512241,0.935453540910407,1.09403180301936
3186,0.560811786051072,1.17909513507763,0.947239902833635,1.0643710020217,0.935575453962234,1.09417297458341
3187,0.560839779790646,1.17925146531097,0.947424270808126,1.06449819183624,0.935158280448239,1.09476781242806
3188,0.560899848655242,1.17855208993673,0.947444448903208,1.06437520611701,0.935218528645449,1.09466598446775
3189,0.561184810222372,1.1791183377643,0.947275981881971,1.06483313676327,0.935305262856855,1.09423495228168
3190,0.561147777843905,1.17938285443982,0.947678757329361,1.06426353268773,0.935590473003815,1.09389493453674
3191,0.560772137672617,1.17975207412821,0.947578189122234,1.06469775703084,0.935054260743706,1.0944281195333
3192,0.560599135921779,1.17903120146277,0.947405091198674,1.06477850962141,0.934532432614287,1.09477055368783
3193,0.56061497641928,1.17817827642328,0.947395664233219,1.06448393226546,0.934026045148829,1.0954277723761
3194,0.56061147596642,1.17820016237897,0.947686012185004,1.06363545290297,0.933630420695524,1.09525350310463
3195,0.560512651212435,1.17861293346497,0.947592127423052,1.06339155594147,0.934242123285337,1.09445545066139
3196,0.560468424348491,1.17867755335645,0.947477534419606,1.06404883392762,0.934135076248046,1.09483257570661
3197,0.560341650873659,1.17852275555808,0.947683976640404,1.06359337060209,0.933919564215257,1.09556735557194
3198,0.56049503226102,1.17839660784273,0.947558602499652,1.0637505746212,0.933478547495057,1.09678361619472
3199,0.560719987341295,1.17836965962075,0.947274232564912,1.06392731726608,0.933548493579902,1.0968421008525
3200,0.560675875490057,1.17867478636253,0.94716271480951,1.06430610107532,0.933446390656831,1.09657334227993
3201,0.560428254576898,1.17929672202908,0.947969298632144,1.06304338573009,0.933791271766155,1.09576438660758
3202,0.560782225505956,1.17901200595672,0.947858149796853,1.06323036169303,0.934042547472456,1.09538368471164
3203,0.560451250828,1.17866959178141,0.947579279459314,1.06373540716366,0.933526533556936,1.09656631366751
3204,0.560490869591339,1.17845194538393,0.947928448176024,1.06350826662401,0.933555978324732,1.0960293615943
3205,0.560333747211354,1.17918434979496,0.947525010741855,1.06370477008787,0.935006382875603,1.09384627179086
3206,0.5602631127331,1.17901511814729,0.947788504834771,1.06306116631767,0.935238007858074,1.09352922969798
3207,0.560429804597415,1.1792618663596,0.947989825226197,1.06277706010502,0.935162043385484,1.09369751826631
3208,0.560603373515046,1.17915999531782,0.947994637244155,1.06286329260221,0.935148831782764,1.09301764614701
3209,0.560171921949111,1.1805165419227,0.947983155107755,1.06261467155227,0.935163837921395,1.09245313704082
3210,0.560087789632835,1.18031808095572,0.948371331898265,1.06138019295726,0.935238528725995,1.09268802286922
3211,0.559804539692271,1.18069937310147,0.948336016217428,1.06096103695258,0.935620929998954,1.0924436137534
3212,0.559436320305676,1.18121246450076,0.948219894925091,1.06151455089012,0.935092058319356,1.09361487262318
3213,0.559313054060743,1.18118071786802,0.948030081379629,1.06226252056075,0.934522620005362,1.09478114711046
3214,0.559474052742265,1.18150916594003,0.94774274992732,1.06273315256207,0.93429258136149,1.09530768951875
3215,0.559603884362673,1.18123350460863,0.947776969660132,1.06246052452179,0.934707988337112,1.09404971961347
3216,0.559872382749438,1.18102489841201,0.947639258251764,1.0623375793104,0.934802508964389,1.09377601607359
3217,0.559884423246003,1.1816057941962,0.947649244852331,1.06201008309182,0.935465363829499,1.09247368044794
3218,0.560152722087191,1.18094986002201,0.94751340002837,1.06237045462353,0.935243994608637,1.09236910008373
3219,0.560068006073363,1.18103276877626,0.946936175818435,1.06326521736985,0.934837302150101,1.09275284967771
3220,0.560219549517807,1.18152266284979,0.946869630030427,1.06334195580946,0.93507699069515,1.09249404688792
3221,0.560044201401638,1.1820829714106,0.946962267790639,1.06255218128247,0.935171389408616,1.09166992242944
3222,0.560009896500174,1.18213429554338,0.946107412688652,1.06448200579433,0.93535075395392,1.09145289761152
3223,0.560187868641167,1.18227288159099,0.945703230255698,1.06561522422655,0.935485663536469,1.09070413322333
3224,0.560128413045043,1.18205480243071,0.946070511124465,1.06541932480084,0.934902749936617,1.09241137088869
3225,0.559469274623105,1.18344897086579,0.946195314060969,1.06530103230194,0.935474411763942,1.09157352323876
3226,0.559499657273473,1.18313676796132,0.945748921052075,1.06573453604015,0.935042918554461,1.09223546713178
3227,0.55980190174525,1.18315080967394,0.9456190842352,1.06618100938408,0.934727030461296,1.09315537203181
3228,0.559638309059347,1.18275106445915,0.945731859535714,1.06614511931491,0.934868597565412,1.09276737492345
3229,0.559825489961736,1.18232922960008,0.945920718462757,1.06521868011497,0.934631141017549,1.09271073534406
3230,0.559770346970147,1.18262884817871,0.945342509483727,1.06634120233866,0.934975656218957,1.09211960463254
3231,0.560070261154169,1.18239826394445,0.945307135694635,1.06669026700565,0.934827722818556,1.09244134226198
3232,0.560186954821945,1.18274467844757,0.945032341833407,1.0675331485953,0.934513627717595,1.09280616637462
3233,0.559854739584094,1.18371362578433,0.945515014228064,1.06685184904606,0.934879277765932,1.09176564973142
3234,0.560008720508364,1.18376181980472,0.945740765021483,1.06621996201279,0.934832415623685,1.0921172027324
3235,0.560204491354853,1.18324327073981,0.945344885372632,1.06691417865277,0.934966412480011,1.09211804734807
3236,0.560260693151663,1.18256580567526,0.945660125302104,1.06659991342947,0.934677479591552,1.09285952530317
3237,0.560105778110155,1.18288985585589,0.945665252800156,1.06663706548122,0.934252436698709,1.09374235872137
3238,0.560474407205512,1.18230110802015,0.945585028801227,1.06686489134257,0.934052168329927,1.09351468637032
3239,0.56039742213794,1.18276392133723,0.94604819326028,1.06617622791659,0.934166764657722,1.09301265240342
3240,0.559871657325402,1.18315378326479,0.946015978696598,1.06633814300187,0.934455478583217,1.09259336270214
3241,0.559902150899785,1.18286397950949,0.946575825200783,1.06588383018908,0.93428918146017,1.09324594776675
3242,0.559799765755725,1.18276766208844,0.946722086258044,1.06595992388119,0.934504879097176,1.09358914365427
3243,0.559655453730105,1.18282504628399,0.946472016273379,1.06624341803821,0.934246883759573,1.09401676562906
3244,0.559363299895973,1.18400596362317,0.946560114045765,1.06617820616248,0.934167297678462,1.09424723888098
3245,0.559388824687474,1.18404010945159,0.946379228635811,1.06647367170124,0.934157272730304,1.09451183644368
3246,0.559278874919164,1.1847772958645,0.946592611212461,1.06620032900287,0.934569308782124,1.09422917026678
3247,0.559911583265261,1.18396603016211,0.946271624407681,1.06699874085867,0.934126404317483,1.09501101892107
3248,0.560145436866503,1.18395836764108,0.945918652189716,1.06804036553743,0.934531375710988,1.0942795906664
3249,0.560040767971244,1.18357781801966,0.945875594032578,1.06826033062098,0.934269840095424,1.0947350331865
3250,0.560117115711799,1.18399660321728,0.946285621795836,1.06754089520519,0.934621076826618,1.09423631035997
3251,0.560125904531986,1.18410287109614,0.94656489507156,1.06697529724767,0.934271479469046,1.09451919914002
3252,0.560082268570792,1.18379775523688,0.946587252153592,1.06701218588247,0.934718899345758,1.09349693887427
3253,0.559837933775133,1.18384412606625,0.946597983128039,1.06739059131926,0.934559754871548,1.09342433917482
3254,0.559530315224661,1.18466864566922,0.946226228990599,1.06797777568897,0.934733078895097,1.09250983325455
3255,0.559484660377204,1.18475089414233,0.946086198533874,1.06818998410207,0.9351052899539,1.09159983512993
3256,0.559405353033844,1.18490115992876,0.945716333660641,1.06902267038755,0.935114645080096,1.09080592196173
3257,0.559520233915978,1.18458930742523,0.945623165573327,1.06908283436667,0.935390358114861,1.09018427624649
3258,0.559569963749046,1.18449015637445,0.944869004370627,1.07087150758979,0.935102168698942,1.09089465491915
3259,0.559720431804116,1.18523348414481,0.944758320990408,1.07081846924266,0.935066612182605,1.09064621989503
3260,0.559900927522094,1.18573511241057,0.944812631893316,1.07045394449068,0.934916690604764,1.09135778033755
3261,0.559697688680213,1.18638441012716,0.944049883879025,1.07162667102848,0.935650354238726,1.09029630574963
3262,0.559601778396541,1.18696102906281,0.944005556692911,1.07165423187637,0.935311392686271,1.09080956438734
3263,0.560086626745784,1.18646937109722,0.944153224309257,1.07185033457493,0.934773182816734,1.0917106606593
3264,0.559758315492933,1.1860849998627,0.944299548977652,1.07113605250325,0.934880303439099,1.09119351386569
3265,0.559631813421189,1.18622508327961,0.943978433976903,1.07109956908136,0.935368632230592,1.09022585478073
3266,0.559409089561177,1.18605575697068,0.944055294600787,1.07041658106726,0.934673734288168,1.09124316211155
3267,0.559452813937543,1.18622092014508,0.944136799941057,1.07010522265656,0.934155929750121,1.09224932493133
3268,0.559551322772653,1.18583344135497,0.944203988652031,1.07016877959222,0.933440449195388,1.09386598177396
3269,0.559782676606423,1.18587320499093,0.943969289064558,1.0706755527057,0.933396737302934,1.09424589430185
3270,0.559864756396286,1.1855616720637,0.943274265627408,1.07169018697161,0.933981440651244,1.09318673080129
3271,0.559555107304269,1.18609612474885,0.943399930001439,1.07105041915938,0.933565340089022,1.09421720583736
3272,0.55922154321159,1.18657993047927,0.944218847472157,1.06957416065228,0.933013536108324,1.09442947262401
3273,0.559137975950337,1.18668979798808,0.944569469561322,1.06950508220632,0.933446601032607,1.09376058526338
3274,0.559055662394214,1.18713248464677,0.94471714684623,1.06917177196632,0.933703396687719,1.09363511872462
3275,0.559064541204238,1.18701637618532,0.945068320901983,1.06892949618043,0.932701393715805,1.09547120107998
3276,0.559198383658392,1.18662601555678,0.944674315407599,1.07014817130925,0.93237964583188,1.0962687106467
3277,0.558704134618091,1.18708714792713,0.944759104999,1.0700315446138,0.932686023913261,1.09590150393277
3278,0.558734291911071,1.18676523026125,0.944834504282705,1.06996496816675,0.932183297809365,1.09667484372278
3279,0.558731020314487,1.18647178875732,0.944839885082837,1.07035544914009,0.93202287508828,1.09698568581959
3280,0.558869089008539,1.18705739241616,0.94479946296957,1.0705133128179,0.932039501529947,1.09715280859467
3281,0.558552239966284,1.18696447375971,0.945419103620032,1.06939232552579,0.931739921630474,1.09762349435491
3282,0.558662835969825,1.18716698896333,0.945782006415666,1.0692059557,0.931236622383884,1.09877654012638
3283,0.55865737724922,1.18686097057892,0.946222521557018,1.06861399059306,0.930921009704254,1.09907924963443
3284,0.558578115626582,1.18652847012395,0.945983499612871,1.06934958054721,0.930744924729899,1.09971557158007
3285,0.558455795792358,1.18637229901674,0.946764206910703,1.06794332625203,0.930584994390412,1.09971788885197
3286,0.558917197653852,1.18626760203005,0.946631241725665,1.06828231653601,0.931235700528912,1.09895911220262
3287,0.558663806627405,1.18646917096247,0.946481200150521,1.06867574607421,0.931619306039682,1.09798015608018
3288,0.558488454575099,1.18662930484012,0.946369275924978,1.06907823093608,0.932090345371589,1.09745133000406
3289,0.558555052116988,1.18664792930952,0.946398178771207,1.06899035787462,0.932762947327707,1.09580514954715
3290,0.558967671062182,1.18616240108454,0.946584864191705,1.06904621382154,0.932688892782873,1.09559182803244
3291,0.558878937791203,1.18642288764408,0.946256632673866,1.06941679852672,0.933238456736478,1.09416694495514
3292,0.55898160366509,1.18630232793613,0.946043118394546,1.06971122519979,0.933628069093535,1.09404211997091
3293,0.559234728777492,1.18632846177534,0.945435101208224,1.07089648565872,0.933567274944895,1.09453605429558
3294,0.55902793141029,1.18619391385701,0.945435258906542,1.07086726284215,0.933689864617325,1.09418824191498
3295,0.559149138454531,1.18614399099134,0.945109037886241,1.07125906309837,0.93403471732915,1.09402524278739
3296,0.559055230674842,1.18628217853301,0.945021714013218,1.07107864631337,0.933973856800059,1.09371337268727
3297,0.558993100187493,1.185974684116,0.94469668425421,1.07132261404371,0.933894913949207,1.09346254446688
3298,0.558856644262692,1.18628388494668,0.944946295866951,1.07081193294037,0.933963466549574,1.0935229047008
3299,0.558911256586459,1.18623392845454,0.944530599007215,1.07122151667987,0.93339193203842,1.09448429943603
3300,0.559253180522981,1.18646624741207,0.944816294861098,1.07045421989128,0.93308654294064,1.09480094606491
3301,0.559729624951257,1.18613509773857,0.944293757289438,1.07090065344752,0.932925313731358,1.0950303753475
3302,0.559606436205959,1.18664880502623,0.944291525195268,1.07090449296639,0.93291930981493,1.09527666282681
3303,0.559345603950529,1.1881830097214,0.944497265542595,1.07070263522555,0.932694991118043,1.09585900918301
3304,0.559202334094448,1.18870712814287,0.944915626806613,1.07021802173595,0.932889031664283,1.09552266963816
3305,0.558840042036968,1.18885524767946,0.944475784693635,1.07083405606686,0.932601984971028,1.09607236906062
3306,0.558841656119411,1.18927957892096,0.944629519629803,1.070491898428,0.931796182488889,1.09662869927516
3307,0.558591471708463,1.18941481054201,0.944685364976789,1.07087651055239,0.931918593236911,1.09611524710223
3308,0.558647045819874,1.18976289738377,0.944569253410167,1.07089772467111,0.931202256231909,1.09739276467053
3309,0.558534771997074,1.19035274933896,0.944044806664363,1.07262171867156,0.930735981430998,1.09797163883522
3310,0.558192476854211,1.190894961448,0.943592531450693,1.07354770763008,0.930339175321712,1.09897706675177
3311,0.557919638494496,1.19104202253881,0.943816085630506,1.07291871237667,0.930017683245802,1.09995151613783
3312,0.557804054209027,1.19161800057465,0.944103620591525,1.07226380166388,0.930165726788007,1.09974002840671
3313,0.558164336218224,1.19116587589541,0.944424297947612,1.07153553806382,0.929480437810413,1.10080526603648
3314,0.558041434767874,1.19127392862745,0.944296444442665,1.07156417136805,0.928988990887247,1.10155326302747
3315,0.558341484194781,1.19083319726057,0.9439953879772,1.07230766188122,0.928638368529911,1.10234385956688
3316,0.558442692160329,1.19113022826772,0.943833813401547,1.07202212269646,0.928366863141714,1.10256836946576
3317,0.558356506475492,1.19083398107791,0.943520372718627,1.07179155630448,0.927990090654723,1.10313422052217
3318,0.558303386596289,1.19094920932364,0.943085145286905,1.07264635699955,0.92763558767008,1.1039679353448
3319,0.558513669608019,1.19047206385833,0.943347466784093,1.07192198295773,0.927134456127566,1.10495016611998
3320,0.558359728408731,1.19055578616274,0.9435929217265,1.07143386210899,0.927329322574428,1.10440845113856
3321,0.558113553529452,1.19068443629781,0.943656790260443,1.07116749231755,0.926915945329334,1.10475421038795
3322,0.55801705030815,1.19136755455844,0.943807635684009,1.07099997687736,0.927651346533623,1.10380428094604
3323,0.557982941719968,1.19090002183161,0.943968610396046,1.07088831177041,0.927573246084902,1.10387681634192
3324,0.558277362257557,1.19057640969369,0.944347132805202,1.07004483331391,0.928218625778951,1.10289131090233
3325,0.558506486065962,1.19047815616142,0.944192349514672,1.07008384207401,0.928650266940829,1.10238027328107
3326,0.558018195971052,1.19145953992415,0.944443646945355,1.06955566107656,0.92886349073639,1.10188135493647
3327,0.558220531640588,1.19186655328907,0.944367128113904,1.06983436184137,0.929155782282331,1.10088198121515
3328,0.558424434806413,1.1915369261305,0.944629815352112,1.0696567460233,0.928700025042935,1.10153638035349
3329,0.55832490918383,1.19135618617609,0.944242822792512,1.07031687190247,0.929051124287614,1.10076698825612
3330,0.558656105746748,1.19131514244673,0.945477380899621,1.0684128027962,0.929385109687453,1.09993045965304
3331,0.558623170363593,1.19142439027702,0.945767049427878,1.06784918452737,0.929476562336411,1.09974630034151
3332,0.558619221990741,1.19101922563761,0.945833081898352,1.06746686522945,0.929675619406199,1.09906079674432
3333,0.558685933739414,1.19053748669453,0.945718686003858,1.06788188741458,0.929638703728499,1.09911072056758
3334,0.558630889807218,1.19107230981462,0.945697833143629,1.06829066481898,0.92978262671469,1.09871151182691
3335,0.558456812213367,1.19085125059963,0.946006337946903,1.06796437414174,0.929584747602706,1.09917261170447
3336,0.558369089633563,1.19073947949892,0.946374515249976,1.06775968537941,0.930075522750768,1.09866396617976
3337,0.558445531769712,1.19068477994416,0.946731436460615,1.06754981098558,0.929851848772343,1.09895225641811
3338,0.5582919485703,1.19058706823894,0.946225645244558,1.06807994688458,0.930185572992506,1.09846194422184
3339,0.558264795426612,1.19042291485906,0.94652872110507,1.06730734760234,0.929668597774271,1.09915743066813
3340,0.558400729073409,1.19110505702799,0.946906068166796,1.06693305799649,0.930402730442775,1.09875584055651
3341,0.558104042234579,1.19168959121241,0.946873061698686,1.06725602202929,0.929557546649331,1.10023388815847
3342,0.558198681089296,1.19186821174854,0.94698799255679,1.06693530699169,0.929308462789957,1.10072863223898
3343,0.558145439401194,1.19140225368509,0.947181823135445,1.06674491373879,0.928553663148681,1.10189661941992
3344,0.557776117300208,1.19237060810917,0.947329005788749,1.06666495998508,0.928696341331135,1.10133620338637
3345,0.55771548405427,1.19306024630921,0.947233885326972,1.06682697574242,0.928675440770183,1.10193242200666
3346,0.558015026104324,1.19241552025655,0.947478262574438,1.06648244672861,0.929165724293269,1.10102492942986
3347,0.558053580992536,1.1919324667588,0.947260870884651,1.0672142465583,0.929711898000118,1.10012543864832
3348,0.558102993165327,1.19202799670262,0.947099058229033,1.06729634363388,0.929538091001763,1.10036840905236
3349,0.557996303158942,1.19225646692268,0.946921388470823,1.06810911778059,0.929179802927284,1.10066477725082
3350,0.557711297391213,1.19194737890537,0.946883907112958,1.0677621443223,0.928863428629087,1.10115878968724
3351,0.557559481380073,1.19219885995776,0.94702480371216,1.06786077594333,0.928646294805855,1.10148765941975
3352,0.557702661812432,1.19226215656362,0.946869558467379,1.06850380002928,0.928426382826582,1.10126316918541
3353,0.557659108422632,1.19235068011117,0.946806625255573,1.06869259521838,0.928211436333118,1.10143682481648
3354,0.557726395958144,1.19254912526213,0.946765363781567,1.06844561363252,0.927948262926893,1.10218295790134
3355,0.557556996787575,1.1924481981393,0.946609029820004,1.06911061718014,0.927811964646139,1.10199789881662
3356,0.557581405034786,1.19303136474188,0.946526397742025,1.06933741549601,0.927335095634703,1.10290466868225
3357,0.557860297807308,1.19308391911053,0.946313686557887,1.06968977882937,0.927240828199978,1.10279514592447
3358,0.557968326600917,1.19284409222853,0.946289159434372,1.06955834240041,0.927089027081301,1.10306579837725
3359,0.557691268550186,1.19249474025364,0.946415471150675,1.06947257666906,0.9268742004843,1.10274086917894
3360,0.558034748912211,1.19276640835253,0.946413984308668,1.06969695746635,0.926943441430711,1.10279216825521
3361,0.558277868607544,1.19253995602049,0.946529531043456,1.06978627793168,0.926295753898909,1.10432501451799
3362,0.558250534572777,1.19207621166584,0.946068451861323,1.07058806704468,0.925852221599075,1.104813874748
3363,0.557984406657292,1.19221225661223,0.946032564739928,1.07067457835352,0.925952459831586,1.10405486886963
3364,0.558354208462618,1.19191980534736,0.946219764302676,1.07016712021145,0.925921907232918,1.10342776403488
3365,0.558563423735325,1.1920317286412,0.945825022112286,1.07089177066176,0.925186985175222,1.10432066138299
3366,0.558419939679137,1.19179030301161,0.945900427831874,1.07053972544112,0.925551973739699,1.10396238753141
3367,0.558261746594388,1.19153154568229,0.945831391181904,1.07088939696403,0.924999969558813,1.10516123659999
3368,0.558286589303727,1.19206278744613,0.945802443015023,1.07094938059997,0.924130226025189,1.10630024664829
3369,0.558292314748561,1.19229839329518,0.946189086943372,1.06998505345813,0.923982609556335,1.10675721016666
3370,0.558210641048801,1.19191827640019,0.945374122844286,1.07179383016252,0.923671084330437,1.10668701245033
3371,0.558370968629747,1.19191041674682,0.944971343108318,1.07178343024433,0.923443288501444,1.10701258230885
3372,0.557858517587703,1.19222238247511,0.944958160431926,1.07210978216139,0.923208279955372,1.10744441760117
3373,0.557762714774776,1.19212106652612,0.94512032439965,1.07154190604156,0.923335692769002,1.10771456612048
3374,0.557489535564269,1.19243299332445,0.945234646257842,1.07102306387169,0.922873336905943,1.10822049729272
3375,0.557035875091133,1.19295641069234,0.945348331767996,1.07100774461447,0.922930733301826,1.10791160635107
3376,0.556876660277781,1.19316547366747,0.944970300394637,1.07136593602689,0.923449930204858,1.10731326516144
3377,0.557115184938583,1.19291798674549,0.944348082959792,1.07296045208746,0.924210695561745,1.10662894167592
3378,0.557000714603897,1.1926491338679,0.944292940414006,1.0732112287371,0.924248990920106,1.1068543294608
3379,0.557002531366476,1.19257086405059,0.94425700691702,1.07345936733002,0.924794815418743,1.10573833488233
3380,0.557084733086659,1.19267955419945,0.944568493477219,1.07274518566244,0.925134586061385,1.10474450349919
3381,0.557306517211713,1.1926636906531,0.945023910538809,1.07184604660369,0.925457352245998,1.1039122981144
3382,0.557259207831015,1.19202582480685,0.944955654268825,1.07244823720173,0.925899632834004,1.10335900092713
3383,0.557254355732475,1.19277408741225,0.945108758511715,1.07221748192099,0.925268729580763,1.1044298432214
3384,0.556422431460414,1.19418138943422,0.944705148182238,1.0725683896786,0.925026634026119,1.10482798746317
3385,0.556289281062731,1.19456999718066,0.944801339420052,1.0723218655734,0.924376825985555,1.10611165002711
3386,0.556089200834438,1.1952647381645,0.94472290902334,1.0724220487417,0.924873934384995,1.10467430054765
3387,0.555737537756244,1.19539594115169,0.945497955166424,1.07082283457767,0.925134131182788,1.10442363509275
3388,0.555763020949801,1.19605956900887,0.945367894758984,1.07117801754875,0.924884182976122,1.10527145245525
3389,0.555804077707961,1.19621904720407,0.945592238881077,1.07074891761641,0.925044820053122,1.10444874018959
3390,0.555893766849912,1.19629898232842,0.945894999605774,1.0703678298715,0.925060357546727,1.10526068621307
3391,0.556113405943954,1.19623890888518,0.945993553445612,1.07020096845056,0.925587344250461,1.10476945003518
3392,0.555852670210998,1.19691023395938,0.946107617514723,1.06971724699583,0.92578576617056,1.10421379264386
3393,0.555720620245188,1.19675769201224,0.946239591778145,1.06990709844202,0.926027139775246,1.10384759616077
3394,0.555978420081323,1.19618522421442,0.945891659317117,1.07092872219543,0.925641829321859,1.10466337755779
3395,0.556072101372363,1.19571645612198,0.94579053915713,1.07092612043361,0.925493917285537,1.10450415340258
3396,0.555935096099794,1.19571840105038,0.945621816742727,1.0711588498982,0.9255982766099,1.10396794717597
3397,0.556495128509758,1.19519020623522,0.945725066956179,1.07147729623369,0.925856697124275,1.10379686257936
3398,0.556529775978271,1.19449357610461,0.945855206520019,1.07118238679726,0.925685097901034,1.10394084974686
3399,0.556239144669076,1.19517168424465,0.946287234483437,1.07066299700079,0.925731650687364,1.10427951203492
3400,0.556010362907303,1.19540827591573,0.946179668900705,1.07103756772868,0.925506772225826,1.10492187611025
3401,0.555982620936413,1.19517209370464,0.945455554404503,1.07239135625097,0.925579900611311,1.10465314799584
3402,0.556006349108911,1.19526880284679,0.945210188873159,1.07311620208546,0.925702860451859,1.10434198428666
3403,0.555777420773207,1.19586400505423,0.945403525285168,1.07277680547472,0.926282651444025,1.10359833924177
3404,0.556018369364964,1.19515232951355,0.944725604867554,1.07412027928487,0.926553051461589,1.10323440284852
3405,0.555906859933212,1.19510710877566,0.944974580022052,1.07379219915001,0.927015666172661,1.10245603889271
3406,0.555887623670427,1.1940843353997,0.944866721358604,1.07379676708272,0.927322005983291,1.10179374022373
3407,0.556336004036308,1.19390332911694,0.944591494470119,1.07431968183514,0.92677758133373,1.1024913776189
3408,0.556231043285116,1.19364836870648,0.94448104105284,1.07440249123133,0.926430945843308,1.10324989981025
3409,0.556418505236546,1.19362684457769,0.944752386498262,1.07413662569116,0.926935290654146,1.1028210834281
3410,0.556561938105881,1.19381423527793,0.945080992323185,1.07343334498347,0.926808762118683,1.10287329741608
3411,0.556379602908379,1.19411531524007,0.945273069601573,1.07404182354217,0.926944981690305,1.10259116515168
3412,0.556244165383875,1.19418679807471,0.944903242652771,1.07471637214718,0.926428457852017,1.10355703494618
3413,0.556307862420973,1.19416187586604,0.944846956117382,1.07543620144423,0.927056252293489,1.10259636721858
3414,0.556306530610738,1.19371998686809,0.944881043983177,1.07536642953274,0.927708353499458,1.10076912254516
3415,0.556428161552423,1.19354881727144,0.944916240861496,1.07476382017544,0.92675930741807,1.10240836708727
3416,0.556204278201339,1.19453368338983,0.944981835122904,1.0747904591978,0.926269492387164,1.10343376748893
3417,0.556245861368332,1.19456246560486,0.944771714350775,1.0746910334621,0.926176502957469,1.10431656262275
3418,0.556474106358486,1.19458567441787,0.944972215150497,1.07433689458906,0.925595820072043,1.10496880837781
3419,0.556402483844225,1.19517504196589,0.944772432777825,1.07457971055162,0.925258655054953,1.10583713179549
3420,0.556471139756439,1.19532787518255,0.944448313903519,1.07523816304458,0.925261143283383,1.10637724787988
3421,0.556034337506503,1.19602099724313,0.944673165695291,1.07485075757307,0.924845209459853,1.10691378765303
3422,0.556140774722358,1.19523337219643,0.944770541668911,1.07365378375138,0.924966624740288,1.10682282445955
3423,0.555988885873907,1.19519471140493,0.945467088631283,1.07236161392226,0.9251173056999,1.10583592492027
3424,0.556075577019672,1.19589958313785,0.945705726901444,1.07197339862982,0.925011262051868,1.10611801907817
3425,0.556264363341174,1.19612846154217,0.94542771777712,1.07255516010519,0.924986380718557,1.10648775721653
3426,0.555941666591446,1.19650303683551,0.945745034126989,1.07164318514901,0.924597283998946,1.10697666558931
3427,0.555669150062551,1.19691609224032,0.946020128601663,1.07119653322794,0.924268014151541,1.10733673530591
3428,0.555701908819215,1.19630279008039,0.945937173009251,1.07186109709303,0.924245991700665,1.10733046947654
3429,0.556167128894772,1.19579418068378,0.945150679671222,1.07278484462426,0.923686956527288,1.10799614254306
3430,0.556088374413793,1.19576476173522,0.944965485525368,1.07301308536611,0.923288223701181,1.10838555121621
3431,0.555982939917532,1.19632729933974,0.945033708006505,1.07311147793457,0.92300817016248,1.10810577559726
3432,0.555732617444228,1.19640337336813,0.945397048597489,1.07253076508093,0.922705662248083,1.1089257800753
3433,0.555915444872513,1.19656052075615,0.945291654636308,1.07293256552141,0.922809214047307,1.10896946195228
3434,0.555870234160041,1.19666740065944,0.945320649651335,1.07286017479158,0.922295379956755,1.11061672561882
3435,0.555985036744151,1.19708343606221,0.945496462542355,1.07245210780296,0.921680112281266,1.11131710494444
3436,0.556298951474527,1.19673065016022,0.945095320979202,1.07281292713555,0.921418918841786,1.11108286599617
3437,0.556795339970118,1.19615596118632,0.945384877764049,1.07281737455019,0.920978087660805,1.11152438080375
3438,0.55641168661261,1.19677499569278,0.945587188668805,1.07227817234075,0.92137778955647,1.11147132415457
3439,0.556495307366449,1.19671886145472,0.945641667212714,1.07243215263621,0.921862295443975,1.11085146132109
3440,0.556406714563273,1.19674602089596,0.945474640223637,1.07307368904969,0.922024961285318,1.11111455591444
3441,0.556576677474449,1.19659620914181,0.946111646834691,1.07189415496237,0.921652510285589,1.11137994063702
3442,0.556788093900912,1.19635585497184,0.945892995239885,1.07159998671189,0.92144661567608,1.11131387330408
3443,0.556776434887875,1.19615267233615,0.9459819971019,1.07169868457465,0.921472355544906,1.11096315489397
3444,0.556567618295482,1.19618549588893,0.946179377826895,1.07139564311246,0.921577097472446,1.11058584105288
3445,0.556467694363853,1.19610118464484,0.946146113935087,1.07159871712729,0.9220040850114,1.10927397370815
3446,0.556508527928725,1.19612256898139,0.946331175291887,1.07145244151991,0.921437072874889,1.11040273577567
3447,0.556324292920732,1.19708022490094,0.946471303903978,1.07112467969323,0.921110379907795,1.11072472884431
3448,0.555937145251472,1.19722389776422,0.946653334995772,1.07073102895439,0.921395760393206,1.11043218239689
3449,0.555763742324018,1.19706998480405,0.946188931927882,1.07132765863116,0.921272682610878,1.11008061408266
3450,0.555542809460107,1.19740946594304,0.946471294331147,1.07110423277488,0.921045393436201,1.1100854787623
3451,0.555482269268135,1.19786534300453,0.946134333970321,1.07160836653143,0.920965502265371,1.1101664963088
3452,0.5556204082174,1.19811830484752,0.945960578820961,1.07175632959577,0.921039979069813,1.10983534213954
3453,0.555461233355391,1.1980435726165,0.946015414716726,1.07177549563124,0.920793824917043,1.11024649232649
3454,0.55552330573114,1.19822962450107,0.94680673471166,1.07024131326885,0.921723115135459,1.10767407525106
3455,0.555803650806289,1.19767507612881,0.946529750494306,1.07074056582122,0.921990020452515,1.1072996908282
3456,0.555721223712578,1.19779449494625,0.946539454324926,1.07073216520758,0.922230378723698,1.10653183507425
3457,0.555595676684208,1.19836125768744,0.947085009688722,1.06969824383088,0.922307315324409,1.10631607492047
3458,0.555591111396322,1.19843307476731,0.946933443200758,1.07030449055875,0.922624870392951,1.10525911542351
3459,0.555493129631634,1.19841579916549,0.946490479728581,1.07069899145588,0.922464751586087,1.10590665945915
3460,0.555622391833519,1.19819727960398,0.946394604464526,1.07073222420255,0.92250383445272,1.10595530496559
3461,0.555595331984771,1.19784289489648,0.946290241273654,1.07065288748329,0.922357499065273,1.10606390902478
3462,0.555537315145173,1.19759401160122,0.94610808549642,1.07117712182604,0.922144425562528,1.10641722916674
3463,0.555472878189486,1.19814085379101,0.946156411406382,1.07100850275867,0.921810653015601,1.1070733798555
3464,0.555315105986133,1.19788179608954,0.946670260588418,1.07007176206688,0.921426439542329,1.10796989997676
3465,0.555199212115058,1.19816379085197,0.946877491995655,1.06933832313197,0.92133339138826,1.10857771954074
3466,0.555062130412156,1.19737322399411,0.946922623306177,1.06919905458656,0.921402103599691,1.10853312919648
3467,0.555150407102716,1.19757226598618,0.946740713627795,1.06965655810792,0.920901174445654,1.10971999985048
3468,0.55533434577929,1.19764621228716,0.946808116559654,1.06996627612138,0.921213575171342,1.10923131640244
3469,0.555508752992116,1.19750872684227,0.946511728371472,1.07065902832193,0.921178664972527,1.10943955183432
3470,0.555306855577143,1.19774772159574,0.946621483754813,1.07070279180178,0.921055890179882,1.11013617425612
3471,0.555832640489522,1.19734878867073,0.94744410912957,1.06928400647316,0.921036386098482,1.10988071052503
3472,0.555591848896017,1.19817297760981,0.948250749706447,1.06841839934996,0.921219711388049,1.10976351870826
3473,0.555606522277363,1.19827390254209,0.947502348996054,1.06996013445897,0.920883482912516,1.11026225485369
3474,0.555292136660421,1.19889316606023,0.94776688064201,1.06951866583873,0.920951120928969,1.11009989299945
3475,0.555243467692979,1.19900547443125,0.947422712956011,1.07015963175045,0.920313106405434,1.11121005910145
3476,0.555191305935768,1.1989381346121,0.947470015764174,1.07054506781095,0.920253506982537,1.11124646684371
3477,0.555224691264575,1.199280084718,0.947510573456145,1.07022580822473,0.920464747323825,1.1112779392779
3478,0.555571654407842,1.19872987140429,0.947530252884961,1.07019908691235,0.920210480723741,1.11171774100259
3479,0.555916922818997,1.19874392520949,0.947818974524729,1.06957112136258,0.920779486210838,1.11087887861514
3480,0.556062683435824,1.1989544777974,0.948102958371797,1.06902568712744,0.921427217579776,1.1105363448019
3481,0.555827410252728,1.1991581866671,0.947706945927908,1.06946810018905,0.920897694945467,1.1113656844124
3482,0.555622575844007,1.19953806282025,0.947667618224961,1.06900275024184,0.921286503048821,1.11095089861036
3483,0.555857800012712,1.19876144255726,0.947704746313745,1.06913737324405,0.920825788843182,1.1118550626471
3484,0.55556469151605,1.19947027028683,0.948000169232903,1.06890607478749,0.920613244710358,1.11257250315067
3485,0.555829423633845,1.19948659043582,0.948087020589582,1.06872066891013,0.920692766704395,1.11232060978887
3486,0.555476680097187,1.19979341704375,0.948160428647812,1.06852610060847,0.920583884113275,1.11205167334959
3487,0.555485433637413,1.20003527935115,0.947818754874308,1.06912859475872,0.920148854373544,1.1125955850028
3488,0.555490475314476,1.20037177962216,0.947485470362831,1.06984524035985,0.920072679881806,1.11221186722488
3489,0.555080785150868,1.20118184045121,0.947674997611873,1.06852185038747,0.920447360898254,1.11134473299252
3490,0.555133599591666,1.20125754111961,0.948094714835637,1.06852969353897,0.920077060172653,1.11175104234365
3491,0.555256870178949,1.20108215278038,0.947822036597265,1.06916914964477,0.919880601275639,1.11145642286657
3492,0.554937901696241,1.20159642816601,0.947797979892751,1.06928545719157,0.919779252063402,1.11141801848911
3493,0.55517812916926,1.20176796506526,0.948265961581353,1.06868168468968,0.919189803848574,1.11187030547235
3494,0.555019503042804,1.20220839374448,0.948289175616208,1.06826888396347,0.918729997753891,1.1130959259862
3495,0.555054354444464,1.20266237490678,0.948134583703695,1.06845678836809,0.918471921700682,1.11344807428619
3496,0.555108626802957,1.20259905926653,0.948324555203884,1.06820100187992,0.917824785085871,1.11449722392188
3497,0.555081980222826,1.20222797657749,0.948657578303263,1.06759330491761,0.917736354549372,1.11450828311334
3498,0.554924765003443,1.20248137715902,0.949121739192122,1.06676095957629,0.91718434197277,1.11477953359825
3499,0.55520763047782,1.2020612630416,0.948879597334938,1.0674604989376,0.916479186253813,1.11622797209234
3500,0.555137495569235,1.20175434241443,0.9485371997491,1.06772538242408,0.916005976931721,1.11713288567816
3501,0.554747584106755,1.20188674367106,0.948911084948026,1.06707824303535,0.91606186662755,1.11776826806528
3502,0.554740766717344,1.20184137505333,0.948647253305708,1.06782713187662,0.916049362634398,1.11749224536883
3503,0.554391579988677,1.20230110280415,0.948386717210786,1.06812750279813,0.916050905211579,1.11771434301312
3504,0.554509049578922,1.20163412157917,0.948362169886941,1.06781947929869,0.915988391244076,1.11719927183697
3505,0.554728080758217,1.20089264553573,0.948495507384113,1.06765595486844,0.916656064722805,1.11619843412761
3506,0.554263576276129,1.20127153850979,0.947689074967292,1.06896015676358,0.916529349573286,1.11640713177359
3507,0.554314951890256,1.20110584781497,0.948369122309385,1.06785743074878,0.917068332853319,1.11572908714851
3508,0.554291474763144,1.20124229599406,0.948273792580861,1.06817863482267,0.917048550327575,1.11582244261696
3509,0.554430420910377,1.20087087188946,0.948144794681,1.06824543899076,0.916688082028679,1.1158946873642
3510,0.554444630331035,1.20028899295798,0.948112887530271,1.06868323108808,0.916379221489015,1.11691457474599
3511,0.554052506689348,1.20076076665351,0.947580967934688,1.0696523318454,0.916206395275534,1.11671739192633
3512,0.554078881406943,1.20176991269605,0.9476761618454,1.06951801000501,0.916087568835772,1.11717670062571
3513,0.553829448104168,1.20206935281904,0.947908224148546,1.06892720932988,0.91620974160137,1.11702846728753
3514,0.553743288333944,1.20230331518587,0.947998605417277,1.06900661057621,0.916441404011115,1.11657617371914
3515,0.553500990468842,1.20225641139867,0.947414286610872,1.07008877137518,0.91630643878494,1.11697718701131
3516,0.553315706886136,1.20200751731581,0.947081652395516,1.07071778268967,0.916241399929488,1.1169525177691
3517,0.553242777242989,1.2024691181757,0.946867052118073,1.07079081872671,0.915897158082517,1.11723573036856
3518,0.553150496687433,1.20268808687734,0.947075074200649,1.07058739800365,0.915927374238939,1.11718364721196
3519,0.55304987263745,1.2024812823693,0.947497109771701,1.06971110871117,0.914646632511804,1.11839212834897
3520,0.553033169409829,1.20303027994114,0.947465155840131,1.06933443869659,0.914267447642803,1.11887021185917
3521,0.552753667944267,1.2035647767377,0.947338470366601,1.06957553214277,0.913983578496223,1.11905269225607
3522,0.552772476771968,1.20454301159855,0.947368451720809,1.06941249958151,0.914050054892149,1.11871193157386
3523,0.552643316037378,1.2053652015686,0.946938950253829,1.0700594176557,0.913541460592381,1.11888320781881
3524,0.552815414173921,1.20544824119691,0.946738015224487,1.07076460123587,0.912891647326511,1.11943076328139
3525,0.552942475140664,1.20570648209545,0.947041349562443,1.07041456271988,0.912902041573821,1.11960468731783
3526,0.552978603753932,1.20545433391146,0.94676988314959,1.07099766855311,0.912617800544528,1.11924306855625
3527,0.55276066661308,1.20589427606189,0.946967848417835,1.0703825077397,0.912955431636301,1.11857069222625
3528,0.5529389720288,1.20629296416961,0.947022360716791,1.06973375063368,0.912676039277864,1.11838833918345
3529,0.553091566818437,1.20586419436209,0.946708120375231,1.07025528888704,0.912552506081094,1.11880765396316
3530,0.552963657481226,1.2060803513726,0.946832308744242,1.0698065405659,0.912474390961208,1.11944478273209
3531,0.552861593966879,1.20546509363029,0.946674880450041,1.06982249291214,0.912591348065975,1.11902175763022
3532,0.553068455774912,1.205529721865,0.94657008207186,1.06998207310265,0.912559939807116,1.11840324545669
3533,0.5531579286182,1.20498589428951,0.946317459795381,1.07025798976066,0.912649728738711,1.11774663227554
3534,0.553022218526382,1.20572721027474,0.946309466571291,1.07054437775282,0.912613220043496,1.11843962055556
3535,0.55273000578399,1.20621568934702,0.946221183113022,1.07009487656055,0.913043159659637,1.11753369646666
3536,0.552840287031321,1.20671310843332,0.946195330668339,1.06997202644452,0.913182347296045,1.11725690314542
3537,0.552698756224533,1.20664258389514,0.945797387399454,1.07073711679924,0.913415059233644,1.11673006551094
3538,0.552752194651226,1.20612685979345,0.945525808800486,1.07174801275037,0.914062358848625,1.11568613156779
3539,0.552545275878065,1.20652625572923,0.945975911347282,1.07092162519015,0.913743495616411,1.1163611764034
3540,0.55247163199745,1.20708924711485,0.946556930203408,1.06975972976341,0.913861350435395,1.1159882455856
3541,0.552615318261904,1.20677406869988,0.946417134043441,1.07011166255401,0.914141296673077,1.11597153733452
3542,0.552513186324433,1.20686058245841,0.946262386818809,1.07040388710735,0.914455166674415,1.1152515555515
3543,0.552561850618082,1.2065589017314,0.946056998072691,1.07028137019737,0.914385310446694,1.1151048977022
3544,0.552391907210249,1.20615012210207,0.946060835520581,1.07067773138084,0.914100281294167,1.11568127921923
3545,0.552575001296465,1.2053682102366,0.946008061456427,1.07113708833928,0.914198135988976,1.11615683862629
3546,0.552375120905131,1.20627003549282,0.945796364061104,1.07181832803144,0.914040260090593,1.1161218118203
3547,0.552340684150773,1.20612598680633,0.945575779501369,1.07228940702983,0.914089655195844,1.11615429030808
3548,0.55245160467441,1.20603975753539,0.946401110788361,1.07112073544858,0.914129771244055,1.11618385590594
3549,0.552319782867419,1.20635947376064,0.946441143879025,1.07126258363746,0.914583644444794,1.11526051876658
3550,0.55225499034811,1.20723869445273,0.946071343312816,1.07224947809381,0.914931292379648,1.11451710481711
3551,0.551973517047833,1.20720419555155,0.945972091182477,1.07207386539821,0.914707103568123,1.11519161445078
3552,0.552309511327663,1.20652880059944,0.946777795694452,1.07022202291075,0.915370009925942,1.11439351047494
3553,0.552367520945046,1.20676366390799,0.946845491056058,1.06984195710447,0.914859480716714,1.11485748485553
3554,0.552582483263051,1.20662412187827,0.94674105302383,1.07017528772382,0.91502112836012,1.11446197700755
3555,0.55282559205598,1.20692803079339,0.946199921163899,1.07115008631608,0.915251567571282,1.11381532034339
3556,0.55288233711204,1.2063221088285,0.946263015245524,1.07135219790643,0.915421713332797,1.11333627137931
3557,0.552984863919942,1.20571868560827,0.946525593572358,1.07137522035229,0.915141445550038,1.11444663881382
3558,0.553157448737618,1.20600430682975,0.9466994989753,1.07093231243973,0.915480010933538,1.11351981340813
3559,0.553354010623373,1.20594631766629,0.94677955806618,1.07074498054967,0.915183616643013,1.11362594992808
3560,0.553127233575175,1.20650785821183,0.946496577200667,1.07114647563559,0.915059358137199,1.11384137940526
3561,0.553132107212463,1.20642446865621,0.946607554112159,1.07100142619456,0.914956919398091,1.11465615085715
3562,0.553131961342764,1.20646022111011,0.947106967936409,1.07006866378691,0.91465927155499,1.11536697557763
3563,0.553137556227196,1.20673320967744,0.946646918946171,1.07043086095633,0.915260613293051,1.11389857271994
3564,0.553212895608286,1.20667897260321,0.946390164731362,1.07065866150003,0.915044646641726,1.11490961525831
3565,0.552760853206333,1.20692301387278,0.946253730970102,1.07095881170321,0.916058087633058,1.11316217916165
3566,0.552766159000354,1.20684483897355,0.946325952455984,1.07092350809148,0.915910390177621,1.11401024435496
3567,0.553098601085801,1.20655877936369,0.94597099564769,1.07118852700491,0.915759711766297,1.11374455568242
3568,0.553121757622283,1.20672568878028,0.945631747525828,1.07198219596209,0.915751561101449,1.1132967719768
3569,0.553072389612503,1.20680964277446,0.945706402802053,1.07196035931586,0.915603240992494,1.1132677798931
3570,0.55289432404669,1.20683018392987,0.945832194485565,1.07218618547681,0.914872484786694,1.11478031292615
3571,0.552838226682201,1.20635509483375,0.94624122770661,1.07149618106655,0.914908850540866,1.11495104302371
3572,0.552504986305319,1.20701838636974,0.946262582534195,1.07111091389239,0.915098234780813,1.1149372348712
3573,0.552628067764346,1.20646361821955,0.94615118173209,1.07160177253097,0.915597833150517,1.11347526599676
3574,0.552515727109472,1.20684441938036,0.945899917602073,1.07209043114003,0.91517624549836,1.11432091310675
3575,0.552150249467124,1.20762732364053,0.945715390249194,1.0724354103068,0.915654786148716,1.1132701474347
3576,0.552350039946188,1.20720407238159,0.945963402929935,1.07199170638028,0.914744886130546,1.11479599078075
3577,0.552335366290158,1.20703756996359,0.945956444768019,1.07266735628103,0.91413921064887,1.11555200000499
3578,0.552332138272193,1.20713683832012,0.946530271754478,1.07193372748163,0.914060946766787,1.11595674377928
3579,0.552541234644638,1.20782739164316,0.946505181805554,1.07206217329108,0.914008675491298,1.11623639243195
3580,0.552491441604402,1.20785704317959,0.946692894498284,1.07195777578491,0.914327692643391,1.11574075636613
3581,0.552126044196797,1.20811561703611,0.946493506671468,1.07220449308617,0.914503115273059,1.11551010512164
3582,0.552325740839691,1.20854159647116,0.946361316659701,1.07269072574224,0.914082646224078,1.1157963851306
3583,0.552049099136985,1.20894961083233,0.946839160105383,1.07230163807388,0.914267978185075,1.11522991023692
3584,0.552282147836662,1.20859395199262,0.946806106824436,1.07232265925991,0.913843169997926,1.11627845317341
3585,0.552370162297801,1.20832854769982,0.946756300403141,1.07277563959596,0.914013722369844,1.11560816642115
3586,0.552411167943968,1.20845712717024,0.947534866357098,1.07149326196496,0.913927738419241,1.11532525384781
3587,0.552425351924783,1.20884478416026,0.947870704725064,1.07050635717456,0.913898217454844,1.11566446610099
3588,0.552593356422841,1.20823846348207,0.948391076207312,1.0692768238549,0.913122855249739,1.11654672759018
3589,0.552662284600507,1.20761603448437,0.948154931025419,1.06927560422314,0.913171668141854,1.11603106658883
3590,0.552724399160321,1.20726675374665,0.948016606542381,1.06964748113523,0.912527007200323,1.11770812010387
3591,0.552896441337014,1.20795997468464,0.947433000279826,1.07075020210892,0.912343071887224,1.11772314190584
3592,0.553024100011833,1.20770351488044,0.947247645702485,1.07101336673622,0.912625434842766,1.11738239869461
3593,0.552919292187493,1.20814024946251,0.947246902490424,1.07113627825287,0.912736611220657,1.11754221603242
3594,0.553252654381841,1.20778511832975,0.947242477148385,1.07140282228568,0.91315334890331,1.11667500462864
3595,0.553433736645724,1.20828783599193,0.946992618169468,1.0715376934505,0.913755793892784,1.1155087959264
3596,0.553206240975382,1.20889250367887,0.947118990400774,1.0712726106115,0.913752978222464,1.11551013049845
3597,0.552957446579862,1.20930290580086,0.947152950196763,1.07103311222289,0.913461734780298,1.11617919940796
3598,0.553049428118472,1.20952057125918,0.947152291024477,1.07133910977373,0.913578710695669,1.11582380248162
3599,0.553218019002765,1.20968638603789,0.947394776491784,1.0707988621129,0.914243931538781,1.1144633993675
3600,0.553342778763445,1.20908124351636,0.947146354895252,1.07119615269959,0.914113950361028,1.11444300693769
3601,0.553271270068416,1.20883187515466,0.946851604597506,1.07176900263473,0.915107177055344,1.11287437654974
3602,0.553248572511641,1.20844787447141,0.946876955628683,1.07165481302194,0.914861723773833,1.11303142250156
3603,0.553339461681019,1.20887985339003,0.946757830290982,1.07197454452507,0.915555051582528,1.11182316070773
3604,0.553069684728319,1.20939250943469,0.947293569441606,1.07079136368967,0.914524756884322,1.11370299060663
3605,0.553260488503329,1.20884031394837,0.946878313032928,1.07198791234524,0.913938142777517,1.11535873168287
3606,0.55290381578427,1.20931637767899,0.946570001431258,1.07220956859616,0.913940393801425,1.11512021553815
3607,0.55309944469872,1.20968470945901,0.946365689623468,1.07264794766539,0.913556560082035,1.11619405354606
3608,0.553061531811325,1.20972857460305,0.946651754149876,1.07206527977787,0.913421072528372,1.11581376838474
3609,0.553409540128542,1.20914970954987,0.946385349098016,1.07271842382279,0.91324850189444,1.11602333018723
3610,0.553361945413693,1.20957753158757,0.946161531188266,1.07291308809177,0.913193988467181,1.11629660401262
3611,0.553193469273343,1.20960525170726,0.946563384134093,1.07246012058733,0.913168826361071,1.11597111212053
3612,0.553220526574782,1.20994377504937,0.946350065057706,1.07281131679376,0.913234398560948,1.11509692968348
3613,0.553224599717978,1.21002082224509,0.946232944368033,1.07318301651279,0.913925057309575,1.11355873453186
3614,0.552972456488199,1.21020424228419,0.946277678605338,1.07321707974443,0.91379263271474,1.11335431355638
3615,0.553120985936554,1.2105180783109,0.946284112439767,1.07331611711217,0.913716067499516,1.11341241614141
3616,0.55329769572388,1.21002676151305,0.94625826072147,1.07378432692727,0.913229619706108,1.11437875409352
3617,0.553566779937844,1.20953956478441,0.945884351635262,1.07471628903238,0.912955043396764,1.1146459277556
3618,0.553407058563551,1.20980598324972,0.946204560400547,1.07371911244668,0.912626858339633,1.11575762727659
3619,0.553400123658863,1.2101755912359,0.946224009535911,1.07400900608959,0.912996657674233,1.11500045097428
3620,0.553085904669888,1.20961276281399,0.946559017804803,1.07305928440875,0.912873591773719,1.11533111816609
3621,0.552828422934191,1.2106686598041,0.946067808505088,1.07405979792175,0.912977044963317,1.1152609990265
3622,0.552527698887026,1.21164670267801,0.945962476691683,1.07414942220945,0.912754888518145,1.11544178102632
3623,0.552006552971525,1.2116962226275,0.945739136755954,1.07445818095947,0.912499127723037,1.11565512757526
3624,0.552065919203997,1.21172256003033,0.945531285488203,1.07545570263725,0.912508378672964,1.11513884758563
3625,0.552022334859834,1.2110213955703,0.945758835849202,1.07476848175161,0.912610390655599,1.11436127065815
3626,0.55200407271838,1.21183107015379,0.94609131565846,1.07423804944987,0.912528759479944,1.1137773506124
3627,0.552045164426778,1.21238994787888,0.946118896230959,1.07385048287505,0.913072373209367,1.11279961011567
3628,0.552091152201784,1.21205191845618,0.946226690389446,1.07407154487981,0.913521279452089,1.11201060630957
3629,0.551889438063431,1.21219259390744,0.945974329922609,1.07453937955852,0.912789522056435,1.11270977729193
3630,0.552094674611955,1.21195460608748,0.946088435489522,1.07462716819214,0.912633844043577,1.11214315718824
3631,0.552085380764145,1.21206712073231,0.946079752928724,1.0743067713709,0.912661947228317,1.11250256078824
3632,0.552082297094632,1.2123010365683,0.946639924604219,1.0737340474984,0.912714245968053,1.11233083282661
3633,0.552455174005553,1.21180411247963,0.946868047519037,1.07279227330131,0.912433971278773,1.11264407403515
3634,0.552309553315852,1.21240359057325,0.947204013920583,1.07228992986335,0.911979180155478,1.11348242393015
3635,0.551986805814214,1.21322587624904,0.94718727791833,1.07237861637231,0.9118939277172,1.11358102209753
3636,0.551773075640789,1.21364681622823,0.94728315978487,1.07191222728146,0.911833033032167,1.11375681701338
3637,0.551945046117735,1.21349951455067,0.947697958090096,1.07145029632981,0.911678498449489,1.11403675893953
3638,0.552074791087911,1.21310352095827,0.947462726318447,1.07201877580711,0.911573837280691,1.11428484857476
3639,0.551928703580783,1.2133304906716,0.947510357398428,1.07189922872755,0.911600287662497,1.11467394613139
3640,0.55214875625543,1.21308182066369,0.947279377974155,1.07229544921889,0.911856522724655,1.11432424263413
3641,0.552071720115402,1.21290433287829,0.947600502612668,1.07146660137768,0.911647201130004,1.11483927531612
3642,0.551947514980004,1.21355722365995,0.947451662478229,1.07168670747857,0.911821125185834,1.1148616066001
3643,0.552268814626264,1.21344886424923,0.947327067157755,1.07169298509177,0.9117934529441,1.11540239726386
3644,0.552179937324648,1.21366899665921,0.947417721682958,1.07146579445562,0.911520203849247,1.11577275003215
3645,0.55196196031382,1.21356992242249,0.947325896528586,1.07133255341021,0.911216129774888,1.11708018442654
3646,0.552059180014548,1.21301279457748,0.947557256594077,1.07078766347874,0.910722315458524,1.11803592429913
3647,0.551849867232501,1.21388224265095,0.947576201385195,1.07046431890691,0.911222997742169,1.11769073234321
3648,0.551787036703702,1.21385307269729,0.947716311869003,1.07035582188517,0.910879591069153,1.11875329029751
3649,0.551637182328793,1.2136713763993,0.947632506956155,1.07036373969752,0.910777553186273,1.11911920027564
3650,0.551358953166322,1.21396398188553,0.947777278825089,1.07024824229,0.910850756947459,1.11882545771106
3651,0.551647881968711,1.21385870953484,0.947719102892969,1.07040871489893,0.910844468520867,1.11861313765397
3652,0.551950810141835,1.21371810684273,0.947525320792891,1.07103347368772,0.911075614659005,1.11776546439338
3653,0.551805129042395,1.21377186376208,0.947541679725786,1.0711044902214,0.910506851739017,1.11821320533428
3654,0.551527818404317,1.21377871315355,0.947653798806341,1.0707446543511,0.910739164064805,1.1177119688336
3655,0.55150524555272,1.21377074831816,0.947779450844556,1.07025180482431,0.910296082516064,1.11791297376203
3656,0.551395012591619,1.21400576067854,0.947552424119112,1.07043351180219,0.910695809353551,1.11747262655865
3657,0.551451805551769,1.2138538907335,0.947306642008139,1.07105203647224,0.909383595976685,1.11961089228517
3658,0.551393557344181,1.21383128109573,0.947385812203333,1.07050621328673,0.90978554899087,1.11885407593238
3659,0.551452101155487,1.21361171536578,0.947283236997275,1.07086825367626,0.909625254508607,1.11880775433219
3660,0.551343187416233,1.21384358013946,0.947358128486299,1.07082683819038,0.909617996941213,1.11899125352594
3661,0.551452713069242,1.21404380898636,0.947358293149109,1.07122928511757,0.909314425538769,1.11922400342937
3662,0.551529210882691,1.21413049260452,0.946935799625226,1.0721041768368,0.909091110081742,1.119620916772
3663,0.5513121930283,1.21509382117054,0.946990738201985,1.07224184818576,0.908555660363662,1.12027201070334
3664,0.55127432187665,1.2150161482927,0.947207869337685,1.07163917711453,0.908900900589521,1.11980055177231
3665,0.550871089791612,1.21496705468763,0.947396414951658,1.07152047274322,0.908297205904968,1.12105373388558
3666,0.550957289312505,1.21514390373989,0.947206155216799,1.07194862556814,0.907642948256979,1.12157396369401
3667,0.551261100751194,1.21492531322632,0.946795997014542,1.0728330185968,0.907753273064902,1.12116375343906
3668,0.551622461981936,1.21424685613512,0.946867931556928,1.07289689556054,0.907553162596414,1.12058979972114
3669,0.551791525279102,1.21459055277952,0.946903678246429,1.07316267091151,0.907289892615909,1.12140570377951
3670,0.551745201679767,1.21500524653461,0.946749373831108,1.07351957573943,0.906831490758406,1.12212729777507
3671,0.551445788986656,1.21532752562806,0.947176600103579,1.07270601055283,0.906898310977382,1.12216013084087
3672,0.551384447162372,1.21577430742776,0.947718592725744,1.07199167714421,0.907163394859096,1.12188526872746
3673,0.551468078679143,1.21570159508505,0.948204621359137,1.07120514472983,0.906184525843904,1.12325200233875
3674,0.551357818853096,1.21621516955672,0.948094642417637,1.0714098545037,0.905731988973486,1.12437830358788
3675,0.551293014424456,1.21610431444141,0.947680621329271,1.07206239727729,0.905311403547613,1.12543937601597
3676,0.551194531676292,1.21561057292947,0.947543801217763,1.07202584951999,0.905392645924298,1.12567224313279
3677,0.551035199785213,1.21599240901463,0.947607160891442,1.07165244623201,0.905239365220003,1.12707616031851
3678,0.550927425413283,1.21645526165151,0.947945640624088,1.07117078274869,0.905241965851916,1.12729857995613
3679,0.550993816449505,1.21612477134372,0.947873260520691,1.07130953812872,0.90433431254839,1.12868042291702
3680,0.551158420777797,1.21606006321774,0.948208294454186,1.0710165532887,0.904549570613983,1.12814119989296
3681,0.551245493507502,1.21607976973644,0.948304311884879,1.07103781558545,0.904182463633854,1.1290213327207
3682,0.551466423041385,1.21544617307853,0.948443146211947,1.07058280639191,0.905244763886008,1.12710847995846
3683,0.551465284148276,1.21551267750513,0.948074271916476,1.07102696516372,0.90505166121364,1.12785186683268
3684,0.551460878605879,1.215263774289,0.948260688910071,1.07077292586647,0.905116056480564,1.12770631349897
3685,0.55157450623004,1.21525067537471,0.948214701574235,1.0711883937981,0.905232340635293,1.12767486701098
3686,0.551523363672676,1.21576501569952,0.948105169434946,1.07198452617276,0.905234647108889,1.12775016655071
3687,0.551544671440215,1.21572981029773,0.948276028401272,1.07120669009543,0.905295692021764,1.12780783826061
3688,0.551169795374392,1.21627580000806,0.948377791543305,1.07130312761103,0.906180559350543,1.12658805719068
3689,0.550893676556042,1.21604646072718,0.94853336463111,1.07105941442964,0.906368525571724,1.12649061486585
3690,0.550591484341777,1.21576529451706,0.948319302037475,1.07136634882352,0.906478168630602,1.12610127171419
3691,0.550446714800029,1.21574476242894,0.948273913392768,1.07165511408812,0.906296562264527,1.126136884475
3692,0.550250720008687,1.21593966404661,0.948500306370159,1.07121131058622,0.905740725800739,1.12711606861319
3693,0.550469366027872,1.21557397213804,0.948405490302953,1.07156405974559,0.906425481724465,1.12570771841246
3694,0.550518848225103,1.21586694664849,0.948747906451172,1.07087194970749,0.906467225266851,1.12585674531189
3695,0.550420367834346,1.21595792507614,0.94894192580933,1.07058035694905,0.907057366438102,1.12461233059613
3696,0.550604984739612,1.21510886334087,0.94903309796022,1.07055674250399,0.906512785276427,1.12523261569201
3697,0.550636640149454,1.21509746164034,0.949339245798096,1.06990789818933,0.90661002441031,1.12506669093765
3698,0.550616414460055,1.21545949008014,0.949392545098795,1.07019085633576,0.90653988558248,1.12496711036108
3699,0.550652042141032,1.21503240139087,0.950049168333421,1.06882826820012,0.907083849732391,1.12321879155526
3700,0.550556511868082,1.21490832149823,0.949870792906646,1.06907494773384,0.906244365065284,1.12422271521996
3701,0.55028646353119,1.21499369673429,0.949583265594799,1.06944645179271,0.906494570241852,1.12455292388853
3702,0.550185387702975,1.21488053241583,0.949367134040362,1.07006394683427,0.905971710313333,1.12537513445972
3703,0.550181040758953,1.21523317413232,0.948969911817622,1.07052250041464,0.905227410561608,1.12634369496781
3704,0.550439219005607,1.21483162365634,0.948892672027836,1.07085101073941,0.904892750193419,1.12643919008755
3705,0.550413554187279,1.214802317783,0.948393672565558,1.07159817823681,0.905205145949309,1.12682712582812
3706,0.550458914954398,1.21477824577103,0.948305573317409,1.07184916884153,0.90543244565047,1.12608128945092
3707,0.550403055769433,1.2145821360612,0.948587610321067,1.07199264534897,0.906041323549211,1.12499602799835
3708,0.550391582196634,1.21463721294704,0.948940969983799,1.07144517528379,0.905598223580311,1.12557848745882
3709,0.550383005079034,1.21451112633159,0.948450869417955,1.07225339083405,0.904930488399097,1.1263694562297
3710,0.550414863185102,1.21444445328785,0.948244209174922,1.07235049340107,0.904307796019079,1.12736443372104
3711,0.550125444675845,1.21473360366943,0.947824704286411,1.07323824469918,0.904457484362216,1.12686698142552
3712,0.550105895017458,1.21517066548205,0.947585340649625,1.07343474699125,0.904757058107204,1.12610062812083
3713,0.550162657885518,1.2149504625453,0.947633491662671,1.07333623469455,0.905308610903353,1.12520202835601
3714,0.549676925145312,1.21584775125879,0.947331467831719,1.07404084408244,0.905207131314421,1.12524147570867
3715,0.549436488885529,1.21650154188514,0.947111628706905,1.07452692216387,0.905512047900688,1.12500381954049
3716,0.549518717448371,1.2173563908502,0.94686544968034,1.07519973503414,0.905470360269649,1.12455607183981
3717,0.549495212655036,1.21736471070219,0.94719838576106,1.07448701988117,0.905445973488093,1.1243995271789
3718,0.549235040049751,1.21826919693309,0.947302107244586,1.07452247266415,0.90589776200832,1.1232112498718
3719,0.54914064414342,1.21873542462258,0.947341654309081,1.07478108330918,0.905689469715711,1.12301730250581
3720,0.549481473382486,1.21815268418094,0.947198851230201,1.0751847359411,0.905515725782744,1.12272448410909
3721,0.549829902686439,1.21774899770003,0.94731040155666,1.07518789413573,0.905444177137474,1.12229755236969
3722,0.550245044628501,1.21725368890033,0.94751710673687,1.07452606677052,0.904776723536848,1.12304617148446
3723,0.55025265054781,1.21725027671534,0.9476400840317,1.0744810860091,0.905075344773582,1.12323678980841
3724,0.549924671633168,1.21754326915123,0.947798263588117,1.07431554983425,0.904754970201779,1.12373094372599
3725,0.549855575363497,1.21814097878774,0.947833516138791,1.07396977837197,0.904053571453312,1.12400102634153
3726,0.54952726177641,1.21875823340947,0.947555356291432,1.07413049040935,0.903761925926307,1.12389132252538
3727,0.549652598824537,1.21895553013507,0.947849791034116,1.07368165336184,0.90386572105676,1.12333230301757
3728,0.549640294448736,1.21927048063409,0.947587264418823,1.07419385537962,0.904577769928081,1.12210150884102
3729,0.549375372131861,1.21983971846434,0.947688974215798,1.07391166055634,0.90461949168463,1.12200992915006
3730,0.54928645826973,1.21983532393739,0.947915231297164,1.07350365442808,0.90450788369687,1.12214633255972
3731,0.548867179961332,1.22055086963438,0.948304473534259,1.07293430378794,0.904464668783946,1.12187361106056
3732,0.548778876881883,1.22064061087574,0.948530632787057,1.07245374563973,0.904825013272984,1.12104260970019
3733,0.548816036062465,1.22027415966838,0.948227145684556,1.07298472844023,0.904624515545965,1.12179110631979
3734,0.548883317513817,1.22004218326028,0.947978749835731,1.07338022275961,0.904435040318165,1.12249228489783
3735,0.548806256075664,1.21956606298469,0.948201227841718,1.07295159706471,0.904714468146139,1.1222235332158
3736,0.549102394141685,1.21872174611612,0.948543410673179,1.07234527530572,0.905390480474862,1.12110814525369
3737,0.549171950484505,1.21865399917206,0.948338533831262,1.07241149171952,0.904962739923085,1.12166291244039
3738,0.549030994914354,1.21891436512753,0.948522089651125,1.07203477108807,0.905296618687882,1.12155605267186
3739,0.54904838350414,1.21903300574246,0.948550890978031,1.07200622518442,0.905735897500965,1.12124311513789
3740,0.549094955206809,1.21876213022575,0.948580967576833,1.07204864062297,0.905457778156508,1.12132964142855
3741,0.549264403803294,1.21918500986628,0.94845700473932,1.07254316108752,0.905673390076938,1.12076031770488
3742,0.549279803776696,1.2194624489376,0.948612007839147,1.07270076772336,0.905423868340992,1.12144940274193
3743,0.549122660200834,1.22021842764372,0.94852585947142,1.07299421489673,0.905895974717613,1.1211175880627
3744,0.549092301102915,1.22024915993014,0.948515237380126,1.07337557880671,0.906505459167115,1.11976587456213
3745,0.548922984471492,1.22087158965626,0.94887187079741,1.07289678659266,0.906491820794817,1.11994143743025
3746,0.548984194637094,1.22086778406796,0.948914306475733,1.07328811999749,0.906067807979051,1.12071866154638
3747,0.549293653854488,1.22053418150424,0.948720207656225,1.07343684589052,0.906012109520372,1.12153085210449
3748,0.549420207789046,1.22060012706761,0.948798336206704,1.07374201040421,0.905936058381955,1.1212618759538
3749,0.549124961922994,1.22050383598883,0.94926109227506,1.07287647817915,0.906031930167693,1.12156415124017
3750,0.549140104449673,1.22017251686732,0.949691100713698,1.07207571447283,0.90596107701066,1.12144272639707
3751,0.549027053061639,1.22014142632983,0.949381674113039,1.07236084995486,0.905460530228387,1.1216427853054
3752,0.549080795820048,1.22016784062893,0.949501417249805,1.07233500243468,0.904969775494142,1.12297304784845
3753,0.549079978827252,1.21978220341826,0.949577419275,1.07198591976649,0.904800349930293,1.12345193862995
3754,0.549135518527099,1.22021940285336,0.949528014837956,1.07230694194702,0.904077009554813,1.12449231311615
3755,0.548960652814283,1.220348002157,0.949734255367569,1.07173526197098,0.904321129791249,1.12343758243531
3756,0.548874548024874,1.21991236017728,0.949844308536933,1.07136634845735,0.90393370663341,1.12421836700974
3757,0.548501311016643,1.22043515752114,0.949894849448903,1.07168393776216,0.90347483147613,1.1251936221822
3758,0.548736826710099,1.22030221838892,0.950053153279552,1.07149435384643,0.903275386778255,1.12517924175244
3759,0.548806035706056,1.22030861179134,0.950577388465025,1.07048300063454,0.902795966015813,1.12600657213904
3760,0.548602196414831,1.22031628542488,0.950813562695671,1.0701229676785,0.90260757644641,1.12616134029098
3761,0.548559322017256,1.22083469276865,0.951074014040007,1.06955916209937,0.902706933660065,1.12644353735447
3762,0.548584513318197,1.22115031962105,0.950937047285357,1.06982525695971,0.902847705466868,1.12595711356564
3763,0.548425228941985,1.22114827794553,0.950706544787235,1.07045943152493,0.902251448050142,1.12659550017599
3764,0.548477424971712,1.22145981019541,0.950940473791725,1.07005229007528,0.901970021882552,1.12693039681437
3765,0.548601923900382,1.22116398592745,0.950971089443728,1.07018229253985,0.901529978623719,1.12724073023632
3766,0.548542309143536,1.22122338797327,0.950589128805208,1.07063194972508,0.901925166746992,1.1269576520311
3767,0.548067659898114,1.22160224090579,0.949999579396453,1.07193406475495,0.901521438142813,1.12729982563781
3768,0.548113417229115,1.22139441050925,0.950132985783949,1.07196029398168,0.901666861631075,1.12689045315622
3769,0.548104943030785,1.22162158733953,0.949846842553136,1.07266350237942,0.902274799588828,1.12603186027036
3770,0.548219980422261,1.22148186751161,0.950032692342289,1.0721444331496,0.901952693510022,1.12633168179569
3771,0.548092800781732,1.2219406197526,0.949990136659941,1.07247078489533,0.902388445685957,1.12596812915743
3772,0.547957733235112,1.22204252406728,0.950032641311377,1.07271594756075,0.902274577392842,1.12604760580111
3773,0.547806678426177,1.22221480437785,0.949629591874088,1.0735170933796,0.901601094745213,1.12701467193196
3774,0.54811445409332,1.22241485167877,0.949680476555888,1.0732188673031,0.901693934873853,1.12656433264128
3775,0.547952408722019,1.22256848972361,0.949712240206417,1.07313379729298,0.901840126656825,1.126537308894
3776,0.547697766557936,1.22271906025047,0.949751711871715,1.07345537195326,0.901912005430462,1.12604381381429
3777,0.547722956415596,1.22252613894806,0.949929702901684,1.07291405082588,0.901639305116896,1.12654806455009
3778,0.54792580457713,1.22252096071363,0.950256517270961,1.07202720665,0.900944948475225,1.12771090816785
3779,0.547812442769593,1.22303794847051,0.950332676391471,1.07191738269776,0.900831090815614,1.1275442307178
3780,0.547580400479126,1.22299087539612,0.950019047784404,1.0723628213954,0.901335365699581,1.1269162360069
3781,0.547055849664689,1.22353640729835,0.949710275310152,1.07329945667233,0.901523671907993,1.12660553414683
3782,0.547352132022487,1.2231712164726,0.9498440280621,1.07276772239738,0.900563543079277,1.12881594496563
3783,0.54716302641345,1.22296929899236,0.94992510619543,1.07282712438646,0.89988550101721,1.12994413452406
3784,0.546987728312155,1.22339590143283,0.950196996817661,1.07259137868896,0.900551513934782,1.12883680309721
3785,0.546726002012886,1.22398259896148,0.950313773523935,1.07236207131894,0.90068880428832,1.12806097032352
3786,0.546631171458394,1.22418029538407,0.950588533382695,1.07179170793119,0.899974452740542,1.12930540246629
3787,0.546592005601347,1.22426990359504,0.950602709623552,1.07131153418022,0.900051711359955,1.12873146185604
3788,0.54638965727962,1.22417372163064,0.950528893532861,1.07155259574602,0.900444597731427,1.12832268643166
3789,0.54647672234743,1.22412003312778,0.95041745757377,1.07171999330965,0.900740563289097,1.12757322061409
3790,0.546492911335622,1.22426108660912,0.950648504446612,1.07135125547744,0.900926250934495,1.12769825392499
3791,0.546849089628931,1.22379340944798,0.950742049942074,1.07096281317451,0.900193362976471,1.12843653125632
3792,0.546757037124237,1.22416154647207,0.950354658778574,1.07137098011556,0.900148496294027,1.12823362586493
3793,0.54668454941892,1.22464979703155,0.950253463126691,1.071541827282,0.899901520742613,1.12858185160328
3794,0.547076251168337,1.2248828702995,0.950552326896682,1.07094771086763,0.900490818755781,1.12763358593136
3795,0.546963121469638,1.22485920280506,0.950054731082479,1.07173748629758,0.901171989027285,1.12691297319808
3796,0.546870477937834,1.2245939790961,0.949937674931523,1.07157569135091,0.900787937530887,1.12764007584189
3797,0.546909430866288,1.22454516955719,0.94988898436177,1.07169124387287,0.900162281673015,1.12890957714435
3798,0.546897248712815,1.22464926742977,0.949907150184427,1.07166242523936,0.90004118094165,1.12900989876367
3799,0.546843000711505,1.22456559574925,0.949758767533914,1.07183448725909,0.89935262333011,1.12989582645163
3800,0.546784573157492,1.2242612957092,0.949552455643569,1.07165380489256,0.899469450500402,1.12948606040916
3801,0.546693023177837,1.22429616955358,0.949836618946623,1.07115298355221,0.899782185667511,1.12897373922831
3802,0.546644513137033,1.22495011686711,0.949715677005661,1.07137406194981,0.899537964138219,1.1296986542702
3803,0.546512176208446,1.22528390389455,0.949400095970566,1.07207079445736,0.899749265155696,1.12949104467901
3804,0.54622946611515,1.22598256993042,0.949384438330731,1.07222247367424,0.899175857439124,1.13066493962508
3805,0.546654780822815,1.22581303989916,0.949154652307385,1.07247576617422,0.899237469001344,1.13033364029221
3806,0.546820407212414,1.22600538799962,0.948436522259859,1.07412812931471,0.899117437478048,1.13042015591092
3807,0.546787100531809,1.22553930235874,0.948379284151486,1.07441640501508,0.898620760434807,1.13102069757349
3808,0.546822078024116,1.22529669194309,0.948790765759085,1.07379633963272,0.898361126552962,1.13165545337969
3809,0.546545811838452,1.22575605419631,0.949318657252094,1.0730922048254,0.898445058217727,1.13151772980925
3810,0.54606841332738,1.2263081925507,0.948917023127041,1.07404758507025,0.897919815849331,1.132924416739
3811,0.546261546724847,1.22654218449361,0.948812907963432,1.07378047711781,0.897704104042454,1.13358892091526
3812,0.546300018660314,1.22591541383048,0.948489360261449,1.07433697425792,0.898130405488884,1.13355819576185
3813,0.54639311087209,1.22578300663018,0.948859755648308,1.07365950905716,0.897477202614722,1.13374190268515
3814,0.546670840277832,1.22524099514898,0.948304294837458,1.07433028365257,0.897974424504788,1.13257516789464
3815,0.546940994861582,1.22501695854317,0.949021878374159,1.07338625263672,0.897527359250548,1.1325510335181
3816,0.547007785124012,1.2254249787645,0.949033686173224,1.07318871857921,0.897800293853731,1.13163687489623
3817,0.547113003207445,1.22547661731951,0.949178394039085,1.07285273196255,0.897851905163919,1.13150611613249
3818,0.547258357721408,1.22573901793946,0.949198784019564,1.07286627471157,0.897771559018328,1.13184484778751
3819,0.547374414991488,1.22577619994675,0.948894741599982,1.07347025895333,0.898510214185833,1.13095034987766
3820,0.547439707236899,1.22587195198565,0.948700107389043,1.07389602325444,0.898277403752685,1.13117048855073
3821,0.547824815371361,1.22599965987621,0.948566306133381,1.07429665617726,0.898220483011897,1.13129197746584
3822,0.547749904353592,1.22594101172815,0.948360593166344,1.07476614034282,0.897788548566504,1.13182809761286
3823,0.547745842683829,1.22598383376539,0.948269957316422,1.07493347872665,0.897744309769691,1.13193588157486
3824,0.547729792688625,1.22572885680387,0.948011947576745,1.07546477700813,0.897745652167332,1.13127263928317
3825,0.547470728175276,1.22628232166151,0.947929721981001,1.07586838719665,0.897384345494918,1.13149050911793
3826,0.547526859009894,1.22601359296536,0.947879276930625,1.07563841182391,0.89754042946471,1.1302787224678
3827,0.547597026831976,1.22578755441343,0.947998888698686,1.07536873135239,0.897567359511145,1.13001730437783
3828,0.54782261460966,1.22533560202441,0.948345749965452,1.07480514908918,0.896968635470341,1.1311555005369
3829,0.548247167108557,1.22452916619538,0.948012192903413,1.07521074726061,0.897236551224539,1.13134077438097
3830,0.548343582769418,1.22477280566328,0.94775581979556,1.07554811121761,0.897000574184203,1.13123155268192
3831,0.548209005117269,1.2254068358158,0.947698386205025,1.07555207864307,0.897189186427118,1.13086663989228
3832,0.548374790789651,1.22488999679623,0.947491306350324,1.07585150348172,0.897141782048056,1.13062442501736
3833,0.548295546519629,1.22521970603751,0.947637651606966,1.07611094683369,0.896231209228223,1.13166762058148
3834,0.548243040472142,1.22521430752068,0.947280890993971,1.07708926990211,0.896273783384577,1.13171561320997
3835,0.547869049330735,1.22573632096095,0.946963371771519,1.07776604000357,0.895721436506345,1.13307814048803
3836,0.547803890934055,1.22580575726689,0.946852725334559,1.07815159206101,0.895795336115622,1.13294384559504
3837,0.547858671726227,1.22566564364779,0.946952406756573,1.07786782345476,0.896026250030122,1.13185905378633
3838,0.547955247727689,1.22534388675699,0.946893340459062,1.07830222449268,0.896239765931378,1.13147250212094
3839,0.547934777980315,1.2259107134213,0.9465721822797,1.07866067774583,0.895811547900061,1.13190876795702
3840,0.548062569383909,1.22582081342932,0.946915771761047,1.0781467410674,0.895925405727004,1.13193515660981
3841,0.548202590050586,1.22538157692266,0.946976126848206,1.0779689020317,0.895601276736817,1.13292712568279
3842,0.54812241306635,1.22567764588549,0.946919760365054,1.07818154766089,0.894434408026763,1.13490103558748
3843,0.547874648025639,1.22619996542599,0.94688533135732,1.0783087318022,0.894316273646642,1.13517003828839
3844,0.547810592553074,1.22603238798499,0.946812557569843,1.07839745401392,0.893886891640036,1.13635053019838
3845,0.548054924458027,1.22629703972504,0.946717106437308,1.07846020732081,0.893998109821574,1.13642786906498
3846,0.547982201671916,1.22661482667892,0.9467041544845,1.07849550574783,0.893665617705263,1.13647886139204
3847,0.548035810278837,1.22648063058009,0.946799057092922,1.07822350542785,0.893319033792468,1.13803086503196
3848,0.548260916585264,1.22599294094955,0.946805123907733,1.07803236642629,0.893413185192666,1.13779950341785
3849,0.548142871690965,1.22638937236005,0.946877043723392,1.0778078730682,0.893011631930656,1.13826440066047
3850,0.548293067062991,1.22582028188339,0.946748365585383,1.07783146258671,0.892696286976229,1.13878374657334
3851,0.548083579624104,1.22642063992776,0.946911522978593,1.07740259781839,0.892364744415891,1.13971872639447
3852,0.54812325679171,1.22596542452076,0.947364954715349,1.07681835936598,0.892414679574045,1.13991176515915
3853,0.548126787307608,1.2255645938528,0.947334491494437,1.07672268779946,0.892346275130115,1.13999230961501
3854,0.548213741031679,1.22552419980199,0.94754122000055,1.07654386194271,0.892498298909544,1.13946848471685
3855,0.54832843319496,1.22555558541306,0.947860007365123,1.0757386484165,0.89135961974345,1.1415273900172
3856,0.548250758453601,1.22536442610946,0.947962041607697,1.07532857287556,0.891466861684604,1.14178819180344
3857,0.548353108037163,1.22522398052294,0.947816946895077,1.07536575519609,0.891732616910448,1.14150276678076
3858,0.548231434950168,1.22547508211604,0.947978252771921,1.07510914494125,0.892232857971172,1.14045226486682
3859,0.548379051228346,1.22518942688352,0.948021238599985,1.07562906183461,0.892824904740347,1.13937937825286
3860,0.548421932709031,1.225295336571,0.947492182474773,1.07718243664077,0.893187344653502,1.13879372610604
3861,0.548280786364191,1.22541260548265,0.947505538194214,1.07709007025306,0.893282901322168,1.13841505431985
3862,0.548297650052271,1.22526584267352,0.947729746241048,1.07659974028935,0.893711345511142,1.13774651838443
3863,0.548305815353523,1.22557169809951,0.947711079986751,1.07650950786126,0.893080796220069,1.13843974489163
3864,0.548534955194277,1.22513402724493,0.948073923560166,1.07568647903599,0.89324568957297,1.13846070426522
3865,0.548718340186866,1.22486974628301,0.948307002070356,1.07518284119284,0.893406713118257,1.13766329186041
3866,0.548822068643903,1.22490121859142,0.948163268923742,1.07571982684872,0.893178324273532,1.13826316817308
3867,0.548823778941161,1.22500446892286,0.948009114495623,1.07606648201793,0.893677938283279,1.13702720044672
3868,0.54880388155551,1.22521442881389,0.948193442657413,1.0755054468007,0.894056614826914,1.13626699450091
3869,0.549272073360954,1.22483937873143,0.948089796396859,1.07589487459991,0.894304021899134,1.13627457975692
3870,0.54938058179354,1.22519091598197,0.948118510107936,1.07605517181824,0.893949435497684,1.13672424803352
3871,0.549475669979422,1.22534130549597,0.948198491215447,1.0759045814948,0.893877428324089,1.13723119014002
3872,0.549485006964198,1.2253282111886,0.948425519570933,1.07604367036215,0.893946776302186,1.13713381060265
3873,0.549417843985636,1.2253870728288,0.948086421131739,1.07720027641661,0.893740701533886,1.13705416933238
3874,0.548983434377059,1.2262231132,0.948266473902085,1.07703168252916,0.893792519458141,1.13621061854814
3875,0.548824141415376,1.22640813201151,0.94788260691584,1.07812142326146,0.893246379801667,1.13698842141232
3876,0.548722350198123,1.22645953407026,0.947999046469874,1.07812903623621,0.893932933517347,1.13616292324308
3877,0.548697690951445,1.22645733102513,0.948133465724612,1.07770252043529,0.893783363542342,1.13678347630159
3878,0.548846498142334,1.22601963349082,0.948282084642731,1.07739196961162,0.893702509948949,1.13727969095309
3879,0.548616661998977,1.2261287915808,0.948432102488817,1.07726997122606,0.893792688099918,1.13744109392086
3880,0.548505527306011,1.22603938639218,0.948295760756319,1.07706093220264,0.893836152372088,1.13702931259147
3881,0.548381566244844,1.22643753456128,0.948557557111338,1.07670590976021,0.893474409945631,1.13738295700511
3882,0.548571010758108,1.22604916163113,0.948424396386112,1.07684509411276,0.893564607172458,1.13685344450432
3883,0.548677634561657,1.22649679866739,0.948302392447098,1.07694191855101,0.894110545197807,1.13503179226462
3884,0.548696971644201,1.22590018074158,0.948470261136733,1.07635019302144,0.894425349760097,1.13435383883198
3885,0.548747412271011,1.2258365642728,0.948546025279554,1.07586685076467,0.894610311027274,1.13360670789351
3886,0.54871496431031,1.22556405537129,0.948766800816476,1.07556672277532,0.894081817705562,1.13472839205862
3887,0.548786835627795,1.22548455045507,0.948485421822971,1.07640613288506,0.894163620723558,1.13427031229917
3888,0.548599799382473,1.2256270358156,0.94841069066351,1.07659016312382,0.894667559209761,1.13378571780658
3889,0.548394929062049,1.22624322835754,0.948982491561762,1.07569718108483,0.895243896291595,1.13292985500512
3890,0.548369273507721,1.22596558641161,0.949134723536633,1.07521023339859,0.894447630158731,1.13421427111071
3891,0.548329499993579,1.2262439284832,0.949068974745859,1.07509396940287,0.894732992830736,1.13406036119816
3892,0.548596188634436,1.22595821322594,0.949395085128214,1.07442166828922,0.894484188380129,1.13426866304427
3893,0.548915796711005,1.22582771972652,0.94941745511248,1.07405563764026,0.894409073080958,1.13460348967579
3894,0.549055674977853,1.22539395726901,0.948786661268912,1.07527759529592,0.894543832511826,1.13414114845985
3895,0.549028568390179,1.22559188957407,0.948729543837248,1.07533410876541,0.89442441217762,1.1337264802252
3896,0.548917199596068,1.22564675824668,0.94888383328901,1.07532143775909,0.895098640393995,1.13245783026772
3897,0.548983542430418,1.22533084586338,0.948962126223107,1.07524242129785,0.894830894715984,1.1327138442743
3898,0.548639751068781,1.22612207867269,0.949217125165882,1.07483917295828,0.894990513911475,1.13295998765879
3899,0.548628821709995,1.22617823462568,0.949568067496793,1.07426977831496,0.895240790849358,1.13244912827931
3900,0.548629458579396,1.2259634707079,0.94992687386717,1.07313082808585,0.894838026994055,1.13321948444822
3901,0.548744916193796,1.2267213629737,0.950088089623705,1.07338650548574,0.894101447225976,1.13435844864777
3902,0.54878628005088,1.22679524161359,0.950005482112535,1.07341776221085,0.894253990710353,1.1339060055099
3903,0.548783348515422,1.22756348360696,0.949522157935268,1.07461409028448,0.893342167775633,1.13580316754397
3904,0.548793789914898,1.22732358283761,0.949418382213447,1.07472391070819,0.89278379281698,1.13691916559793
3905,0.54866861735094,1.22714827680986,0.949793557709577,1.07449339748938,0.892775971247904,1.13704576094503
3906,0.548808189299577,1.22752337769907,0.949771271637405,1.07459355341651,0.892502934093287,1.13782695816495
3907,0.54880425298662,1.22749508974705,0.949561434133605,1.0749988365044,0.891826151283369,1.13863921833418
3908,0.548896184951386,1.22764686297844,0.949557861546751,1.07502909865329,0.891756849233964,1.13842893735344
3909,0.548820854400725,1.22752129931815,0.94935178058097,1.07559736921713,0.891010389184382,1.13954858032452
3910,0.548885969671364,1.22722965263953,0.949883203342684,1.07457924837081,0.891551782012238,1.13831773710946
3911,0.548806068173108,1.22741314050259,0.949892190058436,1.0747494568359,0.890701619723176,1.13906738283286
3912,0.548906036159643,1.22730178112107,0.94956282296413,1.07517086073794,0.890273433749173,1.13861010411766
3913,0.548729280857517,1.22735952668531,0.949772696112907,1.07470001451549,0.890002604461686,1.13870795361738
3914,0.548704334779265,1.22761465373148,0.949829735393533,1.07457501886303,0.889601988376104,1.13946239711788
3915,0.548628104978199,1.22783270605297,0.950082536264481,1.07401233901479,0.889157591223833,1.14041057533219
3916,0.548720004468176,1.22813721683045,0.950203403034768,1.07373065051331,0.889187889274209,1.13953922909539
3917,0.548858444114551,1.22823282434222,0.950217273706829,1.07354994377271,0.888194983054916,1.14066572978883
3918,0.548691308018947,1.22810507492023,0.950192691027304,1.07373295686623,0.888250087968975,1.14038465907893
3919,0.548361392911268,1.22930147028962,0.949667058284077,1.07489096250746,0.888042916506126,1.14096244775069
3920,0.548226251935296,1.23001863356928,0.949577393793771,1.07487045478927,0.888139427980183,1.14102048057111
3921,0.548410468580406,1.22974567024466,0.949450057025415,1.07510702361766,0.889020961000372,1.13951496730109
3922,0.54803516611081,1.23010927887515,0.949319284966572,1.07541319932292,0.888649280947184,1.1405388377455
3923,0.547901282076596,1.23022791499149,0.949445151765044,1.07533453618523,0.888869675618239,1.13963536322386
3924,0.548053449975206,1.23010099929875,0.948841759070836,1.07624372046085,0.888520977238203,1.1405290976642
3925,0.548171357483395,1.23035590788942,0.948561787066493,1.07667728270342,0.888904736260356,1.1397205281297
3926,0.548253666445622,1.23034652925325,0.949006045531176,1.07601168219116,0.888698828915682,1.13987270164473
3927,0.548075588360499,1.23050004511056,0.949000382089426,1.0760283466986,0.888570059255027,1.13996383570863
3928,0.547910213762592,1.23038529084648,0.949435226042068,1.07514856801685,0.88829912709949,1.13961819969555
3929,0.548105672061135,1.22998808608491,0.949461379308056,1.07517010181204,0.888338417985511,1.13979347106868
3930,0.547973170746835,1.23022300196247,0.948984857521863,1.07614063304472,0.887908468285282,1.14056130133355
3931,0.547903933407671,1.23042831830684,0.949133231283487,1.07559362028213,0.887531029140023,1.14095580281162
3932,0.547840585211682,1.23070951484454,0.948929127564958,1.07588697112561,0.888122839767496,1.13976095208882
3933,0.547698910232365,1.23157459033886,0.948737996198337,1.07626356384853,0.88753461323513,1.14076717277255
3934,0.547643181738833,1.23156701292676,0.948165742636483,1.07729469249584,0.887778898549823,1.14016396954119
3935,0.547549479671517,1.23155785611985,0.947888149729019,1.07779291509027,0.887333207959562,1.14061634511397
3936,0.547514973089383,1.23155612925538,0.948071272452268,1.07765970968216,0.887600623106006,1.14044267062745
3937,0.547344854660033,1.23149253579948,0.947878510442807,1.07809679556185,0.887530400661451,1.14066798381331
3938,0.547352169017984,1.2313714016495,0.947671041843507,1.07839378993507,0.887745493284615,1.1406343494151
3939,0.547333319369721,1.23143142906165,0.947496732054861,1.07887867682376,0.889016436400914,1.13910190466111
3940,0.547445471543574,1.23150415896112,0.947695131924096,1.07857208158253,0.888143776911559,1.14067148705582
3941,0.547249307820518,1.23187314520074,0.948068139601934,1.07773686341466,0.888547832644801,1.1399113896513
3942,0.547191134876955,1.23187285379549,0.948245584184617,1.07754006007561,0.889289300507868,1.1387781377238
3943,0.547047752363598,1.2318115007809,0.948214985728112,1.07751772861632,0.888848986828176,1.13985125764452
3944,0.547076785155274,1.23177600065064,0.948436976805431,1.07722921146604,0.888585566183553,1.14058907280331
3945,0.54702335080437,1.23168082031465,0.948674642539597,1.07675914332569,0.887673253800401,1.14157209086072
3946,0.547143327447203,1.23179932501243,0.948589776711934,1.07658201952698,0.888156067575934,1.14131607509455
3947,0.546883575202,1.23252634264768,0.948722946507684,1.07654325512098,0.888016059878117,1.14197484566891
3948,0.546448101862409,1.23373955694328,0.948252213952742,1.07733341223245,0.887971064250259,1.14208937798522
3949,0.546351948513005,1.23395129179491,0.948104232006232,1.07816553483099,0.888321617815072,1.14115909963013
3950,0.546494037563532,1.23434697763092,0.948066601164339,1.07829738295079,0.888324902349924,1.14162543064991
3951,0.546500584936812,1.23456800357127,0.948278978000264,1.0777949675338,0.888028536429416,1.14253975591919
3952,0.545923979727045,1.23568751747143,0.948477003653466,1.0776109698041,0.888677117377892,1.14152358226531
3953,0.546061194061513,1.23538116832993,0.948846049594198,1.07678721954869,0.888551990202052,1.14153266006295
3954,0.545859520735789,1.23597480418391,0.948973461202717,1.07658504396042,0.888644483173423,1.1417431341096
3955,0.546018638658068,1.23545923136399,0.948775787052863,1.07703509777353,0.889058962612185,1.14125190418283
3956,0.546134118261176,1.2360314683886,0.948855408762855,1.07685584631441,0.888380717376033,1.14224095554883
3957,0.546253953436467,1.23541494174304,0.948745444901168,1.07721872157459,0.887957635878295,1.14279481666625
3958,0.546472701778107,1.23470564793771,0.948686055855897,1.07724035194079,0.887964059444132,1.14238378389896
3959,0.546570661585154,1.23486157532416,0.948715901128542,1.07711616895699,0.888292285048193,1.14106178211845
3960,0.546515391403375,1.23456789334758,0.948982674984141,1.07655795192302,0.888834041425729,1.14050072528065
3961,0.546871132681401,1.23478719040052,0.948631032900521,1.07716835642323,0.888688388086061,1.1400991893743
3962,0.546957318493085,1.23476279061666,0.948467014322074,1.0777710844066,0.888168739486772,1.14053279791677
3963,0.546634050056198,1.23508386438445,0.948292242044475,1.07849287601008,0.887937074170595,1.14061170975348
3964,0.546779236116011,1.23483203752653,0.948247752367632,1.07887864352071,0.887782833151096,1.13981914601219
3965,0.546828410065612,1.23481086434325,0.947951576302525,1.07929351850513,0.887278460858674,1.1411031646645
3966,0.547061754046486,1.23457948330127,0.94772254729317,1.07998772609293,0.887492773215068,1.14112270510219
3967,0.547057075252281,1.23452798165968,0.947778670941186,1.07987016552308,0.88778322926039,1.1405532727277
3968,0.54705006018789,1.23359671642175,0.948138905234567,1.07910797053345,0.887296335605432,1.14152001867084
3969,0.547029400965989,1.23382439884975,0.948334475737028,1.07886526546766,0.886634401889971,1.14255608974545
3970,0.547254779610034,1.23373865265404,0.947816336636793,1.07984911898562,0.886405124033184,1.14297953892156
3971,0.547364835175834,1.23333193998759,0.948211450207106,1.07915602073288,0.886722844560622,1.14199878149055
3972,0.54730595791462,1.23332089167235,0.948631904374256,1.0779210991897,0.886325121077156,1.1423588740081
3973,0.54743692066056,1.23312282444842,0.948222979609928,1.07817451021005,0.885583946886736,1.14366939275472
3974,0.54733582410154,1.23317044071638,0.948266901829134,1.07746899476973,0.885113905300768,1.14473687182606
3975,0.547195775090996,1.23381658035733,0.948318870256002,1.07726539582643,0.885073715935208,1.14493493593534
3976,0.547071107848405,1.23384192462406,0.94839072398153,1.0767463891025,0.884890952891378,1.1451538406745
3977,0.547176507573074,1.2337370278583,0.948701520917637,1.07607581921605,0.885295337207945,1.14403964545232
3978,0.546676845908757,1.23442403742111,0.948561803563406,1.07638124226454,0.8846938414454,1.1454380172979
3979,0.546487125650428,1.23452751889324,0.948790363468854,1.07578664023544,0.885151619412777,1.14512270084951
3980,0.546733358576496,1.23428191439186,0.94865466979031,1.07610989886328,0.885387906882812,1.14446856200034
3981,0.546388605417449,1.23493432951571,0.948435060838526,1.07625219609229,0.884244945772792,1.14601267860224
3982,0.546226460729501,1.2350653413887,0.948451540018994,1.07639401740973,0.884340643010964,1.14585238373164
3983,0.546490736199587,1.23491621957165,0.948585087370372,1.07612512995333,0.884682646970726,1.1455736824982
3984,0.546252736759454,1.2359780168678,0.948693268984587,1.07572203912362,0.885037530581537,1.14493515337957
3985,0.546494604637953,1.23628673350919,0.948863381487086,1.07508305932097,0.884900447882747,1.14505953779392
3986,0.545998490000435,1.23675919794655,0.94893143467735,1.0749576193272,0.885137729116639,1.14428867182494
3987,0.545858686151306,1.23702737185889,0.949259807866951,1.0741731582631,0.885902683658256,1.14342317357858
3988,0.545846636259053,1.23715173514702,0.948983442484486,1.07461106947794,0.88599326670477,1.14261797008224
3989,0.546041912000662,1.23750608048838,0.948759632936802,1.07523509943288,0.886280125618549,1.14252118962843
3990,0.54574778850068,1.23821742238197,0.948619618283077,1.07526444313429,0.886690965949859,1.14180392553446
3991,0.54574778850068,1.23821742238197,0.948619618283077,1.07526444313429,0.886690965949859,1.14180392553446
3992,0.54574778850068,1.23821742238197,0.948619618283077,1.07526444313429,0.886690965949859,1.14180392553446
3993,0.54574778850068,1.23821742238197,0.948619618283077,1.07526444313429,0.886690965949859,1.14180392553446
3994,0.54574778850068,1.23821742238197,0.948619618283077,1.07526444313429,0.886690965949859,1.14180392553446
3995,0.54574778850068,1.23821742238197,0.948619618283077,1.07526444313429,0.886690965949859,1.14180392553446
3996,0.54574778850068,1.23821742238197,0.948619618283077,1.07526444313429,0.886690965949859,1.14180392553446
3997,0.54574778850068,1.23821742238197,0.948619618283077,1.07526444313429,0.886690965949859,1.14180392553446
3998,0.54574778850068,1.23821742238197,0.948619618283077,1.07526444313429,0.886690965949859,1.14180392553446
3999,0.54574778850068,1.23821742238197,0.948619618283077,1.07526444313429,0.886690965949859,1.14180392553446
4000,0.54574778850068,1.23821742238197,0.948619618283077,1.07526444313429,0.886690965949859,1.14180392553446


==> data/relative_beta_sol_ratio_Case15.csv <==
T,tot_relative_beta_krr_1,tot_relative_beta_krr_2,tot_relative_beta_krrnew_1,tot_relative_beta_krrnew_2,tot_relative_beta_krrPS_1,tot_relative_beta_krrPS_2
1310,0.623970362670614,0.762109073698759,0.718440710702853,0.855139134237317,0.718440710702853,0.855139134237317
1311,0.623970362670614,0.762109073698759,0.718440710702853,0.855139134237317,0.718440710702853,0.855139134237317
1312,0.623970362670614,0.762109073698759,0.718440710702853,0.855139134237317,0.718440710702853,0.855139134237317
1313,0.623970362670614,0.762109073698759,0.718440710702853,0.855139134237317,0.718440710702853,0.855139134237317
1314,0.623970362670614,0.762109073698759,0.718440710702853,0.855139134237317,0.718440710702853,0.855139134237317
1315,0.623970362670614,0.762109073698759,0.718440710702853,0.855139134237317,0.718440710702853,0.855139134237317
1316,0.623970362670614,0.762109073698759,0.718440710702853,0.855139134237317,0.718440710702853,0.855139134237317
1317,0.623970120574981,0.762081078588893,0.718440710702853,0.855139134237317,0.718440710702853,0.855139134237317
1318,0.623992575543826,0.762022157223148,0.71854380679945,0.85505856130909,0.718539641994127,0.855067282579964
1319,0.624043399761185,0.762004750348957,0.718584805275363,0.855182687322005,0.718691980766107,0.855040804735496
1320,0.624329658240907,0.761772823305769,0.71877241029213,0.855057821002475,0.718966962405288,0.854931327371314
1321,0.624397672983911,0.761876029087149,0.719120125171841,0.854842965851799,0.719558087083958,0.854665943049825
1322,0.624371806900989,0.762689221887799,0.719814864051752,0.855070423381346,0.720731429624808,0.854722552261805
1323,0.625075343580426,0.762214724578384,0.720572878592219,0.855324148750532,0.722494897135625,0.85472702711674
1324,0.627728723461532,0.759716631982845,0.721588992389614,0.855410556236163,0.725038025141491,0.854228529622721
1325,0.627477306476479,0.758757989177276,0.723563467793106,0.855626474424407,0.728677231756396,0.854309977607393
1326,0.628780151124485,0.760882336306853,0.724430214386343,0.856695345911865,0.732756850902915,0.856838386297913
1327,0.629995937074445,0.765660652372627,0.725030888953549,0.860545920458699,0.738502078383971,0.859624959198285
1328,0.626756896139269,0.773500237259813,0.725965844104172,0.865242150314297,0.745194156393813,0.861519791964699
1329,0.621066739241885,0.786453317628142,0.728216744814426,0.87087926573645,0.753772509539076,0.865333100706269
1330,0.619677447467827,0.797191259576334,0.731016375179996,0.878755665938858,0.763608063731562,0.872066498775407
1331,0.618886717378406,0.805781141681831,0.732176212138212,0.885123144584801,0.77140831652382,0.876831161853203
1332,0.618284040570714,0.813522053342338,0.733402456955956,0.88946378201962,0.777414271219427,0.879865091348671
1333,0.619800772219177,0.81776678114712,0.734876380669465,0.893031352623237,0.782890171942789,0.88202984071403
1334,0.620554000826155,0.821327187318854,0.738076122406161,0.894097865810653,0.788573463055435,0.882372601611104
1335,0.621642698814922,0.823362341019109,0.739627435271623,0.896545239370085,0.792009915609422,0.884718413959109
1336,0.622735985244619,0.824835311840993,0.742390625227236,0.896637361943147,0.795792991243725,0.884917297257051
1337,0.624513817845119,0.823173498170492,0.743504419667202,0.898038699079146,0.798008783025784,0.885590660253848
1338,0.625542098977273,0.823998481775249,0.744252313957925,0.898143593659172,0.799458567278517,0.885614330413935
1339,0.625984708244743,0.824475386528811,0.745558601950473,0.897987407414475,0.801023919644112,0.885399312403281
1340,0.626740935870722,0.824259123945175,0.746753528198035,0.897652801677438,0.801834759483107,0.885839021281503
1341,0.628145559112274,0.823817418977371,0.746897158178758,0.898262026662992,0.802144280218842,0.885919277313806
1342,0.627904674179225,0.824784126380305,0.747216032540652,0.898306695138126,0.803927463495233,0.88525374931559
1343,0.628217733368084,0.82459769241556,0.748804993148856,0.898797447922988,0.804669598250085,0.886002180513521
1344,0.629573805080524,0.825916806776157,0.750172661788314,0.898187312956489,0.805128009051744,0.887122753471817
1345,0.629286021064014,0.829292050295599,0.751295177124059,0.896810130331423,0.805599890698035,0.887649856619275
1346,0.630947269287865,0.830006187421315,0.752496406512397,0.899010748427709,0.80720872868569,0.887130043879042
1347,0.63300319218475,0.831927377678555,0.754476597396501,0.900519535040892,0.80904992916862,0.889891960063124
1348,0.631846124832515,0.836323098845391,0.754733449882194,0.902934798818889,0.810529295969094,0.890972803772673
1349,0.631529633927834,0.836727658952458,0.756409644181577,0.904246078972252,0.811967198587478,0.891462252016785
1350,0.63228629860682,0.842836834333977,0.757248452344638,0.905568879725871,0.811929036229101,0.892242955631787
1351,0.632309254029483,0.850702284887758,0.760163766938047,0.907887107710474,0.814512365589261,0.892034123660944
1352,0.63362123453315,0.853673003064035,0.760980145316221,0.911109826469112,0.816268548069273,0.895259930292877
1353,0.634869080107078,0.854783769611018,0.763058366156538,0.911221494978963,0.816826756072704,0.895640507596704
1354,0.636080540605734,0.855705585667819,0.764070498592013,0.913968556744756,0.817554127001172,0.899733340036708
1355,0.637387665461667,0.857594989226353,0.763921799308741,0.915108139860782,0.819176104321999,0.899599700618431
1356,0.639061539426593,0.858397931916734,0.764394597044081,0.915698132240409,0.81943719319238,0.901078706067708
1357,0.639439559207324,0.860130085318038,0.765822577380525,0.914630933349904,0.819647628742885,0.901598459960138
1358,0.640462191860596,0.861527809458282,0.767349729091385,0.914016174165934,0.820557266036665,0.901722361908355
1359,0.64122548798824,0.86208304257297,0.768265712050567,0.914231638455271,0.821513336589666,0.902373866211715
1360,0.64081068119653,0.863288836553407,0.769676328261201,0.91431518779382,0.822253049301827,0.902610794945088
1361,0.641060873092633,0.86460434289904,0.770830366547482,0.914165146645862,0.823291667025362,0.902971039845737
1362,0.639990566694398,0.866132563074227,0.772348457739023,0.914548371617917,0.824264557966349,0.903979705098387
1363,0.640311719899359,0.86602109929008,0.772738087821384,0.91432392511321,0.825639455179875,0.903155102165228
1364,0.640160528067007,0.867695790570038,0.771860557713298,0.916921960905361,0.825783129185763,0.904966325858721
1365,0.640328072558444,0.87010488148722,0.772320034019953,0.917034981896575,0.826246779568398,0.90719618008019
1366,0.640471709834,0.869157465698829,0.772419076319165,0.918988401320283,0.826444624322918,0.909371126574789
1367,0.641478440136134,0.870468719655085,0.773164306109918,0.920575101428869,0.826598642211419,0.909711517386566
1368,0.640009757102489,0.875371802537394,0.77475743435866,0.922374292194076,0.827572997693224,0.910617185722816
1369,0.640193213695378,0.873515340594994,0.773710508113381,0.923328360449921,0.827903232623242,0.91368696244593
1370,0.642510283882512,0.874788871529406,0.773583123199634,0.926015013852249,0.827932329791639,0.917012273535236
1371,0.639909697589877,0.879615617546254,0.774606323605856,0.927296321680347,0.827749079255337,0.919698702239929
1372,0.638377442757467,0.881987939226356,0.776374529145512,0.927798838723745,0.829036633787026,0.919410542549024
1373,0.637545699118322,0.884456772445241,0.775883118202085,0.930629355799416,0.83171514493973,0.918471561088185
1374,0.637363358751637,0.885233369245929,0.775738935346072,0.930700136935684,0.831965366921682,0.920786811849374
1375,0.637452809330987,0.885543175842347,0.777316430786652,0.930966762506383,0.83330881646289,0.922308510568815
1376,0.637179862093726,0.887153708831236,0.778117529896336,0.931923089239535,0.834583928837714,0.922622223768474
1377,0.637680874016425,0.886519287524605,0.779297792976428,0.932320738552523,0.836212748151638,0.923270639960533
1378,0.639470321139281,0.886005371760625,0.780028399503075,0.933422601089137,0.837005058629702,0.923850000346044
1379,0.639451839441165,0.887277913205352,0.781080181855669,0.934004969476436,0.838338442731476,0.923342838795304
1380,0.641526315159051,0.884298657164894,0.782334560067806,0.934154576892115,0.840414977656777,0.922517783881237
1381,0.642999829134181,0.883899257360443,0.78387162289006,0.935084499662606,0.841066077562206,0.922678011389811
1382,0.642837789918105,0.884397384716006,0.784405716384644,0.936735666997111,0.842268920108087,0.923153898363948
1383,0.644609162378148,0.885184884621238,0.785369172015517,0.93576311664355,0.84154910014401,0.924525317776837
1384,0.644643774350439,0.887255503338507,0.786807203711458,0.936087249672829,0.842301079509953,0.924883686617332
1385,0.646846844296005,0.885691069515737,0.787378730883931,0.938029956158824,0.844117886828668,0.923238597115895
1386,0.647338523432525,0.886281601078015,0.787629681084129,0.940160100103325,0.844713500876794,0.92406158594767
1387,0.647776502660971,0.888186529234944,0.78878961607239,0.9390399962767,0.843565465067001,0.926599475233549
1388,0.647388061032585,0.888497481439461,0.789850824544304,0.940506236482099,0.845251714738561,0.926422396344233
1389,0.647548675139413,0.891281223533695,0.792136021880798,0.94129117189081,0.846868830245177,0.927092856109545
1390,0.647856595405399,0.893901200613206,0.792864206338158,0.944259448072167,0.847068024327299,0.928966043844244
1391,0.646634721059517,0.89872787026413,0.794075681144235,0.944821730674691,0.848178833412656,0.929708511894785
1392,0.647295527832875,0.899218180504528,0.794170689173945,0.945624168680673,0.84803190438459,0.930779185029849
1393,0.648777651396655,0.895683465883622,0.796463204379665,0.944456847149471,0.849137150712095,0.930930609610162
1394,0.649243820850247,0.898457957785478,0.795657341724641,0.947401178082126,0.84965120068903,0.932072625937497
1395,0.64971148060827,0.899565747905838,0.79608391431071,0.948821433482442,0.850877428586122,0.931258110219615
1396,0.651544141157965,0.899032129714366,0.7970125302458,0.948580339615062,0.850847534897267,0.932478042052946
1397,0.651957095309861,0.899278241056267,0.797530805396578,0.948354261713227,0.852144677446885,0.932670445937132
1398,0.652071982798564,0.897399321097903,0.798474138491385,0.949639338671244,0.852122442148885,0.933982068412855
1399,0.651099784062015,0.899935491583243,0.798525702162673,0.950370770467419,0.852412216655398,0.936040693131814
1400,0.650712286827341,0.903087200158041,0.800374091053135,0.951147831384003,0.853301597774954,0.935671027108866
1401,0.650953613042386,0.904110165377409,0.801746407447261,0.952004365373501,0.852284268485631,0.937502560827229
1402,0.651055019897128,0.905710669796175,0.802205025290135,0.952871677436051,0.853692346666826,0.937468239084306
1403,0.652140625764778,0.903152660347426,0.802880229432423,0.954073852962483,0.854477914265199,0.938432202207373
1404,0.650305100519394,0.903832207413697,0.804308114162345,0.953724239443153,0.856056960867905,0.939031395774725
1405,0.650616247260369,0.904718835108251,0.80442726425648,0.955582142588515,0.856885282805624,0.940279901223366
1406,0.650878536375901,0.90546326291954,0.806490740502252,0.954792257401463,0.856481360583446,0.940754431996118
1407,0.650455289358174,0.907409459043916,0.806731455081253,0.955379906372762,0.85838488305362,0.939750879950918
1408,0.650290070964957,0.90851107867284,0.80842742461936,0.95626582188875,0.860053632683422,0.938907679611968
1409,0.649004268096634,0.909757282227051,0.809101697742568,0.95684522762705,0.860902502280439,0.938201904477623
1410,0.649667995577506,0.909091460030034,0.811365865941064,0.95587953019533,0.862361600657397,0.939010469887437
1411,0.649842752214161,0.908251970565506,0.813041671068905,0.95413585417904,0.862908034316055,0.940702533044967
1412,0.650522306547343,0.90719956454356,0.814676995991337,0.953189531826688,0.863349516030889,0.941571968707231
1413,0.649885262869517,0.908636829338721,0.815112296967194,0.952712025344446,0.863168257941975,0.942771662179478
1414,0.649270340111141,0.910203704695989,0.815288228149378,0.953435038052426,0.863884150383053,0.942595168226927
1415,0.649492486165696,0.910098982211172,0.814484530921919,0.955307221245343,0.864817377813643,0.942420708966213
1416,0.649073657364086,0.913317634345632,0.815200314940119,0.955432957840485,0.865351258520948,0.942380713432628
1417,0.649434918400292,0.913049681558232,0.814926387462717,0.956811691379675,0.866721731855562,0.942708386665661
1418,0.650872498272151,0.910970051407678,0.816405993646729,0.955604849514545,0.867214679482661,0.942821891477367
1419,0.651702043990116,0.910237703027278,0.817179339228556,0.954200220334559,0.868573453663505,0.94148170086232
1420,0.652109457132136,0.909959686559116,0.818521464685224,0.95275042709927,0.868109313093155,0.942804146999277
1421,0.652172887668563,0.909445961726815,0.818439928758693,0.953739238739865,0.869302021814991,0.942948803621637
1422,0.653243222398751,0.910314277429785,0.818538738355025,0.954646075115664,0.869477277830216,0.942928680705374
1423,0.653649584961452,0.910474716855137,0.818626435170166,0.956131756635692,0.869141281407928,0.94312347014188
1424,0.653012829291954,0.910804018999636,0.818531930949766,0.958396955550106,0.869300072789028,0.944625398431797
1425,0.654824014377622,0.909057709241932,0.818636157785342,0.958810131031115,0.870838824449373,0.94343071175657
1426,0.655072484565604,0.909606061232161,0.819904570589445,0.960627318875288,0.870626070798948,0.944428965270083
1427,0.655483693055596,0.911719714817409,0.820476764687305,0.960582209776851,0.870763414588502,0.944154466006448
1428,0.657250520781267,0.909423608340679,0.820286503277586,0.961070663257295,0.871979686041788,0.9458234089533
1429,0.657859543036466,0.907698342870709,0.82051124933621,0.962761172008396,0.871928797209928,0.947496361811761
1430,0.656463347190616,0.909312893413003,0.821989100263874,0.962119217092748,0.873283196798766,0.946628967455501
1431,0.658365783808344,0.909201471308629,0.822355744487251,0.96410054715539,0.87397470559913,0.946471142827278
1432,0.658211772270308,0.908428183438824,0.822914721605203,0.962649289900558,0.874104380210121,0.946548227774181
1433,0.658129350241581,0.909375016695494,0.822969398001011,0.962718169968832,0.875317946459645,0.946350841194431
1434,0.658994397694114,0.908485931472127,0.824915237355749,0.962155882439123,0.876299074686066,0.948050151740146
1435,0.658327914478815,0.90804920083703,0.824755955043268,0.963081719059586,0.876611848880382,0.948756733998301
1436,0.658184723208198,0.909829279079662,0.825595786173022,0.964470053483849,0.876794615168761,0.949214261764393
1437,0.658073811036851,0.910682687867994,0.826424314460856,0.964320592502297,0.87794567781847,0.949424258621051
1438,0.657214736161567,0.911229316107436,0.827078110595815,0.964759516433991,0.878250868436225,0.950504025980012
1439,0.656987802630603,0.912700872048338,0.827390900266383,0.966433884835914,0.879322561181826,0.948698035280986
1440,0.65795977042699,0.909695879834593,0.827873652382685,0.968059033172097,0.880514495047659,0.948422719666824
1441,0.657801224394494,0.909929775404476,0.828476736961468,0.967220579642232,0.880761706299032,0.949525602251664
1442,0.657460739163726,0.912177717667628,0.829278608912507,0.965806225872248,0.879814631549781,0.951891457105559
1443,0.658756656890088,0.912310079048587,0.829976959751342,0.966153845221492,0.880603234602174,0.951385060974192
1444,0.659052229458568,0.913761959744913,0.830729423180412,0.964885276982919,0.881563472931579,0.951143009127311
1445,0.660539828023832,0.91304124292726,0.831625487709947,0.965063959132078,0.882947151253426,0.949766286751257
1446,0.658436329233879,0.916857959050971,0.831719538592588,0.964443705026525,0.883100050845418,0.950469481769102
1447,0.659078384767777,0.915573437313989,0.832267184813067,0.96495119698063,0.883743505433932,0.951811646988087
1448,0.65945446726956,0.916644289580712,0.834445703675263,0.963218921511711,0.884876955301624,0.950832777695557
1449,0.660236317810173,0.916959454200244,0.834165557738782,0.963989102049208,0.884402353067177,0.952828618824821
1450,0.660098080826534,0.917176491823318,0.833663545047446,0.967434703058768,0.884554762473317,0.954749739634238
1451,0.659435990158183,0.919743741150478,0.833701955305027,0.967760199342828,0.885122492417231,0.954949801100131
1452,0.659192864755326,0.91982801151895,0.833463822316255,0.969000400006955,0.885636455773241,0.9544902284233
1453,0.658908995931728,0.919803304143606,0.832137950236117,0.970799064094309,0.886256070006061,0.953763608867284
1454,0.65989589554932,0.917843386908972,0.832659020602505,0.969811250844179,0.887164973009054,0.953637074618784
1455,0.659018155362932,0.920450367245388,0.831927528555143,0.971762693725104,0.887657292412777,0.953394029837761
1456,0.659312219939323,0.922709640326569,0.831761535314274,0.972370244752565,0.888305569074867,0.953843220310762
1457,0.659501056356755,0.922862943033902,0.833466457075217,0.970049228739973,0.888641227549679,0.953189302309392
1458,0.659910735824,0.9241548280193,0.833726299752649,0.970018171979226,0.890736928477449,0.952805224057432
1459,0.660951636121967,0.922237894946008,0.833788099645312,0.972492082083601,0.891421941192187,0.951720486648803
1460,0.661242237613713,0.923268921192133,0.834444153285634,0.972517592252229,0.893149408152491,0.950196616223673
1461,0.661083227351976,0.926495841549817,0.834975722986026,0.973368452005911,0.893411031959461,0.949972633371959
1462,0.660834247889701,0.928024517836666,0.836068025366145,0.973229188980592,0.894165826175248,0.950387182923603
1463,0.660495655941586,0.926817859566163,0.837204965342442,0.971427620708274,0.893541089092008,0.952474470579486
1464,0.660667585918041,0.925880457714906,0.837469189254992,0.972825774341596,0.893434027039223,0.953039626862015
1465,0.660304797684872,0.923577600005438,0.838660448814263,0.97175535142264,0.893385403934744,0.954341080665292
1466,0.660267969670289,0.922964100247008,0.837302971482253,0.973770118127056,0.893649055614422,0.954241476648701
1467,0.661289798345459,0.921407297460759,0.837437881373479,0.975164244029946,0.89404849833738,0.953788909754322
1468,0.663418029663656,0.918641385803725,0.837659424425667,0.97677058013811,0.894306535788327,0.953784409120645
1469,0.661698126411782,0.920561860462035,0.837164924402302,0.977855336787618,0.894815122469257,0.953637405456068
1470,0.661531346506817,0.920157277665055,0.83862840616394,0.977410516855304,0.895795904912948,0.95340753084786
1471,0.661230889306555,0.92160982198736,0.840212834097363,0.976271238999756,0.896125138398601,0.953489593564073
1472,0.660771924431157,0.922549608852309,0.84216906261144,0.975459706182656,0.895603890850681,0.955615924093405
1473,0.6614857417416,0.921612528326937,0.842490775332374,0.975043328017399,0.896528812262655,0.954894221276996
1474,0.661080536756992,0.922780782417738,0.843350175050911,0.974004965588556,0.897630855795558,0.955064295707778
1475,0.661728346057794,0.921133078662687,0.843588953354418,0.974968161690725,0.89794586628791,0.955039301759892
1476,0.66069933146135,0.918847972485708,0.844035647221194,0.976475052377224,0.898871299349955,0.953211655114564
1477,0.660501919284432,0.921270435802669,0.843783816558917,0.978137823264317,0.898461605391987,0.953840623949762
1478,0.662337814549643,0.921467585775355,0.845371480516169,0.977658130542798,0.898253911630949,0.955838278527176
1479,0.662890609456846,0.922942816741128,0.846316431345693,0.978081898164305,0.898841272867427,0.956370234386827
1480,0.663963576300721,0.921364138741935,0.846272274685696,0.978760439995968,0.898840553357327,0.956184781054917
1481,0.663487131970972,0.921560029098515,0.846949775168338,0.978714757252497,0.898398065941088,0.957656711246882
1482,0.662564331100203,0.923458638937687,0.846609722341399,0.979319943202579,0.899666676833482,0.957443878196816
1483,0.66213995522162,0.925140361937393,0.848525938391525,0.977700563454559,0.899027368076319,0.958415979267039
1484,0.660714160870201,0.927938773442966,0.847980805010067,0.978920067204636,0.899080742386498,0.959227304755629
1485,0.661697970376127,0.926923975147463,0.847600648985796,0.979324643749475,0.899051876293096,0.960062494731474
1486,0.661106568547039,0.930436014842242,0.847676186620677,0.979048221183427,0.899638850424996,0.960197467782611
1487,0.660701563747269,0.930078057723601,0.849031050354684,0.978795953919375,0.900643209603962,0.960660717153694
1488,0.659347035471803,0.931494618063832,0.848082578018634,0.980199638765738,0.900839941846567,0.960317222750318
1489,0.658203184993182,0.933387714731033,0.848703084099105,0.981045907441198,0.901435712682405,0.960935275628572
1490,0.658872875032012,0.934548965532639,0.848354953917418,0.982118482488757,0.902877389466429,0.959455952181926
1491,0.660189824934028,0.933668717408017,0.848650595832265,0.984160548347358,0.903546966641911,0.960248800626974
1492,0.660433887462983,0.934353174781388,0.848324579057061,0.984778499792655,0.903724367120538,0.961689046636496
1493,0.66117853513198,0.933072988153254,0.848473878825111,0.985054973634452,0.904094585577371,0.961840808992235
1494,0.659860310207647,0.935400389280311,0.848305405736628,0.985911314481553,0.903849381839754,0.962704657276348
1495,0.660315079223322,0.934956715090108,0.848964785562413,0.986240601416373,0.904688842671789,0.962354921271853
1496,0.660189347669406,0.935656008136729,0.849751839098135,0.985429426307856,0.904918214467754,0.962390339591587
1497,0.660364017330522,0.937009011061563,0.84993660534424,0.987143579994307,0.906241321842341,0.961836113865665
1498,0.659552176098264,0.934986892934406,0.850109952743347,0.987145637468487,0.90635438991289,0.963020535143742
1499,0.658338704890495,0.937618465319564,0.851326800200998,0.985462340551527,0.906338192040143,0.962906249377495
1500,0.659086647332916,0.935665297715718,0.852129566830558,0.985371564408806,0.907458055040005,0.963063087816709
1501,0.659925052073193,0.934238623507439,0.851361743099324,0.986403756817047,0.908539243933782,0.962985116557407
1502,0.659653245871257,0.934422233492827,0.851267549955391,0.987531442368974,0.90932775655038,0.963873605812149
1503,0.661706944166049,0.934132465653875,0.851648976019773,0.987254975059159,0.910296407084021,0.963525403272574
1504,0.661215027650496,0.934528248234876,0.852332450529151,0.987429302253278,0.910355629736589,0.963828266595248
1505,0.660511478425325,0.935102254979295,0.853693889865879,0.985679361688408,0.910093731419699,0.963745318427865
1506,0.659917833096469,0.936923536231147,0.854220716956996,0.985169400825229,0.910517530306104,0.964476928880324
1507,0.658511871872294,0.937776589863436,0.854700161234678,0.985112467820453,0.910699212780139,0.964255291391927
1508,0.658041496749576,0.937584852370385,0.856091526924372,0.983230375307108,0.911059264484903,0.96494936926336
1509,0.657575413332993,0.939674582542744,0.857713477208094,0.981902235983276,0.911538232263739,0.964871249702418
1510,0.656898901528705,0.93910052265343,0.858291994946529,0.981538860557861,0.911374338027346,0.965794012393817
1511,0.656406054829478,0.93962980302774,0.858962675003496,0.980894595461693,0.912131770144943,0.965625071301748
1512,0.65651105461379,0.940051058257392,0.859395797279772,0.981318013913698,0.912395826413644,0.964904925962176
1513,0.656571779501284,0.939712452537239,0.859977250278027,0.980829882684648,0.912916211105131,0.964926841311851
1514,0.656180093971334,0.940654079465455,0.861669631394026,0.979245142039022,0.914554315256273,0.962842079323622
1515,0.656199425472904,0.941063298785846,0.861738618805275,0.980689953903433,0.915406886567217,0.963052027896787
1516,0.656129437498377,0.941989057639707,0.863401598918848,0.978601032590408,0.915648539381378,0.962816073538672
1517,0.656116929977902,0.940798282190027,0.86224528787128,0.981703375713332,0.916433812084039,0.962879539831064
1518,0.656425622312315,0.939832500099048,0.862170917256456,0.983333142787199,0.916058047341455,0.964319969931993
1519,0.654605303756358,0.940513770865551,0.862691201870407,0.9836730777311,0.916104858067476,0.964558117025889
1520,0.654028871010365,0.939072129078064,0.862812747541351,0.985920772423234,0.915440697111064,0.96523359807527
1521,0.654286988148619,0.939733274627268,0.864455465716281,0.985555455359302,0.914639286104053,0.967291791771946
1522,0.654545860567404,0.940270135988505,0.864451372104158,0.986535015086752,0.914333292793469,0.968058114372868
1523,0.653821215456555,0.940423499137619,0.864241630424549,0.986490615075043,0.913949307226944,0.969586460594551
1524,0.653491003521951,0.941826097007174,0.864493588952619,0.986584226061407,0.914567471921917,0.969885314817243
1525,0.654385543681807,0.943586589515414,0.865505783285924,0.986409541641581,0.914743740460323,0.970233702427852
1526,0.653824385699563,0.942720524811817,0.865864862515152,0.985988792241864,0.91461517128143,0.97132229143784
1527,0.653489273716663,0.94142313589269,0.865890591995439,0.987480430270251,0.914784592193477,0.971849837991921
1528,0.654797842312852,0.940331683877592,0.865739592441195,0.987897535039551,0.915036116222539,0.97300192570107
1529,0.654088469179949,0.943641393382838,0.866076342030216,0.988195266289701,0.915750108623118,0.972754621040523
1530,0.653528430740711,0.944070387477476,0.867048528334253,0.987505735065631,0.915626729187535,0.973582900706296
1531,0.653501082297113,0.945640307806036,0.867134992068946,0.988346067987094,0.916489115547717,0.973517424311698
1532,0.653325828955788,0.94414001850875,0.866093780068296,0.990529391720913,0.91636466833139,0.973619714443003
1533,0.653095288062231,0.944479308817042,0.865831925275691,0.991415053649139,0.915988321310698,0.974452087377498
1534,0.65341438560893,0.943522596773146,0.865715716303914,0.992745569612782,0.915813075352562,0.975763723696977
1535,0.654050977366546,0.943026016959844,0.865598550273716,0.992631537223171,0.915841468420031,0.977225355088375
1536,0.654216798940758,0.94224503959996,0.866516706930544,0.991432959115753,0.915667239407814,0.978464828532248
1537,0.653134606113463,0.943612236730092,0.865692786897365,0.992520575499785,0.915668058983648,0.97788247258254
1538,0.652697539554967,0.945442145126928,0.864592875761632,0.993873964466783,0.915899092364996,0.979041037039128
1539,0.652790062030059,0.946523068356152,0.865131265073824,0.994398404501625,0.916565904841518,0.978355434560716
1540,0.652024829636902,0.948240762828525,0.865282666326731,0.995346859489267,0.916451521018767,0.978823631189488
1541,0.651461665947556,0.949264199991812,0.865127466396081,0.996623066605919,0.916924254042142,0.97783892754552
1542,0.652496607853676,0.947265375326251,0.864917676991051,0.997804828592682,0.917159655849728,0.979173398054568
1543,0.652407489252909,0.945872046616636,0.865200724125707,0.997443433975437,0.918006889073748,0.97943503022187
1544,0.654142648102879,0.945393656683279,0.865530642174656,0.997592756849354,0.918234595480304,0.979446291178094
1545,0.653389669718716,0.947640100034337,0.864266006485816,1.00027474447915,0.919873587716896,0.978484824800062
1546,0.654464054274293,0.945982759925958,0.86358988899116,1.00215897967902,0.919955302692933,0.977715212931351
1547,0.654701581348312,0.946236379423104,0.86471271243422,0.999985938256038,0.919999032011871,0.978141071966199
1548,0.656511069684873,0.944776776754055,0.864214785735584,1.00206819172704,0.92125383705797,0.977419852983939
1549,0.656981728986002,0.94674489980292,0.864028428798361,1.00174391604942,0.921672303617069,0.97790303329451
1550,0.657275647845629,0.945946073989795,0.863909682786037,1.00225202797433,0.921817722604159,0.978991295438998
1551,0.657897975564018,0.944376851749529,0.864630499008067,1.00238547434996,0.922440050628276,0.97870817238266
1552,0.658513940100817,0.944948013295273,0.866720107463518,1.00077747708137,0.922840963091156,0.978523023371478
1553,0.659353137366362,0.946041667261713,0.867413360456785,1.00071964399068,0.922936662076384,0.978926399243978
1554,0.659380924445111,0.945910170929955,0.867095451265461,1.00296493353075,0.924244834700045,0.977489739577342
1555,0.659649138713156,0.943949507146919,0.8692173368752,1.00120478141656,0.925194204416637,0.976038852857957
1556,0.658213500524092,0.945684836104549,0.870295267686088,1.00124088188535,0.925620584351967,0.97593958171283
1557,0.659614258098494,0.944930482678605,0.870444033538386,1.00070012799639,0.925928571890679,0.976743322862071
1558,0.659387592370937,0.944511395626254,0.870844208162819,1.00032717398819,0.926855752816993,0.975335101576548
1559,0.659996905472004,0.945233714476693,0.872716077339723,0.999058595697699,0.927196772015004,0.973781815968753
1560,0.659730952557992,0.945285541779666,0.872508102368154,0.999271620185994,0.927855845722912,0.973127818758141
1561,0.659023360637176,0.946166682363114,0.871662713207097,1.00010379104409,0.928568129894725,0.972451568092518
1562,0.658126405683736,0.94611408063839,0.872734383199393,0.997950503267125,0.928091909187741,0.973179744353805
1563,0.658332875475691,0.946031031560161,0.872523010449994,0.999647140649065,0.928309117995105,0.973397324726542
1564,0.659339836669209,0.943343819556218,0.87301497327555,0.999570527030606,0.928253034795796,0.974184549802876
1565,0.659308529905368,0.944570633879602,0.873107204328361,1.00075923707139,0.928607040351686,0.973938040315838
1566,0.659695268568678,0.94574899051673,0.873720970857389,1.00135929122944,0.928132306695966,0.974918359714275
1567,0.659197470908129,0.945408946826784,0.875453121164972,1.00005885455056,0.929084184626532,0.974434343121416
1568,0.658095872243106,0.944409495407294,0.876066677099209,1.00031412778993,0.929026568448951,0.975589107221971
1569,0.658717906422607,0.943202438324028,0.876188494236586,0.999050842783808,0.930546897888089,0.973649245496277
1570,0.657544467654185,0.945082773350895,0.876277386829513,0.998887114218946,0.931122860729248,0.973883509828247
1571,0.65648315550611,0.94541157911663,0.876641395174566,0.998946152301858,0.932259526404602,0.972569733762495
1572,0.656313893315213,0.945424737933062,0.877285928652849,0.997292893923331,0.931347383582675,0.973987623294486
1573,0.657332427348913,0.943985660304251,0.876813578738646,0.999466853030448,0.931560171378338,0.973424093479328
1574,0.65688754102662,0.945719477421132,0.876148445336909,1.00158334720203,0.930885120001041,0.974614490611411
1575,0.657471322474466,0.945910777577703,0.876934978452231,1.0010558885245,0.931634656997128,0.974605811263386
1576,0.657098634241463,0.945678804539904,0.877333704071113,1.0009208545758,0.931518008889617,0.976193046655006
1577,0.657178427142801,0.948807671868767,0.877380727764943,1.0001972454047,0.931356236942049,0.976796862437848
1578,0.656103429843453,0.951160129096175,0.878131257385863,0.998821461613977,0.931443921953054,0.976892777387084
1579,0.655225047391431,0.951550429087489,0.878344165757565,1.00037982630719,0.932540329767489,0.976911907449528
1580,0.655354707303756,0.954238020899289,0.878565579207942,1.00088745558625,0.932411860110597,0.977871702652619
1581,0.65660118333528,0.953228003274717,0.878122883206846,1.00145201858139,0.933112978242684,0.978705112538528
1582,0.654487443654464,0.957168373708054,0.878532814779398,1.0007699256058,0.93399434720102,0.977662225299713
1583,0.65562721488629,0.957648639713419,0.879539702706471,0.999274326956024,0.934641747303091,0.977047687487265
1584,0.654983282315263,0.959231975082067,0.879226376651882,0.997788987676058,0.934925908567979,0.977545665759072
1585,0.655172829433325,0.956791655751009,0.881232825058179,0.99598453050114,0.935033050744892,0.977983404984099
1586,0.656312620077333,0.957144826082149,0.881719101358722,0.996100840222043,0.935825051920662,0.977463059740625
1587,0.656479173468594,0.956841464181093,0.881415544880892,0.996108106405023,0.935917669565978,0.978191288296283
1588,0.655995621835065,0.958836439389106,0.881985923553395,0.995254130275222,0.936395872350836,0.977827003787299
1589,0.657372747431962,0.961285905779541,0.881925003875688,0.995396107040934,0.937091917289897,0.977216965245878
1590,0.657312459519648,0.960612923136174,0.8820724777771,0.994969233415788,0.938022809462571,0.976782350613236
1591,0.657574536439758,0.961347348554661,0.882466386239531,0.99555484208952,0.937759013206648,0.977966637027649
1592,0.658729045015956,0.961198695354061,0.882909299309548,0.996078099509607,0.939272565535845,0.976053474242853
1593,0.658464856997767,0.960854097517541,0.884683107034539,0.994391633939814,0.939873107595658,0.976147559778199
1594,0.657392127205441,0.960335146021274,0.883613550513057,0.997306163152038,0.939875701049216,0.976690921167792
1595,0.656804023285731,0.960560044447322,0.884436776413405,0.996042012538643,0.94105422514103,0.975996700274987
1596,0.656392494907182,0.960869397694198,0.885408214552642,0.994215262268467,0.940836181518952,0.977119716838093
1597,0.655903837287556,0.96203477762259,0.885997599032638,0.993537247922786,0.940982473963034,0.977727647203568
1598,0.657292717802861,0.961328117653972,0.884759187351499,0.995974930069005,0.9406435845085,0.97784423059684
1599,0.657307462407205,0.960061684908644,0.885823771757091,0.995629100762828,0.940615995360279,0.979157988755238
1600,0.657559689276445,0.96022330048315,0.88494625596667,0.997999044429976,0.940419013334286,0.979642769450006
1601,0.657222842110628,0.961387583274545,0.885807028750048,0.996813081899301,0.940548376210515,0.979792606910299
1602,0.657304907406066,0.962083449606487,0.885084999939233,0.999347440637941,0.940796137289594,0.98047299028037
1603,0.657604209802014,0.962876226134586,0.884585183516629,1.00009280499631,0.94005324018018,0.983217848734762
1604,0.658766560216737,0.960175374890287,0.884513718799301,0.999561166061658,0.940690393741996,0.98251318647409
1605,0.658601391794267,0.959440003596912,0.884130946161064,1.00041019324823,0.941073784637659,0.982290972215392
1606,0.658920803274636,0.958751805842638,0.883698866874509,1.00146615459247,0.942118606773597,0.981715911177471
1607,0.659843800447419,0.956945593758465,0.883834934925751,1.00225185018418,0.94253691927844,0.981797173838509
1608,0.660484363610751,0.955824509439949,0.88457136463802,1.00231231820929,0.942087556207384,0.983287895407491
1609,0.659060944931007,0.959109068073005,0.885366386705196,1.00121338937775,0.942209231960071,0.983364669647653
1610,0.659728526668501,0.95805908316503,0.885192911464031,1.00194637096656,0.941560673548854,0.984254246335534
1611,0.658459079080197,0.958540744727906,0.885107072648857,1.00247726898315,0.941559795286405,0.984176338275296
1612,0.658764607811182,0.95735010250652,0.885132385851115,1.00115656126328,0.942427832521875,0.982861891603556
1613,0.658762662663511,0.958198573854661,0.88506074880092,1.00126289207016,0.942098222189484,0.983493623771173
1614,0.658823228598807,0.955825187680677,0.885618478353313,1.00120060287344,0.943241121602233,0.981709560200352
1615,0.659400810933163,0.956138364444507,0.885092296373739,1.00250562904921,0.942986505315756,0.983261846535801
1616,0.659710863654388,0.955939843302287,0.885804791042014,1.00235654076366,0.942811171204638,0.983466764220014
1617,0.65971368043249,0.955679770773863,0.885024945838433,1.00546927523598,0.941823967736684,0.985195567161977
1618,0.659693243781833,0.954856776836078,0.884692715356467,1.00573347851654,0.942904216395893,0.984310476222931
1619,0.659103515182908,0.954614677018775,0.88571507698666,1.00475580465751,0.943570859234543,0.983955828090186
1620,0.659265415164984,0.954969487645846,0.886059220252259,1.00474091489851,0.94369994019822,0.982893055760285
1621,0.660362203821765,0.953735202945156,0.88779332297344,1.002688499639,0.943707087984407,0.981654162151809
1622,0.660797878813503,0.953192197479973,0.888677115874653,1.00205286670801,0.942558481063591,0.982715333307072
1623,0.661163487638316,0.951937547010332,0.889600386340691,1.00030369695473,0.942253556296408,0.983505177055034
1624,0.661375397446433,0.952352628422195,0.890123649993978,1.00044749772434,0.942126294816706,0.983673101731469
1625,0.661527664393046,0.953774462073466,0.890919773199302,1.00052667805328,0.94242575394078,0.983746014656547
1626,0.660828676028894,0.955179155770743,0.891418636602004,1.00032487351465,0.942768265906798,0.984279220052613
1627,0.660703796181866,0.95512731413708,0.89178380372493,1.00017182158537,0.943168627451691,0.984336418638427
1628,0.660375095728295,0.954662957089911,0.892103841373106,1.00120860920484,0.944029627241785,0.983633279770866
1629,0.660734015429646,0.954706053327189,0.892682475708021,1.00088368000314,0.94454614474679,0.983897850933716
1630,0.660991540088542,0.953177065442762,0.8932444089196,0.999870342470997,0.944902441820899,0.984562482111258
1631,0.661679147802473,0.953056294463205,0.894264751406915,0.999065841610762,0.944825803411682,0.984776777365344
1632,0.662758488485907,0.952954647168845,0.893100254057575,1.00039394947245,0.944880053306419,0.985986987079667
1633,0.66320329207441,0.952200661056396,0.893850247383707,1.00013609648753,0.945528481192646,0.984363343793239
1634,0.663432575416717,0.95046231312343,0.894063217317033,1.00057559959708,0.945992025619715,0.984016965706968
1635,0.663267577606858,0.95036077718903,0.894707109498278,0.99992016386035,0.94522911668539,0.984612228913998
1636,0.664164771018592,0.950246135146983,0.894283729953914,1.00090359538174,0.945312069105817,0.984943427419308
1637,0.662792170381305,0.951987666523086,0.8947880833565,0.999837040300572,0.944760053398806,0.985889726804318
1638,0.661979547972701,0.952213926790741,0.895813761378673,0.997666173529574,0.944503311362994,0.985764374594489
1639,0.662744477355291,0.950844568185901,0.895392052579868,0.998437830267175,0.944513430049076,0.98589847471331
1640,0.664651512478011,0.95087762412622,0.894202460534473,0.998922474084614,0.944687637911884,0.985316258881349
1641,0.664378525384368,0.951939996664825,0.89478909930031,0.998735306710167,0.945604702057176,0.984717490707451
1642,0.664823379385362,0.953306383728498,0.894934705279402,0.998705264461473,0.945894509508591,0.985329627316865
1643,0.665697217300768,0.953167959143727,0.893939377731615,1.00067388089942,0.945901935045944,0.985768326874535
1644,0.665337923051219,0.952487289985355,0.894288816065346,1.00033416856721,0.946077511151741,0.986028764031823
1645,0.664874672047461,0.950594989522751,0.894569418079747,1.00096235871681,0.946680338597336,0.986318421617532
1646,0.664341680884039,0.951756678619907,0.894584936302381,1.00126277666825,0.946769703843561,0.987272202054989
1647,0.664658101430147,0.951244753699159,0.894683321408733,1.00116636556948,0.946173609636212,0.987459927836839
1648,0.665600776569083,0.952105303454984,0.895229039118558,1.00052624111986,0.945421469075019,0.988731186777931
1649,0.665425019696891,0.953739986737448,0.894971351229326,1.00178778242928,0.945677114259701,0.988768448177028
1650,0.666550155660668,0.951110713271545,0.894617460120457,1.00303331033065,0.946102675859136,0.988795129815064
1651,0.665577751327911,0.95154314251489,0.894080295279069,1.00325218456781,0.946826181975055,0.9881059269985
1652,0.666389770172675,0.950056242568669,0.894470010723475,1.00357687170828,0.946676353341368,0.988802259594528
1653,0.665658414373926,0.949609028527707,0.894506431934549,1.00470847344122,0.946295340317284,0.990672429628754
1654,0.665742993265359,0.948909912013754,0.894519336523643,1.00474935963678,0.947019571599521,0.990401005792327
1655,0.665767378323522,0.947872167757596,0.894687091211655,1.00374081475156,0.947998846956687,0.99034428272681
1656,0.664946863995051,0.950458294711322,0.894803570197218,1.00348726207345,0.94839132350575,0.989813418589892
1657,0.665312278888056,0.950841624857104,0.896659646330563,1.00113526189035,0.94908615651108,0.988529925791886
1658,0.666724857118553,0.948522735917004,0.896877303850343,1.00181732146793,0.94900325666896,0.989419240990279
1659,0.665394987686232,0.950079259771987,0.897419648037182,1.00246312792488,0.948306566994182,0.991368592440994
1660,0.664716386535186,0.949307227813755,0.897459144849255,1.00335854105069,0.948090170582471,0.992582167442039
1661,0.66417410749409,0.949625785086717,0.898122697240762,1.00411610089497,0.947994128724205,0.992526753708387
1662,0.664156544089447,0.949810742005308,0.897877350401536,1.00434890327206,0.948181360833024,0.992703735331992
1663,0.66383865203011,0.948822854024952,0.898023578582787,1.0034543941919,0.948580970970429,0.992793554426281
1664,0.662832343485401,0.950178130396766,0.898410962897151,1.00263832431877,0.948607363297087,0.993894394067149
1665,0.662431300476839,0.950675848531127,0.898377166050407,1.00330690374854,0.949528643632667,0.992491157224293
1666,0.662611508736124,0.951538274362024,0.89920931713958,1.00344212850842,0.949757971507869,0.992468999277416
1667,0.662661173615342,0.952785761978729,0.900156577534326,1.00117266383976,0.950178851910585,0.992482845491314
1668,0.661756694940538,0.954465042134833,0.900499280003764,1.00053480021255,0.950479093353672,0.992518065853544
1669,0.661973356829761,0.955299197691299,0.901763234299689,0.999517211689776,0.951596569231526,0.99190638796686
1670,0.661275631592205,0.957341780768349,0.901974307171193,1.00052599591164,0.952019243571596,0.991460931983968
1671,0.661036672118385,0.957939966166391,0.901843820766003,1.00034938924843,0.952432549512272,0.991190959467096
1672,0.661814408709815,0.959298052061785,0.901565506918958,1.00162629890306,0.95326077351799,0.990746175856535
1673,0.660788621571584,0.96029857145992,0.901139133405793,1.00326994276222,0.953101668155802,0.991417811523367
1674,0.66141481055136,0.958576553675569,0.901310125061056,1.00332750530685,0.953192794126715,0.99100808441287
1675,0.660990524709947,0.959345809919409,0.901077079033633,1.00469089931076,0.952407274428526,0.991234422041385
1676,0.660951700215025,0.95880326480368,0.900853095333017,1.00500757920227,0.952800791287393,0.991032607951948
1677,0.661442251024627,0.957215631699541,0.901354223955839,1.00454243542782,0.953344892678293,0.991291240756156
1678,0.660718704054192,0.958771975171426,0.90149559085607,1.00547927787006,0.953410711139852,0.991946433192609
1679,0.661516645958673,0.959066540259231,0.901156831384676,1.00626546948884,0.95329703712889,0.99182681157778
1680,0.660311489472468,0.960209896405432,0.900832698990354,1.00707708061818,0.954414546396891,0.990636705757318
1681,0.660324415620159,0.960401297042006,0.900312632794532,1.00793796070986,0.954488516472728,0.99112445004001
1682,0.660210855270357,0.960505763844005,0.901023503807013,1.00801047229193,0.955124002671762,0.990566064203773
1683,0.66057581851711,0.959726530667736,0.901454018923944,1.00640760980905,0.95537116724107,0.989980267221825
1684,0.660428503346751,0.96142193327926,0.902508267273567,1.00573312012664,0.95499380010967,0.99100749668184
1685,0.661029594212993,0.960774690090012,0.902329013197963,1.00589562144649,0.955060343815734,0.99180949162729
1686,0.660377096996763,0.961961943405291,0.903161323597121,1.00592749066113,0.955591319459824,0.990616256778495
1687,0.660806013199454,0.960875028862043,0.903828477318967,1.00630819024771,0.955338710939404,0.990873932507052
1688,0.660787810349911,0.960532177068133,0.904087501166448,1.00567308414966,0.955301304887994,0.990747622239832
1689,0.661823130947963,0.960083174890042,0.904665615517598,1.00511033331187,0.95548655735193,0.99124477938826
1690,0.660918895893637,0.959350116249919,0.903760444017046,1.00643624497037,0.955472252961122,0.990875267155645
1691,0.661299505075209,0.955432823120766,0.90418781656562,1.00640303957399,0.956291847283446,0.990145736075474
1692,0.660288390755778,0.954932867098479,0.904732928298225,1.00697575993333,0.957160809119527,0.989280218983788
1693,0.660093117781374,0.956770050062767,0.904500411360445,1.00702949591025,0.956518298391671,0.990524765211919
1694,0.660936096724291,0.955666672886628,0.904728731596699,1.00684323762588,0.956496559221764,0.991621731619775
1695,0.662166777787245,0.95529249199418,0.904983152693542,1.00679645005386,0.956044849458863,0.992909882785523
1696,0.662113656697616,0.954833701276945,0.90449361837123,1.00804021137777,0.956032297383983,0.993170264644793
1697,0.662143998225361,0.955871105259391,0.905105839599863,1.00763476504733,0.955795894999768,0.994052779947522
1698,0.66246677083385,0.955952939976044,0.904552840339244,1.00750139078924,0.955259663779884,0.996546692651809
1699,0.663014621867755,0.955849654731904,0.906075946847451,1.00627770241704,0.955159145586452,0.998101087714057
1700,0.664636421351828,0.956223373148506,0.906851054817324,1.00625091810536,0.955062183863019,0.998519199854974
1701,0.663104133455334,0.957103951172217,0.906792362386844,1.00652511700469,0.954992066888083,0.99850783269773
1702,0.663048227278947,0.956712618725978,0.906536594253118,1.00721456602706,0.955645058338478,0.997430165237947
1703,0.662748808923439,0.959016145395266,0.905735444997511,1.00923760461456,0.955701980211944,0.997794713956537
1704,0.663862835508042,0.957156189300714,0.90516312096593,1.00996113019692,0.955907821331718,0.997750661291711
1705,0.663327103480074,0.959058545884845,0.903822828268392,1.01138868788025,0.956435820591111,0.99687122611821
1706,0.662353984551838,0.96214824891369,0.903253220221477,1.01220112287776,0.957202270428353,0.995859214618303
1707,0.662889514173223,0.962461678654683,0.90363343650945,1.01243101551891,0.957548757805624,0.995366946353948
1708,0.663107519740578,0.961191524712011,0.903158937083016,1.01400312653466,0.957721660092516,0.99508692130357
1709,0.661791658085442,0.962076139836705,0.902625996162991,1.01632616847105,0.9571211871961,0.996085774086648
1710,0.662060655903909,0.961706968582851,0.901950272595207,1.01787088154953,0.957166211286081,0.997279895348184
1711,0.662462029283297,0.961218890129266,0.901907756546087,1.01673742763544,0.957881048477011,0.995585743761931
1712,0.662039443961335,0.961464457672218,0.902953570386234,1.01567248354025,0.956986526451934,0.997217945730247
1713,0.661684682424345,0.961636464593686,0.902656796503087,1.01643562060694,0.956990171955039,0.996819847399631
1714,0.661060018367578,0.963906590619071,0.903513881855857,1.01555375950327,0.956676414462654,0.996778939418595
1715,0.660298283333513,0.964759439849926,0.903781026471786,1.01470557857274,0.957125947958744,0.995879127829294
1716,0.660389127733907,0.964776966096753,0.903881226011772,1.0140694158519,0.957098431628097,0.995128347590368
1717,0.659841078075043,0.965551666639776,0.90304784916047,1.01526252811039,0.957679319053603,0.994607359946064
1718,0.660910943564132,0.963996165101072,0.903943399359465,1.01349764226328,0.958045858158265,0.99486008822489
1719,0.660771755825486,0.964018822516071,0.903752577475934,1.01386819324352,0.958463345207613,0.993819317893087
1720,0.660690019810142,0.964686294346915,0.903990187887674,1.01403582030117,0.958914738682818,0.993322760892494
1721,0.661100377810177,0.965459404683895,0.904618411281418,1.01264861900445,0.958270862108186,0.994206676559396
1722,0.660963486568234,0.966045942642477,0.905926321005882,1.0101013452875,0.958184418091364,0.994652043019578
1723,0.660880221646805,0.965688848148121,0.905831109766296,1.01087312004877,0.958451796864308,0.995512627341435
1724,0.659207053587755,0.966221284137897,0.907385225478906,1.00841678324244,0.959105828417579,0.995142773797895
1725,0.658974411911134,0.96614222115479,0.908642756930275,1.00674514240529,0.959003345319096,0.99493854243826
1726,0.659633394960028,0.964179412955142,0.908635571817251,1.00748664331,0.958881953809694,0.995841572111069
1727,0.658935414316041,0.965722470785063,0.908803680206705,1.00690628444075,0.958546180144975,0.99636900758012
1728,0.659045365302114,0.96529951968098,0.909503701876576,1.00619413556253,0.95829272592257,0.995798008241187
1729,0.659490276119485,0.964969751198824,0.910452681612422,1.00407769613495,0.958268036578024,0.995989616233198
1730,0.659813069899245,0.965984037168743,0.910177629585041,1.00731091052749,0.958153983305062,0.996627504097744
1731,0.659173084352163,0.966341559090426,0.910869179494616,1.00627895448238,0.957369343835229,0.998142211382534
1732,0.660004559132941,0.965567860700309,0.910606349619861,1.00694842158284,0.957797975096974,0.997734786679643
1733,0.660436689484395,0.965321639807179,0.910713903999952,1.00708635603298,0.958020789319592,0.996627095425417
1734,0.660150532587291,0.96692724856166,0.910110196968884,1.00797272880162,0.958706407590647,0.995574230416821
1735,0.661364561057562,0.966049265774847,0.908755489357678,1.00952926168937,0.959190145665855,0.995049123606132
1736,0.661570179349015,0.9651949173431,0.908880874043906,1.01008455318803,0.958758101381007,0.996750530507915
1737,0.662061209198143,0.965158507450015,0.909409499335658,1.00850291795199,0.958718969045109,0.996885009839461
1738,0.661348431098791,0.966416945499019,0.909253873957006,1.00914049900863,0.957560626124645,0.998935456203292
1739,0.66159974294611,0.96583290897286,0.910222288198015,1.00912339196484,0.957761804588187,0.998827571704172
1740,0.662923673855804,0.962785996485334,0.910021296383751,1.01004323389092,0.957932200086155,0.998717253147555
1741,0.662440134727543,0.962152871622378,0.909330791641854,1.01050528608624,0.958238559540431,0.997624468417999
1742,0.663605206501361,0.961490815635109,0.908924428934112,1.01052942581176,0.95853141045994,0.997619162618992
1743,0.66341620817196,0.961557292504196,0.908753468653857,1.01055070577132,0.959058224223248,0.997261342181314
1744,0.663643596006192,0.961289338085105,0.90849834574702,1.01118093738803,0.958514010821788,0.998254730437941
1745,0.663434057028274,0.961515700304766,0.908944740999807,1.01144974735218,0.958545494345544,0.998434786098557
1746,0.664098771368399,0.959510261022063,0.908270133654499,1.01239467789896,0.958861435694669,0.998152148363927
1747,0.664308365229482,0.958562647301362,0.908541067304403,1.01217218090335,0.958176211186581,0.999224441436043
1748,0.664701305639994,0.957998167999148,0.908801432942248,1.01133227638362,0.958871114218847,0.99885926592526
1749,0.664364420630364,0.959171333634699,0.909219677940157,1.01116533960594,0.958746469234716,0.999101471674403
1750,0.664032017254141,0.959574023093862,0.909230517537513,1.01198854537012,0.959414467846894,0.998116773547947
1751,0.663433544968506,0.961518568348067,0.908577484145538,1.01290045701449,0.959089962724973,0.999025765558631
1752,0.662895182470473,0.960938742399286,0.907878753452793,1.01487812673338,0.958418624597898,0.999807674767399
1753,0.662679422765202,0.961365605105628,0.908448825347598,1.01490236767818,0.958557619349016,0.999969505329438
1754,0.662798287696267,0.960223746044578,0.908876455010074,1.01571310147502,0.95893168804762,0.999777723895342
1755,0.662697880755714,0.962165333216792,0.909642755715738,1.01367658131377,0.958785188220207,0.999711348621824
1756,0.661297543249625,0.964609702460627,0.909099769187596,1.01273806720158,0.959167394363529,0.998898659258387
1757,0.66071632366775,0.964193096584533,0.909218524062462,1.0126646853435,0.95977084664071,0.998205162335293
1758,0.659832321881807,0.964527102431564,0.908950703949637,1.01298940227657,0.959800600707715,0.997881010460659
1759,0.660206955355412,0.964187084708462,0.909540278559464,1.01289073474682,0.959585581639937,0.998414033382947
1760,0.661077603076059,0.961921838664074,0.909606008968773,1.01255598478644,0.959750105427277,0.998252774024257
1761,0.660370186320449,0.961688958656048,0.908506407886676,1.01376513511214,0.959902554582504,0.998584902398644
1762,0.659313568395712,0.964643301553042,0.908721422945184,1.01399144932897,0.960755016341923,0.997449753911877
1763,0.65942934264176,0.965168067276389,0.909161101445002,1.01304565916588,0.960375623792623,0.998342337804214
1764,0.65985189714225,0.964796674298161,0.909707166834096,1.01240761891405,0.960910486515847,0.997019581363645
1765,0.659939191956002,0.964301329157676,0.910914827623156,1.0117379692693,0.961690810662026,0.996196028493024
1766,0.660839734729734,0.963344270167482,0.911039665690617,1.01139427997756,0.962117031486203,0.996394872413477
1767,0.659993563203354,0.963065998206304,0.91042867895168,1.01341030220141,0.962412340033248,0.99540410753617
1768,0.659557285059176,0.964062253097795,0.910409799174275,1.01446602640632,0.962727027985628,0.995168578409602
1769,0.659452016606156,0.965143876096999,0.910809925588673,1.01338545063709,0.963223642310807,0.994285740230956
1770,0.659044824728118,0.965302196055461,0.910636551674185,1.01449096279355,0.963239086252885,0.994523462658736
1771,0.658863823317231,0.964369754922447,0.909814384367312,1.01621907745054,0.963754093799423,0.993589303443896
1772,0.659046284062104,0.965333289286271,0.909791772931774,1.01612309514251,0.964220864796172,0.993460311433862
1773,0.658256061502935,0.967009816817755,0.910187651869663,1.01629695128218,0.964005961430047,0.994633864185405
1774,0.658792335606977,0.966903681298109,0.910543871358796,1.01553630280061,0.963814511484733,0.994932065315674
1775,0.659017018768844,0.966943693154615,0.910687038854317,1.01590363185172,0.964796278173041,0.993244530254368
1776,0.658824811623728,0.966808782606927,0.910053052757202,1.01680000509597,0.964305607004316,0.994008521827415
1777,0.660185613284425,0.964762144078669,0.911183708949402,1.01633946056817,0.96424574476233,0.994640622680668
1778,0.658740569973464,0.965184594596842,0.912127093704779,1.0165224927902,0.965140470329188,0.993870504779573
1779,0.657272114109213,0.966631968614289,0.913111956439296,1.01398505401799,0.965332011343748,0.994387595041779
1780,0.657880394293175,0.966107928734417,0.912765540392188,1.01554746430372,0.964608958001242,0.995271081036606
1781,0.657385762020156,0.966420551709687,0.91354395023348,1.01244340384237,0.965173681320949,0.995109278571423
1782,0.656857880716466,0.968008171780192,0.912934055095109,1.01303444031525,0.964932447343561,0.995331065534776
1783,0.656929550480532,0.967938587086167,0.913044565320589,1.01430006582213,0.965431201619301,0.995230372522651
1784,0.657153335807474,0.969109393237893,0.913297909733277,1.01390229448335,0.965072609118228,0.995029193813564
1785,0.656968201149574,0.969881596956502,0.912687720073455,1.01490972637355,0.96525028117486,0.995793702421097
1786,0.658877206681958,0.967863913984369,0.912907056190278,1.01445553264687,0.965932811831195,0.99441592435067
1787,0.659191267333775,0.968241720933463,0.912785431545631,1.01518279574783,0.965760004453247,0.994810940533805
1788,0.65853862142637,0.969599469688727,0.913317043414138,1.0139296679144,0.965481217220246,0.995771269984961
1789,0.658825564866388,0.968845846703543,0.913872530243525,1.01196724588331,0.96513760644963,0.996534253745481
1790,0.658688587528529,0.968777747611767,0.914567142496075,1.0111397232871,0.964600422294748,0.997428372237384
1791,0.658791042641537,0.969405430130113,0.914208257841724,1.01153501235388,0.965090613392065,0.997542373220141
1792,0.658415763046448,0.967881522549501,0.914842542780279,1.01109902726826,0.964754865648249,0.999015112394123
1793,0.657962399187678,0.967215094051494,0.914433406576237,1.01276871797627,0.964654704674846,0.999517122204871
1794,0.658163367346669,0.966923572717959,0.91447651172609,1.01318073014913,0.96499842150073,0.998966976756408
1795,0.65738748785201,0.967251232871026,0.913610500034849,1.01358682961517,0.965240948729639,0.99906120202944
1796,0.657553146187274,0.967150872501526,0.913713411078406,1.01364528779806,0.964939892404819,0.999796481813873
1797,0.657632588586429,0.967058046490429,0.914347696682431,1.01299286581282,0.965645649736747,0.999768115936049
1798,0.656634810009447,0.968068179513127,0.91368994792074,1.01478100770366,0.966039359048192,0.998964746024148
1799,0.657552632641326,0.966303958120473,0.914940432397121,1.01294751474357,0.966101718106493,0.998426058761898
1800,0.657340250502747,0.967640569107652,0.915416327870458,1.01239766203185,0.966500527655621,0.997566062179983
1801,0.656934634859404,0.969695597745468,0.91536476772809,1.01317004713203,0.966793276388737,0.997285271943093
1802,0.657267633799785,0.969714579623705,0.916205429821773,1.01124518846129,0.966387525337769,0.998245536864625
1803,0.657045272078518,0.970482343273988,0.916514961679229,1.01148287409697,0.966314710899993,0.998814193326516
1804,0.656696727992696,0.971489830874746,0.91623141171933,1.01267807734028,0.966636573368699,0.998453206659952
1805,0.658082635613212,0.970274176942692,0.916430530088836,1.01202970197702,0.96678872531426,0.998761163775668
1806,0.657831616830531,0.970015153211702,0.916532625822577,1.01269518530181,0.966883978470047,0.999526941321691
1807,0.656402918158827,0.971286495891684,0.915889795378056,1.01376881960277,0.96686801186868,1.0002268220962
1808,0.65581369117191,0.970786330962702,0.915177814664882,1.01496002185965,0.965767722974835,1.00164651932313
1809,0.65561579326493,0.971049387148568,0.915057745410385,1.01485386592796,0.965396973486059,1.00210896939794
1810,0.655678902098296,0.971092744389154,0.915500482238648,1.01351137853224,0.965222627934863,1.0019400924709
1811,0.655514599733382,0.971910041746953,0.916803247885376,1.01196582565553,0.965280674477815,1.00119842573282
1812,0.655029340018948,0.974166665686042,0.915734314383235,1.0143007032493,0.96577884595271,1.00049286975557
1813,0.654084557869826,0.9747714775958,0.915189371792853,1.01481802295695,0.966340232730111,1.0005152435931
1814,0.654686169124591,0.974675350419593,0.914609550518739,1.01705722818345,0.966419652735139,0.999560320308513
1815,0.655451878169725,0.973673857095203,0.915249417019893,1.01542207179989,0.9665322448401,0.999527190858411
1816,0.655217581425159,0.973228250185087,0.915235187827016,1.01601629033882,0.966439416517789,1.00033406826425
1817,0.655031157947088,0.972517420436817,0.915841703246538,1.01389700993712,0.966613214799407,1.00019281373965
1818,0.655804671014545,0.972730812933803,0.915670923040008,1.01411775313532,0.966521507138006,1.00025663122511
1819,0.656219820481531,0.972756777169783,0.915864732568044,1.01492802807962,0.96662442600544,1.00000662340139
1820,0.656456440766499,0.971888292080571,0.91544385839791,1.01568792777479,0.966781648520113,1.00058516611984
1821,0.655331000283296,0.973119192026458,0.91613826191613,1.01481133723298,0.967294974393812,1.00074031733198
1822,0.655609933691886,0.97209915575558,0.916504732109953,1.01445166217241,0.967440176725717,1.00135645259848
1823,0.656016269627758,0.972035887485144,0.916795549460488,1.01524296293417,0.967757106289939,1.00111837947577
1824,0.655973188650116,0.971587268272179,0.91646625445929,1.01779368486539,0.967579878221254,1.00133407662656
1825,0.654628571303568,0.972923115395158,0.916606557177223,1.01740509141856,0.967685934623639,1.00084990457205
1826,0.655006455967062,0.973404034036569,0.916795069019516,1.01754485094681,0.968565112030457,0.999954701220534
1827,0.65516254290577,0.974561915858383,0.917035536205544,1.0176169419269,0.968592179709628,1.00035257931609
1828,0.655431470202185,0.974293503103065,0.917425258400403,1.01642826571025,0.969027811078464,0.999942133168879
1829,0.654791416435668,0.97354770797854,0.916938987350577,1.01671703197285,0.968599060671617,1.00147755565499
1830,0.653774108529536,0.974496170076185,0.916869538888497,1.0165290200002,0.969101329360543,1.00129234333946
1831,0.653842721789551,0.974310773561632,0.917202834979839,1.01546540482149,0.968963208783452,1.00183632097375
1832,0.654420910626353,0.972695608265607,0.918501023019249,1.01412178197752,0.969509821532689,1.00179177586789
1833,0.654117396929991,0.9730526651171,0.918314759142254,1.01509335046469,0.969812722994328,1.00129232407773
1834,0.654421869488239,0.973547183715672,0.918718179309508,1.01518252350016,0.969439891291281,1.00220191048435
1835,0.654396653065959,0.97399450116349,0.917934142021771,1.01607011138102,0.968980068620329,1.0019782025968
1836,0.654074261534261,0.974399236379294,0.917939204803677,1.01668876953758,0.968945781452353,1.0029089623299
1837,0.653289277737893,0.976723914491388,0.918240990511497,1.01671407820277,0.969180261257093,1.00221161857812
1838,0.653270157448234,0.977826773350237,0.918941797770175,1.01612267409877,0.969076462331097,1.00225627611535
1839,0.654265587205624,0.977839780077229,0.918619689689665,1.01709165798717,0.968962712980307,1.00363929246907
1840,0.654496920337141,0.9780413770076,0.918133016121324,1.01777786072407,0.968486196791242,1.00434548851697
1841,0.65382424078872,0.979254080785558,0.917070031650117,1.01969779889102,0.968567502605178,1.00455867078625
1842,0.654191792769208,0.978861023006926,0.917428024897136,1.01972054864091,0.96736249477514,1.00691894099062
1843,0.654854415455846,0.978987446602086,0.918291357170693,1.0176574740533,0.96740845083838,1.00674344728895
1844,0.654379317465741,0.979596143166498,0.918837000032438,1.01654720351665,0.967454762756972,1.00743868861665
1845,0.653626134925172,0.980182313835291,0.918591271021906,1.01775695234556,0.967565530039438,1.00714484347865
1846,0.653807344170913,0.979702068133228,0.919077598184534,1.01710044277965,0.967908521942699,1.00649023848143
1847,0.653498403244176,0.981506801420319,0.919732310085741,1.01447574657226,0.967196524440872,1.00743506027688
1848,0.653679893680401,0.981467457947099,0.92071700483298,1.01372991284563,0.967592190908151,1.00703621237163
1849,0.653253397092575,0.981607494804778,0.920728144233388,1.01475284719486,0.967522959722457,1.00734096469333
1850,0.653995367568275,0.983126877950253,0.91952457813527,1.01739480905683,0.967895418409517,1.00682388491414
1851,0.65289504257361,0.984527030742447,0.919737290877151,1.01847217722987,0.968168903245611,1.00687190528402
1852,0.652838414469602,0.984254315584756,0.919414448606909,1.01823446751231,0.968071933971881,1.0066816777634
1853,0.65239958877272,0.984654889109762,0.918730681914085,1.01950086631605,0.968333471112153,1.00729038460157
1854,0.652588046945601,0.984864570777977,0.918556218525161,1.02007006030606,0.968773943129994,1.00711861734641
1855,0.652157169501669,0.986311918408991,0.919520573803214,1.01793026883859,0.969266645652656,1.00645480318863
1856,0.652600508677021,0.986319262977659,0.919421258682989,1.01889813368488,0.968347014539178,1.00719651635614
1857,0.651994602743507,0.98724054843387,0.918936357557801,1.01930893497385,0.969199860703418,1.00598544362771
1858,0.651966482020937,0.986801586366547,0.919036892018176,1.01943257068823,0.969085558397115,1.00629961823286
1859,0.651502021209242,0.986282164823624,0.919554749530502,1.0187718667901,0.968798812362893,1.00598008673527
1860,0.65108078822119,0.986389296239606,0.919451019907676,1.01951301591854,0.967992667817342,1.00713991089706
1861,0.651682162305719,0.986408025531915,0.920000878373988,1.01871851037913,0.968346321341893,1.00594929935728
1862,0.651742202342054,0.986357710630833,0.919864536996466,1.01907866549873,0.967729281819257,1.00689249679634
1863,0.651447309455118,0.986156559203087,0.920062034915108,1.0190768431181,0.968289861474242,1.00655206846322
1864,0.650492070550099,0.988325565393133,0.919728209833767,1.0199354912725,0.968615957598905,1.00590871647849
1865,0.650706173918601,0.986708222021742,0.919657923250668,1.0201886301804,0.968942974540946,1.00549076306034
1866,0.651582486212596,0.986036717703726,0.919068643583397,1.02260553322505,0.969034450550063,1.00511812143654
1867,0.650741896643359,0.985359102434474,0.919780138399111,1.02124847899146,0.969024014828486,1.00577214899074
1868,0.650035511598765,0.985842144587308,0.919727751107645,1.02255282491927,0.96854403401476,1.00634412037546
1869,0.650095517946586,0.986230015766836,0.919349489457115,1.02242266899436,0.96823538577241,1.00711545894694
1870,0.650405077905597,0.986961881601805,0.919023394775107,1.02286968234034,0.968141187111595,1.00720727277445
1871,0.650522004426408,0.986363316843889,0.919260163724338,1.02278713544539,0.968912890907893,1.00672677399525
1872,0.649859701754457,0.98802618864932,0.920064392070261,1.02122429945234,0.969320360167639,1.00602514651427
1873,0.648784101883822,0.988803283436353,0.918902791696488,1.02390302124399,0.968428253683318,1.00748051110481
1874,0.648543109673163,0.99081001455847,0.919344238794015,1.02309098398562,0.968260924898623,1.00681099396532
1875,0.64853460947722,0.99222866830098,0.919948764279033,1.02273206523331,0.968592731947293,1.00677223950047
1876,0.648762503435884,0.993163990672771,0.919618309738741,1.0235555238834,0.968503222633279,1.00744046079355
1877,0.647999707099564,0.992768135628297,0.91993174965246,1.02272634942444,0.968811892125518,1.00852220783107
1878,0.648584171682761,0.992159798504396,0.920317300449824,1.02237740614644,0.968910609125931,1.00826550432785
1879,0.649237249295579,0.991943702333271,0.920364839669803,1.02198182621237,0.968603022486502,1.00775192638242
1880,0.648887017708651,0.990673810336228,0.919928862428314,1.02313202844298,0.96840966893098,1.00904736888382
1881,0.648674480167117,0.990937649203489,0.919781850301096,1.02422670042266,0.968776333372701,1.00860853653437
1882,0.648309007462587,0.992694483621435,0.9203530356472,1.02369349201586,0.969816284497379,1.00679135997362
1883,0.648419313505473,0.992513193780846,0.919900904934097,1.02416844917261,0.969602456762333,1.00678679826228
1884,0.648264175342155,0.993992470699271,0.920052849851806,1.02531948608106,0.969198127736724,1.00792006161026
1885,0.64820136918339,0.994508109779644,0.920382222724844,1.02445687401943,0.968411723125483,1.00912234015803
1886,0.647830590410564,0.995208530996507,0.920904035575197,1.02378600648442,0.968402789912365,1.00887305515704
1887,0.647606292760319,0.994819235956206,0.921408901021146,1.02253233865525,0.968333261216822,1.00854023263166
1888,0.646096890059409,0.995809430721546,0.921134028409868,1.02293359046196,0.969002067673857,1.007426021568
1889,0.646609393788172,0.99459872995731,0.921164131803399,1.02449427271465,0.969676876988618,1.00704052140777
1890,0.64562969487566,0.994433007877227,0.920506927007207,1.02576442114584,0.969880682236163,1.00636737706032
1891,0.645257570302955,0.994408654613517,0.921158868051202,1.02509385655665,0.969453875306763,1.0069054255732
1892,0.64622512017142,0.992623443060945,0.921427663090883,1.02463289705549,0.969781569726199,1.00651497696828
1893,0.645978605784178,0.993088947675993,0.92119345128043,1.02617376939759,0.969595513353215,1.00710460534023
1894,0.645057855293654,0.994725490750515,0.920770088969374,1.02765487000242,0.969544914239525,1.0071905968637
1895,0.645602033481032,0.996027226177154,0.921482107988345,1.02607248021741,0.969500181484271,1.0075422149761
1896,0.644270791271059,0.996567496239802,0.920537861226325,1.02741229250828,0.969846539289165,1.0072166448814
1897,0.643706165115202,0.997393433286045,0.920091870909036,1.02804126812588,0.969427476985851,1.00797917512017
1898,0.642620863067269,0.999795399231186,0.920499541179693,1.02722990212303,0.969827720362446,1.0071614090513
1899,0.64216858878255,1.00060680334432,0.920197601312443,1.02697928448068,0.969814712406082,1.00795553965901
1900,0.642647291296605,0.999460324985146,0.920618398511291,1.02609045101126,0.970163418842592,1.00723305619744
1901,0.642145309958172,1.00173928058242,0.921344091594414,1.02496257039752,0.969481235496447,1.00806657626147
1902,0.642175751497401,1.00170777939954,0.922830149166512,1.02353232995453,0.97009091227908,1.00711714140658
1903,0.641897181969411,1.00117906085581,0.922301495365118,1.02543786735399,0.970105633078722,1.00858292844325
1904,0.642128225058189,1.00104812346118,0.922962786269169,1.02476240449683,0.970153243062217,1.00902372018069
1905,0.642720052231734,1.00222210638865,0.922095434233236,1.02656175930527,0.970578309151822,1.0083485807041
1906,0.64397066610869,1.00142832405081,0.92200812534088,1.02700158483172,0.970454069522117,1.00922037234549
1907,0.644445070376096,1.00082899720007,0.922445861548021,1.02651665228927,0.970690032899534,1.00964084483426
1908,0.644627294243445,1.00053383769669,0.922422972167608,1.02698343944869,0.970486575458069,1.01017270063322
1909,0.645001923470202,1.00077055248186,0.921730357430394,1.02758397678168,0.969934029250938,1.01101867595876
1910,0.644792268983496,1.00092058283651,0.922549239751348,1.02640892778011,0.969866298232121,1.01140861093117
1911,0.643840779908645,1.00170957645895,0.922799567501014,1.02697862521501,0.969387863435829,1.01175110913854
1912,0.644306519580836,1.00006598927347,0.922990095364526,1.02706581132251,0.969820502483704,1.0112592140317
1913,0.643560466479582,1.00105526188688,0.922269714405259,1.02824946392658,0.969655874665112,1.01173501485127
1914,0.643809810500046,1.00166460484542,0.922596870133822,1.02712332305059,0.969655834714596,1.01118482625617
1915,0.642976802110228,1.00232385482267,0.922998019270556,1.02756873765191,0.970196532388506,1.01095109149114
1916,0.643841823119674,1.00160630906377,0.923161981729103,1.02783489342682,0.969807887124833,1.01154978626472
1917,0.64426919577725,1.00067603136925,0.924104840206304,1.02715815250905,0.969779517636476,1.01261864134012
1918,0.644683339630682,1.00014124898928,0.925190186708354,1.02663370651071,0.969511416630831,1.01242947103593
1919,0.644424968136213,1.00006521143198,0.925349165645529,1.02719812679494,0.969360566666788,1.01258623546575
1920,0.643615476370469,1.00077414716038,0.92539441781706,1.02633570910308,0.969135332582839,1.0131987540079
1921,0.643833477198834,1.00015117551028,0.925808709314454,1.02643786967546,0.968815627559518,1.01394239823527
1922,0.643739103358771,0.999781084220914,0.925868577201708,1.02666761043856,0.968950876852766,1.0140655370812
1923,0.643239760385423,1.00111280843942,0.925747001347685,1.02751803872201,0.969464458354598,1.01324100651326
1924,0.64307369449783,1.00043462334636,0.925669201007859,1.02750085212716,0.968969496720556,1.01384454944678
1925,0.6428948820758,1.00029264019671,0.925462781276921,1.02786925545963,0.969694336871764,1.0125492713532
1926,0.642995808050741,1.00006651509131,0.925686255119056,1.0275659870328,0.970258568442434,1.01175636265725
1927,0.643095489628412,1.00054035103773,0.926436762874353,1.02706475230966,0.969890871340305,1.01248515752668
1928,0.643107523559526,1.00032216893387,0.927339737976819,1.02653753572523,0.970094001966873,1.01260017316919
1929,0.642917097924741,1.00056453772081,0.927831976135265,1.02518943738449,0.97010001916154,1.01364804665865
1930,0.643013875466262,1.00047938597278,0.928206757939041,1.02528165750649,0.970378323803212,1.01319155097091
1931,0.642141996284121,1.00118793012125,0.926665808354545,1.02751177741711,0.970513832548124,1.01290005206455
1932,0.642632954404282,1.00126300059393,0.927580976307001,1.02605302781564,0.970691336620925,1.01232980592157
1933,0.642685121114182,1.00228885064667,0.926929590150336,1.02668593849822,0.970715177220373,1.01216733327527
1934,0.64261476280871,1.00317886394942,0.927818501279603,1.02591038176278,0.971632191299076,1.01143224868028
1935,0.64273497610829,1.0021763176699,0.927643769085306,1.02660613974331,0.9716984744683,1.01110926314405
1936,0.641831360163926,1.0032178568346,0.927918798817234,1.02714128275898,0.971329900030663,1.01122347612928
1937,0.642262446743691,1.00192286246257,0.927860434062879,1.02740944396318,0.971106392242233,1.01198090709
1938,0.642109800463486,1.00167223343159,0.92697521810549,1.02833006254164,0.971408738742084,1.01236753238588
1939,0.642236862669595,1.00192091303834,0.926707116111453,1.02933948602107,0.972111706278445,1.01121964180053
1940,0.641792739871233,1.00395111038071,0.925924224429591,1.03134066372126,0.972277773364711,1.01148201282209
1941,0.641549450383091,1.00499811077241,0.925832428927592,1.03127850118802,0.972488391124949,1.01116970317051
1942,0.642510028925868,1.00636794175024,0.925186123236833,1.03254264025888,0.972385061328448,1.01154292887026
1943,0.642177873037684,1.00903770340035,0.925184312260063,1.03227195124314,0.972472253004081,1.01167547118607
1944,0.64225581467112,1.00830020867317,0.925411111227506,1.03236247717261,0.972757350757191,1.01182605219861
1945,0.64223354142189,1.00857392381913,0.925457024793587,1.03245096501269,0.972341195942298,1.01210350781649
1946,0.642081422161466,1.0070646359829,0.925425589592664,1.03271845385814,0.972167913401566,1.01260893795411
1947,0.641287392203517,1.00767484632164,0.926286879296034,1.03077100653419,0.972131842784217,1.0126991572333
1948,0.641292659998955,1.00790770941511,0.92674459781423,1.03017654714909,0.972254721040805,1.01252264618649
1949,0.641845702849777,1.00759263301199,0.927616674942271,1.02960028287332,0.972580691497143,1.0123094785147
1950,0.642248091833312,1.00628825788599,0.928160881905668,1.02782355270616,0.9736164011717,1.01066555615716
1951,0.642503162874571,1.00663090641,0.929371426998855,1.02678323326897,0.973418594015669,1.01121043292184
1952,0.641748879320876,1.00833651273532,0.929172596722691,1.02660309335514,0.973625038734922,1.01075016509358
1953,0.641105235564357,1.00895769413146,0.929130632596425,1.02705704260154,0.973381007569075,1.0108781114123
1954,0.640726958686772,1.00913161710343,0.928601366269592,1.02725496611579,0.973067969738425,1.01206527734818
1955,0.63904686001459,1.01237141281879,0.928389283383261,1.02701167398138,0.972838856461511,1.01220575293411
1956,0.638221453329702,1.01459313417194,0.929109348494248,1.02612737343561,0.972452490969148,1.01331055387554
1957,0.637232673253742,1.01446127709723,0.928933865431325,1.02701249005932,0.972617609520045,1.01302855680847
1958,0.637035546809156,1.01506529832826,0.929105419733101,1.02565243541004,0.972388203255885,1.01391905273972
1959,0.636975594911813,1.01521119506262,0.929674932099516,1.02561854617433,0.972423401516576,1.01394194408311
1960,0.637939801284705,1.01509266675684,0.93047476692652,1.02436115977583,0.972317632719141,1.01423172940249
1961,0.637484381344549,1.01585426730276,0.930309123553532,1.02527561019402,0.971868512553938,1.01462328741771
1962,0.637882032557605,1.01533823407054,0.930111913652232,1.02586937427726,0.971588249549882,1.01430535394626
1963,0.637531889076813,1.0156326919669,0.929037834573565,1.02819109055423,0.971245191319823,1.01506485234572
1964,0.636970609824732,1.01655879459424,0.928085059768578,1.02981409579459,0.971369131644715,1.01487472335775
1965,0.636883261726849,1.01621714339872,0.928297484942601,1.03019526677763,0.971259298065114,1.01511118872567
1966,0.636055787354482,1.01719847249976,0.929191950926114,1.02861443585938,0.970801806236218,1.01554603982125
1967,0.635746475508826,1.01754774695066,0.929431931154877,1.02795833939565,0.971188022111596,1.01493982112234
1968,0.635571338769017,1.01708674134748,0.929940631941445,1.02812139515052,0.971483650439698,1.0140335193734
1969,0.635415110320986,1.01834335458853,0.929449769834278,1.02828203105975,0.970992932421812,1.01444941097677
1970,0.634406093211072,1.0187164791655,0.929632402203713,1.02772138211657,0.971359344159493,1.01359099247
1971,0.634128928884328,1.01783011793086,0.929956158728398,1.02669283878079,0.971793939045139,1.01294720911924
1972,0.634427504736605,1.01711933680624,0.929916249360658,1.02682419947108,0.972166052076808,1.0131870448496
1973,0.634590209134013,1.01706082418835,0.931795391510291,1.02462815076645,0.972325528704487,1.01306348789214
1974,0.63461271817794,1.01685430840613,0.932103961813593,1.02399620558203,0.972520895414756,1.0128703436935
1975,0.634671466526512,1.01684690097562,0.931773202876432,1.02442807682627,0.97319045617719,1.01227179292638
1976,0.634307847434037,1.01722597105404,0.931085199806182,1.02493917450589,0.972962503540607,1.01257501442224
1977,0.634835460192888,1.01509308068911,0.9316553634056,1.02437026775554,0.97265666685212,1.01235723976193
1978,0.634388191412117,1.01559120188883,0.930586444359011,1.02643115887204,0.972524091175526,1.01325493912307
1979,0.633478001110332,1.01624647917871,0.930881960638493,1.02737758039091,0.972558640382276,1.01342672681806
1980,0.633078422261858,1.0158595934097,0.930715125671536,1.02713191585147,0.972881315903482,1.01311669520724
1981,0.633609976508624,1.01665096413741,0.930534887614323,1.02797723813098,0.972576974750043,1.01410397853866
1982,0.634400559011476,1.01563104980909,0.930580495066725,1.02859943728815,0.972266126179008,1.0144566137986
1983,0.634848356200256,1.01597394304068,0.930492943024165,1.02800588860572,0.972174027872493,1.01542163066132
1984,0.634090296928226,1.01618280868861,0.929977662958308,1.02896298594367,0.972285052178967,1.01581097313154
1985,0.63392431273278,1.01707470651446,0.930532869613609,1.02808845230753,0.971789453828207,1.01646341742244
1986,0.634073849019978,1.01629924314537,0.930956325553844,1.02681087064205,0.971893160828088,1.01587944224385
1987,0.634645880031238,1.01614988501855,0.931744914822776,1.02585682835353,0.971841285149607,1.01670419841768
1988,0.634437681788456,1.01727337378334,0.930745042204155,1.0280327349319,0.972749566334317,1.01561422022932
1989,0.634132523220201,1.01738052800418,0.929522931445903,1.02914998586017,0.972614968900745,1.01654890679315
1990,0.633232739223592,1.01855179002845,0.929332787653373,1.02960698020762,0.972801656998198,1.01665670774264
1991,0.632927119511299,1.01934229061512,0.929287288840131,1.03074098954606,0.973387973100946,1.01568966665069
1992,0.632595062499677,1.01975525829499,0.929942334367414,1.0301015784405,0.973398037285083,1.01525635384684
1993,0.631861665387259,1.02111636980468,0.92985810954982,1.03095420836536,0.973078373593484,1.01586541229908
1994,0.63191688574093,1.02033447629224,0.930780473352566,1.02914808004975,0.972988146423067,1.0155423699388
1995,0.631638789610665,1.0200159764279,0.930620251592625,1.02942719292059,0.973483143336746,1.01504495938787
1996,0.631444419763567,1.02062282151822,0.930494822974459,1.02993562353716,0.973197408699938,1.0159990532788
1997,0.631465935949809,1.02089308637775,0.930875165209655,1.02976804154066,0.972820913368135,1.01743267349842
1998,0.632605397600614,1.02043750074306,0.931788026522651,1.02787461510913,0.972538541032285,1.0175106890208
1999,0.631813281488636,1.0207939271717,0.93113500262392,1.02929705851817,0.972201014348965,1.01835755042656
2000,0.632157313041255,1.02083920427296,0.931125165994029,1.02926980453388,0.972250237352771,1.01835599859452
2001,0.631398699898974,1.02105089917071,0.930891638599624,1.02908131842468,0.973116123868151,1.01750295952687
2002,0.631971683364697,1.02014504452704,0.930898901912062,1.02901580041216,0.97354183237981,1.01734664570605
2003,0.631209100302923,1.02282642370184,0.929993538732603,1.03134983580142,0.973721288718021,1.01753709898492
2004,0.632164864759753,1.02264814749376,0.930602716281257,1.03066142744741,0.973626430401616,1.01785759171099
2005,0.631318966932106,1.02420030058446,0.929751354628267,1.03284605671276,0.973169081772586,1.01869719437363
2006,0.631998170515809,1.02287369184745,0.930419146099925,1.03245978556573,0.973067206689554,1.01956959819665
2007,0.632204849577142,1.02215146130512,0.930137714045015,1.03423804089898,0.972974271655348,1.01955866305115
2008,0.632296258171902,1.02142043794641,0.929980413868609,1.03394720091998,0.972618941879482,1.02045745600243
2009,0.632371703901865,1.02205592438864,0.930721356220306,1.03249262933914,0.97251060946904,1.02051108333737
2010,0.631918069847792,1.02294889408381,0.930195444367053,1.03375587234155,0.972727598961489,1.02033463068144
2011,0.632068441380592,1.02224663412138,0.929940841208159,1.0342959098793,0.973111056230679,1.01990022796254
2012,0.632117266562843,1.02251382120858,0.929977246866152,1.03427355503591,0.973429110520491,1.01898260961757
2013,0.631169099496033,1.02384156071571,0.930557532747407,1.0329427359151,0.972475081400567,1.02123014063465
2014,0.631612258813694,1.02355324969009,0.929967246811829,1.03385402629105,0.972677269716589,1.02121079242106
2015,0.631767021018694,1.02242934179088,0.931203809612889,1.03267846702637,0.972867079704905,1.02157922585626
2016,0.632108825879796,1.0217706223486,0.930490546984539,1.03308494413228,0.972793351827944,1.02085749776006
2017,0.631292925242812,1.02341338383353,0.929937747957812,1.03504777365268,0.972885296295371,1.0211440271181
2018,0.631103014815029,1.02422932569412,0.929702225759329,1.03629155837558,0.973293426425578,1.02162483988192
2019,0.630761409904185,1.02396132266658,0.931146804333249,1.03392736699455,0.973814426797343,1.02054376446375
2020,0.630384827740956,1.02528504448185,0.931891229459253,1.03233394768688,0.973592479031318,1.02068012725339
2021,0.629504417570136,1.02575583749109,0.931011692101235,1.0337127285115,0.974132436542894,1.01964680827751
2022,0.629481676799891,1.02453777015219,0.930432009405543,1.0339755177523,0.974096328838861,1.0195631752011
2023,0.628148103288473,1.0251906248028,0.93046487676929,1.03420207372379,0.973764104971201,1.02058752708211
2024,0.627915655126634,1.02567528765318,0.931056876889813,1.03446867667262,0.973319491523429,1.02074013830726
2025,0.627430255630775,1.02433367226679,0.9308752638939,1.034199148597,0.973735423955784,1.01995509398165
2026,0.627335064119957,1.02438947766387,0.930661980281201,1.03404842961625,0.973428597114912,1.02038593527688
2027,0.627121330662864,1.02449655855513,0.930012711718093,1.03503877337411,0.973124776129078,1.02040406643165
2028,0.626112969800137,1.02435384027428,0.929900192616202,1.03529482214079,0.973818120442412,1.01912601647428
2029,0.625757939496005,1.0246819834859,0.929659972816304,1.03581318696115,0.973868505611085,1.01861148094864
2030,0.625125715343225,1.02535945474965,0.929762995184616,1.03669813918523,0.974380925353588,1.0178989875818
2031,0.624662572020522,1.02572052355736,0.930266056578735,1.03531003017125,0.973665667517455,1.01862414421711
2032,0.625434039414059,1.02602170104037,0.929320590617823,1.03670368711044,0.97436580276213,1.01784278967125
2033,0.624934643589829,1.02660207389237,0.929689462971255,1.03674780855162,0.974797158318574,1.01678422501566
2034,0.624486260259336,1.02876195314802,0.929803571720586,1.03666381128497,0.974470176637518,1.01673391132336
2035,0.624817616153344,1.02933448115204,0.930442551089978,1.0360906428527,0.975196582888179,1.01597162080675
2036,0.625284423164063,1.02850907623662,0.929438536936627,1.03823401872446,0.975448782061585,1.01624264642512
2037,0.625476289072623,1.02825627289056,0.929467258267073,1.03856015788759,0.975527851077823,1.01593729182108
2038,0.625312245508316,1.0290907016457,0.928739039011609,1.03977207766603,0.975477071538327,1.01554726804124
2039,0.624967112001719,1.03117989013159,0.929427676240583,1.0380230969804,0.975617376669675,1.01558644929923
2040,0.62473740277599,1.03079022208686,0.930147637670841,1.03695060303297,0.975049365060744,1.01568728546861
2041,0.62464125656592,1.03098888432016,0.92982848967037,1.03800551902518,0.97539930212458,1.01509114778697
2042,0.624485606909151,1.0303289800327,0.93007698170937,1.03725498046318,0.975457928176033,1.01555852136762
2043,0.624773495008341,1.03088699207036,0.929561584529759,1.03711415290616,0.975774640375159,1.01497664628037
2044,0.625130626179253,1.03191168081747,0.929188835144206,1.03847510558271,0.975810675988224,1.01526242098073
2045,0.624594098669812,1.03168093936798,0.929342102729693,1.03854852142966,0.975913353459522,1.0153970737153
2046,0.624687716369891,1.03036471731093,0.92918753984404,1.03853352423418,0.975605941631569,1.01567205975722
2047,0.625066499032541,1.03126273505441,0.929402584835703,1.03824943541566,0.975507033409063,1.01567839410532
2048,0.624196127898374,1.03206268758952,0.929522243570552,1.03775706166028,0.975491497904931,1.01577787200632
2049,0.623972509844298,1.03143475262415,0.929309743160826,1.03823728871829,0.975662881160212,1.01584710020375
2050,0.624276300207993,1.03191902076238,0.929129056219831,1.038583092202,0.976014929890122,1.01436749094618
2051,0.624265712004511,1.03119811370582,0.928655676067696,1.03956031351064,0.975478513893985,1.01532695073032
2052,0.623725189590468,1.03268343428834,0.929102460365052,1.03960832693306,0.97527013289698,1.01621903641511
2053,0.625062592140389,1.03109332596931,0.929845171484716,1.03837937221024,0.974922495046487,1.01683391502815
2054,0.6243943607664,1.03057007218961,0.929974630102911,1.03864638790458,0.975029489931624,1.01686045853568
2055,0.624200785009148,1.02921822876222,0.931736583540573,1.03564154669318,0.974412747301051,1.01819078085972
2056,0.624506918207848,1.02806197760125,0.931658318123054,1.03601797100622,0.974388090607834,1.01830541571718
2057,0.623683516133583,1.02972555372362,0.931274353782726,1.03618159925462,0.97452424747761,1.01841788001844
2058,0.624130161008581,1.02956174331064,0.930804313846837,1.03751484538287,0.974362639843408,1.01914583868625
2059,0.624212037450823,1.02933967772755,0.930952173480214,1.03769194093599,0.973944356159748,1.02020644829628
2060,0.624781887999846,1.02901212890892,0.931295249406283,1.03720096871409,0.974283511336774,1.01974766092848
2061,0.624625148535786,1.02937423624464,0.931423090630591,1.03682854833353,0.974303995752266,1.01993653339088
2062,0.624587390205771,1.0285569278148,0.931669085228744,1.03686213178248,0.973594080228102,1.02115353856541
2063,0.625146360877762,1.02798858747977,0.931454176848123,1.03656368753668,0.973667560389241,1.02149706272227
2064,0.625461194967275,1.02791901011352,0.932256064830334,1.03520562245478,0.973664335189222,1.02086518384445
2065,0.625707630850928,1.02792105295144,0.93230233441121,1.03516966634512,0.974190281554279,1.02052148459081
2066,0.625239033143498,1.02851550826673,0.932879202591657,1.0345939628891,0.973866703078373,1.02140659559109
2067,0.625578814046378,1.02771174035034,0.932434347339223,1.03571706440597,0.973957359744172,1.02137491841981
2068,0.625342981018137,1.02764967876889,0.932759315253442,1.03458547701935,0.974392683198603,1.02036214713965
2069,0.62436250505017,1.02878907444808,0.933189841488651,1.03380099150482,0.973973329866148,1.02095047683057
2070,0.624357163915942,1.02963062532799,0.933193367117911,1.03374597650336,0.974242474546874,1.02002667450036
2071,0.624474591913249,1.02950468536252,0.933774461563873,1.03252100327473,0.974288060160539,1.02001688952683
2072,0.623778684685424,1.02908372365788,0.934731077195302,1.03012197038783,0.974080092519245,1.02057755210421
2073,0.623532030743871,1.03025737535483,0.935186996905563,1.02942766521186,0.973750299836636,1.02045209368942
2074,0.623506255384951,1.03060388879479,0.934488958210748,1.03112891476361,0.974253411127946,1.02017757324986
2075,0.624118747265245,1.03008859075524,0.934210906187233,1.03162037215978,0.973905651846504,1.0207445131653
2076,0.623776291170708,1.03025002572858,0.934302465312209,1.031919571124,0.974185980551113,1.02029635458359
2077,0.622895347211747,1.03294594407977,0.933417137224469,1.03380233657847,0.974242271457541,1.02031539063724
2078,0.622904094004581,1.0324306138957,0.932480811629052,1.03455138586524,0.974255625495161,1.01997624789456
2079,0.621938972784483,1.03420239348594,0.932040653102354,1.03510931128419,0.974744799201974,1.01994902738024
2080,0.621392045741191,1.03449981592523,0.931923612630364,1.03463565235791,0.974941084878348,1.01973372304201
2081,0.62154654637297,1.03278721921241,0.93141629764126,1.03549098548369,0.974954426353227,1.01963475323375
2082,0.622323128509439,1.03088610151561,0.931128181173806,1.03584802672685,0.975135338230229,1.01927569856535
2083,0.622656521741395,1.03084965349278,0.931341355957664,1.03719209347253,0.975185867436393,1.01893737332993
2084,0.622285078337488,1.03258033294754,0.931131716387643,1.03766132280059,0.974981641727286,1.01917952787511
2085,0.622177851199121,1.0334672657939,0.932174647200845,1.03657590189293,0.974660347783761,1.01976125141413
2086,0.622347023659769,1.0343792212668,0.931615620324846,1.03760533660831,0.975408053989727,1.01892020088189
2087,0.621778630820182,1.03514307942644,0.93128502749565,1.03875244835336,0.975001591447521,1.01979453211035
2088,0.621114984642579,1.03761837822556,0.930478107323652,1.04044258794349,0.97520625620646,1.02012717398604
2089,0.621977894064875,1.03670657249963,0.930519148225983,1.04081318099844,0.975450364721828,1.02015972215479
2090,0.621722503030165,1.03707295610535,0.930591591421196,1.04064796788446,0.975419255812708,1.02057634875248
2091,0.622075187776676,1.03720443178688,0.930126594548214,1.04174581831458,0.975253033742709,1.02105835649223
2092,0.622118625246424,1.03821381787308,0.930609041782512,1.04200427782997,0.975734382392741,1.02016148232966
2093,0.622523944401417,1.03904098590508,0.930502983317317,1.04239031854387,0.975506671219727,1.02080737104205
2094,0.622566033343649,1.03883871395985,0.931265953700436,1.04121585098103,0.975882738104964,1.02015165609779
2095,0.622039829560591,1.03928449453606,0.931094704936112,1.0418055230651,0.975804989473758,1.02068655567902
2096,0.621397467594528,1.03928001678302,0.930849616941189,1.04223148829254,0.975919351247174,1.02049245007622
2097,0.621043831841563,1.03951592444567,0.930803759674821,1.04155287517157,0.976196869254338,1.0200276622878
2098,0.621069286436031,1.04083801413515,0.931334550276334,1.04062825455984,0.976052584810715,1.02076853189754
2099,0.621401339622427,1.04192277090729,0.930401484984523,1.04234506218626,0.975885200069275,1.02090059143332
2100,0.620935096472719,1.04254830533927,0.931132193491618,1.04177795391683,0.975871605605378,1.02119810128848
2101,0.620881535081465,1.04307211565343,0.930463784921101,1.04259231209983,0.975925537855204,1.02082620000936
2102,0.621294388928722,1.04282362785707,0.929674999973104,1.04420243970886,0.975680616674074,1.02076708867761
2103,0.621402234765392,1.04369617085955,0.929361122981728,1.04467742552768,0.975889897912719,1.02064009970442
2104,0.621334586281434,1.04352536513438,0.930039950787781,1.04391778062984,0.975562273063969,1.02128634687521
2105,0.621166137128704,1.04419332392237,0.930476649277032,1.04311995817211,0.975522559681114,1.02092334699775
2106,0.62150571055616,1.04281247477134,0.930505727302386,1.04322719833197,0.975145394027797,1.02156871155571
2107,0.621055143532434,1.04205957786995,0.930804527831044,1.04270603762973,0.975438099963118,1.02054910377447
2108,0.620520579599493,1.04254074393839,0.930912920705012,1.04261736364565,0.975208530393355,1.02118854626141
2109,0.620123604479383,1.04424381712619,0.931751559373931,1.04064566654632,0.975206678370877,1.02114829429892
2110,0.620515012979666,1.04253301796253,0.930988805609622,1.04120340834822,0.974853450935746,1.0226574136259
2111,0.621181112530496,1.04200607175385,0.931301631244125,1.04104253095417,0.974956978215951,1.02278436845035
2112,0.620560529979666,1.04316497590974,0.931538802183899,1.04117660737518,0.97469528390764,1.02316177577892
2113,0.620896929475496,1.04187140196386,0.931133522443776,1.04220847549803,0.97502564980874,1.02252832330898
2114,0.621333500108788,1.04118660877026,0.930398838590245,1.04332446916785,0.974899243326013,1.02250005704597
2115,0.622173818207908,1.0390742683344,0.931641267709031,1.04166562074777,0.974706763413286,1.02225972611377
2116,0.621989285099346,1.03954222304145,0.931480156247008,1.04306574751153,0.974820749993415,1.02254206738543
2117,0.622253367366059,1.03978600605985,0.931659598192703,1.04381008183558,0.974248806190595,1.02369135492782
2118,0.622501191522986,1.0402274010077,0.932354628911443,1.04321964127015,0.974641208391459,1.02334781311129
2119,0.622218422327737,1.04047476639947,0.933025331538686,1.04261500331117,0.974711131666433,1.02292686611644
2120,0.621388742526367,1.04067844377756,0.933613408372776,1.04221184817086,0.974880596714528,1.02298423152912
2121,0.621220778995321,1.04130089484372,0.933358698122426,1.04131928178331,0.975002487415977,1.02280318436335
2122,0.620949911194434,1.04165824154349,0.933990693488744,1.03958085122173,0.974381722028826,1.02376771967908
2123,0.620014599425107,1.0428689392177,0.933747434777577,1.03995249304015,0.974673132889354,1.02342666320173
2124,0.619472994778331,1.0423027030273,0.933699314680222,1.04073581293235,0.975007392938603,1.02283654323228
2125,0.619016386816919,1.04216981059316,0.933442110787068,1.04194393873561,0.974903373696283,1.02274155609902
2126,0.619199054849541,1.04264538514884,0.933206300666887,1.04281455873079,0.974216615140387,1.02426384651239
2127,0.61822096226125,1.04418209184834,0.933238277047199,1.04287950570054,0.974916422140226,1.0238307822616
2128,0.617894043214447,1.04367465044052,0.933868850362448,1.04198889211327,0.974627940758869,1.02445244521339
2129,0.618080788834844,1.04236108949929,0.934329292615025,1.04058824995723,0.974843192417061,1.02378943474649
2130,0.617689892532611,1.04262525997521,0.933843703664526,1.04158854276816,0.974832862219676,1.02386176212227
2131,0.618076202673997,1.04251772613694,0.932486546051283,1.04389699616378,0.974378918423768,1.02462884543321
2132,0.618228241845291,1.04369859220984,0.932398838041452,1.04437615188147,0.974215054572742,1.02466567522891
2133,0.618775563973002,1.04303040036341,0.931754159113557,1.04518563576637,0.974089081376517,1.02460344653164
2134,0.617933750819409,1.04432890697173,0.932418899652478,1.04402385885269,0.974027403339048,1.02500897654324
2135,0.619533053407321,1.04259303489604,0.932573309647319,1.04307160863329,0.974348938809826,1.0241034329752
2136,0.619218616265312,1.04182678696403,0.932375832815071,1.04275183835592,0.974508754750217,1.0244919094887
2137,0.619464793561478,1.04156624586881,0.93243266835531,1.0423920037386,0.975088427046794,1.02362728613347
2138,0.619426996924954,1.04325141523721,0.932845719683209,1.04197204412561,0.975108735356515,1.02393583023048
2139,0.619783024520694,1.04384779914243,0.932645888633105,1.0428197054986,0.974649937107064,1.02355891683877
2140,0.619516396469249,1.04395072407849,0.931755076932536,1.0445815189131,0.974545622435198,1.02385148773488
2141,0.619667620044929,1.04325312129714,0.931169421746087,1.0451940365431,0.975233323120092,1.02313142822974
2142,0.619544783073258,1.04308972287618,0.932376880144514,1.04356780732662,0.975428801767042,1.02283221251749
2143,0.620051633719893,1.04192715240337,0.93173369476534,1.04438570745337,0.976024647624385,1.02180881691011
2144,0.620298212895139,1.04186060495875,0.932591959071547,1.043300490173,0.976338803960758,1.0209679284515
2145,0.619778860645224,1.04266606325855,0.93271558765632,1.04250036971153,0.977023219062773,1.02066284495448
2146,0.619631647702452,1.04312126716572,0.932853154921981,1.04286780075326,0.977118980668108,1.02071289456123
2147,0.619725792838583,1.0424649824807,0.932917253131468,1.04264776497288,0.977057976589889,1.02178517744048
2148,0.619828840564363,1.04185092071276,0.933309934282607,1.04162231745846,0.977018379261199,1.02161270748445
2149,0.620407149758319,1.04204080992371,0.933830010982314,1.04052311635404,0.977311315065781,1.02132213859467
2150,0.62074604320317,1.04037648637602,0.933646397830924,1.04187210682794,0.977480822060977,1.02090868513882
2151,0.620106668112097,1.04206940456615,0.933677481191202,1.04151688255618,0.977669815321779,1.02095329967434
2152,0.620346417850055,1.04159720212252,0.933889764098008,1.04157165153049,0.977401631145183,1.02143812349485
2153,0.620755871569982,1.04182551873403,0.934700641024247,1.04008994362815,0.977389257646014,1.02204868945502
2154,0.62088651992288,1.04285080248358,0.93523866845136,1.03981954698974,0.977312299016941,1.02178076758896
2155,0.621106576100646,1.0423472840176,0.935177480643806,1.0403437139143,0.97726923901943,1.02269266176648
2156,0.620432171295239,1.04146496716112,0.934711571440367,1.04114107196353,0.977532265014035,1.02243678171904
2157,0.620383641488921,1.04226673308312,0.935112535306983,1.03963166850837,0.977906583017999,1.02171940106231
2158,0.619833960785823,1.04225789089905,0.935292454646403,1.0392620373557,0.977871014695308,1.02205224617594
2159,0.619123245918216,1.04277419311735,0.935800629491021,1.03808764645266,0.978472752929396,1.02105916904191
2160,0.619211081930121,1.04298717925196,0.935038942171241,1.03959060559281,0.978189666142441,1.02082466282203
2161,0.619253542027443,1.04344512278325,0.935247523854689,1.03907070897862,0.977608161094102,1.02173128167617
2162,0.619012446610097,1.04436964321532,0.934870401350749,1.0394118624993,0.97795341622345,1.02137116818008
2163,0.618628376826679,1.04479938096979,0.934352791198488,1.04061876828002,0.977572352969335,1.02238787712734
2164,0.618340568452319,1.04499735578042,0.93390072632818,1.04194679054682,0.977175486416853,1.02339461937639
2165,0.618530196980826,1.04549107844772,0.933996763664722,1.04235996036527,0.976722726823462,1.02414858048625
2166,0.617883896092797,1.0457896770251,0.932970736531197,1.04430455290196,0.977119731861697,1.02412052338293
2167,0.617866746758053,1.04618459075265,0.932615057931407,1.04461397547708,0.977388984424337,1.02368787263069
2168,0.617621539653119,1.04680015280289,0.932055728426015,1.04477824822608,0.977262927803546,1.02397909735299
2169,0.617178757425857,1.0475509440448,0.93205082736016,1.04584661793772,0.976820140178382,1.02431045961832
2170,0.61686529939235,1.0485407807133,0.93278280488132,1.04347688041145,0.97646740209008,1.0253779172003
2171,0.616054965127126,1.04891656590656,0.932748751123187,1.0434621222983,0.976258684758674,1.02610444014228
2172,0.615294703991023,1.05044819419129,0.932235468577555,1.04530289438007,0.976315475993742,1.02599050979131
2173,0.615591527528057,1.05125030191652,0.932149601812617,1.04474984426326,0.9763448960392,1.02569535196124
2174,0.615512105553861,1.0517049637527,0.932031880458856,1.04549925103135,0.976555780215057,1.02602926514149
2175,0.614960168813901,1.05223689667816,0.932088561417444,1.04633670551662,0.976325868921779,1.02612182526871
2176,0.615473161316338,1.05249128132499,0.932338121087639,1.04633303058891,0.97591928091687,1.02706254163902
2177,0.614908858965313,1.05410496506888,0.933073477445891,1.04549587549807,0.976059623603861,1.02710292198978
2178,0.615207459264626,1.05421314169821,0.933510792441092,1.04487854854765,0.975970339669296,1.02719372137438
2179,0.615893490737377,1.05419464013024,0.93364029957663,1.04447561200446,0.976174908670658,1.02709882092984
2180,0.615812068141773,1.05529404165072,0.933718898085973,1.04470940824376,0.976501866273525,1.0267809127287
2181,0.614799542023528,1.0563749238261,0.933578898703268,1.04612431828157,0.976183362553193,1.02784483923471
2182,0.614309027370825,1.05734157357981,0.933874164375311,1.04601199909959,0.976583196711486,1.02776218025649
2183,0.614508431473717,1.05712962848702,0.933640949853522,1.04567088724084,0.97726508532511,1.02689013964087
2184,0.614598966111048,1.05748665232356,0.934381717456884,1.04510511745747,0.977988647218165,1.0260428567854
2185,0.615633751768887,1.05695559390246,0.934504261454842,1.04339031417225,0.978096850604371,1.02623906916536
2186,0.615507000327182,1.05789628766892,0.934576583449908,1.04351571921972,0.978136305642549,1.02608544342365
2187,0.615266209632258,1.05927889227502,0.934332027641165,1.04362983419352,0.978166898290073,1.0258557198163
2188,0.615075480841088,1.06014521363711,0.933213519103043,1.04567911623443,0.978565123962035,1.02466736379849
2189,0.614436186006132,1.06120190168298,0.933504662490531,1.04562921077308,0.978048495235211,1.02507854191506
2190,0.613792075079866,1.06246926716364,0.933535009420962,1.04543769576698,0.978071742879394,1.02386396411303
2191,0.613635024949084,1.06198820667479,0.933937994768902,1.04454465002958,0.978405036581359,1.02242316984146
2192,0.613783198045119,1.06153719801805,0.934344887847854,1.04487524263375,0.978119189367436,1.02288306631298
2193,0.613859228809734,1.06122080540737,0.934380939046241,1.04462741978474,0.978011087772312,1.02320628220238
2194,0.613452201911425,1.06223165365146,0.934109006822693,1.04463316667684,0.977787551170338,1.02419101177262
2195,0.613029627129764,1.06256114923609,0.934946930984383,1.04252034387174,0.977420869728615,1.02495827208861
2196,0.612855771486771,1.06280255981938,0.934512732857205,1.04355823352116,0.977691837037671,1.02425772428703
2197,0.612211649939296,1.06374843352818,0.933136122455182,1.04577429713937,0.977395446682022,1.02452841013186
2198,0.612307889245275,1.06375876377437,0.933254769839754,1.04509897048725,0.97795339577613,1.02312469935737
2199,0.612470975247838,1.06326684893514,0.933066556944307,1.04512773282139,0.977548545392045,1.02378004307509
2200,0.613024128183477,1.06268535125035,0.932997833703711,1.04524578948583,0.977528140297234,1.02405609331417
2201,0.612577968264053,1.06216396498193,0.932961865816416,1.04582064161823,0.977739851922939,1.02389119323496
2202,0.613515065506906,1.06137533846184,0.933324192621525,1.04601073664823,0.976861546863927,1.02485602380483
2203,0.613667027061645,1.06062962916746,0.933220509580915,1.04645357588358,0.976531022873873,1.02576929983974
2204,0.613297387061002,1.06090044452724,0.933842015162348,1.0454349840055,0.9760393594509,1.02648182654167
2205,0.613366950652478,1.06056593792766,0.933911763570834,1.04558147748641,0.9757304166885,1.02683170048175
2206,0.613406997868179,1.06011590130663,0.934914104542267,1.04429797968206,0.975317617349856,1.02763136075249
2207,0.614014931309059,1.05951717452306,0.933761722477642,1.04565022980674,0.975272046980334,1.0274005177606
2208,0.614366650972263,1.05827741090164,0.93454198415304,1.04362886695105,0.974865985594947,1.02835218298509
2209,0.614522022823482,1.05774217497836,0.934627990710095,1.04388342826051,0.975409248228717,1.02756633763378
2210,0.615205070383722,1.05732949771103,0.9344590912572,1.04476579408403,0.975527257907541,1.02781986770576
2211,0.615613711032731,1.05641812830265,0.935243249298094,1.04305935380881,0.976042772811567,1.02718443771324
2212,0.614661494161552,1.05764685805081,0.934934400219029,1.04297691676752,0.976310114858449,1.02739931141343
2213,0.615286225274168,1.05778342458291,0.935544985743099,1.04214378674866,0.976540274444494,1.02655218991764
2214,0.61492501034148,1.05705240308199,0.935453585475386,1.04190635398848,0.976412964414121,1.02702476194243
2215,0.614907639047236,1.05586372478761,0.935668104448341,1.04132620366464,0.976878417603159,1.0264482498728
2216,0.614524210817343,1.05711305191901,0.935618909443057,1.04189873182834,0.976581013076745,1.02708737027262
2217,0.614743309460811,1.05717418269071,0.936725500889316,1.04031142151921,0.976266977628451,1.0280101352597
2218,0.614470534804429,1.05760039152916,0.936460761504122,1.04088443257634,0.976724967485584,1.02675547813586
2219,0.614828345496594,1.05721727755533,0.936577783234223,1.04112803033987,0.977107192902034,1.02626452321924
2220,0.614921414282043,1.05680674152434,0.936687887546154,1.04101204738056,0.977367139905659,1.02587203374515
2221,0.614110436543733,1.05746967291655,0.936549242315868,1.0409604370242,0.977301784920921,1.0258780022148
2222,0.613880188734752,1.05709310406849,0.937200466207157,1.03966164362276,0.977233633667985,1.02616061954309
2223,0.613837721479784,1.05796703103752,0.937985238979936,1.03861894074282,0.978017663524493,1.02451397933795
2224,0.614039020295219,1.05803454417405,0.938314099181409,1.03825912780886,0.978057994838672,1.02534912681836
2225,0.613365366737664,1.05791971801632,0.938004206095658,1.03968047345031,0.977955017857083,1.02583335426213
2226,0.613388260052776,1.05758351132266,0.937626752312065,1.04021305822531,0.977960617993296,1.02609397313917
2227,0.612676953087057,1.05908043948434,0.937859913982281,1.03972710351551,0.977454703544437,1.02666508122983
2228,0.61220085537613,1.05972658904963,0.937839029058199,1.03948396719157,0.977451655014309,1.02639375838187
2229,0.611455333392479,1.06025388846506,0.937004239822281,1.04154380323863,0.977062560357089,1.02675453314911
2230,0.611722869679877,1.06037527142718,0.936773545199834,1.04181728105502,0.976602505510078,1.02769259049674
2231,0.612120135701229,1.05914640133747,0.936108545441693,1.0422628059762,0.976561083472869,1.02724218564525
2232,0.612132825871891,1.05882578168706,0.935688192912329,1.0437039192226,0.97635803667184,1.02765459448047
2233,0.612464237132601,1.05867766888633,0.935530139620461,1.0439721851371,0.977084793045027,1.02665000074276
2234,0.612308406939398,1.05937419298881,0.935970793399309,1.04298343629693,0.976858441315942,1.02699261136566
2235,0.612538150378537,1.05985127513481,0.935420514439225,1.04371357489649,0.976263357074874,1.02832879011805
2236,0.612905108078902,1.05956106659305,0.935156400736471,1.04515669338412,0.976489349067618,1.02798977912436
2237,0.612961730622718,1.05884996378285,0.934955458085244,1.04548020882984,0.976259053531289,1.02823126220603
2238,0.612902443515737,1.05868428890629,0.934539150453523,1.04570686838008,0.976206462489111,1.02845810293665
2239,0.612681360067994,1.05821869843982,0.934751895182185,1.04604406571489,0.9758273201379,1.02937118875423
2240,0.613149927795484,1.05774215893542,0.934711367498431,1.04634326474315,0.975939852586815,1.0288242985353
2241,0.613139018348369,1.05778893662636,0.934697542944818,1.0463101848962,0.975642896597773,1.02871932510986
2242,0.613184243481946,1.05762505509864,0.935343550312281,1.04554871744829,0.975542187072161,1.02931648629758
2243,0.612885566988969,1.05844009251385,0.935840956521947,1.04409833798123,0.975234712322705,1.03005644475053
2244,0.613105671733431,1.05831660414246,0.935766345560375,1.04383926805721,0.974949744706526,1.03097782752838
2245,0.613177748639573,1.05825633636928,0.936054634554848,1.04497693985129,0.974924397787824,1.03088765579991
2246,0.61305963738916,1.05908508976106,0.936014188874325,1.04460920894453,0.97500036218304,1.03035408984434
2247,0.61255413267769,1.06083295829217,0.936478299822374,1.0444922189654,0.975454920616143,1.02957038759925
2248,0.611539078428986,1.06126803968028,0.936500335102572,1.04418270994381,0.975072971290701,1.03038067352466
2249,0.611609379762696,1.06174087528894,0.936827553141158,1.04311333304608,0.975442367893193,1.03016900613022
2250,0.611149958166866,1.06200848355319,0.936945398509078,1.04323344219908,0.975628766236506,1.03003009282914
2251,0.611130599644012,1.06225345215259,0.936908951515573,1.0429525579949,0.976677036053191,1.02821044923642
2252,0.611011858625825,1.06190052062033,0.936970136920755,1.04272260998501,0.976536068907211,1.02838255813543
2253,0.61068870354211,1.06350144694062,0.937457015822021,1.04116635031849,0.976276566834887,1.02930254795459
2254,0.610685713700332,1.06342667898606,0.937219649150955,1.04148306555455,0.976305927700727,1.02941458168945
2255,0.610893531649198,1.06399619951503,0.937361877101256,1.04160918481191,0.976384180029436,1.02937757559375
2256,0.611028989407558,1.06337623900802,0.938305329561514,1.03921815476762,0.975953373517592,1.02977452354033
2257,0.611117787733142,1.06325253818758,0.938115685711857,1.03976061966898,0.97618258694738,1.03049523341721
2258,0.610786831530462,1.06269521379633,0.937619113981315,1.04041087878596,0.975861381975312,1.0314532746244
2259,0.609875697381025,1.0646622867815,0.937967686679256,1.039939359641,0.975594210537109,1.03145179506888
2260,0.609853573151384,1.0649379889046,0.93818851402283,1.04048810177366,0.975475930330703,1.03196984602552
2261,0.609733753244353,1.06547642933504,0.938002616581562,1.04104494681093,0.975177603606036,1.03236934139805
2262,0.609513900895212,1.06562411690862,0.938441716421962,1.04008852526757,0.975418451129484,1.03233813484529
2263,0.609399372069011,1.06591338567168,0.938988114341924,1.03884114459093,0.975516989278684,1.03229880117587
2264,0.610138181570124,1.06627662642735,0.939007174349241,1.03906894380194,0.975477546742816,1.03217519004861
2265,0.61021959632555,1.06650320696619,0.938695575259525,1.03927373882458,0.975597016124315,1.03204175426494
2266,0.609531504219525,1.06705285115364,0.939014370980305,1.03915546040403,0.975372468754732,1.03210185950893
2267,0.608840089489773,1.06769880545248,0.939181293374954,1.0388015782778,0.975642561145944,1.03172668196721
2268,0.609303131463135,1.06701324758068,0.939100164423491,1.03855368537904,0.975237911893027,1.03237963862398
2269,0.609412547154184,1.06686976319627,0.938938413349779,1.03818198962416,0.974904608170332,1.03259345314916
2270,0.609680505273817,1.06633324612494,0.938857162384403,1.03930689853931,0.975129756107596,1.0324225347677
2271,0.608922622464217,1.06646756065201,0.939380315688826,1.03890949548369,0.975026191223688,1.03237868072033
2272,0.609155686438509,1.06658090033808,0.93990604084812,1.03808307181718,0.97478168734033,1.03179853337959
2273,0.609042328245679,1.06582149772761,0.939225374928552,1.03991536660162,0.974497659981371,1.03223352660837
2274,0.609153068576677,1.06513704415555,0.939325385577994,1.04029799329658,0.974435443210316,1.03263972364204
2275,0.60874326654713,1.06456938146643,0.939430764935905,1.03997842703811,0.974333503123003,1.03320796140897
2276,0.608212318206407,1.06563449836245,0.939873456119294,1.0392823039648,0.974584045587547,1.03310403678391
2277,0.60798661026505,1.06640128744698,0.939268284812446,1.04035525663936,0.974640606418078,1.03254252563055
2278,0.608195840364327,1.06628114940707,0.938647294647701,1.0416446063901,0.974477684052209,1.03270616100318
2279,0.608192505251063,1.06522398572865,0.938518591832005,1.04163788128759,0.974211938388604,1.03350051075766
2280,0.608517842563523,1.06512974222705,0.939202333998416,1.04082909603525,0.973928444008188,1.03445982644308
2281,0.607863957152776,1.06575191952448,0.938463773460349,1.04281878406962,0.973968827073988,1.0340534822254
2282,0.60785006454311,1.06571335805138,0.938891945534338,1.0419057901052,0.974494027964214,1.03341536121888
2283,0.608117225430949,1.06459741987636,0.937904689685501,1.04335386040482,0.975153954930278,1.03212074213119
2284,0.607828891754046,1.06527032602665,0.938413545899711,1.04216473658555,0.975266287573856,1.03142691013643
2285,0.607703516363469,1.06489127629576,0.937941246056049,1.04299445237186,0.975191747192354,1.03154994158961
2286,0.607941111570742,1.06503454023143,0.93777761756624,1.04257278308367,0.975144105199966,1.03181684989923
2287,0.607464053289977,1.06479501411654,0.938027515985364,1.04194332404847,0.97539053488914,1.03144750147251
2288,0.607876771101857,1.0638685283206,0.938870810683901,1.04035651517299,0.975367033266272,1.03235156902147
2289,0.607818528019387,1.06401014385061,0.938517399200841,1.04028597789614,0.975256015334216,1.03304595355671
2290,0.607751167937761,1.06525961998482,0.937397924065227,1.0425010257703,0.974941741534293,1.03354370056951
2291,0.608375857590035,1.06616188192951,0.937763835623497,1.04237025122897,0.975093970407276,1.03392931922461
2292,0.60769425595188,1.06772191157742,0.93790370329031,1.04242166800938,0.974782486332801,1.03492209902275
2293,0.606616556536559,1.06963799566527,0.937864889656778,1.04340586280935,0.975131157118339,1.03524519913898
2294,0.605952073097671,1.07058053663709,0.937203684491656,1.04444775944659,0.975651628349855,1.03429516109211
2295,0.605921698445038,1.07051877004371,0.937951462678309,1.04316342053046,0.975911654730538,1.03371141809314
2296,0.605340086665837,1.07069624073321,0.937257817608066,1.04440036387804,0.975898600600982,1.03377478005352
2297,0.605081102218079,1.07015131215858,0.93689087724525,1.04542263493165,0.975375289666905,1.03415723173674
2298,0.605621504875749,1.06973553811306,0.936899545309558,1.04549780393748,0.976001689776578,1.03290677437532
2299,0.60526298149801,1.07032909956218,0.93718892544637,1.04523364658713,0.975954204078941,1.0330690773537
2300,0.605382486925342,1.07075764291384,0.9381986317378,1.0432020421223,0.976354327168416,1.03238874614842
2301,0.605415666548422,1.07191246650683,0.938760942609465,1.04233232748315,0.976275486855299,1.03230384979463
2302,0.605053988201896,1.07237295554582,0.939380740328471,1.04126061346336,0.976165430614319,1.03224331362955
2303,0.604764850366525,1.07304568760649,0.938277650051471,1.04317159759848,0.975920073339181,1.03261018741227
2304,0.605491607356694,1.07236774817714,0.938374291802969,1.04288285472549,0.976049423221623,1.03213670462688
2305,0.606038461406768,1.07057843326226,0.938185730017242,1.04291747944857,0.97634785366943,1.03178794028711
2306,0.606461174698629,1.07066122440569,0.93783486402853,1.043603081069,0.976493969925632,1.0316250814275
2307,0.605819039102813,1.07149152136389,0.938337561751823,1.04353968724599,0.975979849701317,1.03248301408148
2308,0.605460032797097,1.07119622143822,0.938318624350181,1.04471576274509,0.975896711900555,1.0323461453066
2309,0.604981970478342,1.07253789791238,0.938839790772256,1.04416983809049,0.976122134594217,1.03225499262525
2310,0.604835263929533,1.07247412324592,0.938801665747142,1.04386149565225,0.976173837024036,1.03181447878583
2311,0.605114368736098,1.07280951297687,0.938874000127045,1.04443616784485,0.9760153341973,1.0316279432777
2312,0.605427887409533,1.07266601389,0.938935903035015,1.04419350037505,0.975838173390963,1.03222613835211
2313,0.605189308628385,1.073836298698,0.939174025521619,1.043589523471,0.976101374296326,1.03194820530024
2314,0.60493190028832,1.07455147269218,0.938900579926055,1.04524169337532,0.975714159430327,1.0322619525532
2315,0.604762394297835,1.07567409045396,0.938810975564629,1.04550355554924,0.975497483105163,1.03280051120403
2316,0.60538204455905,1.07580782587992,0.938417961583843,1.04558594494086,0.975078660066126,1.03340272901978
2317,0.605909361732097,1.0750820858007,0.938853786329629,1.0445821822548,0.9747997240522,1.03382656247247
2318,0.606839408540537,1.07485967422846,0.93944020341913,1.0437788072777,0.975068312767326,1.03363645248044
2319,0.607266138433379,1.07405200886668,0.93975367564419,1.04307342614165,0.974351380927846,1.03469766134492
2320,0.607198890428224,1.07447640359093,0.93925012718588,1.04452813208945,0.974170569272996,1.03514539782153
2321,0.606936764404981,1.07527199407067,0.93887782546321,1.04545163457512,0.974472069937698,1.0347683457611
2322,0.606328371164333,1.07511101735277,0.938422059221197,1.046504415828,0.974697084014778,1.03469384543469
2323,0.606530818356252,1.07468320171377,0.938432727205586,1.04639868213311,0.974852198485572,1.03450413278306
2324,0.606411677267478,1.07505345619382,0.938502842834717,1.04634749632085,0.974977274525435,1.0345600473269
2325,0.606103252441204,1.0756769102572,0.938385821321343,1.04696960818093,0.975174733409181,1.03448911581476
2326,0.605429577665716,1.07651094038934,0.93743532759024,1.04777504560613,0.974405670775631,1.0356584522894
2327,0.604795524170379,1.0776831187237,0.937737483162968,1.04698998555979,0.974630851841102,1.03508419042489
2328,0.604374446094875,1.07803411500407,0.937351144215654,1.04744421540126,0.975005419014229,1.03467428215304
2329,0.604550533956001,1.0785067196826,0.936680291805986,1.04869654218497,0.975147651106399,1.0345356063438
2330,0.603461228544281,1.07900488269102,0.936944518851561,1.04843193462675,0.974948835960791,1.03473845125563
2331,0.603817923511636,1.07951593319753,0.937029139307791,1.04826480247007,0.97516366538597,1.03459749490119
2332,0.603022270041052,1.08093389967394,0.936862174345209,1.04813276946754,0.974669342475474,1.03586726479643
2333,0.602932257716993,1.08022176192102,0.937350452953695,1.04741532109803,0.974603294454728,1.03576013885252
2334,0.602998189937711,1.08020454682232,0.937535764539892,1.04672534287966,0.974996137516155,1.03515037524169
2335,0.603271223437255,1.08005891558039,0.937745577702203,1.04601951199521,0.975246370676247,1.03453038927022
2336,0.602821349690524,1.08104793343683,0.937821269315234,1.04596696401686,0.975643097521977,1.03376868404886
2337,0.602857202457777,1.08069967232225,0.937512475150447,1.04655918840975,0.975501663509852,1.03432426257051
2338,0.602796936347094,1.08065208175476,0.937457302761267,1.04667442600607,0.974882364525877,1.03508779024801
2339,0.602380032640897,1.08021932377361,0.937824020627855,1.04612369612023,0.974337049050707,1.03649792505359
2340,0.602563416353752,1.08017104343573,0.937281160250434,1.04712514728458,0.974768293338926,1.03541928507717
2341,0.603270794044497,1.08045177327314,0.937103379583268,1.04673271454526,0.97457214147888,1.03557297519141
2342,0.603066034520235,1.08102639017036,0.936333274364931,1.0472568446655,0.974974198749972,1.03529714560876
2343,0.603528303432648,1.07966293073562,0.936827511737757,1.04670871782742,0.975175501775268,1.0349568839974
2344,0.604313840879962,1.07813464268118,0.937750499593374,1.0448100968013,0.974998816191837,1.03546218557967
2345,0.604908439347192,1.07793953304952,0.937761240912404,1.04474837967692,0.974556368766754,1.03604835807845
2346,0.605315383495962,1.07748669189059,0.937790451440195,1.04417217368927,0.974132403998091,1.03570983269465
2347,0.605622515670292,1.07780945374585,0.938245543645089,1.0440171041568,0.974217071621841,1.03574805502537
2348,0.605884028998746,1.07788612206142,0.937486201004333,1.04547917976104,0.974154192936877,1.03602919049409
2349,0.605764090757924,1.07678945915533,0.937372188962334,1.04544486674287,0.973618138458188,1.03724622548032
2350,0.606085903502687,1.07544696656233,0.937459770405683,1.04546757082193,0.973826555763913,1.03684943066708
2351,0.606365185905536,1.07448267710077,0.936707978246897,1.04710347146981,0.973797446520162,1.03669820448837
2352,0.606966733964399,1.07433035423343,0.936231786209712,1.0485268536369,0.973640149394993,1.03665600969731
2353,0.606930487818166,1.0739221484975,0.93603510325518,1.04904682382522,0.974266028353327,1.035071261194
2354,0.606826131790943,1.07355228761083,0.935616818173954,1.04991796138043,0.973997207060237,1.03618451249153
2355,0.60694855887903,1.07353989524219,0.935529733411636,1.05018286897327,0.973955993016095,1.03606436132413
2356,0.606692902216569,1.0730495333259,0.935497003441061,1.05055992472806,0.974047777778198,1.03577240160489
2357,0.606818443470614,1.07343544980782,0.935000824100776,1.05143706992354,0.974335232855978,1.03566725490277
2358,0.606387225416302,1.0741217332262,0.935567260185984,1.05024647682947,0.974713782368167,1.03545064407132
2359,0.606636330649996,1.0745617973391,0.93517801924376,1.05060973091762,0.974533671424852,1.03536575739204
2360,0.607189290743224,1.07411805195184,0.935533429494038,1.05005944203011,0.974428342068935,1.03502111426955
2361,0.606933300444147,1.07557671571193,0.935434771332571,1.04985798562011,0.974464880231204,1.03543476922875
2362,0.606729859678251,1.0752778488479,0.934867246478267,1.05100048710432,0.974321860984651,1.0358119067887
2363,0.607095363321342,1.07494002952193,0.935337670539137,1.05068761394107,0.973996304180141,1.03487879185371
2364,0.606998761056967,1.07521553791766,0.935078309765752,1.05115386143834,0.973984141747157,1.03520167222917
2365,0.606512521023138,1.07637132175247,0.934958489320086,1.05136468346935,0.974209378542207,1.03462978618014
2366,0.607067912481779,1.07560087593635,0.934814149634973,1.0521482712826,0.974746391326334,1.03416529155604
2367,0.607099976270067,1.07518275717177,0.93501382117705,1.05232203137005,0.975120863030148,1.03434058004334
2368,0.607238198436605,1.07513928894153,0.935466915803344,1.05158463756608,0.975374297757173,1.03418947012989
2369,0.606825485778958,1.0755038107741,0.93491235125022,1.05205558876868,0.975430790971552,1.03411424038731
2370,0.606006783112786,1.07567115391654,0.935109221884174,1.05216827895083,0.974953332521258,1.0351145910217
2371,0.605908686218699,1.07490670529121,0.934649928080605,1.05315767393902,0.974767440297862,1.0353146409005
2372,0.606019892431359,1.0744003204519,0.936165206788162,1.05010790743127,0.974933227833333,1.03481999352723
2373,0.606348916467189,1.07493326231993,0.936304268537393,1.0509885470772,0.975581355608355,1.03390939203492
2374,0.60660901565656,1.07553149962108,0.936268797171421,1.05181118048995,0.97533559162061,1.03425317488305
2375,0.606498912237604,1.07538561644919,0.936269202678476,1.05091992648521,0.975486354933062,1.03368115935326
2376,0.606443367485714,1.07542815923184,0.936155818949174,1.05132052818803,0.975635229003893,1.03425842336875
2377,0.606227189019524,1.07554506489203,0.936291047497953,1.05062905514381,0.975553784414835,1.03430191003961
2378,0.606309995767448,1.07546439948567,0.936536156905594,1.05005604915984,0.975399119541772,1.03474145460389
2379,0.606418212757035,1.07577306562645,0.936834078933785,1.04941549411439,0.975082362054899,1.03475934377261
2380,0.606610236553869,1.07608105444527,0.936982568995238,1.04907188196473,0.975571229860481,1.03418234528331
2381,0.606832046040382,1.07626665028904,0.936736739364835,1.04989479763939,0.976118349006987,1.0341331021141
2382,0.606546881047301,1.07738543089668,0.937578611496912,1.04905208926764,0.975750084797509,1.03501914213464
2383,0.606580729069075,1.07684172514461,0.938030805394504,1.04911164275098,0.974949061672799,1.03640404074353
2384,0.606462975916027,1.07690584273729,0.938756621544302,1.04689950032275,0.975394849087466,1.03526981799046
2385,0.606706433242461,1.07636189181741,0.939307382254279,1.04704979816422,0.97595369656636,1.03470207077127
2386,0.606110168922453,1.07712294981291,0.939523323436211,1.04674578644747,0.975102692631707,1.03701771964445
2387,0.60561768202416,1.07692807717898,0.939886451494354,1.04603584428142,0.974489908104092,1.03790074469796
2388,0.60556966407465,1.07826996078029,0.939884067372834,1.04612756417126,0.974228192184448,1.0385514010331
2389,0.605932546914361,1.07841679383733,0.940422197410239,1.04567654077337,0.973736903419197,1.03935801486295
2390,0.606027865463673,1.07933725363759,0.940946452606347,1.04457365286635,0.974003430902348,1.03843208201537
2391,0.605787233043459,1.0805086586958,0.941142557609034,1.04360484856624,0.973893529291645,1.03933428694908
2392,0.605721175095457,1.07982257287776,0.941287844965398,1.04336104548613,0.973407651157338,1.03996394098821
2393,0.605878794293999,1.07927001521457,0.941569578824513,1.04267913335383,0.973376657603808,1.03936741050792
2394,0.606008968275838,1.07986159170478,0.942091333280622,1.04236655090673,0.973051639729018,1.03938467346628
2395,0.605708007552841,1.08130572848758,0.942286110745259,1.04214975554761,0.972883933861246,1.03968933653827
2396,0.605482757315718,1.08149423690244,0.942457694878392,1.04165070660242,0.972582904556062,1.0401208766499
2397,0.606075816845014,1.08147513898388,0.942747603914129,1.04008550585081,0.972642549289042,1.04070305878174
2398,0.606877853904321,1.08012660454772,0.943034181127141,1.04013918892096,0.97276945356582,1.03982655152711
2399,0.60754875036354,1.08067777022821,0.942956909143397,1.03953444672619,0.972963088494617,1.03946471894951
2400,0.60740903481867,1.08054866657432,0.942622571916866,1.03941924660583,0.972435084272069,1.04066781475302
2401,0.606759220597365,1.08233280763827,0.942455426267839,1.03964374085777,0.971980933733143,1.04131298632173
2402,0.606341077979311,1.0812920529105,0.942347404772931,1.04002391570485,0.971986037767788,1.04137213984391
2403,0.606356882549493,1.08144670305107,0.941854747458287,1.04064112014226,0.972505254885764,1.04069330420928
2404,0.605377856286396,1.08241182389245,0.941629992891229,1.04078348299832,0.972332177221621,1.04098284778588
2405,0.605963044554091,1.08138316928286,0.94150770108361,1.0415395756366,0.972512425929529,1.04036315139471
2406,0.606084802878316,1.0819512361722,0.940970576969397,1.0430182985155,0.973293936224124,1.03915809397475
2407,0.606193051336848,1.08198788970031,0.940954710647186,1.0440250888679,0.973582534172219,1.03885217053702
2408,0.606331527726877,1.08107558012456,0.940455767434784,1.04576091881968,0.973731229709274,1.03888871489445
2409,0.605973932578145,1.0811075271697,0.939802801569461,1.04643257127647,0.973610998856915,1.03924837372368
2410,0.605967410631972,1.08211736970486,0.939429733781195,1.04728105055443,0.973287528743143,1.03971582287716
2411,0.606243476006822,1.0812029848088,0.93877992824461,1.04856780761748,0.973310748426414,1.03982529553343
2412,0.606416778604689,1.08078831246641,0.938979705198432,1.04792243640966,0.973372423880865,1.0398713266255
2413,0.607256024232395,1.07923435585119,0.939835637482074,1.04673530434618,0.972931426723428,1.04072140541135
2414,0.606995059459365,1.08014811884778,0.939447224102368,1.04691652949869,0.972435000919287,1.04170512447112
2415,0.606553174708446,1.07950264383267,0.939541272620214,1.0464070377097,0.972518235588847,1.04158504117821
2416,0.606513048826989,1.08053863129532,0.939520178509025,1.04708011087796,0.972580642313422,1.04187148201462
2417,0.606672756673454,1.08020775621863,0.939942942584309,1.04613944389305,0.972970583718672,1.0414476706319
2418,0.605747696967742,1.08221912114301,0.939654423252507,1.04668591925677,0.972937935224271,1.04177735105367
2419,0.605905560101385,1.08222890175884,0.938981825305075,1.04836259758681,0.97339466354094,1.04115033325977
2420,0.605642781703417,1.08352247585175,0.938224418357542,1.04923989313584,0.972628611657889,1.04221340273292
2421,0.605076588234049,1.08462153316563,0.938659790215138,1.048647418872,0.972855522548412,1.04175368126444
2422,0.60472041443405,1.08438867822122,0.938160567135917,1.04981022725856,0.973130647623899,1.04114448186235
2423,0.605234380324807,1.08348137880538,0.938207461207892,1.04923461950232,0.972884850559017,1.04192476948956
2424,0.604706236112764,1.08476511928207,0.938543827589189,1.04912848833944,0.972925762704044,1.0416841649812
2425,0.604627579362931,1.08509348783506,0.938872324730057,1.04856828390571,0.973172925300167,1.04153309291722
2426,0.604590972187742,1.08534072588207,0.938610685709951,1.04878925531304,0.973246936053926,1.04114901242961
2427,0.60407069981519,1.08685858006574,0.939709159323552,1.04626493819172,0.973360032590785,1.04048082597981
2428,0.603976718769623,1.08675147009626,0.940419586702581,1.04517275999899,0.972567409945248,1.04108191946488
2429,0.604186209362903,1.08779816348502,0.940496387944761,1.04556088719429,0.972896467510817,1.04103922129398
2430,0.603907805099038,1.08750911448804,0.940032655068505,1.04644951641018,0.972710520656836,1.04132072680268
2431,0.604488493828901,1.08691884158182,0.939830497252483,1.04653704885315,0.972325158497586,1.04149718835665
2432,0.604732657731971,1.08664832465657,0.940464884181833,1.04530739388626,0.972463847644988,1.04090900769903
2433,0.604846188808115,1.08722076680496,0.940764904456045,1.04506017963241,0.97253178091356,1.04101650150405
2434,0.604545550997289,1.0876481070844,0.941617243947803,1.0439851657171,0.972818516230114,1.04058161728719
2435,0.60381076642514,1.08846669893002,0.941603515587289,1.04434072524138,0.973085815993891,1.04040397774087
2436,0.603237792312248,1.08845796834299,0.941704455099725,1.04471439643819,0.972742983327209,1.04091984934082
2437,0.603140311420863,1.08891920055538,0.941839384678984,1.04486001892222,0.972288359470914,1.04128082414859
2438,0.603048485685165,1.08880947956433,0.941520902385987,1.04556770634898,0.972430681534212,1.04122410567989
2439,0.603569696063959,1.08792802263922,0.941925465322171,1.04531818544416,0.972451283527821,1.04137758703598
2440,0.603590379352287,1.08790245118875,0.941827496490982,1.04564108451319,0.972289620482017,1.04247430847133
2441,0.603866495528762,1.08691955032165,0.941511241939054,1.04609135060637,0.972494933879658,1.04176857848428
2442,0.604035711097384,1.08657389975332,0.941332507906852,1.04736863277426,0.972350943317904,1.04169208083026
2443,0.603807245598988,1.08606059314823,0.941161165511442,1.04712077021258,0.972319322826166,1.04187269773197
2444,0.603963025416136,1.08583805337574,0.940823815576832,1.0480011550455,0.972337342260634,1.04199058004816
2445,0.604421951520419,1.08708840187995,0.940372623859965,1.0487781070382,0.972411812131398,1.04197551129258
2446,0.604122685345266,1.08781732995113,0.939896090450946,1.05003635217432,0.972013213195644,1.04213891653703
2447,0.603719311028315,1.08735476879643,0.93977087037639,1.05077473145556,0.97205688593107,1.0425542933739
2448,0.603947178898385,1.08736664086544,0.939645111709169,1.05148508497919,0.972259993095782,1.0422979947448
2449,0.604112431940782,1.08765111907679,0.939493293523068,1.05125202172265,0.972736912210177,1.0416140154966
2450,0.604397598180927,1.08785497616346,0.939031569550294,1.05308038046628,0.972679654595393,1.0414224694774
2451,0.60398523614888,1.08852980031394,0.939057783445298,1.05230661786167,0.972672515933652,1.04092520337775
2452,0.603747305211709,1.08906676897623,0.9386351265729,1.05326021854936,0.972359925331167,1.04183870399781
2453,0.603775716910933,1.08765356373015,0.937935780602083,1.05434965653511,0.971977039073895,1.04275033500329
2454,0.603933770572604,1.0866379664042,0.938152828893459,1.05448314297168,0.972031444182839,1.04341573931003
2455,0.603661572511041,1.08680504472807,0.938028806621998,1.05412436671789,0.972344394786609,1.04317317273514
2456,0.603698921040445,1.08637707922284,0.938169798144216,1.0539824358703,0.972435549934025,1.04343795829975
2457,0.603539690614019,1.0867277144085,0.938722709999419,1.05289552914979,0.972554602627019,1.04300531903
2458,0.603753174718538,1.08700694519802,0.937889525885163,1.05356184255498,0.97255319377347,1.04314208923854
2459,0.603685960248461,1.08715537020814,0.938132929226872,1.05328912860301,0.972352196715813,1.04371609420774
2460,0.604121331335419,1.08648818685982,0.937724793403892,1.0534847849129,0.972535817468262,1.04343459228358
2461,0.604093181417906,1.08649768073576,0.938014042039763,1.05367073854678,0.972857336635166,1.04332972108194
2462,0.604236503790281,1.08705843152792,0.938388301439867,1.0540150271006,0.972818347870284,1.04347943813511
2463,0.60370772443132,1.08758332718696,0.938157745310761,1.05369889150928,0.972735892961699,1.04425714425558
2464,0.603622140888665,1.08751078067016,0.938539602475799,1.05280267118292,0.972788571564581,1.04404729387333
2465,0.603615162009655,1.08768845359485,0.938906252787569,1.05367074663323,0.972468082542175,1.04464812046095
2466,0.603127062504256,1.08829094616432,0.93835194424631,1.05439023288893,0.972456832036451,1.04456098034818
2467,0.602823530067248,1.08876064062703,0.9388201650895,1.05337513676157,0.97268114192337,1.04523490491032
2468,0.602577751554078,1.08935322030307,0.939127671664598,1.05264226819079,0.972151488470835,1.04586587572259
2469,0.602477602725454,1.09113842857192,0.938682413177997,1.05330256941012,0.972312015042811,1.04542708244303
2470,0.602337066168835,1.0913219588335,0.938289051542609,1.05351960569974,0.9725732694161,1.04539401871222
2471,0.602349804668858,1.09234260751705,0.937198645715324,1.05557389209547,0.972976105991334,1.04496586472768
2472,0.602073073261262,1.09256418043002,0.936764327795587,1.05634535587466,0.973363998555981,1.04435843929769
2473,0.601635395787231,1.09355763863155,0.936866156173304,1.05585347774455,0.973194444805006,1.04447491296383
2474,0.601896694837207,1.09376682414904,0.93716814139265,1.05523356287401,0.973043746771648,1.04431385262855
2475,0.602238159949918,1.09313848487928,0.937348420216727,1.05524312596455,0.97322569619705,1.04448711467053
2476,0.601846684834582,1.09280935811865,0.937451036198357,1.05427761160992,0.973397168160677,1.04363442302593
2477,0.602161720718126,1.09191654816055,0.936749417557597,1.05629122660902,0.973311595220105,1.04399250286665
2478,0.602032600714205,1.09114494748887,0.937375419524646,1.05610564954702,0.973687217689674,1.04331672188077
2479,0.601297745277084,1.09287162089862,0.937475580640437,1.05616097028912,0.973833796875781,1.04319761441225
2480,0.600814052955238,1.09326955700311,0.93776588838264,1.05551676229398,0.973316529120996,1.04371271352674
2481,0.600671764460138,1.09290930432421,0.93807870703843,1.05565843255487,0.973209738493027,1.04394538707785
2482,0.600327113284364,1.09251092127174,0.937540232582369,1.05621733691842,0.973330970544084,1.04339695292946
2483,0.599771177750579,1.09233548757444,0.938074316139789,1.05512140146,0.973074799971514,1.04312907014447
2484,0.599675034787964,1.09300905549575,0.938015592124744,1.0554878662827,0.972828851734124,1.0429703751615
2485,0.599301112601747,1.09335400908444,0.938434383649953,1.05494739243732,0.972083046182473,1.04421385235149
2486,0.599829465522491,1.09351558590092,0.938202654194678,1.05596481254697,0.971890372526342,1.04440766934826
2487,0.599690924066084,1.09314233970668,0.938285606549017,1.05522905007135,0.972344308813199,1.04318606024706
2488,0.599134724354322,1.09450656930615,0.937932895013574,1.05576669849845,0.972143882428956,1.0437242225989
2489,0.59909386914564,1.09411637222325,0.938219074593415,1.05525006981632,0.971718173976214,1.04453379741046
2490,0.599518476317389,1.09412501501465,0.938461048490754,1.05442476864511,0.971786557369585,1.04430534102233
2491,0.599345806305124,1.09332176130406,0.938879365869271,1.05384728280768,0.971302222718875,1.04513101523724
2492,0.599643416498896,1.09300680754013,0.938671857746889,1.05389099816311,0.970886476873078,1.04615570774486
2493,0.598901709380655,1.09373095045663,0.938401634981446,1.05423357584977,0.970997516876309,1.04594401234664
2494,0.598438186250525,1.09342544486133,0.939358180463719,1.05320512637557,0.971487990615144,1.04578342843356
2495,0.598774225740086,1.09412731779608,0.939596688571398,1.05379924240957,0.97176946501931,1.04559237448913
2496,0.598177834951796,1.09441699879913,0.939683159760203,1.05319462741984,0.97171201538847,1.04590316711812
2497,0.59839581053008,1.09509818279504,0.939536910446425,1.05362378368516,0.971682602737525,1.04584616965049
2498,0.598375282079891,1.09594235187314,0.939437850905603,1.05381333738445,0.972299056992154,1.04495243987201
2499,0.598649784792198,1.09581837980094,0.939616874089773,1.05354231737218,0.971861713468343,1.04502348651798
2500,0.598015326564894,1.09658541040983,0.938909426205323,1.05460850658695,0.972225036226721,1.04473351646977
2501,0.597637090614072,1.09772037617389,0.9391317392519,1.05482907338718,0.972066770303913,1.04524360659042
2502,0.598368925208404,1.09747375293413,0.939412132468019,1.05420911734118,0.972153393340932,1.04533255210239
2503,0.597886822831028,1.09720850308227,0.938802655857948,1.05493385967431,0.972159954714522,1.04545813843359
2504,0.598209913777206,1.09581104589579,0.938564012870694,1.05584990194452,0.97245270010063,1.0453688899733
2505,0.59827642394267,1.09609424362759,0.938881735491683,1.05516626987268,0.972365340767127,1.04513767834165
2506,0.598055467822411,1.09607075547623,0.938368775476374,1.0560421126275,0.9724160805123,1.04494607712538
2507,0.598692828011442,1.09662715513612,0.938314993768387,1.05588318129077,0.97232328463946,1.04540836488659
2508,0.598992799319126,1.09576535986956,0.938723333435404,1.05495248144492,0.971942641215957,1.04599913052755
2509,0.598960979431234,1.09622672719705,0.938693246997499,1.05425261568272,0.972263084849225,1.04591410128395
2510,0.598993524422574,1.09608221097359,0.938731496589062,1.05441393763277,0.972684438641464,1.04494804278614
2511,0.598347002833371,1.09648713193815,0.938319486841989,1.05500677197307,0.972570857140306,1.04527792534694
2512,0.597975943871643,1.0969737167879,0.938630606653284,1.05450848695778,0.972536348820288,1.04527477686188
2513,0.597775629772503,1.09696935245206,0.938679577177252,1.05471830014987,0.972102615816841,1.04618187411884
2514,0.59820384899294,1.09626291422211,0.938397115277309,1.05532576416532,0.971664268503302,1.04663736911078
2515,0.598284707179508,1.09600116992593,0.938318753244937,1.05557692265753,0.971824208429694,1.04663693241746
2516,0.598716293980773,1.09645547399486,0.938648748179967,1.05503800173013,0.971580635687038,1.04663326811461
2517,0.59880470072992,1.09651030992271,0.939001112637717,1.05441101445033,0.971556712971393,1.04677959192663
2518,0.599214176436003,1.09559385393567,0.939200011665767,1.05428618775267,0.971184405107982,1.0475925880544
2519,0.598928690784542,1.09595753634513,0.939856517111087,1.05304255957874,0.971141276105048,1.04779040158682
2520,0.599467934431323,1.09579633342344,0.939858243278889,1.05360941432955,0.971407787391692,1.04753881679917
2521,0.599638839793575,1.09557801921049,0.939595725801467,1.05404475882588,0.971321890853097,1.04825943598322
2522,0.599708751340461,1.09558050608616,0.940031046396227,1.05398274016305,0.971233110129434,1.04836500091011
2523,0.600208908593936,1.09530248653165,0.940271823544488,1.0534817572412,0.971148741751564,1.04826146925497
2524,0.599652439443253,1.09593609747695,0.94017754770714,1.05274571146104,0.971016513577425,1.04870287337351
2525,0.599629954988479,1.09522511145539,0.939724147057844,1.05353882875536,0.971413865302511,1.04798637667618
2526,0.599207846954732,1.0964839955708,0.940331015932323,1.05209548792674,0.971307373151008,1.04778093491911
2527,0.599489410974171,1.09660401331646,0.940349650175266,1.05242615998971,0.971329197849808,1.04766278208773
2528,0.599792654147977,1.09657531320627,0.94072833644619,1.05183967760719,0.971316130622831,1.04678177347561
2529,0.599657758133893,1.09788833827101,0.940372023534307,1.05269715180384,0.971188807375811,1.04710364746971
2530,0.599702034790942,1.0981201569351,0.940347064663807,1.05301492618121,0.971152684953658,1.04690897506735
2531,0.600276523453387,1.09762851643757,0.941305760392562,1.05105765155455,0.971229813624052,1.0468602792077
2532,0.600254576137146,1.09759224886609,0.94073678674457,1.05179647118303,0.970826843184863,1.04775657106814
2533,0.59994404042856,1.09833810801143,0.9410035068451,1.05145685235377,0.97098494365618,1.04753731585443
2534,0.599731710786418,1.09938575310045,0.941276841856295,1.05082136375957,0.971212849617843,1.04680253476768
2535,0.5994152812713,1.10022622556192,0.940860104986128,1.05154118518805,0.971200216761962,1.0470800174916
2536,0.599465107314942,1.10006158726214,0.940539612265566,1.05208405908758,0.97120540231588,1.04767625493382
2537,0.598883149512171,1.10109217428417,0.940405926620041,1.05210521746177,0.971126776453177,1.04754500047326
2538,0.59858360538284,1.1019009377308,0.939944536579356,1.05263461373189,0.971476528027682,1.04707796489123
2539,0.598585457844411,1.10159738611393,0.938913177526941,1.05476974636114,0.971094221596663,1.04713665086492
2540,0.598419871618279,1.10213972239628,0.938661453026602,1.0554881248869,0.970841762413763,1.04750369275889
2541,0.598219334915059,1.10296840271928,0.938936127143077,1.0547594931903,0.970704606271138,1.04726328898012
2542,0.598194024305365,1.10325428859692,0.938385065507448,1.05584164761396,0.971382967129287,1.04585157299159
2543,0.597917230520235,1.10242667769557,0.938846567739713,1.05486165751544,0.971388564665686,1.04588614321926
2544,0.597583722702247,1.10226533443266,0.938636397250596,1.05571229460414,0.97090771217072,1.04678151838867
2545,0.597558532230485,1.10316833761276,0.939072427620678,1.05563399242556,0.970877831390766,1.04699551792936
2546,0.597528525428117,1.10344832008215,0.939124675845323,1.0550994396397,0.970747401977889,1.04719769682373
2547,0.597404436742136,1.10273464205963,0.938498985587718,1.05706763016658,0.970578972884251,1.04748050487205
2548,0.59819697903865,1.10044711166653,0.938572365328682,1.05778211973652,0.970759941835305,1.04780740971861
2549,0.597631475061523,1.10074362697818,0.938776049754867,1.05764168501928,0.970568791623236,1.04781812926679
2550,0.597321780792347,1.10153086726861,0.938042756150451,1.05897228788631,0.970332856240299,1.04770776615089
2551,0.597815702356148,1.10122301386729,0.937721581156501,1.05987368240849,0.970152780105326,1.04821074709539
2552,0.597684949667355,1.10130533547894,0.937963625383178,1.05854397837754,0.970366931394145,1.04780991338615
2553,0.597361532747703,1.10112138315647,0.937674965126252,1.05923387695977,0.970253767935608,1.04762028505694
2554,0.597097274454683,1.10086834687795,0.937647361059112,1.05898538536971,0.970029630589145,1.0481137393917
2555,0.596774230066333,1.10073393752924,0.938226262642369,1.05784209202299,0.970064692311455,1.04841962693669
2556,0.596767508721284,1.10103231295013,0.938460214974973,1.05789010942205,0.969689772901983,1.04911134597338
2557,0.596602593348785,1.10068281394176,0.938977518263725,1.05690239646272,0.970102244085488,1.04819073921877
2558,0.596226836712506,1.101632970485,0.939001263744598,1.05718849673884,0.970248832008235,1.04741561352041
2559,0.595542828219002,1.10232665994385,0.938751005689369,1.05811856095685,0.970255865293927,1.04757121750926
2560,0.596056890595889,1.10223901921167,0.938825748520361,1.05810445129594,0.970475114112581,1.04801620904574
2561,0.595979492465538,1.10153788833743,0.938312941768658,1.05890292628806,0.970536643026776,1.04803947883024
2562,0.596576027690208,1.1012383660525,0.937948520132715,1.05916175501822,0.970783897518918,1.04777092048248
2563,0.596241653001158,1.1028130190119,0.938155159067299,1.0586713097826,0.970912110294856,1.04716179446066
2564,0.596071928880945,1.10311835520095,0.937627041734303,1.0591663969525,0.97077848091053,1.04789774255504
2565,0.595606055991681,1.10327771750515,0.937989331962318,1.05866543994816,0.971193673976245,1.04719853687001
2566,0.595760360577061,1.10318309413731,0.938416794863684,1.05847966881229,0.971890000054287,1.04585594722247
2567,0.596045377796939,1.10305226335131,0.938325225424814,1.05794149252475,0.972308542180658,1.04483358968891
2568,0.595903110822115,1.10369632052454,0.938774626538579,1.05665253456502,0.971665930756947,1.04652160414948
2569,0.595717369076878,1.10405544898179,0.938129727762091,1.05766806520465,0.972057945360719,1.04624756804127
2570,0.59584278076964,1.10330043561448,0.938200546365001,1.05814065761212,0.97188264081409,1.0467232627063
2571,0.595427382691999,1.10397659561182,0.938375461024838,1.05749596702187,0.972228391703374,1.04592323135785
2572,0.595680017591891,1.10295491985235,0.93907228480586,1.05655909032849,0.972294379548164,1.04601562432099
2573,0.59532019260877,1.10381688361323,0.938740897504009,1.05679004357006,0.972177839119619,1.04647006468387
2574,0.59510335991994,1.10420359324974,0.939349181694311,1.05530468141872,0.972461580193452,1.04572030944065
2575,0.594730147720477,1.10413212067173,0.939711741151154,1.05583100660434,0.972150795521135,1.04629229597635
2576,0.594188928340661,1.10481918909457,0.939816125645221,1.05584768156195,0.972402215792573,1.04557676704344
2577,0.594171102381537,1.10486145105811,0.939422931283042,1.05708462215706,0.972240338196797,1.04605522515152
2578,0.594493620460971,1.10400796118562,0.939171616280118,1.05712230026409,0.971974987442687,1.04708359135869
2579,0.594418377090242,1.10365600731398,0.938806564984148,1.05760727289867,0.971519758078654,1.04794675364211
2580,0.594775090226385,1.10268566236195,0.938836829302407,1.05767148558079,0.971652789540734,1.04742020691781
2581,0.594756263903009,1.10252403092884,0.938899496185764,1.05748758023869,0.970964016807235,1.04849307035231
2582,0.594443826386544,1.10277077673262,0.938645378457193,1.05816080037037,0.970524955064947,1.04927662818762
2583,0.593757049565093,1.10436616263401,0.938586251014996,1.05839405234635,0.970874656174602,1.04871783583743
2584,0.593121764071935,1.10519339091004,0.937852933311228,1.05965801431891,0.97073993439722,1.04867850493187
2585,0.593067913314198,1.10541208554299,0.93803870769198,1.05874495469485,0.971017450451156,1.04819621682784
2586,0.593539615749472,1.10451948843595,0.93774879401056,1.05936769360053,0.971251155842439,1.04714685184902
2587,0.59367474024403,1.10360980356995,0.938293157443384,1.05867845272773,0.971472401597573,1.04676918573179
2588,0.593660497839293,1.10324547167754,0.939072682464419,1.05762883505685,0.971187904840727,1.04765653829429
2589,0.593972682480664,1.10244700052843,0.938468916870516,1.05929409546116,0.971524482783594,1.04740397634946
2590,0.593458479458078,1.10175527194878,0.93809844102119,1.05953225292804,0.97102441886385,1.04806678085973
2591,0.593390268230136,1.10193430938767,0.937824005154598,1.0600453234661,0.971222893963461,1.04769164453874
2592,0.593523990153919,1.10204957092646,0.938070230035957,1.0593421914718,0.971106255516273,1.04773355374183
2593,0.593421943640528,1.1024184568308,0.938371542789811,1.05857748820848,0.971375258546468,1.04759480075915
2594,0.593652102678564,1.10238199688113,0.938728118379315,1.05795200022671,0.971919588943573,1.04673469136397
2595,0.594124662993597,1.10242952561699,0.93837363033767,1.05884412490882,0.971835532095958,1.0469668542055
2596,0.594248050440119,1.10296132166373,0.937861237496398,1.05933805943206,0.971764892338401,1.04728011267528
2597,0.594831770291674,1.10227803662731,0.938029133149818,1.05979276279247,0.972075769034138,1.04678452540188
2598,0.594896669990896,1.10287721405467,0.938199323960891,1.0599082556285,0.971663274537472,1.04723659494808
2599,0.594486947798482,1.10416543745896,0.938171279398376,1.06056387740353,0.97202383036384,1.04671206294343
2600,0.59447181352854,1.10484797758147,0.938104933638513,1.06113116804327,0.971695688727487,1.04761415823195
2601,0.594532169623706,1.10597018153373,0.938075879489101,1.06079099884628,0.971516940670691,1.04775951079189
2602,0.594781343392414,1.10623709228278,0.938030274757607,1.06110665572939,0.971751823120845,1.04731840033618
2603,0.594843687739701,1.10681476331139,0.937614071238264,1.0620911930746,0.971875084742242,1.04698786802844
2604,0.594912474300078,1.10762330033671,0.937301909411479,1.06307024078871,0.971991179413955,1.0466737935178
2605,0.594687274272139,1.1075705300675,0.937168060008461,1.06320173925285,0.97175990165095,1.04726426638992
2606,0.595656217852319,1.10617712665758,0.937498613406154,1.06237972064825,0.972050533028008,1.04668636193895
2607,0.595942424503361,1.10615448404068,0.937546124914433,1.06272989746927,0.971990930032407,1.04663910597865
2608,0.595916778322559,1.10632184052117,0.937061680138625,1.06357595477688,0.971428239966477,1.04787847273118
2609,0.595405890096341,1.10656825250265,0.936736871055182,1.06396775896882,0.97144144530556,1.04745471438132
2610,0.595283802628072,1.10641228208104,0.936554196738793,1.06497768018525,0.971599527033698,1.04762987495629
2611,0.59440258491621,1.10767665626788,0.936562500730877,1.06430948781688,0.971699961511723,1.04711335887447
2612,0.594390384189806,1.10832519177653,0.936718186379225,1.06379618345811,0.971686923588693,1.0470691051714
2613,0.593913930554955,1.10935740850618,0.936631757999134,1.06376740806426,0.971409006125995,1.04719846311115
2614,0.59415356695681,1.10865347686194,0.93680263150359,1.06287323232385,0.971196308686107,1.0476024147992
2615,0.593837169175906,1.10912587693394,0.938297594061478,1.06024585516731,0.971337519629311,1.04734823131274
2616,0.593622021353114,1.11008196822534,0.938164329451301,1.06094511901455,0.971282105415686,1.04723384485768
2617,0.593649891075701,1.11004637327614,0.938472129916947,1.06077046712365,0.971101396792454,1.04760286064294
2618,0.593646914360626,1.11039658762254,0.938639262344647,1.06025892234754,0.971490807893733,1.04672152442862
2619,0.593923063421596,1.11019097937301,0.938930905068315,1.0591973999447,0.971189315442408,1.04698364012435
2620,0.593550805417461,1.1103029505443,0.939119805879297,1.0586358767912,0.971134377285418,1.04693222919032
2621,0.592848689260716,1.11098633358328,0.939035985755426,1.05880713347046,0.970856180099682,1.04758606537452
2622,0.592868747972082,1.11014912817444,0.939194592287866,1.05884196624517,0.970530731716942,1.04806526036354
2623,0.592850376435146,1.10994770724133,0.939057118251849,1.05963515486053,0.970009120894237,1.04865901120874
2624,0.593261761620787,1.10929446704584,0.94003174446753,1.05796550151252,0.96991879340439,1.04905441426287
2625,0.592736018054434,1.11025167245698,0.940468415409144,1.05750669728144,0.970615088619198,1.04804535798909
2626,0.592486710476175,1.11064143392712,0.940369062398725,1.05749735263047,0.970308894046169,1.04822581285519
2627,0.592790064027205,1.1107765742843,0.94046723465285,1.05751978538037,0.970607679058118,1.04742648896047
2628,0.592767343212061,1.1109736669413,0.940762198020419,1.05666152385191,0.970534942910942,1.04758041069015
2629,0.59213430653168,1.11138485486864,0.940740641154179,1.05694428830086,0.97038376204485,1.04811266988023
2630,0.592196273176864,1.11106791947414,0.940867070618754,1.05673358161706,0.97023254824216,1.04809252386819
2631,0.59250322030366,1.11102809500204,0.940483818994435,1.05753709638196,0.970210372498914,1.04818044208702
2632,0.592531197936228,1.11134149333648,0.941184029406458,1.0572912468461,0.970433059414547,1.04778413776692
2633,0.592688864932516,1.11140878957803,0.941593066313063,1.05699218460808,0.970198830131206,1.04858246159698
2634,0.592715522815312,1.11206239064357,0.941954989484376,1.05612809000468,0.970363946352703,1.04864758480574
2635,0.5927350921043,1.11136308934773,0.94129140476414,1.05667093429021,0.969783650618717,1.04983663001646
2636,0.59267723270812,1.11185129264765,0.940857510863415,1.05752399117479,0.969611848347853,1.05028076266977
2637,0.592973890366949,1.11165417653367,0.940474096353119,1.05803980557746,0.969574837313767,1.05047513085381
2638,0.592931709334261,1.11198735601369,0.941174000765254,1.05688135726616,0.969352267880815,1.05052867968076
2639,0.592061429695359,1.11174934327655,0.941417656314853,1.05632687819689,0.969180081136199,1.05089388850992
2640,0.592134118451431,1.11024486864032,0.941350514923384,1.05742864876631,0.969331062861365,1.05068124358802
2641,0.59160946316357,1.11121972452416,0.941512936540548,1.05720687497765,0.969175332450545,1.05100730692211
2642,0.591423791974737,1.11093435284039,0.941473152330584,1.0568018764759,0.969255709687557,1.05102014699361
2643,0.591799887064225,1.11029435489352,0.941743783610088,1.05592975748575,0.969209076064993,1.0516966543476
2644,0.592200289204792,1.11073796300452,0.941209114217453,1.05727122182026,0.968875853003323,1.05225403454032
2645,0.592731217213354,1.10984541307743,0.940838678386434,1.05790536200033,0.968772136246728,1.0525758556763
2646,0.592363008436488,1.10995657064951,0.941145849643152,1.05664735312538,0.96872579854435,1.05273476212625
2647,0.591866013902056,1.11068998673871,0.941229791365528,1.05641129401211,0.968692021049715,1.0526238651656
2648,0.591767358731938,1.11089833419779,0.94122961737111,1.05597203947373,0.968211241937055,1.05352739697001
2649,0.591572943436897,1.11113673995726,0.941713204972886,1.055020270647,0.967975876238921,1.05436635669505
2650,0.591352546468846,1.1102756497504,0.94107843223997,1.05666085583715,0.967487856164543,1.05457666607332
2651,0.591146218928589,1.10981038282884,0.941500489959256,1.05543496137416,0.968310976550761,1.05357815104896
2652,0.590979015080442,1.11032100173179,0.941398261410403,1.05528210944078,0.968193424362619,1.05374517745956
2653,0.590917351025725,1.11108996659519,0.941279456003345,1.05514291782949,0.968935665875034,1.05220392420957
2654,0.590734101303355,1.11131716040333,0.941708603037258,1.05450210656191,0.969189932413374,1.05129556524185
2655,0.590217009844324,1.1115653163572,0.941454089054781,1.05450739893663,0.968657973961883,1.05184045996355
2656,0.590057268703,1.11148830754915,0.940741694020074,1.05611782705704,0.969183267822037,1.05109868630752
2657,0.59003455838408,1.11119661848136,0.940898903147199,1.05578548056759,0.96911539330962,1.05122052175157
2658,0.589880608642235,1.11136009072645,0.941027515922691,1.05563645523216,0.969257391640061,1.05131685395641
2659,0.589349078736488,1.11116899155929,0.940594739777202,1.05622275090385,0.96920255057062,1.05126997728977
2660,0.589250208048787,1.11286561073085,0.940812505130577,1.05611109423732,0.96974783549967,1.04989130949911
2661,0.58934213683095,1.11293984721597,0.940265328720576,1.05647948714545,0.969892093883223,1.04977445876481
2662,0.588739741294833,1.11357238492536,0.940219733964525,1.05663779249169,0.970076085402132,1.04956248586711
2663,0.588022681465845,1.11494131278797,0.939541744130634,1.05777059365671,0.969966696755568,1.04953530397918
2664,0.587617962623775,1.11458793802059,0.939165634702679,1.05904463958312,0.970340471828179,1.04877522490042
2665,0.587149717475027,1.11467886787,0.939571543724387,1.05894530456,0.970206532005188,1.04925331225468
2666,0.586669457447963,1.11539704187707,0.940053038115481,1.057716853708,0.970625969565621,1.04857460672047
2667,0.586745396025305,1.11530304982985,0.940253520489471,1.05883142366763,0.970713324690122,1.04807150409867
2668,0.586949184346707,1.11511232233066,0.940345723428109,1.05847529351337,0.970545190469857,1.04803715749067
2669,0.587167811526183,1.11536028278023,0.940338609997881,1.05798339457596,0.970701609625816,1.04744850768666
2670,0.587021672890104,1.11621951066277,0.940579872396083,1.05777664062177,0.970596611904362,1.04733232771977
2671,0.587059620810384,1.11706172960729,0.940933322247646,1.05658531413294,0.97040419342042,1.04816013797324
2672,0.587150700050055,1.11698689619126,0.94035183024006,1.05750251623292,0.969896673212561,1.048588815719
2673,0.586544491281578,1.11820571668405,0.940452697222079,1.05803417136863,0.96953863601286,1.04933899374291
2674,0.586289559279062,1.11853524798816,0.940851088928515,1.05761024255022,0.969949662974733,1.04893518136268
2675,0.585999237081512,1.11909752036877,0.940340222181306,1.05814392222892,0.970038441334211,1.04933418167205
2676,0.586048190443736,1.11898548544528,0.941128933061129,1.0569342426821,0.969603062008074,1.05043632441009
2677,0.585901635981014,1.11851898199317,0.94109200952629,1.05751978865647,0.969594307832793,1.05038530905125
2678,0.585495955748005,1.11985540488302,0.941070324506873,1.05773398699781,0.969289186240034,1.05147876292865
2679,0.585193162377542,1.11996575061583,0.940627705390291,1.05864698626707,0.969483009065897,1.0513461782014
2680,0.585161047087536,1.11994455456599,0.94078515160793,1.05790100215674,0.969323794995852,1.05180425121527
2681,0.585207642139607,1.11962493147507,0.940753940225017,1.05767284731235,0.969223678693251,1.05203320898973
2682,0.58486423995749,1.11961714900222,0.941037092011111,1.05734191680514,0.969204079970855,1.05218400152811
2683,0.58522602720808,1.11934945044904,0.940612759858732,1.05786349179574,0.969027309560679,1.05243160257304
2684,0.58581389014994,1.11860441876151,0.940978960210737,1.05735073896218,0.968866704287956,1.0524666333114
2685,0.585938512156462,1.11864713873649,0.941063522521763,1.05666509259176,0.969010340667079,1.05191106557675
2686,0.58541052212669,1.11928171847061,0.941419112764248,1.0563329537929,0.968997035943898,1.05221613903956
2687,0.585075728893084,1.11993734086738,0.941220298081896,1.05642625419279,0.968440329342478,1.05301613879839
2688,0.584604517986919,1.11963457154657,0.941632902375809,1.05576948097352,0.968180098639658,1.05363974518533
2689,0.584475926706321,1.12039717117407,0.941495405634548,1.05650182677341,0.967809420705996,1.05477943021821
2690,0.584807757437879,1.11976852662662,0.941415883859957,1.0565844483215,0.967895143860558,1.05491302815321
2691,0.585278277687792,1.1194747529365,0.94130742913609,1.05724447790748,0.968357002346741,1.05371494506878
2692,0.585406645837466,1.11943444677245,0.941582642548834,1.05708783509882,0.968087192946562,1.05396742517793
2693,0.585535272996461,1.11927262836284,0.941627261461247,1.05689518900876,0.968186997434033,1.05371744903936
2694,0.585721740167437,1.12003442812603,0.941726884789854,1.05637967115488,0.968409266624543,1.05347463243304
2695,0.58594548925699,1.11961152807758,0.941500604928,1.05662290388547,0.968460995008187,1.05293119048019
2696,0.586029260774969,1.11963617169663,0.94237232712479,1.0548512445844,0.968719620986828,1.05208227803633
2697,0.585615329404054,1.1201171740591,0.942612300508672,1.05455116917043,0.968126894991818,1.05304288054777
2698,0.585442862587745,1.12059109796683,0.943422356469893,1.05357545340946,0.968206525188571,1.05267671570664
2699,0.585316771159434,1.1205120807447,0.94304464525979,1.05439362624287,0.967849683413725,1.05323409563531
2700,0.585758760073048,1.12065135898309,0.942872816861483,1.05502079970379,0.967744538355184,1.05335333298627
2701,0.585840743919362,1.12003819108552,0.943039281408197,1.05504549162571,0.96749706105125,1.05350408302736
2702,0.585074547938592,1.12155632682004,0.942813909725391,1.05592980196104,0.967828775877623,1.05284810482312
2703,0.585210293756077,1.12117937690416,0.942400919151051,1.05640692678399,0.968328473189567,1.05214223119531
2704,0.584879106029837,1.12194182128586,0.942306515298554,1.05752482384522,0.968369538031003,1.05223817452373
2705,0.584648285635156,1.12208804071581,0.942436950468952,1.05820909942452,0.968758492782601,1.05208829875296
2706,0.585309174716588,1.12168843640984,0.942117573710467,1.05800241771156,0.968844215441593,1.0520826748251
2707,0.585874879980699,1.12160966774985,0.941710389525683,1.05944148686245,0.968780169519648,1.05221766506296
2708,0.585952042673337,1.12204048612084,0.942051823984609,1.05913908088537,0.968626407184166,1.05262893570769
2709,0.586131088026178,1.12188450856196,0.94178202439754,1.05947012538181,0.968741855743283,1.0527774974854
2710,0.586284450052641,1.12135039942959,0.942424362294747,1.05774756824202,0.968333137143631,1.05340738776938
2711,0.586387555246395,1.12068034959394,0.942137357345264,1.05816484856737,0.968413933536937,1.05382272556135
2712,0.586068060154061,1.12132438721645,0.942239817918204,1.05854684139239,0.968903324050166,1.05322340380423
2713,0.585867773146227,1.1204972767081,0.942945327569441,1.0581521284344,0.968966143000894,1.05307937908953
2714,0.58527730690879,1.12129700507687,0.943033446697921,1.05786472558418,0.969286778910883,1.05249299872187
2715,0.585742813465259,1.12104537779801,0.942442179262296,1.05907478147273,0.969434111623099,1.05212297792097
2716,0.585321843402897,1.12198306556399,0.942448978945405,1.05889482780863,0.969356082392628,1.05249134078863
2717,0.585409662536844,1.12180731912194,0.942080817616217,1.05918435366679,0.969762706838308,1.05189700245639
2718,0.585295818110852,1.12139891557901,0.942256094598078,1.05881443525545,0.96972241588384,1.05169851079205
2719,0.5851676387632,1.12181553152745,0.941706090092027,1.05994563295676,0.969958150554067,1.0517564515776
2720,0.584859664982748,1.12262210979743,0.941201792887239,1.06062247073085,0.970401777658557,1.05085929515875
2721,0.585157249578268,1.1218427566064,0.941035137375612,1.06059179769146,0.970365863906669,1.05078250412614
2722,0.584958047334033,1.12081457405786,0.94046784946461,1.06200874217074,0.970395644297949,1.05132676353613
2723,0.584904807014886,1.12069409201643,0.940409521806833,1.06214715043773,0.969859767425729,1.05254096313416
2724,0.58510971209957,1.12040504558598,0.940439492106359,1.06192774808806,0.96970452372591,1.0528250825643
2725,0.584948820622944,1.12109122750812,0.940889312074053,1.06097452323973,0.969683709536081,1.05272248897897
2726,0.584910786600858,1.12089575300441,0.941127180661231,1.06058763112271,0.969411631043732,1.05318376195015
2727,0.584830688841153,1.12139750193718,0.940544475335763,1.06181391280622,0.968962098860898,1.05361439770896
2728,0.584380417003918,1.12248063163948,0.940274011160296,1.06210653149775,0.969110813360133,1.05381426853259
2729,0.584084294763465,1.12229547806042,0.939640871346774,1.06298899773451,0.968856609005939,1.05423892714696
2730,0.584002860067294,1.12239639395855,0.940029135536833,1.06192373933143,0.969013981118701,1.0539837229414
2731,0.583863245670893,1.1227127009969,0.94029189196694,1.06136401329409,0.968892073710551,1.05423379078223
2732,0.583738745656645,1.12318649657669,0.940246136806295,1.06115083466018,0.96876563333408,1.05466761860187
2733,0.583505950305932,1.12311325832526,0.940411212651072,1.06023757713387,0.968268639684297,1.05560457656087
2734,0.583704378414589,1.12328154318666,0.940204496135757,1.06121696059929,0.967580686222755,1.05668214017884
2735,0.583808754023283,1.12356422927967,0.940643289663022,1.06078187225627,0.967389636187891,1.05738683815954
2736,0.583438112968418,1.12445082996164,0.941187284152091,1.05991835884319,0.967767089999075,1.0563016083715
2737,0.583801082091369,1.12444588978731,0.941918818188415,1.05864881858963,0.967945429919265,1.05591608701714
2738,0.583706889686588,1.12437602583984,0.941194125866332,1.05969956853033,0.968162241943705,1.05533765838506
2739,0.584119727410673,1.12489677267962,0.940819712390067,1.05946641938039,0.967939115188601,1.05579880027346
2740,0.583552099414974,1.12567848980497,0.941155502356842,1.05899981549021,0.967655155894309,1.05596904044591
2741,0.583240918729987,1.12642156658284,0.941532387234257,1.05860057037874,0.967452235755436,1.0557945243021
2742,0.583115349807119,1.12705965854692,0.941909589091192,1.05834773198439,0.967427229274285,1.0556925731656
2743,0.583169180565598,1.12651688654363,0.942081198600376,1.05814806580873,0.967107379210705,1.05635966273224
2744,0.583344362869779,1.1257619147518,0.941663801832964,1.05940459069266,0.967287640337246,1.05575375987449
2745,0.583124562083765,1.12603830510987,0.941624478031611,1.05943455250106,0.967390401269434,1.05575166898281
2746,0.583126307496219,1.12618848563519,0.941034828318242,1.06113098035176,0.96694925977397,1.05728488077003
2747,0.583237562238044,1.12577157387341,0.941111175296436,1.0608907627876,0.967011517885465,1.05682371056155
2748,0.583059921384934,1.12611522530519,0.941331651724184,1.06021884258863,0.967192754293532,1.05620160351234
2749,0.583386735296675,1.12538243719107,0.941727907134361,1.05942500653117,0.966696867748319,1.05710788596266
2750,0.58249280698219,1.12630904849237,0.942387355038756,1.0579397339337,0.967117042308854,1.05703200972171
2751,0.58261935635603,1.12631081536354,0.942596998686076,1.05810558352668,0.967009151705428,1.05688823859534
2752,0.582643212180755,1.1259718031405,0.942513103691203,1.05830610153804,0.966958066595131,1.05677375042378
2753,0.582616179094991,1.1264170446953,0.942522138128673,1.05839325338898,0.96703786257765,1.05652082858946
2754,0.583074872562621,1.12618623738099,0.942272081476535,1.05863898386193,0.967175239085464,1.05638353231947
2755,0.583147655501839,1.12604197519938,0.942695490302035,1.05831826803036,0.96732410231561,1.05585699347657
2756,0.583309925762016,1.12524333491638,0.942377848889782,1.05825338641561,0.967361313401209,1.05556832950898
2757,0.58303360618027,1.12492156560214,0.942696533278588,1.05776984200856,0.967781511881593,1.05449963618392
2758,0.583256020807292,1.12480364306037,0.942562006350616,1.05789309451661,0.968082623904987,1.05396215127067
2759,0.583543084595812,1.12484798235846,0.94154075218294,1.05970741496434,0.968053240622782,1.05353940357306
2760,0.58351523296345,1.12495941361692,0.941807114090582,1.05888429326649,0.968778345982207,1.05284178347867
2761,0.583518551512557,1.12578860608107,0.942275940321162,1.05804879954742,0.968618264305196,1.05385791761467
2762,0.583407085630971,1.1262321702723,0.942195661432991,1.0584602311133,0.968501323530862,1.05424786727628
2763,0.583280182253835,1.12688523549302,0.941844898707811,1.05888051671771,0.968492450173278,1.05450478784565
2764,0.583374897231053,1.12688223211233,0.942529406692057,1.0572909841395,0.967959223642976,1.05529444438969
2765,0.583293989620547,1.12678143995426,0.942351491549774,1.0578778994535,0.967702230575699,1.05575679625041
2766,0.583496107690447,1.12751045239453,0.942635694201895,1.05806204086355,0.967322450023254,1.05616080069822
2767,0.583599001058838,1.12756587995118,0.942999586863366,1.05754479599062,0.967472567255359,1.05577170954644
2768,0.583684184045533,1.1278723639239,0.943256508137079,1.05728263454186,0.967375771198026,1.0560256694468
2769,0.583292166984918,1.12841125839469,0.943189091796604,1.05705246338452,0.967121764758965,1.05681344098193
2770,0.58304592763453,1.1295562425939,0.942759170424767,1.05820823398156,0.966923600109899,1.05715983474871
2771,0.584000039758868,1.12822387841962,0.942834216802845,1.05885926246778,0.967143632930827,1.0568229844202
2772,0.584156302792522,1.12793448041778,0.942726357243335,1.05818614884179,0.966505488704568,1.05864991487054
2773,0.584242728803037,1.12823987570816,0.941594268596298,1.06009347769512,0.966143927228127,1.05875747035198
2774,0.584469908997121,1.12774352785999,0.942502400145659,1.05939928317283,0.966182141666644,1.05871549784424
2775,0.583931107431606,1.12840162265048,0.942579699358278,1.05930873071496,0.965749933654826,1.05978780241278
2776,0.583563406946828,1.12884732175723,0.942080704786324,1.06016771455079,0.96558273893711,1.06018603779147
2777,0.583518682830266,1.12867262256308,0.941950742002493,1.06021302620361,0.965448414755684,1.06076179142053
2778,0.583002545798338,1.1295786086589,0.942409197704537,1.05943564074851,0.965457633342169,1.06037597138842
2779,0.582780030607045,1.13039654572045,0.942113993210708,1.06075472055683,0.965698732444117,1.06018998527889
2780,0.583378394262158,1.1297183338527,0.942061939752329,1.06006082727553,0.965658575967492,1.06035220414708
2781,0.583642111845972,1.12959596054283,0.942415516183686,1.05952077942997,0.965382232485622,1.06149971877274
2782,0.583411792642687,1.12989873236264,0.941657463351256,1.0610970275066,0.965290043916586,1.06200299023841
2783,0.583621964500446,1.12945232624878,0.941285130073864,1.06141922698391,0.964916245605151,1.06255176108548
2784,0.583708897202689,1.12983336823738,0.941546198930859,1.06154305898319,0.964752262355311,1.06286513680372
2785,0.583022764568148,1.13088230896184,0.941797863692886,1.06101245617117,0.965087077905821,1.06213560391765
2786,0.58296235057209,1.13129782136087,0.941741993526544,1.06098169876157,0.965449583578444,1.06108869771838
2787,0.582874630259659,1.13098870096016,0.941332798020658,1.06159382799716,0.965755938999949,1.06027738131369
2788,0.582585305710263,1.13166738248063,0.941166240420045,1.06152048022145,0.965801171029221,1.06041772969948
2789,0.582439641731369,1.1311829571021,0.941496090446639,1.0613937856419,0.966373943230383,1.05920864515159
2790,0.582391687304812,1.13147565096138,0.941460665229564,1.06147952426772,0.966774603033003,1.05869895063714
2791,0.582269731711814,1.13180951899685,0.941907235670985,1.06060775749934,0.966039903189389,1.05977497850363
2792,0.582147253381652,1.13118468586847,0.942219181925457,1.06081327719404,0.966055277697283,1.0597969778868
2793,0.582291248263977,1.13054987520184,0.942846372519215,1.05977283444592,0.966209611067372,1.05976593522177
2794,0.582151664427964,1.13109258518809,0.942744488617782,1.06043965581269,0.966643560493671,1.05927806306467
2795,0.582336303024294,1.13130234041559,0.943240570223861,1.05940931952823,0.967262875580991,1.05805519555063
2796,0.582672776376286,1.13174398663854,0.942721742529397,1.05951199707467,0.967309354534154,1.05781253651417
2797,0.582237341598186,1.13204490952932,0.942672642598068,1.06036464367068,0.967132542016196,1.05845329942228
2798,0.581917391992786,1.13184229016421,0.942869263847788,1.05998307324496,0.967553726595766,1.05783707153614
2799,0.581663359111037,1.1327717548405,0.943355150445233,1.05940615268684,0.967469593689848,1.0583012071121
2800,0.582005693706935,1.13222721067367,0.942976724853465,1.05998542570143,0.96725292615573,1.05858068300936
2801,0.582535529700704,1.13216923709134,0.943279232160972,1.05969076007487,0.967190132589728,1.0587192046382
2802,0.582181015721605,1.13282093318608,0.943655322498903,1.05871574331988,0.967870278776015,1.05764713647002
2803,0.582046274858898,1.13359920503825,0.943339763841537,1.05890056914144,0.967602796415765,1.05720537201399
2804,0.581369724659852,1.1345291994242,0.943421201430579,1.0591898113689,0.967510739878627,1.05711275879654
2805,0.58105342409881,1.13490859126924,0.943219418665449,1.05937732395112,0.967500494791189,1.05714314355523
2806,0.581024864948372,1.13573795005239,0.943168699601512,1.05976162934465,0.967974256275155,1.0564347245302
2807,0.580623615804298,1.13653384614515,0.943646104518026,1.05926925534511,0.967737255671952,1.05644270832655
2808,0.580327261399647,1.13746985552076,0.943128330567227,1.05995684448871,0.967795241421814,1.05658508042093
2809,0.58092270602684,1.13647611428807,0.942458459694968,1.06021408808475,0.967718655908931,1.05601451283454
2810,0.581049805697686,1.13586197521908,0.942652581120947,1.05981492971268,0.967140616958351,1.05695048393225
2811,0.580877998769218,1.13553015929849,0.94234302011686,1.06089475545385,0.966396803221867,1.05859447363877
2812,0.581235918598582,1.13503720532341,0.94213546901063,1.0612781331283,0.966367662990629,1.05842844001268
2813,0.581342993762261,1.13466617130423,0.942202129205202,1.06134999690981,0.966470265953203,1.05845734258897
2814,0.580839735136794,1.13531065802814,0.94198959072405,1.06194495051638,0.96673959729856,1.05818268837406
2815,0.581042332125268,1.13469738570287,0.941546976482053,1.06289024538249,0.966409217525865,1.0588651436125
2816,0.581303952783636,1.13517319190209,0.941104247263119,1.06430667239952,0.966568251031367,1.05910101277539
2817,0.581187131449434,1.13541516587723,0.94177073941531,1.06270930479515,0.966711347654382,1.05902292291095
2818,0.580950232566711,1.13521533068075,0.941102744098749,1.0635401788351,0.96653289052249,1.05865915321181
2819,0.581192330497638,1.13502774824163,0.941099101003164,1.06379805627803,0.966545744584938,1.05918512637573
2820,0.581244089801169,1.13577314388549,0.940743559271702,1.06463181695172,0.966256913217683,1.05951969368142
2821,0.581189520416266,1.13573145044648,0.940513681513444,1.06505494020711,0.9660768065973,1.05963690684459
2822,0.580883061744896,1.1358169089763,0.940645223180768,1.06511908573752,0.965660554967286,1.06091334968249
2823,0.580500892315058,1.13554948684365,0.940946998372814,1.06510933748753,0.965996266490728,1.06002322527518
2824,0.580429641214989,1.13541535711892,0.940961853729056,1.06523098519183,0.965861605415006,1.06039427544758
2825,0.580839359924706,1.13525307600383,0.940129364124564,1.06656388195941,0.965771701889213,1.0604766620683
2826,0.580723306665639,1.13480396632686,0.9403473047398,1.06542043803894,0.965584839368555,1.06053026023508
2827,0.580998579212855,1.13455080500489,0.940251158869308,1.0655621755671,0.965481579539828,1.06071144455358
2828,0.581207894137883,1.13506270874499,0.940243643696101,1.06610062171649,0.965776973300715,1.060173413596
2829,0.580699357968933,1.13617448804423,0.940409595481895,1.06494186920697,0.965408460769179,1.06081623577257
2830,0.580532984659433,1.13583555922,0.940310257275822,1.06521712304445,0.965539918389888,1.06049319742355
2831,0.580174386688031,1.13587916255485,0.940388546081612,1.06468155387336,0.965419620656065,1.0612381946126
2832,0.580146314278428,1.13593249047082,0.940345487470185,1.06496161122986,0.965094546266392,1.06174534250446
2833,0.580173963718305,1.13552876930049,0.939994890657942,1.06534584416707,0.965040148846151,1.06181932004642
2834,0.580162121264914,1.13559673885689,0.940221990165091,1.06503063940906,0.964762881472654,1.06187346814258
2835,0.579998370558751,1.13624387878337,0.94038072450403,1.06529792252961,0.965170604931992,1.06084941213631
2836,0.579322293073391,1.13689131458697,0.941272196004801,1.06379398696122,0.965273724023615,1.06038702479797
2837,0.57910519630737,1.13754673406319,0.940830332037749,1.06415923847671,0.965344391512277,1.06059318892535
2838,0.579077970406082,1.13713668816699,0.940843228674695,1.06409765280687,0.965846502580269,1.05888602586899
2839,0.579242374168728,1.13678956765027,0.941402847227076,1.06361129251819,0.966076919975558,1.05887422805831
2840,0.579462667069036,1.13749233630543,0.941217786555985,1.06373117684951,0.965952439687693,1.05875985328321
2841,0.578973370497092,1.13822505591367,0.94150434127898,1.06350171042751,0.966129808026133,1.05845815009532
2842,0.57844361577012,1.13851603770962,0.941518070785641,1.06334922515095,0.966248180798373,1.0584571363454
2843,0.57843435553088,1.13911206441701,0.941916686234924,1.06227448483172,0.965886798904546,1.05886656242875
2844,0.578408547943932,1.13940271327175,0.942184811758346,1.06260385779407,0.965756933305986,1.0588215767044
2845,0.578232193725528,1.14006884064826,0.942367935189971,1.06245881898535,0.965860520281818,1.05845997567297
2846,0.578763973022615,1.13830865713002,0.942410210945516,1.06236445026748,0.965862488903609,1.05856292740764
2847,0.578765906187944,1.13887491904679,0.942471656383507,1.06245142368885,0.966119631789762,1.05800072879781
2848,0.579301603516365,1.13845644410438,0.942956524531338,1.06231222790197,0.965661707151711,1.05884602554042
2849,0.579273510376814,1.13793641691632,0.942158037738561,1.06377717993136,0.965384176850999,1.05917443229293
2850,0.579317335633075,1.13821227996765,0.942466207034729,1.06327891364169,0.965783579161704,1.05884683345359
2851,0.578808529880056,1.13944304666633,0.942732429241691,1.06301086750702,0.96607742332964,1.05836656470504
2852,0.578798208878206,1.13881040722533,0.943020997187454,1.06193909110369,0.966121590167984,1.05832690700894
2853,0.579056764379397,1.13877189696865,0.942437048303217,1.06362019816716,0.966590689402582,1.05760738614386
2854,0.579239200271309,1.13830866865046,0.942210198091602,1.06339350592555,0.96592014884311,1.05923876084716
2855,0.579269397149339,1.13820914088835,0.941692693840849,1.06416145933084,0.965908044677591,1.05930129659129
2856,0.579010852723934,1.13852400993891,0.942304483641247,1.06398732166209,0.966149533564386,1.058904797537
2857,0.579041483531995,1.13924170939475,0.941703571878675,1.06525456953401,0.965444609548425,1.0599035728844
2858,0.578916609055015,1.13940840372017,0.940914159369384,1.06630311297628,0.96514643363422,1.0598677175226
2859,0.578658434522212,1.13947582737215,0.94080256113159,1.06638180249099,0.964550743258296,1.06105445754267
2860,0.578460791658369,1.13985236375524,0.940790477730918,1.06568201756849,0.96393024774864,1.0621884606048
2861,0.578694850283615,1.13980153948011,0.941008289212637,1.06559364801106,0.96369491824104,1.06234461814119
2862,0.579166506791125,1.13916118369181,0.940342235606295,1.06701788116693,0.96331226071384,1.06302684186635
2863,0.578745097555728,1.13859517620792,0.94080455273246,1.06637058110031,0.962907497618358,1.0637978968919
2864,0.578968047193359,1.13793035261283,0.940555683641398,1.06680049810344,0.963277555507894,1.06347147067594
2865,0.578623536768582,1.13840202892239,0.940431629293525,1.06686602985689,0.962990700435412,1.06387670460265
2866,0.578110308602269,1.13963183911987,0.940474958412415,1.066747682866,0.962802660710678,1.0638367747231
2867,0.577865595200938,1.13957458076598,0.940293380559929,1.06731948609997,0.962939092488214,1.06330224213426
2868,0.578472111422287,1.13843794704421,0.940408759185534,1.06730739098232,0.96286461996509,1.06352727193087
2869,0.578905357571445,1.13800037482202,0.940767741886686,1.06623883743645,0.962692752191269,1.06437718778964
2870,0.579195426526034,1.13868964088946,0.940931405834349,1.06676125304842,0.962565766245161,1.06443756282273
2871,0.578996888193848,1.13874986033145,0.940685453280395,1.06720090883772,0.962207004896127,1.0656537076849
2872,0.578949849863086,1.13906256257903,0.941033587112597,1.06647100009807,0.961969505463956,1.06630630597095
2873,0.578635946430531,1.13925083333764,0.941333863172014,1.06592490659365,0.961719122295452,1.06714508823033
2874,0.578622768120246,1.140058498191,0.941847750480018,1.06489208489476,0.96169296224093,1.0669572239927
2875,0.578276287646307,1.14159984982334,0.942424904976833,1.06395126354159,0.961334255720879,1.06748241831199
2876,0.57814241318014,1.14173828161785,0.942844865335166,1.06347128960426,0.961116694521476,1.06735052133435
2877,0.578227178438678,1.14143291612781,0.943262524132202,1.06239860472515,0.960944268073101,1.06719848071031
2878,0.578401336123015,1.14164236914466,0.94285573158141,1.06364936067035,0.961900379625233,1.06559749588781
2879,0.578614042553369,1.1417560205131,0.943250985115663,1.06302563593268,0.962208951633697,1.0650552388486
2880,0.578550493916022,1.14133053950269,0.94311915704618,1.06331078716664,0.962783000143301,1.06387335492998
2881,0.577795381873714,1.1422993872704,0.942797999838215,1.06340847968353,0.962669318606303,1.06360133217927
2882,0.577670697670294,1.14318664208455,0.943094013458595,1.06245086700671,0.962639589749698,1.06381563858917
2883,0.577676173926603,1.14326012874158,0.943153536942795,1.06205234086378,0.962654327905418,1.06374500841264
2884,0.577948506118211,1.14333219229047,0.942977596067834,1.06214156112408,0.962617781121902,1.06379367800758
2885,0.577378026021488,1.14397612485387,0.943021958814041,1.06253702417991,0.962786848044688,1.06349160836646
2886,0.577379071014692,1.14472114342913,0.94318240958152,1.06228458254985,0.963223617480804,1.06256288223478
2887,0.57697263879919,1.14565092383515,0.943567141755504,1.06171921228105,0.963153977519614,1.06275091046927
2888,0.576856648628364,1.14602029946305,0.943909896472487,1.061171598884,0.963315784560895,1.0622052043478
2889,0.576978942569303,1.1458950850612,0.943699140949888,1.06103266173597,0.962745850633716,1.06317858160089
2890,0.577208865722054,1.14561178707178,0.943980568963817,1.06053431492729,0.962316138571981,1.06426496402017
2891,0.576953989048749,1.14637733515232,0.943852955902702,1.06112334167087,0.962578056377987,1.06357537638421
2892,0.576682989755694,1.14667035951982,0.944025163024236,1.05996918238043,0.962586652395644,1.0634213339656
2893,0.577036955229481,1.14683645950552,0.944234643218837,1.05943112475833,0.962560451858242,1.06293711702629
2894,0.576937745362713,1.14704044376211,0.943859236211337,1.06065007272595,0.96243673925088,1.06320192164765
2895,0.576944184770366,1.14761814218254,0.943702976058053,1.06074905026946,0.962573670866142,1.06285117751222
2896,0.5774471295244,1.14674849217072,0.943766679265564,1.06083811997404,0.962526889188531,1.06274813378047
2897,0.576914914010072,1.14736649211177,0.94341293685864,1.06114081269199,0.961909002690147,1.06417770942588
2898,0.576870434294698,1.14732243076984,0.942452364838385,1.06318945605126,0.961899386300371,1.06404962358381
2899,0.576725607808224,1.14743175104049,0.942269321051885,1.06305504122884,0.961809101589432,1.06413732357791
2900,0.57635370591475,1.14833484771678,0.942381452560724,1.06321200759853,0.961908631452351,1.06417279956348
2901,0.576463094365824,1.14797193957297,0.94264648819551,1.06252096543411,0.962315094299885,1.06377533188929
2902,0.576384625370898,1.14841762865083,0.942916719351301,1.06230943739699,0.96195556076078,1.06433733632686
2903,0.576707612831256,1.14811081870619,0.942678488567357,1.06296405464903,0.962240362578589,1.06380523043347
2904,0.576952694168571,1.14700684798999,0.942109464185899,1.06362473341433,0.962139783382474,1.06375965733622
2905,0.576663747444568,1.14761387018335,0.941408290689307,1.06567440878898,0.962147492762045,1.0642485751673
2906,0.577069341351032,1.14613578985561,0.941574986271424,1.06541693738275,0.962378933473543,1.06420818249861
2907,0.576802408789683,1.14688385783003,0.942133621519072,1.06463697085585,0.962120550809268,1.06476544874862
2908,0.576788146397814,1.14633162302643,0.942159078723514,1.06442995985047,0.962026529965314,1.0654178481071
2909,0.576879825039073,1.14651623613481,0.941979657875479,1.06409879608234,0.962268607126099,1.06508438419448
2910,0.576989994695038,1.14639549541426,0.941689044806713,1.06443966815894,0.961856862245997,1.06580037740987
2911,0.576864046655743,1.1464059424701,0.941782102500258,1.0643984967835,0.962118441081729,1.06557868651378
2912,0.576742964918257,1.14637175183591,0.941758650402313,1.0656881032949,0.961890805069203,1.06561583880711
2913,0.576957263743755,1.14614742293001,0.941477147774604,1.06614727463198,0.961583938678185,1.06674366351672
2914,0.577197219418668,1.14525901937121,0.941447417848768,1.06622424244296,0.961468629612691,1.06672141478548
2915,0.577307773141027,1.1446682992162,0.941192285209429,1.06719555388698,0.961571671645229,1.06654985185554
2916,0.576706787645216,1.14513886177159,0.94089225327808,1.06803369317488,0.96141680807952,1.06685852803078
2917,0.576657400022958,1.14594251832669,0.941346749792829,1.06715190532095,0.96138640954241,1.06673429828886
2918,0.576171872798005,1.14600972545749,0.941481444278082,1.06691455478513,0.960705418449369,1.06794737194558
2919,0.576109822398729,1.14607714635517,0.941159827454706,1.06781028234175,0.960220452081267,1.06894752145039
2920,0.575953391121992,1.14673923576515,0.940734209427699,1.06871188178446,0.960062810293728,1.06923511284214
2921,0.575135739835526,1.14745185955227,0.94056986451351,1.06906361161977,0.95979605329011,1.0696430803386
2922,0.575296709342108,1.14750863264849,0.940861023084244,1.06852184227342,0.959096181480406,1.07091298152692
2923,0.575362035249955,1.1473462384376,0.940501178794259,1.06988401395731,0.959219912612413,1.07045798538003
2924,0.575004956609417,1.14818718547572,0.940690484407842,1.06979009031203,0.958824502621199,1.07078892374759
2925,0.574834617365148,1.14784991998488,0.940219596745175,1.07005951030742,0.959189229438842,1.07021742399233
2926,0.574503865633075,1.1485620885505,0.940370522681224,1.06980735122224,0.959131300420001,1.0704418799418
2927,0.574466262205852,1.14886796892168,0.940204166134904,1.06983928010129,0.959529705475817,1.06975531048392
2928,0.574250940774343,1.14911068255422,0.93962341499796,1.07105837525965,0.959614588143842,1.06976420009133
2929,0.57452088271988,1.14834306469177,0.939564517390448,1.07158658067819,0.959342271803378,1.07009256515575
2930,0.574416716905485,1.1486104343556,0.939147629919853,1.07243435948729,0.959668485817509,1.06937598456478
2931,0.574891543118093,1.14851196871407,0.939070721411806,1.07283757446303,0.959269714936061,1.06994427518732
2932,0.575148160388814,1.14731021763148,0.939060815205533,1.07247138282998,0.959840546397794,1.06890295073455
2933,0.575007212338004,1.1476626926322,0.938579937401217,1.07278973847872,0.959215006139645,1.07013675196091
2934,0.574542405650313,1.14858824280268,0.938785273592018,1.07216687396556,0.959083969327013,1.07039954308033
2935,0.574367821812208,1.14841894839478,0.938543394071623,1.07224286486877,0.959700080870275,1.06955727947911
2936,0.574689713244355,1.14904056495105,0.938812035512167,1.07172393035733,0.960218610658447,1.0687183046898
2937,0.574861913750475,1.14922368947739,0.93943471117326,1.07012253491857,0.960655689764529,1.06783774365323
2938,0.575090482938991,1.14944791817421,0.939639248335996,1.06940557871259,0.960490236815137,1.06795264772688
2939,0.575392526401826,1.14968934824579,0.939835968066171,1.06925366507551,0.96056728752089,1.06768997367331
2940,0.575808976331787,1.1494672174834,0.939859645784114,1.06918076520325,0.960214153937895,1.06816161965613
2941,0.575371824203759,1.14989414160412,0.940452044326977,1.06741052418222,0.960405913550787,1.06761398482206
2942,0.575657394085059,1.14931624077024,0.94074111198657,1.06697663006212,0.960399560607107,1.0680570737399
2943,0.575650782674117,1.14909416863842,0.940824243927236,1.06653837993078,0.960873535469843,1.06721142796355
2944,0.575114288733642,1.14934513924493,0.941226792512931,1.06605886352244,0.960934993860894,1.06728207102022
2945,0.575214530063847,1.14977428557839,0.94129624604597,1.06594341118325,0.96091918006018,1.0669082646243
2946,0.575088564627646,1.15015613950652,0.942043656961194,1.06430046166837,0.960602747689673,1.067488890818
2947,0.5752184420552,1.1503420652094,0.942479529238134,1.06322412918848,0.960329575019509,1.0680624837154
2948,0.575408292453226,1.15020996005029,0.941682204614478,1.06508127732124,0.96024623287408,1.06849617455116
2949,0.575676554343457,1.14928182123415,0.941794160061152,1.06481843537978,0.960066887241703,1.06881600657273
2950,0.576128664980618,1.14806276277806,0.941893314645016,1.06473042029353,0.960072237815616,1.06891006721607
2951,0.575833190260185,1.14788632613179,0.942014592470027,1.06496243942616,0.959806047702047,1.06942538050563
2952,0.575272482532042,1.14814279652269,0.942283181565379,1.06421317565421,0.959564381217719,1.06973016767748
2953,0.57532899212492,1.14773263894002,0.942123975825728,1.06370953622644,0.959917599677349,1.06907682719487
2954,0.574957125461782,1.1475777380091,0.941440135631109,1.06455433202198,0.959668634349888,1.0696150438795
2955,0.574891741362211,1.14794253413773,0.941523095237993,1.06458858898273,0.959372495139706,1.07039323242696
2956,0.574872430193892,1.14803839997909,0.94228683456333,1.06321529553961,0.959677456293136,1.06978154459463
2957,0.574801044417035,1.1478826037495,0.942362953758445,1.06296244923733,0.959630954907905,1.06939444025223
2958,0.574573230746717,1.14805717882662,0.942553651840724,1.06215475124462,0.959235494212556,1.0702565052175
2959,0.574143337115216,1.14851659738687,0.941504240482907,1.06398770762342,0.959264809471265,1.07087745408192
2960,0.573677129972588,1.14914740381526,0.941670969521998,1.06316664227401,0.95969831001797,1.06987111098802
2961,0.573509645087221,1.14932175299108,0.942085563956469,1.06268572489659,0.959924612463987,1.06927100467521
2962,0.573474360855558,1.14865507820058,0.942122002045991,1.06336841439148,0.960030199189749,1.0694604406931
2963,0.573904923851147,1.1477757329303,0.94226125646275,1.06313124390604,0.959633803987734,1.07014459279208
2964,0.573744269088526,1.14792194757188,0.942611404408404,1.06183750126108,0.959853298323978,1.0691467709611
2965,0.573699040237779,1.14786336117158,0.942237780171231,1.06230200647877,0.959336387597896,1.07021318854529
2966,0.573948958476696,1.14731375679549,0.942336741277385,1.06247652669441,0.959513197599085,1.07008437459994
2967,0.573984999874584,1.14684526361405,0.942626842292488,1.0623237376999,0.959950235265713,1.06922009788945
2968,0.573734639926187,1.1475776960859,0.943032491273013,1.06174472014926,0.960234331252525,1.06858548701537
2969,0.57377693454418,1.14778382232006,0.943379836331255,1.06067573961541,0.960544706759864,1.06818617777189
2970,0.573614981045792,1.1469815716067,0.943732644288188,1.06005053489884,0.960291782791248,1.0686658962795
2971,0.57364894567035,1.14745458378061,0.943745321164144,1.05996549974173,0.960780287906154,1.06783877217433
2972,0.574030849182603,1.14752593217742,0.943132741104817,1.06105528229233,0.960758642090975,1.06778570100956
2973,0.5738023178961,1.14799771147608,0.942818904103114,1.06143690454161,0.960809788848058,1.06737449369081
2974,0.573835501811495,1.14834823905835,0.943229841072789,1.06080212315047,0.960988537346029,1.06717950028868
2975,0.573526302723602,1.14942118803142,0.94318616001041,1.06118887364146,0.961406163109882,1.06622186100767
2976,0.573580412694643,1.14917009023792,0.943722596614213,1.06004350481832,0.961329872772362,1.06627007116816
2977,0.573880823056316,1.14852142960307,0.943712313604995,1.06078558645994,0.961101764809798,1.06675772555722
2978,0.573739617847414,1.14865595002207,0.943298475225234,1.06166385698517,0.961565938250048,1.06588217260781
2979,0.57399189072302,1.14822736225559,0.943426260624865,1.06145762830741,0.961648364086191,1.06565545566401
2980,0.573790402645135,1.14879619251046,0.943508675531238,1.0611559279975,0.962182400193915,1.0649120404963
2981,0.573963806516667,1.14868591931273,0.943768231626462,1.06086086841719,0.962190403730205,1.06487990140086
2982,0.574202896880745,1.14886880804518,0.943947931521357,1.06074337829499,0.961825371075998,1.06594409613121
2983,0.573695539662673,1.14900916087457,0.944318047192629,1.06017431632407,0.961709208202668,1.06562303905421
2984,0.573333326824214,1.14916809568514,0.944650649881844,1.05971244437356,0.96187464182266,1.06533766222448
2985,0.573304378754619,1.14953022869462,0.945046359568335,1.05896011807916,0.961245113970484,1.06656540577377
2986,0.572923349350678,1.15034385708644,0.944715264644658,1.05938658697554,0.961337033224954,1.0662604402796
2987,0.572787391091471,1.15078654769257,0.944336817616484,1.0602473029024,0.961279251472249,1.06581854756903
2988,0.572417137328317,1.15161017991995,0.94433020205297,1.06104215507782,0.960981277527221,1.06702205942083
2989,0.572240785893607,1.15233935912629,0.943414036871049,1.06358287109559,0.961357531964776,1.06612286813875
2990,0.572753821342343,1.15184915191337,0.9430759601264,1.06389656204051,0.960794201749464,1.06695454777452
2991,0.572680783763045,1.15267332714096,0.943607875711722,1.06291771032323,0.960892958818905,1.06693521789721
2992,0.572703541729294,1.15244543045083,0.944110454812914,1.06151512297132,0.960796703072701,1.06736529719975
2993,0.572766419916593,1.15242271856904,0.944204664009364,1.06181147739928,0.961440851991461,1.06629676998155
2994,0.572850167735075,1.15176569349969,0.94424854620463,1.06199859083665,0.961119432043458,1.06695092970426
2995,0.572775434488093,1.15187228629584,0.943941442483765,1.0618064907817,0.961244101247349,1.06693557890287
2996,0.572831176823164,1.15147264753087,0.943680041667262,1.06152230354613,0.961213025530399,1.06657366987589
2997,0.572800829248141,1.15123021379849,0.943312117342088,1.06167804933892,0.961574522417882,1.06599362131584
2998,0.57281687713372,1.15040961193968,0.943313777799667,1.06193858469184,0.961078002688108,1.06697432946159
2999,0.572964212556656,1.1497599617675,0.943052078987092,1.06258034127292,0.960892900622016,1.0671335237432
3000,0.573310536689204,1.14987785834913,0.942608529365738,1.06361448062178,0.961105736089844,1.0674907646676
3001,0.572440877643025,1.15160054056502,0.942642416524621,1.06391332577779,0.962040795318317,1.0657404729263
3002,0.572144260227331,1.15221691648278,0.942349901285356,1.06378158294736,0.961687360560218,1.06663532328293
3003,0.57205040919512,1.15293335697659,0.941674102468136,1.06513010073142,0.962585719563167,1.06526599985307
3004,0.571968135044808,1.15302814256573,0.941250650771819,1.06509131387412,0.962668017852545,1.06532986546079
3005,0.571909870689958,1.15396149213188,0.941616606840936,1.06503077722951,0.96177797175402,1.06664306805269
3006,0.571836548717768,1.15475714174835,0.941789279206773,1.06483979869838,0.961632434836156,1.06701932059716
3007,0.571756393198128,1.15480902204997,0.941852735487694,1.06441235698301,0.961758169690727,1.06635935479997
3008,0.571444877494611,1.15481368344848,0.941616253480449,1.06437640628698,0.961798130561691,1.06640042740564
3009,0.57160164024602,1.15513065614244,0.941825136326607,1.06391151453912,0.961938889442088,1.06605117064834
3010,0.571566501425511,1.15594442238934,0.9419046300214,1.0641085489741,0.962009133323449,1.06624835644041
3011,0.571121242209047,1.15627500886054,0.942113756405567,1.06423113064175,0.961244902822009,1.06753193813675
3012,0.57131383021053,1.155679541075,0.942209541039054,1.06410512884468,0.960967038786737,1.0684387463861
3013,0.571219148542172,1.15630474172048,0.942007545251016,1.06558502781523,0.961268298905466,1.06773667790044
3014,0.571404098525046,1.1561518662551,0.942471863946296,1.06494840278088,0.96066165462541,1.06890232073627
3015,0.571977238172965,1.15612959053385,0.942508044132363,1.06529693536818,0.960322735576899,1.06917805797712
3016,0.571702739210604,1.15657037060773,0.942636572295545,1.06553614670726,0.96026355539971,1.06929897714615
3017,0.571420682310112,1.15727460218381,0.942312145759039,1.06586024312496,0.959624766601838,1.0703367150448
3018,0.571631044926747,1.15706091231927,0.942709930600363,1.0657275018637,0.959607004483115,1.07012654595229
3019,0.571785093189321,1.15722055714249,0.942572079318045,1.06618227512776,0.960211830928128,1.06887194202236
3020,0.57236266736799,1.15704040067715,0.942815166028498,1.06605538761753,0.960497443070985,1.06830490842576
3021,0.572000324680185,1.1574989000055,0.942900039182707,1.06634857571561,0.960088727860519,1.06915422144695
3022,0.572028839630484,1.1576260640429,0.943286441150571,1.06517598886093,0.960285676861215,1.06904279979326
3023,0.571974220808296,1.1576648480229,0.943486157761238,1.06504152882901,0.960396060259835,1.06845150948946
3024,0.572373428414032,1.15770200125169,0.943351519741557,1.06501519124544,0.960092360946799,1.06920106188789
3025,0.572067026981422,1.15768089720992,0.943564921230632,1.06506481069758,0.959683368876281,1.07052419441724
3026,0.572264952233544,1.15760281673968,0.943804186929516,1.06468257565976,0.959621458567377,1.07055190207376
3027,0.572164506098049,1.15869657053585,0.944297725128391,1.06417114091981,0.959689753980392,1.07048218202774
3028,0.571967925237181,1.1579958272189,0.944121830878068,1.06473787909905,0.959282563264477,1.07094652662856
3029,0.57218852261528,1.15793368704999,0.944423521572567,1.06390599146175,0.959666638408764,1.07050719067028
3030,0.571960822812371,1.15804768932036,0.944439696998781,1.06330185487042,0.959959731606632,1.06970298655007
3031,0.572032824931079,1.15760595371883,0.944544243437838,1.06280724941438,0.959495536256281,1.06992199578858
3032,0.571744291229149,1.15793159502769,0.944565892686352,1.06270872350183,0.960147687924585,1.06874424373236
3033,0.571406191016952,1.15797138701443,0.944580722815555,1.06253441653948,0.96030571091575,1.06804646705153
3034,0.570658876710308,1.15836041208208,0.944999565284146,1.06171971576393,0.959612067283762,1.06850327492572
3035,0.570934575506354,1.15782907086113,0.944940299848087,1.06146518528933,0.960185536886441,1.06776005743854
3036,0.570801208847005,1.15791188151289,0.945542059718031,1.0607184828319,0.959684674520155,1.0682988403202
3037,0.570776799509722,1.15804641172119,0.94560818912381,1.06055029523666,0.95948890455119,1.06844298244795
3038,0.570791177749257,1.15723880750625,0.945309987212338,1.06152110585366,0.959524881896407,1.06831976049614
3039,0.570537043633833,1.15770456605458,0.945105265619424,1.06225521093407,0.959185594559356,1.06884553405753
3040,0.570690380846911,1.15731256129262,0.945022229680033,1.06213746400451,0.959406226123068,1.06854753801354
3041,0.570522335539062,1.15745637604298,0.944952897042508,1.06179123665821,0.959760463944638,1.06840945343397
3042,0.570481516754468,1.15760443671199,0.945002939669353,1.06201107713612,0.959312139335283,1.06913722269543
3043,0.570422635644702,1.15744754274336,0.945203336901692,1.06154103676884,0.959275769584116,1.06940227291358
3044,0.570667407940138,1.15670718891755,0.944833404220985,1.06239156868011,0.959184869088504,1.06997757438525
3045,0.570526814467402,1.15697302628086,0.944875371418866,1.06215650631784,0.959375984155825,1.06942862406854
3046,0.570641771368347,1.15679687316534,0.944628932720298,1.06342239689723,0.959600650982866,1.06957470827097
3047,0.570887081534809,1.15615399880092,0.944384179909737,1.06399849825712,0.959447563209205,1.06927408666076
3048,0.570975558835264,1.1563499852781,0.944192759200641,1.06416160884869,0.959782614159562,1.06935091926663
3049,0.571495232945271,1.15568690218443,0.943812398307708,1.06518158398229,0.959971397401874,1.06900615536683
3050,0.571491459396367,1.15589271444276,0.943768392974318,1.06497429406773,0.960137919759086,1.06945568531974
3051,0.571759283280027,1.15562402891261,0.944188293277681,1.06404471188051,0.959832502495086,1.07026051594913
3052,0.571997708072549,1.15628392673356,0.94373253173942,1.06498746240164,0.959694121612421,1.07067079968021
3053,0.571998666092405,1.1565702102625,0.94369289588429,1.06518614011385,0.959554606263199,1.07100623087174
3054,0.571344338467582,1.15765532438743,0.943711171530557,1.06498293679622,0.960361812165847,1.06959414034412
3055,0.571214025615201,1.15811715779236,0.943940824516143,1.0648370437984,0.960312421697602,1.07010318332702
3056,0.571389326081753,1.15846513765895,0.943563134626493,1.06565135037034,0.960142954310662,1.07065989034326
3057,0.571149076954453,1.15872272581283,0.944056070166481,1.0642429585646,0.959967822206109,1.07053611061565
3058,0.571120208961688,1.15836192778204,0.943770433590713,1.06440977024588,0.959771623666839,1.07096995544091
3059,0.570569584792066,1.15911488499085,0.944122119694175,1.06363030485362,0.959299517684354,1.07186998623403
3060,0.570390686209264,1.15909783279506,0.944153008770071,1.06332776110493,0.959219693035973,1.07183629298813
3061,0.570268407564129,1.15987925394095,0.943855715911309,1.06365031974914,0.958924851026858,1.07242652775338
3062,0.570023687441385,1.16016150955864,0.944216922805156,1.0628883511704,0.958879956832679,1.07242318312339
3063,0.569744043836296,1.1599944363745,0.944455514306023,1.0623893525997,0.959175955771228,1.07137043001125
3064,0.569943151023996,1.16027891557319,0.944522422563329,1.06200609107057,0.959747390180566,1.0699817944788
3065,0.569745206186602,1.16048586593661,0.944583509721754,1.0617624708747,0.96023117347913,1.06901704266692
3066,0.56981970515272,1.15973817278129,0.945008740954482,1.06060757673373,0.960372966163987,1.06858349359266
3067,0.569807911695734,1.1603286054764,0.945757041562623,1.05955540482261,0.960088784668583,1.06901190225562
3068,0.570023055823255,1.16033136779502,0.945961253151,1.05977443920619,0.959340997863925,1.0694396726318
3069,0.570218268220005,1.16041282675821,0.945689699012892,1.05984181167631,0.959024140012858,1.07049428149247
3070,0.570246958657172,1.16060135223326,0.945287039022347,1.0604792288047,0.958870818815263,1.07080419962609
3071,0.570478697079499,1.16071112552485,0.945454004450991,1.06052989218888,0.95890055254932,1.07106338737848
3072,0.570622461004106,1.16070329795768,0.945211325097768,1.06093529099861,0.95911469963549,1.07046922975044
3073,0.570519601041412,1.1611906391069,0.944773193633127,1.06184908320865,0.95906226907467,1.0702723614893
3074,0.570045786669484,1.16187484501076,0.944881746640052,1.06192561970904,0.959233781554631,1.06987507700456
3075,0.570067540610871,1.16273144326271,0.944503329907708,1.06243820977331,0.959150063229247,1.07002646674159
3076,0.569771950717504,1.1631148682476,0.943936337930134,1.06332225321034,0.959307806238273,1.06973514327581
3077,0.569563677424447,1.16377521819758,0.943731795607746,1.06361486575294,0.959240147846295,1.06954581595785
3078,0.569367215368326,1.16411954883555,0.943660981329578,1.06397711208073,0.9593062225837,1.06947543179366
3079,0.56914379536357,1.16443459326854,0.943293564045956,1.06438867890806,0.958904784639948,1.07003370312755
3080,0.568776529268651,1.16480995673736,0.943461669194804,1.06452865725063,0.95865577848811,1.0707307331441
3081,0.56869015179855,1.16626346806713,0.943501004256986,1.06524291491627,0.959030911747239,1.07076770705365
3082,0.568244835174067,1.16622000075886,0.943574500994661,1.06575287609457,0.95892545592225,1.07117693020123
3083,0.56821530771291,1.16594211411069,0.943998103435673,1.06508741364307,0.958959665771632,1.07129156726002
3084,0.568127785435239,1.16544329291078,0.943521652694209,1.06616550521741,0.959121210857779,1.07147609773202
3085,0.568134082629181,1.16566419300742,0.943591056269398,1.06680369869089,0.958828202544019,1.07212352732422
3086,0.568034762453115,1.16645502007102,0.942959392882407,1.06773883888174,0.95807542715626,1.07334131068846
3087,0.568368245586764,1.16648210491105,0.943035612425784,1.06733685105266,0.957724344586677,1.07370501147082
3088,0.568049496312089,1.16668223854401,0.942713642824162,1.06793217343709,0.957281060038532,1.07479872301939
3089,0.568057510580377,1.16712855975817,0.942907389640926,1.06768626516801,0.95686734005347,1.0757342292814
3090,0.568038328171483,1.16689866763376,0.94246805541316,1.06834377592984,0.956640336827547,1.07643039398988
3091,0.567152624107442,1.16809674555176,0.94274027014635,1.06767200525977,0.956143371577103,1.07753940646309
3092,0.566931784917796,1.16833321517054,0.942697054395399,1.06777763419826,0.95569699011886,1.07829457593225
3093,0.567153469959973,1.16828571081741,0.94305299168128,1.06702146373193,0.955789133565645,1.07788093599254
3094,0.567399604208119,1.1681110387088,0.943256087296819,1.06655150932454,0.955082799989247,1.07891039285515
3095,0.56754646980889,1.16755584107951,0.943576132662013,1.06543623706982,0.955572809974752,1.07806642581229
3096,0.567858797216517,1.16749864064779,0.943558379490739,1.06556739936292,0.955159571366466,1.07869162746886
3097,0.567732508011424,1.16790469941452,0.943574025958227,1.06547778959085,0.955255628926739,1.0784705910738
3098,0.567437002883602,1.16786893750056,0.943853132711397,1.06457200590542,0.955393782456943,1.07822487314739
3099,0.567565209639784,1.16816746480707,0.943665966216361,1.06519324723462,0.955211013114117,1.07814073940972
3100,0.567410601859711,1.16839146685521,0.943459748930113,1.06598674143083,0.955224619243352,1.07839539612826
3101,0.567305836886421,1.16836458228789,0.942586258108231,1.06784815459234,0.954808856569728,1.07951650578508
3102,0.567441718835817,1.16841155431376,0.942406868057954,1.06781427719494,0.955057392240216,1.0789876092106
3103,0.567329829252598,1.16928767011483,0.942919163678846,1.06676886032429,0.95521631961913,1.07835910509927
3104,0.567294259236789,1.16987272928169,0.942675304592067,1.06709155272647,0.955156172415264,1.07835220685166
3105,0.566763758201421,1.17089614047398,0.943009029876335,1.06662828831405,0.955165027559783,1.07826950380533
3106,0.566419988123112,1.17134436405975,0.942996096583974,1.06691634819573,0.954589199758045,1.07906217414315
3107,0.566789407669456,1.17021633335498,0.94277353763486,1.06668641100241,0.95480140329247,1.07853982612442
3108,0.566758212833262,1.17067558554885,0.942281637323094,1.06746488050661,0.955111048736122,1.07826968492231
3109,0.566256215232584,1.17059357726486,0.942298932610223,1.06740886629451,0.955025645649272,1.07824267863408
3110,0.566092897288643,1.17060097307577,0.942309981323075,1.06798246959561,0.955468686688161,1.07744859815391
3111,0.565485559551489,1.17142715641335,0.942409189755654,1.06741957569989,0.955140932349372,1.0781318627752
3112,0.565279231816518,1.17126044185029,0.942544253242815,1.0672196279341,0.955060450760168,1.07824683260413
3113,0.565149666071761,1.17141987072359,0.942449906524502,1.0675673717591,0.955391045822704,1.07755446049759
3114,0.564902322517001,1.1718075842616,0.942543356793649,1.0672642804291,0.955565010847882,1.07782489189263
3115,0.564791995877447,1.17233756024401,0.942228148736481,1.06811271890635,0.956078355403134,1.07706046603321
3116,0.564409703237254,1.17280850131114,0.942378926793677,1.06750830201767,0.955931635459597,1.07740602667568
3117,0.563929554267673,1.17334991310519,0.94309801255975,1.06670669145117,0.956047183523666,1.07704770346214
3118,0.563709301637812,1.17370460441441,0.942723532937443,1.06737250825239,0.955871508827648,1.07729128864928
3119,0.563546069632568,1.17418140219787,0.942682703469774,1.06797280892451,0.956015205584118,1.07743754221217
3120,0.563344628292341,1.1742492937677,0.94280358791076,1.06777987447995,0.956074299223636,1.07756104703828
3121,0.563337008220089,1.17350325455142,0.943334761081467,1.06684679525716,0.955862077518072,1.07753521386121
3122,0.563454122927676,1.17327561991784,0.943314139722452,1.06690706396235,0.955711153041196,1.07732070700765
3123,0.563343648908461,1.17342790107555,0.943859562327965,1.06626264516864,0.955732955548202,1.07717822792741
3124,0.563255709423112,1.1735227745705,0.943845276864877,1.0660531765045,0.955649665226195,1.07707033731797
3125,0.563297014068326,1.17309304476544,0.943616225449193,1.06696303529494,0.956386763313679,1.0756274367406
3126,0.563006307645934,1.17332851366585,0.943467493638501,1.06749961349248,0.956718561709326,1.07511639245409
3127,0.563129575750281,1.17336130123203,0.944011618292631,1.06667725890857,0.956615134727394,1.07519170603745
3128,0.563212831106639,1.17270354312606,0.943656466350664,1.06767687060254,0.95708307701012,1.07408601077898
3129,0.563264009671999,1.17235053903133,0.943788151740306,1.06711525143179,0.957313458184361,1.07327231213952
3130,0.563351707597764,1.17277371980656,0.943860627113134,1.06671820626944,0.957264758230176,1.07334098643408
3131,0.563104605519932,1.17290184421669,0.943591060011082,1.06720244338107,0.957201912218203,1.07365413361451
3132,0.562990485963358,1.17364009636355,0.943177354891,1.06802912651217,0.957471572644399,1.07294143469073
3133,0.562920074134483,1.17423676471667,0.942774240416716,1.06868587159933,0.957256218794353,1.07326466066407
3134,0.562953083538604,1.17403224267111,0.943153937737291,1.06776865542998,0.956752079427306,1.07411311023653
3135,0.562511443277505,1.17457479433257,0.942871823804495,1.06786025737278,0.957078745556728,1.07389154173957
3136,0.562255684181666,1.17432745578813,0.943639127050504,1.06671057440109,0.956978681498781,1.07442731491822
3137,0.56209873600784,1.17474239986113,0.943357554354167,1.06765832201622,0.956737845696272,1.0745381806819
3138,0.561916468088446,1.17588910434603,0.943465886172629,1.0674290370977,0.956055126866789,1.0758149829858
3139,0.561972812620153,1.17545176474155,0.943705211601198,1.06702223146445,0.956827854627279,1.07472503931353
3140,0.561589127599889,1.1756127431868,0.943592659971722,1.06705424191725,0.95633946953437,1.07551723541904
3141,0.561825357781793,1.17523708831154,0.943481538713494,1.06721087984437,0.956676140815181,1.07490688698268
3142,0.562127338964662,1.17428735892244,0.943188199423471,1.06737228858955,0.95646146404907,1.07536253888927
3143,0.562004910650724,1.17477403375292,0.943652124727296,1.067276731325,0.956280703330514,1.0749930731855
3144,0.561941552089404,1.17525596490704,0.943594685310579,1.06746525560107,0.956370904868266,1.07504847284615
3145,0.561496385847428,1.17536121805554,0.943350769004332,1.06784786697368,0.956335502461559,1.07511586615134
3146,0.56141769141833,1.17536352673742,0.943449875228168,1.067523585582,0.956381130307995,1.07526350807331
3147,0.56109611613269,1.17585770456007,0.943640732445627,1.06754129958771,0.956052781100859,1.07593059341043
3148,0.561132096852372,1.17581379059778,0.943225403623315,1.067921272099,0.955803667212003,1.0760830746507
3149,0.561197130902246,1.17501798596975,0.943519988008436,1.06694266433733,0.956081078007286,1.07626286896006
3150,0.56114472958151,1.17476965223785,0.944253915720328,1.06595577690755,0.956329700016365,1.07548732504564
3151,0.561377400370125,1.17449496004923,0.943836424591943,1.06649621823354,0.955979492083754,1.07651416096308
3152,0.561290772978761,1.17383415916212,0.944026269661745,1.06601339705447,0.955766873233091,1.07672585944749
3153,0.561321209874426,1.17473692333689,0.943613028842927,1.06661935217783,0.956146237785882,1.07555982267053
3154,0.561244620565637,1.17516308740696,0.943339106833799,1.06746656696336,0.955733020773472,1.07621743881071
3155,0.561008784006759,1.17557422380827,0.942683353692593,1.06848139851537,0.955171280406475,1.07691684146083
3156,0.560883369369617,1.17574140631848,0.943219064955213,1.06693066846187,0.955189299704595,1.07656685620291
3157,0.561227572050804,1.17533096765847,0.943031193077594,1.06769951315383,0.955363236071767,1.07624089203913
3158,0.561091811689971,1.17547866672209,0.943192700061218,1.06758867564529,0.954920842784862,1.07739946898443
3159,0.561254351917735,1.17568020172692,0.943489064609898,1.06669235120966,0.954411923109746,1.07869074455587
3160,0.561815743258464,1.17454590433276,0.943864615925688,1.06601526464871,0.954536017146947,1.07814710779899
3161,0.561886748002654,1.17458041185228,0.9436397215706,1.06658544496139,0.954387108495972,1.07836966151612
3162,0.561748786861034,1.17541160579504,0.943455580225987,1.06659436909579,0.954000525371499,1.07884307718685
3163,0.561558963492821,1.17523495151671,0.943493383885051,1.06672096657046,0.953855488872333,1.07905388608861
3164,0.561502225167865,1.1750586022948,0.942943577580448,1.06746163856584,0.953965110424544,1.0787098943372
3165,0.561610508822361,1.17531264477965,0.943238821647288,1.06682616539579,0.954112906061855,1.07864240835129
3166,0.561636336591214,1.17578489305394,0.943661041493441,1.06630064895737,0.953698041953681,1.07928187365138
3167,0.561664165665845,1.17628084752147,0.943811053753047,1.0656334648835,0.953583927872804,1.07944394576379
3168,0.561044699765572,1.1770253631244,0.944087947566758,1.06537272449501,0.95374792785029,1.07946159933154
3169,0.561096466857879,1.17748124501068,0.944075494437325,1.06569565756214,0.953911445097031,1.07859162055176
3170,0.561183978972949,1.17752091507287,0.943620468942455,1.06632287555945,0.953593468316278,1.07936469903041
3171,0.561017468503419,1.1784941534605,0.943475614217592,1.0663691076558,0.953234237848194,1.08004676010034
3172,0.560778532581221,1.17883997866147,0.943064970235287,1.06690364898191,0.953308583562231,1.07995370326891
3173,0.560702388830647,1.17893978222101,0.943377584187595,1.06619316820475,0.953433046430802,1.07914026069066
3174,0.5604473517488,1.17939947809123,0.943337661913132,1.06656041537201,0.953659406013751,1.07865637062398
3175,0.560623142287997,1.17962926925104,0.943336734390625,1.06652982821642,0.953705269598572,1.07871237035879
3176,0.561054230783026,1.17953323870846,0.94291729955592,1.0676388269532,0.953635524891238,1.07920971831924
3177,0.56085744471639,1.17980980116626,0.943005080143971,1.06763882721221,0.953232540688961,1.07991829129694
3178,0.560677000441806,1.1798667525111,0.943699363777082,1.06651431874575,0.953206577019277,1.07998384159592
3179,0.560659766642388,1.1799787781166,0.943571268490418,1.06637223160732,0.95299928122173,1.08102475714643
3180,0.560733116867604,1.18037361161492,0.943691019659008,1.06555318746455,0.953238564761652,1.08064754935381
3181,0.560572307905978,1.18028748306378,0.943306962815991,1.06646740618906,0.952961713683423,1.08091569355563
3182,0.560859537043295,1.18043448123045,0.943353953595903,1.06657352368879,0.953295959488154,1.08031360492687
3183,0.560875177761481,1.18004232314069,0.943272563133374,1.06672743400605,0.952959149813248,1.08100402788092
3184,0.56083064958451,1.17977186574513,0.942960207507588,1.06754529425212,0.953044423778656,1.08073864595833
3185,0.560758073250724,1.17967867473037,0.942987774472813,1.06697499600011,0.952897435169464,1.08117748441759
3186,0.560811786051072,1.17909513507763,0.942746394361117,1.06729632564243,0.952405062344114,1.08205730004706
3187,0.560839779790646,1.17925146531097,0.942579782239229,1.06750966695583,0.952256593608135,1.08240087356552
3188,0.560899848655242,1.17855208993673,0.942306693052358,1.06868448727206,0.952035830095379,1.08242173123486
3189,0.561184810222372,1.1791183377643,0.942369051060115,1.06832072620263,0.9520549739351,1.0829403641222
3190,0.561147777843905,1.17938285443982,0.941824956633622,1.06969916534485,0.952170006911669,1.08283293628578
3191,0.560772137672617,1.17975207412821,0.941506267709219,1.07039375481686,0.952131630687012,1.08284714638584
3192,0.560599135921779,1.17903120146277,0.940739859643342,1.07146765667444,0.952388373208648,1.08241471809029
3193,0.56061497641928,1.17817827642328,0.941280420892793,1.07045780036527,0.95193865230781,1.08345010701402
3194,0.56061147596642,1.17820016237897,0.94153028713359,1.07001281507936,0.952546421433265,1.08237785023556
3195,0.560512651212435,1.17861293346497,0.942056025247347,1.06927509707364,0.952622497303382,1.0822683915832
3196,0.560468424348491,1.17867755335645,0.941636774678239,1.07018496633378,0.952540249697954,1.0826178668132
3197,0.560341650873659,1.17852275555808,0.94130774422652,1.07083019963359,0.952158072045594,1.08285234789504
3198,0.56049503226102,1.17839660784273,0.94119607450024,1.07148550325702,0.952264281756967,1.08294750226567
3199,0.560719987341295,1.17836965962075,0.940868711803782,1.07229137971964,0.952318944362623,1.08277472242894
3200,0.560675875490057,1.17867478636253,0.941021439683119,1.07281541834853,0.952058104887176,1.08274112875618
3201,0.560428254576898,1.17929672202908,0.940654329993288,1.07372296693338,0.952211131534935,1.08263809928234
3202,0.560782225505956,1.17901200595672,0.940563064750971,1.07391198137202,0.952760738830367,1.08185871464932
3203,0.560451250828,1.17866959178141,0.940548649388093,1.07422055731992,0.952797618341779,1.08200578133363
3204,0.560490869591339,1.17845194538393,0.940617782855838,1.0733805098789,0.953131431585724,1.08137856443863
3205,0.560333747211354,1.17918434979496,0.940433298053858,1.07405022949516,0.953204595371577,1.0810171033396
3206,0.5602631127331,1.17901511814729,0.94059797363079,1.07422891311543,0.953196722830843,1.0810173455239
3207,0.560429804597415,1.1792618663596,0.940486164875724,1.07427217324084,0.953029407484107,1.08096485833022
3208,0.560603373515046,1.17915999531782,0.940625390421904,1.07441406402097,0.952858416319925,1.08137603512606
3209,0.560171921949111,1.1805165419227,0.940605644831547,1.07409342905544,0.953401724753721,1.08066310417451
3210,0.560087789632835,1.18031808095572,0.939902526798496,1.07518866322736,0.95293643002111,1.08137684709413
3211,0.559804539692271,1.18069937310147,0.93976358260675,1.07543293845507,0.952802275589314,1.08141790291256
3212,0.559436320305676,1.18121246450076,0.940090171481767,1.0747016501043,0.952262242698767,1.08259625912217
3213,0.559313054060743,1.18118071786802,0.940223375009026,1.07527196030633,0.951743290152741,1.08358495957457
3214,0.559474052742265,1.18150916594003,0.940446103217864,1.07480885529854,0.951693812462763,1.08310179721041
3215,0.559603884362673,1.18123350460863,0.940673319732883,1.07415197054173,0.951756159037247,1.08304247340879
3216,0.559872382749438,1.18102489841201,0.941063394342706,1.07263314143688,0.95250143861596,1.08157704051939
3217,0.559884423246003,1.1816057941962,0.940706834391583,1.07328862528834,0.952639719644186,1.08166588001615
3218,0.560152722087191,1.18094986002201,0.940790893380136,1.07248092789547,0.952521846501984,1.08173694717693
3219,0.560068006073363,1.18103276877626,0.9406766490517,1.0722984899157,0.952108923048194,1.08292792667468
3220,0.560219549517807,1.18152266284979,0.940725031141563,1.07194475805619,0.952807021769842,1.08181596765503
3221,0.560044201401638,1.1820829714106,0.940570306964038,1.07235875225364,0.953167151192244,1.08112744917435
3222,0.560009896500174,1.18213429554338,0.940914453362211,1.07167817397525,0.952921218395668,1.08171086882978
3223,0.560187868641167,1.18227288159099,0.940791862522259,1.07167363525408,0.95297223198052,1.08138143572043
3224,0.560128413045043,1.18205480243071,0.941301918362818,1.07078996208779,0.952714698857029,1.08182986333562
3225,0.559469274623105,1.18344897086579,0.940793187893096,1.07176660691438,0.95277141355355,1.08180678650576
3226,0.559499657273473,1.18313676796132,0.941352637816129,1.07056031564555,0.95301444737035,1.08149351731526
3227,0.55980190174525,1.18315080967394,0.940915622732941,1.07131809449579,0.953001329213524,1.0817078176949
3228,0.559638309059347,1.18275106445915,0.940648686190381,1.07173147099339,0.953096412659689,1.08163835391594
3229,0.559825489961736,1.18232922960008,0.940552138395645,1.07201102047816,0.953178822408481,1.08151824543189
3230,0.559770346970147,1.18262884817871,0.940504951330175,1.07269623481743,0.953155587693391,1.08108672830281
3231,0.560070261154169,1.18239826394445,0.940719438185635,1.07237484546272,0.952925768578286,1.08105792503091
3232,0.560186954821945,1.18274467844757,0.941003998809845,1.07186542957398,0.952880115743533,1.08098092437593
3233,0.559854739584094,1.18371362578433,0.941297657795366,1.07140995477113,0.95281675734119,1.08107012463018
3234,0.560008720508364,1.18376181980472,0.941383665076521,1.07156902081933,0.952767931567685,1.08126192909824
3235,0.560204491354853,1.18324327073981,0.941140191278352,1.07248332933394,0.952734756552264,1.08132147175837
3236,0.560260693151663,1.18256580567526,0.940925469876493,1.07250782513751,0.952796377798635,1.08122951964559
3237,0.560105778110155,1.18288985585589,0.941130585005872,1.07201961837903,0.952610586448985,1.08182542672496
3238,0.560474407205512,1.18230110802015,0.94114780215831,1.07228159045154,0.952384808537608,1.08210961818682
3239,0.56039742213794,1.18276392133723,0.941010378686309,1.07205720129458,0.951687527631666,1.08376255390152
3240,0.559871657325402,1.18315378326479,0.941243517643899,1.07263319609842,0.951318761933541,1.08416266531597
3241,0.559902150899785,1.18286397950949,0.941774980840737,1.07175525450372,0.950909269442571,1.08444188670502
3242,0.559799765755725,1.18276766208844,0.942207883309007,1.0708204134117,0.951111572100128,1.08418853097649
3243,0.559655453730105,1.18282504628399,0.94248037429572,1.07049400573323,0.950909292510036,1.08428008866271
3244,0.559363299895973,1.18400596362317,0.94225126001364,1.07106474197361,0.950832538968717,1.08475271029422
3245,0.559388824687474,1.18404010945159,0.942406989724502,1.0706046139167,0.951004756046421,1.08416932928195
3246,0.559278874919164,1.1847772958645,0.942525828334343,1.07049112057273,0.950351976174854,1.08529222955065
3247,0.559911583265261,1.18396603016211,0.942515352812516,1.07046844430353,0.950075286890029,1.08584376104518
3248,0.560145436866503,1.18395836764108,0.942203402563407,1.07077699938751,0.950025136092294,1.08621389925114
3249,0.560040767971244,1.18357781801966,0.942543578263123,1.07018918730145,0.949781816481821,1.08642612867672
3250,0.560117115711799,1.18399660321728,0.94232085763353,1.0709319113924,0.949818893163337,1.08694950863838
3251,0.560125904531986,1.18410287109614,0.942037621592912,1.07106288853174,0.950548756473275,1.08609581379471
3252,0.560082268570792,1.18379775523688,0.941631916667943,1.07193223646877,0.950653625858373,1.08620402462344
3253,0.559837933775133,1.18384412606625,0.942304774735392,1.07050395947964,0.950722006788405,1.08575201114651
3254,0.559530315224661,1.18466864566922,0.942576661004336,1.07019530954415,0.950630503119173,1.08590137513975
3255,0.559484660377204,1.18475089414233,0.942023588217682,1.07164044758562,0.95095980393137,1.08509454850054
3256,0.559405353033844,1.18490115992876,0.942159109473336,1.07119931947626,0.95133675200937,1.08449357836748
3257,0.559520233915978,1.18458930742523,0.942726881707208,1.0701759767928,0.951485505319922,1.08427027728562
3258,0.559569963749046,1.18449015637445,0.942787069612868,1.07004071145821,0.951445821340733,1.08415215636875
3259,0.559720431804116,1.18523348414481,0.942712887565587,1.07004927885924,0.95217451650185,1.08296490641512
3260,0.559900927522094,1.18573511241057,0.942779084251731,1.06987781052859,0.952151427060922,1.08276745484512
3261,0.559697688680213,1.18638441012716,0.942703093207375,1.06995988128966,0.952732841533397,1.08128121228429
3262,0.559601778396541,1.18696102906281,0.942749809609528,1.06995185752246,0.952882283643437,1.08085625881747
3263,0.560086626745784,1.18646937109722,0.942487882401586,1.06996323512646,0.952560986840328,1.08139903782058
3264,0.559758315492933,1.1860849998627,0.942472377604716,1.0702928624985,0.952502164815004,1.08124895861193
3265,0.559631813421189,1.18622508327961,0.942403392347886,1.07080326824009,0.951800122944469,1.082386531535
3266,0.559409089561177,1.18605575697068,0.942309106993068,1.07097327323375,0.951922828922721,1.08205867560096
3267,0.559452813937543,1.18622092014508,0.942019768822734,1.07146271973206,0.951752276857666,1.08254412919331
3268,0.559551322772653,1.18583344135497,0.942289899117946,1.07139427920518,0.951160020358318,1.08339305328212
3269,0.559782676606423,1.18587320499093,0.942335592817227,1.07104645862126,0.950756062335258,1.08418261538866
3270,0.559864756396286,1.1855616720637,0.942433867738285,1.07117877719509,0.950838817484249,1.08397304963259
3271,0.559555107304269,1.18609612474885,0.942004430827665,1.07238192267902,0.950622432014568,1.08460070829163
3272,0.55922154321159,1.18657993047927,0.941995695018289,1.07268611988346,0.950610878367941,1.08460426066994
3273,0.559137975950337,1.18668979798808,0.942458817989686,1.07176963933216,0.950710863076665,1.08418539064981
3274,0.559055662394214,1.18713248464677,0.94285348754375,1.07098790316225,0.950564631539142,1.08426671798922
3275,0.559064541204238,1.18701637618532,0.94319646547828,1.07021840705375,0.950133058201187,1.08507751042623
3276,0.559198383658392,1.18662601555678,0.943055164907973,1.07003245965347,0.950103140476178,1.08569505812214
3277,0.558704134618091,1.18708714792713,0.942738013098862,1.07128504769567,0.950037997749701,1.08572086169765
3278,0.558734291911071,1.18676523026125,0.942780775834647,1.0711317592475,0.949717090139739,1.08641812674986
3279,0.558731020314487,1.18647178875732,0.942697063511834,1.07119672034765,0.949385385996504,1.08712699005716
3280,0.558869089008539,1.18705739241616,0.943053725196029,1.07015587910395,0.949497983829944,1.08669824232736
3281,0.558552239966284,1.18696447375971,0.943307769085965,1.06969024596307,0.949459284879549,1.08700392554213
3282,0.558662835969825,1.18716698896333,0.943342966135265,1.06998515186597,0.949674538717417,1.08638739948351
3283,0.55865737724922,1.18686097057892,0.943248306693602,1.069584123579,0.950312901775023,1.08504870437089
3284,0.558578115626582,1.18652847012395,0.943027909937685,1.07040041439352,0.950502720618711,1.08445747606405
3285,0.558455795792358,1.18637229901674,0.942872816760292,1.07095484475006,0.950506574037106,1.08470537626463
3286,0.558917197653852,1.18626760203005,0.942428576679006,1.07171887316198,0.950694013793297,1.08481675369682
3287,0.558663806627405,1.18646917096247,0.942065172465694,1.07242223728723,0.950286505231136,1.08540181782729
3288,0.558488454575099,1.18662930484012,0.941913692953974,1.07287213530079,0.950326084643559,1.08514827260223
3289,0.558555052116988,1.18664792930952,0.941835331578295,1.07302571345737,0.950476362113581,1.08483943811092
3290,0.558967671062182,1.18616240108454,0.942100707272611,1.07248214755266,0.951132508607153,1.08405931444162
3291,0.558878937791203,1.18642288764408,0.941954970018547,1.0724199095319,0.951266829063788,1.08378489360307
3292,0.55898160366509,1.18630232793613,0.942494340494439,1.07104061042042,0.950920335513623,1.08459483450127
3293,0.559234728777492,1.18632846177534,0.942690224416857,1.07054829006341,0.950522362270832,1.08526100716381
3294,0.55902793141029,1.18619391385701,0.94289143615016,1.07042915789097,0.950906490468287,1.08421007086477
3295,0.559149138454531,1.18614399099134,0.94265515093755,1.07123446195388,0.951295165780268,1.08354107582356
3296,0.559055230674842,1.18628217853301,0.942798311036266,1.07082910643064,0.950999656537669,1.08419941028568
3297,0.558993100187493,1.185974684116,0.942598626017144,1.07164812589521,0.950817831545659,1.0846027047767
3298,0.558856644262692,1.18628388494668,0.942489778175474,1.07200078225333,0.950478961774924,1.08532480453628
3299,0.558911256586459,1.18623392845454,0.942418843954077,1.07224931535252,0.951254657407532,1.08394469401019
3300,0.559253180522981,1.18646624741207,0.942235809765639,1.07279140353078,0.951194052250631,1.08426862940769
3301,0.559729624951257,1.18613509773857,0.942418400102093,1.07236838556651,0.950723465329353,1.08534517017644
3302,0.559606436205959,1.18664880502623,0.942647335183476,1.07194451307993,0.950726544234825,1.08530035607373
3303,0.559345603950529,1.1881830097214,0.943142186457823,1.07121568918342,0.951135732797388,1.08451429989342
3304,0.559202334094448,1.18870712814287,0.942892054848505,1.07107899769489,0.951298237510448,1.08429795987187
3305,0.558840042036968,1.18885524767946,0.94337487976779,1.07102348619683,0.951256747033274,1.08460862406713
3306,0.558841656119411,1.18927957892096,0.944160154036232,1.0698132171613,0.951673400913978,1.08362327879493
3307,0.558591471708463,1.18941481054201,0.943684313446166,1.07094733436,0.951707512716238,1.08375731623724
3308,0.558647045819874,1.18976289738377,0.943725333049011,1.07058837272717,0.952204121280302,1.08252952525947
3309,0.558534771997074,1.19035274933896,0.943636745371735,1.07089207089918,0.951983493741551,1.08273242906784
3310,0.558192476854211,1.190894961448,0.943742461642038,1.07109205254594,0.952008145131957,1.08255040199986
3311,0.557919638494496,1.19104202253881,0.943660861592597,1.071186839797,0.951496860797253,1.08303046145048
3312,0.557804054209027,1.19161800057465,0.944081848662896,1.07042518219134,0.951329503987874,1.08331201659423
3313,0.558164336218224,1.19116587589541,0.943862112885809,1.07075302219388,0.950914639974805,1.08433861030675
3314,0.558041434767874,1.19127392862745,0.943925843704235,1.07041312896536,0.950518097511637,1.08464611160748
3315,0.558341484194781,1.19083319726057,0.944246367434354,1.06989592744311,0.950712569299056,1.08409447070645
3316,0.558442692160329,1.19113022826772,0.944413585910643,1.06966098724178,0.950776572701932,1.08397300335014
3317,0.558356506475492,1.19083398107791,0.94435288501197,1.07019252396981,0.949858918253076,1.08548118328995
3318,0.558303386596289,1.19094920932364,0.944019563914517,1.07048468782881,0.949484895991456,1.08620811699657
3319,0.558513669608019,1.19047206385833,0.944328445593432,1.07017579691913,0.949453800106581,1.08619946116275
3320,0.558359728408731,1.19055578616274,0.944224258314312,1.07029874185823,0.949719317296193,1.08577340349458
3321,0.558113553529452,1.19068443629781,0.944178916509935,1.07020194892354,0.949381832897067,1.08633382246443
3322,0.55801705030815,1.19136755455844,0.94461145073905,1.0696095374416,0.949082565319589,1.08700401443126
3323,0.557982941719968,1.19090002183161,0.944087323227333,1.07036656844426,0.948923127798006,1.08751823779738
3324,0.558277362257557,1.19057640969369,0.943999691740158,1.07036984698044,0.948891836898876,1.08758374342612
3325,0.558506486065962,1.19047815616142,0.943915997937711,1.07077080773833,0.94853397063577,1.08840279946367
3326,0.558018195971052,1.19145953992415,0.944208111683495,1.06987017787169,0.948507368575394,1.08851937834684
3327,0.558220531640588,1.19186655328907,0.944075627965426,1.06989205895684,0.948363409272653,1.08913960970557
3328,0.558424434806413,1.1915369261305,0.943909552367344,1.06993442693366,0.948517325173799,1.08887856568115
3329,0.55832490918383,1.19135618617609,0.944203842339223,1.06921894642291,0.9484477943941,1.08868629312739
3330,0.558656105746748,1.19131514244673,0.944244468822405,1.0691878075473,0.948154277912963,1.08917895921566
3331,0.558623170363593,1.19142439027702,0.944404331302456,1.06963198037118,0.948979025486552,1.08810238769376
3332,0.558619221990741,1.19101922563761,0.944043922926435,1.07049313221575,0.948704096753221,1.08862735437967
3333,0.558685933739414,1.19053748669453,0.944077184729582,1.07051077320046,0.948513889982149,1.08910894100881
3334,0.558630889807218,1.19107230981462,0.943876172252412,1.07062817210585,0.94862292522574,1.08878981070158
3335,0.558456812213367,1.19085125059963,0.943990140900166,1.07017159213385,0.948549396056128,1.08862066832562
3336,0.558369089633563,1.19073947949892,0.944123708263118,1.06991633000067,0.948974012500488,1.08762701351993
3337,0.558445531769712,1.19068477994416,0.944072288063097,1.07003232124526,0.949189198034592,1.08685294517199
3338,0.5582919485703,1.19058706823894,0.944232082147902,1.0695523106004,0.949614449374586,1.08630972552285
3339,0.558264795426612,1.19042291485906,0.944651100018665,1.06864063731272,0.949454734134458,1.08666494170994
3340,0.558400729073409,1.19110505702799,0.944555829769806,1.06837903263741,0.949267126021038,1.08679301657186
3341,0.558104042234579,1.19168959121241,0.944757866274923,1.06783144932153,0.949367280554009,1.08665040834446
3342,0.558198681089296,1.19186821174854,0.944714079294232,1.06817337552941,0.94963595946491,1.08636140367265
3343,0.558145439401194,1.19140225368509,0.944762540721309,1.06799690521895,0.949353165781926,1.08696218145532
3344,0.557776117300208,1.19237060810917,0.944764553489053,1.06808473273993,0.949601257634745,1.0864733943204
3345,0.55771548405427,1.19306024630921,0.94527140337523,1.06712522625347,0.949661168953742,1.08633021610285
3346,0.558015026104324,1.19241552025655,0.945281524319269,1.06711592733404,0.949759886276056,1.08595640053042
3347,0.558053580992536,1.1919324667588,0.945359303421207,1.06719616729588,0.949915673057598,1.08545598959021
3348,0.558102993165327,1.19202799670262,0.945473234447356,1.06704520805591,0.949886019924743,1.08530082401284
3349,0.557996303158942,1.19225646692268,0.945151487280032,1.06747383839265,0.949853187685845,1.08514559721918
3350,0.557711297391213,1.19194737890537,0.944779570273024,1.06838969351187,0.950006806332114,1.08502845625855
3351,0.557559481380073,1.19219885995776,0.945034341812896,1.06727308396906,0.949994759671889,1.0850235725077
3352,0.557702661812432,1.19226215656362,0.945287448238971,1.06671383463944,0.950102547343423,1.08509733255587
3353,0.557659108422632,1.19235068011117,0.944859477482612,1.06755910497505,0.949704292173994,1.0858978140166
3354,0.557726395958144,1.19254912526213,0.944845887823406,1.06718023285126,0.949539704667527,1.08634907105254
3355,0.557556996787575,1.1924481981393,0.944993105912734,1.06702618958088,0.949656405259275,1.08627071357983
3356,0.557581405034786,1.19303136474188,0.945009845705261,1.06724966458619,0.949408369815729,1.08713776711666
3357,0.557860297807308,1.19308391911053,0.945110814761503,1.06686635196111,0.949679692794922,1.08672120658843
3358,0.557968326600917,1.19284409222853,0.945186143781491,1.06663200449634,0.94966046615343,1.08687523483543
3359,0.557691268550186,1.19249474025364,0.944471012996119,1.06789587890345,0.949472437025337,1.08706153540076
3360,0.558034748912211,1.19276640835253,0.943904921118449,1.06863978876954,0.949427999302384,1.08709903107758
3361,0.558277868607544,1.19253995602049,0.943638811973811,1.06926632898766,0.949354371616069,1.08733479310856
3362,0.558250534572777,1.19207621166584,0.943351420019815,1.07025917458543,0.950004073066247,1.08616653964435
3363,0.557984406657292,1.19221225661223,0.943533275979915,1.07000975045921,0.949809945844671,1.08680316504853
3364,0.558354208462618,1.19191980534736,0.943470968348207,1.07004797803279,0.949508135463941,1.08715038633655
3365,0.558563423735325,1.1920317286412,0.943022883621331,1.07087495174223,0.949394096386677,1.08744351393092
3366,0.558419939679137,1.19179030301161,0.94302474254899,1.07114418215234,0.949034766875578,1.08799021596461
3367,0.558261746594388,1.19153154568229,0.943000101589044,1.07111699364599,0.949474759142101,1.08665802323768
3368,0.558286589303727,1.19206278744613,0.942241991381531,1.07245764839592,0.949089166124244,1.08750251184729
3369,0.558292314748561,1.19229839329518,0.942096442301012,1.07287325869117,0.948907773766925,1.08776613370802
3370,0.558210641048801,1.19191827640019,0.942226031311006,1.07271225245019,0.94922037783685,1.08706591434608
3371,0.558370968629747,1.19191041674682,0.941513995943229,1.07389758491292,0.949198844613746,1.08715387418688
3372,0.557858517587703,1.19222238247511,0.941610361713616,1.07402392009155,0.949495014299731,1.08665012979036
3373,0.557762714774776,1.19212106652612,0.941822789187638,1.0735868158043,0.949690591569629,1.08646796347443
3374,0.557489535564269,1.19243299332445,0.941919137531645,1.07328119493238,0.949200055429067,1.08720205143917
3375,0.557035875091133,1.19295641069234,0.942238355221849,1.07274494137374,0.949293530035863,1.08694852509897
3376,0.556876660277781,1.19316547366747,0.942347705107272,1.072963287195,0.949384566332305,1.08599346705385
3377,0.557115184938583,1.19291798674549,0.942374979363845,1.07276262840814,0.949313496048637,1.08583813516582
3378,0.557000714603897,1.1926491338679,0.942754096417598,1.07201324673626,0.949108007194226,1.08642984427752
3379,0.557002531366476,1.19257086405059,0.942613133138764,1.07221329751313,0.949177593659776,1.08611730396237
3380,0.557084733086659,1.19267955419945,0.943011374342998,1.07165174447679,0.949555296079921,1.08548938804755
3381,0.557306517211713,1.1926636906531,0.943237444817576,1.07072417717047,0.949570729528647,1.08529474960723
3382,0.557259207831015,1.19202582480685,0.942696649499487,1.07144736970296,0.949592607512392,1.08516641676633
3383,0.557254355732475,1.19277408741225,0.942648828945078,1.07179563483194,0.949622023118765,1.08514285475309
3384,0.556422431460414,1.19418138943422,0.94314310304013,1.07106404896069,0.949623143268362,1.08479619936046
3385,0.556289281062731,1.19456999718066,0.942797088133832,1.07201118943184,0.949775632180997,1.08424943599856
3386,0.556089200834438,1.1952647381645,0.943264308908417,1.07110019399057,0.949359710181711,1.08500569738831
3387,0.555737537756244,1.19539594115169,0.942888431056992,1.07182293664495,0.949440187526397,1.08488715353759
3388,0.555763020949801,1.19605956900887,0.942369043365306,1.07312628803822,0.949075547893615,1.08551531252562
3389,0.555804077707961,1.19621904720407,0.9424579998665,1.07327363273029,0.948590429805987,1.08635699238766
3390,0.555893766849912,1.19629898232842,0.942716474811775,1.07335825063583,0.949041958181123,1.08577423675887
3391,0.556113405943954,1.19623890888518,0.94271541740313,1.07341579426267,0.948825194331901,1.08577289863742
3392,0.555852670210998,1.19691023395938,0.943085955807924,1.07284837219577,0.948948923424541,1.0858427499248
3393,0.555720620245188,1.19675769201224,0.943143172661934,1.07322360398527,0.948465873133764,1.08642904591016
3394,0.555978420081323,1.19618522421442,0.94331779661433,1.07296291943734,0.948620081625671,1.08634326820309
3395,0.556072101372363,1.19571645612198,0.943040144253601,1.07335411163594,0.948537213405357,1.08639282158351
3396,0.555935096099794,1.19571840105038,0.943614312860827,1.07268370161064,0.948076573801279,1.087123070608
3397,0.556495128509758,1.19519020623522,0.94357659166586,1.07332221010911,0.947976370796262,1.08729797025824
3398,0.556529775978271,1.19449357610461,0.943835162375105,1.07265453622864,0.94822317457898,1.0873832967201
3399,0.556239144669076,1.19517168424465,0.944058228894946,1.0727968113636,0.947927333791231,1.08770510579046
3400,0.556010362907303,1.19540827591573,0.943890246266181,1.0732773386869,0.947423433327858,1.088569889904
3401,0.555982620936413,1.19517209370464,0.943964410311825,1.07326222432786,0.94647971329233,1.09027336499248
3402,0.556006349108911,1.19526880284679,0.943884397514555,1.07352439372216,0.945877550228131,1.09165980914394
3403,0.555777420773207,1.19586400505423,0.944254165554239,1.07294290086937,0.945464650671606,1.09208968965127
3404,0.556018369364964,1.19515232951355,0.944294165670042,1.07231631990777,0.945157008847498,1.09341474969719
3405,0.555906859933212,1.19510710877566,0.944200504304286,1.07260576452136,0.9452030275665,1.09332404101941
3406,0.555887623670427,1.1940843353997,0.944541667074751,1.0725318541059,0.945907114928661,1.09215135705692
3407,0.556336004036308,1.19390332911694,0.944429118779268,1.0723894881856,0.945793546046032,1.09270066982553
3408,0.556231043285116,1.19364836870648,0.94451403017224,1.07213214587731,0.945657452790948,1.09241434230288
3409,0.556418505236546,1.19362684457769,0.944786865540611,1.07162599651017,0.945437649579445,1.09269898920834
3410,0.556561938105881,1.19381423527793,0.944674682805962,1.07247087937641,0.945252660305936,1.09304329318215
3411,0.556379602908379,1.19411531524007,0.944553227973003,1.07226932174778,0.945364526154371,1.09265067935497
3412,0.556244165383875,1.19418679807471,0.944354277608697,1.07271747182377,0.945026260956928,1.09313955921005
3413,0.556307862420973,1.19416187586604,0.944559384002532,1.07277516786296,0.945175189193303,1.09286381656373
3414,0.556306530610738,1.19371998686809,0.944284709670765,1.07302876607182,0.945260897391513,1.09308996737494
3415,0.556428161552423,1.19354881727144,0.9440200533014,1.07300551998254,0.945834075848162,1.09155205959995
3416,0.556204278201339,1.19453368338983,0.94404583872712,1.07300255583612,0.946375240099696,1.09024264076624
3417,0.556245861368332,1.19456246560486,0.943904144769506,1.073622497282,0.946323570689331,1.09054643661909
3418,0.556474106358486,1.19458567441787,0.944141889728497,1.07340201225238,0.946621357949337,1.08971812200317
3419,0.556402483844225,1.19517504196589,0.944332696797704,1.07333259021781,0.946316615704989,1.09021394375096
3420,0.556471139756439,1.19532787518255,0.94443171013961,1.07313741004266,0.947231977443231,1.08858247924092
3421,0.556034337506503,1.19602099724313,0.944412716445894,1.07346658153319,0.947289010605653,1.08817606862486
3422,0.556140774722358,1.19523337219643,0.944553198091501,1.07302507789775,0.94711816681545,1.08831866037701
3423,0.555988885873907,1.19519471140493,0.944169761615777,1.07371998842173,0.946874178243049,1.08850963266075
3424,0.556075577019672,1.19589958313785,0.943873255985667,1.07441094743412,0.946968013215834,1.08872978457438
3425,0.556264363341174,1.19612846154217,0.943653332284639,1.07487369379692,0.946832007715364,1.08896419310715
3426,0.555941666591446,1.19650303683551,0.943597817707438,1.07432157251543,0.947105583489917,1.08866296447506
3427,0.555669150062551,1.19691609224032,0.944164527920256,1.07351673627526,0.946688589237436,1.0892608142427
3428,0.555701908819215,1.19630279008039,0.944530001012981,1.07276598594258,0.946968110828188,1.08872867415263
3429,0.556167128894772,1.19579418068378,0.944243256931642,1.07320017524427,0.947023763034949,1.08806982434679
3430,0.556088374413793,1.19576476173522,0.943867726330034,1.07391149867062,0.947034841257035,1.08776496485747
3431,0.555982939917532,1.19632729933974,0.943613848374669,1.07479337449256,0.946842334611617,1.08791331288892
3432,0.555732617444228,1.19640337336813,0.943570316252843,1.07451987404845,0.947140839234936,1.08776910950354
3433,0.555915444872513,1.19656052075615,0.943949382414655,1.07365774081626,0.946896730762653,1.0877753918488
3434,0.555870234160041,1.19666740065944,0.944120202575191,1.07402763119879,0.94685307107475,1.0879687185069
3435,0.555985036744151,1.19708343606221,0.944169238737732,1.07366037262605,0.946652885384242,1.08812164679723
3436,0.556298951474527,1.19673065016022,0.944275327111903,1.0737237967863,0.946371282011634,1.08857491041696
3437,0.556795339970118,1.19615596118632,0.944058578040057,1.07358985609708,0.946046247375733,1.08927088355822
3438,0.55641168661261,1.19677499569278,0.944574738921366,1.07298033351942,0.946300104653851,1.088498908915
3439,0.556495307366449,1.19671886145472,0.944538206615379,1.07326539004313,0.946148134897647,1.08836503908614
3440,0.556406714563273,1.19674602089596,0.944649923147887,1.07272012714757,0.946566551548487,1.08740604208786
3441,0.556576677474449,1.19659620914181,0.945032902372469,1.07208292026896,0.947382762738641,1.08618171584843
3442,0.556788093900912,1.19635585497184,0.945317732852213,1.07161116741419,0.947861791992901,1.08529096332315
3443,0.556776434887875,1.19615267233615,0.945209199580507,1.07164828421867,0.948042809394801,1.08502024359276
3444,0.556567618295482,1.19618549588893,0.944993954167528,1.07202718733299,0.947753779577618,1.08572487425844
3445,0.556467694363853,1.19610118464484,0.944898132264048,1.07211922235873,0.947501718373549,1.0854003063658
3446,0.556508527928725,1.19612256898139,0.94511739502403,1.07185369575451,0.946636851788402,1.08686981602981
3447,0.556324292920732,1.19708022490094,0.945110128913463,1.07192788953171,0.946538814139742,1.08686301903003
3448,0.555937145251472,1.19722389776422,0.945357298213606,1.07166830595389,0.946368896653133,1.08758690686383
3449,0.555763742324018,1.19706998480405,0.945653894366954,1.07146364566395,0.946455156297428,1.08767109917428
3450,0.555542809460107,1.19740946594304,0.946016047988719,1.07049372135686,0.94695729457284,1.08678055625867
3451,0.555482269268135,1.19786534300453,0.946178340807171,1.0701650386575,0.946597210390381,1.0875228387649
3452,0.5556204082174,1.19811830484752,0.946187152280432,1.0701568560486,0.946563777524441,1.08745517486453
3453,0.555461233355391,1.1980435726165,0.946454321012413,1.06940655180766,0.94673027250579,1.08743693509464
3454,0.55552330573114,1.19822962450107,0.946482097084503,1.06931008381399,0.946673621828081,1.08770450834773
3455,0.555803650806289,1.19767507612881,0.946548193815537,1.06903582111889,0.94619350259241,1.08853933066245
3456,0.555721223712578,1.19779449494625,0.946730526536713,1.0689438908496,0.946335654011223,1.08873872154618
3457,0.555595676684208,1.19836125768744,0.94698600960049,1.06802528936264,0.946504160710179,1.08861976901193
3458,0.555591111396322,1.19843307476731,0.946817810228925,1.06825840661959,0.946131345168096,1.0892576773714
3459,0.555493129631634,1.19841579916549,0.947165747196593,1.06766242593918,0.946254514400725,1.08895959009658
3460,0.555622391833519,1.19819727960398,0.947258954728879,1.0679970372058,0.945979103130887,1.08940160369699
3461,0.555595331984771,1.19784289489648,0.946579022689137,1.06903180017135,0.945864345002085,1.09011052459876
3462,0.555537315145173,1.19759401160122,0.947060012524817,1.06772208814494,0.945028728046308,1.09083773876054
3463,0.555472878189486,1.19814085379101,0.947299917952223,1.0672256680951,0.944865048017594,1.09131936317424
3464,0.555315105986133,1.19788179608954,0.946986842577001,1.06758253168455,0.944618632526968,1.09226122337008
3465,0.555199212115058,1.19816379085197,0.947059409312739,1.06803132267881,0.94460837588728,1.09252397549259
3466,0.555062130412156,1.19737322399411,0.947272596752878,1.06763877756821,0.94448150859142,1.09340017090133
3467,0.555150407102716,1.19757226598618,0.947115998411291,1.0677011685621,0.944941740146405,1.09287164562389
3468,0.55533434577929,1.19764621228716,0.94678495417554,1.06836644342295,0.945209710708209,1.09296259169728
3469,0.555508752992116,1.19750872684227,0.946658082333662,1.06831460889814,0.945377038870445,1.09255831976565
3470,0.555306855577143,1.19774772159574,0.947301752404658,1.06743893939096,0.94576335452021,1.0916299379993
3471,0.555832640489522,1.19734878867073,0.946758820666786,1.06876583455794,0.945510215063844,1.09169932127663
3472,0.555591848896017,1.19817297760981,0.946090783918768,1.06980115592047,0.945445725930577,1.09196272311601
3473,0.555606522277363,1.19827390254209,0.94612349351305,1.06994461312124,0.94539172228794,1.09249364475641
3474,0.555292136660421,1.19889316606023,0.946023895141259,1.07040086159687,0.945453940546613,1.09257070655262
3475,0.555243467692979,1.19900547443125,0.946070723853888,1.07051174797596,0.945665534486766,1.0924180771934
3476,0.555191305935768,1.1989381346121,0.945906954027832,1.07108789236534,0.945698802842516,1.09252522231738
3477,0.555224691264575,1.199280084718,0.945701907440487,1.07188893867026,0.945868027828838,1.09172841278546
3478,0.555571654407842,1.19872987140429,0.9456416954907,1.07236221551861,0.945753003702969,1.09178409651986
3479,0.555916922818997,1.19874392520949,0.945677441876488,1.07204898922484,0.945499361204911,1.09265725241807
3480,0.556062683435824,1.1989544777974,0.945734406636429,1.07225201757548,0.94503072173868,1.09351681217769
3481,0.555827410252728,1.1991581866671,0.945757815418359,1.07248398134441,0.945109577994662,1.09319552086286
3482,0.555622575844007,1.19953806282025,0.945560331266622,1.07263103637951,0.945392952977114,1.09290230176288
3483,0.555857800012712,1.19876144255726,0.945259457224301,1.07300703323231,0.945213080132072,1.09319778153281
3484,0.55556469151605,1.19947027028683,0.94517725348414,1.07318728641611,0.945316897909084,1.09310638183516
3485,0.555829423633845,1.19948659043582,0.945569619624676,1.0722071399353,0.945417604927674,1.09295139711058
3486,0.555476680097187,1.19979341704375,0.945757470818844,1.0720354805325,0.945592745188139,1.09238610894725
3487,0.555485433637413,1.20003527935115,0.946193797404193,1.07184633850433,0.945110238067648,1.09315943496799
3488,0.555490475314476,1.20037177962216,0.946509264022386,1.07157229151852,0.945123946026746,1.09298904131613
3489,0.555080785150868,1.20118184045121,0.946833751532865,1.07115895476176,0.944356283329361,1.09401966661906
3490,0.555133599591666,1.20125754111961,0.947076399664654,1.0708454003856,0.944269783126374,1.09397894384045
3491,0.555256870178949,1.20108215278038,0.946921867048453,1.07119094203126,0.944452554436097,1.09371646740233
3492,0.554937901696241,1.20159642816601,0.947104123428513,1.07079124933669,0.944644236884632,1.09322758058034
3493,0.55517812916926,1.20176796506526,0.947530918489695,1.07016958039113,0.944027103415448,1.09473246874827
3494,0.555019503042804,1.20220839374448,0.9470708310473,1.07101503991603,0.943678046538059,1.09564798210713
3495,0.555054354444464,1.20266237490678,0.946764612002219,1.0719122561219,0.943244598691909,1.0961504384035
3496,0.555108626802957,1.20259905926653,0.946975877302148,1.07196677370623,0.943219700962143,1.09583933064383
3497,0.555081980222826,1.20222797657749,0.947449016342148,1.07118681750263,0.942962216485841,1.09644553117573
3498,0.554924765003443,1.20248137715902,0.947368766998428,1.07081922563871,0.94355712818282,1.09553315533097
3499,0.55520763047782,1.2020612630416,0.94743978276071,1.07067219329974,0.944185339342068,1.09397588672946
3500,0.555137495569235,1.20175434241443,0.94768247617773,1.07019097589132,0.944249695222456,1.09402732413832
3501,0.554747584106755,1.20188674367106,0.947447294906726,1.07046448497472,0.944315573183612,1.09419629119199
3502,0.554740766717344,1.20184137505333,0.947727309678719,1.06963679411505,0.943766080349765,1.09529462392502
3503,0.554391579988677,1.20230110280415,0.948289316470392,1.06875551656724,0.94382104259999,1.0952278531223
3504,0.554509049578922,1.20163412157917,0.947859492486656,1.06978366389838,0.943900916304818,1.09508539677381
3505,0.554728080758217,1.20089264553573,0.947278910904196,1.07099520375644,0.9437040660492,1.09554615457267
3506,0.554263576276129,1.20127153850979,0.947375091111511,1.07102226211186,0.943551146887438,1.09606793991024
3507,0.554314951890256,1.20110584781497,0.94678563622887,1.0719049439562,0.943805976208432,1.09582848234158
3508,0.554291474763144,1.20124229599406,0.947009881415749,1.07151304346279,0.943957276552936,1.09525281495995
3509,0.554430420910377,1.20087087188946,0.946919111141009,1.07139958131333,0.944305116542095,1.09474518083456
3510,0.554444630331035,1.20028899295798,0.947415140609505,1.07024073287164,0.944812471288782,1.09383081621603
3511,0.554052506689348,1.20076076665351,0.947349871049842,1.06991622037522,0.944267474636132,1.09481695538709
3512,0.554078881406943,1.20176991269605,0.946956025543406,1.07059572357395,0.944499077464426,1.09431521716621
3513,0.553829448104168,1.20206935281904,0.946698225079471,1.07103008365977,0.944817601157992,1.09368586676605
3514,0.553743288333944,1.20230331518587,0.946336255571806,1.07209236136802,0.944363729653128,1.09446975925696
3515,0.553500990468842,1.20225641139867,0.946171787647642,1.07254784765162,0.944286436542751,1.09482226765572
3516,0.553315706886136,1.20200751731581,0.946372690587176,1.07221205772827,0.944477280952353,1.09431745767799
3517,0.553242777242989,1.2024691181757,0.945914039934302,1.07293243206132,0.944076481051462,1.09483121716755
3518,0.553150496687433,1.20268808687734,0.946089030525023,1.07277485478731,0.943101358708557,1.09690774112713
3519,0.55304987263745,1.2024812823693,0.945844788249152,1.07333080901299,0.942857011471166,1.09699552253437
3520,0.553033169409829,1.20303027994114,0.945926537424699,1.07274792832861,0.943385939760885,1.09636141877987
3521,0.552753667944267,1.2035647767377,0.945917685165423,1.07296002612959,0.943318480330924,1.09641973265382
3522,0.552772476771968,1.20454301159855,0.94592072942003,1.07335971223721,0.94312474882649,1.09689568224925
3523,0.552643316037378,1.2053652015686,0.9454709038555,1.07356963805315,0.943129432071835,1.09669105755194
3524,0.552815414173921,1.20544824119691,0.945306075447104,1.07409055417727,0.94322178716257,1.09653288306545
3525,0.552942475140664,1.20570648209545,0.94490866213148,1.07503732957619,0.9433503361973,1.09613672218036
3526,0.552978603753932,1.20545433391146,0.945351439550773,1.07463773150672,0.943473631474139,1.09567099285029
3527,0.55276066661308,1.20589427606189,0.945765057939111,1.0740146931426,0.943010892648745,1.09645144746074
3528,0.5529389720288,1.20629296416961,0.945361725702948,1.07479004272376,0.943371941267236,1.09578046686669
3529,0.553091566818437,1.20586419436209,0.944819642237882,1.07579842421049,0.942926513416284,1.0965722878312
3530,0.552963657481226,1.2060803513726,0.94476393935327,1.07609280755361,0.942639248413434,1.0971273509801
3531,0.552861593966879,1.20546509363029,0.944790382162716,1.07595745181141,0.942662701464427,1.09711731837363
3532,0.553068455774912,1.205529721865,0.944597208225605,1.07677571045907,0.942670595206061,1.09695638539095
3533,0.5531579286182,1.20498589428951,0.94557161468892,1.07495076909078,0.94257869367467,1.09684747729804
3534,0.553022218526382,1.20572721027474,0.945751535570027,1.07467587066678,0.94292253037546,1.09592234803213
3535,0.55273000578399,1.20621568934702,0.945328364511705,1.0754490412234,0.942749183565452,1.09671381019215
3536,0.552840287031321,1.20671310843332,0.944946318864277,1.07581455465015,0.943194669831966,1.09581240294529
3537,0.552698756224533,1.20664258389514,0.945013243527669,1.075997932014,0.942786791269195,1.09684117814801
3538,0.552752194651226,1.20612685979345,0.944812902756647,1.07649666035437,0.942016782272241,1.09804850961648
3539,0.552545275878065,1.20652625572923,0.944934433871856,1.07644858499551,0.941939033810176,1.09745806523979
3540,0.55247163199745,1.20708924711485,0.944668701794888,1.07695394346045,0.941577876022946,1.09835562401449
3541,0.552615318261904,1.20677406869988,0.944247728666953,1.07729352990974,0.941766394195068,1.09774004174324
3542,0.552513186324433,1.20686058245841,0.944350131397273,1.07736789963787,0.941731377095958,1.09781142928303
3543,0.552561850618082,1.2065589017314,0.944810425917735,1.07671615460289,0.941231733225154,1.09845308383826
3544,0.552391907210249,1.20615012210207,0.944609491781108,1.07708655807477,0.940902349291662,1.09901491572347
3545,0.552575001296465,1.2053682102366,0.945051098064847,1.07664604813158,0.940637320507471,1.09941236139103
3546,0.552375120905131,1.20627003549282,0.945339181293655,1.07650404584551,0.941160756759945,1.09808542890303
3547,0.552340684150773,1.20612598680633,0.945382656744174,1.0766547120857,0.941242060538944,1.09780695111717
3548,0.55245160467441,1.20603975753539,0.945119336608766,1.07701468104754,0.941236403932829,1.09768795390499
3549,0.552319782867419,1.20635947376064,0.945174721297518,1.07725125347356,0.940965590670675,1.0983404581125
3550,0.55225499034811,1.20723869445273,0.945369853620457,1.07663163945742,0.940891431544507,1.0984160501831
3551,0.551973517047833,1.20720419555155,0.945261385691632,1.07654303236788,0.940925757576344,1.09743470253361
3552,0.552309511327663,1.20652880059944,0.945408795687263,1.07621849887731,0.940575618036852,1.09788428072297
3553,0.552367520945046,1.20676366390799,0.945238502433096,1.0767073809564,0.940922296582092,1.09732671384442
3554,0.552582483263051,1.20662412187827,0.945146374342356,1.07661981566215,0.940506046059308,1.09790008551371
3555,0.55282559205598,1.20692803079339,0.945218212219652,1.07639778205554,0.939966662298408,1.09846902162072
3556,0.55288233711204,1.2063221088285,0.945205956511791,1.07677564028545,0.939707647738014,1.09902818187731
3557,0.552984863919942,1.20571868560827,0.94509384793803,1.07701883528416,0.939576757838901,1.09903876418237
3558,0.553157448737618,1.20600430682975,0.945190724209844,1.07668404077153,0.939634409816291,1.09936928133249
3559,0.553354010623373,1.20594631766629,0.944930593424527,1.07763655483789,0.939715556227339,1.09972684916581
3560,0.553127233575175,1.20650785821183,0.945403384630987,1.07648416348744,0.93950866126542,1.09981460384407
3561,0.553132107212463,1.20642446865621,0.945491608715936,1.07631974231406,0.939748628749989,1.09949419521607
3562,0.553131961342764,1.20646022111011,0.945266234669433,1.07649237383621,0.939770929938383,1.09912479159059
3563,0.553137556227196,1.20673320967744,0.945165047243666,1.07668163497345,0.939666641023749,1.09933337454299
3564,0.553212895608286,1.20667897260321,0.945338781907358,1.07648088610243,0.940031259506014,1.09859445690388
3565,0.552760853206333,1.20692301387278,0.945158713015805,1.07680699799081,0.939625414787364,1.09930049026445
3566,0.552766159000354,1.20684483897355,0.944917355474082,1.07729964553211,0.939341023852617,1.09915785461138
3567,0.553098601085801,1.20655877936369,0.94478644659801,1.07764365587417,0.939374203057087,1.09961195209907
3568,0.553121757622283,1.20672568878028,0.944965803378483,1.07707721792726,0.939432748756915,1.10005348898367
3569,0.553072389612503,1.20680964277446,0.944934176190838,1.07720034278547,0.938907534452523,1.10091973339417
3570,0.55289432404669,1.20683018392987,0.944709559090543,1.07765379448601,0.938897735136378,1.10069182589254
3571,0.552838226682201,1.20635509483375,0.945040808329627,1.07691508482196,0.939015395014269,1.1008005184582
3572,0.552504986305319,1.20701838636974,0.944951665429524,1.07707452314101,0.938550345930803,1.10155687023332
3573,0.552628067764346,1.20646361821955,0.945293069792643,1.07667169720092,0.939001153889787,1.10113028949089
3574,0.552515727109472,1.20684441938036,0.945294560496629,1.07679496872875,0.939937342370993,1.09927857845158
3575,0.552150249467124,1.20762732364053,0.945495480367835,1.07657866594491,0.940424447281692,1.09841086884677
3576,0.552350039946188,1.20720407238159,0.945768260941355,1.0761536473008,0.940462720237787,1.09805407463101
3577,0.552335366290158,1.20703756996359,0.946269334499539,1.07501859958089,0.940494785482533,1.09840840337121
3578,0.552332138272193,1.20713683832012,0.946359304610851,1.07459323557353,0.940569093135892,1.09844338466921
3579,0.552541234644638,1.20782739164316,0.945797792411177,1.07581615520507,0.940354896578305,1.09886317663603
3580,0.552491441604402,1.20785704317959,0.945393771769756,1.07658917147564,0.940406908801379,1.09884818620094
3581,0.552126044196797,1.20811561703611,0.945504975019567,1.07649149325671,0.940567512730005,1.09822471283083
3582,0.552325740839691,1.20854159647116,0.945559344400672,1.07633399813311,0.940348825015788,1.09862285571648
3583,0.552049099136985,1.20894961083233,0.945600958458477,1.07628381833184,0.940079230127159,1.09934612554761
3584,0.552282147836662,1.20859395199262,0.945203864380841,1.07694931986022,0.939930991506979,1.09968584811323
3585,0.552370162297801,1.20832854769982,0.945534571257745,1.07638317316886,0.940147554186471,1.09908735305346
3586,0.552411167943968,1.20845712717024,0.946154891208714,1.07476075291039,0.940615424238591,1.0987284314083
3587,0.552425351924783,1.20884478416026,0.945898737920806,1.075352761785,0.940173535697052,1.09976563073703
3588,0.552593356422841,1.20823846348207,0.946320965639674,1.07467785500305,0.939951053159392,1.10037896597957
3589,0.552662284600507,1.20761603448437,0.946373637706754,1.07456426192981,0.939005821422998,1.1019687321067
3590,0.552724399160321,1.20726675374665,0.946058674163977,1.0746703318187,0.939014031866438,1.10192169077266
3591,0.552896441337014,1.20795997468464,0.946122736010987,1.07442893772118,0.939254400552589,1.10160283189503
3592,0.553024100011833,1.20770351488044,0.946023392108307,1.07436365699,0.938870086383001,1.10233006901499
3593,0.552919292187493,1.20814024946251,0.94628600894333,1.07344107751795,0.938603021746345,1.10299632038161
3594,0.553252654381841,1.20778511832975,0.946303574037092,1.0735142319548,0.938315073800376,1.10327873684119
3595,0.553433736645724,1.20828783599193,0.946692824279802,1.07280973385429,0.938106951179909,1.10362027800967
3596,0.553206240975382,1.20889250367887,0.946326997659624,1.07354871120954,0.938422655370734,1.1029287404253
3597,0.552957446579862,1.20930290580086,0.946299680607389,1.07367199550343,0.938025181416343,1.10331004629173
3598,0.553049428118472,1.20952057125918,0.946067021488985,1.07415597435355,0.937922121682807,1.10327738538201
3599,0.553218019002765,1.20968638603789,0.945853789476764,1.07398141375019,0.937585358991477,1.10413331605959
3600,0.553342778763445,1.20908124351636,0.945877601326242,1.07411696187722,0.937464886829931,1.10390027756251
3601,0.553271270068416,1.20883187515466,0.946136418453244,1.07391319228205,0.937582050160467,1.10346584879918
3602,0.553248572511641,1.20844787447141,0.946302574135977,1.07333002385512,0.937418425920257,1.10369242480327
3603,0.553339461681019,1.20887985339003,0.946082209395813,1.07338732656445,0.937506695556151,1.103782550154
3604,0.553069684728319,1.20939250943469,0.945895021616114,1.07374265873916,0.937384102329258,1.10436826664321
3605,0.553260488503329,1.20884031394837,0.946111073288633,1.07380449000004,0.937391092485469,1.10425156370858
3606,0.55290381578427,1.20931637767899,0.94622670647163,1.07360414744221,0.937607257113749,1.10416244599042
3607,0.55309944469872,1.20968470945901,0.94621361277668,1.07399278462464,0.93814091704103,1.10351376366914
3608,0.553061531811325,1.20972857460305,0.946173700431301,1.07425818514447,0.938443021856352,1.10265360684345
3609,0.553409540128542,1.20914970954987,0.946140167836719,1.07441942677871,0.938326281381457,1.1029278112927
3610,0.553361945413693,1.20957753158757,0.946815432431723,1.07298034304256,0.938437731204463,1.10260236548319
3611,0.553193469273343,1.20960525170726,0.946919930063345,1.0726914472035,0.938028413359662,1.10330950837606
3612,0.553220526574782,1.20994377504937,0.946639875592883,1.07310242663284,0.938668078071611,1.1024011700227
3613,0.553224599717978,1.21002082224509,0.946359114855535,1.07430295514963,0.938764423908746,1.1019515893425
3614,0.552972456488199,1.21020424228419,0.946320477711224,1.07430296709646,0.938768395807727,1.10163967488254
3615,0.553120985936554,1.2105180783109,0.946895866145027,1.07324156600428,0.938520260156038,1.10238232836854
3616,0.55329769572388,1.21002676151305,0.946553778253796,1.07361717083747,0.938782851944959,1.10222754222416
3617,0.553566779937844,1.20953956478441,0.946258715171393,1.07420681399554,0.938828264521527,1.10173133377152
3618,0.553407058563551,1.20980598324972,0.946216119258518,1.0742987875626,0.939045438731929,1.10129501318457
3619,0.553400123658863,1.2101755912359,0.946485587918543,1.07428971011059,0.93944576357026,1.1007704768914
3620,0.553085904669888,1.20961276281399,0.946516602019179,1.07421344459654,0.94016965161086,1.09932928347562
3621,0.552828422934191,1.2106686598041,0.947136209061876,1.07345979221672,0.940158356175232,1.09888984316292
3622,0.552527698887026,1.21164670267801,0.947199019917192,1.07307769139641,0.940228607587301,1.09833359042337
3623,0.552006552971525,1.2116962226275,0.947154876704286,1.07342724827757,0.940033234433972,1.09899059984465
3624,0.552065919203997,1.21172256003033,0.947243855424299,1.07328538051525,0.939737839661439,1.09921843523795
3625,0.552022334859834,1.2110213955703,0.946965636392247,1.07383215689208,0.939892393277184,1.09883373989781
3626,0.55200407271838,1.21183107015379,0.947026877575628,1.07352338298827,0.939892586185191,1.09858447197693
3627,0.552045164426778,1.21238994787888,0.947234929966322,1.07320784171277,0.939804923386897,1.09888411815068
3628,0.552091152201784,1.21205191845618,0.947427191551998,1.07256180571639,0.940065636122261,1.09819167727104
3629,0.551889438063431,1.21219259390744,0.947472527441237,1.07232138038153,0.940058076900099,1.09844295879612
3630,0.552094674611955,1.21195460608748,0.947473775414457,1.0722558509497,0.939695489741895,1.09889723221363
3631,0.552085380764145,1.21206712073231,0.947219378325805,1.07265808677478,0.939879614767585,1.09797602167687
3632,0.552082297094632,1.2123010365683,0.947153843086575,1.07315319257745,0.939573085706637,1.09816787766785
3633,0.552455174005553,1.21180411247963,0.946863031545012,1.0736224730378,0.939489167161921,1.09801996162905
3634,0.552309553315852,1.21240359057325,0.946452502105159,1.07444501316958,0.939433435840266,1.0980494916062
3635,0.551986805814214,1.21322587624904,0.946432935761755,1.07457308815106,0.939070170596542,1.09866539587377
3636,0.551773075640789,1.21364681622823,0.946341063782677,1.07500560589487,0.939309217991102,1.09800391630268
3637,0.551945046117735,1.21349951455067,0.946582646389191,1.07477553867869,0.938903586851269,1.09867502745056
3638,0.552074791087911,1.21310352095827,0.946685470979242,1.07490028728424,0.938400854961262,1.09971589949965
3639,0.551928703580783,1.2133304906716,0.946515101228364,1.0752184117385,0.938279516571899,1.09982525047467
3640,0.55214875625543,1.21308182066369,0.946411719331405,1.07554071549966,0.938368581071034,1.09953386160604
3641,0.552071720115402,1.21290433287829,0.946461743107803,1.07560790376894,0.938404534760131,1.09944916641335
3642,0.551947514980004,1.21355722365995,0.946563491281856,1.07561691026079,0.938143737778769,1.09968172450803
3643,0.552268814626264,1.21344886424923,0.946612007556289,1.07543766465846,0.937755358687736,1.10063486415131
3644,0.552179937324648,1.21366899665921,0.946610870978555,1.07513979939519,0.937903824191284,1.10057541108848
3645,0.55196196031382,1.21356992242249,0.946251684214021,1.0758111782139,0.937354525854069,1.10174152553344
3646,0.552059180014548,1.21301279457748,0.945822984123547,1.07656147897691,0.936843434195719,1.10250716258883
3647,0.551849867232501,1.21388224265095,0.945546659322146,1.07714189652889,0.937052073392297,1.10169039275457
3648,0.551787036703702,1.21385307269729,0.94593699766411,1.07637465755647,0.937248772981418,1.10087479333208
3649,0.551637182328793,1.2136713763993,0.94585555540247,1.07647660395012,0.937110796482144,1.10105126532705
3650,0.551358953166322,1.21396398188553,0.945929494245807,1.07626100821216,0.936941909833426,1.10144145511795
3651,0.551647881968711,1.21385870953484,0.945749670235837,1.0766070890702,0.936629138817346,1.10178237959531
3652,0.551950810141835,1.21371810684273,0.946101801315057,1.07572438513273,0.937071492489892,1.10087325238692
3653,0.551805129042395,1.21377186376208,0.946289324292941,1.0752927113938,0.93671984091088,1.10205260147827
3654,0.551527818404317,1.21377871315355,0.946338477532162,1.07495241242041,0.93697413205728,1.10150172322955
3655,0.55150524555272,1.21377074831816,0.946229818994316,1.07462906827881,0.937174865633626,1.10133456759471
3656,0.551395012591619,1.21400576067854,0.946149674885521,1.07480740172075,0.936285139792029,1.1033058901517
3657,0.551451805551769,1.2138538907335,0.945717342587143,1.07531569792585,0.936099686636432,1.10369052801954
3658,0.551393557344181,1.21383128109573,0.945055489768668,1.07649620022927,0.935576927693284,1.1049788416673
3659,0.551452101155487,1.21361171536578,0.94474791544973,1.07640993724337,0.93501673888566,1.10588795706753
3660,0.551343187416233,1.21384358013946,0.944562477260378,1.07681202969779,0.934455624357043,1.10715219415885
3661,0.551452713069242,1.21404380898636,0.944468733187445,1.07700005927768,0.9348224188855,1.10650143255054
3662,0.551529210882691,1.21413049260452,0.944785242612624,1.07649787070375,0.934871491848298,1.10645561414105
3663,0.5513121930283,1.21509382117054,0.944956836363272,1.0759934097228,0.935057299048149,1.10605338928891
3664,0.55127432187665,1.2150161482927,0.944979931174445,1.07637712847562,0.935161950533798,1.10590002066553
3665,0.550871089791612,1.21496705468763,0.94530688475528,1.07618057202044,0.934903405759194,1.10630023979341
3666,0.550957289312505,1.21514390373989,0.945074898896254,1.07660476792064,0.934968486637218,1.10620992443538
3667,0.551261100751194,1.21492531322632,0.945041269283758,1.0768289902662,0.934652190508773,1.10746500129375
3668,0.551622461981936,1.21424685613512,0.945049749068232,1.07694180635735,0.934154558314006,1.10806996223568
3669,0.551791525279102,1.21459055277952,0.945206509777105,1.07684309193068,0.934125177864861,1.10836197926752
3670,0.551745201679767,1.21500524653461,0.945233775269532,1.07687682141169,0.934002050890496,1.10894861598453
3671,0.551445788986656,1.21532752562806,0.945380853202179,1.07646816695945,0.934048200084463,1.10937597770834
3672,0.551384447162372,1.21577430742776,0.945472445171808,1.07651114052579,0.934224333371092,1.1087822570617
3673,0.551468078679143,1.21570159508505,0.945547625060147,1.07607253930135,0.933979634914135,1.10872488692531
3674,0.551357818853096,1.21621516955672,0.945554707099178,1.07640427001457,0.934154028293247,1.1085910789501
3675,0.551293014424456,1.21610431444141,0.945044478001666,1.07765996344139,0.934660041936534,1.10750227033036
3676,0.551194531676292,1.21561057292947,0.944914187229108,1.07803421929936,0.935268497586779,1.10651677189552
3677,0.551035199785213,1.21599240901463,0.945220264584651,1.07791263094076,0.935440254045754,1.10616056070833
3678,0.550927425413283,1.21645526165151,0.944951412584278,1.07908197008521,0.935760170688274,1.10546723498631
3679,0.550993816449505,1.21612477134372,0.945371574768863,1.0781672344485,0.936648771440099,1.10398944835431
3680,0.551158420777797,1.21606006321774,0.945193885380581,1.07856364635633,0.937077687964745,1.10328620167646
3681,0.551245493507502,1.21607976973644,0.944668257151994,1.07914317399127,0.937131256893636,1.10320705366698
3682,0.551466423041385,1.21544617307853,0.944273737454707,1.08004569165714,0.937314047646549,1.10283280359093
3683,0.551465284148276,1.21551267750513,0.944308847610473,1.08003911749616,0.9371549594438,1.10355849770018
3684,0.551460878605879,1.215263774289,0.943928915025517,1.080979101804,0.937071966590758,1.10378898243286
3685,0.55157450623004,1.21525067537471,0.94380661108939,1.08131998538636,0.937359945718612,1.10316957608864
3686,0.551523363672676,1.21576501569952,0.944018950942387,1.08128268464432,0.937015695794504,1.10387960606663
3687,0.551544671440215,1.21572981029773,0.944073359410452,1.08093237537735,0.936526871489403,1.10463281887845
3688,0.551169795374392,1.21627580000806,0.944266726871151,1.08046338412535,0.936731613756216,1.10416132164308
3689,0.550893676556042,1.21604646072718,0.944441457402228,1.08020301657061,0.936561260398356,1.10425261424971
3690,0.550591484341777,1.21576529451706,0.944583814734914,1.07957007690568,0.935609928338221,1.10614267776604
3691,0.550446714800029,1.21574476242894,0.944181995848841,1.08064926949924,0.93518629332139,1.1061387403762
3692,0.550250720008687,1.21593966404661,0.94407965974193,1.08084596457283,0.935025146179445,1.10655466367905
3693,0.550469366027872,1.21557397213804,0.944077029988136,1.08106384798218,0.93449177123296,1.10753133899756
3694,0.550518848225103,1.21586694664849,0.944281853977257,1.08071832875384,0.934594399006096,1.1073839279764
3695,0.550420367834346,1.21595792507614,0.944215951032023,1.08053942047952,0.93449683939728,1.10792388598817
3696,0.550604984739612,1.21510886334087,0.94451269683745,1.0798545834784,0.934174617056441,1.10822625023095
3697,0.550636640149454,1.21509746164034,0.945357609764225,1.07871826406423,0.9339842075005,1.1085505769894
3698,0.550616414460055,1.21545949008014,0.945521789770728,1.07852280881841,0.93414057091947,1.10826066803362
3699,0.550652042141032,1.21503240139087,0.945767757459187,1.0784469510954,0.934395984647094,1.10783336060679
3700,0.550556511868082,1.21490832149823,0.945711967576069,1.07800526429654,0.933975867575185,1.10852724248188
3701,0.55028646353119,1.21499369673429,0.945524030686761,1.07835198249869,0.933946415904328,1.10839334032534
3702,0.550185387702975,1.21488053241583,0.945043994918853,1.07907205254407,0.93379949024951,1.10834606933566
3703,0.550181040758953,1.21523317413232,0.945406474245422,1.07845754497483,0.933876566547648,1.1085245040181
3704,0.550439219005607,1.21483162365634,0.945724063014496,1.07764315970611,0.934135392066301,1.10754427143232
3705,0.550413554187279,1.214802317783,0.945566902210023,1.07792631761313,0.933728609924998,1.10815768720119
3706,0.550458914954398,1.21477824577103,0.945660552008702,1.07764765383136,0.934274182441258,1.10707138880938
3707,0.550403055769433,1.2145821360612,0.945941140833328,1.07709873180202,0.934338560543009,1.10658966318736
3708,0.550391582196634,1.21463721294704,0.946022874145811,1.07689210357592,0.934483167905357,1.10610677886046
3709,0.550383005079034,1.21451112633159,0.945505568153485,1.07779509846769,0.934372845571008,1.10651542168887
3710,0.550414863185102,1.21444445328785,0.945154501972741,1.07827647752982,0.934892531162643,1.10594239087389
3711,0.550125444675845,1.21473360366943,0.945954165995661,1.07646969853052,0.935438196614697,1.10480732483739
3712,0.550105895017458,1.21517066548205,0.9463438962848,1.07571083759514,0.935857160815972,1.10384336805332
3713,0.550162657885518,1.2149504625453,0.946412190556806,1.07563603422731,0.935966118073797,1.10309312858419
3714,0.549676925145312,1.21584775125879,0.946273479014998,1.07509060854637,0.935721794673879,1.10384198511759
3715,0.549436488885529,1.21650154188514,0.946362832322536,1.07500058922119,0.935733618091207,1.10402167169196
3716,0.549518717448371,1.2173563908502,0.946267704039301,1.07464293802661,0.935821668112462,1.10382548831468
3717,0.549495212655036,1.21736471070219,0.946079188907824,1.07517927198561,0.935199642817999,1.10469191807426
3718,0.549235040049751,1.21826919693309,0.945390013341692,1.07623221085245,0.935412440008487,1.10424063412575
3719,0.54914064414342,1.21873542462258,0.945522025342124,1.0763651705381,0.935047265090273,1.10484286902787
3720,0.549481473382486,1.21815268418094,0.945159401005845,1.07683154629529,0.934748532029418,1.10545676475003
3721,0.549829902686439,1.21774899770003,0.944968947558372,1.07713510459144,0.934917793292682,1.10461115286309
3722,0.550245044628501,1.21725368890033,0.94470349743849,1.07748259720014,0.934777765306572,1.10488696682337
3723,0.55025265054781,1.21725027671534,0.944713005090008,1.07763238181881,0.934950990259118,1.10464981183796
3724,0.549924671633168,1.21754326915123,0.944571365283074,1.07786115768226,0.934491560538239,1.1058340513469
3725,0.549855575363497,1.21814097878774,0.944508628300308,1.07745770937549,0.934775930785861,1.10557834489889
3726,0.54952726177641,1.21875823340947,0.944595294928386,1.07717668241822,0.934707224259834,1.10590074147284
3727,0.549652598824537,1.21895553013507,0.944536596425187,1.07717802647985,0.934055770736493,1.10744011663617
3728,0.549640294448736,1.21927048063409,0.944698335510578,1.07660213312542,0.933589008619491,1.10823797060374
3729,0.549375372131861,1.21983971846434,0.944778766251615,1.07639082765801,0.933242696686269,1.10863421733882
3730,0.54928645826973,1.21983532393739,0.944735440687356,1.07693775839248,0.93312261072268,1.10877224608899
3731,0.548867179961332,1.22055086963438,0.944279262692915,1.07790180603736,0.933238377293251,1.10871217245375
3732,0.548778876881883,1.22064061087574,0.944330891297395,1.07784703427373,0.933536670682616,1.10865591201221
3733,0.548816036062465,1.22027415966838,0.943908194054009,1.07902772161298,0.93323053683473,1.1093445539066
3734,0.548883317513817,1.22004218326028,0.943898065389618,1.07910733776621,0.933393623989662,1.10897608189359
3735,0.548806256075664,1.21956606298469,0.944084195374397,1.07848748099347,0.933224661712341,1.10948036299983
3736,0.549102394141685,1.21872174611612,0.944280886841717,1.07798185149027,0.933262495767127,1.10970797495463
3737,0.549171950484505,1.21865399917206,0.944271859322626,1.07812685913272,0.933267536624623,1.10972388427433
3738,0.549030994914354,1.21891436512753,0.944957768100704,1.07731143980518,0.933169684487663,1.10947304747824
3739,0.54904838350414,1.21903300574246,0.945189161170638,1.07624817663437,0.933192572214148,1.10960443102145
3740,0.549094955206809,1.21876213022575,0.944917615868023,1.07648790875127,0.933180803769539,1.1096981628302
3741,0.549264403803294,1.21918500986628,0.944920378814588,1.07632536797938,0.932941738961797,1.11008566039975
3742,0.549279803776696,1.2194624489376,0.944752241304099,1.07654873780832,0.932837721093349,1.11063477877716
3743,0.549122660200834,1.22021842764372,0.944495917086338,1.07708910833955,0.93215356958579,1.11113766306735
3744,0.549092301102915,1.22024915993014,0.94408432830324,1.07779374959942,0.931902256134986,1.11169206468434
3745,0.548922984471492,1.22087158965626,0.943961426126595,1.07821704034354,0.931580139408829,1.11244355363529
3746,0.548984194637094,1.22086778406796,0.944086805562317,1.07850186319519,0.932263454649286,1.11102244305624
3747,0.549293653854488,1.22053418150424,0.943958623475461,1.07874999292939,0.932742451932693,1.11016571897518
3748,0.549420207789046,1.22060012706761,0.943753647117136,1.07896199968463,0.932557864371208,1.11021558221576
3749,0.549124961922994,1.22050383598883,0.943855858566567,1.07864179594054,0.932761694820743,1.10992717372105
3750,0.549140104449673,1.22017251686732,0.943552787921242,1.0794005541175,0.932676432914821,1.10995190711661
3751,0.549027053061639,1.22014142632983,0.943638477887887,1.07963958540369,0.932801642345858,1.11019799828821
3752,0.549080795820048,1.22016784062893,0.944030130894507,1.07839485167462,0.93261485373642,1.11057726651326
3753,0.549079978827252,1.21978220341826,0.944387922807137,1.0777375819216,0.93262521874193,1.11087414303191
3754,0.549135518527099,1.22021940285336,0.944530404659016,1.07756716023732,0.932387627063624,1.11133747651671
3755,0.548960652814283,1.220348002157,0.944381839274782,1.07777478883132,0.932860368714504,1.1105306739945
3756,0.548874548024874,1.21991236017728,0.94430892138796,1.07816887221814,0.932789998145486,1.11069219616248
3757,0.548501311016643,1.22043515752114,0.944609854207581,1.07772994116994,0.932945836965847,1.11055130331132
3758,0.548736826710099,1.22030221838892,0.944714400019355,1.07751443877074,0.932389035983603,1.11129156648229
3759,0.548806035706056,1.22030861179134,0.944613578862004,1.07765096009863,0.932594337449603,1.11098307146021
3760,0.548602196414831,1.22031628542488,0.944643029800379,1.07780302512172,0.932536574266122,1.11106672435105
3761,0.548559322017256,1.22083469276865,0.944749201131506,1.07763417774173,0.932582304403483,1.11103170710255
3762,0.548584513318197,1.22115031962105,0.944615684229821,1.07806217462714,0.932445110925989,1.11108770147815
3763,0.548425228941985,1.22114827794553,0.944554067994069,1.07805445219739,0.932575058394091,1.11022071558198
3764,0.548477424971712,1.22145981019541,0.944716935097498,1.07792037178125,0.932828280213927,1.11025882934927
3765,0.548601923900382,1.22116398592745,0.94423918321943,1.07881897717675,0.93319280855178,1.1094837303547
3766,0.548542309143536,1.22122338797327,0.944363416304053,1.07819266619291,0.9328460879657,1.10995993216197
3767,0.548067659898114,1.22160224090579,0.944244019099241,1.07855277571169,0.932731777353928,1.11020912062163
3768,0.548113417229115,1.22139441050925,0.943936152337079,1.07924053205244,0.932374176984001,1.11094494721387
3769,0.548104943030785,1.22162158733953,0.943722715251996,1.07986740852537,0.933034999090928,1.10989490372377
3770,0.548219980422261,1.22148186751161,0.943441495397648,1.08017746614805,0.932615704405225,1.11058591566609
3771,0.548092800781732,1.2219406197526,0.943633032157927,1.07996732923768,0.931707484246466,1.11237340573126
3772,0.547957733235112,1.22204252406728,0.943976951922027,1.07951164723408,0.931666404499954,1.11225805317428
3773,0.547806678426177,1.22221480437785,0.943993859790777,1.07943674271605,0.932000400146152,1.11130603085372
3774,0.54811445409332,1.22241485167877,0.944048644266076,1.07949957059583,0.931975950175566,1.11163832065319
3775,0.547952408722019,1.22256848972361,0.944275387933095,1.07896140212196,0.932068618347093,1.11122860995584
3776,0.547697766557936,1.22271906025047,0.944355818406551,1.078851947488,0.932268098412273,1.11045284589926
3777,0.547722956415596,1.22252613894806,0.944180112399954,1.0791243642371,0.93220546968003,1.11066249492551
3778,0.54792580457713,1.22252096071363,0.944060376657884,1.07962105990138,0.931907071695238,1.11060199791399
3779,0.547812442769593,1.22303794847051,0.943990311869823,1.07991571414174,0.93276074277698,1.10879575367484
3780,0.547580400479126,1.22299087539612,0.943827467088659,1.07985725058278,0.932710124564226,1.10918021992763
3781,0.547055849664689,1.22353640729835,0.943639931557026,1.08008498223321,0.932706036481606,1.10927791197554
3782,0.547352132022487,1.2231712164726,0.943976781421844,1.07957282056002,0.933230532053916,1.10828117355296
3783,0.54716302641345,1.22296929899236,0.943911881488834,1.07990149019807,0.933600530687661,1.10761034968743
3784,0.546987728312155,1.22339590143283,0.943776301106285,1.0800533085034,0.933175286370346,1.10817874213832
3785,0.546726002012886,1.22398259896148,0.943383361200583,1.08023413204732,0.933281236705911,1.1083407710031
3786,0.546631171458394,1.22418029538407,0.943881240531597,1.07969721305512,0.933242277082649,1.10849439955304
3787,0.546592005601347,1.22426990359504,0.944058304474836,1.07935681800161,0.932642457667731,1.10973221218563
3788,0.54638965727962,1.22417372163064,0.943983664200368,1.0795167716305,0.932598892272191,1.1095958415528
3789,0.54647672234743,1.22412003312778,0.943832454355871,1.07967643637192,0.93339495168318,1.10836357961479
3790,0.546492911335622,1.22426108660912,0.943359072142014,1.08047453975236,0.933471828850209,1.10813018178919
3791,0.546849089628931,1.22379340944798,0.94298347493906,1.08074286640295,0.933004100024916,1.10900898175123
3792,0.546757037124237,1.22416154647207,0.943288111491954,1.08016407423883,0.932900214752216,1.10917319840426
3793,0.54668454941892,1.22464979703155,0.943202382218493,1.08040743491068,0.932985354441786,1.10912227868236
3794,0.547076251168337,1.2248828702995,0.942955484813206,1.08076802928767,0.933060804199159,1.10910437784929
3795,0.546963121469638,1.22485920280506,0.943048391983462,1.08128741668352,0.933496320363871,1.10833077509658
3796,0.546870477937834,1.2245939790961,0.943094635617008,1.08129756588634,0.93306782705279,1.10940419766656
3797,0.546909430866288,1.22454516955719,0.942766034366112,1.08210461965626,0.932979918950394,1.10936587231332
3798,0.546897248712815,1.22464926742977,0.942790224105495,1.08202769779242,0.932490049624308,1.11035938078316
3799,0.546843000711505,1.22456559574925,0.9426879705178,1.08207969500336,0.931693308089972,1.11169840653814
3800,0.546784573157492,1.2242612957092,0.942614580212332,1.0822530158583,0.931267242372459,1.11226327652895
3801,0.546693023177837,1.22429616955358,0.943030051539132,1.08143419304807,0.930681109623036,1.11359805002488
3802,0.546644513137033,1.22495011686711,0.943517432438917,1.08018847901581,0.93060415202591,1.11385604825351
3803,0.546512176208446,1.22528390389455,0.943833707889007,1.07980670214331,0.93060675806753,1.11424237925783
3804,0.54622946611515,1.22598256993042,0.943795751036621,1.08049150006642,0.930463389506622,1.1140022606967
3805,0.546654780822815,1.22581303989916,0.943792774814739,1.08045983005005,0.931138036108546,1.11293359787412
3806,0.546820407212414,1.22600538799962,0.944031448636684,1.0800770874812,0.931888280673942,1.1114924866085
3807,0.546787100531809,1.22553930235874,0.944010969072616,1.08006437609918,0.931630925976088,1.11195635869946
3808,0.546822078024116,1.22529669194309,0.943895048096896,1.08001714544499,0.931833929361187,1.11153471042416
3809,0.546545811838452,1.22575605419631,0.94365656694471,1.08056363324603,0.931725632808472,1.11149422473561
3810,0.54606841332738,1.2263081925507,0.943746785715962,1.08049533205223,0.932304035000226,1.11027428305218
3811,0.546261546724847,1.22654218449361,0.94366969996358,1.08103812909139,0.932095146341907,1.11086208271933
3812,0.546300018660314,1.22591541383048,0.943834218788978,1.08064808570847,0.932643276007186,1.1094443106859
3813,0.54639311087209,1.22578300663018,0.944080139217116,1.07993713767535,0.932618419969291,1.10919458191747
3814,0.546670840277832,1.22524099514898,0.944205163010087,1.07974060760381,0.932667863643943,1.10856395756602
3815,0.546940994861582,1.22501695854317,0.944705345870033,1.07843396056898,0.932658280316001,1.1081881781476
3816,0.547007785124012,1.2254249787645,0.944972275532288,1.07780755948085,0.932275796374341,1.10866627481707
3817,0.547113003207445,1.22547661731951,0.9448459703919,1.07775364642153,0.93223273260594,1.10836510038955
3818,0.547258357721408,1.22573901793946,0.9446472159083,1.07818955021123,0.932117516787137,1.1085516750862
3819,0.547374414991488,1.22577619994675,0.944703862910926,1.07815782091707,0.931884851331669,1.1090935864815
3820,0.547439707236899,1.22587195198565,0.944551408057487,1.0782480496488,0.931772287837484,1.10938126173835
3821,0.547824815371361,1.22599965987621,0.944587409103716,1.07812292793252,0.932001478814148,1.10883244320895
3822,0.547749904353592,1.22594101172815,0.944774036809109,1.0779753999376,0.931714908715766,1.10920266906836
3823,0.547745842683829,1.22598383376539,0.944719344868056,1.07807995136591,0.931799686419523,1.10929154159731
3824,0.547729792688625,1.22572885680387,0.944554412803273,1.0786193135783,0.931548244150046,1.10952678642032
3825,0.547470728175276,1.22628232166151,0.944795355519631,1.07830923809495,0.932104832323279,1.10850898225883
3826,0.547526859009894,1.22601359296536,0.944834971649244,1.0786994633391,0.931959080312843,1.10891346699511
3827,0.547597026831976,1.22578755441343,0.94493758681074,1.0783229136296,0.932027979600333,1.1088802976856
3828,0.54782261460966,1.22533560202441,0.944745989690658,1.07887229739217,0.9322678327397,1.10817592551503
3829,0.548247167108557,1.22452916619538,0.944930585049561,1.07865724698563,0.931791771732098,1.10895201350201
3830,0.548343582769418,1.22477280566328,0.944717551834936,1.0789231988606,0.931894239378087,1.1087166873882
3831,0.548209005117269,1.2254068358158,0.944635751039524,1.07888559819199,0.932351587886433,1.10791596586789
3832,0.548374790789651,1.22488999679623,0.944265051243351,1.07955459065532,0.932618535797561,1.10766076813044
3833,0.548295546519629,1.22521970603751,0.944411117574898,1.07926528763746,0.931784011568587,1.10932060300135
3834,0.548243040472142,1.22521430752068,0.944506968129486,1.07893457518993,0.931534703939492,1.10990416614716
3835,0.547869049330735,1.22573632096095,0.944256155731854,1.07949751574371,0.931159772722218,1.11018819817481
3836,0.547803890934055,1.22580575726689,0.944197547685037,1.07954749191056,0.931321057234755,1.1100380239913
3837,0.547858671726227,1.22566564364779,0.944262359861406,1.07938511061592,0.931235051785077,1.11020186389005
3838,0.547955247727689,1.22534388675699,0.944453326053114,1.07963256294652,0.931362782958368,1.10977575534012
3839,0.547934777980315,1.2259107134213,0.944530316138763,1.07973946393354,0.931179835709976,1.10997832974454
3840,0.548062569383909,1.22582081342932,0.944196097848631,1.08002144705754,0.931119778637302,1.11057671020362
3841,0.548202590050586,1.22538157692266,0.943984921458641,1.08062905642571,0.931066705896302,1.11053741642538
3842,0.54812241306635,1.22567764588549,0.943951967551971,1.08064433141533,0.930485074642433,1.11153372559488
3843,0.547874648025639,1.22619996542599,0.944269003217749,1.07982037078977,0.930512663364222,1.11180993166037
3844,0.547810592553074,1.22603238798499,0.943966573335768,1.08063584528094,0.930575778789588,1.11186771812512
3845,0.548054924458027,1.22629703972504,0.944068268574599,1.08042177338268,0.931072157981944,1.11084893479192
3846,0.547982201671916,1.22661482667892,0.943960153526704,1.08055820550598,0.930447449247551,1.11199591592697
3847,0.548035810278837,1.22648063058009,0.944216733564667,1.0802003459377,0.930350956586519,1.11194575411562
3848,0.548260916585264,1.22599294094955,0.943906075574935,1.0809670614992,0.929756816495261,1.11317624934964
3849,0.548142871690965,1.22638937236005,0.943545650414062,1.08168982590598,0.929527600412596,1.1137583110382
3850,0.548293067062991,1.22582028188339,0.943953705646238,1.08086610133471,0.929400219898775,1.11373392074048
3851,0.548083579624104,1.22642063992776,0.943828159510757,1.08087009618521,0.929920954018149,1.11271897320793
3852,0.54812325679171,1.22596542452076,0.943600823728511,1.08112088806359,0.930089480223182,1.11264711478916
3853,0.548126787307608,1.2255645938528,0.943656801743117,1.08094992639467,0.930068897568533,1.1128786241626
3854,0.548213741031679,1.22552419980199,0.943858873985605,1.08077335067621,0.929619444108792,1.11331104368964
3855,0.54832843319496,1.22555558541306,0.944098096926966,1.08044066288912,0.929927609935281,1.1126029210255
3856,0.548250758453601,1.22536442610946,0.944085167336918,1.0804968794026,0.929866021605764,1.11230021416512
3857,0.548353108037163,1.22522398052294,0.944062577657764,1.08020234544281,0.930005136217543,1.1118674511245
3858,0.548231434950168,1.22547508211604,0.944120263645356,1.0802449879618,0.929923533586211,1.11190462696399
3859,0.548379051228346,1.22518942688352,0.94413160692606,1.08024163272358,0.929869699699,1.11184298021802
3860,0.548421932709031,1.225295336571,0.944396161673825,1.07973423690417,0.929912193822417,1.11104659348824
3861,0.548280786364191,1.22541260548265,0.944833325132393,1.07932148897882,0.929677536405278,1.11140562429413
3862,0.548297650052271,1.22526584267352,0.94472796625618,1.07966625421427,0.929632148806758,1.11185254725349
3863,0.548305815353523,1.22557169809951,0.945143667799221,1.07870260800883,0.929422059953432,1.11242016370517
3864,0.548534955194277,1.22513402724493,0.945090179250694,1.0787971923863,0.929987375572188,1.11145361359144
3865,0.548718340186866,1.22486974628301,0.945196581756088,1.07825952124869,0.929846653490613,1.11173409943514
3866,0.548822068643903,1.22490121859142,0.945220407223116,1.07813335080253,0.929487464630185,1.11293852228542
3867,0.548823778941161,1.22500446892286,0.945324476678871,1.07783553120161,0.92882758933093,1.11397672202617
3868,0.54880388155551,1.22521442881389,0.945181214275466,1.07841748187617,0.928568253671497,1.11459537389365
3869,0.549272073360954,1.22483937873143,0.94513673029736,1.07857372568845,0.928604462167526,1.1148278109643
3870,0.54938058179354,1.22519091598197,0.945160268686487,1.07937264625194,0.928590768881626,1.11461865090703
3871,0.549475669979422,1.22534130549597,0.945021353786327,1.07917860727676,0.928503375690796,1.11494458457422
3872,0.549485006964198,1.2253282111886,0.944860938830528,1.0792478319566,0.92846259755622,1.11550993604025
3873,0.549417843985636,1.2253870728288,0.944812080821059,1.0794283368971,0.928174857702337,1.11638418456496
3874,0.548983434377059,1.2262231132,0.944546323590207,1.08017319013551,0.928092074101193,1.11663892475443
3875,0.548824141415376,1.22640813201151,0.944471560517116,1.08047892826715,0.928486766163764,1.11568697443258
3876,0.548722350198123,1.22645953407026,0.944298261029586,1.08085957260449,0.928496656506552,1.11551167566648
3877,0.548697690951445,1.22645733102513,0.943914484145239,1.08150036402006,0.927976853601805,1.11611446197058
3878,0.548846498142334,1.22601963349082,0.943986670080631,1.08139842954438,0.928309983336894,1.11551508775982
3879,0.548616661998977,1.2261287915808,0.94402527330332,1.08122902338073,0.928523694555911,1.11493696734113
3880,0.548505527306011,1.22603938639218,0.94383998370399,1.08164957885266,0.928164195815529,1.11581913713075
3881,0.548381566244844,1.22643753456128,0.943881910749225,1.08131855543984,0.928253825856396,1.11585331619104
3882,0.548571010758108,1.22604916163113,0.943907905510561,1.08159770205346,0.928291973995239,1.11557025810268
3883,0.548677634561657,1.22649679866739,0.944092111328207,1.0811674393917,0.928437551464801,1.11534792675387
3884,0.548696971644201,1.22590018074158,0.944010482297832,1.08122809452908,0.928057296632905,1.11615193233936
3885,0.548747412271011,1.2258365642728,0.943954320776649,1.0812277968316,0.928834976711062,1.11470818852674
3886,0.54871496431031,1.22556405537129,0.943722438596832,1.08177668574821,0.928134165353974,1.11567105736026
3887,0.548786835627795,1.22548455045507,0.943982718497779,1.08097846705179,0.928059183910649,1.11587101638531
3888,0.548599799382473,1.2256270358156,0.944247856566881,1.08029880222289,0.928512342988038,1.11496340826739
3889,0.548394929062049,1.22624322835754,0.944198480497371,1.08036426706099,0.92876621683819,1.11491857388698
3890,0.548369273507721,1.22596558641161,0.944292123431203,1.08063802281151,0.928531003104577,1.1155580482202
3891,0.548329499993579,1.2262439284832,0.944802758613925,1.0794671606364,0.928695443683513,1.11503676628213
3892,0.548596188634436,1.22595821322594,0.945157593729484,1.07899013180309,0.928444461215309,1.11518502775972
3893,0.548915796711005,1.22582771972652,0.94503156312305,1.07951474479176,0.92860847579764,1.11453790862722
3894,0.549055674977853,1.22539395726901,0.945215852953149,1.07904482991002,0.928606515159863,1.11424835668406
3895,0.549028568390179,1.22559188957407,0.944958844174745,1.07910389713456,0.928009508684938,1.11531939298206
3896,0.548917199596068,1.22564675824668,0.945336302511275,1.07848777425788,0.927855500280904,1.11588267920511
3897,0.548983542430418,1.22533084586338,0.945219120413318,1.07842206759431,0.927972237528373,1.11548855333343
3898,0.548639751068781,1.22612207867269,0.94496246970713,1.07903341656189,0.927575752972715,1.11608039523757
3899,0.548628821709995,1.22617823462568,0.944996819611864,1.07883006037414,0.927269149977967,1.11670776014466
3900,0.548629458579396,1.2259634707079,0.944672237253898,1.07927868092612,0.927258633785399,1.11680345865381
3901,0.548744916193796,1.2267213629737,0.944615148073524,1.07950245255849,0.927107413591806,1.11691318239804
3902,0.54878628005088,1.22679524161359,0.944632789986803,1.07927792013222,0.927262339760808,1.11644516919087
3903,0.548783348515422,1.22756348360696,0.944957530242644,1.07890195139279,0.927055109617633,1.11722760365027
3904,0.548793789914898,1.22732358283761,0.944451639168309,1.07998346058439,0.927344362171876,1.11652765509914
3905,0.54866861735094,1.22714827680986,0.944606380286244,1.07977336630544,0.92755033087894,1.11599278926415
3906,0.548808189299577,1.22752337769907,0.944718117360484,1.07930782679019,0.927487088843932,1.11618869798553
3907,0.54880425298662,1.22749508974705,0.944873285256179,1.07911468395566,0.927388980453624,1.1164003338749
3908,0.548896184951386,1.22764686297844,0.944903937243009,1.0793986249661,0.926931538458674,1.11760993961273
3909,0.548820854400725,1.22752129931815,0.944793776403877,1.07955440480549,0.926909452084658,1.11760532289934
3910,0.548885969671364,1.22722965263953,0.945032628332129,1.07910308239756,0.926999107509326,1.11721542975437
3911,0.548806068173108,1.22741314050259,0.945367632534733,1.07843518372597,0.926967448126786,1.11748833321632
3912,0.548906036159643,1.22730178112107,0.944765345190058,1.07952525134381,0.9270619431303,1.11724411908465
3913,0.548729280857517,1.22735952668531,0.945266431120218,1.07879414635859,0.926585919978123,1.11775816380459
3914,0.548704334779265,1.22761465373148,0.945256415466737,1.07895223318873,0.927017184841869,1.11688960402444
3915,0.548628104978199,1.22783270605297,0.944908984449004,1.07964433852266,0.927096911934029,1.11694455615973
3916,0.548720004468176,1.22813721683045,0.945040159231455,1.07941210515906,0.927105633580159,1.11702744876867
3917,0.548858444114551,1.22823282434222,0.945453544332025,1.07873087835006,0.926970213185185,1.11694343403403
3918,0.548691308018947,1.22810507492023,0.945474431235201,1.07844353197233,0.926927064995888,1.1171787368775
3919,0.548361392911268,1.22930147028962,0.945779260258946,1.07787746445369,0.927715479308056,1.11528310197689
3920,0.548226251935296,1.23001863356928,0.946114516884512,1.07744805346945,0.927184806396268,1.11646848976511
3921,0.548410468580406,1.22974567024466,0.946299029803221,1.07705767151001,0.927362428402276,1.11633874906608
3922,0.54803516611081,1.23010927887515,0.946441435387062,1.07694915608088,0.927273071577887,1.11590481080691
3923,0.547901282076596,1.23022791499149,0.946162388938499,1.07741528492526,0.926599040513315,1.11662566080942
3924,0.548053449975206,1.23010099929875,0.945946631447919,1.07785295845508,0.926644657391734,1.11634131616943
3925,0.548171357483395,1.23035590788942,0.945948052412874,1.07760623532275,0.926485821188179,1.11661935137717
3926,0.548253666445622,1.23034652925325,0.945656343307609,1.07819493722903,0.926202327891785,1.11685220898077
3927,0.548075588360499,1.23050004511056,0.945531322263124,1.07843749685031,0.926366078169166,1.11664527070897
3928,0.547910213762592,1.23038529084648,0.946133837394125,1.07737629075193,0.926546415754656,1.11627678797521
3929,0.548105672061135,1.22998808608491,0.946532799961028,1.07672954954637,0.926649308575381,1.1156966019242
3930,0.547973170746835,1.23022300196247,0.946182561793326,1.07736574245892,0.926177208016195,1.11685041053763
3931,0.547903933407671,1.23042831830684,0.94638164091305,1.07678265949273,0.92591720993389,1.1172517472267
3932,0.547840585211682,1.23070951484454,0.946469320222204,1.07634095160051,0.926271200789538,1.11687751831269
3933,0.547698910232365,1.23157459033886,0.946545482483606,1.07597200009055,0.925793940574451,1.11754015695322
3934,0.547643181738833,1.23156701292676,0.946352089996551,1.07622495937594,0.926075876228969,1.11715976865129
3935,0.547549479671517,1.23155785611985,0.946741218105744,1.07559119345577,0.926388768812777,1.11657310317912
3936,0.547514973089383,1.23155612925538,0.947193962923458,1.07477674430135,0.926219609721601,1.11724185146068
3937,0.547344854660033,1.23149253579948,0.946922878858659,1.07497084851216,0.926275260152138,1.11705690914021
3938,0.547352169017984,1.2313714016495,0.946572659162073,1.07554365310031,0.926234474937714,1.1172908807081
3939,0.547333319369721,1.23143142906165,0.946279853379149,1.07618381695229,0.925688882808128,1.11883685589996
3940,0.547445471543574,1.23150415896112,0.94600621368963,1.0766850917826,0.925883164915531,1.11845172364859
3941,0.547249307820518,1.23187314520074,0.946072039008029,1.0765017037539,0.926097324219195,1.11727262752532
3942,0.547191134876955,1.23187285379549,0.946267852809644,1.0762979911491,0.92631807130612,1.11686750902522
3943,0.547047752363598,1.2318115007809,0.946088588779414,1.07674828697376,0.92676156275216,1.11568997024141
3944,0.547076785155274,1.23177600065064,0.945770639575695,1.07732252432069,0.927114264934266,1.11533143115236
3945,0.54702335080437,1.23168082031465,0.945531329868381,1.077509951917,0.926863235346258,1.11576161797557
3946,0.547143327447203,1.23179932501243,0.945432314008982,1.07782350978462,0.926629005595648,1.1162491471834
3947,0.546883575202,1.23252634264768,0.945820145959162,1.07733544959594,0.926660165910886,1.11666871520661
3948,0.546448101862409,1.23373955694328,0.945697244148194,1.07763617871005,0.926105227293899,1.11777575599572
3949,0.546351948513005,1.23395129179491,0.945481086174593,1.07789348699384,0.92601107345603,1.11835490810335
3950,0.546494037563532,1.23434697763092,0.945532411493611,1.0776036527367,0.925935044852195,1.11843794137581
3951,0.546500584936812,1.23456800357127,0.945269418519941,1.07803387147033,0.926154938012693,1.11764915361353
3952,0.545923979727045,1.23568751747143,0.945454306954998,1.07775497486903,0.926453728501206,1.11704661406512
3953,0.546061194061513,1.23538116832993,0.945019222557031,1.07860059389243,0.926204025563188,1.11716050611111
3954,0.545859520735789,1.23597480418391,0.944675899985459,1.07921065113144,0.926324219952066,1.11678399867858
3955,0.546018638658068,1.23545923136399,0.944777550749588,1.07861748627756,0.925974377764491,1.11725113316815
3956,0.546134118261176,1.2360314683886,0.944758973600915,1.07876299414683,0.925837355644153,1.11746083617979
3957,0.546253953436467,1.23541494174304,0.94451673453403,1.07936810167666,0.92584957802109,1.11756228356332
3958,0.546472701778107,1.23470564793771,0.944516794270025,1.07949472860051,0.926714829695477,1.11570895251814
3959,0.546570661585154,1.23486157532416,0.944500714221929,1.07982509223495,0.926093365389694,1.1168608074245
3960,0.546515391403375,1.23456789334758,0.944363143188651,1.07990589098784,0.925951130542977,1.11787800997437
3961,0.546871132681401,1.23478719040052,0.944112678595282,1.08023995972037,0.926340797438846,1.1172865706743
3962,0.546957318493085,1.23476279061666,0.944218870677317,1.08031832421262,0.92657813060869,1.11660963042836
3963,0.546634050056198,1.23508386438445,0.944710070694083,1.07945030808541,0.927039950012053,1.11542311479922
3964,0.546779236116011,1.23483203752653,0.944653404960514,1.07915952588432,0.926706746139042,1.11580173432577
3965,0.546828410065612,1.23481086434325,0.944695437351169,1.07914199293365,0.926139010650245,1.11733864930898
3966,0.547061754046486,1.23457948330127,0.944828501527743,1.07927317211075,0.926534157484373,1.11722521456386
3967,0.547057075252281,1.23452798165968,0.945263513987863,1.07812601521886,0.926442105993759,1.11723403587262
3968,0.54705006018789,1.23359671642175,0.945287301614341,1.07787917858018,0.926071508675624,1.11747709994769
3969,0.547029400965989,1.23382439884975,0.945320076664065,1.07773944764843,0.925857001922475,1.11780104751162
3970,0.547254779610034,1.23373865265404,0.945212300073383,1.07814369639992,0.925734258093759,1.11787284312751
3971,0.547364835175834,1.23333193998759,0.94485885261499,1.07865973067145,0.926394514372792,1.1169033285822
3972,0.54730595791462,1.23332089167235,0.945032082489689,1.07856301574268,0.926442702096586,1.11661836072403
3973,0.54743692066056,1.23312282444842,0.944792458091363,1.07924246078081,0.926653503877682,1.11640318624456
3974,0.54733582410154,1.23317044071638,0.944701842091971,1.07953394225202,0.926753373867635,1.11634252543371
3975,0.547195775090996,1.23381658035733,0.944785992597995,1.07927787092233,0.926723908075054,1.11689485883016
3976,0.547071107848405,1.23384192462406,0.944812085855999,1.07930991805989,0.927056394793453,1.11611622723862
3977,0.547176507573074,1.2337370278583,0.944839774724701,1.07904820570892,0.927065386408046,1.11620391335085
3978,0.546676845908757,1.23442403742111,0.945070170322867,1.07863470014271,0.927534194985949,1.11545090703491
3979,0.546487125650428,1.23452751889324,0.945316673786602,1.07869958198414,0.927155946315522,1.1159298287889
3980,0.546733358576496,1.23428191439186,0.94564248073287,1.07811211496787,0.927558236985231,1.11481450032334
3981,0.546388605417449,1.23493432951571,0.945839343909344,1.07753632393493,0.927336445027481,1.11527584544236
3982,0.546226460729501,1.2350653413887,0.94562680847765,1.07791888291885,0.926986672958239,1.11627779884324
3983,0.546490736199587,1.23491621957165,0.946031518137824,1.07722018283533,0.926783388089534,1.11696241592655
3984,0.546252736759454,1.2359780168678,0.945950544936099,1.0773559964267,0.926229558079173,1.11768251993444
3985,0.546494604637953,1.23628673350919,0.946090070664162,1.07715528025326,0.925728237883559,1.1181443766102
3986,0.545998490000435,1.23675919794655,0.945584908808617,1.07818816756473,0.925631885047791,1.11854019539144
3987,0.545858686151306,1.23702737185889,0.945593040361873,1.07817024617131,0.926077809470771,1.11743066057808
3988,0.545846636259053,1.23715173514702,0.945445846260382,1.07826963502759,0.926147361073358,1.11685130551977
3989,0.546041912000662,1.23750608048838,0.945455083439109,1.07803133990941,0.926497265202338,1.116212809342
3990,0.54574778850068,1.23821742238197,0.944925074068809,1.07906978872279,0.925824901502127,1.1175679082329
3991,0.54574778850068,1.23821742238197,0.944925074068809,1.07906978872279,0.925824901502127,1.1175679082329
3992,0.54574778850068,1.23821742238197,0.944925074068809,1.07906978872279,0.925824901502127,1.1175679082329
3993,0.54574778850068,1.23821742238197,0.944925074068809,1.07906978872279,0.925824901502127,1.1175679082329
3994,0.54574778850068,1.23821742238197,0.944925074068809,1.07906978872279,0.925824901502127,1.1175679082329
3995,0.54574778850068,1.23821742238197,0.944925074068809,1.07906978872279,0.925824901502127,1.1175679082329
3996,0.54574778850068,1.23821742238197,0.944925074068809,1.07906978872279,0.925824901502127,1.1175679082329
3997,0.54574778850068,1.23821742238197,0.944925074068809,1.07906978872279,0.925824901502127,1.1175679082329
3998,0.54574778850068,1.23821742238197,0.944925074068809,1.07906978872279,0.925824901502127,1.1175679082329
3999,0.54574778850068,1.23821742238197,0.944925074068809,1.07906978872279,0.925824901502127,1.1175679082329
4000,0.54574778850068,1.23821742238197,0.944925074068809,1.07906978872279,0.925824901502127,1.1175679082329


==> data/simulated_adv_set.csv <==
x_simulated_adv_set,y_simulated_adv_set
1.6,1.7
1.6,1.8
1.6,1.9
1.6,2
1.8,1.3
1.8,1.4
1.8,1.5
1.8,1.6
1.8,1.7
1.8,1.8
1.8,1.9
1.8,2
2,1.1
2,1.2
2,1.3
2,1.4
2,1.5
2,1.6
2,1.7
2,1.8
2,1.9
2,2
2.2,1
2.2,1.1
2.2,1.2
2.2,1.3
2.2,1.4
2.2,1.5
2.2,1.6
2.2,1.7
2.2,1.8
2.2,1.9
2.2,2
2.4,1
2.4,1.1
2.4,1.2
2.4,1.3
2.4,1.4
2.4,1.5
2.4,1.6
2.4,1.7
2.4,1.8
2.4,1.9
2.4,2
2.6,1
2.6,1.1
2.6,1.2
2.6,1.3
2.6,1.4
2.6,1.5
2.6,1.6
2.6,1.7
2.6,1.8
2.6,1.9
2.6,2
2.8,1
2.8,1.1
2.8,1.2
2.8,1.3
2.8,1.4
2.8,1.5
2.8,1.6
2.8,1.7
2.8,1.8
2.8,1.9
2.8,2
3,1
3,1.1
3,1.2
3,1.3
3,1.4
3,1.5
3,1.6
3,1.7
3,1.8
3,1.9
3,2

